Quantized Deep Path-following Control on a Microcontroller

Model predictive Path-Following Control (MPFC) is a viable option for motion systems in many application domains. However, despite considerable progress on tailored numerical methods for predictive control, the real-time implementation of predictive control and MPFC on small-scale autonomous platforms with low-cost embedded hardware remains challenging. While usual stabilizing MPC formulations lead to static feedback laws, the MPFC feedback turns out to be dynamic as the path parameter acts as an internal controller variable. In this paper, we leverage deep learning to implement predictive path-following control on microcontrollers. We show that deep neural networks can approximate the dynamic MPFC feedback law accurately. Moreover, we illustrate and tackle the challenges that arise if the target platform employs limited precision arithmetic. Specifically, we draw upon a post-stabilization with an additional feedback law to attenuate undesired quantization effects. Simulation examples underpin the efficacy of the proposed approach.

==> figs/NMPC_xu.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.600e-01,6.746e-03,1.304e-01,0.000e+00
9.999e-02,2.391e-02,1.571e+00,1.304e-02,2.600e-01,6.726e-03,1.278e-01,2.961e-07
9.997e-02,4.999e-02,1.572e+00,2.583e-02,2.600e-01,6.725e-03,1.286e-01,1.268e-06
9.992e-02,7.607e-02,1.573e+00,3.869e-02,2.600e-01,6.540e-03,1.292e-01,2.874e-06
9.986e-02,1.021e-01,1.573e+00,5.160e-02,2.600e-01,6.588e-03,1.297e-01,4.886e-06
9.979e-02,1.282e-01,1.574e+00,6.457e-02,2.600e-01,6.583e-03,1.301e-01,7.049e-06
9.969e-02,1.543e-01,1.575e+00,7.758e-02,2.600e-01,6.617e-03,1.304e-01,9.391e-06
9.958e-02,1.804e-01,1.575e+00,9.062e-02,2.600e-01,6.517e-03,1.308e-01,1.189e-05
9.945e-02,2.065e-01,1.576e+00,1.037e-01,2.600e-01,6.625e-03,1.311e-01,1.444e-05
9.930e-02,2.325e-01,1.577e+00,1.168e-01,2.600e-01,6.625e-03,1.314e-01,1.694e-05
9.914e-02,2.586e-01,1.577e+00,1.299e-01,2.600e-01,6.661e-03,1.317e-01,1.947e-05
9.896e-02,2.847e-01,1.578e+00,1.431e-01,2.600e-01,6.672e-03,1.320e-01,2.199e-05
9.876e-02,3.108e-01,1.579e+00,1.563e-01,2.600e-01,6.722e-03,1.323e-01,2.448e-05
9.854e-02,3.369e-01,1.579e+00,1.695e-01,2.600e-01,6.794e-03,1.327e-01,2.689e-05
9.831e-02,3.629e-01,1.580e+00,1.828e-01,2.600e-01,6.882e-03,1.330e-01,2.928e-05
9.806e-02,3.890e-01,1.581e+00,1.961e-01,2.600e-01,6.845e-03,1.334e-01,3.172e-05
9.779e-02,4.151e-01,1.581e+00,2.095e-01,2.600e-01,6.946e-03,1.338e-01,3.417e-05
9.750e-02,4.412e-01,1.582e+00,2.228e-01,2.600e-01,7.021e-03,1.342e-01,3.653e-05
9.719e-02,4.673e-01,1.583e+00,2.363e-01,2.600e-01,7.092e-03,1.347e-01,3.889e-05
9.687e-02,4.933e-01,1.584e+00,2.497e-01,2.600e-01,7.188e-03,1.352e-01,4.126e-05
9.653e-02,5.194e-01,1.584e+00,2.632e-01,2.600e-01,7.246e-03,1.357e-01,4.368e-05
9.616e-02,5.455e-01,1.585e+00,2.768e-01,2.600e-01,7.394e-03,1.362e-01,4.614e-05
9.578e-02,5.716e-01,1.586e+00,2.904e-01,2.600e-01,7.449e-03,1.368e-01,4.870e-05
9.538e-02,5.976e-01,1.587e+00,3.041e-01,2.600e-01,7.595e-03,1.374e-01,5.142e-05
9.496e-02,6.237e-01,1.587e+00,3.179e-01,2.600e-01,7.650e-03,1.380e-01,5.428e-05
9.452e-02,6.498e-01,1.588e+00,3.317e-01,2.600e-01,7.640e-03,1.387e-01,5.733e-05
9.406e-02,6.759e-01,1.589e+00,3.455e-01,2.600e-01,7.837e-03,1.394e-01,6.035e-05
9.358e-02,7.019e-01,1.590e+00,3.595e-01,2.600e-01,7.932e-03,1.401e-01,6.326e-05
9.307e-02,7.280e-01,1.590e+00,3.735e-01,2.600e-01,8.046e-03,1.409e-01,6.614e-05
9.255e-02,7.541e-01,1.591e+00,3.876e-01,2.600e-01,8.260e-03,1.417e-01,6.893e-05
9.201e-02,7.802e-01,1.592e+00,4.017e-01,2.600e-01,8.453e-03,1.425e-01,7.169e-05
9.144e-02,8.062e-01,1.593e+00,4.160e-01,2.600e-01,8.561e-03,1.433e-01,7.457e-05
9.085e-02,8.323e-01,1.594e+00,4.303e-01,2.600e-01,8.751e-03,1.442e-01,7.759e-05
9.024e-02,8.584e-01,1.595e+00,4.447e-01,2.600e-01,8.934e-03,1.450e-01,8.069e-05
8.961e-02,8.845e-01,1.596e+00,4.592e-01,2.600e-01,9.096e-03,1.459e-01,8.390e-05
8.895e-02,9.105e-01,1.596e+00,4.738e-01,2.600e-01,9.264e-03,1.467e-01,8.719e-05
8.827e-02,9.366e-01,1.597e+00,4.885e-01,2.600e-01,9.532e-03,1.475e-01,9.047e-05
8.756e-02,9.627e-01,1.598e+00,5.032e-01,2.600e-01,9.657e-03,1.483e-01,9.373e-05
8.683e-02,9.887e-01,1.599e+00,5.181e-01,2.600e-01,9.922e-03,1.489e-01,9.693e-05
8.607e-02,1.015e+00,1.600e+00,5.330e-01,2.600e-01,1.008e-02,1.495e-01,9.991e-05
8.529e-02,1.041e+00,1.601e+00,5.479e-01,2.600e-01,1.036e-02,1.499e-01,1.026e-04
8.448e-02,1.067e+00,1.602e+00,5.629e-01,2.559e-01,1.050e-02,1.500e-01,1.047e-04
8.365e-02,1.093e+00,1.603e+00,5.779e-01,2.490e-01,1.069e-02,1.500e-01,1.063e-04
8.282e-02,1.118e+00,1.605e+00,5.929e-01,2.464e-01,1.094e-02,1.500e-01,1.076e-04
8.197e-02,1.142e+00,1.606e+00,6.079e-01,2.440e-01,1.120e-02,1.500e-01,1.087e-04
8.111e-02,1.167e+00,1.607e+00,6.229e-01,2.419e-01,1.146e-02,1.500e-01,1.099e-04
8.022e-02,1.191e+00,1.608e+00,6.379e-01,2.388e-01,1.170e-02,1.500e-01,1.112e-04
7.932e-02,1.215e+00,1.609e+00,6.529e-01,2.360e-01,1.195e-02,1.500e-01,1.125e-04
7.839e-02,1.239e+00,1.610e+00,6.679e-01,2.332e-01,1.215e-02,1.500e-01,1.138e-04
7.746e-02,1.262e+00,1.611e+00,6.829e-01,2.307e-01,1.257e-02,1.500e-01,1.150e-04
7.650e-02,1.285e+00,1.613e+00,6.979e-01,2.275e-01,1.289e-02,1.500e-01,1.161e-04
7.553e-02,1.308e+00,1.614e+00,7.129e-01,2.244e-01,1.321e-02,1.500e-01,1.172e-04
7.454e-02,1.331e+00,1.615e+00,7.279e-01,2.219e-01,1.352e-02,1.500e-01,1.185e-04
7.353e-02,1.353e+00,1.617e+00,7.429e-01,2.187e-01,1.399e-02,1.500e-01,1.197e-04
7.250e-02,1.375e+00,1.618e+00,7.579e-01,2.157e-01,1.430e-02,1.500e-01,1.209e-04
7.146e-02,1.396e+00,1.620e+00,7.729e-01,2.125e-01,1.478e-02,1.500e-01,1.221e-04
7.041e-02,1.418e+00,1.621e+00,7.879e-01,2.095e-01,1.521e-02,1.500e-01,1.233e-04
6.933e-02,1.439e+00,1.623e+00,8.029e-01,2.061e-01,1.564e-02,1.500e-01,1.245e-04
6.825e-02,1.460e+00,1.624e+00,8.179e-01,2.028e-01,1.623e-02,1.500e-01,1.257e-04
6.714e-02,1.480e+00,1.626e+00,8.329e-01,1.995e-01,1.675e-02,1.500e-01,1.268e-04
6.602e-02,1.500e+00,1.627e+00,8.479e-01,1.964e-01,1.734e-02,1.500e-01,1.280e-04
6.489e-02,1.520e+00,1.629e+00,8.629e-01,1.927e-01,1.796e-02,1.500e-01,1.292e-04
6.374e-02,1.539e+00,1.631e+00,8.779e-01,1.893e-01,1.861e-02,1.500e-01,1.304e-04
6.258e-02,1.558e+00,1.633e+00,8.929e-01,1.860e-01,1.931e-02,1.500e-01,1.317e-04
6.140e-02,1.576e+00,1.635e+00,9.079e-01,1.823e-01,2.009e-02,1.500e-01,1.331e-04
6.021e-02,1.595e+00,1.637e+00,9.229e-01,1.787e-01,2.092e-02,1.500e-01,1.344e-04
5.901e-02,1.613e+00,1.639e+00,9.379e-01,1.752e-01,2.174e-02,1.500e-01,1.359e-04
5.779e-02,1.630e+00,1.641e+00,9.529e-01,1.716e-01,2.269e-02,1.500e-01,1.374e-04
5.656e-02,1.647e+00,1.643e+00,9.679e-01,1.679e-01,2.366e-02,1.500e-01,1.389e-04
5.532e-02,1.664e+00,1.646e+00,9.829e-01,1.641e-01,2.484e-02,1.500e-01,1.404e-04
5.406e-02,1.681e+00,1.648e+00,9.979e-01,1.604e-01,2.593e-02,1.500e-01,1.420e-04
5.279e-02,1.697e+00,1.651e+00,1.013e+00,1.566e-01,2.725e-02,1.500e-01,1.438e-04
5.151e-02,1.712e+00,1.654e+00,1.028e+00,1.528e-01,2.858e-02,1.500e-01,1.455e-04
5.022e-02,1.728e+00,1.656e+00,1.043e+00,1.488e-01,3.009e-02,1.500e-01,1.473e-04
4.892e-02,1.743e+00,1.659e+00,1.058e+00,1.451e-01,3.169e-02,1.500e-01,1.491e-04
4.760e-02,1.757e+00,1.663e+00,1.073e+00,1.411e-01,3.354e-02,1.500e-01,1.510e-04
4.628e-02,1.771e+00,1.666e+00,1.088e+00,1.372e-01,3.545e-02,1.500e-01,1.528e-04
4.494e-02,1.785e+00,1.670e+00,1.103e+00,1.332e-01,3.765e-02,1.500e-01,1.547e-04
4.360e-02,1.798e+00,1.673e+00,1.118e+00,1.292e-01,4.000e-02,1.500e-01,1.567e-04
4.224e-02,1.811e+00,1.677e+00,1.133e+00,1.251e-01,4.262e-02,1.500e-01,1.588e-04
4.088e-02,1.824e+00,1.682e+00,1.148e+00,1.210e-01,4.555e-02,1.499e-01,1.609e-04
3.950e-02,1.836e+00,1.686e+00,1.163e+00,1.168e-01,4.872e-02,1.498e-01,1.631e-04
3.812e-02,1.848e+00,1.691e+00,1.178e+00,1.118e-01,5.183e-02,1.485e-01,1.655e-04
3.674e-02,1.859e+00,1.696e+00,1.193e+00,1.059e-01,5.491e-02,1.459e-01,1.680e-04
3.538e-02,1.869e+00,1.702e+00,1.207e+00,9.941e-02,5.781e-02,1.426e-01,1.706e-04
3.404e-02,1.879e+00,1.708e+00,1.222e+00,9.337e-02,6.026e-02,1.389e-01,1.734e-04
3.273e-02,1.889e+00,1.714e+00,1.235e+00,8.730e-02,6.365e-02,1.350e-01,1.763e-04
3.145e-02,1.897e+00,1.720e+00,1.249e+00,8.145e-02,6.668e-02,1.311e-01,1.790e-04
3.020e-02,1.905e+00,1.727e+00,1.262e+00,7.610e-02,6.966e-02,1.272e-01,1.818e-04
2.898e-02,1.913e+00,1.734e+00,1.275e+00,7.084e-02,7.332e-02,1.234e-01,1.845e-04
2.780e-02,1.920e+00,1.741e+00,1.287e+00,6.606e-02,7.686e-02,1.198e-01,1.869e-04
2.665e-02,1.927e+00,1.749e+00,1.299e+00,6.159e-02,8.209e-02,1.164e-01,1.890e-04
2.552e-02,1.933e+00,1.757e+00,1.311e+00,5.697e-02,8.638e-02,1.129e-01,1.911e-04
2.443e-02,1.938e+00,1.766e+00,1.322e+00,5.363e-02,9.100e-02,1.098e-01,1.935e-04
2.336e-02,1.944e+00,1.775e+00,1.333e+00,4.956e-02,9.544e-02,1.063e-01,1.962e-04
2.232e-02,1.949e+00,1.784e+00,1.344e+00,4.667e-02,1.025e-01,1.038e-01,1.985e-04
2.130e-02,1.953e+00,1.795e+00,1.354e+00,4.283e-02,1.089e-01,1.009e-01,2.007e-04
2.032e-02,1.957e+00,1.805e+00,1.364e+00,4.031e-02,1.157e-01,9.834e-02,2.028e-04
1.935e-02,1.961e+00,1.817e+00,1.374e+00,3.807e-02,1.239e-01,9.629e-02,2.052e-04
1.840e-02,1.965e+00,1.829e+00,1.384e+00,3.474e-02,1.335e-01,9.389e-02,2.071e-04
1.747e-02,1.968e+00,1.843e+00,1.393e+00,3.273e-02,1.439e-01,9.187e-02,2.087e-04
1.657e-02,1.972e+00,1.857e+00,1.402e+00,2.941e-02,1.554e-01,8.941e-02,2.104e-04
1.570e-02,1.974e+00,1.873e+00,1.411e+00,2.846e-02,1.695e-01,8.827e-02,2.128e-04
1.483e-02,1.977e+00,1.890e+00,1.420e+00,2.748e-02,1.844e-01,8.667e-02,2.163e-04
1.394e-02,1.980e+00,1.908e+00,1.429e+00,2.409e-02,2.018e-01,8.515e-02,2.194e-04
1.311e-02,1.982e+00,1.928e+00,1.437e+00,2.255e-02,2.210e-01,8.348e-02,2.219e-04
1.229e-02,1.984e+00,1.950e+00,1.445e+00,2.124e-02,2.450e-01,8.250e-02,2.255e-04
1.147e-02,1.986e+00,1.975e+00,1.454e+00,2.054e-02,2.699e-01,8.010e-02,2.298e-04
1.063e-02,1.988e+00,2.002e+00,1.462e+00,1.814e-02,3.014e-01,7.939e-02,2.338e-04
9.839e-03,1.990e+00,2.032e+00,1.470e+00,1.637e-02,3.367e-01,7.776e-02,2.366e-04
9.077e-03,1.991e+00,2.065e+00,1.477e+00,1.381e-02,3.669e-01,7.527e-02,2.404e-04
8.387e-03,1.992e+00,2.102e+00,1.485e+00,1.475e-02,3.963e-01,7.225e-02,2.470e-04
7.616e-03,1.994e+00,2.142e+00,1.492e+00,1.157e-02,4.282e-01,6.916e-02,2.557e-04
6.954e-03,1.995e+00,2.185e+00,1.499e+00,1.171e-02,4.359e-01,6.301e-02,2.619e-04
6.258e-03,1.996e+00,2.228e+00,1.505e+00,8.206e-03,4.550e-01,5.896e-02,2.668e-04
5.722e-03,1.996e+00,2.274e+00,1.511e+00,6.818e-03,4.550e-01,5.287e-02,2.683e-04
5.260e-03,1.997e+00,2.320e+00,1.517e+00,6.371e-03,4.550e-01,4.799e-02,2.726e-04
4.812e-03,1.997e+00,2.366e+00,1.521e+00,6.493e-03,4.550e-01,4.372e-02,2.791e-04
4.338e-03,1.998e+00,2.411e+00,1.526e+00,6.185e-03,4.550e-01,4.031e-02,2.852e-04
3.864e-03,1.998e+00,2.457e+00,1.530e+00,5.126e-03,4.550e-01,3.732e-02,2.863e-04
3.452e-03,1.998e+00,2.503e+00,1.533e+00,3.287e-03,4.550e-01,3.481e-02,2.823e-04
3.170e-03,1.999e+00,2.549e+00,1.537e+00,3.463e-03,4.550e-01,3.258e-02,2.791e-04
2.879e-03,1.999e+00,2.595e+00,1.540e+00,3.382e-03,4.550e-01,3.078e-02,2.777e-04
2.585e-03,1.999e+00,2.640e+00,1.543e+00,2.973e-03,4.550e-01,2.922e-02,2.767e-04
2.317e-03,1.999e+00,2.686e+00,1.546e+00,3.288e-03,4.550e-01,2.791e-02,2.760e-04
2.020e-03,1.999e+00,2.732e+00,1.549e+00,3.559e-03,4.550e-01,2.680e-02,2.747e-04
1.691e-03,1.999e+00,2.778e+00,1.552e+00,1.186e-03,4.550e-01,2.585e-02,2.698e-04
1.561e-03,1.999e+00,2.824e+00,1.554e+00,2.777e-03,4.550e-01,2.508e-02,2.680e-04
1.307e-03,2.000e+00,2.869e+00,1.557e+00,2.435e-03,4.550e-01,2.444e-02,2.678e-04
1.067e-03,2.000e+00,2.915e+00,1.559e+00,2.128e-03,4.550e-01,2.393e-02,2.668e-04
8.559e-04,2.000e+00,2.961e+00,1.562e+00,2.359e-03,4.550e-01,2.351e-02,2.660e-04
6.241e-04,2.000e+00,3.007e+00,1.564e+00,2.087e-03,4.550e-01,2.323e-02,2.654e-04
4.138e-04,2.000e+00,3.053e+00,1.566e+00,2.135e-03,4.550e-01,2.304e-02,2.648e-04
2.005e-04,2.000e+00,3.098e+00,1.569e+00,2.146e-03,4.550e-01,2.294e-02,2.645e-04
-1.457e-05,2.000e+00,-3.139e+00,1.571e+00,2.129e-03,4.550e-01,2.295e-02,2.644e-04
-2.282e-04,2.000e+00,-3.093e+00,1.573e+00,2.990e-03,4.550e-01,2.303e-02,2.643e-04
-5.202e-04,2.000e+00,-3.047e+00,1.576e+00,2.526e-03,4.550e-01,2.326e-02,2.623e-04
-7.756e-04,2.000e+00,-3.002e+00,1.578e+00,2.210e-03,4.550e-01,2.361e-02,2.574e-04
-9.969e-04,2.000e+00,-2.956e+00,1.580e+00,2.124e-03,4.550e-01,2.399e-02,2.525e-04
-1.206e-03,2.000e+00,-2.910e+00,1.583e+00,2.450e-03,4.550e-01,2.450e-02,2.485e-04
-1.441e-03,2.000e+00,-2.864e+00,1.585e+00,1.489e-03,4.550e-01,2.519e-02,2.445e-04
-1.592e-03,1.999e+00,-2.818e+00,1.588e+00,2.495e-03,4.550e-01,2.598e-02,2.431e-04
-1.819e-03,1.999e+00,-2.773e+00,1.590e+00,2.965e-03,4.550e-01,2.696e-02,2.439e-04
-2.090e-03,1.999e+00,-2.727e+00,1.593e+00,2.656e-03,4.550e-01,2.811e-02,2.449e-04
-2.334e-03,1.999e+00,-2.681e+00,1.596e+00,3.821e-03,4.550e-01,2.950e-02,2.459e-04
-2.665e-03,1.999e+00,-2.635e+00,1.599e+00,2.639e-03,4.550e-01,3.113e-02,2.468e-04
-2.902e-03,1.999e+00,-2.589e+00,1.602e+00,3.489e-03,4.550e-01,3.307e-02,2.472e-04
-3.189e-03,1.999e+00,-2.544e+00,1.605e+00,3.647e-03,4.550e-01,3.539e-02,2.503e-04
-3.486e-03,1.998e+00,-2.498e+00,1.609e+00,3.911e-03,4.550e-01,3.817e-02,2.548e-04
-3.792e-03,1.998e+00,-2.452e+00,1.612e+00,5.214e-03,4.550e-01,4.154e-02,2.615e-04
-4.180e-03,1.998e+00,-2.406e+00,1.617e+00,5.950e-03,4.550e-01,4.563e-02,2.712e-04
-4.608e-03,1.997e+00,-2.360e+00,1.621e+00,7.065e-03,4.550e-01,5.065e-02,2.808e-04
-5.093e-03,1.997e+00,-2.315e+00,1.626e+00,8.029e-03,4.550e-01,5.682e-02,2.898e-04
-5.620e-03,1.996e+00,-2.269e+00,1.632e+00,1.016e-02,4.550e-01,6.442e-02,2.974e-04
-6.245e-03,1.996e+00,-2.223e+00,1.638e+00,1.260e-02,4.550e-01,7.375e-02,3.031e-04
-6.977e-03,1.995e+00,-2.177e+00,1.646e+00,1.561e-02,4.550e-01,8.502e-02,3.030e-04
-7.825e-03,1.993e+00,-2.131e+00,1.654e+00,1.968e-02,4.550e-01,9.826e-02,2.942e-04
-8.818e-03,1.992e+00,-2.086e+00,1.664e+00,2.526e-02,4.550e-01,1.131e-01,2.735e-04
-9.992e-03,1.989e+00,-2.040e+00,1.675e+00,3.140e-02,4.550e-01,1.285e-01,2.370e-04
-1.133e-02,1.987e+00,-1.994e+00,1.688e+00,3.875e-02,4.550e-01,1.430e-01,1.864e-04
-1.282e-02,1.983e+00,-1.948e+00,1.702e+00,4.529e-02,4.156e-01,1.500e-01,1.317e-04
-1.438e-02,1.979e+00,-1.906e+00,1.717e+00,4.999e-02,3.284e-01,1.500e-01,9.025e-05
-1.594e-02,1.974e+00,-1.872e+00,1.732e+00,5.390e-02,2.642e-01,1.500e-01,6.860e-05
-1.746e-02,1.969e+00,-1.845e+00,1.747e+00,5.748e-02,2.180e-01,1.499e-01,5.976e-05
-1.895e-02,1.964e+00,-1.823e+00,1.762e+00,6.161e-02,1.836e-01,1.499e-01,5.913e-05
-2.043e-02,1.958e+00,-1.804e+00,1.777e+00,6.579e-02,1.576e-01,1.499e-01,6.365e-05
-2.189e-02,1.951e+00,-1.788e+00,1.792e+00,6.983e-02,1.372e-01,1.499e-01,7.092e-05
-2.335e-02,1.944e+00,-1.774e+00,1.807e+00,7.431e-02,1.210e-01,1.500e-01,7.953e-05
-2.480e-02,1.937e+00,-1.762e+00,1.822e+00,7.849e-02,1.077e-01,1.500e-01,8.861e-05
-2.624e-02,1.929e+00,-1.751e+00,1.837e+00,8.253e-02,9.661e-02,1.500e-01,9.744e-05
-2.768e-02,1.921e+00,-1.741e+00,1.852e+00,8.687e-02,8.737e-02,1.500e-01,1.058e-04
-2.911e-02,1.913e+00,-1.732e+00,1.867e+00,9.114e-02,7.937e-02,1.500e-01,1.137e-04
-3.054e-02,1.904e+00,-1.724e+00,1.882e+00,9.535e-02,7.266e-02,1.500e-01,1.210e-04
-3.196e-02,1.894e+00,-1.717e+00,1.897e+00,9.934e-02,6.659e-02,1.500e-01,1.277e-04
-3.337e-02,1.884e+00,-1.710e+00,1.912e+00,1.039e-01,6.143e-02,1.500e-01,1.339e-04
-3.477e-02,1.874e+00,-1.704e+00,1.927e+00,1.077e-01,5.677e-02,1.500e-01,1.395e-04
-3.617e-02,1.863e+00,-1.698e+00,1.942e+00,1.117e-01,5.273e-02,1.500e-01,1.446e-04
-3.756e-02,1.852e+00,-1.693e+00,1.957e+00,1.160e-01,4.903e-02,1.500e-01,1.494e-04
-3.894e-02,1.841e+00,-1.688e+00,1.972e+00,1.204e-01,4.586e-02,1.500e-01,1.539e-04
-4.031e-02,1.829e+00,-1.683e+00,1.987e+00,1.243e-01,4.293e-02,1.500e-01,1.580e-04
-4.168e-02,1.817e+00,-1.679e+00,2.002e+00,1.283e-01,4.023e-02,1.500e-01,1.617e-04
-4.303e-02,1.804e+00,-1.675e+00,2.017e+00,1.318e-01,3.774e-02,1.500e-01,1.651e-04
-4.437e-02,1.791e+00,-1.671e+00,2.032e+00,1.362e-01,3.572e-02,1.500e-01,1.683e-04
-4.571e-02,1.777e+00,-1.667e+00,2.047e+00,1.404e-01,3.371e-02,1.500e-01,1.712e-04
-4.703e-02,1.763e+00,-1.664e+00,2.062e+00,1.442e-01,3.194e-02,1.500e-01,1.739e-04
-4.835e-02,1.749e+00,-1.660e+00,2.077e+00,1.482e-01,3.031e-02,1.500e-01,1.763e-04
-4.966e-02,1.734e+00,-1.657e+00,2.092e+00,1.517e-01,2.878e-02,1.500e-01,1.786e-04
-5.095e-02,1.719e+00,-1.655e+00,2.107e+00,1.556e-01,2.755e-02,1.500e-01,1.807e-04
-5.223e-02,1.703e+00,-1.652e+00,2.122e+00,1.598e-01,2.606e-02,1.500e-01,1.828e-04
-5.350e-02,1.687e+00,-1.649e+00,2.137e+00,1.629e-01,2.489e-02,1.500e-01,1.849e-04
-5.475e-02,1.671e+00,-1.647e+00,2.152e+00,1.672e-01,2.379e-02,1.500e-01,1.869e-04
-5.600e-02,1.654e+00,-1.644e+00,2.167e+00,1.706e-01,2.274e-02,1.500e-01,1.887e-04
-5.723e-02,1.637e+00,-1.642e+00,2.182e+00,1.744e-01,2.188e-02,1.500e-01,1.904e-04
-5.845e-02,1.620e+00,-1.640e+00,2.197e+00,1.771e-01,2.098e-02,1.500e-01,1.918e-04
-5.966e-02,1.602e+00,-1.638e+00,2.212e+00,1.816e-01,2.016e-02,1.500e-01,1.933e-04
-6.085e-02,1.584e+00,-1.636e+00,2.227e+00,1.854e-01,1.939e-02,1.500e-01,1.947e-04
-6.203e-02,1.566e+00,-1.634e+00,2.242e+00,1.883e-01,1.865e-02,1.500e-01,1.960e-04
-6.320e-02,1.547e+00,-1.632e+00,2.257e+00,1.920e-01,1.800e-02,1.500e-01,1.971e-04
-6.435e-02,1.528e+00,-1.630e+00,2.272e+00,1.953e-01,1.738e-02,1.500e-01,1.981e-04
-6.549e-02,1.508e+00,-1.628e+00,2.287e+00,1.992e-01,1.683e-02,1.500e-01,1.989e-04
-6.661e-02,1.488e+00,-1.626e+00,2.302e+00,2.015e-01,1.632e-02,1.500e-01,1.996e-04
-6.772e-02,1.468e+00,-1.625e+00,2.317e+00,2.057e-01,1.576e-02,1.500e-01,2.003e-04
-6.881e-02,1.447e+00,-1.623e+00,2.332e+00,2.084e-01,1.527e-02,1.500e-01,2.009e-04
-6.989e-02,1.427e+00,-1.622e+00,2.347e+00,2.120e-01,1.482e-02,1.500e-01,2.014e-04
-7.095e-02,1.405e+00,-1.620e+00,2.362e+00,2.150e-01,1.438e-02,1.500e-01,2.019e-04
-7.200e-02,1.384e+00,-1.619e+00,2.377e+00,2.176e-01,1.397e-02,1.500e-01,2.022e-04
-7.302e-02,1.362e+00,-1.617e+00,2.392e+00,2.213e-01,1.364e-02,1.500e-01,2.024e-04
-7.404e-02,1.340e+00,-1.616e+00,2.407e+00,2.238e-01,1.328e-02,1.500e-01,2.026e-04
-7.503e-02,1.317e+00,-1.615e+00,2.422e+00,2.267e-01,1.295e-02,1.500e-01,2.027e-04
-7.601e-02,1.295e+00,-1.613e+00,2.437e+00,2.300e-01,1.260e-02,1.500e-01,2.029e-04
-7.698e-02,1.272e+00,-1.612e+00,2.452e+00,2.325e-01,1.225e-02,1.499e-01,2.031e-04
-7.792e-02,1.248e+00,-1.611e+00,2.467e+00,2.354e-01,1.197e-02,1.499e-01,2.032e-04
-7.885e-02,1.225e+00,-1.610e+00,2.482e+00,2.379e-01,1.172e-02,1.498e-01,2.032e-04
-7.976e-02,1.201e+00,-1.608e+00,2.497e+00,2.400e-01,1.141e-02,1.498e-01,2.031e-04
-8.065e-02,1.177e+00,-1.607e+00,2.512e+00,2.423e-01,1.119e-02,1.497e-01,2.030e-04
-8.151e-02,1.153e+00,-1.606e+00,2.527e+00,2.452e-01,1.094e-02,1.497e-01,2.028e-04
-8.237e-02,1.128e+00,-1.605e+00,2.542e+00,2.514e-01,1.075e-02,1.498e-01,2.025e-04
-8.321e-02,1.103e+00,-1.604e+00,2.557e+00,2.511e-01,1.053e-02,1.496e-01,2.021e-04
-8.403e-02,1.078e+00,-1.603e+00,2.572e+00,2.578e-01,1.028e-02,1.495e-01,2.013e-04
-8.485e-02,1.052e+00,-1.602e+00,2.587e+00,2.600e-01,1.017e-02,1.492e-01,2.002e-04
-8.564e-02,1.026e+00,-1.601e+00,2.602e+00,2.600e-01,9.946e-03,1.488e-01,1.985e-04
-8.641e-02,1.000e+00,-1.600e+00,2.617e+00,2.600e-01,9.700e-03,1.483e-01,1.964e-04
-8.715e-02,9.739e-01,-1.599e+00,2.632e+00,2.600e-01,9.477e-03,1.476e-01,1.940e-04
-8.787e-02,9.478e-01,-1.598e+00,2.647e+00,2.600e-01,9.494e-03,1.469e-01,1.912e-04
-8.856e-02,9.218e-01,-1.597e+00,2.661e+00,2.600e-01,9.055e-03,1.461e-01,1.886e-04
-8.922e-02,8.957e-01,-1.596e+00,2.676e+00,2.600e-01,8.935e-03,1.453e-01,1.860e-04
-8.987e-02,8.696e-01,-1.595e+00,2.690e+00,2.600e-01,8.716e-03,1.444e-01,1.833e-04
-9.049e-02,8.436e-01,-1.594e+00,2.705e+00,2.600e-01,8.598e-03,1.436e-01,1.806e-04
-9.109e-02,8.175e-01,-1.593e+00,2.719e+00,2.600e-01,8.455e-03,1.428e-01,1.778e-04
-9.166e-02,7.914e-01,-1.592e+00,2.733e+00,2.600e-01,8.490e-03,1.420e-01,1.751e-04
-9.222e-02,7.653e-01,-1.592e+00,2.748e+00,2.600e-01,8.072e-03,1.412e-01,1.726e-04
-9.275e-02,7.393e-01,-1.591e+00,2.762e+00,2.600e-01,7.998e-03,1.405e-01,1.705e-04
-9.326e-02,7.132e-01,-1.590e+00,2.776e+00,2.600e-01,7.987e-03,1.397e-01,1.682e-04
-9.375e-02,6.871e-01,-1.589e+00,2.790e+00,2.600e-01,7.746e-03,1.390e-01,1.662e-04
-9.422e-02,6.610e-01,-1.588e+00,2.804e+00,2.600e-01,7.679e-03,1.383e-01,1.642e-04
-9.466e-02,6.350e-01,-1.588e+00,2.818e+00,2.600e-01,7.555e-03,1.377e-01,1.624e-04
-9.509e-02,6.089e-01,-1.587e+00,2.831e+00,2.600e-01,7.434e-03,1.371e-01,1.606e-04
-9.550e-02,5.828e-01,-1.586e+00,2.845e+00,2.600e-01,7.337e-03,1.365e-01,1.589e-04
-9.589e-02,5.567e-01,-1.585e+00,2.859e+00,2.600e-01,7.321e-03,1.360e-01,1.571e-04
-9.626e-02,5.306e-01,-1.585e+00,2.872e+00,2.600e-01,7.203e-03,1.354e-01,1.554e-04
-9.661e-02,5.046e-01,-1.584e+00,2.886e+00,2.600e-01,7.127e-03,1.350e-01,1.538e-04
-9.694e-02,4.785e-01,-1.583e+00,2.899e+00,2.600e-01,7.094e-03,1.345e-01,1.523e-04
-9.726e-02,4.524e-01,-1.582e+00,2.913e+00,2.600e-01,7.010e-03,1.341e-01,1.509e-04
-9.755e-02,4.263e-01,-1.582e+00,2.926e+00,2.600e-01,6.887e-03,1.337e-01,1.496e-04
-9.783e-02,4.003e-01,-1.581e+00,2.940e+00,2.600e-01,6.881e-03,1.333e-01,1.483e-04
-9.809e-02,3.742e-01,-1.580e+00,2.953e+00,2.600e-01,6.851e-03,1.329e-01,1.471e-04
-9.833e-02,3.481e-01,-1.580e+00,2.966e+00,2.600e-01,6.778e-03,1.326e-01,1.459e-04
-9.855e-02,3.220e-01,-1.579e+00,2.979e+00,2.600e-01,6.710e-03,1.323e-01,1.449e-04
-9.876e-02,2.959e-01,-1.578e+00,2.993e+00,2.600e-01,6.964e-03,1.321e-01,1.438e-04
-9.894e-02,2.699e-01,-1.578e+00,3.006e+00,2.600e-01,6.606e-03,1.318e-01,1.431e-04
-9.911e-02,2.438e-01,-1.577e+00,3.019e+00,2.600e-01,6.481e-03,1.316e-01,1.428e-04
-9.926e-02,2.177e-01,-1.576e+00,3.032e+00,2.600e-01,6.560e-03,1.314e-01,1.423e-04
-9.940e-02,1.916e-01,-1.576e+00,3.045e+00,2.600e-01,6.543e-03,1.312e-01,1.416e-04
-9.952e-02,1.655e-01,-1.575e+00,3.058e+00,2.600e-01,6.533e-03,1.311e-01,1.409e-04
-9.962e-02,1.395e-01,-1.574e+00,3.072e+00,2.600e-01,6.540e-03,1.309e-01,1.401e-04
-9.970e-02,1.134e-01,-1.574e+00,3.085e+00,2.600e-01,6.549e-03,1.308e-01,1.394e-04
-9.977e-02,8.730e-02,-1.573e+00,3.098e+00,2.600e-01,6.466e-03,1.308e-01,1.388e-04
-9.981e-02,6.122e-02,-1.572e+00,3.111e+00,2.600e-01,6.471e-03,1.307e-01,1.382e-04
-9.985e-02,3.514e-02,-1.572e+00,3.124e+00,2.600e-01,6.542e-03,1.307e-01,1.375e-04
-9.986e-02,9.062e-03,-1.571e+00,3.137e+00,2.600e-01,6.516e-03,1.307e-01,1.369e-04
-9.986e-02,-1.702e-02,-1.570e+00,3.150e+00,2.600e-01,6.510e-03,1.307e-01,1.365e-04
-9.984e-02,-4.310e-02,-1.570e+00,3.163e+00,2.600e-01,6.509e-03,1.307e-01,1.361e-04
-9.980e-02,-6.918e-02,-1.569e+00,3.176e+00,2.600e-01,6.521e-03,1.308e-01,1.358e-04
-9.975e-02,-9.526e-02,-1.568e+00,3.189e+00,2.600e-01,6.571e-03,1.309e-01,1.356e-04
-9.968e-02,-1.213e-01,-1.568e+00,3.202e+00,2.600e-01,6.525e-03,1.310e-01,1.355e-04
-9.959e-02,-1.474e-01,-1.567e+00,3.215e+00,2.600e-01,6.541e-03,1.311e-01,1.355e-04
-9.949e-02,-1.735e-01,-1.566e+00,3.229e+00,2.600e-01,6.590e-03,1.313e-01,1.355e-04
-9.937e-02,-1.996e-01,-1.566e+00,3.242e+00,2.600e-01,6.548e-03,1.314e-01,1.355e-04
-9.923e-02,-2.257e-01,-1.565e+00,3.255e+00,2.600e-01,6.623e-03,1.316e-01,1.355e-04
-9.907e-02,-2.517e-01,-1.564e+00,3.268e+00,2.600e-01,6.681e-03,1.319e-01,1.354e-04
-9.890e-02,-2.778e-01,-1.564e+00,3.281e+00,2.600e-01,6.758e-03,1.321e-01,1.354e-04
-9.870e-02,-3.039e-01,-1.563e+00,3.294e+00,2.600e-01,6.736e-03,1.324e-01,1.355e-04
-9.849e-02,-3.300e-01,-1.562e+00,3.308e+00,2.600e-01,6.773e-03,1.327e-01,1.357e-04
-9.827e-02,-3.561e-01,-1.562e+00,3.321e+00,2.600e-01,6.825e-03,1.330e-01,1.359e-04
-9.802e-02,-3.821e-01,-1.561e+00,3.334e+00,2.600e-01,6.886e-03,1.334e-01,1.361e-04
-9.776e-02,-4.082e-01,-1.560e+00,3.348e+00,2.600e-01,6.960e-03,1.337e-01,1.363e-04
-9.748e-02,-4.343e-01,-1.560e+00,3.361e+00,2.600e-01,7.011e-03,1.341e-01,1.365e-04
-9.718e-02,-4.604e-01,-1.559e+00,3.374e+00,2.600e-01,7.151e-03,1.346e-01,1.368e-04
-9.686e-02,-4.864e-01,-1.558e+00,3.388e+00,2.600e-01,7.140e-03,1.351e-01,1.372e-04
-9.652e-02,-5.125e-01,-1.558e+00,3.401e+00,2.600e-01,7.302e-03,1.355e-01,1.377e-04
-9.617e-02,-5.386e-01,-1.557e+00,3.415e+00,2.600e-01,7.314e-03,1.361e-01,1.383e-04
-9.579e-02,-5.647e-01,-1.556e+00,3.428e+00,2.600e-01,7.435e-03,1.366e-01,1.391e-04
-9.540e-02,-5.908e-01,-1.555e+00,3.442e+00,2.600e-01,7.526e-03,1.372e-01,1.399e-04
-9.498e-02,-6.168e-01,-1.555e+00,3.456e+00,2.600e-01,7.701e-03,1.379e-01,1.409e-04
-9.455e-02,-6.429e-01,-1.554e+00,3.470e+00,2.600e-01,7.644e-03,1.385e-01,1.420e-04
-9.410e-02,-6.690e-01,-1.553e+00,3.483e+00,2.600e-01,7.617e-03,1.392e-01,1.433e-04
-9.362e-02,-6.951e-01,-1.552e+00,3.497e+00,2.600e-01,8.004e-03,1.399e-01,1.443e-04
-9.313e-02,-7.211e-01,-1.551e+00,3.511e+00,2.600e-01,8.090e-03,1.407e-01,1.452e-04
-9.261e-02,-7.472e-01,-1.551e+00,3.525e+00,2.600e-01,8.303e-03,1.415e-01,1.461e-04
-9.208e-02,-7.733e-01,-1.550e+00,3.540e+00,2.600e-01,8.309e-03,1.422e-01,1.473e-04
-9.152e-02,-7.994e-01,-1.549e+00,3.554e+00,2.600e-01,8.589e-03,1.431e-01,1.486e-04
-9.094e-02,-8.254e-01,-1.548e+00,3.568e+00,2.600e-01,8.619e-03,1.439e-01,1.500e-04
-9.033e-02,-8.515e-01,-1.547e+00,3.583e+00,2.600e-01,8.747e-03,1.448e-01,1.514e-04
-8.971e-02,-8.776e-01,-1.546e+00,3.597e+00,2.600e-01,9.141e-03,1.457e-01,1.527e-04
-8.906e-02,-9.037e-01,-1.545e+00,3.612e+00,2.600e-01,9.263e-03,1.465e-01,1.539e-04
-8.838e-02,-9.297e-01,-1.544e+00,3.626e+00,2.600e-01,9.498e-03,1.473e-01,1.554e-04
-8.768e-02,-9.558e-01,-1.544e+00,3.641e+00,2.600e-01,9.710e-03,1.481e-01,1.569e-04
-8.696e-02,-9.819e-01,-1.543e+00,3.656e+00,2.600e-01,9.881e-03,1.488e-01,1.585e-04
-8.621e-02,-1.008e+00,-1.542e+00,3.671e+00,2.600e-01,1.008e-02,1.494e-01,1.602e-04
-8.544e-02,-1.034e+00,-1.541e+00,3.686e+00,2.600e-01,1.023e-02,1.498e-01,1.616e-04
-8.463e-02,-1.060e+00,-1.540e+00,3.701e+00,2.580e-01,1.053e-02,1.500e-01,1.626e-04
-8.381e-02,-1.086e+00,-1.538e+00,3.716e+00,2.503e-01,1.071e-02,1.500e-01,1.629e-04
-8.298e-02,-1.111e+00,-1.537e+00,3.731e+00,2.467e-01,1.091e-02,1.500e-01,1.631e-04
-8.214e-02,-1.136e+00,-1.536e+00,3.746e+00,2.451e-01,1.115e-02,1.500e-01,1.632e-04
-8.128e-02,-1.160e+00,-1.535e+00,3.761e+00,2.419e-01,1.134e-02,1.500e-01,1.635e-04
-8.040e-02,-1.185e+00,-1.534e+00,3.776e+00,2.396e-01,1.165e-02,1.500e-01,1.638e-04
-7.950e-02,-1.209e+00,-1.533e+00,3.791e+00,2.369e-01,1.184e-02,1.500e-01,1.641e-04
-7.859e-02,-1.233e+00,-1.532e+00,3.806e+00,2.341e-01,1.217e-02,1.500e-01,1.644e-04
-7.766e-02,-1.256e+00,-1.530e+00,3.821e+00,2.312e-01,1.249e-02,1.500e-01,1.646e-04
-7.670e-02,-1.279e+00,-1.529e+00,3.836e+00,2.283e-01,1.276e-02,1.500e-01,1.649e-04
-7.574e-02,-1.302e+00,-1.528e+00,3.851e+00,2.256e-01,1.308e-02,1.500e-01,1.652e-04
-7.475e-02,-1.325e+00,-1.527e+00,3.866e+00,2.227e-01,1.354e-02,1.500e-01,1.654e-04
-7.375e-02,-1.347e+00,-1.525e+00,3.881e+00,2.194e-01,1.386e-02,1.500e-01,1.658e-04
-7.273e-02,-1.369e+00,-1.524e+00,3.896e+00,2.165e-01,1.422e-02,1.500e-01,1.662e-04
-7.169e-02,-1.391e+00,-1.522e+00,3.911e+00,2.132e-01,1.466e-02,1.500e-01,1.667e-04
-7.064e-02,-1.412e+00,-1.521e+00,3.926e+00,2.103e-01,1.506e-02,1.500e-01,1.672e-04
-6.957e-02,-1.433e+00,-1.519e+00,3.941e+00,2.071e-01,1.566e-02,1.500e-01,1.677e-04
-6.849e-02,-1.454e+00,-1.518e+00,3.956e+00,2.036e-01,1.608e-02,1.500e-01,1.682e-04
-6.739e-02,-1.475e+00,-1.516e+00,3.971e+00,2.006e-01,1.660e-02,1.500e-01,1.689e-04
-6.628e-02,-1.495e+00,-1.515e+00,3.986e+00,1.970e-01,1.716e-02,1.500e-01,1.696e-04
-6.515e-02,-1.514e+00,-1.513e+00,4.001e+00,1.938e-01,1.779e-02,1.500e-01,1.703e-04
-6.400e-02,-1.534e+00,-1.511e+00,4.016e+00,1.902e-01,1.845e-02,1.500e-01,1.711e-04
-6.285e-02,-1.553e+00,-1.509e+00,4.031e+00,1.868e-01,1.914e-02,1.500e-01,1.719e-04
-6.167e-02,-1.572e+00,-1.507e+00,4.046e+00,1.833e-01,1.989e-02,1.500e-01,1.727e-04
-6.049e-02,-1.590e+00,-1.505e+00,4.061e+00,1.796e-01,2.070e-02,1.500e-01,1.736e-04
-5.929e-02,-1.608e+00,-1.503e+00,4.076e+00,1.762e-01,2.151e-02,1.500e-01,1.747e-04
-5.807e-02,-1.626e+00,-1.501e+00,4.091e+00,1.726e-01,2.240e-02,1.500e-01,1.758e-04
-5.685e-02,-1.643e+00,-1.499e+00,4.106e+00,1.687e-01,2.341e-02,1.500e-01,1.769e-04
-5.561e-02,-1.660e+00,-1.496e+00,4.121e+00,1.651e-01,2.457e-02,1.500e-01,1.780e-04
-5.436e-02,-1.676e+00,-1.494e+00,4.136e+00,1.615e-01,2.561e-02,1.500e-01,1.793e-04
-5.309e-02,-1.693e+00,-1.491e+00,4.151e+00,1.575e-01,2.686e-02,1.500e-01,1.806e-04
-5.181e-02,-1.708e+00,-1.489e+00,4.166e+00,1.538e-01,2.824e-02,1.500e-01,1.820e-04
-5.053e-02,-1.724e+00,-1.486e+00,4.181e+00,1.500e-01,2.969e-02,1.500e-01,1.834e-04
-4.923e-02,-1.739e+00,-1.483e+00,4.196e+00,1.460e-01,3.129e-02,1.500e-01,1.849e-04
-4.791e-02,-1.753e+00,-1.480e+00,4.211e+00,1.422e-01,3.304e-02,1.500e-01,1.865e-04
-4.659e-02,-1.768e+00,-1.477e+00,4.226e+00,1.382e-01,3.498e-02,1.500e-01,1.881e-04
-4.526e-02,-1.781e+00,-1.473e+00,4.241e+00,1.343e-01,3.703e-02,1.500e-01,1.898e-04
-4.392e-02,-1.795e+00,-1.469e+00,4.256e+00,1.302e-01,3.939e-02,1.500e-01,1.916e-04
-4.256e-02,-1.808e+00,-1.465e+00,4.271e+00,1.262e-01,4.190e-02,1.499e-01,1.934e-04
-4.120e-02,-1.821e+00,-1.461e+00,4.286e+00,1.221e-01,4.472e-02,1.499e-01,1.954e-04
-3.983e-02,-1.833e+00,-1.457e+00,4.300e+00,1.180e-01,4.786e-02,1.499e-01,1.974e-04
-3.845e-02,-1.845e+00,-1.452e+00,4.315e+00,1.131e-01,5.107e-02,1.490e-01,1.996e-04
-3.707e-02,-1.856e+00,-1.447e+00,4.330e+00,1.075e-01,5.407e-02,1.468e-01,2.019e-04
-3.570e-02,-1.867e+00,-1.441e+00,4.345e+00,1.011e-01,5.701e-02,1.435e-01,2.043e-04
-3.436e-02,-1.877e+00,-1.436e+00,4.359e+00,9.507e-02,5.963e-02,1.399e-01,2.068e-04
-3.304e-02,-1.886e+00,-1.430e+00,4.373e+00,8.884e-02,6.277e-02,1.360e-01,2.095e-04
-3.175e-02,-1.895e+00,-1.423e+00,4.387e+00,8.297e-02,6.567e-02,1.322e-01,2.120e-04
-3.049e-02,-1.903e+00,-1.417e+00,4.400e+00,7.748e-02,6.884e-02,1.282e-01,2.145e-04
-2.927e-02,-1.911e+00,-1.410e+00,4.413e+00,7.230e-02,7.257e-02,1.246e-01,2.169e-04
-2.807e-02,-1.918e+00,-1.403e+00,4.426e+00,6.720e-02,7.664e-02,1.207e-01,2.191e-04
-2.691e-02,-1.925e+00,-1.395e+00,4.438e+00,6.275e-02,8.037e-02,1.174e-01,2.213e-04
-2.578e-02,-1.931e+00,-1.387e+00,4.449e+00,5.781e-02,8.510e-02,1.136e-01,2.236e-04
-2.469e-02,-1.937e+00,-1.378e+00,4.461e+00,5.464e-02,8.982e-02,1.106e-01,2.261e-04
-2.361e-02,-1.942e+00,-1.369e+00,4.472e+00,5.123e-02,9.485e-02,1.073e-01,2.289e-04
-2.255e-02,-1.947e+00,-1.360e+00,4.482e+00,4.694e-02,1.001e-01,1.044e-01,2.315e-04
-2.153e-02,-1.952e+00,-1.350e+00,4.493e+00,4.390e-02,1.080e-01,1.016e-01,2.336e-04
-2.054e-02,-1.956e+00,-1.339e+00,4.503e+00,4.071e-02,1.146e-01,9.908e-02,2.360e-04
-1.957e-02,-1.960e+00,-1.328e+00,4.513e+00,3.815e-02,1.213e-01,9.666e-02,2.388e-04
-1.862e-02,-1.964e+00,-1.315e+00,4.523e+00,3.588e-02,1.294e-01,9.422e-02,2.419e-04
-1.769e-02,-1.968e+00,-1.302e+00,4.532e+00,3.316e-02,1.408e-01,9.258e-02,2.445e-04
-1.678e-02,-1.971e+00,-1.288e+00,4.541e+00,3.094e-02,1.527e-01,9.039e-02,2.467e-04
-1.588e-02,-1.974e+00,-1.273e+00,4.550e+00,2.877e-02,1.652e-01,8.887e-02,2.492e-04
-1.501e-02,-1.977e+00,-1.257e+00,4.559e+00,2.715e-02,1.797e-01,8.719e-02,2.519e-04
-1.414e-02,-1.979e+00,-1.239e+00,4.568e+00,2.443e-02,1.945e-01,8.456e-02,2.547e-04
-1.331e-02,-1.981e+00,-1.219e+00,4.576e+00,2.377e-02,2.172e-01,8.422e-02,2.576e-04
-1.246e-02,-1.984e+00,-1.197e+00,4.585e+00,2.228e-02,2.364e-01,8.152e-02,2.611e-04
-1.162e-02,-1.986e+00,-1.174e+00,4.593e+00,1.884e-02,2.623e-01,8.067e-02,2.639e-04
-1.086e-02,-1.988e+00,-1.148e+00,4.601e+00,2.001e-02,2.931e-01,7.995e-02,2.668e-04
-1.001e-02,-1.989e+00,-1.118e+00,4.609e+00,1.619e-02,3.229e-01,7.738e-02,2.707e-04
-9.262e-03,-1.991e+00,-1.086e+00,4.617e+00,1.583e-02,3.685e-01,7.785e-02,2.734e-04
-8.496e-03,-1.992e+00,-1.049e+00,4.625e+00,1.421e-02,3.882e-01,7.320e-02,2.784e-04
-7.755e-03,-1.993e+00,-1.011e+00,4.632e+00,1.202e-02,4.036e-01,6.763e-02,2.835e-04
-7.084e-03,-1.994e+00,-9.700e-01,4.639e+00,1.177e-02,4.337e-01,6.470e-02,2.874e-04
-6.395e-03,-1.995e+00,-9.266e-01,4.645e+00,8.880e-03,4.550e-01,6.055e-02,2.891e-04
-5.830e-03,-1.996e+00,-8.810e-01,4.651e+00,7.479e-03,4.550e-01,5.456e-02,2.888e-04
-5.332e-03,-1.997e+00,-8.352e-01,4.657e+00,5.500e-03,4.550e-01,4.944e-02,2.901e-04
-4.941e-03,-1.997e+00,-7.894e-01,4.662e+00,6.888e-03,4.550e-01,4.504e-02,2.941e-04
-4.452e-03,-1.998e+00,-7.436e-01,4.666e+00,4.804e-03,4.550e-01,4.118e-02,3.011e-04
-4.077e-03,-1.998e+00,-6.978e-01,4.670e+00,6.063e-03,4.550e-01,3.816e-02,3.052e-04
-3.610e-03,-1.998e+00,-6.520e-01,4.674e+00,3.903e-03,4.550e-01,3.535e-02,3.081e-04
-3.279e-03,-1.999e+00,-6.062e-01,4.678e+00,4.833e-03,4.550e-01,3.323e-02,3.072e-04
-2.881e-03,-1.999e+00,-5.604e-01,4.681e+00,3.067e-03,4.550e-01,3.125e-02,3.039e-04
-2.604e-03,-1.999e+00,-5.146e-01,4.684e+00,2.583e-03,4.550e-01,2.967e-02,2.995e-04
-2.372e-03,-1.999e+00,-4.688e-01,4.687e+00,2.898e-03,4.550e-01,2.828e-02,2.974e-04
-2.113e-03,-1.999e+00,-4.230e-01,4.690e+00,3.137e-03,4.550e-01,2.712e-02,2.965e-04
-1.825e-03,-1.999e+00,-3.772e-01,4.693e+00,3.074e-03,4.550e-01,2.612e-02,2.948e-04
-1.535e-03,-1.999e+00,-3.314e-01,4.695e+00,1.620e-03,4.550e-01,2.529e-02,2.909e-04
-1.369e-03,-2.000e+00,-2.856e-01,4.698e+00,2.465e-03,4.550e-01,2.461e-02,2.889e-04
-1.137e-03,-2.000e+00,-2.398e-01,4.700e+00,2.346e-03,4.550e-01,2.405e-02,2.882e-04
-9.060e-04,-2.000e+00,-1.940e-01,4.703e+00,2.227e-03,4.550e-01,2.363e-02,2.873e-04
-6.849e-04,-2.000e+00,-1.482e-01,4.705e+00,2.100e-03,4.550e-01,2.330e-02,2.864e-04
-4.749e-04,-2.000e+00,-1.024e-01,4.707e+00,2.178e-03,4.550e-01,2.311e-02,2.857e-04
-2.578e-04,-2.000e+00,-5.665e-02,4.710e+00,2.107e-03,4.550e-01,2.295e-02,2.853e-04
-4.594e-05,-2.000e+00,-1.085e-02,4.712e+00,2.155e-03,4.550e-01,2.293e-02,2.850e-04
1.699e-04,-2.000e+00,3.495e-02,4.714e+00,2.074e-03,4.550e-01,2.301e-02,2.847e-04
3.782e-04,-2.000e+00,8.075e-02,4.716e+00,2.220e-03,4.550e-01,2.319e-02,2.847e-04
5.985e-04,-2.000e+00,1.265e-01,4.719e+00,2.210e-03,4.550e-01,2.346e-02,2.848e-04
8.177e-04,-2.000e+00,1.723e-01,4.721e+00,2.181e-03,4.550e-01,2.385e-02,2.849e-04
1.032e-03,-2.000e+00,2.181e-01,4.723e+00,3.398e-03,4.550e-01,2.435e-02,2.853e-04
1.354e-03,-2.000e+00,2.639e-01,4.726e+00,2.118e-03,4.550e-01,2.499e-02,2.834e-04
1.568e-03,-1.999e+00,3.097e-01,4.728e+00,2.414e-03,4.550e-01,2.578e-02,2.804e-04
1.794e-03,-1.999e+00,3.555e-01,4.731e+00,1.993e-03,4.550e-01,2.664e-02,2.784e-04
1.983e-03,-1.999e+00,4.013e-01,4.734e+00,2.810e-03,4.550e-01,2.774e-02,2.782e-04
2.234e-03,-1.999e+00,4.471e-01,4.736e+00,2.727e-03,4.550e-01,2.906e-02,2.800e-04
2.478e-03,-1.999e+00,4.929e-01,4.739e+00,3.961e-03,4.550e-01,3.062e-02,2.825e-04
2.815e-03,-1.999e+00,5.387e-01,4.742e+00,3.205e-03,4.550e-01,3.246e-02,2.856e-04
3.092e-03,-1.999e+00,5.845e-01,4.746e+00,3.943e-03,4.550e-01,3.466e-02,2.874e-04
3.412e-03,-1.998e+00,6.303e-01,4.749e+00,4.232e-03,4.550e-01,3.730e-02,2.906e-04
3.747e-03,-1.998e+00,6.761e-01,4.753e+00,4.465e-03,4.550e-01,4.049e-02,2.943e-04
4.088e-03,-1.998e+00,7.219e-01,4.757e+00,5.402e-03,4.550e-01,4.434e-02,2.993e-04
4.481e-03,-1.998e+00,7.677e-01,4.761e+00,6.553e-03,4.550e-01,4.907e-02,3.063e-04
4.936e-03,-1.997e+00,8.135e-01,4.766e+00,7.800e-03,4.550e-01,5.488e-02,3.143e-04
5.453e-03,-1.997e+00,8.593e-01,4.772e+00,9.504e-03,4.550e-01,6.204e-02,3.216e-04
6.050e-03,-1.996e+00,9.051e-01,4.778e+00,1.173e-02,4.550e-01,7.084e-02,3.267e-04
6.744e-03,-1.995e+00,9.509e-01,4.785e+00,1.456e-02,4.550e-01,8.154e-02,3.274e-04
7.551e-03,-1.994e+00,9.967e-01,4.793e+00,1.854e-02,4.550e-01,9.423e-02,3.205e-04
8.507e-03,-1.992e+00,1.042e+00,4.803e+00,2.328e-02,4.550e-01,1.087e-01,3.023e-04
9.618e-03,-1.990e+00,1.088e+00,4.813e+00,2.949e-02,4.550e-01,1.241e-01,2.697e-04
1.091e-02,-1.988e+00,1.134e+00,4.826e+00,3.669e-02,4.550e-01,1.391e-01,2.220e-04
1.236e-02,-1.984e+00,1.180e+00,4.840e+00,4.374e-02,4.441e-01,1.500e-01,1.656e-04
1.392e-02,-1.980e+00,1.225e+00,4.855e+00,4.898e-02,3.495e-01,1.500e-01,1.186e-04
1.549e-02,-1.976e+00,1.261e+00,4.870e+00,5.244e-02,2.794e-01,1.500e-01,9.297e-05
1.701e-02,-1.971e+00,1.289e+00,4.885e+00,5.662e-02,2.291e-01,1.500e-01,8.178e-05
1.851e-02,-1.965e+00,1.313e+00,4.900e+00,6.021e-02,1.921e-01,1.499e-01,7.983e-05
1.999e-02,-1.959e+00,1.332e+00,4.915e+00,6.483e-02,1.642e-01,1.499e-01,8.347e-05
2.146e-02,-1.953e+00,1.349e+00,4.930e+00,6.879e-02,1.424e-01,1.499e-01,9.036e-05
2.292e-02,-1.946e+00,1.364e+00,4.945e+00,7.276e-02,1.252e-01,1.500e-01,9.855e-05
2.437e-02,-1.939e+00,1.377e+00,4.960e+00,7.733e-02,1.112e-01,1.500e-01,1.074e-04
2.581e-02,-1.932e+00,1.388e+00,4.975e+00,8.133e-02,9.957e-02,1.500e-01,1.162e-04
2.725e-02,-1.924e+00,1.398e+00,4.990e+00,8.558e-02,8.979e-02,1.500e-01,1.247e-04
2.868e-02,-1.915e+00,1.407e+00,5.005e+00,9.022e-02,8.154e-02,1.500e-01,1.327e-04
3.011e-02,-1.906e+00,1.415e+00,5.020e+00,9.390e-02,7.442e-02,1.500e-01,1.401e-04
3.153e-02,-1.897e+00,1.423e+00,5.035e+00,9.812e-02,6.824e-02,1.500e-01,1.467e-04
3.294e-02,-1.887e+00,1.430e+00,5.050e+00,1.024e-01,6.285e-02,1.500e-01,1.529e-04
3.435e-02,-1.877e+00,1.436e+00,5.065e+00,1.068e-01,5.805e-02,1.500e-01,1.586e-04
3.575e-02,-1.867e+00,1.442e+00,5.080e+00,1.108e-01,5.385e-02,1.500e-01,1.639e-04
3.714e-02,-1.856e+00,1.448e+00,5.095e+00,1.146e-01,5.006e-02,1.500e-01,1.686e-04
3.852e-02,-1.844e+00,1.453e+00,5.110e+00,1.189e-01,4.670e-02,1.500e-01,1.730e-04
3.990e-02,-1.832e+00,1.457e+00,5.125e+00,1.234e-01,4.364e-02,1.500e-01,1.771e-04
4.127e-02,-1.820e+00,1.462e+00,5.140e+00,1.270e-01,4.113e-02,1.500e-01,1.808e-04
4.262e-02,-1.807e+00,1.466e+00,5.155e+00,1.313e-01,3.853e-02,1.500e-01,1.842e-04
4.397e-02,-1.794e+00,1.470e+00,5.170e+00,1.350e-01,3.622e-02,1.500e-01,1.874e-04
4.531e-02,-1.781e+00,1.473e+00,5.185e+00,1.389e-01,3.426e-02,1.500e-01,1.903e-04
4.664e-02,-1.767e+00,1.477e+00,5.200e+00,1.432e-01,3.248e-02,1.500e-01,1.930e-04
4.796e-02,-1.753e+00,1.480e+00,5.215e+00,1.469e-01,3.068e-02,1.500e-01,1.955e-04
4.926e-02,-1.738e+00,1.483e+00,5.230e+00,1.506e-01,2.922e-02,1.500e-01,1.978e-04
5.056e-02,-1.723e+00,1.486e+00,5.245e+00,1.547e-01,2.776e-02,1.500e-01,1.999e-04
5.184e-02,-1.708e+00,1.489e+00,5.260e+00,1.579e-01,2.648e-02,1.500e-01,2.019e-04
5.311e-02,-1.692e+00,1.492e+00,5.275e+00,1.624e-01,2.525e-02,1.500e-01,2.038e-04
5.438e-02,-1.676e+00,1.494e+00,5.290e+00,1.656e-01,2.411e-02,1.500e-01,2.057e-04
5.562e-02,-1.659e+00,1.497e+00,5.305e+00,1.698e-01,2.309e-02,1.500e-01,2.074e-04
5.686e-02,-1.642e+00,1.499e+00,5.320e+00,1.733e-01,2.211e-02,1.500e-01,2.091e-04
5.809e-02,-1.625e+00,1.501e+00,5.335e+00,1.768e-01,2.117e-02,1.500e-01,2.106e-04
5.930e-02,-1.607e+00,1.503e+00,5.350e+00,1.800e-01,2.034e-02,1.500e-01,2.119e-04
6.049e-02,-1.589e+00,1.505e+00,5.365e+00,1.843e-01,1.960e-02,1.500e-01,2.131e-04
6.168e-02,-1.571e+00,1.507e+00,5.380e+00,1.872e-01,1.890e-02,1.500e-01,2.141e-04
6.285e-02,-1.552e+00,1.509e+00,5.395e+00,1.917e-01,1.829e-02,1.500e-01,2.150e-04
6.401e-02,-1.533e+00,1.511e+00,5.410e+00,1.938e-01,1.755e-02,1.500e-01,2.158e-04
6.514e-02,-1.514e+00,1.513e+00,5.425e+00,1.979e-01,1.702e-02,1.500e-01,2.166e-04
6.627e-02,-1.494e+00,1.515e+00,5.440e+00,2.007e-01,1.628e-02,1.500e-01,2.173e-04
6.738e-02,-1.474e+00,1.516e+00,5.455e+00,2.045e-01,1.590e-02,1.500e-01,2.179e-04
6.848e-02,-1.453e+00,1.518e+00,5.470e+00,2.080e-01,1.545e-02,1.500e-01,2.182e-04
6.956e-02,-1.433e+00,1.520e+00,5.485e+00,2.108e-01,1.492e-02,1.500e-01,2.184e-04
7.063e-02,-1.411e+00,1.521e+00,5.500e+00,2.141e-01,1.450e-02,1.500e-01,2.185e-04
7.168e-02,-1.390e+00,1.523e+00,5.515e+00,2.167e-01,1.413e-02,1.500e-01,2.185e-04
7.271e-02,-1.368e+00,1.524e+00,5.530e+00,2.203e-01,1.376e-02,1.500e-01,2.184e-04
7.373e-02,-1.346e+00,1.525e+00,5.545e+00,2.230e-01,1.333e-02,1.500e-01,2.184e-04
7.473e-02,-1.324e+00,1.527e+00,5.560e+00,2.261e-01,1.302e-02,1.500e-01,2.182e-04
7.572e-02,-1.301e+00,1.528e+00,5.575e+00,2.288e-01,1.267e-02,1.499e-01,2.181e-04
7.669e-02,-1.278e+00,1.529e+00,5.590e+00,2.320e-01,1.239e-02,1.499e-01,2.178e-04
7.764e-02,-1.255e+00,1.530e+00,5.605e+00,2.347e-01,1.203e-02,1.499e-01,2.175e-04
7.857e-02,-1.232e+00,1.532e+00,5.620e+00,2.372e-01,1.180e-02,1.498e-01,2.171e-04
7.948e-02,-1.208e+00,1.533e+00,5.635e+00,2.395e-01,1.153e-02,1.498e-01,2.166e-04
8.038e-02,-1.184e+00,1.534e+00,5.650e+00,2.417e-01,1.127e-02,1.497e-01,2.160e-04
8.126e-02,-1.160e+00,1.535e+00,5.665e+00,2.443e-01,1.106e-02,1.497e-01,2.155e-04
8.211e-02,-1.135e+00,1.536e+00,5.680e+00,2.473e-01,1.083e-02,1.496e-01,2.150e-04
8.295e-02,-1.111e+00,1.537e+00,5.695e+00,2.522e-01,1.063e-02,1.496e-01,2.145e-04
8.378e-02,-1.085e+00,1.538e+00,5.709e+00,2.564e-01,1.033e-02,1.496e-01,2.139e-04
8.460e-02,-1.060e+00,1.540e+00,5.724e+00,2.600e-01,1.025e-02,1.494e-01,2.129e-04
8.540e-02,-1.034e+00,1.541e+00,5.739e+00,2.600e-01,9.990e-03,1.490e-01,2.113e-04
8.618e-02,-1.007e+00,1.542e+00,5.754e+00,2.600e-01,9.841e-03,1.485e-01,2.092e-04
8.693e-02,-9.814e-01,1.543e+00,5.769e+00,2.600e-01,9.569e-03,1.478e-01,2.069e-04
8.765e-02,-9.553e-01,1.544e+00,5.784e+00,2.600e-01,9.311e-03,1.471e-01,2.044e-04
8.835e-02,-9.293e-01,1.544e+00,5.799e+00,2.600e-01,9.152e-03,1.463e-01,2.017e-04
8.902e-02,-9.032e-01,1.545e+00,5.813e+00,2.600e-01,8.978e-03,1.455e-01,1.988e-04
8.967e-02,-8.771e-01,1.546e+00,5.828e+00,2.600e-01,8.862e-03,1.447e-01,1.958e-04
9.030e-02,-8.511e-01,1.547e+00,5.842e+00,2.600e-01,8.683e-03,1.439e-01,1.929e-04
9.091e-02,-8.250e-01,1.548e+00,5.857e+00,2.600e-01,8.435e-03,1.430e-01,1.901e-04
9.149e-02,-7.989e-01,1.549e+00,5.871e+00,2.600e-01,8.566e-03,1.422e-01,1.873e-04
9.205e-02,-7.728e-01,1.550e+00,5.885e+00,2.600e-01,8.065e-03,1.414e-01,1.848e-04
9.259e-02,-7.468e-01,1.551e+00,5.899e+00,2.600e-01,8.046e-03,1.407e-01,1.825e-04
9.310e-02,-7.207e-01,1.551e+00,5.913e+00,2.600e-01,8.067e-03,1.399e-01,1.801e-04
9.360e-02,-6.946e-01,1.552e+00,5.927e+00,2.600e-01,7.843e-03,1.392e-01,1.779e-04
9.407e-02,-6.685e-01,1.553e+00,5.941e+00,2.600e-01,7.671e-03,1.385e-01,1.760e-04
9.453e-02,-6.425e-01,1.554e+00,5.955e+00,2.600e-01,7.541e-03,1.379e-01,1.743e-04
9.496e-02,-6.164e-01,1.555e+00,5.969e+00,2.600e-01,7.477e-03,1.373e-01,1.725e-04
9.537e-02,-5.903e-01,1.555e+00,5.983e+00,2.600e-01,7.399e-03,1.367e-01,1.706e-04
9.577e-02,-5.642e-01,1.556e+00,5.996e+00,2.600e-01,7.321e-03,1.361e-01,1.689e-04
9.614e-02,-5.381e-01,1.557e+00,6.010e+00,2.600e-01,7.190e-03,1.356e-01,1.672e-04
9.650e-02,-5.121e-01,1.557e+00,6.024e+00,2.600e-01,7.194e-03,1.351e-01,1.656e-04
9.684e-02,-4.860e-01,1.558e+00,6.037e+00,2.600e-01,7.050e-03,1.346e-01,1.640e-04
9.716e-02,-4.599e-01,1.559e+00,6.050e+00,2.600e-01,7.012e-03,1.342e-01,1.625e-04
9.746e-02,-4.338e-01,1.560e+00,6.064e+00,2.600e-01,6.899e-03,1.338e-01,1.611e-04
9.774e-02,-4.078e-01,1.560e+00,6.077e+00,2.600e-01,6.947e-03,1.334e-01,1.596e-04
9.800e-02,-3.817e-01,1.561e+00,6.091e+00,2.600e-01,6.793e-03,1.330e-01,1.582e-04
9.825e-02,-3.556e-01,1.562e+00,6.104e+00,2.600e-01,6.800e-03,1.327e-01,1.569e-04
9.848e-02,-3.295e-01,1.562e+00,6.117e+00,2.600e-01,6.768e-03,1.324e-01,1.556e-04
9.869e-02,-3.034e-01,1.563e+00,6.130e+00,2.600e-01,6.663e-03,1.321e-01,1.543e-04
9.888e-02,-2.774e-01,1.564e+00,6.144e+00,2.600e-01,6.705e-03,1.319e-01,1.532e-04
9.906e-02,-2.513e-01,1.564e+00,6.157e+00,2.600e-01,6.622e-03,1.316e-01,1.520e-04
9.921e-02,-2.252e-01,1.565e+00,6.170e+00,2.600e-01,6.625e-03,1.314e-01,1.510e-04
9.935e-02,-1.991e-01,1.566e+00,6.183e+00,2.600e-01,6.578e-03,1.313e-01,1.500e-04
9.948e-02,-1.730e-01,1.566e+00,6.196e+00,2.600e-01,6.560e-03,1.311e-01,1.490e-04
9.958e-02,-1.470e-01,1.567e+00,6.209e+00,2.600e-01,6.555e-03,1.310e-01,1.482e-04
9.967e-02,-1.209e-01,1.568e+00,6.222e+00,2.600e-01,6.521e-03,1.309e-01,1.474e-04
9.974e-02,-9.481e-02,1.568e+00,6.236e+00,2.600e-01,6.525e-03,1.308e-01,1.466e-04
9.979e-02,-6.873e-02,1.569e+00,6.249e+00,2.600e-01,6.493e-03,1.307e-01,1.460e-04
9.983e-02,-4.265e-02,1.570e+00,6.262e+00,2.600e-01,6.503e-03,1.307e-01,1.454e-04
9.985e-02,-1.657e-02,1.570e+00,6.275e+00,2.600e-01,6.510e-03,1.307e-01,1.448e-04
9.985e-02,9.515e-03,1.571e+00,4.663e-03,2.600e-01,6.501e-03,1.307e-01,1.443e-04
9.984e-02,3.560e-02,1.572e+00,1.773e-02,2.600e-01,6.447e-03,1.307e-01,1.439e-04
9.981e-02,6.168e-02,1.572e+00,3.080e-02,2.600e-01,6.474e-03,1.308e-01,1.434e-04
9.976e-02,8.776e-02,1.573e+00,4.388e-02,2.600e-01,6.516e-03,1.308e-01,1.429e-04
9.970e-02,1.138e-01,1.574e+00,5.696e-02,2.600e-01,6.617e-03,1.309e-01,1.424e-04
9.961e-02,1.399e-01,1.574e+00,7.006e-02,2.600e-01,6.597e-03,1.311e-01,1.420e-04
9.951e-02,1.660e-01,1.575e+00,8.317e-02,2.600e-01,6.594e-03,1.312e-01,1.418e-04
9.940e-02,1.921e-01,1.576e+00,9.629e-02,2.600e-01,6.619e-03,1.314e-01,1.418e-04
9.926e-02,2.182e-01,1.576e+00,1.094e-01,2.600e-01,6.563e-03,1.316e-01,1.419e-04
9.911e-02,2.442e-01,1.577e+00,1.226e-01,2.600e-01,6.636e-03,1.318e-01,1.419e-04
9.894e-02,2.703e-01,1.578e+00,1.358e-01,2.600e-01,6.723e-03,1.320e-01,1.419e-04
9.875e-02,2.964e-01,1.578e+00,1.490e-01,2.600e-01,6.686e-03,1.323e-01,1.419e-04
9.855e-02,3.225e-01,1.579e+00,1.622e-01,2.600e-01,6.827e-03,1.326e-01,1.419e-04
9.833e-02,3.486e-01,1.580e+00,1.755e-01,2.600e-01,6.778e-03,1.329e-01,1.420e-04
9.809e-02,3.746e-01,1.580e+00,1.887e-01,2.600e-01,6.866e-03,1.333e-01,1.421e-04
9.783e-02,4.007e-01,1.581e+00,2.021e-01,2.600e-01,6.982e-03,1.336e-01,1.421e-04
9.755e-02,4.268e-01,1.582e+00,2.154e-01,2.600e-01,7.007e-03,1.340e-01,1.423e-04
9.726e-02,4.529e-01,1.582e+00,2.288e-01,2.600e-01,7.079e-03,1.345e-01,1.425e-04
9.695e-02,4.789e-01,1.583e+00,2.423e-01,2.600e-01,7.152e-03,1.349e-01,1.429e-04
9.662e-02,5.050e-01,1.584e+00,2.558e-01,2.600e-01,7.235e-03,1.354e-01,1.433e-04
9.627e-02,5.311e-01,1.585e+00,2.693e-01,2.600e-01,7.284e-03,1.359e-01,1.438e-04
9.590e-02,5.572e-01,1.585e+00,2.829e-01,2.600e-01,7.387e-03,1.365e-01,1.444e-04
9.551e-02,5.833e-01,1.586e+00,2.966e-01,2.600e-01,7.526e-03,1.370e-01,1.450e-04
9.510e-02,6.093e-01,1.587e+00,3.103e-01,2.600e-01,7.723e-03,1.377e-01,1.458e-04
9.467e-02,6.354e-01,1.588e+00,3.240e-01,2.600e-01,7.634e-03,1.384e-01,1.468e-04
9.422e-02,6.615e-01,1.588e+00,3.379e-01,2.600e-01,7.743e-03,1.390e-01,1.481e-04
9.376e-02,6.876e-01,1.589e+00,3.518e-01,2.600e-01,7.889e-03,1.397e-01,1.493e-04
9.327e-02,7.136e-01,1.590e+00,3.657e-01,2.600e-01,8.122e-03,1.405e-01,1.505e-04
9.276e-02,7.397e-01,1.591e+00,3.798e-01,2.600e-01,8.113e-03,1.412e-01,1.518e-04
9.223e-02,7.658e-01,1.592e+00,3.939e-01,2.600e-01,8.238e-03,1.420e-01,1.532e-04
9.167e-02,7.919e-01,1.592e+00,4.081e-01,2.600e-01,8.535e-03,1.428e-01,1.545e-04
9.110e-02,8.179e-01,1.593e+00,4.224e-01,2.600e-01,8.600e-03,1.437e-01,1.558e-04
9.050e-02,8.440e-01,1.594e+00,4.368e-01,2.600e-01,8.841e-03,1.445e-01,1.572e-04
8.988e-02,8.701e-01,1.595e+00,4.512e-01,2.600e-01,8.957e-03,1.454e-01,1.586e-04
8.924e-02,8.962e-01,1.596e+00,4.658e-01,2.600e-01,9.226e-03,1.463e-01,1.601e-04
8.857e-02,9.222e-01,1.597e+00,4.804e-01,2.600e-01,9.420e-03,1.471e-01,1.617e-04
8.788e-02,9.483e-01,1.598e+00,4.951e-01,2.600e-01,9.593e-03,1.479e-01,1.633e-04
8.717e-02,9.744e-01,1.599e+00,5.099e-01,2.600e-01,9.776e-03,1.486e-01,1.650e-04
8.642e-02,1.000e+00,1.600e+00,5.247e-01,2.600e-01,1.003e-02,1.492e-01,1.665e-04
8.566e-02,1.027e+00,1.601e+00,5.397e-01,2.600e-01,1.023e-02,1.497e-01,1.679e-04
8.486e-02,1.053e+00,1.602e+00,5.546e-01,2.600e-01,1.043e-02,1.500e-01,1.689e-04
8.404e-02,1.079e+00,1.603e+00,5.696e-01,2.514e-01,1.061e-02,1.500e-01,1.693e-04
8.322e-02,1.104e+00,1.604e+00,5.846e-01,2.474e-01,1.079e-02,1.500e-01,1.693e-04
8.238e-02,1.129e+00,1.605e+00,5.996e-01,2.455e-01,1.108e-02,1.500e-01,1.692e-04
8.153e-02,1.153e+00,1.606e+00,6.146e-01,2.433e-01,1.134e-02,1.500e-01,1.692e-04
8.065e-02,1.178e+00,1.607e+00,6.296e-01,2.403e-01,1.158e-02,1.500e-01,1.692e-04
7.976e-02,1.202e+00,1.608e+00,6.446e-01,2.376e-01,1.185e-02,1.500e-01,1.693e-04
7.885e-02,1.226e+00,1.610e+00,6.596e-01,2.349e-01,1.208e-02,1.500e-01,1.695e-04
7.792e-02,1.249e+00,1.611e+00,6.746e-01,2.322e-01,1.242e-02,1.500e-01,1.698e-04
7.697e-02,1.273e+00,1.612e+00,6.896e-01,2.293e-01,1.272e-02,1.500e-01,1.701e-04
7.601e-02,1.296e+00,1.613e+00,7.046e-01,2.262e-01,1.297e-02,1.500e-01,1.705e-04
7.503e-02,1.318e+00,1.615e+00,7.196e-01,2.233e-01,1.333e-02,1.500e-01,1.710e-04
7.403e-02,1.341e+00,1.616e+00,7.346e-01,2.205e-01,1.372e-02,1.500e-01,1.714e-04
7.302e-02,1.363e+00,1.617e+00,7.496e-01,2.171e-01,1.415e-02,1.500e-01,1.717e-04
7.199e-02,1.385e+00,1.619e+00,7.646e-01,2.146e-01,1.457e-02,1.500e-01,1.722e-04
7.094e-02,1.406e+00,1.620e+00,7.796e-01,2.109e-01,1.499e-02,1.500e-01,1.727e-04
6.988e-02,1.427e+00,1.622e+00,7.946e-01,2.080e-01,1.540e-02,1.500e-01,1.732e-04
6.880e-02,1.448e+00,1.623e+00,8.096e-01,2.047e-01,1.594e-02,1.500e-01,1.738e-04
6.770e-02,1.469e+00,1.625e+00,8.246e-01,2.013e-01,1.646e-02,1.500e-01,1.744e-04
6.660e-02,1.489e+00,1.627e+00,8.396e-01,1.981e-01,1.705e-02,1.500e-01,1.751e-04
6.547e-02,1.509e+00,1.628e+00,8.546e-01,1.949e-01,1.759e-02,1.500e-01,1.758e-04
6.433e-02,1.528e+00,1.630e+00,8.696e-01,1.912e-01,1.825e-02,1.500e-01,1.766e-04
6.318e-02,1.547e+00,1.632e+00,8.846e-01,1.878e-01,1.891e-02,1.500e-01,1.774e-04
6.201e-02,1.566e+00,1.634e+00,8.996e-01,1.843e-01,1.964e-02,1.500e-01,1.782e-04
6.083e-02,1.585e+00,1.636e+00,9.146e-01,1.807e-01,2.052e-02,1.500e-01,1.790e-04
5.963e-02,1.603e+00,1.638e+00,9.296e-01,1.770e-01,2.127e-02,1.500e-01,1.800e-04
5.842e-02,1.621e+00,1.640e+00,9.446e-01,1.736e-01,2.217e-02,1.500e-01,1.811e-04
5.720e-02,1.638e+00,1.642e+00,9.596e-01,1.700e-01,2.310e-02,1.500e-01,1.822e-04
5.596e-02,1.655e+00,1.644e+00,9.746e-01,1.663e-01,2.408e-02,1.500e-01,1.834e-04
5.471e-02,1.672e+00,1.647e+00,9.896e-01,1.624e-01,2.534e-02,1.500e-01,1.846e-04
5.345e-02,1.688e+00,1.649e+00,1.005e+00,1.587e-01,2.647e-02,1.500e-01,1.857e-04
5.218e-02,1.704e+00,1.652e+00,1.020e+00,1.549e-01,2.778e-02,1.500e-01,1.869e-04
5.089e-02,1.719e+00,1.655e+00,1.035e+00,1.510e-01,2.930e-02,1.500e-01,1.882e-04
4.960e-02,1.735e+00,1.658e+00,1.050e+00,1.472e-01,3.083e-02,1.500e-01,1.894e-04
4.829e-02,1.749e+00,1.661e+00,1.065e+00,1.433e-01,3.255e-02,1.500e-01,1.908e-04
4.697e-02,1.764e+00,1.664e+00,1.080e+00,1.393e-01,3.440e-02,1.500e-01,1.923e-04
4.564e-02,1.778e+00,1.668e+00,1.095e+00,1.354e-01,3.642e-02,1.500e-01,1.939e-04
4.430e-02,1.791e+00,1.671e+00,1.110e+00,1.314e-01,3.865e-02,1.500e-01,1.956e-04
4.295e-02,1.804e+00,1.675e+00,1.125e+00,1.273e-01,4.119e-02,1.500e-01,1.974e-04
4.159e-02,1.817e+00,1.679e+00,1.140e+00,1.233e-01,4.390e-02,1.499e-01,1.992e-04
4.022e-02,1.829e+00,1.684e+00,1.155e+00,1.191e-01,4.686e-02,1.499e-01,2.012e-04
3.885e-02,1.841e+00,1.688e+00,1.170e+00,1.148e-01,5.023e-02,1.496e-01,2.032e-04
3.746e-02,1.853e+00,1.693e+00,1.185e+00,1.092e-01,5.329e-02,1.475e-01,2.054e-04
3.609e-02,1.864e+00,1.699e+00,1.199e+00,1.030e-01,5.613e-02,1.444e-01,2.077e-04
3.474e-02,1.874e+00,1.704e+00,1.214e+00,9.685e-02,5.889e-02,1.410e-01,2.102e-04
3.341e-02,1.884e+00,1.710e+00,1.228e+00,9.048e-02,6.191e-02,1.372e-01,2.127e-04
3.211e-02,1.893e+00,1.716e+00,1.242e+00,8.476e-02,6.503e-02,1.334e-01,2.152e-04
3.085e-02,1.901e+00,1.723e+00,1.255e+00,7.876e-02,6.825e-02,1.293e-01,2.178e-04
2.961e-02,1.909e+00,1.730e+00,1.268e+00,7.376e-02,7.166e-02,1.256e-01,2.205e-04
2.841e-02,1.916e+00,1.737e+00,1.280e+00,6.881e-02,7.532e-02,1.218e-01,2.234e-04
2.724e-02,1.923e+00,1.744e+00,1.293e+00,6.386e-02,7.893e-02,1.182e-01,2.261e-04
2.610e-02,1.929e+00,1.752e+00,1.304e+00,6.019e-02,8.333e-02,1.148e-01,2.288e-04
2.498e-02,1.935e+00,1.761e+00,1.316e+00,5.508e-02,8.804e-02,1.114e-01,2.311e-04
2.390e-02,1.941e+00,1.770e+00,1.327e+00,5.157e-02,9.173e-02,1.081e-01,2.330e-04
2.285e-02,1.946e+00,1.779e+00,1.338e+00,4.849e-02,9.969e-02,1.054e-01,2.349e-04
2.182e-02,1.951e+00,1.789e+00,1.348e+00,4.503e-02,1.057e-01,1.027e-01,2.364e-04
2.081e-02,1.955e+00,1.799e+00,1.359e+00,4.148e-02,1.114e-01,9.938e-02,2.379e-04
1.984e-02,1.959e+00,1.810e+00,1.369e+00,3.875e-02,1.212e-01,9.745e-02,2.396e-04
1.889e-02,1.963e+00,1.823e+00,1.378e+00,3.626e-02,1.266e-01,9.476e-02,2.417e-04
1.795e-02,1.967e+00,1.835e+00,1.388e+00,3.360e-02,1.384e-01,9.268e-02,2.441e-04
1.705e-02,1.970e+00,1.849e+00,1.397e+00,3.195e-02,1.487e-01,9.094e-02,2.466e-04
1.614e-02,1.973e+00,1.864e+00,1.406e+00,2.964e-02,1.607e-01,8.936e-02,2.492e-04
1.525e-02,1.976e+00,1.880e+00,1.415e+00,2.710e-02,1.756e-01,8.689e-02,2.515e-04
1.439e-02,1.978e+00,1.898e+00,1.424e+00,2.547e-02,1.918e-01,8.549e-02,2.539e-04
1.355e-02,1.981e+00,1.917e+00,1.432e+00,2.324e-02,2.107e-01,8.502e-02,2.570e-04
1.273e-02,1.983e+00,1.938e+00,1.441e+00,2.179e-02,2.297e-01,8.199e-02,2.611e-04
1.191e-02,1.985e+00,1.961e+00,1.449e+00,2.115e-02,2.542e-01,8.089e-02,2.665e-04
1.108e-02,1.987e+00,1.986e+00,1.457e+00,1.932e-02,2.840e-01,8.052e-02,2.722e-04
1.027e-02,1.989e+00,2.015e+00,1.465e+00,1.833e-02,3.190e-01,8.000e-02,2.769e-04
9.449e-03,1.990e+00,2.046e+00,1.473e+00,1.596e-02,3.498e-01,7.671e-02,2.810e-04
8.682e-03,1.992e+00,2.081e+00,1.481e+00,1.389e-02,3.879e-01,7.488e-02,2.841e-04
7.970e-03,1.993e+00,2.120e+00,1.488e+00,1.426e-02,4.203e-01,7.222e-02,2.886e-04
7.199e-03,1.994e+00,2.162e+00,1.496e+00,9.466e-03,4.412e-01,6.721e-02,2.933e-04
6.630e-03,1.995e+00,2.206e+00,1.502e+00,1.092e-02,4.550e-01,6.202e-02,2.973e-04
5.967e-03,1.996e+00,2.252e+00,1.508e+00,8.692e-03,4.550e-01,5.562e-02,3.045e-04
5.391e-03,1.997e+00,2.298e+00,1.514e+00,7.203e-03,4.550e-01,5.052e-02,3.068e-04
4.890e-03,1.997e+00,2.344e+00,1.519e+00,5.013e-03,4.550e-01,4.594e-02,3.069e-04
4.518e-03,1.998e+00,2.389e+00,1.524e+00,6.609e-03,4.550e-01,4.199e-02,3.080e-04
4.034e-03,1.998e+00,2.435e+00,1.528e+00,4.127e-03,4.550e-01,3.872e-02,3.096e-04
3.697e-03,1.998e+00,2.481e+00,1.532e+00,4.593e-03,4.550e-01,3.587e-02,3.088e-04
3.330e-03,1.999e+00,2.527e+00,1.535e+00,3.556e-03,4.550e-01,3.368e-02,3.085e-04
3.027e-03,1.999e+00,2.573e+00,1.539e+00,4.189e-03,4.550e-01,3.160e-02,3.079e-04
2.672e-03,1.999e+00,2.618e+00,1.542e+00,3.343e-03,4.550e-01,2.995e-02,3.062e-04
2.372e-03,1.999e+00,2.664e+00,1.545e+00,3.335e-03,4.550e-01,2.851e-02,3.025e-04
2.071e-03,1.999e+00,2.710e+00,1.548e+00,2.305e-03,4.550e-01,2.729e-02,2.974e-04
1.851e-03,1.999e+00,2.756e+00,1.550e+00,2.253e-03,4.550e-01,2.629e-02,2.935e-04
1.640e-03,1.999e+00,2.802e+00,1.553e+00,2.553e-03,4.550e-01,2.542e-02,2.915e-04
1.399e-03,2.000e+00,2.847e+00,1.556e+00,2.176e-03,4.550e-01,2.474e-02,2.900e-04
1.186e-03,2.000e+00,2.893e+00,1.558e+00,2.489e-03,4.550e-01,2.416e-02,2.891e-04
9.448e-04,2.000e+00,2.939e+00,1.560e+00,2.123e-03,4.550e-01,2.371e-02,2.883e-04
7.323e-04,2.000e+00,2.985e+00,1.563e+00,2.176e-03,4.550e-01,2.335e-02,2.874e-04
5.164e-04,2.000e+00,3.031e+00,1.565e+00,2.202e-03,4.550e-01,2.312e-02,2.869e-04
2.966e-04,2.000e+00,3.076e+00,1.568e+00,2.130e-03,4.550e-01,2.298e-02,2.864e-04
8.259e-05,2.000e+00,3.122e+00,1.570e+00,2.085e-03,4.550e-01,2.293e-02,2.860e-04
-1.269e-04,2.000e+00,-3.115e+00,1.572e+00,2.134e-03,4.550e-01,2.299e-02,2.857e-04
-3.404e-04,2.000e+00,-3.069e+00,1.574e+00,2.135e-03,4.550e-01,2.315e-02,2.856e-04
-5.535e-04,2.000e+00,-3.024e+00,1.577e+00,3.314e-03,4.550e-01,2.341e-02,2.858e-04
-8.728e-04,2.000e+00,-2.978e+00,1.579e+00,2.459e-03,4.550e-01,2.378e-02,2.830e-04
-1.122e-03,2.000e+00,-2.932e+00,1.581e+00,2.428e-03,4.550e-01,2.424e-02,2.774e-04
-1.359e-03,2.000e+00,-2.886e+00,1.584e+00,3.141e-03,4.550e-01,2.486e-02,2.716e-04
-1.657e-03,1.999e+00,-2.840e+00,1.586e+00,1.501e-03,4.550e-01,2.557e-02,2.626e-04
-1.812e-03,1.999e+00,-2.795e+00,1.589e+00,1.677e-03,4.550e-01,2.647e-02,2.581e-04
-1.968e-03,1.999e+00,-2.749e+00,1.592e+00,2.340e-03,4.550e-01,2.753e-02,2.568e-04
-2.177e-03,1.999e+00,-2.703e+00,1.594e+00,3.456e-03,4.550e-01,2.881e-02,2.581e-04
-2.479e-03,1.999e+00,-2.657e+00,1.597e+00,2.743e-03,4.550e-01,3.031e-02,2.606e-04
-2.725e-03,1.999e+00,-2.611e+00,1.600e+00,3.573e-03,4.550e-01,3.209e-02,2.627e-04
-3.024e-03,1.999e+00,-2.566e+00,1.603e+00,3.701e-03,4.550e-01,3.422e-02,2.666e-04
-3.330e-03,1.999e+00,-2.520e+00,1.607e+00,3.869e-03,4.550e-01,3.677e-02,2.709e-04
-3.639e-03,1.998e+00,-2.474e+00,1.611e+00,4.765e-03,4.550e-01,3.984e-02,2.765e-04
-4.001e-03,1.998e+00,-2.428e+00,1.615e+00,5.315e-03,4.550e-01,4.356e-02,2.841e-04
-4.393e-03,1.998e+00,-2.382e+00,1.619e+00,6.383e-03,4.550e-01,4.811e-02,2.924e-04
-4.841e-03,1.997e+00,-2.337e+00,1.624e+00,7.741e-03,4.550e-01,5.369e-02,3.014e-04
-5.358e-03,1.997e+00,-2.291e+00,1.629e+00,9.225e-03,4.550e-01,6.058e-02,3.096e-04
-5.944e-03,1.996e+00,-2.245e+00,1.635e+00,1.104e-02,4.550e-01,6.904e-02,3.152e-04
-6.606e-03,1.995e+00,-2.199e+00,1.642e+00,1.403e-02,4.550e-01,7.937e-02,3.170e-04
-7.393e-03,1.994e+00,-2.153e+00,1.650e+00,1.758e-02,4.550e-01,9.169e-02,3.124e-04
-8.313e-03,1.992e+00,-2.108e+00,1.659e+00,2.239e-02,4.550e-01,1.059e-01,2.975e-04
-9.397e-03,1.991e+00,-2.062e+00,1.670e+00,2.823e-02,4.550e-01,1.212e-01,2.686e-04
-1.065e-02,1.988e+00,-2.016e+00,1.682e+00,3.541e-02,4.550e-01,1.364e-01,2.244e-04
-1.208e-02,1.985e+00,-1.970e+00,1.695e+00,4.276e-02,4.550e-01,1.497e-01,1.689e-04
-1.364e-02,1.981e+00,-1.924e+00,1.710e+00,4.810e-02,3.651e-01,1.500e-01,1.190e-04
-1.520e-02,1.976e+00,-1.887e+00,1.725e+00,5.187e-02,2.909e-01,1.500e-01,8.991e-05
-1.674e-02,1.972e+00,-1.857e+00,1.740e+00,5.583e-02,2.374e-01,1.500e-01,7.642e-05
-1.824e-02,1.966e+00,-1.833e+00,1.755e+00,5.957e-02,1.982e-01,1.499e-01,7.301e-05
-1.972e-02,1.960e+00,-1.812e+00,1.770e+00,6.373e-02,1.687e-01,1.499e-01,7.582e-05
-2.119e-02,1.954e+00,-1.795e+00,1.785e+00,6.801e-02,1.461e-01,1.499e-01,8.237e-05
-2.265e-02,1.948e+00,-1.780e+00,1.800e+00,7.225e-02,1.281e-01,1.499e-01,9.077e-05
-2.410e-02,1.941e+00,-1.767e+00,1.815e+00,7.647e-02,1.135e-01,1.500e-01,9.982e-05
-2.555e-02,1.933e+00,-1.756e+00,1.830e+00,8.066e-02,1.015e-01,1.500e-01,1.089e-04
-2.699e-02,1.925e+00,-1.745e+00,1.845e+00,8.491e-02,9.154e-02,1.500e-01,1.175e-04
-2.843e-02,1.917e+00,-1.736e+00,1.860e+00,8.923e-02,8.297e-02,1.500e-01,1.256e-04
-2.986e-02,1.908e+00,-1.728e+00,1.875e+00,9.310e-02,7.564e-02,1.500e-01,1.331e-04
-3.127e-02,1.899e+00,-1.720e+00,1.890e+00,9.754e-02,6.928e-02,1.500e-01,1.399e-04
-3.269e-02,1.889e+00,-1.713e+00,1.905e+00,1.018e-01,6.376e-02,1.500e-01,1.463e-04
-3.410e-02,1.879e+00,-1.707e+00,1.920e+00,1.056e-01,5.888e-02,1.500e-01,1.521e-04
-3.550e-02,1.869e+00,-1.701e+00,1.935e+00,1.100e-01,5.459e-02,1.500e-01,1.573e-04
-3.689e-02,1.858e+00,-1.695e+00,1.950e+00,1.142e-01,5.074e-02,1.500e-01,1.623e-04
-3.827e-02,1.846e+00,-1.690e+00,1.965e+00,1.185e-01,4.728e-02,1.500e-01,1.668e-04
-3.965e-02,1.835e+00,-1.685e+00,1.980e+00,1.223e-01,4.425e-02,1.500e-01,1.708e-04
-4.102e-02,1.822e+00,-1.681e+00,1.995e+00,1.260e-01,4.146e-02,1.500e-01,1.745e-04
-4.238e-02,1.810e+00,-1.676e+00,2.010e+00,1.304e-01,3.898e-02,1.500e-01,1.779e-04
-4.373e-02,1.797e+00,-1.672e+00,2.025e+00,1.346e-01,3.670e-02,1.500e-01,1.811e-04
-4.507e-02,1.783e+00,-1.669e+00,2.040e+00,1.384e-01,3.465e-02,1.500e-01,1.841e-04
-4.640e-02,1.770e+00,-1.665e+00,2.055e+00,1.421e-01,3.274e-02,1.500e-01,1.868e-04
-4.772e-02,1.756e+00,-1.662e+00,2.070e+00,1.462e-01,3.107e-02,1.500e-01,1.893e-04
-4.903e-02,1.741e+00,-1.659e+00,2.085e+00,1.500e-01,2.947e-02,1.500e-01,1.917e-04
-5.033e-02,1.726e+00,-1.656e+00,2.100e+00,1.536e-01,2.803e-02,1.500e-01,1.939e-04
-5.161e-02,1.711e+00,-1.653e+00,2.115e+00,1.580e-01,2.667e-02,1.500e-01,1.961e-04
-5.289e-02,1.695e+00,-1.650e+00,2.130e+00,1.612e-01,2.540e-02,1.500e-01,1.981e-04
-5.415e-02,1.679e+00,-1.648e+00,2.145e+00,1.652e-01,2.433e-02,1.500e-01,1.999e-04
-5.540e-02,1.662e+00,-1.645e+00,2.160e+00,1.693e-01,2.326e-02,1.500e-01,2.016e-04
-5.664e-02,1.645e+00,-1.643e+00,2.175e+00,1.723e-01,2.230e-02,1.500e-01,2.031e-04
-5.787e-02,1.628e+00,-1.641e+00,2.190e+00,1.763e-01,2.138e-02,1.500e-01,2.045e-04
-5.908e-02,1.611e+00,-1.639e+00,2.205e+00,1.794e-01,2.055e-02,1.500e-01,2.058e-04
-6.028e-02,1.593e+00,-1.636e+00,2.220e+00,1.838e-01,1.977e-02,1.500e-01,2.071e-04
-6.147e-02,1.574e+00,-1.634e+00,2.235e+00,1.867e-01,1.904e-02,1.500e-01,2.082e-04
-6.264e-02,1.556e+00,-1.633e+00,2.250e+00,1.905e-01,1.830e-02,1.500e-01,2.093e-04
-6.380e-02,1.537e+00,-1.631e+00,2.265e+00,1.938e-01,1.768e-02,1.500e-01,2.103e-04
-6.494e-02,1.517e+00,-1.629e+00,2.280e+00,1.973e-01,1.705e-02,1.500e-01,2.111e-04
-6.607e-02,1.497e+00,-1.627e+00,2.295e+00,2.002e-01,1.656e-02,1.500e-01,2.117e-04
-6.719e-02,1.477e+00,-1.626e+00,2.310e+00,2.036e-01,1.597e-02,1.500e-01,2.122e-04
-6.829e-02,1.457e+00,-1.624e+00,2.325e+00,2.072e-01,1.556e-02,1.500e-01,2.127e-04
-6.937e-02,1.436e+00,-1.622e+00,2.340e+00,2.106e-01,1.502e-02,1.500e-01,2.131e-04
-7.044e-02,1.415e+00,-1.621e+00,2.355e+00,2.134e-01,1.459e-02,1.500e-01,2.135e-04
-7.150e-02,1.394e+00,-1.619e+00,2.370e+00,2.165e-01,1.418e-02,1.500e-01,2.138e-04
-7.253e-02,1.372e+00,-1.618e+00,2.385e+00,2.194e-01,1.385e-02,1.500e-01,2.139e-04
-7.355e-02,1.350e+00,-1.617e+00,2.400e+00,2.225e-01,1.341e-02,1.500e-01,2.141e-04
-7.456e-02,1.328e+00,-1.615e+00,2.415e+00,2.254e-01,1.305e-02,1.499e-01,2.143e-04
-7.554e-02,1.306e+00,-1.614e+00,2.430e+00,2.285e-01,1.273e-02,1.499e-01,2.144e-04
-7.651e-02,1.283e+00,-1.613e+00,2.445e+00,2.316e-01,1.242e-02,1.499e-01,2.144e-04
-7.747e-02,1.259e+00,-1.611e+00,2.460e+00,2.339e-01,1.214e-02,1.499e-01,2.144e-04
-7.840e-02,1.236e+00,-1.610e+00,2.475e+00,2.370e-01,1.176e-02,1.499e-01,2.143e-04
-7.932e-02,1.212e+00,-1.609e+00,2.490e+00,2.392e-01,1.159e-02,1.498e-01,2.140e-04
-8.022e-02,1.188e+00,-1.608e+00,2.505e+00,2.415e-01,1.137e-02,1.498e-01,2.136e-04
-8.110e-02,1.164e+00,-1.607e+00,2.520e+00,2.431e-01,1.102e-02,1.497e-01,2.132e-04
-8.196e-02,1.140e+00,-1.605e+00,2.535e+00,2.460e-01,1.087e-02,1.496e-01,2.128e-04
-8.280e-02,1.115e+00,-1.604e+00,2.550e+00,2.517e-01,1.066e-02,1.496e-01,2.125e-04
-8.363e-02,1.090e+00,-1.603e+00,2.565e+00,2.558e-01,1.035e-02,1.496e-01,2.121e-04
-8.445e-02,1.064e+00,-1.602e+00,2.580e+00,2.600e-01,1.028e-02,1.494e-01,2.113e-04
-8.526e-02,1.038e+00,-1.601e+00,2.595e+00,2.600e-01,1.002e-02,1.490e-01,2.098e-04
-8.604e-02,1.012e+00,-1.600e+00,2.610e+00,2.600e-01,9.767e-03,1.485e-01,2.079e-04
-8.679e-02,9.862e-01,-1.599e+00,2.625e+00,2.600e-01,9.555e-03,1.479e-01,2.054e-04
-8.752e-02,9.601e-01,-1.598e+00,2.640e+00,2.600e-01,9.608e-03,1.472e-01,2.026e-04
-8.822e-02,9.340e-01,-1.597e+00,2.654e+00,2.600e-01,8.894e-03,1.465e-01,1.998e-04
-8.890e-02,9.080e-01,-1.596e+00,2.669e+00,2.600e-01,9.193e-03,1.457e-01,1.968e-04
-8.956e-02,8.819e-01,-1.595e+00,2.684e+00,2.600e-01,9.110e-03,1.448e-01,1.935e-04
-9.019e-02,8.558e-01,-1.595e+00,2.698e+00,2.600e-01,8.690e-03,1.440e-01,1.907e-04
-9.080e-02,8.297e-01,-1.594e+00,2.712e+00,2.600e-01,8.458e-03,1.432e-01,1.884e-04
-9.139e-02,8.037e-01,-1.593e+00,2.727e+00,2.600e-01,8.292e-03,1.424e-01,1.860e-04
-9.195e-02,7.776e-01,-1.592e+00,2.741e+00,2.600e-01,8.225e-03,1.416e-01,1.836e-04
-9.249e-02,7.515e-01,-1.591e+00,2.755e+00,2.600e-01,8.035e-03,1.408e-01,1.811e-04
-9.301e-02,7.255e-01,-1.590e+00,2.769e+00,2.600e-01,8.059e-03,1.401e-01,1.787e-04
-9.351e-02,6.994e-01,-1.590e+00,2.783e+00,2.600e-01,7.816e-03,1.393e-01,1.763e-04
-9.399e-02,6.733e-01,-1.589e+00,2.797e+00,2.600e-01,7.688e-03,1.386e-01,1.742e-04
-9.445e-02,6.472e-01,-1.588e+00,2.811e+00,2.600e-01,7.650e-03,1.380e-01,1.721e-04
-9.488e-02,6.211e-01,-1.587e+00,2.825e+00,2.600e-01,7.505e-03,1.374e-01,1.701e-04
-9.530e-02,5.951e-01,-1.586e+00,2.839e+00,2.600e-01,7.431e-03,1.368e-01,1.682e-04
-9.570e-02,5.690e-01,-1.586e+00,2.852e+00,2.600e-01,7.310e-03,1.362e-01,1.664e-04
-9.608e-02,5.429e-01,-1.585e+00,2.866e+00,2.600e-01,7.222e-03,1.357e-01,1.647e-04
-9.644e-02,5.168e-01,-1.584e+00,2.879e+00,2.600e-01,7.169e-03,1.352e-01,1.630e-04
-9.678e-02,4.908e-01,-1.584e+00,2.893e+00,2.600e-01,7.060e-03,1.347e-01,1.613e-04
-9.710e-02,4.647e-01,-1.583e+00,2.906e+00,2.600e-01,7.011e-03,1.343e-01,1.597e-04
-9.741e-02,4.386e-01,-1.582e+00,2.920e+00,2.600e-01,6.961e-03,1.339e-01,1.581e-04
-9.769e-02,4.125e-01,-1.581e+00,2.933e+00,2.600e-01,6.937e-03,1.335e-01,1.565e-04
-9.796e-02,3.864e-01,-1.581e+00,2.947e+00,2.600e-01,6.851e-03,1.331e-01,1.550e-04
-9.821e-02,3.604e-01,-1.580e+00,2.960e+00,2.600e-01,6.828e-03,1.328e-01,1.537e-04
-9.844e-02,3.343e-01,-1.579e+00,2.973e+00,2.600e-01,6.781e-03,1.324e-01,1.524e-04
-9.865e-02,3.082e-01,-1.579e+00,2.986e+00,2.600e-01,6.909e-03,1.322e-01,1.513e-04
-9.885e-02,2.821e-01,-1.578e+00,3.000e+00,2.600e-01,6.538e-03,1.319e-01,1.504e-04
-9.903e-02,2.561e-01,-1.577e+00,3.013e+00,2.600e-01,6.557e-03,1.317e-01,1.498e-04
-9.919e-02,2.300e-01,-1.577e+00,3.026e+00,2.600e-01,6.580e-03,1.315e-01,1.490e-04
-9.933e-02,2.039e-01,-1.576e+00,3.039e+00,2.600e-01,6.633e-03,1.313e-01,1.480e-04
-9.946e-02,1.778e-01,-1.575e+00,3.052e+00,2.600e-01,6.563e-03,1.311e-01,1.471e-04
-9.957e-02,1.517e-01,-1.575e+00,3.065e+00,2.600e-01,6.552e-03,1.310e-01,1.463e-04
-9.966e-02,1.257e-01,-1.574e+00,3.078e+00,2.600e-01,6.514e-03,1.309e-01,1.456e-04
-9.973e-02,9.957e-02,-1.573e+00,3.092e+00,2.600e-01,6.499e-03,1.308e-01,1.449e-04
-9.979e-02,7.349e-02,-1.573e+00,3.105e+00,2.600e-01,6.495e-03,1.307e-01,1.442e-04
-9.983e-02,4.741e-02,-1.572e+00,3.118e+00,2.600e-01,6.467e-03,1.307e-01,1.436e-04
-9.985e-02,2.133e-02,-1.571e+00,3.131e+00,2.600e-01,6.513e-03,1.307e-01,1.430e-04
-9.986e-02,-4.747e-03,-1.571e+00,3.144e+00,2.600e-01,6.555e-03,1.307e-01,1.423e-04
-9.985e-02,-3.083e-02,-1.570e+00,3.157e+00,2.600e-01,6.501e-03,1.307e-01,1.419e-04
-9.982e-02,-5.691e-02,-1.569e+00,3.170e+00,2.600e-01,6.530e-03,1.307e-01,1.415e-04
-9.977e-02,-8.299e-02,-1.569e+00,3.183e+00,2.600e-01,6.487e-03,1.308e-01,1.412e-04
-9.971e-02,-1.091e-01,-1.568e+00,3.196e+00,2.600e-01,6.574e-03,1.309e-01,1.410e-04
-9.963e-02,-1.351e-01,-1.567e+00,3.209e+00,2.600e-01,6.594e-03,1.310e-01,1.408e-04
-9.953e-02,-1.612e-01,-1.567e+00,3.222e+00,2.600e-01,6.549e-03,1.312e-01,1.408e-04
-9.942e-02,-1.873e-01,-1.566e+00,3.235e+00,2.600e-01,6.557e-03,1.314e-01,1.409e-04
-9.929e-02,-2.134e-01,-1.565e+00,3.249e+00,2.600e-01,6.597e-03,1.315e-01,1.409e-04
-9.914e-02,-2.395e-01,-1.565e+00,3.262e+00,2.600e-01,6.663e-03,1.318e-01,1.409e-04
-9.897e-02,-2.655e-01,-1.564e+00,3.275e+00,2.600e-01,6.684e-03,1.320e-01,1.409e-04
-9.879e-02,-2.916e-01,-1.563e+00,3.288e+00,2.600e-01,6.696e-03,1.323e-01,1.410e-04
-9.859e-02,-3.177e-01,-1.563e+00,3.301e+00,2.600e-01,6.768e-03,1.325e-01,1.410e-04
-9.837e-02,-3.438e-01,-1.562e+00,3.315e+00,2.600e-01,6.808e-03,1.328e-01,1.411e-04
-9.813e-02,-3.699e-01,-1.561e+00,3.328e+00,2.600e-01,6.856e-03,1.332e-01,1.411e-04
-9.788e-02,-3.959e-01,-1.561e+00,3.341e+00,2.600e-01,6.974e-03,1.336e-01,1.412e-04
-9.761e-02,-4.220e-01,-1.560e+00,3.355e+00,2.600e-01,6.974e-03,1.340e-01,1.414e-04
-9.732e-02,-4.481e-01,-1.559e+00,3.368e+00,2.600e-01,7.054e-03,1.344e-01,1.416e-04
-9.701e-02,-4.742e-01,-1.559e+00,3.381e+00,2.600e-01,7.172e-03,1.348e-01,1.419e-04
-9.668e-02,-5.003e-01,-1.558e+00,3.395e+00,2.600e-01,7.174e-03,1.353e-01,1.423e-04
-9.633e-02,-5.263e-01,-1.557e+00,3.408e+00,2.600e-01,7.302e-03,1.358e-01,1.428e-04
-9.597e-02,-5.524e-01,-1.556e+00,3.422e+00,2.600e-01,7.382e-03,1.364e-01,1.433e-04
-9.558e-02,-5.785e-01,-1.556e+00,3.436e+00,2.600e-01,7.486e-03,1.370e-01,1.439e-04
-9.518e-02,-6.046e-01,-1.555e+00,3.449e+00,2.600e-01,7.628e-03,1.376e-01,1.446e-04
-9.475e-02,-6.306e-01,-1.554e+00,3.463e+00,2.600e-01,7.706e-03,1.382e-01,1.456e-04
-9.431e-02,-6.567e-01,-1.553e+00,3.477e+00,2.600e-01,7.860e-03,1.389e-01,1.467e-04
-9.384e-02,-6.828e-01,-1.553e+00,3.491e+00,2.600e-01,7.805e-03,1.396e-01,1.481e-04
-9.336e-02,-7.089e-01,-1.552e+00,3.505e+00,2.600e-01,7.976e-03,1.403e-01,1.495e-04
-9.285e-02,-7.349e-01,-1.551e+00,3.519e+00,2.600e-01,8.090e-03,1.411e-01,1.509e-04
-9.233e-02,-7.610e-01,-1.550e+00,3.533e+00,2.600e-01,8.261e-03,1.419e-01,1.522e-04
-9.178e-02,-7.871e-01,-1.549e+00,3.547e+00,2.600e-01,8.485e-03,1.427e-01,1.534e-04
-9.121e-02,-8.132e-01,-1.548e+00,3.561e+00,2.600e-01,8.597e-03,1.435e-01,1.547e-04
-9.061e-02,-8.392e-01,-1.548e+00,3.576e+00,2.600e-01,8.851e-03,1.444e-01,1.561e-04
-9.000e-02,-8.653e-01,-1.547e+00,3.590e+00,2.600e-01,8.928e-03,1.452e-01,1.576e-04
-8.936e-02,-8.914e-01,-1.546e+00,3.605e+00,2.600e-01,9.099e-03,1.461e-01,1.593e-04
-8.870e-02,-9.175e-01,-1.545e+00,3.619e+00,2.600e-01,9.344e-03,1.469e-01,1.609e-04
-8.801e-02,-9.435e-01,-1.544e+00,3.634e+00,2.600e-01,9.567e-03,1.477e-01,1.624e-04
-8.730e-02,-9.696e-01,-1.543e+00,3.649e+00,2.600e-01,9.761e-03,1.485e-01,1.640e-04
-8.656e-02,-9.957e-01,-1.542e+00,3.664e+00,2.600e-01,9.933e-03,1.491e-01,1.654e-04
-8.580e-02,-1.022e+00,-1.541e+00,3.679e+00,2.600e-01,1.013e-02,1.496e-01,1.666e-04
-8.501e-02,-1.048e+00,-1.540e+00,3.693e+00,2.600e-01,1.050e-02,1.499e-01,1.674e-04
-8.419e-02,-1.074e+00,-1.539e+00,3.708e+00,2.533e-01,1.062e-02,1.500e-01,1.677e-04
-8.337e-02,-1.099e+00,-1.538e+00,3.723e+00,2.484e-01,1.081e-02,1.500e-01,1.677e-04
-8.254e-02,-1.124e+00,-1.537e+00,3.738e+00,2.456e-01,1.104e-02,1.500e-01,1.677e-04
-8.169e-02,-1.149e+00,-1.536e+00,3.753e+00,2.435e-01,1.130e-02,1.500e-01,1.678e-04
-8.081e-02,-1.173e+00,-1.535e+00,3.768e+00,2.406e-01,1.145e-02,1.500e-01,1.679e-04
-7.993e-02,-1.197e+00,-1.533e+00,3.783e+00,2.381e-01,1.180e-02,1.500e-01,1.681e-04
-7.902e-02,-1.221e+00,-1.532e+00,3.798e+00,2.354e-01,1.203e-02,1.500e-01,1.684e-04
-7.809e-02,-1.245e+00,-1.531e+00,3.813e+00,2.329e-01,1.233e-02,1.500e-01,1.687e-04
-7.715e-02,-1.268e+00,-1.530e+00,3.828e+00,2.298e-01,1.265e-02,1.500e-01,1.689e-04
-7.619e-02,-1.291e+00,-1.529e+00,3.843e+00,2.267e-01,1.295e-02,1.500e-01,1.692e-04
-7.521e-02,-1.314e+00,-1.527e+00,3.858e+00,2.240e-01,1.333e-02,1.500e-01,1.696e-04
-7.422e-02,-1.337e+00,-1.526e+00,3.873e+00,2.208e-01,1.368e-02,1.500e-01,1.700e-04
-7.321e-02,-1.359e+00,-1.525e+00,3.888e+00,2.182e-01,1.407e-02,1.500e-01,1.704e-04
-7.218e-02,-1.381e+00,-1.523e+00,3.903e+00,2.149e-01,1.446e-02,1.500e-01,1.710e-04
-7.113e-02,-1.402e+00,-1.522e+00,3.918e+00,2.115e-01,1.486e-02,1.500e-01,1.716e-04
-7.007e-02,-1.423e+00,-1.520e+00,3.933e+00,2.085e-01,1.533e-02,1.500e-01,1.722e-04
-6.900e-02,-1.444e+00,-1.519e+00,3.948e+00,2.053e-01,1.586e-02,1.500e-01,1.727e-04
-6.791e-02,-1.465e+00,-1.517e+00,3.963e+00,2.021e-01,1.636e-02,1.500e-01,1.734e-04
-6.680e-02,-1.485e+00,-1.515e+00,3.978e+00,1.986e-01,1.692e-02,1.500e-01,1.741e-04
-6.568e-02,-1.505e+00,-1.514e+00,3.993e+00,1.954e-01,1.747e-02,1.500e-01,1.748e-04
-6.454e-02,-1.525e+00,-1.512e+00,4.008e+00,1.919e-01,1.809e-02,1.500e-01,1.756e-04
-6.339e-02,-1.544e+00,-1.510e+00,4.023e+00,1.884e-01,1.881e-02,1.500e-01,1.763e-04
-6.222e-02,-1.563e+00,-1.508e+00,4.038e+00,1.850e-01,1.951e-02,1.500e-01,1.770e-04
-6.104e-02,-1.581e+00,-1.506e+00,4.053e+00,1.812e-01,2.032e-02,1.500e-01,1.778e-04
-5.985e-02,-1.600e+00,-1.504e+00,4.068e+00,1.780e-01,2.107e-02,1.500e-01,1.787e-04
-5.864e-02,-1.617e+00,-1.502e+00,4.083e+00,1.741e-01,2.202e-02,1.500e-01,1.797e-04
-5.742e-02,-1.635e+00,-1.500e+00,4.098e+00,1.705e-01,2.297e-02,1.500e-01,1.807e-04
-5.619e-02,-1.652e+00,-1.498e+00,4.113e+00,1.670e-01,2.397e-02,1.500e-01,1.818e-04
-5.494e-02,-1.669e+00,-1.495e+00,4.128e+00,1.631e-01,2.511e-02,1.500e-01,1.829e-04
-5.368e-02,-1.685e+00,-1.493e+00,4.143e+00,1.594e-01,2.627e-02,1.500e-01,1.842e-04
-5.241e-02,-1.701e+00,-1.490e+00,4.158e+00,1.556e-01,2.758e-02,1.500e-01,1.855e-04
-5.113e-02,-1.717e+00,-1.487e+00,4.173e+00,1.517e-01,2.895e-02,1.500e-01,1.869e-04
-4.983e-02,-1.732e+00,-1.484e+00,4.188e+00,1.479e-01,3.047e-02,1.500e-01,1.883e-04
-4.853e-02,-1.747e+00,-1.481e+00,4.203e+00,1.440e-01,3.220e-02,1.500e-01,1.897e-04
-4.721e-02,-1.761e+00,-1.478e+00,4.218e+00,1.400e-01,3.410e-02,1.500e-01,1.911e-04
-4.589e-02,-1.775e+00,-1.475e+00,4.233e+00,1.362e-01,3.600e-02,1.500e-01,1.926e-04
-4.455e-02,-1.789e+00,-1.471e+00,4.248e+00,1.321e-01,3.826e-02,1.500e-01,1.943e-04
-4.320e-02,-1.802e+00,-1.467e+00,4.263e+00,1.281e-01,4.070e-02,1.500e-01,1.960e-04
-4.184e-02,-1.815e+00,-1.463e+00,4.278e+00,1.240e-01,4.339e-02,1.499e-01,1.978e-04
-4.047e-02,-1.827e+00,-1.459e+00,4.293e+00,1.199e-01,4.648e-02,1.499e-01,1.998e-04
-3.910e-02,-1.839e+00,-1.454e+00,4.308e+00,1.157e-01,4.953e-02,1.498e-01,2.019e-04
-3.772e-02,-1.851e+00,-1.449e+00,4.323e+00,1.103e-01,5.264e-02,1.479e-01,2.042e-04
-3.634e-02,-1.862e+00,-1.444e+00,4.338e+00,1.041e-01,5.574e-02,1.451e-01,2.065e-04
-3.498e-02,-1.872e+00,-1.438e+00,4.353e+00,9.786e-02,5.848e-02,1.417e-01,2.090e-04
-3.365e-02,-1.882e+00,-1.432e+00,4.367e+00,9.171e-02,6.143e-02,1.379e-01,2.117e-04
-3.235e-02,-1.891e+00,-1.426e+00,4.381e+00,8.579e-02,6.440e-02,1.341e-01,2.145e-04
-3.108e-02,-1.900e+00,-1.420e+00,4.394e+00,8.003e-02,6.756e-02,1.301e-01,2.173e-04
-2.983e-02,-1.908e+00,-1.413e+00,4.407e+00,7.462e-02,7.016e-02,1.261e-01,2.201e-04
-2.863e-02,-1.915e+00,-1.406e+00,4.420e+00,6.923e-02,7.481e-02,1.224e-01,2.227e-04
-2.745e-02,-1.922e+00,-1.399e+00,4.432e+00,6.467e-02,7.841e-02,1.188e-01,2.250e-04
-2.631e-02,-1.928e+00,-1.391e+00,4.444e+00,6.105e-02,8.263e-02,1.155e-01,2.276e-04
-2.518e-02,-1.934e+00,-1.382e+00,4.455e+00,5.597e-02,8.746e-02,1.121e-01,2.300e-04
-2.410e-02,-1.940e+00,-1.374e+00,4.467e+00,5.241e-02,9.178e-02,1.088e-01,2.322e-04
-2.304e-02,-1.945e+00,-1.364e+00,4.477e+00,4.894e-02,9.831e-02,1.060e-01,2.344e-04
-2.201e-02,-1.950e+00,-1.355e+00,4.488e+00,4.559e-02,1.045e-01,1.033e-01,2.364e-04
-2.100e-02,-1.954e+00,-1.344e+00,4.498e+00,4.217e-02,1.114e-01,1.004e-01,2.385e-04
-2.002e-02,-1.959e+00,-1.333e+00,4.508e+00,3.969e-02,1.202e-01,9.792e-02,2.408e-04
-1.905e-02,-1.962e+00,-1.321e+00,4.518e+00,3.680e-02,1.248e-01,9.541e-02,2.436e-04
-1.811e-02,-1.966e+00,-1.308e+00,4.528e+00,3.403e-02,1.361e-01,9.295e-02,2.464e-04
-1.720e-02,-1.969e+00,-1.295e+00,4.537e+00,3.228e-02,1.466e-01,9.162e-02,2.489e-04
-1.629e-02,-1.972e+00,-1.280e+00,4.546e+00,2.972e-02,1.585e-01,8.964e-02,2.516e-04
-1.540e-02,-1.975e+00,-1.264e+00,4.555e+00,2.806e-02,1.737e-01,8.796e-02,2.540e-04
-1.453e-02,-1.978e+00,-1.247e+00,4.564e+00,2.618e-02,1.901e-01,8.652e-02,2.564e-04
-1.366e-02,-1.980e+00,-1.228e+00,4.573e+00,2.354e-02,2.093e-01,8.600e-02,2.588e-04
-1.284e-02,-1.983e+00,-1.207e+00,4.581e+00,2.267e-02,2.281e-01,8.237e-02,2.619e-04
-1.200e-02,-1.985e+00,-1.184e+00,4.589e+00,2.110e-02,2.518e-01,8.188e-02,2.660e-04
-1.118e-02,-1.987e+00,-1.159e+00,4.598e+00,1.938e-02,2.809e-01,8.093e-02,2.699e-04
-1.037e-02,-1.989e+00,-1.131e+00,4.606e+00,1.739e-02,3.115e-01,7.861e-02,2.734e-04
-9.594e-03,-1.990e+00,-1.100e+00,4.614e+00,1.679e-02,3.558e-01,7.942e-02,2.777e-04
-8.802e-03,-1.992e+00,-1.065e+00,4.622e+00,1.491e-02,3.891e-01,7.630e-02,2.833e-04
-8.044e-03,-1.993e+00,-1.026e+00,4.629e+00,1.315e-02,4.201e-01,7.256e-02,2.893e-04
-7.329e-03,-1.994e+00,-9.837e-01,4.636e+00,1.329e-02,4.283e-01,6.647e-02,2.958e-04
-6.567e-03,-1.995e+00,-9.406e-01,4.643e+00,7.684e-03,4.550e-01,6.288e-02,2.990e-04
-6.071e-03,-1.996e+00,-8.951e-01,4.649e+00,9.503e-03,4.550e-01,5.632e-02,3.002e-04
-5.468e-03,-1.997e+00,-8.493e-01,4.655e+00,6.307e-03,4.550e-01,5.096e-02,3.051e-04
-5.022e-03,-1.997e+00,-8.035e-01,4.660e+00,6.739e-03,4.550e-01,4.631e-02,3.077e-04
-4.544e-03,-1.998e+00,-7.577e-01,4.665e+00,6.305e-03,4.550e-01,4.243e-02,3.116e-04
-4.072e-03,-1.998e+00,-7.119e-01,4.669e+00,4.130e-03,4.550e-01,3.905e-02,3.118e-04
-3.739e-03,-1.998e+00,-6.661e-01,4.673e+00,4.342e-03,4.550e-01,3.623e-02,3.109e-04
-3.391e-03,-1.998e+00,-6.203e-01,4.677e+00,3.674e-03,4.550e-01,3.377e-02,3.113e-04
-3.082e-03,-1.999e+00,-5.745e-01,4.680e+00,4.389e-03,4.550e-01,3.189e-02,3.119e-04
-2.712e-03,-1.999e+00,-5.287e-01,4.683e+00,3.140e-03,4.550e-01,3.020e-02,3.110e-04
-2.428e-03,-1.999e+00,-4.829e-01,4.686e+00,3.221e-03,4.550e-01,2.864e-02,3.083e-04
-2.139e-03,-1.999e+00,-4.371e-01,4.689e+00,3.380e-03,4.550e-01,2.747e-02,3.052e-04
-1.830e-03,-1.999e+00,-3.913e-01,4.692e+00,2.438e-03,4.550e-01,2.640e-02,2.998e-04
-1.594e-03,-1.999e+00,-3.455e-01,4.694e+00,1.481e-03,4.550e-01,2.554e-02,2.945e-04
-1.446e-03,-1.999e+00,-2.997e-01,4.697e+00,2.596e-03,4.550e-01,2.481e-02,2.926e-04
-1.204e-03,-2.000e+00,-2.539e-01,4.699e+00,2.366e-03,4.550e-01,2.422e-02,2.921e-04
-9.716e-04,-2.000e+00,-2.081e-01,4.702e+00,2.151e-03,4.550e-01,2.375e-02,2.910e-04
-7.578e-04,-2.000e+00,-1.623e-01,4.704e+00,2.184e-03,4.550e-01,2.339e-02,2.902e-04
-5.411e-04,-2.000e+00,-1.165e-01,4.707e+00,2.212e-03,4.550e-01,2.314e-02,2.896e-04
-3.204e-04,-2.000e+00,-7.069e-02,4.709e+00,2.060e-03,4.550e-01,2.300e-02,2.891e-04
-1.129e-04,-2.000e+00,-2.490e-02,4.711e+00,2.159e-03,4.550e-01,2.293e-02,2.887e-04
1.029e-04,-2.000e+00,2.090e-02,4.713e+00,2.067e-03,4.550e-01,2.298e-02,2.885e-04
3.108e-04,-2.000e+00,6.670e-02,4.716e+00,2.172e-03,4.550e-01,2.312e-02,2.885e-04
5.269e-04,-2.000e+00,1.125e-01,4.718e+00,2.164e-03,4.550e-01,2.337e-02,2.887e-04
7.420e-04,-2.000e+00,1.583e-01,4.720e+00,3.934e-03,4.550e-01,2.370e-02,2.890e-04
1.116e-03,-2.000e+00,2.041e-01,4.723e+00,2.161e-03,4.550e-01,2.418e-02,2.843e-04
1.341e-03,-2.000e+00,2.499e-01,4.725e+00,2.673e-03,4.550e-01,2.477e-02,2.778e-04
1.595e-03,-1.999e+00,2.957e-01,4.728e+00,2.819e-03,4.550e-01,2.548e-02,2.705e-04
1.863e-03,-1.999e+00,3.415e-01,4.730e+00,4.478e-04,4.550e-01,2.638e-02,2.619e-04
1.923e-03,-1.999e+00,3.873e-01,4.733e+00,3.587e-03,4.550e-01,2.742e-02,2.606e-04
2.229e-03,-1.999e+00,4.331e-01,4.736e+00,3.041e-03,4.550e-01,2.863e-02,2.608e-04
2.507e-03,-1.999e+00,4.789e-01,4.738e+00,2.508e-03,4.550e-01,3.012e-02,2.591e-04
2.731e-03,-1.999e+00,5.247e-01,4.741e+00,3.048e-03,4.550e-01,3.186e-02,2.589e-04
2.988e-03,-1.999e+00,5.705e-01,4.745e+00,3.738e-03,4.550e-01,3.394e-02,2.614e-04
3.294e-03,-1.999e+00,6.163e-01,4.748e+00,3.856e-03,4.550e-01,3.644e-02,2.658e-04
3.604e-03,-1.998e+00,6.621e-01,4.752e+00,4.509e-03,4.550e-01,3.944e-02,2.713e-04
3.950e-03,-1.998e+00,7.079e-01,4.756e+00,5.585e-03,4.550e-01,4.308e-02,2.786e-04
4.360e-03,-1.998e+00,7.537e-01,4.760e+00,6.031e-03,4.550e-01,4.751e-02,2.873e-04
4.789e-03,-1.997e+00,7.995e-01,4.765e+00,7.507e-03,4.550e-01,5.296e-02,2.955e-04
5.293e-03,-1.997e+00,8.453e-01,4.770e+00,9.026e-03,4.550e-01,5.967e-02,3.039e-04
5.870e-03,-1.996e+00,8.911e-01,4.776e+00,1.083e-02,4.550e-01,6.793e-02,3.102e-04
6.523e-03,-1.995e+00,9.369e-01,4.783e+00,1.362e-02,4.550e-01,7.802e-02,3.128e-04
7.293e-03,-1.994e+00,9.827e-01,4.791e+00,1.717e-02,4.550e-01,9.010e-02,3.094e-04
8.199e-03,-1.993e+00,1.028e+00,4.800e+00,2.170e-02,4.550e-01,1.041e-01,2.959e-04
9.260e-03,-1.991e+00,1.074e+00,4.810e+00,2.748e-02,4.550e-01,1.193e-01,2.689e-04
1.049e-02,-1.988e+00,1.120e+00,4.822e+00,3.452e-02,4.550e-01,1.346e-01,2.265e-04
1.191e-02,-1.985e+00,1.166e+00,4.835e+00,4.168e-02,4.550e-01,1.482e-01,1.720e-04
1.344e-02,-1.982e+00,1.212e+00,4.850e+00,4.760e-02,3.766e-01,1.500e-01,1.207e-04
1.501e-02,-1.977e+00,1.250e+00,4.865e+00,5.149e-02,2.996e-01,1.500e-01,8.831e-05
1.655e-02,-1.972e+00,1.281e+00,4.880e+00,5.514e-02,2.435e-01,1.500e-01,7.240e-05
1.806e-02,-1.967e+00,1.306e+00,4.895e+00,5.919e-02,2.027e-01,1.499e-01,6.757e-05
1.954e-02,-1.961e+00,1.327e+00,4.910e+00,6.337e-02,1.723e-01,1.499e-01,6.966e-05
2.102e-02,-1.955e+00,1.344e+00,4.925e+00,6.758e-02,1.486e-01,1.499e-01,7.567e-05
2.248e-02,-1.948e+00,1.359e+00,4.940e+00,7.176e-02,1.302e-01,1.500e-01,8.361e-05
2.394e-02,-1.941e+00,1.373e+00,4.955e+00,7.579e-02,1.153e-01,1.500e-01,9.226e-05
2.538e-02,-1.934e+00,1.384e+00,4.970e+00,8.005e-02,1.029e-01,1.500e-01,1.011e-04
2.682e-02,-1.926e+00,1.395e+00,4.985e+00,8.449e-02,9.265e-02,1.500e-01,1.098e-04
2.826e-02,-1.918e+00,1.404e+00,5.000e+00,8.853e-02,8.392e-02,1.500e-01,1.180e-04
2.968e-02,-1.909e+00,1.413e+00,5.015e+00,9.274e-02,7.655e-02,1.500e-01,1.255e-04
3.111e-02,-1.900e+00,1.421e+00,5.030e+00,9.722e-02,7.000e-02,1.500e-01,1.325e-04
3.252e-02,-1.890e+00,1.428e+00,5.045e+00,1.008e-01,6.441e-02,1.500e-01,1.389e-04
3.393e-02,-1.880e+00,1.434e+00,5.060e+00,1.054e-01,5.950e-02,1.500e-01,1.447e-04
3.533e-02,-1.870e+00,1.440e+00,5.075e+00,1.095e-01,5.502e-02,1.500e-01,1.502e-04
3.672e-02,-1.859e+00,1.446e+00,5.090e+00,1.138e-01,5.122e-02,1.500e-01,1.552e-04
3.811e-02,-1.848e+00,1.451e+00,5.105e+00,1.179e-01,4.766e-02,1.500e-01,1.597e-04
3.949e-02,-1.836e+00,1.456e+00,5.120e+00,1.217e-01,4.466e-02,1.500e-01,1.637e-04
4.086e-02,-1.824e+00,1.460e+00,5.135e+00,1.255e-01,4.182e-02,1.500e-01,1.674e-04
4.222e-02,-1.811e+00,1.465e+00,5.150e+00,1.296e-01,3.925e-02,1.500e-01,1.709e-04
4.357e-02,-1.799e+00,1.469e+00,5.165e+00,1.344e-01,3.698e-02,1.500e-01,1.744e-04
4.491e-02,-1.785e+00,1.472e+00,5.180e+00,1.375e-01,3.487e-02,1.500e-01,1.775e-04
4.624e-02,-1.771e+00,1.476e+00,5.195e+00,1.419e-01,3.293e-02,1.500e-01,1.804e-04
4.756e-02,-1.757e+00,1.479e+00,5.210e+00,1.460e-01,3.126e-02,1.500e-01,1.831e-04
4.887e-02,-1.743e+00,1.482e+00,5.225e+00,1.494e-01,2.967e-02,1.500e-01,1.856e-04
5.017e-02,-1.728e+00,1.485e+00,5.240e+00,1.534e-01,2.816e-02,1.500e-01,1.878e-04
5.146e-02,-1.713e+00,1.488e+00,5.255e+00,1.574e-01,2.683e-02,1.500e-01,1.900e-04
5.274e-02,-1.697e+00,1.491e+00,5.270e+00,1.610e-01,2.559e-02,1.500e-01,1.919e-04
5.400e-02,-1.681e+00,1.494e+00,5.285e+00,1.648e-01,2.454e-02,1.500e-01,1.937e-04
5.525e-02,-1.664e+00,1.496e+00,5.300e+00,1.679e-01,2.331e-02,1.500e-01,1.955e-04
5.649e-02,-1.648e+00,1.498e+00,5.315e+00,1.725e-01,2.229e-02,1.500e-01,1.971e-04
5.772e-02,-1.630e+00,1.501e+00,5.330e+00,1.753e-01,2.149e-02,1.500e-01,1.986e-04
5.893e-02,-1.613e+00,1.503e+00,5.345e+00,1.798e-01,2.068e-02,1.500e-01,1.998e-04
6.014e-02,-1.595e+00,1.505e+00,5.360e+00,1.830e-01,1.990e-02,1.500e-01,2.009e-04
6.133e-02,-1.577e+00,1.507e+00,5.375e+00,1.859e-01,1.913e-02,1.500e-01,2.020e-04
6.250e-02,-1.558e+00,1.509e+00,5.390e+00,1.899e-01,1.841e-02,1.500e-01,2.031e-04
6.366e-02,-1.539e+00,1.511e+00,5.405e+00,1.938e-01,1.778e-02,1.500e-01,2.041e-04
6.481e-02,-1.520e+00,1.512e+00,5.420e+00,1.966e-01,1.710e-02,1.500e-01,2.050e-04
6.594e-02,-1.500e+00,1.514e+00,5.435e+00,2.004e-01,1.659e-02,1.500e-01,2.058e-04
6.706e-02,-1.480e+00,1.516e+00,5.450e+00,2.029e-01,1.607e-02,1.500e-01,2.063e-04
6.816e-02,-1.460e+00,1.517e+00,5.465e+00,2.068e-01,1.562e-02,1.500e-01,2.068e-04
6.924e-02,-1.439e+00,1.519e+00,5.480e+00,2.102e-01,1.509e-02,1.500e-01,2.073e-04
7.032e-02,-1.418e+00,1.521e+00,5.495e+00,2.130e-01,1.464e-02,1.500e-01,2.078e-04
7.137e-02,-1.397e+00,1.522e+00,5.510e+00,2.161e-01,1.422e-02,1.500e-01,2.081e-04
7.241e-02,-1.375e+00,1.524e+00,5.525e+00,2.193e-01,1.390e-02,1.500e-01,2.084e-04
7.343e-02,-1.353e+00,1.525e+00,5.540e+00,2.222e-01,1.347e-02,1.500e-01,2.086e-04
7.444e-02,-1.331e+00,1.526e+00,5.555e+00,2.249e-01,1.309e-02,1.500e-01,2.088e-04
7.543e-02,-1.308e+00,1.528e+00,5.570e+00,2.281e-01,1.270e-02,1.500e-01,2.090e-04
7.640e-02,-1.285e+00,1.529e+00,5.585e+00,2.311e-01,1.247e-02,1.499e-01,2.090e-04
7.736e-02,-1.262e+00,1.530e+00,5.600e+00,2.338e-01,1.213e-02,1.499e-01,2.089e-04
7.829e-02,-1.239e+00,1.531e+00,5.615e+00,2.362e-01,1.191e-02,1.499e-01,2.087e-04
7.921e-02,-1.215e+00,1.533e+00,5.630e+00,2.395e-01,1.156e-02,1.498e-01,2.084e-04
8.012e-02,-1.191e+00,1.534e+00,5.645e+00,2.407e-01,1.137e-02,1.498e-01,2.080e-04
8.100e-02,-1.167e+00,1.535e+00,5.660e+00,2.432e-01,1.112e-02,1.497e-01,2.076e-04
8.186e-02,-1.143e+00,1.536e+00,5.675e+00,2.468e-01,1.088e-02,1.497e-01,2.072e-04
8.271e-02,-1.118e+00,1.537e+00,5.690e+00,2.502e-01,1.068e-02,1.496e-01,2.069e-04
8.354e-02,-1.093e+00,1.538e+00,5.705e+00,2.547e-01,1.047e-02,1.496e-01,2.065e-04
8.436e-02,-1.068e+00,1.539e+00,5.720e+00,2.598e-01,1.016e-02,1.494e-01,2.059e-04
8.516e-02,-1.042e+00,1.540e+00,5.735e+00,2.600e-01,1.009e-02,1.491e-01,2.047e-04
8.595e-02,-1.015e+00,1.541e+00,5.750e+00,2.600e-01,9.796e-03,1.486e-01,2.028e-04
8.671e-02,-9.894e-01,1.542e+00,5.765e+00,0.000e+00,0.000e+00,0.000e+00,2.005e-04


==> figs/NMPC_xu_nominal.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.000e-01,5.157e-03,1.000e-01
1.000e-01,2.000e-02,1.571e+00,1.000e-02,1.998e-01,5.002e-03,9.999e-02
9.999e-02,3.998e-02,1.572e+00,2.000e-02,2.003e-01,5.085e-03,1.000e-01
9.997e-02,6.000e-02,1.572e+00,3.000e-02,1.994e-01,5.032e-03,1.000e-01
9.994e-02,7.995e-02,1.573e+00,4.000e-02,2.009e-01,5.162e-03,1.000e-01
9.990e-02,1.000e-01,1.573e+00,5.000e-02,1.994e-01,5.079e-03,9.999e-02
9.985e-02,1.200e-01,1.574e+00,6.000e-02,1.996e-01,5.159e-03,1.000e-01
9.979e-02,1.399e-01,1.574e+00,7.000e-02,1.990e-01,4.989e-03,1.000e-01
9.972e-02,1.598e-01,1.575e+00,8.000e-02,2.000e-01,5.074e-03,1.000e-01
9.963e-02,1.798e-01,1.575e+00,9.000e-02,1.982e-01,5.033e-03,1.000e-01
9.954e-02,1.997e-01,1.576e+00,1.000e-01,1.999e-01,4.912e-03,1.000e-01
9.944e-02,2.196e-01,1.576e+00,1.100e-01,1.977e-01,5.050e-03,9.999e-02
9.933e-02,2.394e-01,1.577e+00,1.200e-01,1.988e-01,5.082e-03,1.000e-01
9.921e-02,2.593e-01,1.577e+00,1.300e-01,1.984e-01,5.066e-03,1.000e-01
9.908e-02,2.791e-01,1.578e+00,1.400e-01,1.976e-01,5.143e-03,1.000e-01
9.894e-02,2.989e-01,1.578e+00,1.500e-01,1.981e-01,5.225e-03,1.000e-01
9.879e-02,3.187e-01,1.579e+00,1.600e-01,1.973e-01,5.188e-03,1.000e-01
9.863e-02,3.384e-01,1.579e+00,1.700e-01,1.964e-01,5.065e-03,1.000e-01
9.846e-02,3.581e-01,1.580e+00,1.800e-01,1.967e-01,5.212e-03,9.999e-02
9.828e-02,3.777e-01,1.580e+00,1.900e-01,1.965e-01,5.257e-03,1.000e-01
9.809e-02,3.974e-01,1.581e+00,2.000e-01,1.958e-01,5.255e-03,9.999e-02
9.789e-02,4.170e-01,1.582e+00,2.100e-01,1.952e-01,5.362e-03,1.000e-01
9.768e-02,4.365e-01,1.582e+00,2.200e-01,1.954e-01,5.257e-03,1.000e-01
9.746e-02,4.560e-01,1.583e+00,2.300e-01,1.925e-01,5.339e-03,9.998e-02
9.723e-02,4.753e-01,1.583e+00,2.400e-01,1.948e-01,5.290e-03,9.999e-02
9.699e-02,4.948e-01,1.584e+00,2.500e-01,1.942e-01,5.610e-03,1.000e-01
9.674e-02,5.142e-01,1.584e+00,2.600e-01,1.921e-01,5.344e-03,9.999e-02
9.649e-02,5.334e-01,1.585e+00,2.700e-01,1.931e-01,5.469e-03,1.000e-01
9.622e-02,5.527e-01,1.585e+00,2.800e-01,1.926e-01,5.419e-03,1.000e-01
9.594e-02,5.720e-01,1.586e+00,2.900e-01,1.915e-01,5.465e-03,1.000e-01
9.565e-02,5.911e-01,1.586e+00,3.000e-01,1.906e-01,5.590e-03,1.000e-01
9.535e-02,6.102e-01,1.587e+00,3.100e-01,1.898e-01,5.565e-03,9.999e-02
9.505e-02,6.291e-01,1.587e+00,3.200e-01,1.898e-01,5.491e-03,1.000e-01
9.473e-02,6.481e-01,1.588e+00,3.300e-01,1.887e-01,5.392e-03,1.000e-01
9.441e-02,6.670e-01,1.589e+00,3.400e-01,1.885e-01,5.608e-03,1.000e-01
9.407e-02,6.858e-01,1.589e+00,3.500e-01,1.876e-01,5.670e-03,1.000e-01
9.373e-02,7.046e-01,1.590e+00,3.600e-01,1.866e-01,5.820e-03,1.000e-01
9.337e-02,7.232e-01,1.590e+00,3.700e-01,1.862e-01,5.769e-03,1.000e-01
9.301e-02,7.419e-01,1.591e+00,3.800e-01,1.853e-01,5.839e-03,1.000e-01
9.264e-02,7.604e-01,1.591e+00,3.900e-01,1.841e-01,5.905e-03,9.999e-02
9.226e-02,7.788e-01,1.592e+00,4.000e-01,1.837e-01,5.927e-03,1.000e-01
9.187e-02,7.971e-01,1.593e+00,4.100e-01,1.838e-01,6.008e-03,1.000e-01
9.147e-02,8.155e-01,1.593e+00,4.200e-01,1.820e-01,6.057e-03,1.000e-01
9.106e-02,8.337e-01,1.594e+00,4.300e-01,1.815e-01,6.117e-03,1.000e-01
9.064e-02,8.519e-01,1.594e+00,4.400e-01,1.810e-01,6.095e-03,1.000e-01
9.021e-02,8.700e-01,1.595e+00,4.500e-01,1.797e-01,6.193e-03,1.000e-01
8.978e-02,8.879e-01,1.596e+00,4.600e-01,1.789e-01,6.269e-03,1.000e-01
8.933e-02,9.058e-01,1.596e+00,4.700e-01,1.778e-01,6.274e-03,1.000e-01
8.888e-02,9.236e-01,1.597e+00,4.800e-01,1.764e-01,6.418e-03,9.999e-02
8.842e-02,9.412e-01,1.598e+00,4.900e-01,1.764e-01,6.405e-03,1.000e-01
8.794e-02,9.588e-01,1.598e+00,5.000e-01,1.750e-01,6.558e-03,1.000e-01
8.746e-02,9.763e-01,1.599e+00,5.100e-01,1.740e-01,6.610e-03,1.000e-01
8.698e-02,9.937e-01,1.600e+00,5.200e-01,1.739e-01,6.697e-03,1.000e-01
8.648e-02,1.011e+00,1.600e+00,5.300e-01,1.717e-01,6.876e-03,1.000e-01
8.597e-02,1.028e+00,1.601e+00,5.400e-01,1.717e-01,6.819e-03,1.000e-01
8.546e-02,1.045e+00,1.602e+00,5.500e-01,1.694e-01,6.886e-03,1.000e-01
8.493e-02,1.062e+00,1.602e+00,5.600e-01,1.692e-01,7.027e-03,1.000e-01
8.440e-02,1.079e+00,1.603e+00,5.700e-01,1.677e-01,7.030e-03,1.000e-01
8.386e-02,1.096e+00,1.604e+00,5.800e-01,1.671e-01,7.187e-03,1.000e-01
8.331e-02,1.113e+00,1.604e+00,5.900e-01,1.653e-01,7.277e-03,1.000e-01
8.276e-02,1.129e+00,1.605e+00,6.000e-01,1.647e-01,7.453e-03,1.000e-01
8.219e-02,1.146e+00,1.606e+00,6.100e-01,1.634e-01,7.532e-03,1.000e-01
8.162e-02,1.162e+00,1.607e+00,6.200e-01,1.618e-01,7.682e-03,1.000e-01
8.104e-02,1.178e+00,1.607e+00,6.300e-01,1.619e-01,7.757e-03,1.000e-01
8.045e-02,1.194e+00,1.608e+00,6.400e-01,1.594e-01,7.860e-03,9.999e-02
7.985e-02,1.210e+00,1.609e+00,6.500e-01,1.590e-01,7.976e-03,1.000e-01
7.925e-02,1.226e+00,1.610e+00,6.600e-01,1.577e-01,7.989e-03,1.000e-01
7.863e-02,1.242e+00,1.611e+00,6.700e-01,1.563e-01,8.186e-03,1.000e-01
7.801e-02,1.258e+00,1.611e+00,6.800e-01,1.553e-01,8.204e-03,1.000e-01
7.738e-02,1.273e+00,1.612e+00,6.900e-01,1.533e-01,8.481e-03,1.000e-01
7.675e-02,1.288e+00,1.613e+00,7.000e-01,1.514e-01,8.760e-03,1.000e-01
7.611e-02,1.304e+00,1.614e+00,7.100e-01,1.523e-01,8.794e-03,1.000e-01
7.545e-02,1.319e+00,1.615e+00,7.200e-01,1.499e-01,8.885e-03,1.000e-01
7.479e-02,1.334e+00,1.616e+00,7.300e-01,1.484e-01,9.014e-03,1.000e-01
7.413e-02,1.349e+00,1.617e+00,7.400e-01,1.469e-01,9.201e-03,9.999e-02
7.346e-02,1.363e+00,1.617e+00,7.500e-01,1.459e-01,9.507e-03,1.000e-01
7.277e-02,1.378e+00,1.618e+00,7.600e-01,1.442e-01,9.635e-03,1.000e-01
7.209e-02,1.392e+00,1.619e+00,7.700e-01,1.434e-01,9.705e-03,1.000e-01
7.139e-02,1.407e+00,1.620e+00,7.800e-01,1.414e-01,1.018e-02,1.000e-01
7.069e-02,1.421e+00,1.621e+00,7.900e-01,1.403e-01,1.008e-02,1.000e-01
6.998e-02,1.435e+00,1.622e+00,8.000e-01,1.388e-01,1.038e-02,1.000e-01
6.926e-02,1.449e+00,1.623e+00,8.100e-01,1.372e-01,1.043e-02,1.000e-01
6.854e-02,1.462e+00,1.624e+00,8.200e-01,1.361e-01,1.095e-02,1.000e-01
6.781e-02,1.476e+00,1.626e+00,8.300e-01,1.346e-01,1.113e-02,1.000e-01
6.708e-02,1.489e+00,1.627e+00,8.400e-01,1.329e-01,1.122e-02,1.000e-01
6.633e-02,1.503e+00,1.628e+00,8.500e-01,1.318e-01,1.155e-02,1.000e-01
6.558e-02,1.516e+00,1.629e+00,8.600e-01,1.295e-01,1.181e-02,1.000e-01
6.483e-02,1.529e+00,1.630e+00,8.700e-01,1.286e-01,1.224e-02,1.000e-01
6.407e-02,1.541e+00,1.631e+00,8.800e-01,1.270e-01,1.255e-02,1.000e-01
6.330e-02,1.554e+00,1.633e+00,8.900e-01,1.257e-01,1.261e-02,1.000e-01
6.252e-02,1.567e+00,1.634e+00,9.000e-01,1.237e-01,1.308e-02,1.000e-01
6.174e-02,1.579e+00,1.635e+00,9.100e-01,1.215e-01,1.352e-02,1.000e-01
6.096e-02,1.591e+00,1.637e+00,9.200e-01,1.214e-01,1.385e-02,1.000e-01
6.016e-02,1.603e+00,1.638e+00,9.300e-01,1.183e-01,1.409e-02,1.000e-01
5.937e-02,1.615e+00,1.639e+00,9.400e-01,1.175e-01,1.447e-02,1.000e-01
5.856e-02,1.627e+00,1.641e+00,9.500e-01,1.159e-01,1.491e-02,1.000e-01
5.775e-02,1.638e+00,1.642e+00,9.600e-01,1.144e-01,1.537e-02,1.000e-01
5.694e-02,1.650e+00,1.644e+00,9.700e-01,1.124e-01,1.577e-02,1.000e-01
5.612e-02,1.661e+00,1.645e+00,9.800e-01,1.111e-01,1.623e-02,1.000e-01
5.529e-02,1.672e+00,1.647e+00,9.900e-01,1.092e-01,1.683e-02,1.000e-01
5.446e-02,1.683e+00,1.649e+00,1.000e+00,1.076e-01,1.732e-02,1.000e-01
5.362e-02,1.694e+00,1.650e+00,1.010e+00,1.056e-01,1.780e-02,1.000e-01
5.278e-02,1.704e+00,1.652e+00,1.020e+00,1.037e-01,1.838e-02,1.000e-01
5.194e-02,1.715e+00,1.654e+00,1.030e+00,1.031e-01,1.897e-02,1.000e-01
5.108e-02,1.725e+00,1.656e+00,1.040e+00,1.006e-01,1.973e-02,1.000e-01
5.022e-02,1.735e+00,1.658e+00,1.050e+00,9.910e-02,2.042e-02,1.000e-01
4.936e-02,1.745e+00,1.660e+00,1.060e+00,9.720e-02,2.113e-02,1.000e-01
4.849e-02,1.754e+00,1.662e+00,1.070e+00,9.576e-02,2.198e-02,1.000e-01
4.762e-02,1.764e+00,1.664e+00,1.080e+00,9.361e-02,2.283e-02,1.000e-01
4.675e-02,1.773e+00,1.667e+00,1.090e+00,9.203e-02,2.358e-02,1.000e-01
4.587e-02,1.782e+00,1.669e+00,1.100e+00,9.044e-02,2.457e-02,1.000e-01
4.498e-02,1.791e+00,1.671e+00,1.110e+00,8.850e-02,2.555e-02,1.000e-01
4.409e-02,1.800e+00,1.674e+00,1.120e+00,8.662e-02,2.656e-02,1.000e-01
4.320e-02,1.809e+00,1.677e+00,1.130e+00,8.491e-02,2.778e-02,1.000e-01
4.231e-02,1.817e+00,1.679e+00,1.140e+00,8.309e-02,2.907e-02,1.000e-01
4.141e-02,1.826e+00,1.682e+00,1.150e+00,8.130e-02,3.018e-02,1.000e-01
4.050e-02,1.834e+00,1.685e+00,1.160e+00,7.930e-02,3.167e-02,1.000e-01
3.959e-02,1.841e+00,1.688e+00,1.170e+00,7.778e-02,3.313e-02,1.000e-01
3.868e-02,1.849e+00,1.692e+00,1.180e+00,7.580e-02,3.485e-02,1.000e-01
3.777e-02,1.857e+00,1.695e+00,1.190e+00,7.389e-02,3.665e-02,1.000e-01
3.685e-02,1.864e+00,1.699e+00,1.200e+00,7.214e-02,3.839e-02,9.999e-02
3.593e-02,1.871e+00,1.703e+00,1.210e+00,7.030e-02,4.051e-02,1.000e-01
3.500e-02,1.878e+00,1.707e+00,1.220e+00,6.857e-02,4.256e-02,1.000e-01
3.407e-02,1.885e+00,1.711e+00,1.230e+00,6.635e-02,4.527e-02,9.999e-02
3.315e-02,1.892e+00,1.716e+00,1.240e+00,6.466e-02,4.801e-02,1.000e-01
3.221e-02,1.898e+00,1.720e+00,1.250e+00,6.288e-02,5.071e-02,1.000e-01
3.128e-02,1.904e+00,1.725e+00,1.260e+00,6.092e-02,5.405e-02,9.999e-02
3.034e-02,1.910e+00,1.731e+00,1.270e+00,5.913e-02,5.740e-02,9.999e-02
2.939e-02,1.916e+00,1.737e+00,1.280e+00,5.704e-02,6.129e-02,9.998e-02
2.845e-02,1.922e+00,1.743e+00,1.290e+00,5.526e-02,6.565e-02,9.998e-02
2.751e-02,1.927e+00,1.749e+00,1.300e+00,5.336e-02,7.051e-02,9.997e-02
2.656e-02,1.932e+00,1.756e+00,1.310e+00,5.152e-02,7.606e-02,9.993e-02
2.561e-02,1.937e+00,1.764e+00,1.320e+00,4.946e-02,8.082e-02,9.993e-02
2.466e-02,1.942e+00,1.772e+00,1.330e+00,4.748e-02,8.798e-02,9.960e-02
2.371e-02,1.947e+00,1.781e+00,1.340e+00,4.528e-02,9.380e-02,9.833e-02
2.277e-02,1.951e+00,1.790e+00,1.350e+00,4.222e-02,1.007e-01,9.668e-02
2.185e-02,1.955e+00,1.800e+00,1.359e+00,3.965e-02,1.080e-01,9.477e-02
2.095e-02,1.959e+00,1.811e+00,1.369e+00,3.738e-02,1.146e-01,9.284e-02
2.006e-02,1.963e+00,1.823e+00,1.378e+00,3.525e-02,1.232e-01,9.076e-02
1.918e-02,1.966e+00,1.835e+00,1.387e+00,3.358e-02,1.295e-01,8.938e-02
1.830e-02,1.970e+00,1.848e+00,1.396e+00,3.112e-02,1.416e-01,8.771e-02
1.745e-02,1.973e+00,1.862e+00,1.405e+00,2.908e-02,1.549e-01,8.638e-02
1.662e-02,1.975e+00,1.877e+00,1.414e+00,2.586e-02,1.679e-01,8.570e-02
1.584e-02,1.978e+00,1.894e+00,1.422e+00,2.734e-02,1.856e-01,8.531e-02
1.497e-02,1.980e+00,1.913e+00,1.431e+00,2.398e-02,2.081e-01,8.542e-02
1.416e-02,1.983e+00,1.934e+00,1.439e+00,2.356e-02,2.352e-01,8.576e-02
1.333e-02,1.985e+00,1.957e+00,1.448e+00,1.995e-02,2.723e-01,8.675e-02
1.257e-02,1.987e+00,1.984e+00,1.456e+00,2.117e-02,3.170e-01,8.784e-02
1.172e-02,1.989e+00,2.016e+00,1.465e+00,2.067e-02,3.780e-01,9.113e-02
1.083e-02,1.991e+00,2.054e+00,1.474e+00,2.019e-02,4.772e-01,9.328e-02
9.895e-03,1.992e+00,2.102e+00,1.484e+00,1.651e-02,5.869e-01,9.595e-02
9.059e-03,1.994e+00,2.160e+00,1.493e+00,1.748e-02,7.314e-01,9.707e-02
8.087e-03,1.995e+00,2.233e+00,1.503e+00,1.438e-02,9.076e-01,9.769e-02
7.203e-03,1.996e+00,2.324e+00,1.513e+00,1.675e-02,9.100e-01,9.099e-02
6.057e-03,1.998e+00,2.415e+00,1.522e+00,1.290e-02,9.100e-01,8.297e-02
5.092e-03,1.998e+00,2.506e+00,1.530e+00,9.798e-03,9.100e-01,7.467e-02
4.304e-03,1.999e+00,2.597e+00,1.538e+00,8.200e-03,9.100e-01,6.701e-02
3.602e-03,1.999e+00,2.688e+00,1.544e+00,7.768e-03,9.100e-01,6.065e-02
2.904e-03,2.000e+00,2.779e+00,1.550e+00,6.262e-03,9.100e-01,5.575e-02
2.319e-03,2.000e+00,2.870e+00,1.556e+00,5.464e-03,9.100e-01,5.226e-02
1.792e-03,2.000e+00,2.961e+00,1.561e+00,5.105e-03,9.100e-01,5.006e-02
1.290e-03,2.000e+00,3.052e+00,1.566e+00,5.195e-03,9.100e-01,4.902e-02
7.726e-04,2.000e+00,-3.140e+00,1.571e+00,5.565e-03,9.100e-01,4.907e-02
2.161e-04,2.000e+00,-3.049e+00,1.576e+00,5.100e-03,9.100e-01,5.019e-02
-2.917e-04,2.000e+00,-2.958e+00,1.581e+00,4.923e-03,9.100e-01,5.241e-02
-7.758e-04,2.000e+00,-2.867e+00,1.586e+00,6.216e-03,9.100e-01,5.582e-02
-1.374e-03,2.000e+00,-2.776e+00,1.592e+00,6.744e-03,9.100e-01,6.052e-02
-2.004e-03,2.000e+00,-2.685e+00,1.598e+00,7.917e-03,9.100e-01,6.659e-02
-2.715e-03,1.999e+00,-2.594e+00,1.605e+00,8.959e-03,9.100e-01,7.395e-02
-3.479e-03,1.999e+00,-2.503e+00,1.612e+00,1.097e-02,9.100e-01,8.231e-02
-4.361e-03,1.998e+00,-2.412e+00,1.620e+00,1.350e-02,9.100e-01,9.099e-02
-5.367e-03,1.997e+00,-2.321e+00,1.629e+00,1.547e-02,9.100e-01,9.898e-02
-6.422e-03,1.996e+00,-2.230e+00,1.639e+00,1.990e-02,7.563e-01,1.000e-01
-7.641e-03,1.995e+00,-2.154e+00,1.649e+00,2.031e-02,6.042e-01,1.000e-01
-8.760e-03,1.993e+00,-2.094e+00,1.659e+00,2.266e-02,4.926e-01,1.000e-01
-9.892e-03,1.991e+00,-2.045e+00,1.669e+00,2.422e-02,4.076e-01,1.000e-01
-1.100e-02,1.989e+00,-2.004e+00,1.679e+00,2.525e-02,3.426e-01,9.998e-02
-1.206e-02,1.987e+00,-1.970e+00,1.689e+00,2.725e-02,2.925e-01,9.998e-02
-1.312e-02,1.984e+00,-1.940e+00,1.699e+00,2.907e-02,2.529e-01,9.999e-02
-1.417e-02,1.981e+00,-1.915e+00,1.709e+00,3.054e-02,2.209e-01,9.999e-02
-1.520e-02,1.978e+00,-1.893e+00,1.719e+00,3.253e-02,1.949e-01,9.999e-02
-1.623e-02,1.975e+00,-1.874e+00,1.729e+00,3.439e-02,1.732e-01,9.999e-02
-1.725e-02,1.972e+00,-1.856e+00,1.739e+00,3.606e-02,1.551e-01,9.999e-02
-1.827e-02,1.969e+00,-1.841e+00,1.749e+00,3.836e-02,1.397e-01,9.999e-02
-1.929e-02,1.965e+00,-1.827e+00,1.759e+00,4.011e-02,1.267e-01,1.000e-01
-2.030e-02,1.961e+00,-1.814e+00,1.769e+00,4.179e-02,1.154e-01,1.000e-01
-2.131e-02,1.957e+00,-1.802e+00,1.779e+00,4.348e-02,1.055e-01,1.000e-01
-2.231e-02,1.953e+00,-1.792e+00,1.789e+00,4.548e-02,9.687e-02,1.000e-01
-2.331e-02,1.948e+00,-1.782e+00,1.799e+00,4.703e-02,8.927e-02,1.000e-01
-2.429e-02,1.944e+00,-1.773e+00,1.809e+00,4.965e-02,8.258e-02,1.000e-01
-2.529e-02,1.939e+00,-1.765e+00,1.819e+00,5.105e-02,7.644e-02,1.000e-01
-2.628e-02,1.934e+00,-1.757e+00,1.829e+00,5.313e-02,7.115e-02,1.000e-01
-2.726e-02,1.929e+00,-1.750e+00,1.839e+00,5.470e-02,6.633e-02,1.000e-01
-2.824e-02,1.923e+00,-1.744e+00,1.849e+00,5.719e-02,6.201e-02,1.000e-01
-2.922e-02,1.918e+00,-1.737e+00,1.859e+00,5.876e-02,5.814e-02,1.000e-01
-3.020e-02,1.912e+00,-1.732e+00,1.869e+00,6.077e-02,5.452e-02,1.000e-01
-3.117e-02,1.906e+00,-1.726e+00,1.879e+00,6.285e-02,5.142e-02,1.000e-01
-3.215e-02,1.900e+00,-1.721e+00,1.889e+00,6.371e-02,4.844e-02,1.000e-01
-3.310e-02,1.893e+00,-1.716e+00,1.899e+00,6.605e-02,4.576e-02,1.000e-01
-3.406e-02,1.887e+00,-1.712e+00,1.909e+00,6.829e-02,4.343e-02,1.000e-01
-3.502e-02,1.880e+00,-1.707e+00,1.919e+00,7.012e-02,4.104e-02,1.000e-01
-3.597e-02,1.873e+00,-1.703e+00,1.929e+00,7.157e-02,3.888e-02,1.000e-01
-3.691e-02,1.866e+00,-1.699e+00,1.939e+00,7.412e-02,3.698e-02,1.000e-01
-3.786e-02,1.859e+00,-1.696e+00,1.949e+00,7.521e-02,3.518e-02,1.000e-01
-3.880e-02,1.851e+00,-1.692e+00,1.959e+00,7.715e-02,3.356e-02,1.000e-01
-3.973e-02,1.844e+00,-1.689e+00,1.969e+00,7.925e-02,3.203e-02,1.000e-01
-4.067e-02,1.836e+00,-1.686e+00,1.979e+00,8.026e-02,3.070e-02,9.999e-02
-4.159e-02,1.828e+00,-1.682e+00,1.989e+00,8.324e-02,2.933e-02,1.000e-01
-4.251e-02,1.819e+00,-1.680e+00,1.999e+00,8.485e-02,2.808e-02,1.000e-01
-4.344e-02,1.811e+00,-1.677e+00,2.009e+00,8.601e-02,2.703e-02,1.000e-01
-4.434e-02,1.802e+00,-1.674e+00,2.019e+00,8.838e-02,2.582e-02,1.000e-01
-4.526e-02,1.794e+00,-1.671e+00,2.029e+00,8.956e-02,2.479e-02,1.000e-01
-4.616e-02,1.785e+00,-1.669e+00,2.039e+00,9.185e-02,2.383e-02,1.000e-01
-4.706e-02,1.776e+00,-1.667e+00,2.049e+00,9.346e-02,2.305e-02,1.000e-01
-4.795e-02,1.766e+00,-1.664e+00,2.059e+00,9.537e-02,2.214e-02,1.000e-01
-4.884e-02,1.757e+00,-1.662e+00,2.069e+00,9.638e-02,2.153e-02,1.000e-01
-4.972e-02,1.747e+00,-1.660e+00,2.079e+00,9.891e-02,2.052e-02,1.000e-01
-5.060e-02,1.737e+00,-1.658e+00,2.089e+00,1.004e-01,1.996e-02,1.000e-01
-5.147e-02,1.727e+00,-1.656e+00,2.099e+00,1.022e-01,1.930e-02,1.000e-01
-5.234e-02,1.717e+00,-1.654e+00,2.109e+00,1.034e-01,1.864e-02,1.000e-01
-5.320e-02,1.707e+00,-1.652e+00,2.119e+00,1.061e-01,1.809e-02,1.000e-01
-5.406e-02,1.696e+00,-1.650e+00,2.129e+00,1.072e-01,1.745e-02,1.000e-01
-5.491e-02,1.686e+00,-1.649e+00,2.139e+00,1.087e-01,1.699e-02,1.000e-01
-5.575e-02,1.675e+00,-1.647e+00,2.149e+00,1.107e-01,1.637e-02,1.000e-01
-5.659e-02,1.664e+00,-1.645e+00,2.159e+00,1.122e-01,1.596e-02,1.000e-01
-5.743e-02,1.653e+00,-1.644e+00,2.169e+00,1.134e-01,1.554e-02,1.000e-01
-5.825e-02,1.641e+00,-1.642e+00,2.179e+00,1.154e-01,1.503e-02,1.000e-01
-5.907e-02,1.630e+00,-1.641e+00,2.189e+00,1.172e-01,1.460e-02,1.000e-01
-5.989e-02,1.618e+00,-1.639e+00,2.199e+00,1.189e-01,1.430e-02,1.000e-01
-6.070e-02,1.606e+00,-1.638e+00,2.209e+00,1.203e-01,1.399e-02,1.000e-01
-6.150e-02,1.594e+00,-1.636e+00,2.219e+00,1.220e-01,1.350e-02,1.000e-01
-6.230e-02,1.582e+00,-1.635e+00,2.229e+00,1.235e-01,1.329e-02,1.000e-01
-6.309e-02,1.570e+00,-1.634e+00,2.239e+00,1.247e-01,1.294e-02,1.000e-01
-6.387e-02,1.557e+00,-1.632e+00,2.249e+00,1.264e-01,1.253e-02,1.000e-01
-6.465e-02,1.545e+00,-1.631e+00,2.259e+00,1.284e-01,1.219e-02,1.000e-01
-6.542e-02,1.532e+00,-1.630e+00,2.269e+00,1.291e-01,1.188e-02,1.000e-01
-6.619e-02,1.519e+00,-1.629e+00,2.279e+00,1.312e-01,1.165e-02,1.000e-01
-6.694e-02,1.506e+00,-1.627e+00,2.289e+00,1.326e-01,1.138e-02,1.000e-01
-6.769e-02,1.493e+00,-1.626e+00,2.299e+00,1.346e-01,1.117e-02,1.000e-01
-6.844e-02,1.479e+00,-1.625e+00,2.309e+00,1.351e-01,1.109e-02,1.000e-01
-6.918e-02,1.466e+00,-1.624e+00,2.319e+00,1.374e-01,1.069e-02,1.000e-01
-6.991e-02,1.452e+00,-1.623e+00,2.329e+00,1.382e-01,1.037e-02,1.000e-01
-7.063e-02,1.438e+00,-1.622e+00,2.339e+00,1.400e-01,1.026e-02,1.000e-01
-7.134e-02,1.424e+00,-1.621e+00,2.349e+00,1.412e-01,1.009e-02,1.000e-01
-7.205e-02,1.410e+00,-1.620e+00,2.359e+00,1.435e-01,9.941e-03,1.000e-01
-7.276e-02,1.396e+00,-1.619e+00,2.369e+00,1.431e-01,9.766e-03,1.000e-01
-7.345e-02,1.381e+00,-1.618e+00,2.379e+00,1.461e-01,9.546e-03,1.000e-01
-7.413e-02,1.367e+00,-1.617e+00,2.389e+00,1.468e-01,9.211e-03,1.000e-01
-7.481e-02,1.352e+00,-1.616e+00,2.399e+00,1.481e-01,9.116e-03,1.000e-01
-7.548e-02,1.337e+00,-1.615e+00,2.409e+00,1.493e-01,8.965e-03,1.000e-01
-7.615e-02,1.322e+00,-1.614e+00,2.419e+00,1.509e-01,8.849e-03,1.000e-01
-7.680e-02,1.307e+00,-1.613e+00,2.429e+00,1.523e-01,8.679e-03,1.000e-01
-7.745e-02,1.292e+00,-1.613e+00,2.439e+00,1.535e-01,8.456e-03,1.000e-01
-7.809e-02,1.277e+00,-1.612e+00,2.449e+00,1.548e-01,8.458e-03,1.000e-01
-7.872e-02,1.261e+00,-1.611e+00,2.459e+00,1.558e-01,8.233e-03,9.999e-02
-7.935e-02,1.246e+00,-1.610e+00,2.469e+00,1.570e-01,8.040e-03,9.999e-02
-7.996e-02,1.230e+00,-1.609e+00,2.479e+00,1.586e-01,7.928e-03,1.000e-01
-8.057e-02,1.214e+00,-1.608e+00,2.489e+00,1.597e-01,7.943e-03,1.000e-01
-8.117e-02,1.198e+00,-1.608e+00,2.499e+00,1.606e-01,7.661e-03,1.000e-01
-8.176e-02,1.182e+00,-1.607e+00,2.509e+00,1.628e-01,7.708e-03,1.000e-01
-8.235e-02,1.166e+00,-1.606e+00,2.519e+00,1.628e-01,7.553e-03,1.000e-01
-8.292e-02,1.150e+00,-1.605e+00,2.529e+00,1.639e-01,7.441e-03,1.000e-01
-8.349e-02,1.133e+00,-1.605e+00,2.539e+00,1.655e-01,7.297e-03,1.000e-01
-8.405e-02,1.117e+00,-1.604e+00,2.549e+00,1.670e-01,7.179e-03,1.000e-01
-8.460e-02,1.100e+00,-1.603e+00,2.559e+00,1.677e-01,7.158e-03,1.000e-01
-8.514e-02,1.083e+00,-1.602e+00,2.569e+00,1.684e-01,7.067e-03,1.000e-01
-8.568e-02,1.066e+00,-1.602e+00,2.579e+00,1.698e-01,7.097e-03,1.000e-01
-8.620e-02,1.050e+00,-1.601e+00,2.589e+00,1.711e-01,6.769e-03,1.000e-01
-8.672e-02,1.032e+00,-1.600e+00,2.599e+00,1.719e-01,6.729e-03,9.999e-02
-8.723e-02,1.015e+00,-1.600e+00,2.609e+00,1.733e-01,6.775e-03,1.000e-01
-8.773e-02,9.979e-01,-1.599e+00,2.619e+00,1.735e-01,6.647e-03,1.000e-01
-8.821e-02,9.806e-01,-1.598e+00,2.629e+00,1.750e-01,6.468e-03,1.000e-01
-8.870e-02,9.631e-01,-1.598e+00,2.639e+00,1.759e-01,6.483e-03,1.000e-01
-8.917e-02,9.455e-01,-1.597e+00,2.649e+00,1.762e-01,6.547e-03,1.000e-01
-8.963e-02,9.279e-01,-1.596e+00,2.659e+00,1.785e-01,6.277e-03,1.000e-01
-9.009e-02,9.100e-01,-1.596e+00,2.669e+00,1.784e-01,6.352e-03,1.000e-01
-9.053e-02,8.922e-01,-1.595e+00,2.679e+00,1.790e-01,6.186e-03,9.999e-02
-9.097e-02,8.743e-01,-1.594e+00,2.689e+00,1.801e-01,6.012e-03,1.000e-01
-9.139e-02,8.563e-01,-1.594e+00,2.699e+00,1.820e-01,6.069e-03,1.000e-01
-9.181e-02,8.381e-01,-1.593e+00,2.709e+00,1.822e-01,6.018e-03,1.000e-01
-9.222e-02,8.199e-01,-1.593e+00,2.719e+00,1.826e-01,5.918e-03,1.000e-01
-9.262e-02,8.016e-01,-1.592e+00,2.729e+00,1.839e-01,5.933e-03,1.000e-01
-9.301e-02,7.833e-01,-1.591e+00,2.739e+00,1.851e-01,5.939e-03,1.000e-01
-9.340e-02,7.648e-01,-1.591e+00,2.749e+00,1.852e-01,5.840e-03,1.000e-01
-9.377e-02,7.462e-01,-1.590e+00,2.759e+00,1.861e-01,5.776e-03,1.000e-01
-9.413e-02,7.276e-01,-1.590e+00,2.769e+00,1.862e-01,5.671e-03,1.000e-01
-9.448e-02,7.090e-01,-1.589e+00,2.779e+00,1.873e-01,5.684e-03,1.000e-01
-9.483e-02,6.903e-01,-1.589e+00,2.789e+00,1.882e-01,5.620e-03,1.000e-01
-9.516e-02,6.715e-01,-1.588e+00,2.799e+00,1.881e-01,5.555e-03,1.000e-01
-9.549e-02,6.527e-01,-1.587e+00,2.809e+00,1.902e-01,5.599e-03,1.000e-01
-9.580e-02,6.336e-01,-1.587e+00,2.819e+00,1.895e-01,5.463e-03,1.000e-01
-9.611e-02,6.147e-01,-1.586e+00,2.829e+00,1.906e-01,5.516e-03,1.000e-01
-9.641e-02,5.956e-01,-1.586e+00,2.839e+00,1.911e-01,5.432e-03,1.000e-01
-9.669e-02,5.765e-01,-1.585e+00,2.849e+00,1.922e-01,5.381e-03,1.000e-01
-9.697e-02,5.573e-01,-1.585e+00,2.859e+00,1.924e-01,5.433e-03,1.000e-01
-9.724e-02,5.381e-01,-1.584e+00,2.869e+00,1.928e-01,5.350e-03,1.000e-01
-9.750e-02,5.188e-01,-1.584e+00,2.879e+00,1.933e-01,5.395e-03,9.999e-02
-9.775e-02,4.995e-01,-1.583e+00,2.889e+00,1.943e-01,5.249e-03,1.000e-01
-9.799e-02,4.800e-01,-1.583e+00,2.899e+00,1.946e-01,5.339e-03,1.000e-01
-9.822e-02,4.606e-01,-1.582e+00,2.909e+00,1.944e-01,5.123e-03,1.000e-01
-9.844e-02,4.412e-01,-1.582e+00,2.919e+00,1.951e-01,5.173e-03,1.000e-01
-9.865e-02,4.216e-01,-1.581e+00,2.929e+00,1.962e-01,5.237e-03,1.000e-01
-9.885e-02,4.020e-01,-1.581e+00,2.939e+00,1.952e-01,5.203e-03,9.999e-02
-9.904e-02,3.825e-01,-1.580e+00,2.949e+00,1.978e-01,5.253e-03,1.000e-01
-9.922e-02,3.627e-01,-1.579e+00,2.959e+00,1.962e-01,5.086e-03,1.000e-01
-9.939e-02,3.431e-01,-1.579e+00,2.969e+00,1.974e-01,5.118e-03,1.000e-01
-9.955e-02,3.234e-01,-1.578e+00,2.979e+00,1.977e-01,5.098e-03,1.000e-01
-9.970e-02,3.036e-01,-1.578e+00,2.989e+00,1.970e-01,5.096e-03,9.999e-02
-9.984e-02,2.839e-01,-1.577e+00,2.999e+00,1.986e-01,5.102e-03,1.000e-01
-9.997e-02,2.640e-01,-1.577e+00,3.009e+00,1.983e-01,5.091e-03,1.000e-01
-1.001e-01,2.442e-01,-1.576e+00,3.019e+00,1.988e-01,4.920e-03,1.000e-01
-1.002e-01,2.243e-01,-1.576e+00,3.029e+00,1.983e-01,5.009e-03,1.000e-01
-1.003e-01,2.045e-01,-1.575e+00,3.039e+00,1.992e-01,4.849e-03,1.000e-01
-1.004e-01,1.846e-01,-1.575e+00,3.049e+00,1.990e-01,5.062e-03,9.999e-02
-1.005e-01,1.647e-01,-1.574e+00,3.059e+00,1.999e-01,4.900e-03,1.000e-01
-1.006e-01,1.447e-01,-1.574e+00,3.069e+00,1.993e-01,5.062e-03,1.000e-01
-1.006e-01,1.248e-01,-1.573e+00,3.079e+00,2.003e-01,5.142e-03,1.000e-01
-1.007e-01,1.047e-01,-1.573e+00,3.089e+00,1.994e-01,4.880e-03,1.000e-01
-1.007e-01,8.478e-02,-1.572e+00,3.099e+00,2.000e-01,5.091e-03,1.000e-01
-1.007e-01,6.479e-02,-1.572e+00,3.109e+00,1.998e-01,5.003e-03,1.000e-01
-1.008e-01,4.481e-02,-1.571e+00,3.119e+00,1.994e-01,4.918e-03,9.999e-02
-1.008e-01,2.487e-02,-1.571e+00,3.129e+00,2.011e-01,4.948e-03,1.000e-01
-1.008e-01,4.764e-03,-1.570e+00,3.139e+00,1.996e-01,5.012e-03,1.000e-01
-1.008e-01,-1.520e-02,-1.570e+00,3.149e+00,2.002e-01,5.045e-03,1.000e-01
-1.008e-01,-3.522e-02,-1.569e+00,3.159e+00,2.006e-01,4.931e-03,1.000e-01
-1.007e-01,-5.529e-02,-1.569e+00,3.169e+00,1.982e-01,5.005e-03,9.999e-02
-1.007e-01,-7.510e-02,-1.568e+00,3.179e+00,2.002e-01,4.931e-03,9.999e-02
-1.006e-01,-9.513e-02,-1.568e+00,3.189e+00,2.007e-01,5.046e-03,1.000e-01
-1.006e-01,-1.152e-01,-1.567e+00,3.199e+00,1.993e-01,4.936e-03,1.000e-01
-1.005e-01,-1.351e-01,-1.567e+00,3.209e+00,1.999e-01,5.037e-03,1.000e-01
-1.004e-01,-1.551e-01,-1.566e+00,3.219e+00,1.985e-01,4.960e-03,1.000e-01
-1.004e-01,-1.750e-01,-1.566e+00,3.229e+00,1.994e-01,4.988e-03,1.000e-01
-1.003e-01,-1.949e-01,-1.565e+00,3.239e+00,1.986e-01,5.044e-03,1.000e-01
-1.002e-01,-2.148e-01,-1.565e+00,3.249e+00,1.988e-01,4.889e-03,9.999e-02
-1.000e-01,-2.346e-01,-1.564e+00,3.259e+00,1.981e-01,5.212e-03,1.000e-01
-9.991e-02,-2.545e-01,-1.564e+00,3.269e+00,1.988e-01,5.045e-03,1.000e-01
-9.977e-02,-2.743e-01,-1.563e+00,3.279e+00,1.981e-01,4.944e-03,1.000e-01
-9.963e-02,-2.941e-01,-1.563e+00,3.289e+00,1.975e-01,5.063e-03,1.000e-01
-9.947e-02,-3.139e-01,-1.562e+00,3.299e+00,1.970e-01,5.004e-03,1.000e-01
-9.931e-02,-3.336e-01,-1.562e+00,3.309e+00,1.976e-01,5.331e-03,1.000e-01
-9.913e-02,-3.534e-01,-1.561e+00,3.319e+00,1.963e-01,5.304e-03,1.000e-01
-9.895e-02,-3.730e-01,-1.561e+00,3.329e+00,1.960e-01,5.024e-03,9.999e-02
-9.875e-02,-3.926e-01,-1.560e+00,3.339e+00,1.962e-01,5.162e-03,1.000e-01
-9.855e-02,-4.122e-01,-1.560e+00,3.349e+00,1.952e-01,5.261e-03,1.000e-01
-9.833e-02,-4.317e-01,-1.559e+00,3.359e+00,1.953e-01,5.264e-03,1.000e-01
-9.811e-02,-4.513e-01,-1.559e+00,3.369e+00,1.936e-01,5.269e-03,9.999e-02
-9.787e-02,-4.706e-01,-1.558e+00,3.379e+00,1.952e-01,5.229e-03,1.000e-01
-9.763e-02,-4.901e-01,-1.558e+00,3.389e+00,1.928e-01,5.275e-03,9.999e-02
-9.738e-02,-5.094e-01,-1.557e+00,3.399e+00,1.943e-01,5.387e-03,1.000e-01
-9.711e-02,-5.289e-01,-1.557e+00,3.409e+00,1.929e-01,5.315e-03,1.000e-01
-9.684e-02,-5.481e-01,-1.556e+00,3.419e+00,1.918e-01,5.388e-03,1.000e-01
-9.656e-02,-5.673e-01,-1.556e+00,3.429e+00,1.914e-01,5.418e-03,1.000e-01
-9.627e-02,-5.865e-01,-1.555e+00,3.439e+00,1.906e-01,5.510e-03,9.999e-02
-9.597e-02,-6.055e-01,-1.555e+00,3.449e+00,1.902e-01,5.506e-03,1.000e-01
-9.566e-02,-6.245e-01,-1.554e+00,3.459e+00,1.893e-01,5.572e-03,1.000e-01
-9.534e-02,-6.435e-01,-1.553e+00,3.469e+00,1.894e-01,5.494e-03,1.000e-01
-9.501e-02,-6.624e-01,-1.553e+00,3.479e+00,1.888e-01,5.699e-03,9.999e-02
-9.467e-02,-6.813e-01,-1.552e+00,3.489e+00,1.872e-01,5.664e-03,1.000e-01
-9.433e-02,-7.000e-01,-1.552e+00,3.499e+00,1.875e-01,5.638e-03,9.999e-02
-9.397e-02,-7.187e-01,-1.551e+00,3.509e+00,1.864e-01,5.691e-03,1.000e-01
-9.360e-02,-7.374e-01,-1.551e+00,3.519e+00,1.864e-01,5.788e-03,1.000e-01
-9.322e-02,-7.560e-01,-1.550e+00,3.529e+00,1.842e-01,5.751e-03,1.000e-01
-9.284e-02,-7.744e-01,-1.549e+00,3.539e+00,1.841e-01,5.894e-03,1.000e-01
-9.245e-02,-7.928e-01,-1.549e+00,3.549e+00,1.835e-01,6.035e-03,1.000e-01
-9.205e-02,-8.112e-01,-1.548e+00,3.559e+00,1.814e-01,6.022e-03,1.000e-01
-9.164e-02,-8.293e-01,-1.548e+00,3.569e+00,1.823e-01,6.125e-03,1.000e-01
-9.121e-02,-8.475e-01,-1.547e+00,3.579e+00,1.811e-01,6.074e-03,1.000e-01
-9.078e-02,-8.656e-01,-1.546e+00,3.589e+00,1.792e-01,6.101e-03,9.999e-02
-9.035e-02,-8.836e-01,-1.546e+00,3.599e+00,1.796e-01,6.149e-03,1.000e-01
-8.990e-02,-9.015e-01,-1.545e+00,3.609e+00,1.777e-01,6.376e-03,1.000e-01
-8.944e-02,-9.193e-01,-1.545e+00,3.619e+00,1.776e-01,6.319e-03,1.000e-01
-8.898e-02,-9.370e-01,-1.544e+00,3.629e+00,1.755e-01,6.367e-03,9.999e-02
-8.850e-02,-9.546e-01,-1.543e+00,3.639e+00,1.756e-01,6.511e-03,9.999e-02
-8.802e-02,-9.721e-01,-1.543e+00,3.649e+00,1.749e-01,6.549e-03,1.000e-01
-8.753e-02,-9.896e-01,-1.542e+00,3.659e+00,1.730e-01,6.567e-03,9.999e-02
-8.703e-02,-1.007e+00,-1.541e+00,3.669e+00,1.721e-01,6.795e-03,9.999e-02
-8.652e-02,-1.024e+00,-1.541e+00,3.679e+00,1.715e-01,6.806e-03,9.999e-02
-8.600e-02,-1.041e+00,-1.540e+00,3.689e+00,1.703e-01,6.870e-03,1.000e-01
-8.548e-02,-1.058e+00,-1.539e+00,3.699e+00,1.695e-01,6.993e-03,1.000e-01
-8.494e-02,-1.075e+00,-1.539e+00,3.709e+00,1.682e-01,6.991e-03,1.000e-01
-8.440e-02,-1.092e+00,-1.538e+00,3.719e+00,1.669e-01,7.103e-03,1.000e-01
-8.385e-02,-1.109e+00,-1.537e+00,3.729e+00,1.658e-01,7.148e-03,1.000e-01
-8.330e-02,-1.125e+00,-1.536e+00,3.739e+00,1.652e-01,7.325e-03,1.000e-01
-8.273e-02,-1.142e+00,-1.536e+00,3.749e+00,1.633e-01,7.448e-03,9.999e-02
-8.216e-02,-1.158e+00,-1.535e+00,3.759e+00,1.628e-01,7.630e-03,1.000e-01
-8.157e-02,-1.174e+00,-1.534e+00,3.769e+00,1.618e-01,7.632e-03,1.000e-01
-8.098e-02,-1.191e+00,-1.533e+00,3.779e+00,1.599e-01,7.739e-03,1.000e-01
-8.038e-02,-1.207e+00,-1.533e+00,3.789e+00,1.591e-01,8.077e-03,1.000e-01
-7.978e-02,-1.222e+00,-1.532e+00,3.799e+00,1.576e-01,8.034e-03,1.000e-01
-7.916e-02,-1.238e+00,-1.531e+00,3.809e+00,1.567e-01,8.124e-03,1.000e-01
-7.854e-02,-1.254e+00,-1.530e+00,3.819e+00,1.553e-01,8.162e-03,1.000e-01
-7.791e-02,-1.269e+00,-1.529e+00,3.829e+00,1.539e-01,8.414e-03,1.000e-01
-7.727e-02,-1.285e+00,-1.529e+00,3.839e+00,1.527e-01,8.584e-03,1.000e-01
-7.663e-02,-1.300e+00,-1.528e+00,3.849e+00,1.514e-01,8.803e-03,1.000e-01
-7.598e-02,-1.315e+00,-1.527e+00,3.859e+00,1.502e-01,8.848e-03,1.000e-01
-7.532e-02,-1.330e+00,-1.526e+00,3.869e+00,1.493e-01,8.936e-03,1.000e-01
-7.465e-02,-1.345e+00,-1.525e+00,3.879e+00,1.472e-01,9.098e-03,1.000e-01
-7.398e-02,-1.360e+00,-1.524e+00,3.889e+00,1.463e-01,9.452e-03,1.000e-01
-7.329e-02,-1.374e+00,-1.523e+00,3.899e+00,1.449e-01,9.441e-03,1.000e-01
-7.260e-02,-1.389e+00,-1.522e+00,3.909e+00,1.427e-01,9.708e-03,1.000e-01
-7.191e-02,-1.403e+00,-1.521e+00,3.919e+00,1.428e-01,9.856e-03,1.000e-01
-7.121e-02,-1.417e+00,-1.520e+00,3.929e+00,1.405e-01,1.016e-02,1.000e-01
-7.050e-02,-1.431e+00,-1.519e+00,3.939e+00,1.387e-01,1.032e-02,1.000e-01
-6.978e-02,-1.445e+00,-1.518e+00,3.949e+00,1.373e-01,1.037e-02,9.999e-02
-6.906e-02,-1.459e+00,-1.517e+00,3.959e+00,1.370e-01,1.084e-02,1.000e-01
-6.833e-02,-1.473e+00,-1.516e+00,3.969e+00,1.348e-01,1.089e-02,1.000e-01
-6.759e-02,-1.486e+00,-1.515e+00,3.979e+00,1.330e-01,1.114e-02,9.999e-02
-6.685e-02,-1.499e+00,-1.514e+00,3.989e+00,1.320e-01,1.165e-02,1.000e-01
-6.610e-02,-1.513e+00,-1.513e+00,3.999e+00,1.304e-01,1.176e-02,1.000e-01
-6.535e-02,-1.526e+00,-1.512e+00,4.009e+00,1.282e-01,1.202e-02,1.000e-01
-6.459e-02,-1.538e+00,-1.510e+00,4.019e+00,1.275e-01,1.249e-02,1.000e-01
-6.382e-02,-1.551e+00,-1.509e+00,4.029e+00,1.259e-01,1.274e-02,9.999e-02
-6.304e-02,-1.564e+00,-1.508e+00,4.039e+00,1.247e-01,1.299e-02,1.000e-01
-6.226e-02,-1.576e+00,-1.507e+00,4.049e+00,1.225e-01,1.336e-02,1.000e-01
-6.147e-02,-1.588e+00,-1.505e+00,4.059e+00,1.204e-01,1.367e-02,1.000e-01
-6.068e-02,-1.600e+00,-1.504e+00,4.069e+00,1.202e-01,1.414e-02,1.000e-01
-5.988e-02,-1.612e+00,-1.502e+00,4.079e+00,1.172e-01,1.412e-02,1.000e-01
-5.908e-02,-1.624e+00,-1.501e+00,4.089e+00,1.164e-01,1.452e-02,1.000e-01
-5.827e-02,-1.636e+00,-1.500e+00,4.099e+00,1.142e-01,1.526e-02,1.000e-01
-5.745e-02,-1.647e+00,-1.498e+00,4.109e+00,1.131e-01,1.567e-02,1.000e-01
-5.663e-02,-1.658e+00,-1.497e+00,4.119e+00,1.117e-01,1.627e-02,1.000e-01
-5.580e-02,-1.669e+00,-1.495e+00,4.129e+00,1.091e-01,1.665e-02,1.000e-01
-5.498e-02,-1.680e+00,-1.493e+00,4.139e+00,1.081e-01,1.717e-02,1.000e-01
-5.414e-02,-1.691e+00,-1.491e+00,4.149e+00,1.065e-01,1.770e-02,1.000e-01
-5.329e-02,-1.702e+00,-1.490e+00,4.159e+00,1.045e-01,1.829e-02,1.000e-01
-5.245e-02,-1.712e+00,-1.488e+00,4.169e+00,1.031e-01,1.907e-02,1.000e-01
-5.159e-02,-1.722e+00,-1.486e+00,4.179e+00,1.009e-01,1.948e-02,1.000e-01
-5.074e-02,-1.732e+00,-1.484e+00,4.189e+00,9.932e-02,2.017e-02,1.000e-01
-4.988e-02,-1.742e+00,-1.482e+00,4.199e+00,9.780e-02,2.093e-02,1.000e-01
-4.901e-02,-1.752e+00,-1.480e+00,4.209e+00,9.581e-02,2.163e-02,1.000e-01
-4.814e-02,-1.762e+00,-1.478e+00,4.219e+00,9.439e-02,2.259e-02,1.000e-01
-4.727e-02,-1.771e+00,-1.476e+00,4.229e+00,9.245e-02,2.342e-02,1.000e-01
-4.639e-02,-1.780e+00,-1.473e+00,4.239e+00,9.079e-02,2.427e-02,1.000e-01
-4.550e-02,-1.789e+00,-1.471e+00,4.249e+00,8.890e-02,2.527e-02,1.000e-01
-4.461e-02,-1.798e+00,-1.468e+00,4.259e+00,8.712e-02,2.626e-02,1.000e-01
-4.372e-02,-1.807e+00,-1.466e+00,4.269e+00,8.529e-02,2.730e-02,1.000e-01
-4.282e-02,-1.815e+00,-1.463e+00,4.279e+00,8.376e-02,2.875e-02,1.000e-01
-4.192e-02,-1.824e+00,-1.460e+00,4.289e+00,8.159e-02,3.000e-02,1.000e-01
-4.102e-02,-1.832e+00,-1.457e+00,4.299e+00,7.985e-02,3.128e-02,1.000e-01
-4.011e-02,-1.840e+00,-1.454e+00,4.309e+00,7.797e-02,3.268e-02,1.000e-01
-3.920e-02,-1.847e+00,-1.451e+00,4.319e+00,7.646e-02,3.451e-02,1.000e-01
-3.829e-02,-1.855e+00,-1.447e+00,4.329e+00,7.424e-02,3.617e-02,1.000e-01
-3.737e-02,-1.862e+00,-1.444e+00,4.339e+00,7.263e-02,3.781e-02,1.000e-01
-3.645e-02,-1.870e+00,-1.440e+00,4.349e+00,7.077e-02,3.990e-02,1.000e-01
-3.552e-02,-1.877e+00,-1.436e+00,4.359e+00,6.872e-02,4.232e-02,1.000e-01
-3.460e-02,-1.883e+00,-1.432e+00,4.369e+00,6.699e-02,4.454e-02,9.999e-02
-3.367e-02,-1.890e+00,-1.427e+00,4.379e+00,6.517e-02,4.727e-02,1.000e-01
-3.274e-02,-1.896e+00,-1.422e+00,4.389e+00,6.326e-02,5.012e-02,1.000e-01
-3.180e-02,-1.903e+00,-1.417e+00,4.399e+00,6.139e-02,5.315e-02,9.999e-02
-3.086e-02,-1.909e+00,-1.412e+00,4.409e+00,5.948e-02,5.663e-02,9.999e-02
-2.992e-02,-1.915e+00,-1.406e+00,4.419e+00,5.765e-02,6.028e-02,9.999e-02
-2.898e-02,-1.920e+00,-1.400e+00,4.429e+00,5.573e-02,6.432e-02,9.999e-02
-2.803e-02,-1.926e+00,-1.394e+00,4.439e+00,5.378e-02,6.944e-02,9.997e-02
-2.708e-02,-1.931e+00,-1.387e+00,4.449e+00,5.187e-02,7.426e-02,9.996e-02
-2.614e-02,-1.936e+00,-1.380e+00,4.459e+00,4.992e-02,7.909e-02,9.991e-02
-2.519e-02,-1.941e+00,-1.372e+00,4.469e+00,4.819e-02,8.718e-02,9.976e-02
-2.423e-02,-1.946e+00,-1.363e+00,4.479e+00,4.566e-02,9.225e-02,9.873e-02
-2.329e-02,-1.950e+00,-1.354e+00,4.489e+00,4.315e-02,9.890e-02,9.704e-02
-2.236e-02,-1.955e+00,-1.344e+00,4.499e+00,4.039e-02,1.045e-01,9.522e-02
-2.145e-02,-1.958e+00,-1.333e+00,4.508e+00,3.752e-02,1.128e-01,9.333e-02
-2.057e-02,-1.962e+00,-1.322e+00,4.518e+00,3.648e-02,1.202e-01,9.142e-02
-1.967e-02,-1.966e+00,-1.310e+00,4.527e+00,3.297e-02,1.295e-01,8.967e-02
-1.882e-02,-1.969e+00,-1.297e+00,4.536e+00,3.185e-02,1.393e-01,8.808e-02
-1.796e-02,-1.972e+00,-1.283e+00,4.544e+00,2.867e-02,1.484e-01,8.679e-02
-1.715e-02,-1.975e+00,-1.268e+00,4.553e+00,2.784e-02,1.660e-01,8.586e-02
-1.632e-02,-1.977e+00,-1.252e+00,4.562e+00,2.673e-02,1.803e-01,8.512e-02
-1.548e-02,-1.980e+00,-1.234e+00,4.570e+00,2.350e-02,2.013e-01,8.462e-02
-1.470e-02,-1.982e+00,-1.214e+00,4.579e+00,2.564e-02,2.289e-01,8.553e-02
-1.381e-02,-1.984e+00,-1.191e+00,4.587e+00,2.187e-02,2.618e-01,8.687e-02
-1.299e-02,-1.986e+00,-1.164e+00,4.596e+00,2.057e-02,3.069e-01,8.776e-02
-1.218e-02,-1.988e+00,-1.134e+00,4.605e+00,2.154e-02,3.723e-01,9.142e-02
-1.127e-02,-1.990e+00,-1.097e+00,4.614e+00,1.878e-02,4.395e-01,9.281e-02
-1.041e-02,-1.992e+00,-1.053e+00,4.623e+00,1.773e-02,5.723e-01,9.554e-02
-9.534e-03,-1.994e+00,-9.954e-01,4.633e+00,1.724e-02,6.893e-01,9.685e-02
-8.595e-03,-1.995e+00,-9.264e-01,4.642e+00,1.574e-02,8.808e-01,9.817e-02
-7.650e-03,-1.996e+00,-8.383e-01,4.652e+00,1.487e-02,9.100e-01,9.266e-02
-6.655e-03,-1.997e+00,-7.473e-01,4.661e+00,1.520e-02,9.100e-01,8.485e-02
-5.540e-03,-1.998e+00,-6.563e-01,4.670e+00,8.830e-03,9.100e-01,7.656e-02
-4.841e-03,-1.999e+00,-5.653e-01,4.678e+00,9.771e-03,9.100e-01,6.865e-02
-4.015e-03,-1.999e+00,-4.743e-01,4.684e+00,7.903e-03,9.100e-01,6.197e-02
-3.312e-03,-2.000e+00,-3.833e-01,4.691e+00,6.357e-03,9.100e-01,5.674e-02
-2.723e-03,-2.000e+00,-2.923e-01,4.696e+00,6.381e-03,9.100e-01,5.293e-02
-2.112e-03,-2.000e+00,-2.013e-01,4.702e+00,6.288e-03,9.100e-01,5.046e-02
-1.496e-03,-2.000e+00,-1.103e-01,4.707e+00,5.389e-03,9.100e-01,4.917e-02
-9.601e-04,-2.000e+00,-1.935e-02,4.712e+00,5.066e-03,9.100e-01,4.897e-02
-4.536e-04,-2.000e+00,7.165e-02,4.716e+00,5.594e-03,9.100e-01,4.984e-02
1.044e-04,-2.000e+00,1.627e-01,4.721e+00,5.554e-03,9.100e-01,5.179e-02
6.525e-04,-2.000e+00,2.537e-01,4.727e+00,5.719e-03,9.100e-01,5.491e-02
1.206e-03,-2.000e+00,3.447e-01,4.732e+00,6.563e-03,9.100e-01,5.930e-02
1.824e-03,-2.000e+00,4.357e-01,4.738e+00,7.642e-03,9.100e-01,6.505e-02
2.517e-03,-2.000e+00,5.267e-01,4.745e+00,8.799e-03,9.100e-01,7.214e-02
3.277e-03,-1.999e+00,6.177e-01,4.752e+00,1.051e-02,9.100e-01,8.031e-02
4.134e-03,-1.999e+00,7.087e-01,4.760e+00,1.294e-02,9.100e-01,8.898e-02
5.117e-03,-1.998e+00,7.997e-01,4.769e+00,1.528e-02,9.100e-01,9.722e-02
6.181e-03,-1.997e+00,8.907e-01,4.778e+00,1.831e-02,8.014e-01,1.000e-01
7.333e-03,-1.995e+00,9.708e-01,4.788e+00,2.089e-02,6.374e-01,1.000e-01
8.513e-03,-1.993e+00,1.035e+00,4.798e+00,2.223e-02,5.161e-01,1.000e-01
9.649e-03,-1.992e+00,1.086e+00,4.808e+00,2.412e-02,4.254e-01,1.000e-01
1.077e-02,-1.989e+00,1.129e+00,4.818e+00,2.510e-02,3.569e-01,9.999e-02
1.185e-02,-1.987e+00,1.164e+00,4.828e+00,2.669e-02,3.033e-01,9.998e-02
1.290e-02,-1.985e+00,1.195e+00,4.838e+00,2.847e-02,2.613e-01,9.998e-02
1.395e-02,-1.982e+00,1.221e+00,4.848e+00,3.044e-02,2.280e-01,9.999e-02
1.499e-02,-1.979e+00,1.244e+00,4.858e+00,3.215e-02,2.004e-01,9.998e-02
1.602e-02,-1.976e+00,1.264e+00,4.868e+00,3.400e-02,1.782e-01,9.999e-02
1.705e-02,-1.973e+00,1.281e+00,4.878e+00,3.559e-02,1.591e-01,9.999e-02
1.807e-02,-1.970e+00,1.297e+00,4.888e+00,3.781e-02,1.432e-01,9.999e-02
1.909e-02,-1.966e+00,1.312e+00,4.898e+00,3.932e-02,1.297e-01,1.000e-01
2.010e-02,-1.962e+00,1.325e+00,4.908e+00,4.143e-02,1.177e-01,1.000e-01
2.110e-02,-1.958e+00,1.336e+00,4.918e+00,4.327e-02,1.077e-01,1.000e-01
2.211e-02,-1.954e+00,1.347e+00,4.928e+00,4.497e-02,9.869e-02,9.999e-02
2.311e-02,-1.949e+00,1.357e+00,4.938e+00,4.711e-02,9.098e-02,1.000e-01
2.411e-02,-1.945e+00,1.366e+00,4.948e+00,4.897e-02,8.399e-02,1.000e-01
2.510e-02,-1.940e+00,1.375e+00,4.958e+00,5.060e-02,7.797e-02,1.000e-01
2.609e-02,-1.935e+00,1.382e+00,4.968e+00,5.290e-02,7.243e-02,1.000e-01
2.708e-02,-1.930e+00,1.390e+00,4.978e+00,5.406e-02,6.751e-02,1.000e-01
2.805e-02,-1.925e+00,1.396e+00,4.988e+00,5.702e-02,6.300e-02,1.000e-01
2.904e-02,-1.919e+00,1.403e+00,4.998e+00,5.802e-02,5.903e-02,1.000e-01
3.001e-02,-1.913e+00,1.409e+00,5.008e+00,6.022e-02,5.539e-02,1.000e-01
3.098e-02,-1.907e+00,1.414e+00,5.018e+00,6.199e-02,5.211e-02,1.000e-01
3.195e-02,-1.901e+00,1.419e+00,5.028e+00,6.400e-02,4.911e-02,1.000e-01
3.292e-02,-1.895e+00,1.424e+00,5.038e+00,6.572e-02,4.650e-02,1.000e-01
3.388e-02,-1.888e+00,1.429e+00,5.048e+00,6.788e-02,4.371e-02,1.000e-01
3.484e-02,-1.882e+00,1.433e+00,5.058e+00,6.902e-02,4.149e-02,1.000e-01
3.578e-02,-1.875e+00,1.437e+00,5.068e+00,7.185e-02,3.938e-02,1.000e-01
3.674e-02,-1.868e+00,1.441e+00,5.078e+00,7.312e-02,3.758e-02,1.000e-01
3.768e-02,-1.860e+00,1.445e+00,5.088e+00,7.455e-02,3.565e-02,1.000e-01
3.862e-02,-1.853e+00,1.449e+00,5.098e+00,7.736e-02,3.404e-02,1.000e-01
3.956e-02,-1.845e+00,1.452e+00,5.108e+00,7.877e-02,3.233e-02,1.000e-01
4.049e-02,-1.838e+00,1.455e+00,5.118e+00,8.025e-02,3.095e-02,1.000e-01
4.142e-02,-1.830e+00,1.458e+00,5.128e+00,8.240e-02,2.967e-02,1.000e-01
4.234e-02,-1.821e+00,1.461e+00,5.138e+00,8.344e-02,2.842e-02,1.000e-01
4.325e-02,-1.813e+00,1.464e+00,5.148e+00,8.667e-02,2.714e-02,1.000e-01
4.417e-02,-1.804e+00,1.467e+00,5.158e+00,8.732e-02,2.626e-02,1.000e-01
4.508e-02,-1.796e+00,1.470e+00,5.168e+00,8.929e-02,2.502e-02,1.000e-01
4.598e-02,-1.787e+00,1.472e+00,5.178e+00,9.164e-02,2.406e-02,1.000e-01
4.688e-02,-1.778e+00,1.474e+00,5.188e+00,9.299e-02,2.323e-02,1.000e-01
4.778e-02,-1.769e+00,1.477e+00,5.198e+00,9.498e-02,2.239e-02,1.000e-01
4.867e-02,-1.759e+00,1.479e+00,5.208e+00,9.574e-02,2.151e-02,1.000e-01
4.955e-02,-1.750e+00,1.481e+00,5.218e+00,9.901e-02,2.075e-02,1.000e-01
5.043e-02,-1.740e+00,1.483e+00,5.228e+00,9.990e-02,2.015e-02,1.000e-01
5.131e-02,-1.730e+00,1.485e+00,5.238e+00,1.016e-01,1.941e-02,1.000e-01
5.217e-02,-1.720e+00,1.487e+00,5.248e+00,1.036e-01,1.876e-02,1.000e-01
5.304e-02,-1.709e+00,1.489e+00,5.258e+00,1.047e-01,1.823e-02,1.000e-01
5.389e-02,-1.699e+00,1.491e+00,5.268e+00,1.069e-01,1.759e-02,1.000e-01
5.475e-02,-1.688e+00,1.493e+00,5.278e+00,1.089e-01,1.714e-02,1.000e-01
5.560e-02,-1.677e+00,1.494e+00,5.288e+00,1.099e-01,1.655e-02,1.000e-01
5.643e-02,-1.666e+00,1.496e+00,5.298e+00,1.119e-01,1.610e-02,1.000e-01
5.727e-02,-1.655e+00,1.498e+00,5.308e+00,1.132e-01,1.565e-02,1.000e-01
5.810e-02,-1.644e+00,1.499e+00,5.318e+00,1.148e-01,1.515e-02,1.000e-01
5.892e-02,-1.632e+00,1.501e+00,5.328e+00,1.172e-01,1.473e-02,1.000e-01
5.974e-02,-1.621e+00,1.502e+00,5.338e+00,1.188e-01,1.429e-02,1.000e-01
6.055e-02,-1.609e+00,1.504e+00,5.348e+00,1.191e-01,1.404e-02,1.000e-01
6.135e-02,-1.597e+00,1.505e+00,5.358e+00,1.214e-01,1.368e-02,1.000e-01
6.215e-02,-1.585e+00,1.506e+00,5.368e+00,1.231e-01,1.322e-02,1.000e-01
6.294e-02,-1.573e+00,1.508e+00,5.378e+00,1.250e-01,1.293e-02,1.000e-01
6.373e-02,-1.560e+00,1.509e+00,5.388e+00,1.260e-01,1.255e-02,1.000e-01
6.451e-02,-1.548e+00,1.510e+00,5.398e+00,1.276e-01,1.235e-02,1.000e-01
6.528e-02,-1.535e+00,1.512e+00,5.408e+00,1.298e-01,1.208e-02,1.000e-01
6.605e-02,-1.522e+00,1.513e+00,5.418e+00,1.303e-01,1.174e-02,1.000e-01
6.680e-02,-1.509e+00,1.514e+00,5.428e+00,1.324e-01,1.148e-02,1.000e-01
6.756e-02,-1.496e+00,1.515e+00,5.438e+00,1.332e-01,1.132e-02,1.000e-01
6.830e-02,-1.482e+00,1.516e+00,5.448e+00,1.355e-01,1.103e-02,1.000e-01
6.904e-02,-1.469e+00,1.517e+00,5.458e+00,1.373e-01,1.078e-02,1.000e-01
6.977e-02,-1.455e+00,1.518e+00,5.468e+00,1.381e-01,1.050e-02,1.000e-01
7.050e-02,-1.441e+00,1.519e+00,5.478e+00,1.397e-01,1.016e-02,1.000e-01
7.121e-02,-1.427e+00,1.520e+00,5.488e+00,1.407e-01,1.014e-02,1.000e-01
7.192e-02,-1.413e+00,1.521e+00,5.498e+00,1.424e-01,9.973e-03,1.000e-01
7.262e-02,-1.399e+00,1.522e+00,5.508e+00,1.440e-01,9.699e-03,1.000e-01
7.332e-02,-1.385e+00,1.523e+00,5.518e+00,1.454e-01,9.601e-03,1.000e-01
7.401e-02,-1.370e+00,1.524e+00,5.528e+00,1.464e-01,9.287e-03,1.000e-01
7.469e-02,-1.356e+00,1.525e+00,5.538e+00,1.474e-01,9.187e-03,1.000e-01
7.536e-02,-1.341e+00,1.526e+00,5.548e+00,1.492e-01,9.054e-03,1.000e-01
7.602e-02,-1.326e+00,1.527e+00,5.558e+00,1.504e-01,8.860e-03,9.999e-02
7.668e-02,-1.311e+00,1.528e+00,5.568e+00,1.519e-01,8.762e-03,9.999e-02
7.733e-02,-1.296e+00,1.529e+00,5.578e+00,1.536e-01,8.462e-03,1.000e-01
7.797e-02,-1.280e+00,1.530e+00,5.588e+00,1.542e-01,8.379e-03,9.999e-02
7.861e-02,-1.265e+00,1.531e+00,5.598e+00,1.559e-01,8.367e-03,1.000e-01
7.923e-02,-1.249e+00,1.531e+00,5.608e+00,1.563e-01,8.069e-03,1.000e-01
7.985e-02,-1.234e+00,1.532e+00,5.618e+00,1.582e-01,8.055e-03,1.000e-01
8.046e-02,-1.218e+00,1.533e+00,5.628e+00,1.592e-01,7.921e-03,1.000e-01
8.106e-02,-1.202e+00,1.534e+00,5.638e+00,1.613e-01,7.833e-03,1.000e-01
8.166e-02,-1.186e+00,1.535e+00,5.648e+00,1.617e-01,7.694e-03,1.000e-01
8.224e-02,-1.170e+00,1.535e+00,5.658e+00,1.621e-01,7.671e-03,9.999e-02
8.282e-02,-1.154e+00,1.536e+00,5.668e+00,1.646e-01,7.234e-03,1.000e-01
8.339e-02,-1.137e+00,1.537e+00,5.678e+00,1.654e-01,7.362e-03,1.000e-01
8.395e-02,-1.121e+00,1.538e+00,5.688e+00,1.658e-01,7.249e-03,1.000e-01
8.450e-02,-1.104e+00,1.538e+00,5.698e+00,1.676e-01,7.065e-03,1.000e-01
8.504e-02,-1.087e+00,1.539e+00,5.708e+00,1.688e-01,6.991e-03,1.000e-01
8.558e-02,-1.070e+00,1.540e+00,5.718e+00,1.690e-01,7.136e-03,1.000e-01
8.611e-02,-1.054e+00,1.540e+00,5.728e+00,1.710e-01,6.906e-03,1.000e-01
8.663e-02,-1.036e+00,1.541e+00,5.738e+00,1.717e-01,6.773e-03,1.000e-01
8.713e-02,-1.019e+00,1.542e+00,5.748e+00,1.724e-01,6.725e-03,1.000e-01
8.763e-02,-1.002e+00,1.542e+00,5.758e+00,1.739e-01,6.509e-03,1.000e-01
8.813e-02,-9.847e-01,1.543e+00,5.768e+00,1.741e-01,6.632e-03,1.000e-01
8.861e-02,-9.673e-01,1.544e+00,5.778e+00,1.762e-01,6.477e-03,1.000e-01
8.908e-02,-9.496e-01,1.544e+00,5.788e+00,1.765e-01,6.335e-03,1.000e-01
8.955e-02,-9.320e-01,1.545e+00,5.798e+00,1.774e-01,6.407e-03,1.000e-01
9.001e-02,-9.143e-01,1.546e+00,5.808e+00,1.789e-01,6.290e-03,1.000e-01
9.046e-02,-8.964e-01,1.546e+00,5.818e+00,1.776e-01,6.260e-03,9.999e-02
9.089e-02,-8.786e-01,1.547e+00,5.828e+00,1.817e-01,6.228e-03,1.000e-01
9.132e-02,-8.605e-01,1.548e+00,5.838e+00,1.809e-01,6.095e-03,1.000e-01
9.174e-02,-8.424e-01,1.548e+00,5.848e+00,1.816e-01,6.009e-03,1.000e-01
9.215e-02,-8.242e-01,1.549e+00,5.858e+00,1.833e-01,5.904e-03,1.000e-01
9.256e-02,-8.059e-01,1.549e+00,5.868e+00,1.825e-01,5.858e-03,9.999e-02
9.295e-02,-7.877e-01,1.550e+00,5.878e+00,1.849e-01,5.934e-03,1.000e-01
9.333e-02,-7.692e-01,1.551e+00,5.888e+00,1.851e-01,5.809e-03,1.000e-01
9.371e-02,-7.507e-01,1.551e+00,5.898e+00,1.853e-01,5.814e-03,1.000e-01
9.407e-02,-7.321e-01,1.552e+00,5.908e+00,1.863e-01,5.663e-03,1.000e-01
9.443e-02,-7.135e-01,1.552e+00,5.918e+00,1.877e-01,5.562e-03,1.000e-01
9.477e-02,-6.947e-01,1.553e+00,5.928e+00,1.884e-01,5.725e-03,1.000e-01
9.511e-02,-6.759e-01,1.553e+00,5.938e+00,1.887e-01,5.629e-03,1.000e-01
9.544e-02,-6.571e-01,1.554e+00,5.948e+00,1.883e-01,5.669e-03,9.999e-02
9.575e-02,-6.382e-01,1.555e+00,5.958e+00,1.899e-01,5.364e-03,9.999e-02
9.606e-02,-6.192e-01,1.555e+00,5.968e+00,1.901e-01,5.509e-03,9.999e-02
9.636e-02,-6.002e-01,1.556e+00,5.978e+00,1.928e-01,5.416e-03,1.000e-01
9.665e-02,-5.810e-01,1.556e+00,5.988e+00,1.905e-01,5.535e-03,1.000e-01
9.693e-02,-5.619e-01,1.557e+00,5.998e+00,1.924e-01,5.328e-03,9.999e-02
9.720e-02,-5.427e-01,1.557e+00,6.008e+00,1.931e-01,5.483e-03,1.000e-01
9.746e-02,-5.233e-01,1.558e+00,6.018e+00,1.931e-01,5.362e-03,1.000e-01
9.772e-02,-5.040e-01,1.558e+00,6.028e+00,1.941e-01,5.304e-03,1.000e-01
9.796e-02,-4.846e-01,1.559e+00,6.038e+00,1.941e-01,5.146e-03,1.000e-01
9.819e-02,-4.652e-01,1.559e+00,6.048e+00,1.945e-01,5.218e-03,1.000e-01
9.841e-02,-4.458e-01,1.560e+00,6.058e+00,1.955e-01,5.341e-03,1.000e-01
9.862e-02,-4.262e-01,1.560e+00,6.068e+00,1.961e-01,5.239e-03,1.000e-01
9.883e-02,-4.066e-01,1.561e+00,6.078e+00,1.954e-01,5.229e-03,1.000e-01
9.902e-02,-3.871e-01,1.562e+00,6.088e+00,1.964e-01,5.060e-03,1.000e-01
9.920e-02,-3.674e-01,1.562e+00,6.098e+00,1.964e-01,5.038e-03,9.999e-02
9.937e-02,-3.478e-01,1.563e+00,6.108e+00,1.974e-01,5.166e-03,1.000e-01
9.954e-02,-3.281e-01,1.563e+00,6.118e+00,1.980e-01,5.104e-03,1.000e-01
9.969e-02,-3.082e-01,1.564e+00,6.128e+00,1.974e-01,5.190e-03,1.000e-01
9.983e-02,-2.885e-01,1.564e+00,6.138e+00,1.975e-01,5.178e-03,9.999e-02
9.997e-02,-2.688e-01,1.565e+00,6.148e+00,1.985e-01,5.065e-03,1.000e-01
1.001e-01,-2.489e-01,1.565e+00,6.158e+00,1.988e-01,4.945e-03,1.000e-01
1.002e-01,-2.290e-01,1.566e+00,6.168e+00,1.987e-01,4.940e-03,1.000e-01
1.003e-01,-2.092e-01,1.566e+00,6.178e+00,1.997e-01,5.109e-03,1.000e-01
1.004e-01,-1.892e-01,1.567e+00,6.188e+00,1.989e-01,4.911e-03,1.000e-01
1.005e-01,-1.693e-01,1.567e+00,6.198e+00,1.998e-01,5.012e-03,1.000e-01
1.006e-01,-1.493e-01,1.568e+00,6.208e+00,1.991e-01,4.960e-03,1.000e-01
1.006e-01,-1.294e-01,1.568e+00,6.218e+00,1.997e-01,4.977e-03,1.000e-01
1.007e-01,-1.094e-01,1.569e+00,6.228e+00,1.994e-01,5.059e-03,1.000e-01
1.007e-01,-8.950e-02,1.569e+00,6.238e+00,1.998e-01,4.866e-03,1.000e-01
1.008e-01,-6.952e-02,1.570e+00,6.248e+00,2.004e-01,5.154e-03,1.000e-01
1.008e-01,-4.948e-02,1.570e+00,6.258e+00,1.994e-01,4.830e-03,1.000e-01
1.008e-01,-2.953e-02,1.571e+00,6.268e+00,2.001e-01,4.950e-03,1.000e-01
1.008e-01,-9.519e-03,1.571e+00,6.278e+00,2.000e-01,5.080e-03,1.000e-01
1.008e-01,1.048e-02,1.572e+00,5.227e-03,1.998e-01,4.930e-03,9.999e-02
1.008e-01,3.045e-02,1.572e+00,1.523e-02,2.000e-01,4.988e-03,1.000e-01
1.008e-01,5.046e-02,1.573e+00,2.523e-02,1.996e-01,5.035e-03,1.000e-01
1.007e-01,7.042e-02,1.573e+00,3.523e-02,2.006e-01,4.947e-03,9.999e-02
1.007e-01,9.048e-02,1.574e+00,4.523e-02,1.991e-01,5.099e-03,1.000e-01
1.006e-01,1.104e-01,1.574e+00,5.523e-02,1.993e-01,4.939e-03,9.999e-02
1.006e-01,1.303e-01,1.575e+00,6.522e-02,1.994e-01,5.039e-03,9.999e-02
1.005e-01,1.503e-01,1.575e+00,7.522e-02,1.999e-01,5.028e-03,1.000e-01
1.004e-01,1.702e-01,1.576e+00,8.522e-02,1.992e-01,5.021e-03,1.000e-01
1.003e-01,1.902e-01,1.576e+00,9.522e-02,1.993e-01,4.924e-03,1.000e-01
1.002e-01,2.101e-01,1.577e+00,1.052e-01,1.991e-01,4.905e-03,1.000e-01
1.001e-01,2.300e-01,1.577e+00,1.152e-01,1.978e-01,5.065e-03,1.000e-01
9.996e-02,2.498e-01,1.578e+00,1.252e-01,1.990e-01,5.053e-03,1.000e-01
9.982e-02,2.697e-01,1.578e+00,1.352e-01,1.976e-01,5.139e-03,1.000e-01
9.968e-02,2.894e-01,1.579e+00,1.452e-01,1.971e-01,5.151e-03,1.000e-01
9.953e-02,3.092e-01,1.579e+00,1.552e-01,1.983e-01,5.008e-03,1.000e-01
9.936e-02,3.290e-01,1.580e+00,1.652e-01,1.965e-01,5.109e-03,1.000e-01
9.919e-02,3.486e-01,1.580e+00,1.752e-01,1.978e-01,5.102e-03,1.000e-01
9.901e-02,3.684e-01,1.581e+00,1.852e-01,1.964e-01,5.178e-03,1.000e-01
9.881e-02,3.880e-01,1.581e+00,1.952e-01,1.958e-01,5.197e-03,1.000e-01
9.861e-02,4.076e-01,1.582e+00,2.052e-01,1.953e-01,5.255e-03,1.000e-01
9.840e-02,4.272e-01,1.582e+00,2.152e-01,1.956e-01,5.156e-03,1.000e-01
9.818e-02,4.467e-01,1.583e+00,2.252e-01,1.947e-01,5.149e-03,1.000e-01
9.794e-02,4.662e-01,1.583e+00,2.352e-01,1.944e-01,5.284e-03,1.000e-01
9.770e-02,4.856e-01,1.584e+00,2.452e-01,1.930e-01,5.270e-03,1.000e-01
9.745e-02,5.049e-01,1.584e+00,2.552e-01,1.934e-01,5.364e-03,1.000e-01
9.719e-02,5.243e-01,1.585e+00,2.652e-01,1.923e-01,5.404e-03,9.999e-02
9.692e-02,5.435e-01,1.585e+00,2.752e-01,1.924e-01,5.500e-03,9.999e-02
9.664e-02,5.627e-01,1.586e+00,2.852e-01,1.921e-01,5.308e-03,1.000e-01
9.635e-02,5.820e-01,1.586e+00,2.952e-01,1.907e-01,5.491e-03,1.000e-01
9.606e-02,6.010e-01,1.587e+00,3.052e-01,1.902e-01,5.490e-03,1.000e-01
9.575e-02,6.200e-01,1.588e+00,3.152e-01,1.905e-01,5.516e-03,1.000e-01
9.543e-02,6.391e-01,1.588e+00,3.252e-01,1.897e-01,5.476e-03,1.000e-01
9.510e-02,6.581e-01,1.589e+00,3.352e-01,1.882e-01,5.655e-03,1.000e-01
9.477e-02,6.769e-01,1.589e+00,3.452e-01,1.869e-01,5.676e-03,1.000e-01
9.442e-02,6.956e-01,1.590e+00,3.552e-01,1.870e-01,5.682e-03,9.999e-02
9.407e-02,7.143e-01,1.590e+00,3.652e-01,1.874e-01,5.701e-03,1.000e-01
9.370e-02,7.330e-01,1.591e+00,3.752e-01,1.844e-01,5.791e-03,9.999e-02
9.333e-02,7.514e-01,1.591e+00,3.852e-01,1.854e-01,5.821e-03,1.000e-01
9.295e-02,7.700e-01,1.592e+00,3.952e-01,1.852e-01,5.980e-03,1.000e-01
9.256e-02,7.885e-01,1.593e+00,4.052e-01,1.836e-01,5.923e-03,1.000e-01
9.216e-02,8.068e-01,1.593e+00,4.152e-01,1.827e-01,5.879e-03,1.000e-01
9.175e-02,8.251e-01,1.594e+00,4.252e-01,1.814e-01,5.979e-03,1.000e-01
9.133e-02,8.432e-01,1.594e+00,4.352e-01,1.810e-01,6.060e-03,1.000e-01
9.090e-02,8.613e-01,1.595e+00,4.452e-01,1.801e-01,6.106e-03,1.000e-01
9.046e-02,8.793e-01,1.596e+00,4.552e-01,1.792e-01,6.254e-03,1.000e-01
9.002e-02,8.973e-01,1.596e+00,4.652e-01,1.782e-01,6.261e-03,1.000e-01
8.957e-02,9.151e-01,1.597e+00,4.752e-01,1.776e-01,6.467e-03,1.000e-01
8.910e-02,9.328e-01,1.598e+00,4.852e-01,1.770e-01,6.279e-03,1.000e-01
8.863e-02,9.505e-01,1.598e+00,4.952e-01,1.751e-01,6.468e-03,1.000e-01
8.815e-02,9.680e-01,1.599e+00,5.052e-01,1.742e-01,6.509e-03,1.000e-01
8.766e-02,9.854e-01,1.599e+00,5.152e-01,1.741e-01,6.678e-03,1.000e-01
8.716e-02,1.003e+00,1.600e+00,5.252e-01,1.726e-01,6.824e-03,1.000e-01
8.666e-02,1.020e+00,1.601e+00,5.352e-01,1.714e-01,6.754e-03,1.000e-01
8.614e-02,1.037e+00,1.601e+00,5.452e-01,1.704e-01,6.822e-03,1.000e-01
8.562e-02,1.054e+00,1.602e+00,5.552e-01,1.700e-01,6.773e-03,1.000e-01
8.509e-02,1.071e+00,1.603e+00,5.652e-01,1.682e-01,7.109e-03,1.000e-01
8.455e-02,1.088e+00,1.604e+00,5.752e-01,1.676e-01,7.089e-03,1.000e-01
8.400e-02,1.105e+00,1.604e+00,5.852e-01,1.655e-01,7.361e-03,1.000e-01
8.344e-02,1.121e+00,1.605e+00,5.952e-01,1.652e-01,7.273e-03,1.000e-01
8.288e-02,1.138e+00,1.606e+00,6.052e-01,1.649e-01,7.354e-03,1.000e-01
8.230e-02,1.154e+00,1.606e+00,6.152e-01,1.620e-01,7.456e-03,1.000e-01
8.173e-02,1.171e+00,1.607e+00,6.252e-01,1.619e-01,7.724e-03,9.999e-02
8.114e-02,1.187e+00,1.608e+00,6.352e-01,1.607e-01,7.701e-03,1.000e-01
8.054e-02,1.203e+00,1.609e+00,6.452e-01,1.595e-01,7.867e-03,1.000e-01
7.993e-02,1.219e+00,1.610e+00,6.552e-01,1.580e-01,8.047e-03,1.000e-01
7.932e-02,1.235e+00,1.610e+00,6.652e-01,1.564e-01,8.045e-03,1.000e-01
7.870e-02,1.250e+00,1.611e+00,6.752e-01,1.562e-01,8.130e-03,1.000e-01
7.807e-02,1.266e+00,1.612e+00,6.852e-01,1.540e-01,8.437e-03,1.000e-01
7.744e-02,1.281e+00,1.613e+00,6.952e-01,1.532e-01,8.506e-03,1.000e-01
7.680e-02,1.296e+00,1.614e+00,7.052e-01,1.521e-01,8.712e-03,1.000e-01
7.614e-02,1.312e+00,1.615e+00,7.152e-01,1.502e-01,8.908e-03,1.000e-01
7.549e-02,1.327e+00,1.615e+00,7.252e-01,1.493e-01,8.892e-03,1.000e-01
7.482e-02,1.342e+00,1.616e+00,7.352e-01,1.478e-01,9.133e-03,1.000e-01
7.415e-02,1.356e+00,1.617e+00,7.452e-01,1.468e-01,9.332e-03,1.000e-01
7.347e-02,1.371e+00,1.618e+00,7.552e-01,1.447e-01,9.537e-03,1.000e-01
7.278e-02,1.385e+00,1.619e+00,7.652e-01,1.433e-01,9.663e-03,1.000e-01
7.209e-02,1.400e+00,1.620e+00,7.752e-01,1.429e-01,9.816e-03,1.000e-01
7.139e-02,1.414e+00,1.621e+00,7.852e-01,1.407e-01,1.009e-02,1.000e-01
7.068e-02,1.428e+00,1.622e+00,7.952e-01,1.392e-01,1.014e-02,1.000e-01
6.997e-02,1.442e+00,1.623e+00,8.052e-01,1.383e-01,1.050e-02,1.000e-01
6.924e-02,1.456e+00,1.624e+00,8.152e-01,1.367e-01,1.089e-02,1.000e-01
6.852e-02,1.469e+00,1.625e+00,8.252e-01,1.353e-01,1.089e-02,1.000e-01
6.778e-02,1.483e+00,1.626e+00,8.352e-01,1.330e-01,1.103e-02,9.999e-02
6.704e-02,1.496e+00,1.627e+00,8.452e-01,1.319e-01,1.147e-02,1.000e-01
6.630e-02,1.509e+00,1.629e+00,8.552e-01,1.310e-01,1.179e-02,1.000e-01
6.554e-02,1.522e+00,1.630e+00,8.652e-01,1.292e-01,1.200e-02,9.999e-02
6.478e-02,1.535e+00,1.631e+00,8.752e-01,1.277e-01,1.234e-02,1.000e-01
6.401e-02,1.548e+00,1.632e+00,8.852e-01,1.262e-01,1.249e-02,1.000e-01
6.324e-02,1.561e+00,1.633e+00,8.952e-01,1.245e-01,1.299e-02,1.000e-01
6.246e-02,1.573e+00,1.635e+00,9.052e-01,1.231e-01,1.310e-02,1.000e-01
6.167e-02,1.585e+00,1.636e+00,9.152e-01,1.210e-01,1.339e-02,1.000e-01
6.088e-02,1.598e+00,1.637e+00,9.252e-01,1.197e-01,1.379e-02,1.000e-01
6.009e-02,1.609e+00,1.639e+00,9.352e-01,1.186e-01,1.450e-02,1.000e-01
5.928e-02,1.621e+00,1.640e+00,9.452e-01,1.162e-01,1.475e-02,1.000e-01
5.847e-02,1.633e+00,1.642e+00,9.552e-01,1.151e-01,1.523e-02,1.000e-01
5.766e-02,1.644e+00,1.643e+00,9.652e-01,1.132e-01,1.545e-02,1.000e-01
5.684e-02,1.656e+00,1.645e+00,9.752e-01,1.116e-01,1.610e-02,1.000e-01
5.602e-02,1.667e+00,1.646e+00,9.852e-01,1.101e-01,1.653e-02,1.000e-01
5.518e-02,1.678e+00,1.648e+00,9.952e-01,1.083e-01,1.695e-02,1.000e-01
5.435e-02,1.689e+00,1.650e+00,1.005e+00,1.067e-01,1.755e-02,1.000e-01
5.351e-02,1.699e+00,1.651e+00,1.015e+00,1.056e-01,1.836e-02,1.000e-01
5.266e-02,1.710e+00,1.653e+00,1.025e+00,1.028e-01,1.866e-02,1.000e-01
5.181e-02,1.720e+00,1.655e+00,1.035e+00,1.016e-01,1.932e-02,1.000e-01
5.095e-02,1.730e+00,1.657e+00,1.045e+00,9.977e-02,2.005e-02,1.000e-01
5.009e-02,1.740e+00,1.659e+00,1.055e+00,9.821e-02,2.067e-02,1.000e-01
4.923e-02,1.750e+00,1.661e+00,1.065e+00,9.630e-02,2.151e-02,1.000e-01
4.836e-02,1.759e+00,1.663e+00,1.075e+00,9.475e-02,2.234e-02,1.000e-01
4.748e-02,1.769e+00,1.666e+00,1.085e+00,9.295e-02,2.306e-02,1.000e-01
4.661e-02,1.778e+00,1.668e+00,1.095e+00,9.111e-02,2.417e-02,1.000e-01
4.572e-02,1.787e+00,1.670e+00,1.105e+00,8.924e-02,2.504e-02,1.000e-01
4.484e-02,1.796e+00,1.673e+00,1.115e+00,8.768e-02,2.615e-02,1.000e-01
4.394e-02,1.805e+00,1.675e+00,1.125e+00,8.578e-02,2.716e-02,1.000e-01
4.305e-02,1.813e+00,1.678e+00,1.135e+00,8.401e-02,2.850e-02,1.000e-01
4.215e-02,1.822e+00,1.681e+00,1.145e+00,8.205e-02,2.955e-02,1.000e-01
4.125e-02,1.830e+00,1.684e+00,1.155e+00,8.030e-02,3.089e-02,1.000e-01
4.034e-02,1.838e+00,1.687e+00,1.165e+00,7.847e-02,3.249e-02,1.000e-01
3.943e-02,1.846e+00,1.690e+00,1.175e+00,7.667e-02,3.401e-02,1.000e-01
3.852e-02,1.853e+00,1.694e+00,1.185e+00,7.479e-02,3.571e-02,9.999e-02
3.760e-02,1.861e+00,1.697e+00,1.195e+00,7.303e-02,3.751e-02,1.000e-01
3.668e-02,1.868e+00,1.701e+00,1.205e+00,7.121e-02,3.957e-02,1.000e-01
3.576e-02,1.875e+00,1.705e+00,1.215e+00,6.932e-02,4.165e-02,1.000e-01
3.483e-02,1.882e+00,1.709e+00,1.225e+00,6.740e-02,4.395e-02,9.999e-02
3.390e-02,1.888e+00,1.713e+00,1.235e+00,6.550e-02,4.651e-02,9.999e-02
3.297e-02,1.895e+00,1.718e+00,1.245e+00,6.391e-02,4.929e-02,1.000e-01
3.203e-02,1.901e+00,1.723e+00,1.255e+00,6.165e-02,5.249e-02,9.999e-02
3.109e-02,1.907e+00,1.728e+00,1.265e+00,6.000e-02,5.571e-02,9.999e-02
3.015e-02,1.913e+00,1.734e+00,1.275e+00,5.807e-02,5.927e-02,9.998e-02
2.921e-02,1.919e+00,1.740e+00,1.285e+00,5.622e-02,6.351e-02,9.999e-02
2.826e-02,1.925e+00,1.746e+00,1.295e+00,5.420e-02,6.795e-02,9.996e-02
2.732e-02,1.930e+00,1.753e+00,1.305e+00,5.235e-02,7.327e-02,9.994e-02
2.637e-02,1.935e+00,1.760e+00,1.315e+00,5.043e-02,7.872e-02,9.994e-02
2.542e-02,1.940e+00,1.768e+00,1.325e+00,4.847e-02,8.509e-02,9.993e-02
2.447e-02,1.945e+00,1.777e+00,1.335e+00,4.637e-02,9.079e-02,9.896e-02
2.352e-02,1.949e+00,1.786e+00,1.345e+00,4.356e-02,9.766e-02,9.746e-02
2.259e-02,1.954e+00,1.796e+00,1.355e+00,4.091e-02,1.041e-01,9.561e-02
2.168e-02,1.958e+00,1.806e+00,1.364e+00,3.869e-02,1.109e-01,9.382e-02
2.078e-02,1.961e+00,1.817e+00,1.374e+00,3.629e-02,1.190e-01,9.182e-02
1.990e-02,1.965e+00,1.829e+00,1.383e+00,3.446e-02,1.295e-01,9.016e-02
1.902e-02,1.968e+00,1.842e+00,1.392e+00,3.151e-02,1.341e-01,8.855e-02
1.817e-02,1.971e+00,1.855e+00,1.401e+00,2.855e-02,1.495e-01,8.684e-02
1.737e-02,1.974e+00,1.870e+00,1.410e+00,2.855e-02,1.603e-01,8.599e-02
1.653e-02,1.977e+00,1.886e+00,1.418e+00,2.741e-02,1.729e-01,8.452e-02
1.568e-02,1.979e+00,1.904e+00,1.427e+00,2.585e-02,1.959e-01,8.451e-02
1.483e-02,1.982e+00,1.923e+00,1.435e+00,2.132e-02,2.195e-01,8.460e-02
1.410e-02,1.984e+00,1.945e+00,1.443e+00,2.200e-02,2.520e-01,8.662e-02
1.330e-02,1.986e+00,1.970e+00,1.452e+00,2.383e-02,2.944e-01,8.829e-02
1.237e-02,1.988e+00,2.000e+00,1.461e+00,2.049e-02,3.478e-01,8.942e-02
1.152e-02,1.990e+00,2.034e+00,1.470e+00,1.878e-02,4.293e-01,9.273e-02
1.068e-02,1.991e+00,2.077e+00,1.479e+00,1.966e-02,5.270e-01,9.508e-02
9.723e-03,1.993e+00,2.130e+00,1.489e+00,1.724e-02,6.573e-01,9.630e-02
8.808e-03,1.995e+00,2.196e+00,1.498e+00,1.563e-02,8.298e-01,9.786e-02
7.893e-03,1.996e+00,2.279e+00,1.508e+00,1.604e-02,9.100e-01,9.428e-02
6.850e-03,1.997e+00,2.370e+00,1.518e+00,1.379e-02,9.100e-01,8.676e-02
5.862e-03,1.998e+00,2.461e+00,1.526e+00,1.012e-02,9.100e-01,7.863e-02
5.075e-03,1.999e+00,2.552e+00,1.534e+00,1.018e-02,9.100e-01,7.059e-02
4.229e-03,1.999e+00,2.643e+00,1.541e+00,7.101e-03,9.100e-01,6.357e-02
3.605e-03,2.000e+00,2.734e+00,1.547e+00,8.378e-03,9.100e-01,5.796e-02
2.836e-03,2.000e+00,2.825e+00,1.553e+00,5.599e-03,9.100e-01,5.381e-02
2.304e-03,2.000e+00,2.916e+00,1.559e+00,6.723e-03,9.100e-01,5.099e-02
1.649e-03,2.000e+00,3.007e+00,1.564e+00,5.324e-03,9.100e-01,4.940e-02
1.122e-03,2.000e+00,3.098e+00,1.569e+00,5.440e-03,9.100e-01,4.891e-02
5.780e-04,2.000e+00,-3.094e+00,1.574e+00,5.246e-03,9.100e-01,4.949e-02
5.406e-05,2.000e+00,-3.003e+00,1.579e+00,6.097e-03,9.100e-01,5.115e-02
-5.499e-04,2.000e+00,-2.912e+00,1.584e+00,5.317e-03,9.100e-01,5.395e-02
-1.068e-03,2.000e+00,-2.821e+00,1.589e+00,6.126e-03,9.100e-01,5.800e-02
-1.649e-03,2.000e+00,-2.730e+00,1.595e+00,7.436e-03,9.100e-01,6.337e-02
-2.331e-03,2.000e+00,-2.639e+00,1.601e+00,8.135e-03,9.100e-01,7.012e-02
-3.044e-03,1.999e+00,-2.548e+00,1.608e+00,1.023e-02,9.100e-01,7.803e-02
-3.892e-03,1.999e+00,-2.457e+00,1.616e+00,1.218e-02,9.100e-01,8.666e-02
-4.836e-03,1.998e+00,-2.366e+00,1.625e+00,1.432e-02,9.100e-01,9.514e-02
-5.858e-03,1.997e+00,-2.275e+00,1.634e+00,1.780e-02,8.529e-01,1.000e-01
-7.011e-03,1.996e+00,-2.190e+00,1.644e+00,2.040e-02,6.748e-01,1.000e-01
-8.195e-03,1.994e+00,-2.123e+00,1.654e+00,2.210e-02,5.446e-01,1.000e-01
-9.353e-03,1.992e+00,-2.068e+00,1.664e+00,2.320e-02,4.465e-01,1.000e-01
-1.046e-02,1.990e+00,-2.023e+00,1.674e+00,2.476e-02,3.736e-01,1.000e-01
-1.154e-02,1.988e+00,-1.986e+00,1.684e+00,2.633e-02,3.163e-01,9.998e-02
-1.261e-02,1.985e+00,-1.955e+00,1.694e+00,2.782e-02,2.715e-01,9.998e-02
-1.365e-02,1.983e+00,-1.927e+00,1.704e+00,2.993e-02,2.361e-01,9.998e-02
-1.469e-02,1.980e+00,-1.904e+00,1.714e+00,3.167e-02,2.073e-01,9.999e-02
-1.573e-02,1.977e+00,-1.883e+00,1.724e+00,3.369e-02,1.835e-01,9.999e-02
-1.676e-02,1.974e+00,-1.865e+00,1.734e+00,3.510e-02,1.638e-01,9.999e-02
-1.778e-02,1.970e+00,-1.848e+00,1.744e+00,3.708e-02,1.473e-01,1.000e-01
-1.879e-02,1.967e+00,-1.834e+00,1.754e+00,3.944e-02,1.330e-01,1.000e-01
-1.982e-02,1.963e+00,-1.820e+00,1.764e+00,4.053e-02,1.208e-01,9.999e-02
-2.082e-02,1.959e+00,-1.808e+00,1.774e+00,4.293e-02,1.103e-01,1.000e-01
-2.183e-02,1.955e+00,-1.797e+00,1.784e+00,4.470e-02,1.011e-01,1.000e-01
-2.283e-02,1.951e+00,-1.787e+00,1.794e+00,4.595e-02,9.296e-02,1.000e-01
-2.382e-02,1.946e+00,-1.778e+00,1.804e+00,4.909e-02,8.577e-02,1.000e-01
-2.483e-02,1.941e+00,-1.769e+00,1.814e+00,4.981e-02,7.940e-02,9.999e-02
-2.581e-02,1.936e+00,-1.761e+00,1.824e+00,5.182e-02,7.366e-02,1.000e-01
-2.679e-02,1.931e+00,-1.754e+00,1.834e+00,5.411e-02,6.879e-02,1.000e-01
-2.777e-02,1.926e+00,-1.747e+00,1.844e+00,5.585e-02,6.416e-02,1.000e-01
-2.875e-02,1.921e+00,-1.741e+00,1.854e+00,5.801e-02,6.004e-02,1.000e-01
-2.973e-02,1.915e+00,-1.735e+00,1.864e+00,5.986e-02,5.629e-02,1.000e-01
-3.071e-02,1.909e+00,-1.729e+00,1.874e+00,6.118e-02,5.303e-02,1.000e-01
-3.167e-02,1.903e+00,-1.724e+00,1.884e+00,6.380e-02,4.988e-02,1.000e-01
-3.264e-02,1.897e+00,-1.719e+00,1.894e+00,6.519e-02,4.713e-02,1.000e-01
-3.360e-02,1.890e+00,-1.714e+00,1.904e+00,6.694e-02,4.455e-02,1.000e-01
-3.456e-02,1.883e+00,-1.709e+00,1.914e+00,6.936e-02,4.204e-02,1.000e-01
-3.552e-02,1.877e+00,-1.705e+00,1.924e+00,7.036e-02,4.000e-02,1.000e-01
-3.646e-02,1.870e+00,-1.701e+00,1.934e+00,7.290e-02,3.798e-02,1.000e-01
-3.741e-02,1.862e+00,-1.697e+00,1.944e+00,7.467e-02,3.613e-02,1.000e-01
-3.835e-02,1.855e+00,-1.694e+00,1.954e+00,7.632e-02,3.432e-02,1.000e-01
-3.929e-02,1.847e+00,-1.690e+00,1.964e+00,7.821e-02,3.294e-02,1.000e-01
-4.022e-02,1.840e+00,-1.687e+00,1.974e+00,7.999e-02,3.132e-02,1.000e-01
-4.115e-02,1.832e+00,-1.684e+00,1.984e+00,8.189e-02,2.987e-02,1.000e-01
-4.207e-02,1.824e+00,-1.681e+00,1.994e+00,8.344e-02,2.869e-02,1.000e-01
-4.299e-02,1.815e+00,-1.678e+00,2.004e+00,8.551e-02,2.754e-02,1.000e-01
-4.391e-02,1.807e+00,-1.675e+00,2.014e+00,8.700e-02,2.638e-02,1.000e-01
-4.482e-02,1.798e+00,-1.673e+00,2.024e+00,8.936e-02,2.542e-02,1.000e-01
-4.572e-02,1.789e+00,-1.670e+00,2.034e+00,9.062e-02,2.439e-02,1.000e-01
-4.662e-02,1.780e+00,-1.668e+00,2.044e+00,9.266e-02,2.340e-02,1.000e-01
-4.752e-02,1.771e+00,-1.665e+00,2.054e+00,9.380e-02,2.259e-02,1.000e-01
-4.841e-02,1.762e+00,-1.663e+00,2.064e+00,9.601e-02,2.169e-02,1.000e-01
-4.929e-02,1.752e+00,-1.661e+00,2.074e+00,9.842e-02,2.099e-02,1.000e-01
-5.018e-02,1.742e+00,-1.659e+00,2.084e+00,9.909e-02,2.035e-02,1.000e-01
-5.105e-02,1.732e+00,-1.657e+00,2.094e+00,1.016e-01,1.972e-02,1.000e-01
-5.192e-02,1.722e+00,-1.655e+00,2.104e+00,1.031e-01,1.885e-02,1.000e-01
-5.279e-02,1.712e+00,-1.653e+00,2.114e+00,1.043e-01,1.831e-02,1.000e-01
-5.365e-02,1.702e+00,-1.651e+00,2.124e+00,1.063e-01,1.774e-02,1.000e-01
-5.450e-02,1.691e+00,-1.649e+00,2.134e+00,1.084e-01,1.731e-02,1.000e-01
-5.535e-02,1.680e+00,-1.648e+00,2.144e+00,1.097e-01,1.665e-02,1.000e-01
-5.619e-02,1.669e+00,-1.646e+00,2.154e+00,1.107e-01,1.637e-02,1.000e-01
-5.702e-02,1.658e+00,-1.644e+00,2.164e+00,1.131e-01,1.566e-02,1.000e-01
-5.786e-02,1.647e+00,-1.643e+00,2.174e+00,1.146e-01,1.533e-02,1.000e-01
-5.868e-02,1.636e+00,-1.641e+00,2.184e+00,1.163e-01,1.475e-02,1.000e-01
-5.950e-02,1.624e+00,-1.640e+00,2.194e+00,1.180e-01,1.449e-02,1.000e-01
-6.031e-02,1.612e+00,-1.638e+00,2.204e+00,1.194e-01,1.401e-02,1.000e-01
-6.112e-02,1.600e+00,-1.637e+00,2.214e+00,1.205e-01,1.387e-02,1.000e-01
-6.192e-02,1.588e+00,-1.636e+00,2.224e+00,1.231e-01,1.344e-02,1.000e-01
-6.271e-02,1.576e+00,-1.634e+00,2.234e+00,1.243e-01,1.298e-02,9.999e-02
-6.350e-02,1.564e+00,-1.633e+00,2.244e+00,1.256e-01,1.256e-02,1.000e-01
-6.428e-02,1.551e+00,-1.632e+00,2.254e+00,1.278e-01,1.243e-02,1.000e-01
-6.506e-02,1.538e+00,-1.630e+00,2.264e+00,1.285e-01,1.214e-02,1.000e-01
-6.582e-02,1.525e+00,-1.629e+00,2.274e+00,1.306e-01,1.188e-02,1.000e-01
-6.658e-02,1.512e+00,-1.628e+00,2.284e+00,1.316e-01,1.143e-02,1.000e-01
-6.734e-02,1.499e+00,-1.627e+00,2.294e+00,1.332e-01,1.135e-02,1.000e-01
-6.808e-02,1.486e+00,-1.626e+00,2.304e+00,1.349e-01,1.100e-02,9.999e-02
-6.882e-02,1.472e+00,-1.625e+00,2.314e+00,1.367e-01,1.090e-02,1.000e-01
-6.956e-02,1.459e+00,-1.624e+00,2.324e+00,1.375e-01,1.052e-02,1.000e-01
-7.028e-02,1.445e+00,-1.622e+00,2.334e+00,1.392e-01,1.063e-02,1.000e-01
-7.100e-02,1.431e+00,-1.621e+00,2.344e+00,1.405e-01,1.007e-02,1.000e-01
-7.171e-02,1.417e+00,-1.620e+00,2.354e+00,1.418e-01,9.976e-03,1.000e-01
-7.242e-02,1.403e+00,-1.619e+00,2.364e+00,1.438e-01,9.676e-03,9.999e-02
-7.311e-02,1.389e+00,-1.618e+00,2.374e+00,1.446e-01,9.531e-03,1.000e-01
-7.380e-02,1.374e+00,-1.617e+00,2.384e+00,1.469e-01,9.413e-03,1.000e-01
-7.449e-02,1.360e+00,-1.617e+00,2.394e+00,1.475e-01,9.354e-03,1.000e-01
-7.516e-02,1.345e+00,-1.616e+00,2.404e+00,1.488e-01,8.966e-03,1.000e-01
-7.583e-02,1.330e+00,-1.615e+00,2.414e+00,1.496e-01,8.910e-03,9.999e-02
-7.649e-02,1.315e+00,-1.614e+00,2.424e+00,1.516e-01,8.710e-03,1.000e-01
-7.714e-02,1.300e+00,-1.613e+00,2.434e+00,1.531e-01,8.574e-03,1.000e-01
-7.778e-02,1.285e+00,-1.612e+00,2.444e+00,1.544e-01,8.439e-03,1.000e-01
-7.842e-02,1.269e+00,-1.611e+00,2.454e+00,1.553e-01,8.380e-03,1.000e-01
-7.905e-02,1.254e+00,-1.610e+00,2.464e+00,1.564e-01,8.211e-03,1.000e-01
-7.967e-02,1.238e+00,-1.610e+00,2.474e+00,1.575e-01,8.057e-03,1.000e-01
-8.028e-02,1.222e+00,-1.609e+00,2.484e+00,1.584e-01,8.009e-03,1.000e-01
-8.088e-02,1.206e+00,-1.608e+00,2.494e+00,1.606e-01,7.704e-03,9.999e-02
-8.148e-02,1.190e+00,-1.607e+00,2.504e+00,1.619e-01,7.658e-03,1.000e-01
-8.207e-02,1.174e+00,-1.606e+00,2.514e+00,1.625e-01,7.585e-03,1.000e-01
-8.265e-02,1.158e+00,-1.606e+00,2.524e+00,1.634e-01,7.409e-03,1.000e-01
-8.322e-02,1.142e+00,-1.605e+00,2.534e+00,1.658e-01,7.346e-03,1.000e-01
-8.378e-02,1.125e+00,-1.604e+00,2.544e+00,1.651e-01,7.382e-03,1.000e-01
-8.434e-02,1.109e+00,-1.603e+00,2.554e+00,1.677e-01,7.150e-03,1.000e-01
-8.488e-02,1.092e+00,-1.603e+00,2.564e+00,1.681e-01,7.124e-03,1.000e-01
-8.542e-02,1.075e+00,-1.602e+00,2.574e+00,1.692e-01,6.954e-03,1.000e-01
-8.595e-02,1.058e+00,-1.601e+00,2.584e+00,1.706e-01,6.959e-03,9.999e-02
-8.647e-02,1.041e+00,-1.601e+00,2.594e+00,1.714e-01,6.845e-03,1.000e-01
-8.698e-02,1.024e+00,-1.600e+00,2.604e+00,1.721e-01,6.781e-03,9.999e-02
-8.749e-02,1.007e+00,-1.599e+00,2.614e+00,1.738e-01,6.738e-03,1.000e-01
-8.798e-02,9.893e-01,-1.599e+00,2.624e+00,1.742e-01,6.499e-03,1.000e-01
-8.847e-02,9.719e-01,-1.598e+00,2.634e+00,1.753e-01,6.463e-03,1.000e-01
-8.894e-02,9.544e-01,-1.597e+00,2.644e+00,1.760e-01,6.421e-03,1.000e-01
-8.941e-02,9.368e-01,-1.597e+00,2.654e+00,1.774e-01,6.261e-03,9.999e-02
-8.987e-02,9.190e-01,-1.596e+00,2.664e+00,1.783e-01,6.386e-03,1.000e-01
-9.032e-02,9.012e-01,-1.595e+00,2.674e+00,1.794e-01,6.278e-03,1.000e-01
-9.076e-02,8.833e-01,-1.595e+00,2.684e+00,1.794e-01,6.143e-03,1.000e-01
-9.119e-02,8.653e-01,-1.594e+00,2.694e+00,1.809e-01,6.101e-03,1.000e-01
-9.161e-02,8.473e-01,-1.594e+00,2.704e+00,1.819e-01,6.020e-03,1.000e-01
-9.203e-02,8.291e-01,-1.593e+00,2.714e+00,1.823e-01,5.981e-03,1.000e-01
-9.243e-02,8.108e-01,-1.592e+00,2.724e+00,1.833e-01,6.061e-03,1.000e-01
-9.283e-02,7.925e-01,-1.592e+00,2.734e+00,1.842e-01,6.083e-03,1.000e-01
-9.321e-02,7.741e-01,-1.591e+00,2.744e+00,1.851e-01,5.736e-03,1.000e-01
-9.359e-02,7.556e-01,-1.591e+00,2.754e+00,1.848e-01,5.677e-03,9.999e-02
-9.396e-02,7.371e-01,-1.590e+00,2.764e+00,1.866e-01,5.738e-03,1.000e-01
-9.432e-02,7.185e-01,-1.589e+00,2.774e+00,1.882e-01,5.490e-03,1.000e-01
-9.467e-02,6.997e-01,-1.589e+00,2.784e+00,1.864e-01,5.706e-03,1.000e-01
-9.500e-02,6.810e-01,-1.588e+00,2.794e+00,1.890e-01,5.570e-03,1.000e-01
-9.533e-02,6.621e-01,-1.588e+00,2.804e+00,1.888e-01,5.558e-03,1.000e-01
-9.565e-02,6.432e-01,-1.587e+00,2.814e+00,1.902e-01,5.625e-03,1.000e-01
-9.597e-02,6.242e-01,-1.587e+00,2.824e+00,1.903e-01,5.368e-03,1.000e-01
-9.627e-02,6.052e-01,-1.586e+00,2.834e+00,1.898e-01,5.520e-03,9.999e-02
-9.656e-02,5.862e-01,-1.586e+00,2.844e+00,1.920e-01,5.536e-03,1.000e-01
-9.684e-02,5.670e-01,-1.585e+00,2.854e+00,1.921e-01,5.368e-03,1.000e-01
-9.712e-02,5.478e-01,-1.584e+00,2.864e+00,1.927e-01,5.246e-03,1.000e-01
-9.738e-02,5.285e-01,-1.584e+00,2.874e+00,1.930e-01,5.427e-03,1.000e-01
-9.763e-02,5.092e-01,-1.583e+00,2.884e+00,1.939e-01,5.385e-03,1.000e-01
-9.788e-02,4.898e-01,-1.583e+00,2.894e+00,1.937e-01,5.336e-03,1.000e-01
-9.811e-02,4.705e-01,-1.582e+00,2.904e+00,1.949e-01,5.390e-03,1.000e-01
-9.834e-02,4.510e-01,-1.582e+00,2.914e+00,1.947e-01,5.232e-03,1.000e-01
-9.855e-02,4.315e-01,-1.581e+00,2.924e+00,1.957e-01,5.085e-03,1.000e-01
-9.875e-02,4.120e-01,-1.581e+00,2.934e+00,1.964e-01,5.277e-03,1.000e-01
-9.895e-02,3.923e-01,-1.580e+00,2.944e+00,1.963e-01,5.091e-03,1.000e-01
-9.914e-02,3.727e-01,-1.580e+00,2.954e+00,1.960e-01,5.087e-03,9.999e-02
-9.931e-02,3.531e-01,-1.579e+00,2.964e+00,1.974e-01,5.158e-03,1.000e-01
-9.948e-02,3.333e-01,-1.579e+00,2.974e+00,1.972e-01,5.087e-03,1.000e-01
-9.963e-02,3.136e-01,-1.578e+00,2.984e+00,1.981e-01,5.020e-03,1.000e-01
-9.978e-02,2.938e-01,-1.578e+00,2.994e+00,1.985e-01,5.086e-03,1.000e-01
-9.992e-02,2.740e-01,-1.577e+00,3.004e+00,1.970e-01,5.009e-03,1.000e-01
-1.000e-01,2.543e-01,-1.577e+00,3.014e+00,1.993e-01,5.108e-03,1.000e-01
-1.002e-01,2.343e-01,-1.576e+00,3.024e+00,1.991e-01,5.093e-03,1.000e-01
-1.003e-01,2.144e-01,-1.576e+00,3.034e+00,1.991e-01,5.002e-03,1.000e-01
-1.004e-01,1.945e-01,-1.575e+00,3.044e+00,1.987e-01,4.991e-03,9.999e-02
-1.004e-01,1.747e-01,-1.575e+00,3.054e+00,1.987e-01,4.937e-03,9.999e-02
-1.005e-01,1.548e-01,-1.574e+00,3.064e+00,1.999e-01,4.987e-03,1.000e-01
-1.006e-01,1.348e-01,-1.574e+00,3.074e+00,2.000e-01,4.937e-03,1.000e-01
-1.006e-01,1.148e-01,-1.573e+00,3.084e+00,1.994e-01,5.006e-03,9.999e-02
-1.007e-01,9.485e-02,-1.573e+00,3.094e+00,1.991e-01,5.163e-03,1.000e-01
-1.007e-01,7.494e-02,-1.572e+00,3.104e+00,2.008e-01,4.956e-03,9.999e-02
-1.008e-01,5.486e-02,-1.572e+00,3.114e+00,1.993e-01,4.926e-03,9.999e-02
-1.008e-01,3.493e-02,-1.571e+00,3.124e+00,2.010e-01,5.119e-03,1.000e-01
-1.008e-01,1.484e-02,-1.571e+00,3.134e+00,2.005e-01,4.958e-03,1.000e-01
-1.008e-01,-5.208e-03,-1.570e+00,3.144e+00,1.990e-01,4.907e-03,1.000e-01
-1.008e-01,-2.511e-02,-1.570e+00,3.154e+00,2.002e-01,5.006e-03,1.000e-01
-1.007e-01,-4.513e-02,-1.569e+00,3.164e+00,1.999e-01,4.962e-03,1.000e-01
-1.007e-01,-6.512e-02,-1.569e+00,3.174e+00,1.992e-01,4.914e-03,9.999e-02
-1.007e-01,-8.504e-02,-1.568e+00,3.184e+00,2.003e-01,4.989e-03,1.000e-01
-1.006e-01,-1.051e-01,-1.568e+00,3.194e+00,1.998e-01,4.860e-03,1.000e-01
-1.006e-01,-1.250e-01,-1.567e+00,3.204e+00,1.995e-01,5.102e-03,1.000e-01
-1.005e-01,-1.450e-01,-1.567e+00,3.214e+00,1.995e-01,5.097e-03,1.000e-01
-1.004e-01,-1.649e-01,-1.566e+00,3.224e+00,1.987e-01,4.870e-03,1.000e-01
-1.003e-01,-1.848e-01,-1.566e+00,3.234e+00,1.992e-01,4.935e-03,1.000e-01
-1.002e-01,-2.047e-01,-1.565e+00,3.244e+00,1.991e-01,5.069e-03,1.000e-01
-1.001e-01,-2.246e-01,-1.565e+00,3.254e+00,1.981e-01,5.062e-03,1.000e-01
-9.998e-02,-2.445e-01,-1.564e+00,3.264e+00,1.993e-01,5.018e-03,1.000e-01
-9.985e-02,-2.644e-01,-1.564e+00,3.274e+00,1.976e-01,5.232e-03,1.000e-01
-9.971e-02,-2.841e-01,-1.563e+00,3.284e+00,1.981e-01,4.979e-03,1.000e-01
-9.955e-02,-3.040e-01,-1.563e+00,3.294e+00,1.971e-01,5.053e-03,1.000e-01
-9.939e-02,-3.237e-01,-1.562e+00,3.304e+00,1.976e-01,5.217e-03,1.000e-01
-9.922e-02,-3.434e-01,-1.562e+00,3.314e+00,1.971e-01,5.141e-03,1.000e-01
-9.904e-02,-3.631e-01,-1.561e+00,3.324e+00,1.952e-01,5.250e-03,9.999e-02
-9.885e-02,-3.827e-01,-1.561e+00,3.334e+00,1.963e-01,5.038e-03,9.999e-02
-9.865e-02,-4.023e-01,-1.560e+00,3.344e+00,1.974e-01,5.228e-03,1.000e-01
-9.844e-02,-4.220e-01,-1.560e+00,3.354e+00,1.945e-01,5.142e-03,1.000e-01
-9.822e-02,-4.415e-01,-1.559e+00,3.364e+00,1.942e-01,5.222e-03,9.999e-02
-9.799e-02,-4.609e-01,-1.559e+00,3.374e+00,1.946e-01,5.273e-03,1.000e-01
-9.776e-02,-4.804e-01,-1.558e+00,3.384e+00,1.935e-01,5.321e-03,1.000e-01
-9.751e-02,-4.997e-01,-1.557e+00,3.394e+00,1.944e-01,5.348e-03,1.000e-01
-9.725e-02,-5.191e-01,-1.557e+00,3.404e+00,1.926e-01,5.329e-03,1.000e-01
-9.698e-02,-5.384e-01,-1.556e+00,3.414e+00,1.918e-01,5.369e-03,1.000e-01
-9.671e-02,-5.576e-01,-1.556e+00,3.424e+00,1.915e-01,5.381e-03,1.000e-01
-9.642e-02,-5.767e-01,-1.555e+00,3.434e+00,1.915e-01,5.490e-03,1.000e-01
-9.612e-02,-5.959e-01,-1.555e+00,3.444e+00,1.911e-01,5.463e-03,1.000e-01
-9.582e-02,-6.150e-01,-1.554e+00,3.454e+00,1.902e-01,5.568e-03,9.999e-02
-9.550e-02,-6.340e-01,-1.554e+00,3.464e+00,0.000e+00,0.000e+00,0.000e+00


==> figs/corridor.csv <==
pos-x,pos-y
1.100e-01,-2.000e-01
1.100e-01,-1.225e-18
1.100e-01,2.000e-01
1.000e-01,-2.000e-01
1.000e-01,0.000e+00
1.000e-01,2.000e-01
9.000e-02,-2.000e-01
9.000e-02,1.225e-18
9.000e-02,2.000e-01
1.065e-01,5.656e-01
1.024e-01,7.656e-01
9.824e-02,9.655e-01
9.653e-02,5.654e-01
9.239e-02,7.654e-01
8.825e-02,9.653e-01
8.653e-02,5.652e-01
8.239e-02,7.652e-01
7.825e-02,9.651e-01
9.069e-02,1.215e+00
8.070e-02,1.415e+00
7.071e-02,1.614e+00
8.070e-02,1.214e+00
7.071e-02,1.414e+00
6.072e-02,1.614e+00
7.071e-02,1.214e+00
6.072e-02,1.414e+00
5.074e-02,1.613e+00


==> figs/non_quantized_NN-L.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.044e-01,3.563e-03,1.246e-01,0.000e+00
1.000e-01,1.880e-02,1.571e+00,1.246e-02,2.702e-01,3.563e-03,1.016e-01,1.326e-06
9.999e-02,4.487e-02,1.571e+00,2.262e-02,2.525e-01,-6.758e-03,1.181e-01,1.279e-05
9.999e-02,7.030e-02,1.571e+00,3.444e-02,2.778e-01,-3.256e-02,9.374e-02,4.759e-05
9.999e-02,9.678e-02,1.570e+00,4.381e-02,2.449e-01,-1.598e-03,1.239e-01,1.113e-04
1.000e-01,1.215e-01,1.570e+00,5.620e-02,2.752e-01,2.937e-02,9.303e-02,1.885e-04
1.000e-01,1.479e-01,1.570e+00,6.550e-02,2.499e-01,1.905e-02,1.224e-01,2.904e-04
1.000e-01,1.731e-01,1.572e+00,7.775e-02,1.639e-01,3.563e-03,1.354e-01,3.836e-04
9.998e-02,1.903e-01,1.573e+00,9.129e-02,2.601e-01,-1.598e-03,1.203e-01,4.351e-04
9.994e-02,2.156e-01,1.572e+00,1.033e-01,3.495e-02,2.421e-02,1.447e-01,5.205e-04
9.993e-02,2.209e-01,1.575e+00,1.178e-01,2.702e-01,8.724e-03,1.102e-01,5.374e-04
9.983e-02,2.456e-01,1.575e+00,1.288e-01,2.550e-01,2.937e-02,1.246e-01,5.821e-04
9.969e-02,2.713e-01,1.578e+00,1.413e-01,2.879e-01,3.563e-03,7.724e-02,6.129e-04
9.950e-02,2.978e-01,1.578e+00,1.490e-01,2.423e-01,-3.256e-02,1.289e-01,6.177e-04
9.936e-02,3.223e-01,1.575e+00,1.619e-01,2.803e-01,-1.708e-02,1.024e-01,6.715e-04
9.927e-02,3.487e-01,1.575e+00,1.721e-01,2.676e-01,8.724e-03,1.232e-01,7.966e-04
9.917e-02,3.752e-01,1.575e+00,1.844e-01,1.589e-01,1.389e-02,1.382e-01,9.415e-04
9.909e-02,3.921e-01,1.576e+00,1.983e-01,2.651e-01,3.563e-03,1.232e-01,1.033e-03
9.896e-02,4.177e-01,1.576e+00,2.106e-01,2.550e-01,1.905e-02,1.289e-01,1.165e-03
9.880e-02,4.434e-01,1.578e+00,2.235e-01,2.499e-01,2.421e-02,1.275e-01,1.292e-03
9.860e-02,4.685e-01,1.580e+00,2.362e-01,1.311e-01,8.724e-03,1.418e-01,1.379e-03
9.846e-02,4.826e-01,1.581e+00,2.504e-01,2.853e-01,1.389e-02,1.088e-01,1.411e-03
9.819e-02,5.081e-01,1.581e+00,2.613e-01,2.423e-01,1.389e-02,1.325e-01,1.469e-03
9.792e-02,5.326e-01,1.583e+00,2.745e-01,2.752e-01,1.905e-02,1.110e-01,1.527e-03
9.760e-02,5.590e-01,1.583e+00,2.856e-01,2.575e-01,5.001e-02,1.282e-01,1.587e-03
9.724e-02,5.849e-01,1.587e+00,2.984e-01,2.803e-01,3.453e-02,1.138e-01,1.610e-03
9.679e-02,6.114e-01,1.588e+00,3.098e-01,1.159e-01,3.969e-02,1.447e-01,1.578e-03
9.655e-02,6.243e-01,1.591e+00,3.243e-01,2.853e-01,-1.708e-02,7.867e-02,1.549e-03
9.602e-02,6.496e-01,1.592e+00,3.322e-01,2.601e-01,-3.772e-02,1.275e-01,1.445e-03
9.552e-02,6.757e-01,1.588e+00,3.449e-01,2.778e-01,1.119e-01,1.081e-01,1.397e-03
9.504e-02,7.020e-01,1.589e+00,3.557e-01,2.702e-01,7.582e-02,1.275e-01,1.406e-03
9.453e-02,7.283e-01,1.591e+00,3.685e-01,7.795e-02,-2.224e-02,1.468e-01,1.393e-03
9.434e-02,7.376e-01,1.590e+00,3.832e-01,2.702e-01,-6.758e-03,1.246e-01,1.390e-03
9.387e-02,7.627e-01,1.589e+00,3.956e-01,2.676e-01,6.549e-02,1.260e-01,1.430e-03
9.336e-02,7.889e-01,1.592e+00,4.082e-01,2.676e-01,-2.740e-02,1.268e-01,1.466e-03
9.281e-02,8.154e-01,1.591e+00,4.209e-01,-1.816e-02,-1.708e-02,1.483e-01,1.495e-03
9.279e-02,8.159e-01,1.590e+00,4.357e-01,2.727e-01,-3.772e-02,1.138e-01,1.494e-03
9.234e-02,8.401e-01,1.590e+00,4.471e-01,2.272e-01,-6.758e-03,1.397e-01,1.589e-03
9.191e-02,8.632e-01,1.589e+00,4.611e-01,2.778e-01,9.130e-02,1.045e-01,1.704e-03
9.143e-02,8.894e-01,1.589e+00,4.715e-01,2.702e-01,9.130e-02,1.275e-01,1.863e-03
9.091e-02,9.156e-01,1.592e+00,4.843e-01,2.702e-01,-1.598e-03,1.217e-01,2.009e-03
9.035e-02,9.422e-01,1.592e+00,4.964e-01,1.766e-01,2.421e-02,1.454e-01,2.138e-03
8.994e-02,9.606e-01,1.594e+00,5.110e-01,2.651e-01,3.453e-02,1.232e-01,2.224e-03
8.931e-02,9.862e-01,1.596e+00,5.233e-01,2.196e-01,-1.192e-02,1.418e-01,2.309e-03
8.875e-02,1.009e+00,1.595e+00,5.375e-01,2.702e-01,3.969e-02,1.081e-01,2.393e-03
8.811e-02,1.035e+00,1.595e+00,5.483e-01,2.525e-01,8.098e-02,1.325e-01,2.531e-03
8.740e-02,1.060e+00,1.603e+00,5.615e-01,2.423e-01,5.517e-02,1.411e-01,2.599e-03
8.654e-02,1.085e+00,1.609e+00,5.757e-01,1.386e-01,1.905e-02,1.497e-01,2.519e-03
8.596e-02,1.099e+00,1.611e+00,5.906e-01,2.525e-01,1.389e-02,1.296e-01,2.424e-03
8.497e-02,1.124e+00,1.612e+00,6.036e-01,2.196e-01,3.969e-02,1.454e-01,2.243e-03
8.401e-02,1.146e+00,1.616e+00,6.181e-01,2.550e-01,-2.740e-02,1.303e-01,2.046e-03
8.288e-02,1.171e+00,1.614e+00,6.312e-01,1.867e-01,3.563e-03,1.490e-01,1.821e-03
8.205e-02,1.190e+00,1.614e+00,6.461e-01,2.449e-01,8.724e-03,1.368e-01,1.697e-03
8.100e-02,1.215e+00,1.615e+00,6.597e-01,2.601e-01,-1.192e-02,1.045e-01,1.553e-03
7.987e-02,1.240e+00,1.614e+00,6.702e-01,2.398e-01,9.646e-02,1.433e-01,1.430e-03
7.874e-02,1.265e+00,1.623e+00,6.845e-01,-4.581e-04,-5.321e-02,1.533e-01,1.265e-03
7.863e-02,1.267e+00,1.618e+00,6.999e-01,2.499e-01,-5.321e-02,1.296e-01,1.243e-03
7.761e-02,1.290e+00,1.613e+00,7.128e-01,2.651e-01,7.582e-02,1.124e-01,1.167e-03
7.648e-02,1.315e+00,1.616e+00,7.241e-01,2.550e-01,-4.288e-02,1.275e-01,1.151e-03
7.536e-02,1.341e+00,1.613e+00,7.368e-01,2.044e-01,4.485e-02,1.497e-01,1.165e-03
7.445e-02,1.362e+00,1.616e+00,7.518e-01,2.474e-01,-1.708e-02,1.318e-01,1.219e-03
7.335e-02,1.386e+00,1.615e+00,7.650e-01,2.297e-01,-1.598e-03,1.461e-01,1.271e-03
7.233e-02,1.410e+00,1.615e+00,7.796e-01,1.892e-01,-6.758e-03,1.504e-01,1.381e-03
7.148e-02,1.429e+00,1.614e+00,7.946e-01,2.474e-01,1.016e-01,1.368e-01,1.509e-03
7.032e-02,1.453e+00,1.623e+00,8.083e-01,7.036e-02,-1.708e-02,1.504e-01,1.611e-03
6.987e-02,1.462e+00,1.623e+00,8.233e-01,2.601e-01,2.937e-02,1.253e-01,1.614e-03
6.857e-02,1.486e+00,1.625e+00,8.359e-01,5.013e-02,-1.598e-03,1.526e-01,1.646e-03
6.820e-02,1.493e+00,1.625e+00,8.511e-01,2.423e-01,2.421e-02,1.418e-01,1.654e-03
6.693e-02,1.516e+00,1.628e+00,8.653e-01,1.741e-01,3.563e-03,1.504e-01,1.683e-03
6.590e-02,1.534e+00,1.628e+00,8.804e-01,2.398e-01,2.421e-02,1.447e-01,1.713e-03
6.453e-02,1.557e+00,1.630e+00,8.948e-01,2.297e-01,6.549e-02,1.483e-01,1.768e-03
6.308e-02,1.580e+00,1.637e+00,9.097e-01,2.373e-01,7.065e-02,1.447e-01,1.780e-03
6.144e-02,1.604e+00,1.644e+00,9.241e-01,2.297e-01,-1.708e-02,1.497e-01,1.691e-03
5.976e-02,1.627e+00,1.643e+00,9.391e-01,1.741e-01,-6.758e-03,1.512e-01,1.589e-03
5.848e-02,1.645e+00,1.642e+00,9.542e-01,2.196e-01,3.563e-03,1.490e-01,1.578e-03
5.694e-02,1.666e+00,1.642e+00,9.691e-01,7.130e-03,-5.321e-02,1.547e-01,1.629e-03
5.676e-02,1.669e+00,1.637e+00,9.846e-01,2.272e-01,9.130e-02,1.454e-01,1.641e-03
5.529e-02,1.690e+00,1.645e+00,9.991e-01,6.024e-02,-3.772e-02,1.512e-01,1.782e-03
5.474e-02,1.697e+00,1.643e+00,1.014e+00,1.994e-01,5.517e-02,1.504e-01,1.823e-03
5.334e-02,1.716e+00,1.647e+00,1.029e+00,1.994e-01,6.033e-02,1.490e-01,1.966e-03
5.175e-02,1.736e+00,1.653e+00,1.044e+00,1.488e-01,2.937e-02,1.519e-01,2.077e-03
5.046e-02,1.751e+00,1.657e+00,1.059e+00,2.120e-01,7.065e-02,1.476e-01,2.144e-03
4.861e-02,1.772e+00,1.663e+00,1.074e+00,8.301e-02,4.485e-02,1.533e-01,2.216e-03
4.772e-02,1.781e+00,1.668e+00,1.089e+00,1.564e-01,-1.192e-02,1.504e-01,2.230e-03
4.626e-02,1.796e+00,1.667e+00,1.105e+00,-1.219e-01,-6.353e-02,1.497e-01,2.266e-03
4.718e-02,1.786e+00,1.661e+00,1.119e+00,2.171e-01,1.532e-01,1.425e-01,2.197e-03
4.534e-02,1.805e+00,1.675e+00,1.134e+00,2.171e-01,4.485e-02,1.397e-01,2.272e-03
4.300e-02,1.827e+00,1.681e+00,1.148e+00,1.614e-01,7.582e-02,1.433e-01,2.284e-03
4.112e-02,1.843e+00,1.688e+00,1.162e+00,1.589e-01,7.065e-02,1.433e-01,2.310e-03
3.920e-02,1.859e+00,1.695e+00,1.176e+00,-3.334e-02,-5.837e-02,1.447e-01,2.325e-03
3.941e-02,1.857e+00,1.690e+00,1.191e+00,1.538e-01,-3.256e-02,1.397e-01,2.318e-03
3.779e-02,1.871e+00,1.687e+00,1.205e+00,1.564e-01,1.377e-01,1.390e-01,2.463e-03
3.589e-02,1.887e+00,1.699e+00,1.219e+00,1.437e-01,6.549e-02,1.354e-01,2.691e-03
3.397e-02,1.901e+00,1.706e+00,1.232e+00,-9.404e-02,7.065e-02,1.361e-01,2.893e-03
3.501e-02,1.894e+00,1.713e+00,1.246e+00,1.614e-01,6.033e-02,1.332e-01,2.827e-03
3.296e-02,1.908e+00,1.720e+00,1.259e+00,1.311e-01,8.614e-02,1.311e-01,2.900e-03
3.092e-02,1.921e+00,1.728e+00,1.272e+00,6.783e-02,1.636e-01,1.282e-01,3.041e-03
2.972e-02,1.928e+00,1.744e+00,1.285e+00,-2.575e-02,-1.708e-02,1.260e-01,3.115e-03
3.003e-02,1.926e+00,1.744e+00,1.298e+00,8.806e-02,9.646e-02,1.189e-01,3.108e-03
2.864e-02,1.934e+00,1.752e+00,1.310e+00,1.437e-01,7.065e-02,1.224e-01,3.142e-03
2.607e-02,1.948e+00,1.760e+00,1.322e+00,6.024e-02,1.636e-01,1.138e-01,3.315e-03
2.476e-02,1.954e+00,1.775e+00,1.333e+00,4.254e-02,3.563e-03,1.160e-01,3.458e-03
2.386e-02,1.959e+00,1.777e+00,1.345e+00,5.013e-02,1.429e-01,1.052e-01,3.564e-03
2.281e-02,1.964e+00,1.790e+00,1.355e+00,9.659e-03,3.969e-02,1.095e-01,3.713e-03
2.252e-02,1.965e+00,1.795e+00,1.366e+00,-1.563e-02,3.453e-02,1.045e-01,3.753e-03
2.283e-02,1.964e+00,1.799e+00,1.377e+00,9.659e-03,2.358e-01,9.518e-02,3.718e-03
2.265e-02,1.964e+00,1.821e+00,1.386e+00,5.266e-02,1.481e-01,9.374e-02,3.726e-03
2.139e-02,1.969e+00,1.836e+00,1.396e+00,2.230e-02,1.223e-01,9.159e-02,3.737e-03
2.072e-02,1.972e+00,1.849e+00,1.405e+00,2.230e-02,1.223e-01,9.159e-02,3.746e-03
2.009e-02,1.974e+00,1.861e+00,1.414e+00,7.036e-02,9.130e-02,8.872e-02,3.748e-03
1.815e-02,1.980e+00,1.871e+00,1.423e+00,1.472e-02,2.977e-01,7.509e-02,3.833e-03
1.756e-02,1.982e+00,1.899e+00,1.430e+00,3.242e-02,3.081e-01,7.580e-02,3.881e-03
1.651e-02,1.985e+00,1.930e+00,1.438e+00,4.507e-02,1.429e-01,7.724e-02,3.913e-03
1.493e-02,1.989e+00,1.946e+00,1.446e+00,-5.516e-03,-1.598e-03,8.442e-02,4.014e-03
1.497e-02,1.989e+00,1.947e+00,1.454e+00,3.495e-02,3.803e-01,6.289e-02,4.009e-03
1.376e-02,1.992e+00,1.982e+00,1.460e+00,5.771e-02,3.906e-01,6.289e-02,4.143e-03
1.142e-02,1.997e+00,2.021e+00,1.467e+00,-8.046e-03,2.100e-01,7.580e-02,4.615e-03
1.154e-02,1.997e+00,2.044e+00,1.474e+00,2.989e-02,4.113e-01,4.351e-02,4.590e-03
1.027e-02,1.999e+00,2.083e+00,1.479e+00,-4.093e-02,3.751e-01,4.566e-02,4.919e-03
1.206e-02,1.996e+00,2.121e+00,1.483e+00,2.071e-03,3.132e-01,7.365e-02,4.674e-03
1.213e-02,1.996e+00,2.153e+00,1.490e+00,5.266e-02,3.132e-01,8.370e-02,4.672e-03
9.392e-03,2.000e+00,2.185e+00,1.499e+00,-2.828e-02,3.287e-01,7.724e-02,4.787e-03
1.067e-02,1.998e+00,2.218e+00,1.507e+00,5.013e-02,3.803e-01,4.064e-02,4.713e-03
7.964e-03,2.001e+00,2.256e+00,1.511e+00,-8.046e-03,3.855e-01,5.140e-02,4.933e-03
8.178e-03,2.001e+00,2.295e+00,1.516e+00,-5.516e-03,3.906e-01,5.140e-02,4.905e-03
8.566e-03,2.001e+00,2.334e+00,1.521e+00,-5.516e-03,3.545e-01,7.509e-02,4.877e-03
8.956e-03,2.000e+00,2.370e+00,1.528e+00,-2.069e-02,4.268e-01,4.040e-03,4.888e-03
1.038e-02,1.999e+00,2.412e+00,1.529e+00,-2.987e-03,4.216e-01,1.983e-02,5.113e-03
1.072e-02,1.999e+00,2.455e+00,1.531e+00,-5.516e-03,4.010e-01,3.346e-02,5.201e-03
1.114e-02,1.998e+00,2.495e+00,1.534e+00,2.071e-03,4.061e-01,2.844e-02,5.341e-03
1.102e-02,1.999e+00,2.536e+00,1.537e+00,2.230e-02,4.164e-01,2.987e-02,5.296e-03
9.295e-03,2.000e+00,2.578e+00,1.540e+00,3.242e-02,3.958e-01,4.638e-02,4.655e-03
6.583e-03,2.001e+00,2.618e+00,1.545e+00,-5.516e-03,3.855e-01,5.786e-02,3.916e-03
6.793e-03,2.001e+00,2.657e+00,1.550e+00,1.978e-02,3.906e-01,5.714e-02,3.966e-03
5.208e-03,2.002e+00,2.696e+00,1.556e+00,-5.516e-03,4.422e-01,-3.854e-03,3.653e-03
5.521e-03,2.002e+00,2.740e+00,1.556e+00,-2.987e-03,4.422e-01,1.624e-02,3.712e-03
5.819e-03,2.002e+00,2.785e+00,1.557e+00,7.130e-03,4.474e-01,1.122e-02,3.786e-03
5.223e-03,2.002e+00,2.830e+00,1.559e+00,9.659e-03,4.319e-01,1.983e-02,3.619e-03
4.314e-03,2.002e+00,2.873e+00,1.560e+00,-1.816e-02,4.216e-01,1.767e-02,3.387e-03
5.856e-03,2.002e+00,2.916e+00,1.562e+00,-4.581e-04,4.113e-01,2.772e-02,3.883e-03
6.046e-03,2.002e+00,2.957e+00,1.565e+00,-4.581e-04,3.700e-01,5.212e-02,3.960e-03
6.091e-03,2.002e+00,2.995e+00,1.570e+00,2.071e-03,3.751e-01,4.495e-02,3.981e-03
5.906e-03,2.002e+00,3.032e+00,1.575e+00,4.600e-03,3.751e-01,4.782e-02,3.890e-03
5.467e-03,2.002e+00,3.070e+00,1.580e+00,2.483e-02,4.216e-01,7.628e-03,3.670e-03
3.148e-03,2.002e+00,3.112e+00,1.580e+00,-1.057e-02,4.164e-01,6.193e-03,2.648e-03
3.913e-03,2.002e+00,-3.129e+00,1.581e+00,9.659e-03,4.887e-01,-6.725e-03,2.971e-03
3.114e-03,2.002e+00,-3.080e+00,1.580e+00,-2.987e-03,4.990e-01,-7.442e-03,2.604e-03
3.307e-03,2.002e+00,-3.030e+00,1.579e+00,2.071e-03,4.990e-01,-8.160e-03,2.697e-03
3.143e-03,2.002e+00,-2.980e+00,1.579e+00,2.989e-02,4.422e-01,3.920e-02,2.611e-03
4.253e-04,2.001e+00,-2.935e+00,1.583e+00,-1.310e-02,4.990e-01,-8.878e-03,1.455e-03
1.353e-03,2.002e+00,-2.885e+00,1.582e+00,-1.057e-02,4.887e-01,-1.701e-03,1.802e-03
2.393e-03,2.002e+00,-2.836e+00,1.582e+00,2.483e-02,4.887e-01,-2.419e-03,2.359e-03
3.182e-04,2.001e+00,-2.787e+00,1.581e+00,2.071e-03,4.887e-01,6.193e-03,1.258e-03
-5.285e-05,2.001e+00,-2.738e+00,1.582e+00,1.472e-02,4.835e-01,1.767e-02,1.106e-03
-1.299e-03,2.001e+00,-2.689e+00,1.584e+00,-4.581e-04,4.680e-01,3.059e-02,6.832e-04
-1.372e-03,2.000e+00,-2.642e+00,1.587e+00,-2.987e-03,4.732e-01,3.275e-02,6.660e-04
-1.131e-03,2.001e+00,-2.594e+00,1.590e+00,1.978e-02,4.629e-01,3.849e-02,7.507e-04
-2.638e-03,2.000e+00,-2.547e+00,1.594e+00,-1.057e-02,4.629e-01,3.920e-02,3.229e-04
-1.982e-03,2.000e+00,-2.501e+00,1.598e+00,1.219e-02,4.371e-01,6.002e-02,4.969e-04
-2.794e-03,2.000e+00,-2.457e+00,1.604e+00,2.736e-02,4.061e-01,6.432e-02,2.465e-04
-4.785e-03,1.998e+00,-2.415e+00,1.610e+00,2.071e-03,4.680e-01,1.911e-02,6.642e-05
-5.095e-03,1.998e+00,-2.369e+00,1.612e+00,-1.816e-02,4.629e-01,3.203e-02,8.118e-05
-3.941e-03,1.999e+00,-2.322e+00,1.615e+00,5.013e-02,4.577e-01,3.992e-02,2.018e-04
-6.899e-03,1.995e+00,-2.276e+00,1.619e+00,-3.081e-02,3.597e-01,6.002e-02,7.886e-05
-5.378e-03,1.997e+00,-2.239e+00,1.625e+00,-8.046e-03,2.977e-01,7.365e-02,9.286e-05
-4.770e-03,1.998e+00,-2.209e+00,1.633e+00,4.001e-02,4.422e-01,4.207e-02,2.254e-04
-6.852e-03,1.995e+00,-2.165e+00,1.637e+00,1.725e-02,4.422e-01,6.002e-02,1.268e-04
-7.895e-03,1.993e+00,-2.121e+00,1.643e+00,2.071e-03,3.958e-01,8.944e-02,1.522e-04
-8.066e-03,1.993e+00,-2.081e+00,1.652e+00,9.659e-03,2.306e-01,1.059e-01,1.572e-04
-8.497e-03,1.992e+00,-2.056e+00,1.662e+00,-4.581e-04,3.287e-01,1.181e-01,1.912e-04
-8.516e-03,1.992e+00,-2.024e+00,1.674e+00,2.736e-02,3.235e-01,1.239e-01,1.920e-04
-9.575e-03,1.990e+00,-1.991e+00,1.687e+00,7.542e-02,4.164e-01,1.311e-01,3.356e-04
-1.236e-02,1.983e+00,-1.950e+00,1.700e+00,5.771e-02,3.597e-01,1.390e-01,4.387e-04
-1.445e-02,1.978e+00,-1.913e+00,1.714e+00,1.437e-01,3.803e-01,1.476e-01,3.445e-04
-1.880e-02,1.965e+00,-1.875e+00,1.728e+00,1.978e-02,2.513e-01,1.468e-01,1.481e-04
-1.967e-02,1.962e+00,-1.849e+00,1.743e+00,6.783e-02,2.616e-01,1.576e-01,2.751e-04
-2.135e-02,1.956e+00,-1.823e+00,1.759e+00,-7.128e-02,1.584e-01,1.483e-01,4.411e-04
-1.991e-02,1.962e+00,-1.806e+00,1.774e+00,1.589e-01,1.377e-01,1.454e-01,4.176e-04
-2.307e-02,1.948e+00,-1.792e+00,1.788e+00,1.725e-02,2.100e-01,1.512e-01,4.080e-04
-2.369e-02,1.945e+00,-1.771e+00,1.803e+00,1.083e-01,9.646e-02,1.526e-01,4.243e-04
-2.564e-02,1.935e+00,-1.760e+00,1.819e+00,1.108e-01,1.171e-01,1.547e-01,3.938e-04
-2.767e-02,1.924e+00,-1.749e+00,1.834e+00,7.795e-02,1.326e-01,1.562e-01,4.184e-04
-2.905e-02,1.916e+00,-1.736e+00,1.850e+00,1.437e-01,5.517e-02,1.540e-01,4.311e-04
-3.128e-02,1.903e+00,-1.729e+00,1.865e+00,5.518e-02,7.582e-02,1.526e-01,4.609e-04
-3.225e-02,1.896e+00,-1.722e+00,1.880e+00,1.513e-01,8.614e-02,1.533e-01,4.909e-04
-3.435e-02,1.882e+00,-1.713e+00,1.896e+00,1.690e-01,1.377e-01,1.519e-01,5.439e-04
-3.663e-02,1.866e+00,-1.700e+00,1.911e+00,-4.345e-02,-1.708e-02,1.519e-01,5.895e-04
-3.630e-02,1.868e+00,-1.700e+00,1.926e+00,1.488e-01,-1.708e-02,1.526e-01,5.904e-04
-3.803e-02,1.855e+00,-1.702e+00,1.941e+00,9.565e-02,1.905e-02,1.533e-01,6.427e-04
-3.934e-02,1.845e+00,-1.701e+00,1.957e+00,1.336e-01,3.969e-02,1.504e-01,7.388e-04
-4.101e-02,1.832e+00,-1.697e+00,1.972e+00,-3.334e-02,6.549e-02,1.497e-01,8.907e-04
-4.077e-02,1.834e+00,-1.690e+00,1.987e+00,1.159e-01,6.549e-02,1.468e-01,8.773e-04
-4.197e-02,1.824e+00,-1.684e+00,2.001e+00,2.196e-01,1.905e-02,1.418e-01,9.130e-04
-4.433e-02,1.803e+00,-1.681e+00,2.016e+00,1.639e-01,8.724e-03,1.490e-01,1.009e-03
-4.619e-02,1.786e+00,-1.680e+00,2.030e+00,1.614e-01,4.485e-02,1.533e-01,1.161e-03
-4.793e-02,1.770e+00,-1.676e+00,2.046e+00,-1.563e-02,1.389e-02,1.526e-01,1.339e-03
-4.792e-02,1.770e+00,-1.675e+00,2.061e+00,1.791e-01,8.098e-02,1.526e-01,1.339e-03
-4.955e-02,1.754e+00,-1.667e+00,2.076e+00,1.791e-01,9.646e-02,1.526e-01,1.456e-03
-5.119e-02,1.736e+00,-1.657e+00,2.092e+00,1.766e-01,-4.288e-02,1.555e-01,1.501e-03
-5.275e-02,1.718e+00,-1.661e+00,2.107e+00,1.892e-01,1.389e-02,1.562e-01,1.543e-03
-5.443e-02,1.699e+00,-1.660e+00,2.123e+00,1.235e-01,1.905e-02,1.540e-01,1.685e-03
-5.557e-02,1.686e+00,-1.658e+00,2.138e+00,1.639e-01,2.937e-02,1.547e-01,1.797e-03
-5.695e-02,1.670e+00,-1.655e+00,2.154e+00,-6.116e-02,8.724e-03,1.540e-01,1.935e-03
-5.659e-02,1.675e+00,-1.654e+00,2.169e+00,2.423e-01,3.453e-02,1.404e-01,1.904e-03
-5.836e-02,1.653e+00,-1.651e+00,2.183e+00,2.525e-01,5.517e-02,1.332e-01,2.047e-03
-6.031e-02,1.628e+00,-1.645e+00,2.196e+00,1.892e-01,5.001e-02,1.547e-01,2.190e-03
-6.171e-02,1.608e+00,-1.640e+00,2.212e+00,2.095e-01,7.582e-02,1.555e-01,2.253e-03
-6.308e-02,1.587e+00,-1.633e+00,2.227e+00,9.312e-02,-2.224e-02,1.576e-01,2.240e-03
-6.372e-02,1.577e+00,-1.634e+00,2.243e+00,2.575e-01,-6.758e-03,1.382e-01,2.216e-03
-6.528e-02,1.553e+00,-1.635e+00,2.257e+00,1.690e-01,-1.192e-02,1.598e-01,2.242e-03
-6.642e-02,1.535e+00,-1.636e+00,2.273e+00,2.449e-01,-2.224e-02,1.468e-01,2.314e-03
-6.801e-02,1.511e+00,-1.638e+00,2.288e+00,1.665e-01,6.033e-02,1.562e-01,2.498e-03
-6.914e-02,1.494e+00,-1.633e+00,2.303e+00,2.474e-01,2.421e-02,1.519e-01,2.642e-03
-7.060e-02,1.470e+00,-1.630e+00,2.318e+00,2.601e-01,-1.598e-03,1.418e-01,2.774e-03
-7.214e-02,1.444e+00,-1.630e+00,2.333e+00,-4.345e-02,5.001e-02,1.533e-01,2.933e-03
-7.204e-02,1.446e+00,-1.625e+00,2.348e+00,2.550e-01,7.582e-02,1.275e-01,2.929e-03
-7.321e-02,1.423e+00,-1.619e+00,2.361e+00,2.348e-01,1.905e-02,1.519e-01,2.919e-03
-7.431e-02,1.399e+00,-1.616e+00,2.376e+00,2.474e-01,5.517e-02,1.461e-01,2.839e-03
-7.537e-02,1.374e+00,-1.611e+00,2.390e+00,1.918e-01,-3.772e-02,1.526e-01,2.711e-03
-7.618e-02,1.355e+00,-1.614e+00,2.406e+00,2.423e-01,6.549e-02,1.447e-01,2.605e-03
-7.715e-02,1.331e+00,-1.608e+00,2.420e+00,2.575e-01,8.724e-03,1.260e-01,2.494e-03
-7.809e-02,1.305e+00,-1.607e+00,2.433e+00,2.398e-01,-3.772e-02,1.468e-01,2.308e-03
-7.900e-02,1.281e+00,-1.610e+00,2.447e+00,2.525e-01,3.453e-02,1.433e-01,2.193e-03
-7.996e-02,1.256e+00,-1.607e+00,2.462e+00,1.235e-01,2.421e-02,1.526e-01,2.124e-03
-8.044e-02,1.242e+00,-1.605e+00,2.477e+00,2.601e-01,3.969e-02,1.268e-01,2.063e-03
-8.124e-02,1.217e+00,-1.601e+00,2.490e+00,6.277e-02,3.453e-02,1.540e-01,1.896e-03
-8.147e-02,1.209e+00,-1.598e+00,2.505e+00,2.601e-01,3.969e-02,1.232e-01,1.824e-03
-8.208e-02,1.185e+00,-1.594e+00,2.517e+00,2.626e-01,4.485e-02,1.454e-01,1.526e-03
-8.265e-02,1.159e+00,-1.591e+00,2.532e+00,2.601e-01,4.485e-02,1.217e-01,1.152e-03
-8.313e-02,1.133e+00,-1.587e+00,2.544e+00,1.564e-01,-8.417e-02,1.468e-01,7.227e-04
-8.346e-02,1.116e+00,-1.595e+00,2.559e+00,2.651e-01,2.421e-02,1.382e-01,4.846e-04
-8.407e-02,1.091e+00,-1.594e+00,2.573e+00,2.423e-01,1.389e-02,1.440e-01,2.544e-04
-8.463e-02,1.066e+00,-1.593e+00,2.587e+00,2.651e-01,2.937e-02,1.311e-01,3.007e-05
-8.519e-02,1.040e+00,-1.592e+00,2.600e+00,2.676e-01,3.563e-03,1.440e-01,2.198e-04
-8.574e-02,1.014e+00,-1.591e+00,2.615e+00,2.853e-01,-1.598e-03,1.418e-01,4.671e-04
-8.629e-02,9.870e-01,-1.591e+00,2.629e+00,7.036e-02,6.033e-02,1.504e-01,6.873e-04
-8.645e-02,9.784e-01,-1.586e+00,2.644e+00,2.676e-01,-5.837e-02,1.282e-01,7.719e-04
-8.683e-02,9.537e-01,-1.587e+00,2.657e+00,2.575e-01,-9.449e-02,8.442e-02,1.071e-03
-8.733e-02,9.281e-01,-1.594e+00,2.665e+00,2.904e-01,8.724e-03,1.354e-01,1.250e-03
-8.796e-02,9.017e-01,-1.595e+00,2.679e+00,1.665e-01,5.517e-02,1.468e-01,1.302e-03
-8.834e-02,8.841e-01,-1.590e+00,2.693e+00,2.702e-01,5.517e-02,1.260e-01,1.361e-03
-8.879e-02,8.585e-01,-1.588e+00,2.706e+00,2.196e-01,-8.933e-02,1.440e-01,1.524e-03
-8.926e-02,8.362e-01,-1.596e+00,2.720e+00,2.651e-01,7.065e-02,1.131e-01,1.578e-03
-8.990e-02,8.104e-01,-1.594e+00,2.732e+00,2.752e-01,6.549e-02,1.404e-01,1.525e-03
-9.050e-02,7.839e-01,-1.593e+00,2.746e+00,2.904e-01,7.582e-02,1.339e-01,1.500e-03
-9.110e-02,7.573e-01,-1.593e+00,2.759e+00,1.867e-01,8.098e-02,1.440e-01,1.452e-03
-9.148e-02,7.380e-01,-1.586e+00,2.773e+00,2.702e-01,-4.805e-02,1.253e-01,1.467e-03
-9.186e-02,7.121e-01,-1.586e+00,2.786e+00,2.879e-01,-4.805e-02,1.397e-01,1.585e-03
-9.226e-02,6.856e-01,-1.586e+00,2.800e+00,2.879e-01,-3.256e-02,1.382e-01,1.676e-03
-9.267e-02,6.590e-01,-1.586e+00,2.814e+00,2.525e-01,3.969e-02,8.513e-02,1.746e-03
-9.301e-02,6.336e-01,-1.582e+00,2.822e+00,2.853e-01,-1.708e-02,1.289e-01,1.836e-03
-9.331e-02,6.071e-01,-1.582e+00,2.835e+00,1.994e-01,-3.256e-02,1.425e-01,1.969e-03
-9.357e-02,5.865e-01,-1.585e+00,2.849e+00,2.550e-01,-6.758e-03,1.138e-01,2.032e-03
-9.394e-02,5.614e-01,-1.586e+00,2.861e+00,1.892e-01,-3.772e-02,1.418e-01,2.037e-03
-9.427e-02,5.419e-01,-1.589e+00,2.875e+00,2.853e-01,1.326e-01,1.303e-01,1.990e-03
-9.476e-02,5.160e-01,-1.590e+00,2.888e+00,2.803e-01,8.614e-02,1.375e-01,1.854e-03
-9.527e-02,4.894e-01,-1.590e+00,2.902e+00,2.550e-01,1.223e-01,1.102e-01,1.694e-03
-9.564e-02,4.641e-01,-1.581e+00,2.913e+00,2.904e-01,-1.192e-02,1.368e-01,1.625e-03
-9.590e-02,4.377e-01,-1.580e+00,2.926e+00,2.727e-01,-1.598e-03,1.246e-01,1.678e-03
-9.615e-02,4.111e-01,-1.580e+00,2.939e+00,2.752e-01,1.389e-02,1.375e-01,1.714e-03
-9.640e-02,3.845e-01,-1.580e+00,2.953e+00,2.626e-01,-1.192e-02,1.160e-01,1.731e-03
-9.667e-02,3.581e-01,-1.581e+00,2.964e+00,1.892e-01,1.389e-02,1.418e-01,1.716e-03
-9.687e-02,3.385e-01,-1.580e+00,2.978e+00,2.651e-01,-1.708e-02,1.045e-01,1.691e-03
-9.712e-02,3.127e-01,-1.581e+00,2.989e+00,2.575e-01,2.421e-02,1.382e-01,1.654e-03
-9.735e-02,2.868e-01,-1.579e+00,3.003e+00,2.676e-01,8.724e-03,1.189e-01,1.615e-03
-9.756e-02,2.603e-01,-1.578e+00,3.015e+00,2.803e-01,2.421e-02,1.332e-01,1.593e-03
-9.776e-02,2.337e-01,-1.578e+00,3.028e+00,2.778e-01,5.001e-02,1.246e-01,1.554e-03
-9.797e-02,2.071e-01,-1.578e+00,3.040e+00,2.626e-01,4.485e-02,1.368e-01,1.497e-03
-9.813e-02,1.810e-01,-1.576e+00,3.054e+00,2.550e-01,3.453e-02,1.038e-01,1.457e-03
-9.821e-02,1.554e-01,-1.572e+00,3.064e+00,2.828e-01,3.453e-02,1.318e-01,1.483e-03
-9.825e-02,1.289e-01,-1.572e+00,3.078e+00,2.702e-01,3.969e-02,1.260e-01,1.546e-03
-9.827e-02,1.023e-01,-1.572e+00,3.090e+00,2.601e-01,2.421e-02,1.382e-01,1.595e-03
-9.827e-02,7.620e-02,-1.569e+00,3.104e+00,2.601e-01,2.937e-02,1.081e-01,1.658e-03
-9.820e-02,5.011e-02,-1.567e+00,3.115e+00,2.246e-01,5.517e-02,1.382e-01,1.771e-03
-9.804e-02,2.729e-02,-1.561e+00,3.129e+00,2.752e-01,-3.772e-02,1.268e-01,1.949e-03
-9.778e-02,1.042e-03,-1.561e+00,3.141e+00,2.575e-01,-2.740e-02,1.390e-01,2.222e-03
-9.755e-02,-2.485e-02,-1.563e+00,3.155e+00,2.651e-01,-2.740e-02,9.733e-02,2.444e-03
-9.737e-02,-5.118e-02,-1.565e+00,3.165e+00,2.702e-01,4.485e-02,1.253e-01,2.597e-03
-9.721e-02,-7.767e-02,-1.564e+00,3.178e+00,-2.069e-02,5.517e-02,1.483e-01,2.719e-03
-9.721e-02,-7.798e-02,-1.559e+00,3.192e+00,2.601e-01,-2.740e-02,1.131e-01,2.716e-03
-9.695e-02,-1.017e-01,-1.561e+00,3.204e+00,2.778e-01,-6.353e-02,1.275e-01,2.918e-03
-9.671e-02,-1.283e-01,-1.561e+00,3.216e+00,2.575e-01,-3.772e-02,9.590e-02,3.089e-03
-9.651e-02,-1.541e-01,-1.565e+00,3.226e+00,2.727e-01,7.582e-02,1.368e-01,3.196e-03
-9.635e-02,-1.805e-01,-1.564e+00,3.240e+00,2.575e-01,1.068e-01,1.081e-01,3.245e-03
-9.609e-02,-2.060e-01,-1.557e+00,3.251e+00,2.853e-01,-1.708e-02,1.368e-01,3.378e-03
-9.570e-02,-2.325e-01,-1.556e+00,3.264e+00,2.575e-01,-1.708e-02,9.733e-02,3.618e-03
-9.534e-02,-2.583e-01,-1.558e+00,3.274e+00,2.626e-01,-2.740e-02,1.368e-01,3.818e-03
-9.503e-02,-2.846e-01,-1.560e+00,3.288e+00,2.651e-01,-3.772e-02,9.590e-02,3.952e-03
-9.477e-02,-3.109e-01,-1.562e+00,3.297e+00,2.752e-01,2.937e-02,1.296e-01,4.016e-03
-9.453e-02,-3.374e-01,-1.562e+00,3.310e+00,1.842e-01,-3.256e-02,1.418e-01,4.033e-03
-9.439e-02,-3.566e-01,-1.565e+00,3.324e+00,2.752e-01,7.065e-02,1.260e-01,4.008e-03
-9.424e-02,-3.824e-01,-1.565e+00,3.337e+00,1.488e-01,7.065e-02,1.433e-01,3.911e-03
-9.411e-02,-3.983e-01,-1.559e+00,3.351e+00,2.550e-01,-1.192e-02,1.031e-01,3.890e-03
-9.380e-02,-4.230e-01,-1.559e+00,3.362e+00,9.312e-02,-1.708e-02,1.447e-01,3.934e-03
-9.369e-02,-4.337e-01,-1.561e+00,3.376e+00,2.550e-01,-1.192e-02,1.016e-01,3.934e-03
-9.346e-02,-4.579e-01,-1.562e+00,3.386e+00,2.525e-01,3.563e-03,1.081e-01,3.885e-03
-9.323e-02,-4.833e-01,-1.562e+00,3.397e+00,2.525e-01,1.389e-02,1.016e-01,3.803e-03
-9.299e-02,-5.086e-01,-1.560e+00,3.407e+00,2.778e-01,-2.224e-02,1.361e-01,3.724e-03
-9.271e-02,-5.351e-01,-1.560e+00,3.421e+00,2.550e-01,-6.758e-03,1.138e-01,3.644e-03
-9.245e-02,-5.607e-01,-1.561e+00,3.432e+00,2.525e-01,1.389e-02,1.217e-01,3.540e-03
-9.219e-02,-5.861e-01,-1.560e+00,3.444e+00,2.449e-01,1.389e-02,1.117e-01,3.424e-03
-9.190e-02,-6.107e-01,-1.558e+00,3.456e+00,2.702e-01,2.937e-02,1.382e-01,3.328e-03
-9.156e-02,-6.371e-01,-1.558e+00,3.469e+00,1.285e-01,2.421e-02,1.461e-01,3.227e-03
-9.137e-02,-6.512e-01,-1.556e+00,3.484e+00,2.550e-01,8.724e-03,1.246e-01,3.178e-03
-9.100e-02,-6.757e-01,-1.555e+00,3.496e+00,2.525e-01,3.563e-03,1.031e-01,3.125e-03
-9.059e-02,-7.010e-01,-1.555e+00,3.507e+00,2.499e-01,-1.598e-03,1.282e-01,3.067e-03
-9.018e-02,-7.261e-01,-1.555e+00,3.520e+00,2.601e-01,-1.598e-03,1.411e-01,2.995e-03
-8.976e-02,-7.521e-01,-1.555e+00,3.534e+00,2.651e-01,2.421e-02,1.339e-01,2.895e-03
-8.933e-02,-7.785e-01,-1.554e+00,3.547e+00,1.665e-01,-6.758e-03,1.454e-01,2.783e-03
-8.904e-02,-7.960e-01,-1.554e+00,3.562e+00,2.702e-01,2.937e-02,1.368e-01,2.703e-03
-8.861e-02,-8.217e-01,-1.554e+00,3.575e+00,2.373e-01,3.453e-02,9.016e-02,2.557e-03
-8.818e-02,-8.458e-01,-1.551e+00,3.584e+00,2.575e-01,1.389e-02,1.303e-01,2.436e-03
-8.766e-02,-8.714e-01,-1.550e+00,3.597e+00,8.048e-02,5.001e-02,1.483e-01,2.352e-03
-8.743e-02,-8.810e-01,-1.545e+00,3.612e+00,2.423e-01,1.905e-02,1.203e-01,2.341e-03
-8.681e-02,-9.039e-01,-1.543e+00,3.624e+00,2.702e-01,4.485e-02,1.390e-01,2.393e-03
-8.606e-02,-9.302e-01,-1.542e+00,3.638e+00,2.449e-01,-1.598e-03,1.081e-01,2.464e-03
-8.535e-02,-9.549e-01,-1.542e+00,3.649e+00,2.398e-01,5.001e-02,1.447e-01,2.514e-03
-8.461e-02,-9.790e-01,-1.538e+00,3.663e+00,2.449e-01,-2.740e-02,1.210e-01,2.590e-03
-8.381e-02,-1.004e+00,-1.540e+00,3.675e+00,2.297e-01,4.485e-02,1.440e-01,2.687e-03
-8.305e-02,-1.027e+00,-1.536e+00,3.690e+00,2.499e-01,-4.288e-02,1.275e-01,2.766e-03
-8.222e-02,-1.052e+00,-1.539e+00,3.703e+00,2.297e-01,-2.224e-02,1.454e-01,2.845e-03
-8.151e-02,-1.075e+00,-1.542e+00,3.717e+00,2.651e-01,1.068e-01,1.361e-01,2.818e-03
-8.072e-02,-1.100e+00,-1.537e+00,3.731e+00,7.795e-02,-2.740e-02,1.504e-01,2.787e-03
-8.041e-02,-1.110e+00,-1.539e+00,3.746e+00,2.423e-01,-1.598e-03,1.232e-01,2.787e-03
-7.969e-02,-1.133e+00,-1.539e+00,3.758e+00,2.550e-01,-3.256e-02,1.425e-01,2.732e-03
-7.893e-02,-1.158e+00,-1.542e+00,3.772e+00,2.550e-01,1.068e-01,1.411e-01,2.604e-03
-7.812e-02,-1.183e+00,-1.535e+00,3.786e+00,2.297e-01,1.389e-02,1.253e-01,2.494e-03
-7.726e-02,-1.206e+00,-1.533e+00,3.799e+00,2.575e-01,3.563e-03,1.390e-01,2.494e-03
-7.628e-02,-1.232e+00,-1.532e+00,3.813e+00,2.297e-01,3.563e-03,1.268e-01,2.490e-03
-7.538e-02,-1.255e+00,-1.532e+00,3.826e+00,2.449e-01,3.563e-03,1.361e-01,2.465e-03
-7.443e-02,-1.280e+00,-1.532e+00,3.839e+00,2.322e-01,2.421e-02,1.296e-01,2.418e-03
-7.349e-02,-1.303e+00,-1.529e+00,3.852e+00,1.715e-01,-1.598e-03,1.512e-01,2.370e-03
-7.275e-02,-1.321e+00,-1.529e+00,3.867e+00,2.246e-01,4.485e-02,1.303e-01,2.337e-03
-7.179e-02,-1.343e+00,-1.525e+00,3.880e+00,1.209e-01,2.937e-02,1.540e-01,2.310e-03
-7.118e-02,-1.356e+00,-1.522e+00,3.896e+00,2.196e-01,5.517e-02,1.332e-01,2.329e-03
-7.009e-02,-1.377e+00,-1.517e+00,3.909e+00,2.171e-01,1.905e-02,1.483e-01,2.427e-03
-6.889e-02,-1.399e+00,-1.515e+00,3.924e+00,2.272e-01,-3.772e-02,1.425e-01,2.582e-03
-6.764e-02,-1.421e+00,-1.518e+00,3.938e+00,2.145e-01,1.905e-02,1.497e-01,2.698e-03
-6.649e-02,-1.443e+00,-1.516e+00,3.953e+00,2.246e-01,3.453e-02,1.433e-01,2.745e-03
-6.523e-02,-1.465e+00,-1.513e+00,3.967e+00,-3.840e-02,-3.256e-02,1.512e-01,2.814e-03
-6.532e-02,-1.464e+00,-1.516e+00,3.983e+00,2.221e-01,7.065e-02,1.318e-01,2.812e-03
-6.416e-02,-1.484e+00,-1.510e+00,3.996e+00,2.449e-01,-6.758e-03,1.210e-01,2.884e-03
-6.266e-02,-1.508e+00,-1.510e+00,4.008e+00,1.994e-01,5.517e-02,1.490e-01,3.010e-03
-6.137e-02,-1.529e+00,-1.505e+00,4.023e+00,2.044e-01,-2.740e-02,1.425e-01,3.116e-03
-6.003e-02,-1.549e+00,-1.507e+00,4.037e+00,1.488e-01,3.563e-03,1.519e-01,3.226e-03
-5.904e-02,-1.564e+00,-1.507e+00,4.052e+00,1.943e-01,-3.772e-02,1.411e-01,3.260e-03
-5.784e-02,-1.583e+00,-1.510e+00,4.066e+00,1.892e-01,-6.758e-03,1.483e-01,3.240e-03
-5.670e-02,-1.602e+00,-1.511e+00,4.081e+00,1.867e-01,8.724e-03,1.425e-01,3.135e-03
-5.557e-02,-1.621e+00,-1.510e+00,4.095e+00,1.386e-01,1.389e-02,1.519e-01,2.989e-03
-5.469e-02,-1.635e+00,-1.509e+00,4.111e+00,1.791e-01,2.421e-02,1.476e-01,2.864e-03
-5.358e-02,-1.653e+00,-1.506e+00,4.125e+00,1.108e-01,1.905e-02,1.483e-01,2.707e-03
-5.282e-02,-1.665e+00,-1.504e+00,4.140e+00,1.741e-01,3.969e-02,1.447e-01,2.604e-03
-5.166e-02,-1.682e+00,-1.501e+00,4.155e+00,1.791e-01,9.646e-02,1.461e-01,2.468e-03
-5.033e-02,-1.699e+00,-1.491e+00,4.169e+00,1.538e-01,8.098e-02,1.512e-01,2.389e-03
-4.902e-02,-1.715e+00,-1.483e+00,4.184e+00,1.412e-01,2.421e-02,1.519e-01,2.416e-03
-4.775e-02,-1.729e+00,-1.480e+00,4.199e+00,1.564e-01,3.969e-02,1.490e-01,2.484e-03
-4.631e-02,-1.745e+00,-1.476e+00,4.214e+00,1.741e-01,5.517e-02,1.490e-01,2.562e-03
-4.464e-02,-1.762e+00,-1.471e+00,4.229e+00,1.209e-01,6.033e-02,1.504e-01,2.669e-03
-4.335e-02,-1.774e+00,-1.465e+00,4.244e+00,1.184e-01,3.563e-03,1.476e-01,2.774e-03
-4.208e-02,-1.786e+00,-1.464e+00,4.259e+00,1.842e-01,-2.224e-02,1.454e-01,2.882e-03
-4.019e-02,-1.804e+00,-1.466e+00,4.274e+00,1.108e-01,1.016e-01,1.490e-01,2.957e-03
-3.892e-02,-1.816e+00,-1.457e+00,4.289e+00,9.312e-02,2.421e-02,1.433e-01,2.987e-03
-3.782e-02,-1.825e+00,-1.454e+00,4.303e+00,9.312e-02,5.517e-02,1.447e-01,3.045e-03
-3.671e-02,-1.834e+00,-1.449e+00,4.317e+00,8.554e-02,1.223e-01,1.425e-01,3.106e-03
-3.561e-02,-1.843e+00,-1.437e+00,4.332e+00,6.024e-02,-2.224e-02,1.440e-01,3.204e-03
-3.477e-02,-1.849e+00,-1.438e+00,4.346e+00,1.437e-01,8.724e-03,1.382e-01,3.294e-03
-3.295e-02,-1.863e+00,-1.437e+00,4.360e+00,6.783e-02,2.937e-02,1.418e-01,3.418e-03
-3.195e-02,-1.870e+00,-1.434e+00,4.374e+00,1.285e-01,5.001e-02,1.354e-01,3.458e-03
-3.024e-02,-1.882e+00,-1.430e+00,4.388e+00,8.554e-02,5.001e-02,1.404e-01,3.506e-03
-2.896e-02,-1.891e+00,-1.425e+00,4.402e+00,1.007e-01,1.171e-01,1.311e-01,3.523e-03
-2.745e-02,-1.901e+00,-1.413e+00,4.415e+00,7.130e-03,5.517e-02,1.318e-01,3.556e-03
-2.721e-02,-1.903e+00,-1.407e+00,4.428e+00,7.795e-02,1.326e-01,1.210e-01,3.565e-03
-2.599e-02,-1.910e+00,-1.395e+00,4.440e+00,1.007e-01,1.429e-01,1.232e-01,3.662e-03
-2.418e-02,-1.920e+00,-1.380e+00,4.452e+00,7.289e-02,7.582e-02,1.167e-01,3.847e-03
-2.272e-02,-1.927e+00,-1.372e+00,4.464e+00,7.795e-02,6.549e-02,1.210e-01,4.001e-03
-2.116e-02,-1.935e+00,-1.365e+00,4.476e+00,1.007e-01,1.481e-01,1.074e-01,4.142e-03
-1.907e-02,-1.944e+00,-1.351e+00,4.487e+00,6.277e-02,1.274e-01,1.102e-01,4.290e-03
-1.759e-02,-1.951e+00,-1.338e+00,4.498e+00,6.024e-02,1.481e-01,1.016e-01,4.378e-03
-1.615e-02,-1.957e+00,-1.323e+00,4.508e+00,7.036e-02,1.842e-01,1.031e-01,4.458e-03
-1.438e-02,-1.963e+00,-1.305e+00,4.518e+00,-2.575e-02,1.016e-01,1.016e-01,4.539e-03
-1.486e-02,-1.962e+00,-1.294e+00,4.528e+00,1.725e-02,1.894e-01,9.231e-02,4.502e-03
-1.447e-02,-1.963e+00,-1.276e+00,4.538e+00,9.659e-03,1.481e-01,9.518e-02,4.551e-03
-1.416e-02,-1.964e+00,-1.261e+00,4.547e+00,7.130e-03,3.132e-01,8.513e-02,4.598e-03
-1.393e-02,-1.965e+00,-1.231e+00,4.556e+00,9.659e-03,1.945e-01,8.298e-02,4.646e-03
-1.360e-02,-1.965e+00,-1.210e+00,4.564e+00,1.725e-02,1.119e-01,8.513e-02,4.729e-03
-1.300e-02,-1.967e+00,-1.198e+00,4.573e+00,2.230e-02,8.614e-02,8.657e-02,4.895e-03
-1.219e-02,-1.969e+00,-1.189e+00,4.581e+00,7.036e-02,2.771e-01,7.796e-02,5.119e-03
-9.633e-03,-1.975e+00,-1.163e+00,4.589e+00,3.748e-02,2.048e-01,8.154e-02,5.768e-03
-7.995e-03,-1.979e+00,-1.142e+00,4.597e+00,-4.345e-02,1.739e-01,8.011e-02,6.123e-03
-9.562e-03,-1.976e+00,-1.124e+00,4.605e+00,1.209e-01,4.164e-01,4.207e-02,5.725e-03
-4.708e-03,-1.985e+00,-1.084e+00,4.609e+00,-5.104e-02,4.268e-01,6.145e-02,6.838e-03
-6.522e-03,-1.982e+00,-1.041e+00,4.615e+00,-5.610e-02,3.855e-01,6.719e-02,6.418e-03
-9.439e-03,-1.977e+00,-1.002e+00,4.622e+00,4.254e-02,3.545e-01,7.796e-02,5.322e-03
-7.522e-03,-1.980e+00,-9.660e-01,4.630e+00,-2.069e-02,4.164e-01,4.351e-02,6.168e-03
-8.435e-03,-1.979e+00,-9.246e-01,4.634e+00,-1.310e-02,4.113e-01,5.571e-02,5.738e-03
-9.286e-03,-1.978e+00,-8.832e-01,4.640e+00,8.806e-02,3.958e-01,5.714e-02,2.464e-02
-4.083e-03,-1.984e+00,-8.432e-01,4.646e+00,-1.816e-02,3.906e-01,8.226e-02,7.969e-03
-4.729e-03,-1.983e+00,-8.039e-01,4.654e+00,-5.516e-03,4.319e-01,2.198e-02,1.779e-02
-5.195e-03,-1.983e+00,-7.607e-01,4.656e+00,4.600e-03,4.371e-01,2.270e-02,7.392e-03
-4.915e-03,-1.983e+00,-7.168e-01,4.658e+00,-2.987e-03,4.422e-01,2.916e-02,7.553e-03
-5.097e-03,-1.983e+00,-6.723e-01,4.661e+00,-4.581e-04,4.422e-01,3.992e-02,1.673e-02
-5.151e-03,-1.983e+00,-6.278e-01,4.665e+00,9.659e-03,4.164e-01,6.289e-02,1.679e-02
-4.423e-03,-1.983e+00,-5.857e-01,4.672e+00,4.600e-03,4.268e-01,6.217e-02,1.759e-02
-3.998e-03,-1.983e+00,-5.428e-01,4.678e+00,-2.987e-03,4.216e-01,5.930e-02,1.719e-02
-4.204e-03,-1.983e+00,-5.003e-01,4.684e+00,1.472e-02,4.577e-01,4.757e-03,1.737e-02
-3.023e-03,-1.984e+00,-4.545e-01,4.684e+00,2.071e-03,4.526e-01,-2.661e-04,1.642e-02
-2.739e-03,-1.984e+00,-4.089e-01,4.684e+00,1.978e-02,4.526e-01,1.050e-02,1.622e-02
-1.037e-03,-1.985e+00,-3.634e-01,4.685e+00,-2.575e-02,4.577e-01,1.050e-02,1.524e-02
-3.116e-03,-1.984e+00,-3.174e-01,4.686e+00,1.725e-02,4.629e-01,3.059e-02,1.636e-02
-1.802e-03,-1.984e+00,-2.708e-01,4.689e+00,2.230e-02,4.577e-01,3.562e-02,1.568e-02
3.260e-04,-1.985e+00,-2.247e-01,4.693e+00,9.659e-03,4.629e-01,3.992e-02,1.500e-02
1.378e-03,-1.985e+00,-1.782e-01,4.697e+00,7.130e-03,4.577e-01,2.772e-02,1.487e-02
2.106e-03,-1.985e+00,-1.320e-01,4.700e+00,-1.310e-02,4.680e-01,5.356e-02,1.489e-02
9.668e-04,-1.985e+00,-8.502e-02,4.705e+00,3.495e-02,4.474e-01,-6.725e-03,1.483e-02
4.065e-03,-1.985e+00,-3.981e-02,4.704e+00,-4.345e-02,4.680e-01,7.652e-02,1.544e-02
3.623e-04,-1.985e+00,7.125e-03,4.712e+00,6.024e-02,4.474e-01,-5.290e-03,1.465e-02
5.535e-03,-1.985e+00,5.233e-02,4.711e+00,1.219e-02,4.474e-01,-1.701e-03,1.632e-02
7.155e-03,-1.985e+00,9.736e-02,4.711e+00,-2.069e-02,4.474e-01,2.342e-02,1.739e-02
5.368e-03,-1.985e+00,1.424e-01,4.714e+00,-8.046e-03,4.474e-01,6.910e-03,1.615e-02
4.468e-03,-1.985e+00,1.874e-01,4.714e+00,-2.069e-02,4.422e-01,1.552e-02,1.558e-02
2.541e-03,-1.986e+00,2.320e-01,4.716e+00,9.659e-03,4.422e-01,2.270e-02,1.450e-02
3.232e-03,-1.986e+00,2.765e-01,4.718e+00,-2.987e-03,4.371e-01,1.911e-02,1.488e-02
3.048e-03,-1.986e+00,3.205e-01,4.720e+00,-1.563e-02,4.268e-01,3.418e-02,1.477e-02
1.671e-03,-1.986e+00,3.636e-01,4.723e+00,4.600e-03,4.216e-01,3.418e-02,1.394e-02
1.941e-03,-1.986e+00,4.061e-01,4.727e+00,-1.563e-02,4.216e-01,5.140e-02,1.410e-02
6.686e-04,-1.987e+00,4.485e-01,4.732e+00,5.013e-02,4.319e-01,1.887e-03,1.334e-02
4.656e-03,-1.985e+00,4.919e-01,4.732e+00,1.725e-02,4.268e-01,4.515e-04,1.637e-02
6.405e-03,-1.984e+00,5.349e-01,4.732e+00,-1.310e-02,4.268e-01,1.265e-02,1.807e-02
5.507e-03,-1.984e+00,5.778e-01,4.733e+00,4.600e-03,4.216e-01,1.696e-02,1.713e-02
5.764e-03,-1.984e+00,6.203e-01,4.735e+00,-2.322e-02,4.319e-01,2.270e-02,1.741e-02
4.087e-03,-1.985e+00,6.637e-01,4.737e+00,-2.322e-02,4.061e-01,4.207e-02,1.553e-02
2.283e-03,-1.987e+00,7.048e-01,4.742e+00,1.472e-02,4.061e-01,4.710e-02,1.353e-02
3.146e-03,-1.986e+00,7.457e-01,4.746e+00,4.600e-03,4.113e-01,4.566e-02,1.453e-02
3.541e-03,-1.986e+00,7.870e-01,4.751e+00,-1.057e-02,3.751e-01,6.432e-02,1.502e-02
2.896e-03,-1.986e+00,8.251e-01,4.757e+00,5.266e-02,4.319e-01,2.270e-02,7.992e-03
6.038e-03,-1.983e+00,8.681e-01,4.760e+00,-1.563e-02,4.113e-01,4.853e-02,1.757e-02
5.418e-03,-1.984e+00,9.097e-01,4.764e+00,4.507e-02,3.906e-01,6.145e-02,6.852e-03
7.812e-03,-1.980e+00,9.491e-01,4.771e+00,-5.516e-03,4.061e-01,7.006e-02,5.815e-03
7.744e-03,-1.980e+00,9.899e-01,4.778e+00,-4.598e-02,3.597e-01,9.518e-02,2.155e-02
5.469e-03,-1.984e+00,1.026e+00,4.787e+00,6.277e-02,3.906e-01,1.024e-01,6.605e-03
8.156e-03,-1.979e+00,1.066e+00,4.797e+00,-4.581e-04,3.906e-01,1.167e-01,5.817e-03
8.389e-03,-1.979e+00,1.105e+00,4.809e+00,5.518e-02,2.616e-01,1.346e-01,5.742e-03
1.060e-02,-1.974e+00,1.132e+00,4.823e+00,-2.069e-02,3.545e-01,1.382e-01,5.111e-03
1.002e-02,-1.976e+00,1.167e+00,4.836e+00,6.024e-02,3.648e-01,1.390e-01,5.257e-03
1.202e-02,-1.971e+00,1.204e+00,4.850e+00,4.760e-02,3.184e-01,1.468e-01,4.822e-03
1.370e-02,-1.966e+00,1.236e+00,4.865e+00,8.806e-02,3.493e-01,1.447e-01,4.461e-03
1.635e-02,-1.958e+00,1.271e+00,4.879e+00,7.289e-02,2.306e-01,1.476e-01,3.911e-03
1.845e-02,-1.951e+00,1.295e+00,4.894e+00,5.518e-02,1.945e-01,1.468e-01,3.476e-03
1.995e-02,-1.945e+00,1.315e+00,4.909e+00,4.507e-02,2.100e-01,1.483e-01,3.181e-03
2.106e-02,-1.941e+00,1.336e+00,4.924e+00,7.795e-02,2.203e-01,1.440e-01,2.989e-03
2.273e-02,-1.934e+00,1.358e+00,4.938e+00,-2.575e-02,5.517e-02,1.468e-01,2.765e-03
2.238e-02,-1.935e+00,1.365e+00,4.953e+00,4.507e-02,1.429e-01,1.433e-01,2.796e-03
2.315e-02,-1.931e+00,1.379e+00,4.967e+00,1.007e-01,1.377e-01,1.447e-01,2.754e-03
2.492e-02,-1.922e+00,1.393e+00,4.982e+00,1.007e-01,5.001e-02,1.454e-01,2.694e-03
2.668e-02,-1.912e+00,1.399e+00,4.996e+00,1.032e-01,6.033e-02,1.454e-01,2.617e-03
2.842e-02,-1.902e+00,1.405e+00,5.011e+00,9.565e-02,1.905e-02,1.440e-01,2.493e-03
3.001e-02,-1.892e+00,1.407e+00,5.025e+00,6.277e-02,1.326e-01,1.490e-01,2.339e-03
3.104e-02,-1.886e+00,1.419e+00,5.040e+00,7.795e-02,-1.192e-02,1.476e-01,2.238e-03
3.220e-02,-1.878e+00,1.419e+00,5.055e+00,1.943e-01,2.937e-02,1.483e-01,2.141e-03
3.497e-02,-1.860e+00,1.422e+00,5.070e+00,2.483e-02,4.485e-02,1.519e-01,1.779e-03
3.555e-02,-1.856e+00,1.426e+00,5.085e+00,2.044e-01,7.065e-02,1.483e-01,1.691e-03
3.822e-02,-1.837e+00,1.433e+00,5.100e+00,2.019e-01,9.646e-02,1.490e-01,1.289e-03
4.091e-02,-1.817e+00,1.443e+00,5.114e+00,6.530e-02,3.969e-02,1.526e-01,8.624e-04
4.187e-02,-1.810e+00,1.447e+00,5.130e+00,1.184e-01,3.969e-02,1.512e-01,7.170e-04
4.326e-02,-1.798e+00,1.451e+00,5.145e+00,9.818e-02,3.969e-02,1.526e-01,5.162e-04
4.444e-02,-1.788e+00,1.455e+00,5.160e+00,1.791e-01,6.033e-02,1.512e-01,3.478e-04
4.638e-02,-1.771e+00,1.461e+00,5.175e+00,-5.104e-02,5.517e-02,1.512e-01,7.967e-05
4.604e-02,-1.774e+00,1.467e+00,5.190e+00,2.499e-01,1.905e-02,1.404e-01,1.122e-04
4.836e-02,-1.752e+00,1.469e+00,5.204e+00,2.246e-01,3.563e-03,1.461e-01,1.079e-04
5.067e-02,-1.729e+00,1.469e+00,5.219e+00,-2.069e-02,2.937e-02,1.519e-01,4.166e-04
5.067e-02,-1.729e+00,1.472e+00,5.234e+00,2.423e-01,1.389e-02,1.411e-01,4.186e-04
5.283e-02,-1.707e+00,1.474e+00,5.248e+00,1.472e-02,1.389e-02,1.497e-01,7.311e-04
5.316e-02,-1.704e+00,1.475e+00,5.263e+00,2.373e-01,2.937e-02,1.390e-01,7.832e-04
5.522e-02,-1.682e+00,1.478e+00,5.277e+00,2.069e-01,8.724e-03,1.512e-01,1.113e-03
5.716e-02,-1.661e+00,1.479e+00,5.292e+00,1.994e-01,9.130e-02,1.483e-01,1.459e-03
5.892e-02,-1.641e+00,1.487e+00,5.307e+00,4.507e-02,7.582e-02,1.483e-01,1.760e-03
5.939e-02,-1.635e+00,1.495e+00,5.322e+00,2.373e-01,-2.740e-02,1.404e-01,1.812e-03
6.108e-02,-1.613e+00,1.493e+00,5.336e+00,2.550e-01,4.485e-02,1.275e-01,1.965e-03
6.301e-02,-1.588e+00,1.497e+00,5.349e+00,8.806e-02,8.724e-03,1.468e-01,2.200e-03
6.376e-02,-1.578e+00,1.498e+00,5.363e+00,2.297e-01,3.563e-03,1.411e-01,2.286e-03
6.534e-02,-1.556e+00,1.499e+00,5.377e+00,1.842e-01,1.389e-02,1.476e-01,2.491e-03
6.668e-02,-1.537e+00,1.500e+00,5.392e+00,2.322e-01,3.969e-02,1.440e-01,2.691e-03
6.826e-02,-1.514e+00,1.504e+00,5.407e+00,1.311e-01,2.421e-02,1.483e-01,2.921e-03
6.918e-02,-1.500e+00,1.506e+00,5.421e+00,2.348e-01,1.905e-02,1.433e-01,3.040e-03
7.062e-02,-1.478e+00,1.508e+00,5.436e+00,-1.092e-01,1.905e-02,1.483e-01,3.215e-03
7.012e-02,-1.486e+00,1.510e+00,5.451e+00,2.575e-01,7.065e-02,1.296e-01,3.165e-03
7.142e-02,-1.463e+00,1.516e+00,5.464e+00,1.361e-01,-4.288e-02,1.490e-01,3.234e-03
7.224e-02,-1.448e+00,1.512e+00,5.478e+00,2.651e-01,5.517e-02,1.045e-01,3.280e-03
7.369e-02,-1.423e+00,1.515e+00,5.489e+00,1.209e-01,7.582e-02,1.490e-01,3.429e-03
7.439e-02,-1.410e+00,1.522e+00,5.504e+00,2.651e-01,-1.192e-02,1.189e-01,3.467e-03
7.562e-02,-1.385e+00,1.522e+00,5.516e+00,2.525e-01,-1.598e-03,1.354e-01,3.462e-03
7.686e-02,-1.359e+00,1.522e+00,5.529e+00,2.474e-01,-6.758e-03,1.404e-01,3.509e-03
7.809e-02,-1.335e+00,1.521e+00,5.543e+00,1.058e-01,1.905e-02,1.461e-01,3.603e-03
7.867e-02,-1.323e+00,1.523e+00,5.558e+00,2.752e-01,3.563e-03,1.303e-01,3.657e-03
7.987e-02,-1.298e+00,1.523e+00,5.571e+00,9.312e-02,-1.598e-03,1.468e-01,3.770e-03
8.039e-02,-1.287e+00,1.523e+00,5.586e+00,2.778e-01,2.421e-02,1.088e-01,3.830e-03
8.159e-02,-1.262e+00,1.523e+00,5.596e+00,2.398e-01,1.905e-02,1.404e-01,3.997e-03
8.274e-02,-1.237e+00,1.525e+00,5.611e+00,1.766e-01,3.563e-03,1.418e-01,4.171e-03
8.357e-02,-1.219e+00,1.525e+00,5.625e+00,2.904e-01,3.969e-02,1.181e-01,4.299e-03
8.475e-02,-1.193e+00,1.525e+00,5.637e+00,2.145e-01,3.563e-03,1.411e-01,4.503e-03
8.575e-02,-1.171e+00,1.525e+00,5.651e+00,2.853e-01,4.485e-02,1.146e-01,4.699e-03
8.694e-02,-1.145e+00,1.525e+00,5.662e+00,2.145e-01,7.065e-02,1.404e-01,4.956e-03
8.787e-02,-1.123e+00,1.532e+00,5.676e+00,2.752e-01,7.065e-02,9.805e-02,5.130e-03
8.886e-02,-1.097e+00,1.533e+00,5.686e+00,2.828e-01,7.582e-02,1.246e-01,5.256e-03
8.988e-02,-1.071e+00,1.533e+00,5.698e+00,-1.219e-01,6.549e-02,1.461e-01,5.411e-03
8.957e-02,-1.080e+00,1.539e+00,5.713e+00,2.828e-01,6.549e-02,1.074e-01,5.388e-03
9.030e-02,-1.056e+00,1.539e+00,5.724e+00,2.702e-01,5.001e-02,1.253e-01,5.386e-03
9.113e-02,-1.030e+00,1.540e+00,5.736e+00,2.778e-01,6.549e-02,1.239e-01,5.401e-03
9.194e-02,-1.003e+00,1.540e+00,5.749e+00,6.783e-02,8.098e-02,1.447e-01,5.432e-03
9.217e-02,-9.949e-01,1.548e+00,5.763e+00,2.727e-01,-2.224e-02,7.580e-02,5.424e-03
9.274e-02,-9.700e-01,1.548e+00,5.771e+00,2.423e-01,-3.256e-02,1.346e-01,5.283e-03
9.332e-02,-9.455e-01,1.545e+00,5.784e+00,2.778e-01,-1.192e-02,1.138e-01,5.200e-03
9.400e-02,-9.191e-01,1.545e+00,5.796e+00,2.752e-01,-2.740e-02,1.217e-01,5.185e-03
9.469e-02,-8.925e-01,1.545e+00,5.808e+00,2.853e-01,1.389e-02,9.159e-02,5.196e-03
9.537e-02,-8.660e-01,1.545e+00,5.817e+00,9.312e-02,-2.224e-02,1.425e-01,5.231e-03
9.566e-02,-8.552e-01,1.543e+00,5.831e+00,9.312e-02,-2.224e-02,1.425e-01,5.261e-03
9.593e-02,-8.458e-01,1.541e+00,5.845e+00,2.752e-01,3.563e-03,1.131e-01,5.312e-03
9.669e-02,-8.207e-01,1.541e+00,5.857e+00,2.196e-01,2.421e-02,1.325e-01,5.497e-03
9.735e-02,-7.983e-01,1.543e+00,5.870e+00,2.778e-01,-6.758e-03,1.102e-01,5.656e-03
9.808e-02,-7.721e-01,1.543e+00,5.881e+00,2.095e-01,2.937e-02,1.325e-01,5.827e-03
9.865e-02,-7.507e-01,1.546e+00,5.894e+00,2.879e-01,3.969e-02,1.038e-01,5.956e-03
9.930e-02,-7.245e-01,1.546e+00,5.905e+00,6.530e-02,4.485e-02,1.404e-01,6.088e-03
9.949e-02,-7.163e-01,1.550e+00,5.919e+00,2.853e-01,-1.598e-03,8.513e-02,6.121e-03
1.000e-01,-6.914e-01,1.550e+00,5.927e+00,2.803e-01,1.905e-02,1.189e-01,6.160e-03
1.005e-01,-6.648e-01,1.550e+00,5.939e+00,2.904e-01,-1.598e-03,1.002e-01,6.222e-03
1.011e-01,-6.383e-01,1.550e+00,5.949e+00,2.171e-01,8.724e-03,1.318e-01,6.306e-03
1.015e-01,-6.161e-01,1.551e+00,5.962e+00,2.044e-01,3.453e-02,1.303e-01,6.383e-03
1.019e-01,-5.955e-01,1.555e+00,5.975e+00,2.676e-01,1.389e-02,1.246e-01,6.427e-03
1.023e-01,-5.694e-01,1.555e+00,5.988e+00,1.361e-01,1.905e-02,1.368e-01,6.448e-03
1.025e-01,-5.547e-01,1.557e+00,6.001e+00,2.676e-01,2.937e-02,1.131e-01,6.457e-03
1.029e-01,-5.293e-01,1.557e+00,6.013e+00,1.589e-01,3.969e-02,1.354e-01,6.450e-03
1.031e-01,-5.125e-01,1.561e+00,6.026e+00,2.727e-01,1.171e-01,1.131e-01,6.423e-03
1.033e-01,-4.872e-01,1.564e+00,6.038e+00,2.752e-01,3.969e-02,1.189e-01,6.301e-03
1.035e-01,-4.607e-01,1.565e+00,6.049e+00,2.752e-01,8.098e-02,1.016e-01,6.141e-03
1.036e-01,-4.342e-01,1.565e+00,6.060e+00,2.348e-01,-6.869e-02,1.289e-01,5.993e-03
1.038e-01,-4.104e-01,1.559e+00,6.073e+00,2.803e-01,1.068e-01,9.733e-02,5.935e-03
1.041e-01,-3.841e-01,1.559e+00,6.082e+00,2.474e-01,7.065e-02,1.232e-01,5.990e-03
1.044e-01,-3.592e-01,1.565e+00,6.095e+00,1.209e-01,-3.256e-02,1.397e-01,5.982e-03
1.044e-01,-3.460e-01,1.563e+00,6.109e+00,2.727e-01,9.646e-02,1.074e-01,5.947e-03
1.046e-01,-3.209e-01,1.565e+00,6.119e+00,1.311e-01,6.033e-02,1.375e-01,5.916e-03
1.047e-01,-3.067e-01,1.570e+00,6.133e+00,2.727e-01,-4.805e-02,9.159e-02,5.855e-03
1.047e-01,-2.812e-01,1.571e+00,6.142e+00,2.373e-01,-5.321e-02,1.275e-01,5.664e-03
1.047e-01,-2.572e-01,1.566e+00,6.155e+00,2.778e-01,-1.192e-02,9.590e-02,5.552e-03
1.049e-01,-2.308e-01,1.566e+00,6.165e+00,2.575e-01,-5.837e-02,1.210e-01,5.527e-03
1.051e-01,-2.050e-01,1.561e+00,6.177e+00,2.727e-01,1.016e-01,9.949e-02,5.581e-03
1.053e-01,-1.788e-01,1.562e+00,6.187e+00,2.676e-01,8.098e-02,1.074e-01,5.704e-03
1.055e-01,-1.527e-01,1.566e+00,6.197e+00,1.007e-01,-2.740e-02,1.390e-01,5.773e-03
1.055e-01,-1.413e-01,1.563e+00,6.211e+00,2.449e-01,8.614e-02,1.210e-01,5.799e-03
1.056e-01,-1.179e-01,1.571e+00,6.223e+00,2.525e-01,3.563e-03,1.196e-01,5.812e-03
1.056e-01,-9.269e-02,1.572e+00,6.235e+00,2.828e-01,-1.598e-03,6.934e-02,5.718e-03
1.056e-01,-6.621e-02,1.572e+00,6.242e+00,1.538e-01,3.563e-03,1.346e-01,5.630e-03
1.056e-01,-4.985e-02,1.572e+00,6.256e+00,2.550e-01,-1.192e-02,1.181e-01,5.582e-03
1.055e-01,-2.512e-02,1.571e+00,6.268e+00,2.221e-01,-1.598e-03,1.275e-01,5.529e-03
1.055e-01,-2.566e-03,1.571e+00,6.280e+00,2.727e-01,-1.192e-02,9.805e-02,5.511e-03
1.055e-01,2.366e-02,1.571e+00,6.872e-03,2.550e-01,-6.758e-03,1.117e-01,5.509e-03
1.055e-01,4.932e-02,1.571e+00,1.804e-02,2.676e-01,1.389e-02,1.146e-01,5.531e-03
1.055e-01,7.582e-02,1.570e+00,2.950e-02,2.474e-01,1.389e-02,1.203e-01,5.581e-03
1.055e-01,1.008e-01,1.572e+00,4.153e-02,2.145e-01,3.563e-03,1.289e-01,5.630e-03
1.055e-01,1.226e-01,1.572e+00,5.442e-02,6.530e-02,8.724e-03,1.411e-01,5.664e-03
1.055e-01,1.304e-01,1.573e+00,6.853e-02,2.651e-01,3.563e-03,1.045e-01,5.675e-03
1.054e-01,1.553e-01,1.573e+00,7.898e-02,1.488e-01,2.937e-02,1.361e-01,5.705e-03
1.053e-01,1.712e-01,1.576e+00,9.259e-02,2.803e-01,6.033e-02,9.877e-02,5.713e-03
1.052e-01,1.968e-01,1.576e+00,1.025e-01,2.095e-01,2.937e-02,1.289e-01,5.693e-03
1.051e-01,2.182e-01,1.579e+00,1.154e-01,2.727e-01,3.563e-03,1.024e-01,5.663e-03
1.048e-01,2.444e-01,1.579e+00,1.256e-01,2.272e-01,-1.192e-02,1.260e-01,5.597e-03
1.047e-01,2.675e-01,1.578e+00,1.382e-01,2.778e-01,-1.598e-03,7.796e-02,5.564e-03
1.045e-01,2.937e-01,1.578e+00,1.460e-01,2.575e-01,3.969e-02,1.232e-01,5.562e-03
1.042e-01,3.196e-01,1.582e+00,1.583e-01,8.806e-02,1.389e-02,1.411e-01,5.534e-03
1.041e-01,3.299e-01,1.583e+00,1.724e-01,2.727e-01,2.421e-02,1.088e-01,5.499e-03
1.038e-01,3.550e-01,1.583e+00,1.833e-01,2.095e-01,8.724e-03,1.332e-01,5.402e-03
1.035e-01,3.764e-01,1.584e+00,1.966e-01,2.778e-01,-6.758e-03,1.031e-01,5.324e-03
1.032e-01,4.026e-01,1.584e+00,2.069e-01,2.145e-01,3.453e-02,1.325e-01,5.233e-03
1.029e-01,4.245e-01,1.587e+00,2.202e-01,2.803e-01,2.937e-02,1.009e-01,5.138e-03
1.024e-01,4.507e-01,1.588e+00,2.303e-01,2.651e-01,5.517e-02,1.203e-01,4.990e-03
1.019e-01,4.768e-01,1.590e+00,2.423e-01,2.752e-01,-1.192e-02,9.518e-02,4.829e-03
1.014e-01,5.034e-01,1.590e+00,2.518e-01,1.867e-01,-1.708e-02,1.361e-01,4.643e-03
1.011e-01,5.228e-01,1.589e+00,2.654e-01,1.134e-01,2.421e-02,1.425e-01,4.533e-03
1.008e-01,5.348e-01,1.591e+00,2.797e-01,2.752e-01,-4.288e-02,1.038e-01,4.471e-03
1.003e-01,5.601e-01,1.591e+00,2.901e-01,2.550e-01,-5.321e-02,1.282e-01,4.316e-03
9.985e-02,5.857e-01,1.586e+00,3.029e-01,2.752e-01,8.098e-02,1.074e-01,4.235e-03
9.945e-02,6.121e-01,1.586e+00,3.136e-01,2.019e-01,7.582e-02,1.368e-01,4.244e-03
9.905e-02,6.329e-01,1.593e+00,3.273e-01,2.676e-01,-1.598e-03,1.095e-01,4.193e-03
9.845e-02,6.589e-01,1.594e+00,3.382e-01,1.968e-01,-3.256e-02,1.361e-01,4.031e-03
9.800e-02,6.792e-01,1.591e+00,3.519e-01,2.752e-01,-1.708e-02,9.949e-02,3.946e-03
9.748e-02,7.052e-01,1.591e+00,3.618e-01,2.626e-01,-1.708e-02,1.268e-01,3.904e-03
9.697e-02,7.316e-01,1.589e+00,3.745e-01,2.752e-01,1.171e-01,1.059e-01,3.901e-03
9.646e-02,7.578e-01,1.591e+00,3.851e-01,1.791e-01,-3.772e-02,1.404e-01,3.917e-03
9.610e-02,7.765e-01,1.588e+00,3.991e-01,2.727e-01,8.098e-02,1.124e-01,3.945e-03
9.565e-02,8.021e-01,1.589e+00,4.104e-01,2.272e-01,8.098e-02,1.368e-01,4.040e-03
9.514e-02,8.252e-01,1.597e+00,4.240e-01,2.778e-01,-6.758e-03,1.102e-01,4.046e-03
9.444e-02,8.514e-01,1.598e+00,4.351e-01,2.246e-01,3.563e-03,1.390e-01,3.951e-03
9.382e-02,8.743e-01,1.598e+00,4.490e-01,9.659e-03,3.563e-03,1.476e-01,3.883e-03
9.375e-02,8.771e-01,1.598e+00,4.637e-01,2.550e-01,2.937e-02,1.325e-01,3.875e-03
9.307e-02,9.006e-01,1.601e+00,4.770e-01,2.676e-01,-1.708e-02,1.260e-01,3.781e-03
9.227e-02,9.271e-01,1.601e+00,4.896e-01,2.474e-01,-3.256e-02,1.361e-01,3.656e-03
9.154e-02,9.520e-01,1.598e+00,5.032e-01,2.853e-01,3.453e-02,9.733e-02,3.595e-03
9.082e-02,9.784e-01,1.598e+00,5.129e-01,2.550e-01,3.453e-02,1.339e-01,3.605e-03
9.009e-02,1.004e+00,1.601e+00,5.263e-01,8.301e-02,2.421e-02,1.490e-01,3.603e-03
8.978e-02,1.014e+00,1.604e+00,5.412e-01,2.651e-01,3.969e-02,1.167e-01,3.581e-03
8.894e-02,1.039e+00,1.606e+00,5.529e-01,0.000e+00,0.000e+00,0.000e+00,3.481e-03


==> figs/non_quantized_NN-L_P.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.044e-01,3.563e-03,1.246e-01,0.000e+00
1.000e-01,1.880e-02,1.571e+00,1.246e-02,3.253e-01,3.585e-03,1.016e-01,1.326e-06
9.999e-02,4.487e-02,1.571e+00,2.262e-02,2.558e-01,-6.439e-03,1.181e-01,1.279e-05
9.999e-02,7.061e-02,1.571e+00,3.444e-02,2.620e-01,-3.137e-02,9.374e-02,4.777e-05
1.000e-01,9.676e-02,1.568e+00,4.381e-02,1.624e-01,1.836e-03,1.239e-01,1.384e-04
1.001e-01,1.139e-01,1.568e+00,5.620e-02,2.614e-01,3.513e-02,9.303e-02,2.306e-04
1.001e-01,1.392e-01,1.571e+00,6.550e-02,1.754e-01,2.767e-02,1.224e-01,3.457e-04
1.001e-01,1.575e-01,1.574e+00,7.775e-02,1.445e-01,1.327e-02,1.354e-01,3.881e-04
1.000e-01,1.723e-01,1.575e+00,9.129e-02,3.734e-01,-7.215e-03,9.590e-02,3.959e-04
9.991e-02,1.978e-01,1.575e+00,1.009e-01,1.936e-01,-2.251e-02,1.361e-01,4.021e-04
9.984e-02,2.179e-01,1.573e+00,1.145e-01,3.658e-01,1.962e-02,1.102e-01,4.371e-04
9.979e-02,2.438e-01,1.573e+00,1.255e-01,3.137e-01,4.266e-02,1.246e-01,5.321e-04
9.973e-02,2.704e-01,1.573e+00,1.380e-01,3.297e-01,1.974e-02,7.724e-02,6.474e-04
9.967e-02,2.970e-01,1.573e+00,1.457e-01,2.003e-01,1.275e-02,1.260e-01,7.809e-04
9.962e-02,3.176e-01,1.574e+00,1.583e-01,2.212e-01,-1.041e-02,1.289e-01,8.861e-04
9.955e-02,3.396e-01,1.573e+00,1.712e-01,2.570e-01,7.511e-02,1.282e-01,1.004e-03
9.942e-02,3.650e-01,1.579e+00,1.840e-01,1.677e-01,4.140e-02,1.382e-01,1.101e-03
9.924e-02,3.825e-01,1.583e+00,1.978e-01,3.603e-01,3.063e-02,1.232e-01,1.084e-03
9.890e-02,4.083e-01,1.584e+00,2.101e-01,3.354e-01,4.428e-02,1.289e-01,1.010e-03
9.856e-02,4.349e-01,1.584e+00,2.230e-01,3.430e-01,8.412e-02,1.181e-01,9.521e-04
9.821e-02,4.614e-01,1.584e+00,2.349e-01,2.477e-01,5.734e-02,1.361e-01,9.128e-04
9.783e-02,4.864e-01,1.589e+00,2.485e-01,3.163e-01,2.437e-02,1.260e-01,8.327e-04
9.734e-02,5.129e-01,1.590e+00,2.611e-01,1.993e-01,4.118e-02,1.390e-01,6.792e-04
9.692e-02,5.334e-01,1.593e+00,2.750e-01,3.720e-01,-6.045e-02,1.081e-01,5.373e-04
9.632e-02,5.594e-01,1.594e+00,2.858e-01,3.045e-01,-6.606e-02,1.268e-01,3.118e-04
9.571e-02,5.860e-01,1.594e+00,2.984e-01,3.015e-01,-1.973e-02,1.031e-01,1.006e-04
9.510e-02,6.126e-01,1.594e+00,3.088e-01,1.837e-01,1.293e-03,1.368e-01,9.046e-05
9.467e-02,6.317e-01,1.594e+00,3.224e-01,2.939e-01,-2.765e-02,1.181e-01,2.161e-04
9.407e-02,6.576e-01,1.594e+00,3.342e-01,2.292e-01,-6.765e-02,1.339e-01,3.714e-04
9.360e-02,6.809e-01,1.588e+00,3.476e-01,2.721e-01,4.448e-02,1.268e-01,4.277e-04
9.317e-02,7.071e-01,1.587e+00,3.603e-01,1.611e-01,4.595e-02,1.425e-01,3.687e-04
9.286e-02,7.242e-01,1.591e+00,3.746e-01,3.536e-01,-3.618e-02,8.154e-02,3.503e-04
9.233e-02,7.499e-01,1.592e+00,3.827e-01,2.206e-01,-1.100e-02,1.354e-01,3.758e-04
9.187e-02,7.724e-01,1.591e+00,3.963e-01,1.272e-01,-3.152e-02,1.454e-01,3.713e-04
9.162e-02,7.859e-01,1.588e+00,4.108e-01,3.903e-01,3.641e-02,1.153e-01,3.350e-04
9.120e-02,8.113e-01,1.587e+00,4.223e-01,2.222e-01,6.556e-02,1.461e-01,2.027e-04
9.076e-02,8.340e-01,1.593e+00,4.369e-01,3.790e-01,-4.101e-02,1.275e-01,1.291e-04
9.016e-02,8.602e-01,1.594e+00,4.497e-01,3.554e-01,-3.049e-02,1.045e-01,1.222e-04
8.954e-02,8.868e-01,1.594e+00,4.601e-01,2.750e-01,2.189e-02,1.246e-01,9.250e-05
8.893e-02,9.133e-01,1.594e+00,4.726e-01,3.892e-02,1.808e-02,1.497e-01,3.831e-05
8.879e-02,9.191e-01,1.596e+00,4.876e-01,4.282e-01,1.824e-02,1.181e-01,2.634e-05
8.817e-02,9.438e-01,1.596e+00,4.994e-01,3.251e-01,1.397e-02,1.454e-01,6.829e-06
8.751e-02,9.704e-01,1.596e+00,5.139e-01,3.780e-01,1.033e-02,1.239e-01,6.718e-05
8.684e-02,9.970e-01,1.596e+00,5.263e-01,2.413e-01,7.383e-03,1.447e-01,1.539e-04
8.623e-02,1.021e+00,1.596e+00,5.408e-01,3.371e-01,3.558e-02,1.217e-01,2.498e-04
8.555e-02,1.048e+00,1.597e+00,5.530e-01,1.124e-01,1.793e-02,1.504e-01,3.685e-04
8.522e-02,1.060e+00,1.598e+00,5.680e-01,3.908e-01,3.989e-02,1.346e-01,4.260e-04
8.452e-02,1.086e+00,1.598e+00,5.815e-01,3.995e-01,7.359e-02,9.733e-02,5.338e-04
8.379e-02,1.112e+00,1.598e+00,5.912e-01,2.784e-01,5.658e-02,1.311e-01,6.759e-04
8.306e-02,1.139e+00,1.598e+00,6.043e-01,5.727e-02,3.510e-02,1.519e-01,8.487e-04
8.284e-02,1.146e+00,1.602e+00,6.195e-01,3.884e-01,4.643e-02,1.332e-01,8.942e-04
8.207e-02,1.171e+00,1.602e+00,6.328e-01,3.390e-01,8.539e-02,1.433e-01,1.005e-03
8.125e-02,1.198e+00,1.602e+00,6.471e-01,3.244e-01,8.404e-02,1.282e-01,1.156e-03
8.042e-02,1.224e+00,1.602e+00,6.600e-01,2.736e-01,7.838e-02,1.318e-01,1.341e-03
7.959e-02,1.251e+00,1.603e+00,6.731e-01,2.071e-01,1.352e-01,1.433e-01,1.548e-03
7.879e-02,1.272e+00,1.615e+00,6.875e-01,2.267e-01,-1.300e-02,1.296e-01,1.608e-03
7.777e-02,1.294e+00,1.615e+00,7.004e-01,1.879e-01,1.092e-02,1.440e-01,1.534e-03
7.691e-02,1.314e+00,1.616e+00,7.148e-01,2.327e-01,-5.478e-03,1.275e-01,1.496e-03
7.587e-02,1.336e+00,1.616e+00,7.276e-01,1.353e-01,-2.162e-02,1.512e-01,1.471e-03
7.523e-02,1.351e+00,1.614e+00,7.427e-01,2.660e-01,1.079e-01,1.375e-01,1.488e-03
7.412e-02,1.376e+00,1.618e+00,7.564e-01,1.004e-01,-4.762e-03,1.504e-01,1.525e-03
7.357e-02,1.387e+00,1.618e+00,7.715e-01,2.974e-01,3.650e-02,1.461e-01,1.526e-03
7.238e-02,1.412e+00,1.618e+00,7.861e-01,2.176e-01,3.233e-02,1.504e-01,1.564e-03
7.130e-02,1.434e+00,1.621e+00,8.011e-01,2.558e-01,6.948e-02,1.454e-01,1.605e-03
6.995e-02,1.460e+00,1.627e+00,8.157e-01,-5.892e-04,3.265e-02,1.526e-01,1.577e-03
6.983e-02,1.462e+00,1.631e+00,8.309e-01,4.004e-01,6.835e-02,1.253e-01,1.569e-03
6.835e-02,1.486e+00,1.631e+00,8.435e-01,3.147e-01,5.968e-02,1.418e-01,1.422e-03
6.675e-02,1.513e+00,1.631e+00,8.577e-01,2.265e-01,2.100e-02,1.483e-01,1.317e-03
6.533e-02,1.535e+00,1.633e+00,8.725e-01,2.052e-01,8.140e-02,1.440e-01,1.256e-03
6.396e-02,1.556e+00,1.641e+00,8.869e-01,1.181e-01,-9.070e-03,1.504e-01,1.148e-03
6.308e-02,1.569e+00,1.641e+00,9.019e-01,2.304e-01,4.526e-02,1.468e-01,1.049e-03
6.149e-02,1.591e+00,1.645e+00,9.166e-01,2.161e-02,-5.415e-03,1.519e-01,8.803e-04
6.120e-02,1.595e+00,1.645e+00,9.318e-01,3.260e-01,3.931e-03,1.497e-01,8.471e-04
5.938e-02,1.619e+00,1.645e+00,9.468e-01,1.861e-01,-3.606e-02,1.526e-01,6.868e-04
5.798e-02,1.639e+00,1.641e+00,9.620e-01,2.422e-01,9.265e-03,1.476e-01,6.412e-04
5.630e-02,1.662e+00,1.642e+00,9.768e-01,1.911e-01,-4.933e-03,1.433e-01,6.940e-04
5.491e-02,1.682e+00,1.642e+00,9.911e-01,-1.657e-02,-1.805e-02,1.512e-01,7.927e-04
5.490e-02,1.682e+00,1.640e+00,1.006e+00,3.152e-01,8.001e-02,1.390e-01,7.920e-04
5.324e-02,1.706e+00,1.640e+00,1.020e+00,7.817e-02,4.009e-02,1.526e-01,1.049e-03
5.257e-02,1.715e+00,1.643e+00,1.035e+00,2.119e-01,6.351e-02,1.512e-01,1.162e-03
5.105e-02,1.736e+00,1.650e+00,1.051e+00,1.151e-01,6.827e-02,1.504e-01,1.350e-03
5.004e-02,1.748e+00,1.656e+00,1.066e+00,2.334e-01,1.063e-01,1.476e-01,1.428e-03
4.800e-02,1.770e+00,1.667e+00,1.080e+00,1.717e-01,-1.428e-03,1.447e-01,1.456e-03
4.629e-02,1.788e+00,1.668e+00,1.095e+00,4.670e-03,8.776e-03,1.504e-01,1.460e-03
4.611e-02,1.790e+00,1.668e+00,1.110e+00,2.347e-01,2.471e-02,1.411e-01,1.466e-03
4.398e-02,1.811e+00,1.671e+00,1.124e+00,1.091e-01,5.775e-02,1.461e-01,1.557e-03
4.275e-02,1.823e+00,1.676e+00,1.139e+00,9.861e-02,1.163e-01,1.433e-01,1.628e-03
4.165e-02,1.833e+00,1.687e+00,1.153e+00,1.285e-01,9.608e-02,1.418e-01,1.641e-03
4.011e-02,1.846e+00,1.697e+00,1.167e+00,1.149e-01,1.177e-02,1.418e-01,1.575e-03
3.863e-02,1.857e+00,1.699e+00,1.181e+00,-9.532e-02,-2.103e-02,1.447e-01,1.504e-03
3.962e-02,1.849e+00,1.697e+00,1.196e+00,3.461e-01,4.646e-02,1.339e-01,1.543e-03
3.665e-02,1.873e+00,1.697e+00,1.209e+00,1.356e-01,7.307e-02,1.397e-01,1.543e-03
3.476e-02,1.887e+00,1.704e+00,1.223e+00,5.876e-02,1.271e-01,1.361e-01,1.654e-03
3.385e-02,1.894e+00,1.716e+00,1.237e+00,1.156e-01,6.108e-02,1.346e-01,1.688e-03
3.220e-02,1.905e+00,1.723e+00,1.250e+00,7.163e-02,1.282e-01,1.311e-01,1.700e-03
3.101e-02,1.912e+00,1.735e+00,1.263e+00,-1.102e-02,8.184e-02,1.311e-01,1.702e-03
3.109e-02,1.912e+00,1.744e+00,1.276e+00,1.750e-01,1.081e-01,1.253e-01,1.707e-03
2.824e-02,1.928e+00,1.755e+00,1.289e+00,7.612e-03,3.673e-02,1.268e-01,1.557e-03
2.784e-02,1.930e+00,1.759e+00,1.302e+00,1.070e-01,1.093e-01,1.224e-01,1.546e-03
2.594e-02,1.939e+00,1.769e+00,1.314e+00,-3.751e-02,-6.004e-03,1.246e-01,1.494e-03
2.645e-02,1.937e+00,1.770e+00,1.326e+00,1.131e-01,6.160e-02,1.174e-01,1.508e-03
2.442e-02,1.947e+00,1.775e+00,1.338e+00,3.807e-02,4.078e-02,1.160e-01,1.489e-03
2.351e-02,1.951e+00,1.780e+00,1.350e+00,1.070e-01,1.602e-01,1.067e-01,1.519e-03
2.133e-02,1.961e+00,1.795e+00,1.360e+00,-4.325e-02,1.371e-01,1.045e-01,1.659e-03
2.205e-02,1.958e+00,1.809e+00,1.371e+00,6.711e-02,2.766e-01,9.733e-02,1.641e-03
2.059e-02,1.964e+00,1.835e+00,1.380e+00,6.523e-02,2.393e-01,9.374e-02,1.587e-03
1.880e-02,1.970e+00,1.860e+00,1.390e+00,-1.846e-03,4.674e-03,9.877e-02,1.501e-03
1.869e-02,1.970e+00,1.862e+00,1.400e+00,9.308e-02,1.080e-01,8.944e-02,1.496e-03
1.620e-02,1.979e+00,1.872e+00,1.409e+00,-8.727e-02,1.175e-01,8.729e-02,1.519e-03
1.840e-02,1.972e+00,1.884e+00,1.417e+00,1.103e-01,8.179e-02,9.159e-02,1.562e-03
1.545e-02,1.981e+00,1.892e+00,1.427e+00,1.016e-03,3.913e-01,7.150e-02,1.474e-03
1.513e-02,1.982e+00,1.929e+00,1.434e+00,8.706e-03,1.183e-01,8.154e-02,1.492e-03
1.484e-02,1.982e+00,1.943e+00,1.442e+00,9.834e-03,3.501e-02,8.442e-02,1.477e-03
1.448e-02,1.983e+00,1.948e+00,1.450e+00,6.217e-02,4.156e-01,6.289e-02,1.460e-03
1.224e-02,1.989e+00,1.986e+00,1.457e+00,1.451e-02,2.817e-01,7.509e-02,1.432e-03
1.148e-02,1.990e+00,2.016e+00,1.464e+00,-1.838e-02,2.461e-01,7.580e-02,1.455e-03
1.217e-02,1.989e+00,2.041e+00,1.472e+00,7.745e-02,1.325e-01,8.226e-02,1.482e-03
8.964e-03,1.995e+00,2.055e+00,1.480e+00,6.142e-02,4.228e-01,5.212e-02,1.600e-03
5.929e-03,2.001e+00,2.095e+00,1.485e+00,-1.624e-01,4.281e-01,4.853e-02,2.900e-03
1.344e-02,1.988e+00,2.138e+00,1.490e+00,1.179e-01,3.540e-01,8.154e-02,2.395e-03
8.172e-03,1.996e+00,2.175e+00,1.498e+00,2.647e-02,2.799e-01,8.800e-02,1.565e-03
6.197e-03,1.999e+00,2.203e+00,1.507e+00,-6.083e-02,4.437e-01,3.777e-02,1.863e-03
9.474e-03,1.995e+00,2.247e+00,1.511e+00,9.200e-02,4.094e-01,6.576e-02,1.827e-03
4.355e-03,2.001e+00,2.288e+00,1.517e+00,-6.080e-02,3.930e-01,8.442e-02,2.128e-03
7.612e-03,1.997e+00,2.328e+00,1.526e+00,8.556e-02,4.027e-01,7.078e-02,1.762e-03
2.437e-03,2.002e+00,2.368e+00,1.533e+00,-6.680e-02,4.937e-01,7.628e-03,2.821e-03
6.429e-03,1.999e+00,2.417e+00,1.534e+00,2.330e-02,4.856e-01,3.322e-03,1.904e-03
5.207e-03,2.000e+00,2.466e+00,1.534e+00,-2.338e-02,4.669e-01,2.557e-02,1.825e-03
6.765e-03,1.999e+00,2.513e+00,1.536e+00,1.006e-04,4.486e-01,3.777e-02,2.028e-03
6.916e-03,1.998e+00,2.559e+00,1.540e+00,4.454e-02,4.234e-01,6.002e-02,2.064e-03
3.446e-03,2.001e+00,2.601e+00,1.546e+00,-1.267e-02,4.143e-01,6.002e-02,1.574e-03
4.138e-03,2.000e+00,2.643e+00,1.552e+00,2.949e-02,4.198e-01,6.432e-02,1.597e-03
1.822e-03,2.001e+00,2.685e+00,1.559e+00,2.165e-02,4.952e-01,-8.878e-03,1.710e-03
-2.096e-04,2.002e+00,2.735e+00,1.558e+00,-4.730e-02,5.103e-01,3.322e-03,2.402e-03
3.663e-03,2.001e+00,2.786e+00,1.558e+00,3.079e-02,4.920e-01,6.193e-03,1.856e-03
1.355e-03,2.002e+00,2.836e+00,1.559e+00,-2.825e-02,4.555e-01,3.275e-02,1.774e-03
3.605e-03,2.001e+00,2.882e+00,1.562e+00,3.465e-02,4.701e-01,1.265e-02,1.946e-03
7.349e-04,2.002e+00,2.929e+00,1.563e+00,-3.079e-02,4.488e-01,3.346e-02,1.715e-03
3.232e-03,2.001e+00,2.974e+00,1.567e+00,1.372e-02,4.063e-01,5.284e-02,1.966e-03
2.238e-03,2.001e+00,3.016e+00,1.572e+00,3.206e-03,4.179e-01,4.207e-02,1.720e-03
1.831e-03,2.001e+00,3.057e+00,1.576e+00,-1.594e-02,3.835e-01,5.427e-02,1.643e-03
3.267e-03,2.001e+00,3.096e+00,1.582e+00,3.027e-02,4.283e-01,6.193e-03,2.066e-03
6.178e-04,2.001e+00,3.139e+00,1.582e+00,1.028e-02,4.636e-01,-2.661e-04,1.386e-03
-5.796e-04,2.001e+00,-3.098e+00,1.582e+00,7.279e-03,5.161e-01,-7.442e-03,1.361e-03
-1.333e-03,2.001e+00,-3.046e+00,1.581e+00,-1.295e-02,5.242e-01,-7.442e-03,1.421e-03
-2.120e-04,2.001e+00,-2.993e+00,1.581e+00,-1.126e-02,5.274e-01,-8.878e-03,1.427e-03
9.141e-04,2.002e+00,-2.940e+00,1.580e+00,1.824e-02,5.278e-01,-8.878e-03,1.684e-03
-6.269e-04,2.001e+00,-2.887e+00,1.579e+00,-1.976e-02,4.742e-01,3.920e-02,1.290e-03
9.711e-04,2.002e+00,-2.839e+00,1.583e+00,3.253e-02,5.214e-01,-3.137e-03,1.792e-03
-1.701e-03,2.001e+00,-2.787e+00,1.582e+00,-1.336e-02,5.146e-01,4.515e-04,1.043e-03
-8.160e-04,2.001e+00,-2.735e+00,1.582e+00,5.306e-03,5.184e-01,1.337e-02,1.219e-03
-1.156e-03,2.001e+00,-2.683e+00,1.584e+00,3.485e-03,4.955e-01,3.059e-02,1.114e-03
-1.479e-03,2.001e+00,-2.633e+00,1.587e+00,1.139e-03,4.982e-01,3.275e-02,1.018e-03
-1.595e-03,2.001e+00,-2.583e+00,1.590e+00,1.624e-02,4.864e-01,3.920e-02,9.808e-04
-2.847e-03,2.000e+00,-2.534e+00,1.594e+00,-1.299e-02,4.792e-01,3.920e-02,6.590e-04
-1.996e-03,2.001e+00,-2.485e+00,1.598e+00,4.124e-02,4.674e-01,5.858e-02,9.058e-04
-4.855e-03,1.998e+00,-2.438e+00,1.604e+00,-8.872e-02,2.692e-01,8.011e-02,4.393e-04
1.019e-03,2.003e+00,-2.410e+00,1.612e+00,1.603e-01,5.004e-01,2.844e-02,3.458e-03
-9.144e-03,1.994e+00,-2.361e+00,1.615e+00,-1.391e-01,4.502e-01,2.916e-02,1.068e-03
-1.230e-03,2.002e+00,-2.315e+00,1.618e+00,1.393e-01,4.811e-01,4.495e-02,2.148e-03
-8.881e-03,1.993e+00,-2.267e+00,1.622e+00,-1.011e-01,3.088e-01,6.217e-02,5.810e-04
-3.793e-03,2.000e+00,-2.235e+00,1.628e+00,9.916e-02,4.272e-01,5.212e-02,8.467e-04
-8.732e-03,1.993e+00,-2.193e+00,1.634e+00,-4.114e-02,4.421e-01,5.069e-02,3.022e-04
-7.083e-03,1.995e+00,-2.148e+00,1.639e+00,2.076e-02,4.228e-01,8.226e-02,2.539e-04
-7.901e-03,1.994e+00,-2.106e+00,1.647e+00,-4.787e-04,2.867e-01,1.024e-01,1.785e-04
-7.968e-03,1.994e+00,-2.076e+00,1.657e+00,2.357e-02,2.342e-01,1.059e-01,1.743e-04
-8.989e-03,1.992e+00,-2.052e+00,1.668e+00,3.665e-02,3.712e-01,1.181e-01,7.659e-05
-1.058e-02,1.989e+00,-2.015e+00,1.679e+00,2.123e-02,3.193e-01,1.210e-01,4.125e-05
-1.152e-02,1.987e+00,-1.983e+00,1.692e+00,6.858e-02,3.864e-01,1.368e-01,5.217e-05
-1.400e-02,1.981e+00,-1.944e+00,1.705e+00,2.621e-02,3.535e-01,1.411e-01,1.726e-04
-1.504e-02,1.978e+00,-1.909e+00,1.719e+00,1.310e-01,3.039e-01,1.519e-01,2.464e-04
-1.891e-02,1.966e+00,-1.878e+00,1.735e+00,-4.595e-02,2.642e-01,1.468e-01,6.358e-04
-1.802e-02,1.969e+00,-1.851e+00,1.749e+00,1.101e-01,3.069e-01,1.555e-01,5.748e-04
-2.056e-02,1.960e+00,-1.820e+00,1.765e+00,9.135e-02,2.772e-01,1.504e-01,6.363e-04
-2.273e-02,1.951e+00,-1.792e+00,1.780e+00,-3.526e-02,2.264e-01,1.512e-01,6.981e-04
-2.223e-02,1.953e+00,-1.769e+00,1.795e+00,1.432e-01,1.765e-01,1.504e-01,7.356e-04
-2.463e-02,1.941e+00,-1.751e+00,1.810e+00,1.112e-01,6.118e-02,1.504e-01,4.520e-04
-2.663e-02,1.929e+00,-1.744e+00,1.825e+00,3.543e-02,1.239e-01,1.526e-01,3.002e-04
-2.733e-02,1.925e+00,-1.732e+00,1.840e+00,4.735e-02,-5.646e-03,1.562e-01,2.550e-04
-2.807e-02,1.921e+00,-1.731e+00,1.856e+00,1.848e-01,5.483e-02,1.533e-01,1.938e-04
-3.080e-02,1.904e+00,-1.726e+00,1.871e+00,8.377e-02,9.385e-02,1.533e-01,1.238e-04
-3.220e-02,1.894e+00,-1.717e+00,1.887e+00,-4.372e-02,5.288e-02,1.533e-01,1.328e-04
-3.172e-02,1.898e+00,-1.711e+00,1.902e+00,2.620e-01,3.793e-02,1.526e-01,1.510e-04
-3.499e-02,1.874e+00,-1.708e+00,1.917e+00,-8.077e-02,1.080e-02,1.526e-01,9.747e-05
-3.427e-02,1.880e+00,-1.707e+00,1.932e+00,2.750e-01,6.718e-02,1.519e-01,9.043e-05
-3.748e-02,1.856e+00,-1.707e+00,1.948e+00,1.462e-01,8.155e-02,1.512e-01,2.325e-04
-3.955e-02,1.841e+00,-1.699e+00,1.963e+00,7.269e-02,5.514e-02,1.497e-01,4.247e-04
-4.055e-02,1.833e+00,-1.693e+00,1.978e+00,7.928e-02,7.804e-02,1.468e-01,5.052e-04
-4.148e-02,1.825e+00,-1.686e+00,1.992e+00,1.153e-01,3.811e-02,1.476e-01,5.561e-04
-4.275e-02,1.814e+00,-1.682e+00,2.007e+00,1.630e-01,1.850e-02,1.497e-01,5.976e-04
-4.450e-02,1.798e+00,-1.680e+00,2.022e+00,1.459e-01,2.568e-02,1.490e-01,6.789e-04
-4.608e-02,1.783e+00,-1.677e+00,2.037e+00,1.298e-01,6.454e-02,1.533e-01,7.892e-04
-4.744e-02,1.770e+00,-1.671e+00,2.052e+00,1.506e-01,1.133e-01,1.533e-01,8.808e-04
-4.885e-02,1.755e+00,-1.660e+00,2.068e+00,1.515e-01,4.071e-04,1.533e-01,9.070e-04
-5.019e-02,1.740e+00,-1.659e+00,2.083e+00,1.488e-01,-1.179e-04,1.555e-01,8.861e-04
-5.151e-02,1.725e+00,-1.659e+00,2.099e+00,4.509e-02,4.179e-02,1.540e-01,9.106e-04
-5.197e-02,1.720e+00,-1.655e+00,2.114e+00,2.574e-01,6.261e-02,1.555e-01,9.219e-04
-5.392e-02,1.696e+00,-1.650e+00,2.130e+00,1.584e-01,7.793e-02,1.540e-01,9.104e-04
-5.518e-02,1.679e+00,-1.642e+00,2.145e+00,1.750e-01,5.591e-02,1.547e-01,8.552e-04
-5.636e-02,1.662e+00,-1.636e+00,2.160e+00,1.819e-01,-4.036e-02,1.540e-01,7.204e-04
-5.757e-02,1.644e+00,-1.639e+00,2.176e+00,1.392e-01,9.078e-02,1.540e-01,5.987e-04
-5.850e-02,1.629e+00,-1.631e+00,2.191e+00,2.385e-01,-3.524e-02,1.461e-01,5.126e-04
-5.992e-02,1.606e+00,-1.634e+00,2.206e+00,-2.947e-02,-2.919e-02,1.562e-01,3.423e-04
-5.987e-02,1.607e+00,-1.637e+00,2.221e+00,3.457e-01,-1.405e-02,1.540e-01,3.415e-04
-6.146e-02,1.583e+00,-1.637e+00,2.237e+00,3.391e-01,2.239e-02,1.440e-01,3.460e-04
-6.322e-02,1.557e+00,-1.637e+00,2.251e+00,2.314e-01,3.846e-03,1.562e-01,4.243e-04
-6.477e-02,1.533e+00,-1.637e+00,2.267e+00,2.292e-01,-1.884e-02,1.468e-01,5.490e-04
-6.630e-02,1.510e+00,-1.638e+00,2.282e+00,3.406e-02,1.148e-01,1.562e-01,7.348e-04
-6.663e-02,1.505e+00,-1.628e+00,2.297e+00,3.156e-01,-1.858e-02,1.569e-01,7.698e-04
-6.801e-02,1.480e+00,-1.627e+00,2.313e+00,8.348e-02,-8.080e-03,1.555e-01,7.745e-04
-6.857e-02,1.471e+00,-1.628e+00,2.328e+00,4.207e-01,3.857e-02,1.440e-01,7.929e-04
-7.000e-02,1.446e+00,-1.628e+00,2.343e+00,3.672e-01,6.173e-02,1.325e-01,8.872e-04
-7.151e-02,1.419e+00,-1.628e+00,2.356e+00,2.375e-01,5.533e-02,1.540e-01,1.039e-03
-7.282e-02,1.395e+00,-1.623e+00,2.371e+00,2.795e-01,5.845e-02,1.468e-01,1.164e-03
-7.418e-02,1.369e+00,-1.622e+00,2.386e+00,1.173e-01,7.121e-02,1.540e-01,1.261e-03
-7.481e-02,1.356e+00,-1.616e+00,2.402e+00,3.176e-01,1.132e-01,1.411e-01,1.289e-03
-7.593e-02,1.330e+00,-1.615e+00,2.416e+00,1.899e-01,8.675e-02,1.519e-01,1.263e-03
-7.673e-02,1.311e+00,-1.607e+00,2.431e+00,2.998e-01,1.286e-02,1.461e-01,1.199e-03
-7.765e-02,1.285e+00,-1.606e+00,2.445e+00,1.329e-01,3.147e-03,1.533e-01,1.016e-03
-7.817e-02,1.270e+00,-1.606e+00,2.461e+00,3.402e-01,2.666e-02,1.490e-01,9.274e-04
-7.906e-02,1.245e+00,-1.606e+00,2.476e+00,3.435e-01,4.917e-02,1.268e-01,7.944e-04
-8.000e-02,1.218e+00,-1.606e+00,2.488e+00,9.249e-02,3.633e-02,1.540e-01,6.914e-04
-8.036e-02,1.208e+00,-1.603e+00,2.504e+00,4.048e-01,5.050e-02,1.167e-01,6.454e-04
-8.115e-02,1.182e+00,-1.602e+00,2.515e+00,3.558e-01,2.122e-02,1.418e-01,5.023e-04
-8.199e-02,1.156e+00,-1.602e+00,2.530e+00,3.321e-01,3.376e-02,1.425e-01,3.831e-04
-8.283e-02,1.129e+00,-1.602e+00,2.544e+00,2.383e-01,3.677e-02,1.476e-01,2.964e-04
-8.355e-02,1.105e+00,-1.599e+00,2.559e+00,3.027e-01,2.938e-02,1.382e-01,2.074e-04
-8.429e-02,1.079e+00,-1.599e+00,2.572e+00,2.514e-01,1.596e-02,1.440e-01,8.291e-05
-8.497e-02,1.054e+00,-1.597e+00,2.587e+00,2.681e-01,2.884e-03,1.440e-01,2.715e-05
-8.567e-02,1.027e+00,-1.597e+00,2.601e+00,4.643e-02,3.106e-02,1.519e-01,1.386e-04
-8.583e-02,1.021e+00,-1.594e+00,2.616e+00,4.386e-01,-7.939e-04,1.361e-01,1.681e-04
-8.640e-02,9.959e-01,-1.594e+00,2.630e+00,4.034e-01,5.224e-02,9.590e-02,3.183e-04
-8.702e-02,9.693e-01,-1.594e+00,2.640e+00,3.480e-01,-7.806e-03,1.397e-01,4.539e-04
-8.763e-02,9.427e-01,-1.594e+00,2.654e+00,1.758e-01,-2.026e-04,1.468e-01,5.631e-04
-8.806e-02,9.243e-01,-1.594e+00,2.668e+00,4.042e-01,-1.769e-03,1.397e-01,6.233e-04
-8.865e-02,8.985e-01,-1.594e+00,2.682e+00,3.609e-01,3.793e-02,1.059e-01,6.873e-04
-8.927e-02,8.719e-01,-1.594e+00,2.693e+00,3.183e-01,4.211e-02,1.303e-01,7.288e-04
-8.988e-02,8.453e-01,-1.594e+00,2.706e+00,7.116e-02,3.652e-02,1.497e-01,7.460e-04
-9.007e-02,8.366e-01,-1.591e+00,2.721e+00,4.399e-01,4.123e-02,1.153e-01,7.578e-04
-9.056e-02,8.116e-01,-1.590e+00,2.732e+00,4.330e-01,4.448e-02,1.375e-01,8.364e-04
-9.108e-02,7.851e-01,-1.590e+00,2.746e+00,4.064e-01,4.811e-02,1.289e-01,8.982e-04
-9.159e-02,7.585e-01,-1.590e+00,2.759e+00,2.934e-01,5.749e-02,1.440e-01,9.374e-04
-9.211e-02,7.319e-01,-1.590e+00,2.773e+00,3.712e-01,2.610e-02,1.174e-01,9.542e-04
-9.263e-02,7.053e-01,-1.590e+00,2.785e+00,9.691e-02,4.174e-02,1.490e-01,9.491e-04
-9.282e-02,6.942e-01,-1.586e+00,2.800e+00,4.714e-01,-5.674e-02,9.949e-02,9.581e-04
-9.321e-02,6.690e-01,-1.586e+00,2.810e+00,4.518e-01,-4.812e-02,1.382e-01,1.030e-03
-9.361e-02,6.425e-01,-1.586e+00,2.824e+00,4.383e-01,-3.919e-02,1.296e-01,1.086e-03
-9.402e-02,6.159e-01,-1.586e+00,2.837e+00,3.403e-01,-6.070e-02,1.425e-01,1.122e-03
-9.442e-02,5.893e-01,-1.586e+00,2.851e+00,4.071e-01,8.565e-04,1.095e-01,1.137e-03
-9.483e-02,5.627e-01,-1.586e+00,2.862e+00,2.584e-01,-6.089e-02,1.440e-01,1.131e-03
-9.528e-02,5.369e-01,-1.591e+00,2.876e+00,3.866e-01,8.049e-02,1.260e-01,1.049e-03
-9.582e-02,5.104e-01,-1.591e+00,2.889e+00,3.749e-01,7.992e-02,1.368e-01,8.665e-04
-9.637e-02,4.838e-01,-1.591e+00,2.903e+00,3.543e-01,8.502e-02,1.160e-01,6.626e-04
-9.691e-02,4.572e-01,-1.591e+00,2.914e+00,2.373e-01,8.030e-02,1.425e-01,4.394e-04
-9.732e-02,4.332e-01,-1.584e+00,2.929e+00,3.776e-01,1.144e-02,1.332e-01,3.027e-04
-9.765e-02,4.068e-01,-1.583e+00,2.942e+00,3.499e-01,1.775e-02,1.382e-01,2.571e-04
-9.798e-02,3.802e-01,-1.583e+00,2.956e+00,3.574e-01,2.449e-02,1.117e-01,1.938e-04
-9.831e-02,3.537e-01,-1.583e+00,2.967e+00,2.249e-01,2.140e-02,1.418e-01,1.119e-04
-9.858e-02,3.308e-01,-1.581e+00,2.981e+00,3.844e-01,3.331e-02,1.325e-01,4.702e-05
-9.885e-02,3.045e-01,-1.581e+00,2.994e+00,3.636e-01,2.962e-02,1.375e-01,1.158e-05
-9.912e-02,2.780e-01,-1.581e+00,3.008e+00,3.644e-01,5.777e-04,1.153e-01,8.874e-05
-9.939e-02,2.514e-01,-1.581e+00,3.020e+00,2.829e-01,2.879e-02,1.397e-01,1.841e-04
-9.966e-02,2.248e-01,-1.581e+00,3.034e+00,3.516e-01,4.710e-02,1.253e-01,2.975e-04
-9.994e-02,1.982e-01,-1.581e+00,3.046e+00,3.495e-01,5.556e-02,1.346e-01,4.290e-04
-1.002e-01,1.716e-01,-1.581e+00,3.060e+00,3.516e-01,4.381e-02,1.339e-01,5.783e-04
-1.005e-01,1.451e-01,-1.581e+00,3.073e+00,2.972e-01,4.799e-02,1.404e-01,7.456e-04
-1.008e-01,1.185e-01,-1.581e+00,3.087e+00,3.329e-01,2.164e-02,1.160e-01,9.306e-04
-1.010e-01,9.189e-02,-1.581e+00,3.099e+00,1.024e-01,9.898e-02,1.468e-01,1.133e-03
-1.011e-01,8.026e-02,-1.572e+00,3.113e+00,4.693e-01,4.847e-02,1.059e-01,1.184e-03
-1.011e-01,5.504e-02,-1.571e+00,3.124e+00,4.481e-01,8.896e-02,1.275e-01,1.150e-03
-1.011e-01,2.845e-02,-1.571e+00,3.137e+00,4.231e-01,5.752e-02,1.095e-01,1.130e-03
-1.011e-01,1.872e-03,-1.571e+00,3.148e+00,3.811e-01,6.783e-02,1.361e-01,1.128e-03
-1.011e-01,-2.471e-02,-1.571e+00,3.161e+00,3.868e-01,6.305e-02,9.087e-02,1.144e-03
-1.011e-01,-5.129e-02,-1.571e+00,3.170e+00,2.580e-01,7.942e-02,1.397e-01,1.177e-03
-1.011e-01,-7.700e-02,-1.565e+00,3.184e+00,3.285e-01,1.202e-01,1.110e-01,1.157e-03
-1.009e-01,-1.035e-01,-1.565e+00,3.195e+00,3.072e-01,9.710e-02,1.325e-01,1.058e-03
-1.008e-01,-1.301e-01,-1.565e+00,3.209e+00,2.858e-01,6.923e-02,9.733e-02,9.753e-04
-1.006e-01,-1.567e-01,-1.565e+00,3.218e+00,1.935e-01,1.089e-01,1.390e-01,9.104e-04
-1.004e-01,-1.767e-01,-1.555e+00,3.232e+00,9.829e-02,-2.848e-02,1.461e-01,7.829e-04
-1.002e-01,-1.873e-01,-1.556e+00,3.247e+00,4.640e-01,-6.512e-04,1.016e-01,6.637e-04
-9.987e-02,-2.125e-01,-1.557e+00,3.257e+00,4.343e-01,-1.665e-02,1.332e-01,4.339e-04
-9.949e-02,-2.391e-01,-1.557e+00,3.270e+00,4.205e-01,4.482e-02,1.253e-01,2.093e-04
-9.912e-02,-2.657e-01,-1.557e+00,3.283e+00,4.225e-01,-3.773e-02,1.354e-01,2.800e-06
-9.874e-02,-2.922e-01,-1.557e+00,3.296e+00,3.990e-01,-1.664e-02,1.124e-01,1.856e-04
-9.837e-02,-3.188e-01,-1.557e+00,3.308e+00,2.810e-01,-2.132e-04,1.425e-01,3.557e-04
-9.799e-02,-3.454e-01,-1.557e+00,3.322e+00,3.806e-01,-1.950e-02,1.203e-01,5.075e-04
-9.761e-02,-3.720e-01,-1.557e+00,3.334e+00,3.668e-01,-7.331e-03,1.354e-01,6.408e-04
-9.724e-02,-3.986e-01,-1.557e+00,3.347e+00,3.487e-01,-5.037e-03,1.102e-01,7.555e-04
-9.686e-02,-4.251e-01,-1.557e+00,3.358e+00,2.554e-01,-3.838e-02,1.411e-01,8.514e-04
-9.654e-02,-4.508e-01,-1.560e+00,3.373e+00,3.122e-01,2.084e-03,1.174e-01,8.843e-04
-9.627e-02,-4.773e-01,-1.561e+00,3.384e+00,2.564e-01,-6.391e-02,1.418e-01,8.410e-04
-9.607e-02,-5.031e-01,-1.566e+00,3.398e+00,3.126e-01,9.924e-02,1.311e-01,7.140e-04
-9.596e-02,-5.296e-01,-1.567e+00,3.412e+00,2.184e-01,7.432e-02,1.418e-01,4.725e-04
-9.579e-02,-5.519e-01,-1.560e+00,3.426e+00,3.442e-01,2.127e-02,1.318e-01,3.228e-04
-9.549e-02,-5.781e-01,-1.559e+00,3.439e+00,2.827e-01,-7.673e-03,1.418e-01,2.421e-04
-9.518e-02,-6.046e-01,-1.559e+00,3.453e+00,3.452e-01,-3.096e-02,1.390e-01,1.415e-04
-9.487e-02,-6.312e-01,-1.559e+00,3.467e+00,2.247e-01,2.367e-02,1.454e-01,2.049e-05
-9.458e-02,-6.541e-01,-1.557e+00,3.482e+00,3.775e-01,2.608e-02,1.325e-01,7.738e-05
-9.421e-02,-6.803e-01,-1.557e+00,3.495e+00,3.126e-01,2.848e-02,1.411e-01,1.728e-04
-9.384e-02,-7.069e-01,-1.557e+00,3.509e+00,3.465e-01,5.205e-02,1.239e-01,2.901e-04
-9.346e-02,-7.335e-01,-1.557e+00,3.521e+00,1.454e-01,3.944e-03,1.461e-01,4.290e-04
-9.324e-02,-7.491e-01,-1.556e+00,3.536e+00,4.334e-01,4.218e-02,1.382e-01,5.182e-04
-9.287e-02,-7.747e-01,-1.556e+00,3.550e+00,4.222e-01,6.674e-02,1.009e-01,6.750e-04
-9.248e-02,-8.012e-01,-1.556e+00,3.560e+00,3.544e-01,5.082e-02,1.275e-01,8.600e-04
-9.210e-02,-8.278e-01,-1.556e+00,3.573e+00,2.712e-01,6.120e-02,1.433e-01,1.068e-03
-9.171e-02,-8.543e-01,-1.555e+00,3.587e+00,3.301e-01,5.635e-02,1.368e-01,1.287e-03
-9.130e-02,-8.808e-01,-1.555e+00,3.601e+00,1.178e-01,9.304e-02,1.476e-01,1.515e-03
-9.105e-02,-8.939e-01,-1.547e+00,3.615e+00,4.224e-01,1.102e-01,1.361e-01,1.589e-03
-9.042e-02,-9.192e-01,-1.546e+00,3.629e+00,4.039e-01,1.210e-01,1.088e-01,1.605e-03
-8.976e-02,-9.458e-01,-1.546e+00,3.640e+00,3.398e-01,9.108e-02,1.303e-01,1.644e-03
-8.910e-02,-9.724e-01,-1.546e+00,3.653e+00,2.378e-01,1.082e-01,1.447e-01,1.710e-03
-8.839e-02,-9.964e-01,-1.536e+00,3.667e+00,3.030e-01,6.108e-02,1.425e-01,1.682e-03
-8.745e-02,-1.023e+00,-1.535e+00,3.682e+00,2.996e-01,3.105e-02,1.260e-01,1.513e-03
-8.650e-02,-1.049e+00,-1.535e+00,3.694e+00,2.670e-01,1.711e-02,1.397e-01,1.367e-03
-8.555e-02,-1.076e+00,-1.535e+00,3.708e+00,2.159e-01,5.026e-02,1.232e-01,1.249e-03
-8.471e-02,-1.098e+00,-1.530e+00,3.720e+00,6.465e-02,5.829e-03,1.476e-01,1.123e-03
-8.439e-02,-1.106e+00,-1.529e+00,3.735e+00,3.579e-01,3.513e-02,1.203e-01,1.060e-03
-8.335e-02,-1.131e+00,-1.529e+00,3.747e+00,3.253e-01,1.480e-02,1.425e-01,8.636e-04
-8.225e-02,-1.157e+00,-1.529e+00,3.762e+00,2.860e-01,2.066e-02,1.260e-01,6.845e-04
-8.114e-02,-1.184e+00,-1.529e+00,3.774e+00,1.093e-01,6.688e-03,1.483e-01,5.379e-04
-8.063e-02,-1.196e+00,-1.529e+00,3.789e+00,3.219e-01,4.642e-02,1.246e-01,4.783e-04
-7.956e-02,-1.221e+00,-1.529e+00,3.801e+00,1.411e-01,-7.886e-03,1.512e-01,3.683e-04
-7.893e-02,-1.236e+00,-1.529e+00,3.817e+00,3.447e-01,6.345e-03,1.210e-01,3.224e-04
-7.787e-02,-1.262e+00,-1.529e+00,3.829e+00,1.350e-01,1.063e-02,1.519e-01,2.840e-04
-7.726e-02,-1.276e+00,-1.528e+00,3.844e+00,3.653e-01,-5.296e-03,1.296e-01,2.715e-04
-7.617e-02,-1.302e+00,-1.528e+00,3.857e+00,1.488e-01,4.616e-02,1.533e-01,2.615e-04
-7.547e-02,-1.318e+00,-1.524e+00,3.872e+00,3.798e-01,1.978e-02,1.361e-01,2.442e-04
-7.426e-02,-1.343e+00,-1.524e+00,3.886e+00,1.816e-01,-1.275e-02,1.533e-01,1.771e-04
-7.338e-02,-1.362e+00,-1.525e+00,3.901e+00,3.498e-01,1.777e-02,1.325e-01,1.626e-04
-7.219e-02,-1.388e+00,-1.525e+00,3.914e+00,1.042e-01,5.494e-02,1.540e-01,1.992e-04
-7.162e-02,-1.400e+00,-1.520e+00,3.930e+00,3.875e-01,6.003e-02,1.282e-01,2.059e-04
-7.033e-02,-1.425e+00,-1.519e+00,3.943e+00,1.376e-01,3.343e-02,1.547e-01,1.667e-04
-6.954e-02,-1.440e+00,-1.516e+00,3.958e+00,3.684e-01,6.366e-02,1.411e-01,1.448e-04
-6.815e-02,-1.465e+00,-1.516e+00,3.972e+00,3.066e-01,9.869e-02,1.461e-01,9.436e-05
-6.669e-02,-1.492e+00,-1.516e+00,3.987e+00,1.879e-01,9.884e-02,1.526e-01,9.614e-05
-6.554e-02,-1.511e+00,-1.507e+00,4.002e+00,2.491e-01,-3.636e-02,1.476e-01,5.537e-05
-6.400e-02,-1.536e+00,-1.509e+00,4.017e+00,6.681e-02,-2.868e-02,1.512e-01,5.117e-05
-6.350e-02,-1.544e+00,-1.512e+00,4.032e+00,2.974e-01,-3.394e-02,1.433e-01,4.985e-05
-6.205e-02,-1.569e+00,-1.513e+00,4.046e+00,-9.970e-04,-5.716e-03,1.497e-01,4.227e-05
-6.193e-02,-1.571e+00,-1.513e+00,4.061e+00,3.577e-01,-1.627e-02,1.476e-01,5.311e-05
-6.053e-02,-1.595e+00,-1.513e+00,4.076e+00,3.033e-01,3.992e-02,1.375e-01,2.256e-04
-5.900e-02,-1.622e+00,-1.513e+00,4.090e+00,1.824e-01,5.502e-03,1.504e-01,4.908e-04
-5.790e-02,-1.641e+00,-1.513e+00,4.105e+00,1.758e-01,4.759e-02,1.476e-01,7.291e-04
-5.684e-02,-1.659e+00,-1.508e+00,4.119e+00,1.216e-01,3.770e-02,1.504e-01,9.527e-04
-5.602e-02,-1.671e+00,-1.504e+00,4.134e+00,1.705e-01,9.776e-02,1.519e-01,1.085e-03
-5.484e-02,-1.688e+00,-1.495e+00,4.150e+00,1.784e-01,7.453e-02,1.519e-01,1.189e-03
-5.342e-02,-1.706e+00,-1.487e+00,4.165e+00,1.651e-01,6.434e-02,1.519e-01,1.193e-03
-5.197e-02,-1.722e+00,-1.481e+00,4.180e+00,1.485e-01,6.791e-02,1.512e-01,1.129e-03
-5.057e-02,-1.737e+00,-1.474e+00,4.195e+00,1.020e-01,4.961e-02,1.504e-01,1.016e-03
-4.952e-02,-1.748e+00,-1.469e+00,4.210e+00,1.973e-01,5.181e-02,1.490e-01,9.007e-04
-4.753e-02,-1.767e+00,-1.464e+00,4.225e+00,8.345e-02,1.478e-02,1.490e-01,6.552e-04
-4.653e-02,-1.776e+00,-1.462e+00,4.240e+00,1.214e-01,4.778e-02,1.490e-01,5.334e-04
-4.521e-02,-1.788e+00,-1.457e+00,4.255e+00,1.811e-01,1.792e-02,1.490e-01,3.742e-04
-4.319e-02,-1.805e+00,-1.455e+00,4.270e+00,1.242e-01,3.305e-02,1.454e-01,1.479e-04
-4.168e-02,-1.818e+00,-1.452e+00,4.284e+00,1.163e-01,5.545e-02,1.454e-01,1.166e-05
-4.026e-02,-1.830e+00,-1.447e+00,4.299e+00,1.183e-01,5.232e-02,1.440e-01,1.134e-04
-3.876e-02,-1.842e+00,-1.441e+00,4.313e+00,1.122e-01,6.950e-02,1.440e-01,2.522e-04
-3.726e-02,-1.853e+00,-1.434e+00,4.328e+00,6.463e-02,1.424e-02,1.418e-01,3.983e-04
-3.632e-02,-1.860e+00,-1.433e+00,4.342e+00,1.380e-01,5.309e-02,1.404e-01,4.905e-04
-3.446e-02,-1.873e+00,-1.428e+00,4.356e+00,1.197e-01,3.388e-02,1.397e-01,6.444e-04
-3.271e-02,-1.885e+00,-1.424e+00,4.370e+00,1.618e-02,7.248e-02,1.411e-01,7.524e-04
-3.234e-02,-1.887e+00,-1.417e+00,4.384e+00,7.822e-02,7.166e-02,1.411e-01,7.732e-04
-3.119e-02,-1.894e+00,-1.410e+00,4.398e+00,1.844e-01,1.834e-03,1.332e-01,8.720e-04
-2.835e-02,-1.912e+00,-1.409e+00,4.411e+00,2.854e-02,-1.099e-03,1.339e-01,1.011e-03
-2.768e-02,-1.916e+00,-1.409e+00,4.425e+00,9.473e-02,1.075e-01,1.210e-01,1.003e-03
-2.620e-02,-1.925e+00,-1.399e+00,4.437e+00,-5.345e-02,1.187e-01,1.203e-01,9.692e-04
-2.693e-02,-1.921e+00,-1.387e+00,4.449e+00,1.636e-01,8.147e-02,1.174e-01,9.446e-04
-2.420e-02,-1.935e+00,-1.379e+00,4.461e+00,8.948e-02,4.895e-02,1.167e-01,1.072e-03
-2.235e-02,-1.944e+00,-1.374e+00,4.472e+00,-8.056e-03,1.940e-01,1.059e-01,1.050e-03
-2.235e-02,-1.944e+00,-1.355e+00,4.483e+00,4.975e-02,4.951e-02,1.088e-01,1.043e-03
-2.137e-02,-1.949e+00,-1.349e+00,4.494e+00,5.363e-02,8.956e-02,1.088e-01,1.088e-03
-2.017e-02,-1.954e+00,-1.340e+00,4.505e+00,7.826e-02,1.043e-01,1.016e-01,1.121e-03
-1.839e-02,-1.961e+00,-1.330e+00,4.515e+00,1.688e-02,1.046e-01,1.038e-01,1.119e-03
-1.786e-02,-1.964e+00,-1.320e+00,4.525e+00,1.859e-02,2.287e-01,9.303e-02,1.108e-03
-1.738e-02,-1.965e+00,-1.298e+00,4.535e+00,5.099e-02,1.868e-01,9.231e-02,1.117e-03
-1.602e-02,-1.970e+00,-1.278e+00,4.544e+00,2.944e-02,1.132e-01,9.446e-02,1.184e-03
-1.510e-02,-1.973e+00,-1.266e+00,4.553e+00,2.225e-03,2.929e-01,8.154e-02,1.220e-03
-1.496e-02,-1.973e+00,-1.238e+00,4.561e+00,5.974e-02,2.093e-01,8.298e-02,1.227e-03
-1.310e-02,-1.979e+00,-1.217e+00,4.570e+00,-2.264e-02,-5.446e-04,8.513e-02,1.401e-03
-1.365e-02,-1.977e+00,-1.215e+00,4.578e+00,1.074e-01,3.598e-01,6.863e-02,1.352e-03
-1.013e-02,-1.986e+00,-1.182e+00,4.585e+00,-9.177e-02,2.489e-01,7.939e-02,1.488e-03
-1.310e-02,-1.979e+00,-1.156e+00,4.593e+00,3.268e-02,1.848e-01,7.939e-02,1.209e-03
-1.217e-02,-1.981e+00,-1.137e+00,4.601e+00,4.277e-02,3.809e-01,4.279e-02,1.400e-03
-1.033e-02,-1.985e+00,-1.100e+00,4.605e+00,3.817e-03,3.766e-01,5.284e-02,1.736e-03
-1.000e-02,-1.986e+00,-1.062e+00,4.611e+00,1.570e-02,3.175e-01,7.365e-02,1.796e-03
-9.260e-03,-1.987e+00,-1.030e+00,4.618e+00,1.394e-02,2.973e-01,7.509e-02,1.963e-03
-8.514e-03,-1.988e+00,-9.995e-01,4.625e+00,1.884e-03,3.129e-01,7.293e-02,2.136e-03
-8.355e-03,-1.988e+00,-9.681e-01,4.633e+00,1.372e-02,3.550e-01,4.351e-02,2.175e-03
-7.611e-03,-1.989e+00,-9.327e-01,4.637e+00,2.910e-02,3.506e-01,4.423e-02,2.380e-03
-5.909e-03,-1.992e+00,-8.974e-01,4.641e+00,2.782e-03,3.134e-01,7.006e-02,2.803e-03
-5.593e-03,-1.992e+00,-8.656e-01,4.648e+00,5.017e-03,2.738e-01,9.231e-02,2.871e-03
-5.274e-03,-1.992e+00,-8.377e-01,4.658e+00,1.136e-02,3.453e-01,1.839e-02,2.946e-03
-4.533e-03,-1.993e+00,-8.035e-01,4.660e+00,1.615e-02,3.492e-01,2.629e-02,3.118e-03
-3.416e-03,-1.994e+00,-7.684e-01,4.662e+00,1.720e-02,3.578e-01,2.055e-02,3.327e-03
-2.160e-03,-1.995e+00,-7.325e-01,4.664e+00,-1.652e-02,3.719e-01,1.480e-02,3.426e-03
-3.202e-03,-1.995e+00,-6.952e-01,4.666e+00,1.996e-02,3.734e-01,4.207e-02,3.312e-03
-1.876e-03,-1.996e+00,-6.576e-01,4.670e+00,7.401e-04,3.499e-01,5.427e-02,3.487e-03
-1.689e-03,-1.996e+00,-6.222e-01,4.675e+00,-9.870e-03,3.446e-01,6.217e-02,3.491e-03
-2.431e-03,-1.995e+00,-5.874e-01,4.682e+00,2.760e-02,3.635e-01,-5.290e-03,3.395e-03
-3.603e-04,-1.997e+00,-5.510e-01,4.681e+00,2.659e-03,3.641e-01,1.887e-03,3.378e-03
4.739e-05,-1.997e+00,-5.144e-01,4.681e+00,-1.162e-02,3.640e-01,-2.661e-04,3.173e-03
-8.735e-04,-1.996e+00,-4.777e-01,4.681e+00,1.041e-02,3.708e-01,9.063e-03,3.449e-03
-1.016e-04,-1.997e+00,-4.405e-01,4.682e+00,-2.458e-02,3.742e-01,-2.419e-03,3.288e-03
-2.086e-03,-1.996e+00,-4.028e-01,4.682e+00,-2.797e-03,3.759e-01,5.475e-03,3.206e-03
-2.514e-03,-1.996e+00,-3.650e-01,4.682e+00,4.188e-03,3.775e-01,-9.838e-04,3.057e-03
-2.173e-03,-1.996e+00,-3.270e-01,4.682e+00,2.117e-02,3.757e-01,3.203e-02,3.191e-03
-2.843e-04,-1.996e+00,-2.892e-01,4.685e+00,1.311e-02,3.652e-01,1.767e-02,3.603e-03
1.048e-03,-1.997e+00,-2.523e-01,4.687e+00,-1.593e-02,3.642e-01,2.987e-02,3.005e-03
-2.716e-04,-1.996e+00,-2.157e-01,4.690e+00,4.902e-03,3.728e-01,3.992e-02,3.547e-03
4.033e-05,-1.996e+00,-1.782e-01,4.694e+00,8.794e-03,3.671e-01,1.409e-02,3.511e-03
8.791e-04,-1.997e+00,-1.412e-01,4.696e+00,-1.846e-02,3.743e-01,5.858e-02,3.180e-03
-7.327e-04,-1.996e+00,-1.036e-01,4.701e+00,2.579e-02,3.766e-01,3.920e-02,3.416e-03
1.477e-03,-1.997e+00,-6.572e-02,4.705e+00,1.973e-02,3.571e-01,-6.725e-03,2.919e-03
3.504e-03,-1.997e+00,-2.961e-02,4.705e+00,-8.737e-03,3.513e-01,-4.572e-03,1.608e-03
2.865e-03,-1.997e+00,5.806e-03,4.704e+00,-5.375e-02,3.684e-01,8.083e-02,2.032e-03
-2.148e-03,-1.997e+00,4.275e-02,4.712e+00,8.463e-02,3.630e-01,1.887e-03,2.368e-03
5.169e-03,-1.996e+00,7.933e-02,4.713e+00,-4.188e-02,3.570e-01,-3.137e-03,6.519e-04
2.042e-03,-1.997e+00,1.153e-01,4.712e+00,8.941e-03,3.592e-01,8.346e-03,2.547e-03
2.509e-03,-1.997e+00,1.515e-01,4.713e+00,1.004e-02,3.585e-01,7.628e-03,2.323e-03
3.493e-03,-1.996e+00,1.875e-01,4.714e+00,-3.150e-02,3.560e-01,1.409e-02,1.804e-03
7.407e-04,-1.997e+00,2.234e-01,4.715e+00,4.051e-03,3.637e-01,2.342e-02,2.849e-03
8.456e-04,-1.997e+00,2.599e-01,4.718e+00,3.975e-03,3.639e-01,2.198e-02,2.844e-03
1.230e-03,-1.997e+00,2.966e-01,4.720e+00,-1.257e-03,3.529e-01,4.064e-02,2.793e-03
1.151e-03,-1.997e+00,3.322e-01,4.724e+00,-1.387e-03,3.599e-01,3.633e-02,2.803e-03
1.022e-03,-1.997e+00,3.684e-01,4.727e+00,6.550e-03,3.559e-01,3.920e-02,2.813e-03
1.569e-03,-1.997e+00,4.042e-01,4.731e+00,4.365e-02,3.612e-01,-9.838e-04,2.762e-03
5.277e-03,-1.995e+00,4.405e-01,4.731e+00,-5.618e-02,3.549e-01,1.887e-03,1.398e-03
9.779e-04,-1.997e+00,4.763e-01,4.732e+00,4.509e-02,3.719e-01,1.169e-03,2.606e-03
4.207e-03,-1.995e+00,5.136e-01,4.732e+00,-2.811e-02,3.547e-01,9.063e-03,1.983e-03
2.308e-03,-1.997e+00,5.494e-01,4.733e+00,1.979e-02,3.594e-01,6.193e-03,2.483e-03
3.641e-03,-1.996e+00,5.856e-01,4.733e+00,-9.076e-03,3.527e-01,1.624e-02,2.219e-03
3.092e-03,-1.996e+00,6.211e-01,4.735e+00,-1.999e-02,3.630e-01,1.839e-02,2.335e-03
1.557e-03,-1.997e+00,6.576e-01,4.737e+00,2.077e-02,3.323e-01,5.499e-02,2.330e-03
2.916e-03,-1.996e+00,6.913e-01,4.742e+00,4.018e-03,3.364e-01,4.064e-02,2.418e-03
3.329e-03,-1.996e+00,7.251e-01,4.746e+00,-1.807e-02,3.265e-01,5.427e-02,2.386e-03
2.131e-03,-1.997e+00,7.581e-01,4.752e+00,-4.079e-03,3.477e-01,5.643e-02,2.323e-03
1.754e-03,-1.997e+00,7.929e-01,4.757e+00,4.634e-02,3.574e-01,2.270e-02,2.214e-03
4.662e-03,-1.994e+00,8.288e-01,4.760e+00,3.018e-03,3.556e-01,3.131e-02,2.417e-03
5.106e-03,-1.994e+00,8.646e-01,4.763e+00,-2.254e-02,3.514e-01,4.279e-02,2.351e-03
3.807e-03,-1.995e+00,9.000e-01,4.767e+00,3.084e-02,3.361e-01,5.930e-02,2.388e-03
5.412e-03,-1.993e+00,9.339e-01,4.773e+00,2.417e-02,3.023e-01,7.580e-02,2.396e-03
6.857e-03,-1.991e+00,9.646e-01,4.780e+00,1.168e-02,3.295e-01,7.509e-02,2.222e-03
7.568e-03,-1.990e+00,9.976e-01,4.788e+00,8.391e-04,3.643e-01,6.934e-02,2.106e-03
7.661e-03,-1.990e+00,1.034e+00,4.795e+00,2.999e-06,3.414e-01,9.805e-02,2.093e-03
7.665e-03,-1.990e+00,1.069e+00,4.805e+00,2.939e-02,3.382e-01,1.210e-01,2.092e-03
8.922e-03,-1.988e+00,1.103e+00,4.817e+00,6.859e-02,3.401e-01,1.325e-01,2.017e-03
1.177e-02,-1.982e+00,1.137e+00,4.830e+00,1.760e-02,2.907e-01,1.418e-01,1.630e-03
1.267e-02,-1.980e+00,1.166e+00,4.844e+00,9.474e-02,3.635e-01,1.332e-01,1.468e-03
1.600e-02,-1.971e+00,1.202e+00,4.858e+00,-2.851e-02,3.662e-01,1.425e-01,8.009e-04
1.539e-02,-1.973e+00,1.239e+00,4.872e+00,4.636e-02,3.372e-01,1.454e-01,8.941e-04
1.662e-02,-1.969e+00,1.273e+00,4.886e+00,7.044e-02,2.110e-01,1.476e-01,7.857e-04
1.856e-02,-1.963e+00,1.296e+00,4.901e+00,9.359e-02,1.477e-01,1.454e-01,6.299e-04
2.098e-02,-1.954e+00,1.311e+00,4.916e+00,2.033e-02,2.622e-01,1.433e-01,3.565e-04
2.164e-02,-1.951e+00,1.337e+00,4.930e+00,8.968e-02,2.183e-01,1.425e-01,2.830e-04
2.349e-02,-1.943e+00,1.359e+00,4.944e+00,1.559e-01,1.742e-01,1.418e-01,1.835e-04
2.653e-02,-1.928e+00,1.377e+00,4.958e+00,-2.190e-02,2.676e-02,1.476e-01,2.209e-06
2.639e-02,-1.929e+00,1.381e+00,4.973e+00,1.181e-01,1.374e-01,1.440e-01,7.795e-06
2.834e-02,-1.919e+00,1.394e+00,4.988e+00,8.164e-02,3.104e-02,1.454e-01,8.992e-05
2.982e-02,-1.910e+00,1.398e+00,5.002e+00,3.117e-02,7.594e-03,1.454e-01,1.828e-04
3.043e-02,-1.907e+00,1.399e+00,5.017e+00,1.376e-01,4.036e-02,1.447e-01,2.341e-04
3.261e-02,-1.894e+00,1.402e+00,5.031e+00,1.873e-02,1.288e-01,1.490e-01,4.794e-04
3.308e-02,-1.891e+00,1.415e+00,5.046e+00,2.240e-01,1.459e-01,1.468e-01,5.342e-04
3.615e-02,-1.871e+00,1.429e+00,5.061e+00,-2.271e-02,1.096e-01,1.519e-01,7.605e-04
3.613e-02,-1.871e+00,1.441e+00,5.076e+00,2.170e-01,8.987e-02,1.483e-01,7.693e-04
3.860e-02,-1.851e+00,1.450e+00,5.091e+00,-7.322e-02,3.219e-02,1.512e-01,7.457e-04
3.802e-02,-1.856e+00,1.453e+00,5.106e+00,3.398e-01,3.265e-02,1.418e-01,7.681e-04
4.079e-02,-1.833e+00,1.454e+00,5.120e+00,3.154e-02,5.785e-02,1.526e-01,7.293e-04
4.138e-02,-1.827e+00,1.459e+00,5.135e+00,2.766e-01,3.239e-02,1.461e-01,7.424e-04
4.412e-02,-1.803e+00,1.460e+00,5.150e+00,-2.184e-02,6.528e-02,1.512e-01,8.297e-04
4.415e-02,-1.803e+00,1.466e+00,5.165e+00,2.762e-01,9.151e-02,1.447e-01,8.367e-04
4.665e-02,-1.779e+00,1.467e+00,5.179e+00,1.860e-01,4.223e-02,1.404e-01,9.340e-04
4.862e-02,-1.760e+00,1.471e+00,5.193e+00,8.012e-02,-1.002e-03,1.519e-01,1.078e-03
4.950e-02,-1.751e+00,1.471e+00,5.209e+00,1.541e-01,5.284e-02,1.440e-01,1.153e-03
5.094e-02,-1.736e+00,1.476e+00,5.223e+00,1.512e-01,6.632e-02,1.433e-01,1.280e-03
5.233e-02,-1.721e+00,1.483e+00,5.237e+00,1.401e-01,5.820e-02,1.433e-01,1.369e-03
5.354e-02,-1.707e+00,1.489e+00,5.252e+00,1.009e-02,8.485e-02,1.504e-01,1.402e-03
5.370e-02,-1.705e+00,1.497e+00,5.267e+00,2.817e-01,2.365e-03,1.361e-01,1.399e-03
5.549e-02,-1.680e+00,1.498e+00,5.280e+00,5.591e-02,8.998e-03,1.483e-01,1.252e-03
5.603e-02,-1.673e+00,1.498e+00,5.295e+00,2.796e-01,1.867e-02,1.332e-01,1.224e-03
5.783e-02,-1.648e+00,1.498e+00,5.309e+00,1.645e-01,1.735e-02,1.447e-01,1.174e-03
5.907e-02,-1.631e+00,1.500e+00,5.323e+00,1.667e-01,1.926e-03,1.404e-01,1.177e-03
6.024e-02,-1.614e+00,1.500e+00,5.337e+00,1.783e-01,5.921e-02,1.210e-01,1.198e-03
6.145e-02,-1.596e+00,1.506e+00,5.349e+00,1.065e-01,3.361e-02,1.468e-01,1.210e-03
6.216e-02,-1.585e+00,1.509e+00,5.364e+00,1.742e-01,5.889e-02,1.468e-01,1.182e-03
6.315e-02,-1.568e+00,1.515e+00,5.379e+00,1.943e-01,4.625e-02,1.411e-01,1.089e-03
6.417e-02,-1.549e+00,1.520e+00,5.393e+00,1.917e-01,-4.066e-02,1.375e-01,9.165e-04
6.518e-02,-1.530e+00,1.517e+00,5.406e+00,1.480e-01,-4.453e-02,1.468e-01,7.626e-04
6.604e-02,-1.515e+00,1.512e+00,5.421e+00,2.224e-01,7.337e-02,1.325e-01,7.288e-04
6.725e-02,-1.493e+00,1.519e+00,5.434e+00,1.536e-01,-5.634e-02,1.447e-01,7.034e-04
6.811e-02,-1.477e+00,1.514e+00,5.449e+00,2.088e-01,8.768e-02,1.346e-01,6.821e-04
6.920e-02,-1.457e+00,1.522e+00,5.462e+00,6.983e-02,-1.578e-02,1.490e-01,6.734e-04
6.961e-02,-1.448e+00,1.521e+00,5.477e+00,3.048e-01,-3.713e-02,1.138e-01,6.441e-04
7.085e-02,-1.423e+00,1.521e+00,5.489e+00,5.367e-02,-3.803e-02,1.504e-01,6.077e-04
7.122e-02,-1.416e+00,1.517e+00,5.504e+00,3.603e-01,-6.966e-03,1.246e-01,6.147e-04
7.256e-02,-1.392e+00,1.517e+00,5.516e+00,2.369e-01,-1.948e-02,1.461e-01,7.300e-04
7.387e-02,-1.368e+00,1.515e+00,5.531e+00,2.700e-01,7.770e-02,1.253e-01,9.010e-04
7.530e-02,-1.342e+00,1.517e+00,5.543e+00,6.998e-02,3.184e-02,1.461e-01,1.133e-03
7.575e-02,-1.333e+00,1.520e+00,5.558e+00,3.171e-01,-2.636e-03,1.332e-01,1.198e-03
7.701e-02,-1.308e+00,1.520e+00,5.571e+00,2.783e-01,2.209e-02,1.102e-01,1.360e-03
7.835e-02,-1.282e+00,1.520e+00,5.582e+00,2.003e-01,2.734e-02,1.153e-01,1.572e-03
7.936e-02,-1.261e+00,1.523e+00,5.594e+00,4.004e-02,6.762e-02,1.447e-01,1.740e-03
7.961e-02,-1.256e+00,1.529e+00,5.608e+00,3.257e-01,5.288e-02,1.311e-01,1.767e-03
8.062e-02,-1.231e+00,1.530e+00,5.621e+00,2.204e-01,4.334e-02,1.425e-01,1.798e-03
8.150e-02,-1.208e+00,1.534e+00,5.635e+00,2.951e-01,6.432e-02,1.318e-01,1.811e-03
8.245e-02,-1.182e+00,1.534e+00,5.649e+00,1.736e-01,5.867e-02,1.418e-01,1.792e-03
8.307e-02,-1.164e+00,1.540e+00,5.663e+00,2.902e-01,9.901e-02,1.260e-01,1.753e-03
8.386e-02,-1.138e+00,1.540e+00,5.675e+00,2.206e-01,8.574e-02,1.339e-01,1.636e-03
8.447e-02,-1.116e+00,1.548e+00,5.689e+00,1.943e-01,-8.295e-04,1.368e-01,1.476e-03
8.490e-02,-1.096e+00,1.549e+00,5.703e+00,2.776e-01,-2.178e-02,1.059e-01,1.257e-03
8.548e-02,-1.070e+00,1.549e+00,5.713e+00,1.482e-01,-5.422e-02,1.375e-01,9.933e-04
8.586e-02,-1.054e+00,1.544e+00,5.727e+00,1.088e-01,-2.087e-02,1.433e-01,8.808e-04
8.618e-02,-1.043e+00,1.541e+00,5.741e+00,3.845e-01,-9.742e-04,9.733e-02,8.532e-04
8.693e-02,-1.018e+00,1.541e+00,5.751e+00,2.924e-01,-2.185e-02,1.311e-01,8.417e-04
8.771e-02,-9.912e-01,1.541e+00,5.764e+00,2.649e-01,1.982e-02,9.446e-02,8.569e-04
8.848e-02,-9.647e-01,1.542e+00,5.773e+00,8.907e-02,-5.278e-03,1.404e-01,8.873e-04
8.878e-02,-9.543e-01,1.542e+00,5.788e+00,2.955e-01,3.128e-02,5.643e-02,9.024e-04
8.951e-02,-9.292e-01,1.542e+00,5.793e+00,1.742e-01,6.939e-03,1.160e-01,9.634e-04
9.004e-02,-9.110e-01,1.542e+00,5.805e+00,-4.026e-02,-7.186e-03,1.440e-01,1.017e-03
8.998e-02,-9.133e-01,1.542e+00,5.819e+00,4.462e-01,1.833e-02,8.083e-02,1.009e-03
9.068e-02,-8.892e-01,1.542e+00,5.827e+00,3.325e-01,1.047e-02,1.332e-01,1.103e-03
9.145e-02,-8.627e-01,1.542e+00,5.841e+00,3.371e-01,4.979e-02,1.095e-01,1.230e-03
9.222e-02,-8.361e-01,1.542e+00,5.852e+00,2.766e-01,2.778e-02,1.110e-01,1.381e-03
9.300e-02,-8.095e-01,1.542e+00,5.863e+00,2.117e-01,1.664e-02,1.160e-01,1.556e-03
9.362e-02,-7.879e-01,1.543e+00,5.874e+00,1.597e-01,4.606e-02,1.346e-01,1.701e-03
9.404e-02,-7.714e-01,1.548e+00,5.888e+00,2.929e-01,5.305e-02,8.585e-02,1.773e-03
9.462e-02,-7.457e-01,1.548e+00,5.896e+00,1.387e-01,5.970e-02,1.346e-01,1.834e-03
9.493e-02,-7.307e-01,1.553e+00,5.910e+00,2.291e-01,5.995e-02,1.346e-01,1.843e-03
9.524e-02,-7.085e-01,1.560e+00,5.923e+00,3.211e-01,4.165e-02,9.733e-02,1.730e-03
9.553e-02,-6.822e-01,1.560e+00,5.933e+00,7.188e-02,7.787e-02,1.404e-01,1.527e-03
9.560e-02,-6.734e-01,1.567e+00,5.947e+00,4.100e-01,-5.342e-02,8.011e-02,1.439e-03
9.567e-02,-6.485e-01,1.568e+00,5.955e+00,3.141e-01,-3.662e-02,1.117e-01,1.077e-03
9.575e-02,-6.219e-01,1.568e+00,5.966e+00,2.580e-01,-4.062e-02,9.446e-02,7.098e-04
9.587e-02,-5.959e-01,1.564e+00,5.976e+00,1.864e-01,8.783e-03,1.260e-01,4.165e-04
9.600e-02,-5.766e-01,1.565e+00,5.988e+00,1.460e-01,1.494e-02,1.354e-01,2.488e-04
9.609e-02,-5.617e-01,1.566e+00,6.002e+00,3.308e-01,-6.081e-02,1.117e-01,1.094e-04
9.620e-02,-5.361e-01,1.566e+00,6.013e+00,2.105e-01,-5.662e-02,1.346e-01,1.365e-04
9.636e-02,-5.145e-01,1.561e+00,6.026e+00,3.389e-01,2.755e-02,8.442e-02,2.788e-04
9.663e-02,-4.884e-01,1.560e+00,6.035e+00,2.433e-01,2.825e-05,1.138e-01,3.477e-04
9.688e-02,-4.638e-01,1.560e+00,6.046e+00,2.285e-01,1.949e-02,8.298e-02,3.946e-04
9.710e-02,-4.407e-01,1.562e+00,6.054e+00,1.740e-01,1.824e-02,9.016e-02,4.428e-04
9.724e-02,-4.228e-01,1.564e+00,6.064e+00,5.977e-02,1.228e-03,1.361e-01,5.040e-04
9.728e-02,-4.159e-01,1.564e+00,6.077e+00,3.403e-01,5.701e-03,9.805e-02,5.332e-04
9.744e-02,-3.910e-01,1.564e+00,6.087e+00,2.718e-01,3.306e-03,1.196e-01,6.296e-04
9.761e-02,-3.644e-01,1.564e+00,6.099e+00,2.540e-01,8.892e-02,8.442e-02,7.145e-04
9.769e-02,-3.390e-01,1.572e+00,6.107e+00,1.871e-01,-4.908e-02,9.590e-02,8.657e-04
9.770e-02,-3.197e-01,1.568e+00,6.117e+00,1.075e-01,-3.228e-02,1.311e-01,1.019e-03
9.775e-02,-3.082e-01,1.565e+00,6.130e+00,3.082e-01,2.354e-02,1.016e-01,1.059e-03
9.791e-02,-2.830e-01,1.564e+00,6.140e+00,1.935e-01,1.258e-02,1.311e-01,1.084e-03
9.803e-02,-2.630e-01,1.565e+00,6.153e+00,3.205e-01,-7.046e-02,8.800e-02,1.103e-03
9.816e-02,-2.370e-01,1.566e+00,6.162e+00,2.362e-01,-7.632e-02,8.011e-02,1.131e-03
9.837e-02,-2.130e-01,1.559e+00,6.170e+00,9.319e-02,4.400e-02,1.318e-01,1.064e-03
9.848e-02,-2.025e-01,1.562e+00,6.183e+00,3.024e-01,6.109e-02,9.374e-02,1.002e-03
9.870e-02,-1.774e-01,1.562e+00,6.193e+00,2.416e-01,2.214e-02,1.002e-01,9.082e-04
9.888e-02,-1.529e-01,1.564e+00,6.203e+00,2.014e-01,1.903e-02,1.074e-01,8.254e-04
9.899e-02,-1.324e-01,1.566e+00,6.213e+00,1.764e-01,-3.160e-02,1.189e-01,7.868e-04
9.910e-02,-1.145e-01,1.564e+00,6.225e+00,2.414e-01,1.601e-02,1.181e-01,7.406e-04
9.926e-02,-9.080e-02,1.565e+00,6.237e+00,2.357e-01,5.464e-02,1.174e-01,6.406e-04
9.934e-02,-6.712e-02,1.570e+00,6.249e+00,1.755e-01,-2.183e-02,1.325e-01,6.026e-04
9.937e-02,-4.901e-02,1.568e+00,6.262e+00,3.319e-01,-1.673e-02,1.074e-01,6.046e-04
9.943e-02,-2.318e-02,1.568e+00,6.273e+00,1.611e-01,5.012e-03,1.390e-01,5.613e-04
9.947e-02,-6.147e-03,1.569e+00,3.555e-03,3.971e-01,6.587e-04,8.442e-02,5.269e-04
9.953e-02,1.957e-02,1.569e+00,1.200e-02,3.100e-01,-8.163e-03,1.016e-01,4.688e-04
9.958e-02,4.615e-02,1.569e+00,2.216e-02,2.360e-01,-1.655e-02,1.181e-01,3.915e-04
9.965e-02,7.006e-02,1.567e+00,3.397e-02,2.586e-01,-3.982e-02,9.374e-02,2.901e-04
9.979e-02,9.581e-02,1.563e+00,4.335e-02,1.474e-01,9.403e-02,1.289e-01,9.630e-05
9.985e-02,1.115e-01,1.572e+00,5.624e-02,2.858e-01,4.501e-02,7.437e-02,6.237e-06
9.981e-02,1.371e-01,1.573e+00,6.368e-02,1.612e-01,2.011e-02,1.224e-01,4.371e-05
9.977e-02,1.542e-01,1.574e+00,7.592e-02,1.417e-01,5.135e-03,1.354e-01,6.295e-05
9.971e-02,1.685e-01,1.575e+00,8.946e-02,3.740e-01,-1.550e-02,9.590e-02,6.464e-05
9.960e-02,1.941e-01,1.575e+00,9.905e-02,2.931e-01,2.122e-04,1.203e-01,7.256e-05
9.949e-02,2.207e-01,1.575e+00,1.111e-01,2.895e-01,-1.462e-02,1.088e-01,9.830e-05
9.937e-02,2.473e-01,1.575e+00,1.220e-01,2.397e-01,3.807e-02,1.138e-01,1.420e-04
9.923e-02,2.715e-01,1.579e+00,1.333e-01,1.564e-01,2.300e-02,1.339e-01,1.586e-04
9.909e-02,2.879e-01,1.581e+00,1.467e-01,3.159e-01,1.706e-02,1.074e-01,1.271e-04
9.882e-02,3.136e-01,1.581e+00,1.575e-01,2.102e-01,-1.568e-02,1.339e-01,5.587e-05
9.861e-02,3.351e-01,1.580e+00,1.709e-01,3.250e-01,-1.651e-02,1.024e-01,2.314e-05
9.838e-02,3.612e-01,1.580e+00,1.811e-01,1.600e-01,1.963e-02,1.397e-01,2.355e-05
9.822e-02,3.782e-01,1.581e+00,1.951e-01,3.710e-01,2.468e-02,8.872e-02,2.005e-05
9.794e-02,4.039e-01,1.582e+00,2.039e-01,2.633e-01,1.903e-02,1.282e-01,8.002e-07
9.764e-02,4.302e-01,1.583e+00,2.168e-01,2.769e-01,3.034e-03,1.131e-01,2.118e-05
9.731e-02,4.568e-01,1.583e+00,2.281e-01,2.112e-01,7.571e-03,1.303e-01,4.584e-05
9.704e-02,4.784e-01,1.584e+00,2.411e-01,2.725e-01,1.757e-02,1.052e-01,5.889e-05
9.670e-02,5.046e-01,1.584e+00,2.516e-01,1.097e-01,2.246e-02,1.390e-01,6.911e-05
9.652e-02,5.169e-01,1.586e+00,2.655e-01,2.408e-01,2.223e-02,1.390e-01,7.814e-05
9.615e-02,5.399e-01,1.588e+00,2.794e-01,3.804e-01,5.682e-02,1.160e-01,1.384e-04
9.569e-02,5.663e-01,1.588e+00,2.910e-01,2.119e-01,3.412e-02,1.418e-01,2.220e-04
9.527e-02,5.880e-01,1.592e+00,3.052e-01,3.922e-01,-3.514e-02,1.117e-01,3.072e-04
9.473e-02,6.141e-01,1.592e+00,3.164e-01,3.003e-01,-7.558e-03,1.368e-01,4.439e-04
9.417e-02,6.407e-01,1.592e+00,3.301e-01,3.427e-01,-4.150e-02,1.110e-01,5.631e-04
9.361e-02,6.673e-01,1.592e+00,3.411e-01,1.074e-01,-4.394e-02,1.447e-01,6.616e-04
9.338e-02,6.793e-01,1.588e+00,3.556e-01,4.205e-01,3.809e-02,1.268e-01,6.791e-04
9.296e-02,7.046e-01,1.587e+00,3.683e-01,4.166e-01,3.410e-02,1.146e-01,6.328e-04
9.251e-02,7.312e-01,1.587e+00,3.798e-01,3.668e-01,6.688e-02,1.174e-01,5.624e-04
9.207e-02,7.578e-01,1.587e+00,3.915e-01,2.881e-01,2.792e-02,1.397e-01,4.702e-04
9.163e-02,7.843e-01,1.587e+00,4.055e-01,3.160e-01,3.595e-02,1.153e-01,3.557e-04
9.119e-02,8.109e-01,1.587e+00,4.170e-01,1.380e-01,6.519e-02,1.461e-01,2.185e-04
9.091e-02,8.258e-01,1.593e+00,4.316e-01,3.777e-01,-5.902e-03,1.038e-01,1.702e-04
9.032e-02,8.513e-01,1.594e+00,4.420e-01,1.959e-01,-6.264e-02,1.468e-01,1.707e-04
8.990e-02,8.716e-01,1.588e+00,4.567e-01,3.582e-01,8.350e-02,1.332e-01,1.036e-04
8.946e-02,8.976e-01,1.588e+00,4.700e-01,0.000e+00,0.000e+00,0.000e+00,9.863e-05


==> figs/non_quantized_NN-S.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.053e-01,-5.423e-02,1.431e-01,0.000e+00
1.000e-01,8.603e-04,1.571e+00,1.431e-03,2.053e-01,-5.423e-02,1.431e-01,1.076e-07
1.000e-01,2.559e-03,1.570e+00,2.862e-03,2.053e-01,-5.423e-02,1.431e-01,9.531e-07
1.000e-01,4.510e-03,1.570e+00,4.294e-03,2.557e-01,5.445e-02,1.090e-01,2.953e-06
1.000e-01,6.748e-03,1.570e+00,5.383e-03,2.557e-01,5.445e-02,1.090e-01,6.171e-06
1.000e-01,9.215e-03,1.570e+00,6.473e-03,2.557e-01,5.445e-02,1.090e-01,9.408e-06
1.000e-01,1.175e-02,1.570e+00,7.562e-03,2.617e-01,5.445e-02,1.116e-01,1.179e-05
1.000e-01,1.432e-02,1.571e+00,8.679e-03,2.617e-01,5.445e-02,1.116e-01,1.310e-05
1.000e-01,1.691e-02,1.571e+00,9.795e-03,2.617e-01,5.445e-02,1.116e-01,1.348e-05
1.000e-01,1.951e-02,1.572e+00,1.091e-02,2.617e-01,5.445e-02,1.116e-01,1.300e-05
1.000e-01,2.211e-02,1.572e+00,1.203e-02,2.617e-01,5.445e-02,1.116e-01,1.167e-05
1.000e-01,2.471e-02,1.572e+00,1.314e-02,2.617e-01,5.445e-02,1.116e-01,9.516e-06
1.000e-01,2.731e-02,1.573e+00,1.426e-02,2.617e-01,5.445e-02,1.116e-01,6.526e-06
9.999e-02,2.991e-02,1.573e+00,1.538e-02,2.617e-01,5.445e-02,1.116e-01,2.705e-06
9.998e-02,3.251e-02,1.574e+00,1.649e-02,2.646e-01,-1.800e-02,1.224e-01,1.946e-06
9.998e-02,3.513e-02,1.574e+00,1.772e-02,2.646e-01,-1.800e-02,1.224e-01,7.271e-06
9.997e-02,3.776e-02,1.574e+00,1.894e-02,2.646e-01,-1.800e-02,1.224e-01,1.262e-05
9.996e-02,4.040e-02,1.574e+00,2.016e-02,2.646e-01,-1.800e-02,1.224e-01,1.767e-05
9.995e-02,4.305e-02,1.574e+00,2.139e-02,2.646e-01,-1.800e-02,1.224e-01,2.232e-05
9.995e-02,4.569e-02,1.573e+00,2.261e-02,2.646e-01,-1.800e-02,1.224e-01,2.653e-05
9.994e-02,4.833e-02,1.573e+00,2.383e-02,2.646e-01,-1.800e-02,1.224e-01,3.031e-05
9.993e-02,5.097e-02,1.573e+00,2.506e-02,2.646e-01,-1.800e-02,1.224e-01,3.364e-05
9.993e-02,5.362e-02,1.573e+00,2.628e-02,2.350e-01,-8.011e-02,1.391e-01,3.652e-05
9.992e-02,5.614e-02,1.573e+00,2.767e-02,2.350e-01,-8.011e-02,1.391e-01,3.859e-05
9.992e-02,5.855e-02,1.572e+00,2.906e-02,2.350e-01,-8.011e-02,1.391e-01,3.905e-05
9.992e-02,6.092e-02,1.571e+00,3.045e-02,2.676e-01,-2.835e-02,9.288e-02,3.761e-05
9.992e-02,6.340e-02,1.571e+00,3.138e-02,2.676e-01,-2.835e-02,9.288e-02,3.428e-05
9.992e-02,6.600e-02,1.571e+00,3.231e-02,2.676e-01,-2.835e-02,9.288e-02,2.984e-05
9.992e-02,6.864e-02,1.571e+00,3.324e-02,2.676e-01,-2.835e-02,9.288e-02,2.484e-05
9.992e-02,7.128e-02,1.570e+00,3.417e-02,2.676e-01,-2.835e-02,9.288e-02,1.942e-05
9.992e-02,7.393e-02,1.570e+00,3.510e-02,2.617e-01,-4.388e-02,1.250e-01,1.366e-05
9.992e-02,7.656e-02,1.570e+00,3.635e-02,2.617e-01,-4.388e-02,1.250e-01,7.503e-06
9.992e-02,7.918e-02,1.570e+00,3.760e-02,2.617e-01,-4.388e-02,1.250e-01,5.854e-07
9.992e-02,8.179e-02,1.570e+00,3.885e-02,2.617e-01,-4.388e-02,1.250e-01,7.282e-06
9.993e-02,8.440e-02,1.569e+00,4.010e-02,2.617e-01,-4.388e-02,1.250e-01,1.616e-05
9.993e-02,8.701e-02,1.569e+00,4.135e-02,2.617e-01,-4.388e-02,1.250e-01,2.606e-05
9.994e-02,8.961e-02,1.569e+00,4.260e-02,2.617e-01,-4.388e-02,1.250e-01,3.699e-05
9.994e-02,9.222e-02,1.568e+00,4.385e-02,2.617e-01,-4.388e-02,1.250e-01,4.896e-05
9.995e-02,9.483e-02,1.568e+00,4.510e-02,2.587e-01,2.858e-02,1.257e-01,6.196e-05
9.996e-02,9.743e-02,1.568e+00,4.636e-02,2.587e-01,2.858e-02,1.257e-01,7.572e-05
9.996e-02,1.000e-01,1.568e+00,4.761e-02,2.587e-01,2.858e-02,1.257e-01,8.942e-05
9.997e-02,1.026e-01,1.568e+00,4.887e-02,2.587e-01,2.858e-02,1.257e-01,1.027e-04
9.998e-02,1.052e-01,1.569e+00,5.013e-02,2.587e-01,2.858e-02,1.257e-01,1.154e-04
9.998e-02,1.078e-01,1.569e+00,5.139e-02,2.587e-01,2.858e-02,1.257e-01,1.276e-04
9.999e-02,1.104e-01,1.569e+00,5.264e-02,2.587e-01,2.858e-02,1.257e-01,1.392e-04
9.999e-02,1.130e-01,1.569e+00,5.390e-02,-1.594e-01,-1.112e-01,1.465e-01,1.503e-04
9.999e-02,1.138e-01,1.569e+00,5.536e-02,-1.594e-01,-1.112e-01,1.465e-01,1.538e-04
9.999e-02,1.130e-01,1.568e+00,5.683e-02,2.587e-01,4.410e-02,1.157e-01,1.495e-04
9.999e-02,1.134e-01,1.568e+00,5.799e-02,2.587e-01,4.410e-02,1.157e-01,1.517e-04
1.000e-01,1.153e-01,1.568e+00,5.914e-02,2.587e-01,4.410e-02,1.157e-01,1.626e-04
1.000e-01,1.177e-01,1.568e+00,6.030e-02,2.587e-01,4.410e-02,1.157e-01,1.756e-04
1.000e-01,1.202e-01,1.569e+00,6.146e-02,2.587e-01,4.410e-02,1.157e-01,1.886e-04
1.000e-01,1.228e-01,1.569e+00,6.261e-02,2.587e-01,4.410e-02,1.157e-01,2.009e-04
1.000e-01,1.254e-01,1.570e+00,6.377e-02,2.587e-01,4.410e-02,1.157e-01,2.123e-04
1.000e-01,1.280e-01,1.570e+00,6.492e-02,2.587e-01,4.410e-02,1.157e-01,2.227e-04
1.000e-01,1.306e-01,1.571e+00,6.608e-02,2.587e-01,4.410e-02,1.157e-01,2.323e-04
1.000e-01,1.331e-01,1.571e+00,6.724e-02,2.587e-01,4.410e-02,1.157e-01,2.408e-04
1.000e-01,1.357e-01,1.571e+00,6.839e-02,7.783e-02,-9.046e-02,1.438e-01,2.485e-04
1.000e-01,1.376e-01,1.571e+00,6.983e-02,7.783e-02,-9.046e-02,1.438e-01,2.536e-04
1.000e-01,1.387e-01,1.571e+00,7.127e-02,7.783e-02,-9.046e-02,1.438e-01,2.571e-04
1.000e-01,1.396e-01,1.570e+00,7.271e-02,7.783e-02,-9.046e-02,1.438e-01,2.607e-04
1.000e-01,1.404e-01,1.569e+00,7.415e-02,7.783e-02,-9.046e-02,1.438e-01,2.647e-04
1.000e-01,1.412e-01,1.568e+00,7.558e-02,7.783e-02,-9.046e-02,1.438e-01,2.693e-04
1.000e-01,1.419e-01,1.567e+00,7.702e-02,7.783e-02,-9.046e-02,1.438e-01,2.746e-04
1.000e-01,1.427e-01,1.566e+00,7.846e-02,7.783e-02,-9.046e-02,1.438e-01,2.807e-04
1.000e-01,1.435e-01,1.565e+00,7.990e-02,7.783e-02,-9.046e-02,1.438e-01,2.874e-04
1.000e-01,1.443e-01,1.564e+00,8.134e-02,2.528e-01,1.321e-01,1.284e-01,2.949e-04
1.000e-01,1.458e-01,1.564e+00,8.262e-02,2.617e-01,1.424e-01,7.613e-02,3.102e-04
1.001e-01,1.480e-01,1.565e+00,8.338e-02,2.617e-01,1.424e-01,7.613e-02,3.321e-04
1.001e-01,1.504e-01,1.566e+00,8.414e-02,2.617e-01,2.858e-02,8.350e-02,3.547e-04
1.001e-01,1.530e-01,1.566e+00,8.498e-02,2.617e-01,2.858e-02,8.350e-02,3.766e-04
1.001e-01,1.556e-01,1.567e+00,8.581e-02,2.617e-01,7.873e-03,7.948e-02,3.980e-04
1.001e-01,1.582e-01,1.567e+00,8.661e-02,2.617e-01,7.873e-03,7.948e-02,4.190e-04
1.001e-01,1.608e-01,1.567e+00,8.740e-02,2.617e-01,7.873e-03,7.948e-02,4.398e-04
1.001e-01,1.634e-01,1.567e+00,8.820e-02,2.617e-01,7.873e-03,7.948e-02,4.606e-04
1.001e-01,1.660e-01,1.567e+00,8.899e-02,2.617e-01,7.873e-03,7.948e-02,4.813e-04
1.001e-01,1.687e-01,1.567e+00,8.979e-02,2.617e-01,7.873e-03,7.948e-02,5.019e-04
1.002e-01,1.713e-01,1.567e+00,9.058e-02,2.617e-01,7.873e-03,7.948e-02,5.226e-04
1.002e-01,1.739e-01,1.567e+00,9.138e-02,2.617e-01,7.873e-03,7.948e-02,5.431e-04
1.002e-01,1.765e-01,1.567e+00,9.217e-02,2.587e-01,6.480e-02,9.355e-02,5.637e-04
1.002e-01,1.791e-01,1.568e+00,9.311e-02,2.587e-01,6.480e-02,9.355e-02,5.839e-04
1.002e-01,1.817e-01,1.568e+00,9.404e-02,2.587e-01,6.480e-02,9.355e-02,6.031e-04
1.002e-01,1.843e-01,1.569e+00,9.498e-02,2.587e-01,6.480e-02,9.355e-02,6.212e-04
1.002e-01,1.869e-01,1.569e+00,9.591e-02,2.587e-01,6.480e-02,9.355e-02,6.381e-04
1.002e-01,1.895e-01,1.570e+00,9.685e-02,2.587e-01,6.480e-02,9.355e-02,6.538e-04
1.002e-01,1.920e-01,1.570e+00,9.778e-02,2.587e-01,6.480e-02,9.355e-02,6.683e-04
1.002e-01,1.946e-01,1.571e+00,9.872e-02,2.587e-01,6.480e-02,9.355e-02,6.816e-04
1.002e-01,1.972e-01,1.571e+00,9.965e-02,-1.238e-01,-1.008e-01,1.471e-01,6.937e-04
1.002e-01,1.982e-01,1.571e+00,1.011e-01,-1.238e-01,-1.008e-01,1.471e-01,6.980e-04
1.002e-01,1.976e-01,1.570e+00,1.026e-01,-1.238e-01,-1.008e-01,1.471e-01,6.951e-04
1.002e-01,1.966e-01,1.570e+00,1.041e-01,-1.238e-01,-1.008e-01,1.471e-01,6.891e-04
1.002e-01,1.954e-01,1.569e+00,1.055e-01,-1.238e-01,-1.008e-01,1.471e-01,6.812e-04
1.002e-01,1.942e-01,1.568e+00,1.070e-01,2.587e-01,6.480e-02,9.355e-02,6.718e-04
1.002e-01,1.945e-01,1.567e+00,1.079e-01,2.587e-01,6.480e-02,9.355e-02,6.749e-04
1.002e-01,1.964e-01,1.567e+00,1.089e-01,2.587e-01,1.217e-01,6.407e-02,6.910e-04
1.002e-01,1.988e-01,1.568e+00,1.095e-01,2.587e-01,1.217e-01,6.407e-02,7.101e-04
1.002e-01,2.013e-01,1.569e+00,1.102e-01,2.587e-01,1.217e-01,6.407e-02,7.286e-04
1.002e-01,2.038e-01,1.570e+00,1.108e-01,2.587e-01,1.217e-01,6.407e-02,7.456e-04
1.002e-01,2.063e-01,1.570e+00,1.114e-01,2.587e-01,1.217e-01,6.407e-02,7.608e-04
1.002e-01,2.089e-01,1.571e+00,1.121e-01,2.587e-01,1.217e-01,6.407e-02,7.741e-04
1.002e-01,2.114e-01,1.572e+00,1.127e-01,2.587e-01,1.217e-01,6.407e-02,7.855e-04
1.002e-01,2.139e-01,1.573e+00,1.134e-01,2.587e-01,1.217e-01,6.407e-02,7.950e-04
1.002e-01,2.165e-01,1.574e+00,1.140e-01,2.587e-01,1.822e-02,9.556e-02,8.026e-04
1.002e-01,2.190e-01,1.574e+00,1.150e-01,2.587e-01,1.822e-02,9.556e-02,8.085e-04
1.002e-01,2.216e-01,1.574e+00,1.159e-01,2.587e-01,1.822e-02,9.556e-02,8.137e-04
1.002e-01,2.242e-01,1.575e+00,1.169e-01,2.587e-01,1.822e-02,9.556e-02,8.183e-04
1.002e-01,2.268e-01,1.575e+00,1.178e-01,2.587e-01,1.822e-02,9.556e-02,8.227e-04
1.002e-01,2.294e-01,1.575e+00,1.188e-01,2.587e-01,1.822e-02,9.556e-02,8.267e-04
1.002e-01,2.320e-01,1.575e+00,1.197e-01,2.587e-01,1.822e-02,9.556e-02,8.304e-04
1.001e-01,2.346e-01,1.575e+00,1.207e-01,2.587e-01,1.822e-02,9.556e-02,8.338e-04
1.001e-01,2.372e-01,1.576e+00,1.217e-01,2.528e-01,6.480e-02,1.304e-01,8.369e-04
1.001e-01,2.397e-01,1.576e+00,1.230e-01,2.528e-01,6.480e-02,1.304e-01,8.395e-04
1.001e-01,2.423e-01,1.577e+00,1.243e-01,2.528e-01,6.480e-02,1.304e-01,8.410e-04
1.001e-01,2.448e-01,1.577e+00,1.256e-01,2.528e-01,6.480e-02,1.304e-01,8.411e-04
1.001e-01,2.474e-01,1.578e+00,1.269e-01,2.528e-01,6.480e-02,1.304e-01,8.397e-04
1.001e-01,2.499e-01,1.579e+00,1.282e-01,2.528e-01,6.480e-02,1.304e-01,8.369e-04
1.000e-01,2.524e-01,1.579e+00,1.295e-01,2.528e-01,6.480e-02,1.304e-01,8.326e-04
1.000e-01,2.550e-01,1.580e+00,1.308e-01,2.528e-01,6.480e-02,1.304e-01,8.268e-04
9.999e-02,2.575e-01,1.580e+00,1.321e-01,3.691e-03,-1.526e-01,1.451e-01,8.195e-04
9.997e-02,2.590e-01,1.580e+00,1.335e-01,3.691e-03,-1.526e-01,1.451e-01,8.147e-04
9.997e-02,2.595e-01,1.579e+00,1.350e-01,2.617e-01,3.375e-02,9.020e-02,8.136e-04
9.996e-02,2.607e-01,1.578e+00,1.359e-01,2.617e-01,3.375e-02,9.020e-02,8.121e-04
9.994e-02,2.629e-01,1.578e+00,1.368e-01,2.617e-01,3.375e-02,9.020e-02,8.100e-04
9.992e-02,2.654e-01,1.579e+00,1.377e-01,2.617e-01,3.375e-02,9.020e-02,8.075e-04
9.990e-02,2.680e-01,1.579e+00,1.386e-01,2.617e-01,3.375e-02,9.020e-02,8.044e-04
9.988e-02,2.706e-01,1.579e+00,1.395e-01,2.617e-01,3.375e-02,9.020e-02,8.008e-04
9.986e-02,2.732e-01,1.579e+00,1.404e-01,2.617e-01,3.375e-02,9.020e-02,7.967e-04
9.984e-02,2.758e-01,1.580e+00,1.413e-01,2.617e-01,3.375e-02,9.020e-02,7.920e-04
9.981e-02,2.784e-01,1.580e+00,1.422e-01,2.587e-01,7.873e-03,1.049e-01,7.868e-04
9.979e-02,2.810e-01,1.580e+00,1.433e-01,2.587e-01,7.873e-03,1.049e-01,7.811e-04
9.976e-02,2.836e-01,1.580e+00,1.443e-01,2.587e-01,7.873e-03,1.049e-01,7.752e-04
9.974e-02,2.862e-01,1.580e+00,1.453e-01,2.587e-01,7.873e-03,1.049e-01,7.692e-04
9.971e-02,2.888e-01,1.580e+00,1.464e-01,2.587e-01,7.873e-03,1.049e-01,7.632e-04
9.969e-02,2.914e-01,1.581e+00,1.474e-01,2.587e-01,7.873e-03,1.049e-01,7.571e-04
9.966e-02,2.940e-01,1.581e+00,1.485e-01,2.587e-01,7.873e-03,1.049e-01,7.510e-04
9.964e-02,2.966e-01,1.581e+00,1.495e-01,2.587e-01,7.873e-03,1.049e-01,7.449e-04
9.961e-02,2.992e-01,1.581e+00,1.506e-01,2.261e-01,-7.653e-03,1.411e-01,7.387e-04
9.959e-02,3.017e-01,1.581e+00,1.520e-01,2.261e-01,-7.653e-03,1.411e-01,7.329e-04
9.957e-02,3.040e-01,1.581e+00,1.534e-01,2.261e-01,-7.653e-03,1.411e-01,7.276e-04
9.954e-02,3.063e-01,1.581e+00,1.548e-01,2.261e-01,-7.653e-03,1.411e-01,7.227e-04
9.952e-02,3.086e-01,1.581e+00,1.562e-01,2.261e-01,-7.653e-03,1.411e-01,7.181e-04
9.950e-02,3.108e-01,1.580e+00,1.577e-01,2.261e-01,-7.653e-03,1.411e-01,7.138e-04
9.948e-02,3.131e-01,1.580e+00,1.591e-01,2.261e-01,-3.353e-02,1.411e-01,7.098e-04
9.946e-02,3.154e-01,1.580e+00,1.605e-01,2.261e-01,-3.353e-02,1.411e-01,7.062e-04
9.943e-02,3.176e-01,1.580e+00,1.619e-01,2.676e-01,7.515e-02,7.546e-02,7.033e-04
9.941e-02,3.200e-01,1.580e+00,1.626e-01,2.617e-01,2.858e-02,1.036e-01,7.009e-04
9.939e-02,3.226e-01,1.580e+00,1.637e-01,2.617e-01,2.858e-02,1.036e-01,6.983e-04
9.936e-02,3.252e-01,1.580e+00,1.647e-01,2.617e-01,2.858e-02,1.036e-01,6.954e-04
9.934e-02,3.278e-01,1.581e+00,1.657e-01,2.617e-01,2.858e-02,1.036e-01,6.919e-04
9.931e-02,3.304e-01,1.581e+00,1.668e-01,2.617e-01,2.858e-02,1.036e-01,6.880e-04
9.929e-02,3.330e-01,1.581e+00,1.678e-01,2.617e-01,2.858e-02,1.036e-01,6.835e-04
9.926e-02,3.357e-01,1.581e+00,1.689e-01,2.617e-01,2.858e-02,1.036e-01,6.786e-04
9.923e-02,3.383e-01,1.582e+00,1.699e-01,2.083e-01,-1.008e-01,1.431e-01,6.733e-04
9.921e-02,3.407e-01,1.581e+00,1.713e-01,2.083e-01,-1.008e-01,1.431e-01,6.683e-04
9.918e-02,3.429e-01,1.580e+00,1.728e-01,2.083e-01,-1.008e-01,1.431e-01,6.652e-04
9.917e-02,3.450e-01,1.580e+00,1.742e-01,2.083e-01,-1.008e-01,1.431e-01,6.642e-04
9.915e-02,3.471e-01,1.579e+00,1.756e-01,2.083e-01,-1.008e-01,1.431e-01,6.654e-04
9.913e-02,3.492e-01,1.578e+00,1.770e-01,2.083e-01,-1.008e-01,1.431e-01,6.688e-04
9.912e-02,3.513e-01,1.576e+00,1.785e-01,2.083e-01,-1.008e-01,1.431e-01,6.744e-04
9.911e-02,3.534e-01,1.575e+00,1.799e-01,2.083e-01,-1.008e-01,1.431e-01,6.823e-04
9.910e-02,3.554e-01,1.574e+00,1.813e-01,2.083e-01,-1.008e-01,1.431e-01,6.923e-04
9.909e-02,3.575e-01,1.573e+00,1.828e-01,2.083e-01,-1.008e-01,1.431e-01,7.047e-04
9.909e-02,3.596e-01,1.572e+00,1.842e-01,1.134e-01,-2.478e-03,1.431e-01,7.192e-04
9.909e-02,3.613e-01,1.572e+00,1.856e-01,1.134e-01,-2.478e-03,1.431e-01,7.325e-04
9.909e-02,3.626e-01,1.572e+00,1.871e-01,2.557e-01,1.305e-02,9.958e-02,7.433e-04
9.908e-02,3.644e-01,1.572e+00,1.881e-01,2.557e-01,1.305e-02,9.958e-02,7.583e-04
9.908e-02,3.667e-01,1.572e+00,1.891e-01,2.557e-01,1.305e-02,9.958e-02,7.779e-04
9.908e-02,3.692e-01,1.572e+00,1.901e-01,2.557e-01,1.305e-02,9.958e-02,7.989e-04
9.908e-02,3.718e-01,1.572e+00,1.910e-01,2.557e-01,1.305e-02,9.958e-02,8.200e-04
9.907e-02,3.743e-01,1.572e+00,1.920e-01,2.557e-01,1.305e-02,9.958e-02,8.412e-04
9.907e-02,3.769e-01,1.572e+00,1.930e-01,2.557e-01,1.305e-02,9.958e-02,8.622e-04
9.907e-02,3.795e-01,1.572e+00,1.940e-01,2.261e-01,6.998e-02,1.411e-01,8.831e-04
9.906e-02,3.819e-01,1.573e+00,1.954e-01,2.261e-01,6.998e-02,1.411e-01,9.026e-04
9.906e-02,3.842e-01,1.573e+00,1.969e-01,2.261e-01,6.998e-02,1.411e-01,9.201e-04
9.905e-02,3.865e-01,1.574e+00,1.983e-01,2.261e-01,6.998e-02,1.411e-01,9.359e-04
9.904e-02,3.888e-01,1.575e+00,1.997e-01,2.261e-01,6.998e-02,1.411e-01,9.503e-04
9.903e-02,3.910e-01,1.575e+00,2.011e-01,2.261e-01,6.998e-02,1.411e-01,9.632e-04
9.902e-02,3.933e-01,1.576e+00,2.025e-01,2.261e-01,6.998e-02,1.411e-01,9.747e-04
9.901e-02,3.956e-01,1.577e+00,2.039e-01,2.261e-01,6.998e-02,1.411e-01,9.846e-04
9.899e-02,3.978e-01,1.578e+00,2.053e-01,2.261e-01,6.998e-02,1.411e-01,9.932e-04
9.898e-02,4.001e-01,1.578e+00,2.067e-01,-4.969e-02,7.873e-03,1.445e-01,1.000e-03
9.897e-02,4.012e-01,1.579e+00,2.082e-01,-4.969e-02,7.873e-03,1.445e-01,1.003e-03
9.897e-02,4.012e-01,1.579e+00,2.096e-01,-4.969e-02,7.873e-03,1.445e-01,1.003e-03
9.897e-02,4.009e-01,1.579e+00,2.111e-01,-4.969e-02,7.873e-03,1.445e-01,1.002e-03
9.898e-02,4.004e-01,1.579e+00,2.125e-01,-4.969e-02,7.873e-03,1.445e-01,1.001e-03
9.898e-02,3.999e-01,1.579e+00,2.140e-01,2.587e-01,8.551e-02,7.479e-02,1.000e-03
9.897e-02,4.007e-01,1.579e+00,2.147e-01,2.587e-01,8.551e-02,7.479e-02,1.002e-03
9.896e-02,4.027e-01,1.580e+00,2.155e-01,2.587e-01,8.551e-02,7.479e-02,1.005e-03
9.893e-02,4.051e-01,1.581e+00,2.162e-01,2.587e-01,8.551e-02,7.479e-02,1.006e-03
9.891e-02,4.076e-01,1.581e+00,2.170e-01,2.587e-01,8.551e-02,7.479e-02,1.007e-03
9.888e-02,4.102e-01,1.582e+00,2.177e-01,2.587e-01,8.551e-02,7.479e-02,1.006e-03
9.885e-02,4.127e-01,1.583e+00,2.184e-01,2.587e-01,8.551e-02,7.479e-02,1.004e-03
9.882e-02,4.153e-01,1.583e+00,2.192e-01,2.587e-01,8.551e-02,7.479e-02,1.000e-03
9.879e-02,4.179e-01,1.584e+00,2.199e-01,2.587e-01,8.551e-02,7.479e-02,9.952e-04
9.875e-02,4.204e-01,1.584e+00,2.207e-01,2.587e-01,1.217e-01,1.183e-01,9.886e-04
9.872e-02,4.230e-01,1.585e+00,2.219e-01,2.587e-01,1.217e-01,1.183e-01,9.805e-04
9.868e-02,4.255e-01,1.586e+00,2.231e-01,2.587e-01,1.217e-01,1.183e-01,9.707e-04
9.864e-02,4.281e-01,1.587e+00,2.242e-01,2.587e-01,1.217e-01,1.183e-01,9.590e-04
9.860e-02,4.306e-01,1.588e+00,2.254e-01,2.587e-01,1.217e-01,1.183e-01,9.454e-04
9.856e-02,4.331e-01,1.588e+00,2.266e-01,2.587e-01,1.217e-01,1.183e-01,9.299e-04
9.851e-02,4.357e-01,1.589e+00,2.278e-01,2.587e-01,1.217e-01,1.183e-01,9.125e-04
9.846e-02,4.382e-01,1.590e+00,2.290e-01,2.202e-01,-5.941e-02,1.425e-01,8.932e-04
9.842e-02,4.406e-01,1.590e+00,2.304e-01,2.587e-01,5.445e-02,9.556e-02,8.736e-04
9.837e-02,4.430e-01,1.590e+00,2.314e-01,2.113e-01,-9.564e-02,1.438e-01,8.539e-04
9.832e-02,4.454e-01,1.590e+00,2.328e-01,2.113e-01,-9.564e-02,1.438e-01,8.349e-04
9.828e-02,4.475e-01,1.589e+00,2.342e-01,1.846e-01,4.928e-02,1.431e-01,8.185e-04
9.825e-02,4.496e-01,1.589e+00,2.357e-01,1.846e-01,4.928e-02,1.431e-01,8.046e-04
9.821e-02,4.515e-01,1.589e+00,2.371e-01,1.846e-01,4.928e-02,1.431e-01,7.916e-04
9.818e-02,4.533e-01,1.590e+00,2.385e-01,2.113e-01,-9.564e-02,1.438e-01,7.782e-04
9.814e-02,4.553e-01,1.590e+00,2.400e-01,2.646e-01,-6.976e-02,5.804e-02,7.638e-04
9.810e-02,4.576e-01,1.589e+00,2.405e-01,2.617e-01,8.551e-02,6.541e-02,7.482e-04
9.805e-02,4.601e-01,1.589e+00,2.412e-01,2.617e-01,8.551e-02,6.541e-02,7.319e-04
9.800e-02,4.626e-01,1.590e+00,2.418e-01,2.528e-01,9.068e-02,9.824e-02,7.149e-04
9.795e-02,4.652e-01,1.590e+00,2.428e-01,2.617e-01,5.445e-02,1.177e-01,6.968e-04
9.790e-02,4.677e-01,1.591e+00,2.440e-01,2.617e-01,5.445e-02,1.177e-01,6.771e-04
9.785e-02,4.703e-01,1.591e+00,2.452e-01,2.617e-01,5.445e-02,1.177e-01,6.561e-04
9.780e-02,4.729e-01,1.592e+00,2.464e-01,2.617e-01,5.445e-02,1.177e-01,6.341e-04
9.774e-02,4.755e-01,1.592e+00,2.475e-01,2.617e-01,5.445e-02,1.177e-01,6.113e-04
9.769e-02,4.781e-01,1.592e+00,2.487e-01,2.617e-01,5.445e-02,1.177e-01,5.876e-04
9.763e-02,4.807e-01,1.593e+00,2.499e-01,2.617e-01,5.445e-02,1.177e-01,5.631e-04
9.757e-02,4.833e-01,1.593e+00,2.511e-01,2.231e-01,2.340e-02,1.425e-01,5.378e-04
9.752e-02,4.858e-01,1.593e+00,2.525e-01,2.231e-01,2.340e-02,1.425e-01,5.133e-04
9.747e-02,4.881e-01,1.594e+00,2.539e-01,2.231e-01,2.340e-02,1.425e-01,4.897e-04
9.741e-02,4.903e-01,1.594e+00,2.553e-01,2.231e-01,2.340e-02,1.425e-01,4.661e-04
9.736e-02,4.926e-01,1.594e+00,2.568e-01,2.557e-01,1.305e-02,1.324e-01,4.423e-04
9.731e-02,4.949e-01,1.594e+00,2.581e-01,2.557e-01,1.305e-02,1.324e-01,4.167e-04
9.725e-02,4.975e-01,1.595e+00,2.594e-01,2.557e-01,1.305e-02,1.324e-01,3.894e-04
9.719e-02,5.000e-01,1.595e+00,2.607e-01,2.557e-01,1.305e-02,1.324e-01,3.615e-04
9.712e-02,5.026e-01,1.595e+00,2.621e-01,2.261e-01,-1.800e-02,1.431e-01,3.334e-04
9.707e-02,5.050e-01,1.595e+00,2.635e-01,2.261e-01,-1.800e-02,1.431e-01,3.065e-04
9.701e-02,5.073e-01,1.595e+00,2.649e-01,2.261e-01,-1.800e-02,1.431e-01,2.812e-04
9.696e-02,5.096e-01,1.595e+00,2.664e-01,2.587e-01,-2.835e-02,7.211e-02,2.568e-04
9.690e-02,5.120e-01,1.594e+00,2.671e-01,2.587e-01,-2.835e-02,7.211e-02,2.317e-04
9.684e-02,5.145e-01,1.594e+00,2.678e-01,2.587e-01,-2.835e-02,7.211e-02,2.061e-04
9.678e-02,5.171e-01,1.594e+00,2.685e-01,2.587e-01,-2.835e-02,7.211e-02,1.809e-04
9.672e-02,5.197e-01,1.593e+00,2.692e-01,2.587e-01,-2.835e-02,7.211e-02,1.566e-04
9.666e-02,5.223e-01,1.593e+00,2.700e-01,2.587e-01,-2.835e-02,7.211e-02,1.331e-04
9.661e-02,5.249e-01,1.593e+00,2.707e-01,2.617e-01,6.998e-02,1.197e-01,1.106e-04
9.655e-02,5.275e-01,1.593e+00,2.719e-01,2.617e-01,6.998e-02,1.197e-01,8.867e-05
9.649e-02,5.301e-01,1.593e+00,2.731e-01,2.617e-01,6.998e-02,1.197e-01,6.644e-05
9.643e-02,5.327e-01,1.594e+00,2.743e-01,2.617e-01,6.998e-02,1.197e-01,4.341e-05
9.637e-02,5.353e-01,1.594e+00,2.755e-01,2.617e-01,6.998e-02,1.197e-01,1.942e-05
9.631e-02,5.378e-01,1.595e+00,2.767e-01,2.587e-01,-2.318e-02,8.752e-02,5.551e-06
9.625e-02,5.404e-01,1.595e+00,2.775e-01,2.587e-01,-2.318e-02,8.752e-02,3.128e-05
9.619e-02,5.430e-01,1.595e+00,2.784e-01,2.587e-01,-2.318e-02,8.752e-02,5.686e-05
9.612e-02,5.456e-01,1.594e+00,2.793e-01,2.320e-01,-2.478e-03,1.418e-01,8.184e-05
9.607e-02,5.481e-01,1.594e+00,2.807e-01,2.320e-01,-2.478e-03,1.418e-01,1.051e-04
9.601e-02,5.505e-01,1.594e+00,2.821e-01,2.320e-01,-2.478e-03,1.418e-01,1.270e-04
9.596e-02,5.528e-01,1.594e+00,2.835e-01,2.320e-01,-2.478e-03,1.418e-01,1.483e-04
9.590e-02,5.552e-01,1.594e+00,2.850e-01,2.320e-01,-2.478e-03,1.418e-01,1.693e-04
9.585e-02,5.575e-01,1.594e+00,2.864e-01,2.320e-01,-2.478e-03,1.418e-01,1.901e-04
9.579e-02,5.598e-01,1.594e+00,2.878e-01,2.320e-01,-2.478e-03,1.418e-01,2.106e-04
9.574e-02,5.621e-01,1.594e+00,2.892e-01,2.320e-01,-2.478e-03,1.418e-01,2.310e-04
9.568e-02,5.645e-01,1.594e+00,2.906e-01,-1.060e-01,2.698e-03,1.465e-01,2.511e-04
9.566e-02,5.654e-01,1.594e+00,2.921e-01,2.587e-01,3.375e-02,1.224e-01,2.589e-04
9.564e-02,5.664e-01,1.594e+00,2.933e-01,2.587e-01,3.375e-02,1.224e-01,2.680e-04
9.559e-02,5.686e-01,1.595e+00,2.945e-01,2.587e-01,3.375e-02,1.224e-01,2.868e-04
9.553e-02,5.710e-01,1.595e+00,2.958e-01,2.587e-01,3.375e-02,1.224e-01,3.090e-04
9.547e-02,5.736e-01,1.595e+00,2.970e-01,2.587e-01,3.375e-02,1.224e-01,3.327e-04
9.540e-02,5.762e-01,1.596e+00,2.982e-01,2.587e-01,3.375e-02,1.224e-01,3.574e-04
9.534e-02,5.787e-01,1.596e+00,2.994e-01,2.587e-01,3.375e-02,1.224e-01,3.829e-04
9.527e-02,5.813e-01,1.596e+00,3.007e-01,2.528e-01,7.515e-02,1.002e-01,4.090e-04
9.521e-02,5.839e-01,1.597e+00,3.017e-01,2.528e-01,7.515e-02,1.002e-01,4.358e-04
9.514e-02,5.864e-01,1.597e+00,3.027e-01,2.617e-01,5.445e-02,1.291e-01,4.637e-04
9.507e-02,5.890e-01,1.598e+00,3.040e-01,2.617e-01,5.445e-02,1.291e-01,4.933e-04
9.500e-02,5.916e-01,1.598e+00,3.052e-01,2.617e-01,5.445e-02,1.291e-01,5.243e-04
9.493e-02,5.942e-01,1.599e+00,3.065e-01,2.617e-01,5.445e-02,1.291e-01,5.563e-04
9.485e-02,5.968e-01,1.599e+00,3.078e-01,2.617e-01,5.445e-02,1.291e-01,5.891e-04
9.478e-02,5.994e-01,1.600e+00,3.091e-01,2.617e-01,5.445e-02,1.291e-01,6.228e-04
9.471e-02,6.020e-01,1.600e+00,3.104e-01,2.617e-01,5.445e-02,1.291e-01,6.572e-04
9.463e-02,6.046e-01,1.600e+00,3.117e-01,2.617e-01,5.445e-02,1.291e-01,6.925e-04
9.455e-02,6.072e-01,1.601e+00,3.130e-01,2.498e-01,-4.906e-02,1.311e-01,7.286e-04
9.447e-02,6.098e-01,1.601e+00,3.143e-01,2.498e-01,-4.906e-02,1.311e-01,7.645e-04
9.440e-02,6.123e-01,1.600e+00,3.156e-01,2.498e-01,-4.906e-02,1.311e-01,7.993e-04
9.433e-02,6.148e-01,1.600e+00,3.169e-01,2.498e-01,-4.906e-02,1.311e-01,8.327e-04
9.425e-02,6.173e-01,1.600e+00,3.182e-01,2.587e-01,4.410e-02,8.216e-02,8.647e-04
9.418e-02,6.198e-01,1.599e+00,3.191e-01,2.617e-01,6.480e-02,1.002e-01,8.961e-04
9.411e-02,6.224e-01,1.600e+00,3.201e-01,2.617e-01,6.480e-02,1.002e-01,9.280e-04
9.403e-02,6.250e-01,1.600e+00,3.211e-01,2.617e-01,6.480e-02,1.002e-01,9.608e-04
9.395e-02,6.276e-01,1.600e+00,3.221e-01,2.587e-01,8.033e-02,9.087e-02,9.944e-04
9.388e-02,6.302e-01,1.601e+00,3.230e-01,2.587e-01,8.033e-02,9.087e-02,1.029e-03
9.380e-02,6.327e-01,1.602e+00,3.239e-01,2.587e-01,8.033e-02,9.087e-02,1.065e-03
9.372e-02,6.353e-01,1.602e+00,3.248e-01,2.587e-01,8.033e-02,9.087e-02,1.101e-03
9.364e-02,6.379e-01,1.603e+00,3.257e-01,2.587e-01,8.033e-02,9.087e-02,1.140e-03
9.356e-02,6.404e-01,1.603e+00,3.266e-01,2.587e-01,8.033e-02,9.087e-02,1.179e-03
9.347e-02,6.430e-01,1.604e+00,3.275e-01,2.587e-01,8.033e-02,9.087e-02,1.220e-03
9.338e-02,6.456e-01,1.605e+00,3.284e-01,2.587e-01,8.033e-02,9.087e-02,1.263e-03
9.330e-02,6.481e-01,1.605e+00,3.293e-01,2.261e-01,-6.458e-02,1.431e-01,1.306e-03
9.321e-02,6.506e-01,1.605e+00,3.308e-01,2.261e-01,-6.458e-02,1.431e-01,1.349e-03
9.313e-02,6.529e-01,1.605e+00,3.322e-01,3.631e-02,2.698e-03,1.458e-01,1.388e-03
9.308e-02,6.544e-01,1.605e+00,3.337e-01,3.631e-02,2.698e-03,1.458e-01,1.413e-03
9.306e-02,6.551e-01,1.605e+00,3.351e-01,3.631e-02,2.698e-03,1.458e-01,1.425e-03
9.304e-02,6.555e-01,1.605e+00,3.366e-01,3.631e-02,2.698e-03,1.458e-01,1.432e-03
9.303e-02,6.559e-01,1.605e+00,3.380e-01,3.631e-02,2.698e-03,1.458e-01,1.439e-03
9.302e-02,6.563e-01,1.605e+00,3.395e-01,3.631e-02,2.698e-03,1.458e-01,1.445e-03
9.300e-02,6.567e-01,1.605e+00,3.409e-01,3.631e-02,2.698e-03,1.458e-01,1.451e-03
9.299e-02,6.570e-01,1.605e+00,3.424e-01,3.631e-02,2.698e-03,1.458e-01,1.457e-03
9.298e-02,6.574e-01,1.605e+00,3.439e-01,3.631e-02,2.698e-03,1.458e-01,1.463e-03
9.297e-02,6.578e-01,1.605e+00,3.453e-01,2.617e-01,1.062e-01,7.412e-02,1.469e-03
9.292e-02,6.590e-01,1.605e+00,3.461e-01,2.617e-01,1.062e-01,7.412e-02,1.490e-03
9.285e-02,6.612e-01,1.605e+00,3.468e-01,2.617e-01,1.062e-01,7.412e-02,1.527e-03
9.276e-02,6.637e-01,1.606e+00,3.475e-01,2.617e-01,1.062e-01,7.412e-02,1.570e-03
9.267e-02,6.662e-01,1.607e+00,3.483e-01,2.557e-01,8.033e-02,1.043e-01,1.615e-03
9.258e-02,6.687e-01,1.607e+00,3.493e-01,2.557e-01,8.033e-02,1.043e-01,1.662e-03
9.249e-02,6.713e-01,1.608e+00,3.504e-01,2.557e-01,8.033e-02,1.043e-01,1.711e-03
9.239e-02,6.738e-01,1.609e+00,3.514e-01,2.557e-01,8.033e-02,1.043e-01,1.762e-03
9.229e-02,6.764e-01,1.610e+00,3.525e-01,2.557e-01,8.033e-02,1.043e-01,1.814e-03
9.219e-02,6.789e-01,1.610e+00,3.535e-01,2.557e-01,8.033e-02,1.043e-01,1.868e-03
9.209e-02,6.815e-01,1.611e+00,3.545e-01,2.587e-01,-1.283e-02,1.029e-01,1.923e-03
9.199e-02,6.840e-01,1.611e+00,3.556e-01,2.587e-01,-1.283e-02,1.029e-01,1.980e-03
9.188e-02,6.866e-01,1.611e+00,3.566e-01,2.528e-01,7.873e-03,1.337e-01,2.038e-03
9.178e-02,6.892e-01,1.611e+00,3.579e-01,2.528e-01,7.873e-03,1.337e-01,2.095e-03
9.168e-02,6.917e-01,1.611e+00,3.593e-01,2.528e-01,7.873e-03,1.337e-01,2.151e-03
9.157e-02,6.943e-01,1.611e+00,3.606e-01,2.528e-01,7.873e-03,1.337e-01,2.208e-03
9.147e-02,6.968e-01,1.612e+00,3.619e-01,2.528e-01,7.873e-03,1.337e-01,2.264e-03
9.137e-02,6.993e-01,1.612e+00,3.633e-01,2.528e-01,7.873e-03,1.337e-01,2.320e-03
9.126e-02,7.019e-01,1.612e+00,3.646e-01,2.528e-01,7.873e-03,1.337e-01,2.376e-03
9.116e-02,7.044e-01,1.612e+00,3.660e-01,2.528e-01,7.873e-03,1.337e-01,2.432e-03
9.106e-02,7.069e-01,1.612e+00,3.673e-01,2.587e-01,1.166e-01,1.250e-01,2.488e-03
9.095e-02,7.095e-01,1.612e+00,3.685e-01,9.562e-02,-3.353e-02,1.445e-01,2.545e-03
9.087e-02,7.114e-01,1.612e+00,3.700e-01,9.562e-02,-3.353e-02,1.445e-01,2.587e-03
9.082e-02,7.126e-01,1.612e+00,3.714e-01,2.617e-01,-2.478e-03,1.002e-01,2.615e-03
9.075e-02,7.143e-01,1.612e+00,3.724e-01,2.617e-01,-2.478e-03,1.002e-01,2.654e-03
9.065e-02,7.167e-01,1.612e+00,3.734e-01,2.617e-01,-2.478e-03,1.002e-01,2.706e-03
9.055e-02,7.192e-01,1.612e+00,3.744e-01,2.617e-01,-2.478e-03,1.002e-01,2.762e-03
9.044e-02,7.218e-01,1.612e+00,3.754e-01,2.617e-01,-2.478e-03,1.002e-01,2.819e-03
9.033e-02,7.244e-01,1.612e+00,3.764e-01,2.617e-01,-2.478e-03,1.002e-01,2.876e-03
9.023e-02,7.271e-01,1.612e+00,3.775e-01,2.617e-01,-2.478e-03,1.002e-01,2.933e-03
9.012e-02,7.297e-01,1.612e+00,3.785e-01,2.469e-01,4.928e-02,1.337e-01,2.989e-03
9.001e-02,7.322e-01,1.612e+00,3.798e-01,2.557e-01,3.893e-02,1.110e-01,3.044e-03
8.991e-02,7.348e-01,1.612e+00,3.809e-01,2.557e-01,3.893e-02,1.110e-01,3.099e-03
8.980e-02,7.373e-01,1.613e+00,3.820e-01,2.557e-01,3.893e-02,1.110e-01,3.156e-03
8.969e-02,7.399e-01,1.613e+00,3.831e-01,2.557e-01,3.893e-02,1.110e-01,3.213e-03
8.958e-02,7.425e-01,1.614e+00,3.842e-01,2.557e-01,3.893e-02,1.110e-01,3.271e-03
8.947e-02,7.450e-01,1.614e+00,3.853e-01,2.557e-01,3.893e-02,1.110e-01,3.330e-03
8.936e-02,7.476e-01,1.614e+00,3.864e-01,2.646e-01,-1.940e-01,1.177e-01,3.390e-03
8.925e-02,7.501e-01,1.614e+00,3.876e-01,3.631e-02,-5.423e-02,1.458e-01,3.449e-03
8.918e-02,7.517e-01,1.614e+00,3.891e-01,3.631e-02,-5.423e-02,1.458e-01,3.486e-03
8.915e-02,7.525e-01,1.613e+00,3.905e-01,3.631e-02,-5.423e-02,1.458e-01,3.503e-03
8.913e-02,7.530e-01,1.613e+00,3.920e-01,3.631e-02,-5.423e-02,1.458e-01,3.513e-03
8.911e-02,7.534e-01,1.612e+00,3.935e-01,3.631e-02,-5.423e-02,1.458e-01,3.522e-03
8.910e-02,7.537e-01,1.611e+00,3.949e-01,3.631e-02,-5.423e-02,1.458e-01,3.530e-03
8.908e-02,7.541e-01,1.611e+00,3.964e-01,3.631e-02,-5.423e-02,1.458e-01,3.537e-03
8.907e-02,7.545e-01,1.610e+00,3.978e-01,2.557e-01,-3.871e-02,1.023e-01,3.544e-03
8.902e-02,7.557e-01,1.610e+00,3.989e-01,2.557e-01,-3.871e-02,1.023e-01,3.568e-03
8.893e-02,7.579e-01,1.609e+00,3.999e-01,2.557e-01,-1.800e-02,8.886e-02,3.608e-03
8.884e-02,7.604e-01,1.609e+00,4.008e-01,2.557e-01,-1.800e-02,8.886e-02,3.652e-03
8.874e-02,7.629e-01,1.609e+00,4.017e-01,2.557e-01,-1.800e-02,8.886e-02,3.697e-03
8.864e-02,7.655e-01,1.609e+00,4.025e-01,2.557e-01,-1.800e-02,8.886e-02,3.741e-03
8.855e-02,7.680e-01,1.609e+00,4.034e-01,2.557e-01,-1.800e-02,8.886e-02,3.785e-03
8.845e-02,7.706e-01,1.608e+00,4.043e-01,2.646e-01,-1.283e-02,8.551e-02,3.828e-03
8.835e-02,7.732e-01,1.608e+00,4.052e-01,2.646e-01,-1.283e-02,8.551e-02,3.871e-03
8.825e-02,7.758e-01,1.608e+00,4.060e-01,2.646e-01,-1.283e-02,8.551e-02,3.915e-03
8.816e-02,7.784e-01,1.608e+00,4.069e-01,2.646e-01,-1.283e-02,8.551e-02,3.957e-03
8.806e-02,7.811e-01,1.608e+00,4.077e-01,2.646e-01,-1.283e-02,8.551e-02,4.000e-03
8.796e-02,7.837e-01,1.608e+00,4.086e-01,2.646e-01,-1.283e-02,8.551e-02,4.042e-03
8.786e-02,7.864e-01,1.608e+00,4.094e-01,2.617e-01,-2.478e-03,1.083e-01,4.083e-03
8.776e-02,7.890e-01,1.608e+00,4.105e-01,2.617e-01,-2.478e-03,1.083e-01,4.125e-03
8.767e-02,7.916e-01,1.608e+00,4.116e-01,2.113e-01,-6.976e-02,1.431e-01,4.165e-03
8.758e-02,7.941e-01,1.607e+00,4.130e-01,2.113e-01,-6.976e-02,1.431e-01,4.202e-03
8.750e-02,7.963e-01,1.607e+00,4.145e-01,2.113e-01,-6.976e-02,1.431e-01,4.234e-03
8.742e-02,7.984e-01,1.606e+00,4.159e-01,2.113e-01,-6.976e-02,1.431e-01,4.264e-03
8.735e-02,8.005e-01,1.605e+00,4.173e-01,2.113e-01,-6.976e-02,1.431e-01,4.292e-03
8.727e-02,8.027e-01,1.605e+00,4.188e-01,2.113e-01,-6.976e-02,1.431e-01,4.319e-03
8.720e-02,8.048e-01,1.604e+00,4.202e-01,2.113e-01,-6.976e-02,1.431e-01,4.344e-03
8.713e-02,8.069e-01,1.603e+00,4.216e-01,2.113e-01,-6.976e-02,1.431e-01,4.367e-03
8.706e-02,8.090e-01,1.603e+00,4.231e-01,2.113e-01,-6.976e-02,1.431e-01,4.388e-03
8.700e-02,8.111e-01,1.602e+00,4.245e-01,2.528e-01,1.822e-02,9.623e-02,4.408e-03
8.693e-02,8.134e-01,1.602e+00,4.255e-01,2.528e-01,1.822e-02,9.623e-02,4.428e-03
8.685e-02,8.159e-01,1.602e+00,4.264e-01,2.646e-01,1.305e-02,1.136e-01,4.449e-03
8.677e-02,8.184e-01,1.602e+00,4.276e-01,2.646e-01,1.305e-02,1.136e-01,4.471e-03
8.669e-02,8.211e-01,1.602e+00,4.287e-01,2.646e-01,1.305e-02,1.136e-01,4.493e-03
8.661e-02,8.237e-01,1.602e+00,4.298e-01,2.646e-01,1.305e-02,1.136e-01,4.516e-03
8.653e-02,8.263e-01,1.602e+00,4.310e-01,2.646e-01,1.305e-02,1.136e-01,4.539e-03
8.644e-02,8.290e-01,1.602e+00,4.321e-01,2.646e-01,1.305e-02,1.136e-01,4.561e-03
8.636e-02,8.316e-01,1.602e+00,4.332e-01,2.261e-01,-4.388e-02,1.431e-01,4.584e-03
8.628e-02,8.341e-01,1.602e+00,4.347e-01,2.261e-01,-4.388e-02,1.431e-01,4.604e-03
8.621e-02,8.364e-01,1.602e+00,4.361e-01,2.261e-01,-4.388e-02,1.431e-01,4.623e-03
8.614e-02,8.387e-01,1.601e+00,4.375e-01,2.261e-01,-4.388e-02,1.431e-01,4.641e-03
8.607e-02,8.410e-01,1.601e+00,4.390e-01,2.261e-01,-4.388e-02,1.431e-01,4.657e-03
8.600e-02,8.433e-01,1.600e+00,4.404e-01,2.261e-01,-4.388e-02,1.431e-01,4.672e-03
8.594e-02,8.455e-01,1.600e+00,4.418e-01,2.261e-01,-4.388e-02,1.431e-01,4.686e-03
8.587e-02,8.478e-01,1.599e+00,4.433e-01,2.261e-01,-4.388e-02,1.431e-01,4.698e-03
8.581e-02,8.501e-01,1.599e+00,4.447e-01,2.646e-01,4.928e-02,1.250e-01,4.710e-03
8.574e-02,8.525e-01,1.599e+00,4.459e-01,1.259e-02,-1.163e-01,1.471e-01,4.721e-03
8.570e-02,8.540e-01,1.598e+00,4.474e-01,1.259e-02,-1.163e-01,1.471e-01,4.727e-03
8.568e-02,8.545e-01,1.597e+00,4.489e-01,1.259e-02,-1.163e-01,1.471e-01,4.729e-03
8.567e-02,8.548e-01,1.596e+00,4.504e-01,2.587e-01,-4.388e-02,1.116e-01,4.730e-03
8.564e-02,8.560e-01,1.596e+00,4.515e-01,2.587e-01,-4.388e-02,1.116e-01,4.732e-03
8.559e-02,8.582e-01,1.595e+00,4.526e-01,2.587e-01,-4.388e-02,1.116e-01,4.733e-03
8.553e-02,8.606e-01,1.595e+00,4.537e-01,2.587e-01,-4.388e-02,1.116e-01,4.734e-03
8.547e-02,8.632e-01,1.594e+00,4.548e-01,2.587e-01,-4.388e-02,1.116e-01,4.733e-03
8.541e-02,8.658e-01,1.594e+00,4.559e-01,2.587e-01,-4.388e-02,1.116e-01,4.730e-03
8.535e-02,8.684e-01,1.593e+00,4.571e-01,2.587e-01,-4.388e-02,1.116e-01,4.727e-03
8.530e-02,8.709e-01,1.593e+00,4.582e-01,2.587e-01,-4.388e-02,1.116e-01,4.722e-03
8.524e-02,8.735e-01,1.592e+00,4.593e-01,2.557e-01,-1.800e-02,1.297e-01,4.715e-03
8.519e-02,8.761e-01,1.592e+00,4.606e-01,2.557e-01,-1.800e-02,1.297e-01,4.708e-03
8.513e-02,8.787e-01,1.592e+00,4.619e-01,2.557e-01,-1.800e-02,1.297e-01,4.699e-03
8.508e-02,8.813e-01,1.592e+00,4.632e-01,2.557e-01,-1.800e-02,1.297e-01,4.690e-03
8.502e-02,8.838e-01,1.591e+00,4.645e-01,2.557e-01,-1.800e-02,1.297e-01,4.680e-03
8.497e-02,8.864e-01,1.591e+00,4.658e-01,2.557e-01,-1.800e-02,1.297e-01,4.670e-03
8.492e-02,8.890e-01,1.591e+00,4.671e-01,2.557e-01,-1.800e-02,1.297e-01,4.658e-03
8.487e-02,8.915e-01,1.591e+00,4.684e-01,2.557e-01,-1.800e-02,1.297e-01,4.646e-03
8.482e-02,8.941e-01,1.591e+00,4.697e-01,8.969e-02,-8.529e-02,1.458e-01,4.633e-03
8.478e-02,8.960e-01,1.590e+00,4.711e-01,8.969e-02,-8.529e-02,1.458e-01,4.624e-03
8.476e-02,8.971e-01,1.589e+00,4.726e-01,2.320e-01,1.424e-01,1.438e-01,4.616e-03
8.473e-02,8.987e-01,1.590e+00,4.740e-01,2.261e-01,3.893e-02,1.431e-01,4.606e-03
8.469e-02,9.008e-01,1.590e+00,4.754e-01,2.261e-01,3.893e-02,1.431e-01,4.594e-03
8.464e-02,9.030e-01,1.591e+00,4.769e-01,2.617e-01,3.893e-02,9.824e-02,4.581e-03
8.460e-02,9.054e-01,1.591e+00,4.779e-01,2.617e-01,3.893e-02,9.824e-02,4.569e-03
8.454e-02,9.080e-01,1.591e+00,4.788e-01,2.617e-01,3.893e-02,9.824e-02,4.556e-03
8.449e-02,9.105e-01,1.592e+00,4.798e-01,2.617e-01,3.893e-02,9.824e-02,4.544e-03
8.444e-02,9.132e-01,1.592e+00,4.808e-01,2.557e-01,1.269e-01,1.190e-01,4.532e-03
8.438e-02,9.157e-01,1.593e+00,4.820e-01,2.557e-01,1.269e-01,1.190e-01,4.521e-03
8.432e-02,9.183e-01,1.593e+00,4.832e-01,2.557e-01,1.269e-01,1.190e-01,4.512e-03
8.427e-02,9.208e-01,1.594e+00,4.844e-01,2.557e-01,1.269e-01,1.190e-01,4.505e-03
8.421e-02,9.233e-01,1.595e+00,4.856e-01,2.557e-01,1.269e-01,1.190e-01,4.500e-03
8.414e-02,9.258e-01,1.596e+00,4.868e-01,2.557e-01,1.269e-01,1.190e-01,4.497e-03
8.408e-02,9.283e-01,1.597e+00,4.879e-01,2.557e-01,1.269e-01,1.190e-01,4.496e-03
8.401e-02,9.308e-01,1.598e+00,4.891e-01,2.557e-01,1.269e-01,1.190e-01,4.498e-03
8.394e-02,9.333e-01,1.599e+00,4.903e-01,2.142e-01,-7.493e-02,1.438e-01,4.501e-03
8.387e-02,9.357e-01,1.599e+00,4.918e-01,2.142e-01,-7.493e-02,1.438e-01,4.506e-03
8.381e-02,9.379e-01,1.599e+00,4.932e-01,2.142e-01,-7.493e-02,1.438e-01,4.510e-03
8.375e-02,9.401e-01,1.598e+00,4.946e-01,2.142e-01,-7.493e-02,1.438e-01,4.513e-03
8.369e-02,9.422e-01,1.597e+00,4.961e-01,2.202e-01,-9.564e-02,1.445e-01,4.513e-03
8.363e-02,9.444e-01,1.597e+00,4.975e-01,2.202e-01,-9.564e-02,1.445e-01,4.512e-03
8.358e-02,9.466e-01,1.596e+00,4.990e-01,2.202e-01,-9.564e-02,1.445e-01,4.509e-03
8.353e-02,9.488e-01,1.595e+00,5.004e-01,2.202e-01,-9.564e-02,1.445e-01,4.504e-03
8.347e-02,9.510e-01,1.594e+00,5.019e-01,2.202e-01,-9.564e-02,1.445e-01,4.496e-03
8.342e-02,9.532e-01,1.593e+00,5.033e-01,2.587e-01,9.068e-02,1.110e-01,4.486e-03
8.337e-02,9.556e-01,1.593e+00,5.044e-01,2.587e-01,9.068e-02,1.110e-01,4.473e-03
8.332e-02,9.581e-01,1.593e+00,5.055e-01,2.587e-01,9.068e-02,1.110e-01,4.460e-03
8.326e-02,9.606e-01,1.593e+00,5.066e-01,2.587e-01,9.068e-02,1.110e-01,4.447e-03
8.320e-02,9.632e-01,1.594e+00,5.077e-01,2.587e-01,9.068e-02,1.110e-01,4.436e-03
8.314e-02,9.657e-01,1.595e+00,5.089e-01,2.587e-01,9.068e-02,1.110e-01,4.426e-03
8.308e-02,9.683e-01,1.595e+00,5.100e-01,2.587e-01,9.068e-02,1.110e-01,4.418e-03
8.302e-02,9.708e-01,1.596e+00,5.111e-01,2.587e-01,9.068e-02,1.110e-01,4.411e-03
8.295e-02,9.734e-01,1.597e+00,5.122e-01,2.587e-01,9.068e-02,1.110e-01,4.405e-03
8.288e-02,9.760e-01,1.597e+00,5.133e-01,2.142e-01,-8.529e-02,1.438e-01,4.401e-03
8.282e-02,9.783e-01,1.597e+00,5.147e-01,2.142e-01,-8.529e-02,1.438e-01,4.398e-03
8.276e-02,9.806e-01,1.597e+00,5.162e-01,2.142e-01,-8.529e-02,1.438e-01,4.394e-03
8.270e-02,9.827e-01,1.596e+00,5.176e-01,2.142e-01,-8.529e-02,1.438e-01,4.389e-03
8.265e-02,9.849e-01,1.595e+00,5.190e-01,2.617e-01,6.998e-02,1.237e-01,4.382e-03
8.259e-02,9.872e-01,1.595e+00,5.203e-01,2.617e-01,6.998e-02,1.237e-01,4.372e-03
8.253e-02,9.897e-01,1.595e+00,5.215e-01,2.617e-01,6.998e-02,1.237e-01,4.362e-03
8.247e-02,9.923e-01,1.596e+00,5.228e-01,2.617e-01,6.998e-02,1.237e-01,4.352e-03
8.241e-02,9.949e-01,1.596e+00,5.240e-01,1.104e-01,-4.906e-02,1.458e-01,4.342e-03
8.236e-02,9.968e-01,1.596e+00,5.254e-01,1.104e-01,-4.906e-02,1.458e-01,4.336e-03
8.232e-02,9.982e-01,1.596e+00,5.269e-01,1.104e-01,-4.906e-02,1.458e-01,4.331e-03
8.229e-02,9.994e-01,1.595e+00,5.284e-01,2.528e-01,9.586e-02,9.757e-02,4.326e-03
8.225e-02,1.001e+00,1.595e+00,5.293e-01,2.528e-01,9.586e-02,9.757e-02,4.318e-03
8.219e-02,1.003e+00,1.596e+00,5.303e-01,2.528e-01,9.586e-02,9.757e-02,4.309e-03
8.213e-02,1.006e+00,1.597e+00,5.313e-01,2.528e-01,9.586e-02,9.757e-02,4.301e-03
8.206e-02,1.008e+00,1.598e+00,5.323e-01,2.528e-01,9.586e-02,9.757e-02,4.294e-03
8.199e-02,1.011e+00,1.599e+00,5.332e-01,2.528e-01,9.586e-02,9.757e-02,4.290e-03
8.192e-02,1.013e+00,1.600e+00,5.342e-01,2.528e-01,9.586e-02,9.757e-02,4.287e-03
8.185e-02,1.016e+00,1.600e+00,5.352e-01,2.409e-01,-2.478e-03,1.418e-01,4.287e-03
8.178e-02,1.018e+00,1.601e+00,5.366e-01,2.409e-01,-2.478e-03,1.418e-01,4.288e-03
8.170e-02,1.021e+00,1.601e+00,5.380e-01,2.409e-01,-2.478e-03,1.418e-01,4.289e-03
8.163e-02,1.023e+00,1.601e+00,5.394e-01,2.409e-01,-2.478e-03,1.418e-01,4.290e-03
8.156e-02,1.026e+00,1.601e+00,5.409e-01,2.587e-01,1.062e-01,1.284e-01,4.291e-03
8.148e-02,1.028e+00,1.601e+00,5.421e-01,2.587e-01,1.062e-01,1.284e-01,4.293e-03
8.140e-02,1.031e+00,1.602e+00,5.434e-01,2.587e-01,1.062e-01,1.284e-01,4.295e-03
8.132e-02,1.033e+00,1.603e+00,5.447e-01,2.587e-01,1.062e-01,1.284e-01,4.298e-03
8.124e-02,1.036e+00,1.603e+00,5.460e-01,1.549e-01,-4.388e-02,1.445e-01,4.303e-03
8.117e-02,1.038e+00,1.604e+00,5.474e-01,1.549e-01,-4.388e-02,1.445e-01,4.309e-03
8.111e-02,1.040e+00,1.603e+00,5.489e-01,1.549e-01,-4.388e-02,1.445e-01,4.313e-03
8.106e-02,1.041e+00,1.603e+00,5.503e-01,1.549e-01,-4.388e-02,1.445e-01,4.316e-03
8.101e-02,1.043e+00,1.603e+00,5.518e-01,1.549e-01,-4.388e-02,1.445e-01,4.318e-03
8.096e-02,1.044e+00,1.602e+00,5.532e-01,1.549e-01,-4.388e-02,1.445e-01,4.320e-03
8.091e-02,1.046e+00,1.602e+00,5.547e-01,2.646e-01,2.858e-02,1.304e-01,4.321e-03
8.085e-02,1.048e+00,1.602e+00,5.560e-01,2.646e-01,2.858e-02,1.304e-01,4.321e-03
8.078e-02,1.050e+00,1.602e+00,5.573e-01,2.646e-01,2.858e-02,1.304e-01,4.321e-03
8.070e-02,1.053e+00,1.602e+00,5.586e-01,2.646e-01,2.858e-02,1.304e-01,4.321e-03
8.062e-02,1.056e+00,1.602e+00,5.599e-01,2.587e-01,6.998e-02,1.337e-01,4.321e-03
8.054e-02,1.058e+00,1.602e+00,5.612e-01,2.617e-01,9.068e-02,1.237e-01,4.321e-03
8.045e-02,1.061e+00,1.603e+00,5.625e-01,2.617e-01,9.068e-02,1.237e-01,4.322e-03
8.037e-02,1.063e+00,1.603e+00,5.637e-01,2.617e-01,9.068e-02,1.237e-01,4.324e-03
8.029e-02,1.066e+00,1.604e+00,5.649e-01,2.617e-01,9.068e-02,1.237e-01,4.328e-03
8.020e-02,1.068e+00,1.604e+00,5.662e-01,2.617e-01,9.068e-02,1.237e-01,4.332e-03
8.011e-02,1.071e+00,1.605e+00,5.674e-01,2.617e-01,9.068e-02,1.237e-01,4.338e-03
8.003e-02,1.074e+00,1.605e+00,5.686e-01,2.617e-01,9.068e-02,1.237e-01,4.345e-03
7.994e-02,1.076e+00,1.606e+00,5.699e-01,2.557e-01,6.998e-02,1.304e-01,4.353e-03
7.984e-02,1.079e+00,1.607e+00,5.712e-01,2.557e-01,6.998e-02,1.304e-01,4.362e-03
7.975e-02,1.081e+00,1.607e+00,5.725e-01,2.557e-01,6.998e-02,1.304e-01,4.372e-03
7.966e-02,1.084e+00,1.608e+00,5.738e-01,2.557e-01,6.998e-02,1.304e-01,4.384e-03
7.956e-02,1.086e+00,1.609e+00,5.751e-01,2.557e-01,6.998e-02,1.304e-01,4.397e-03
7.946e-02,1.089e+00,1.609e+00,5.764e-01,2.409e-01,1.217e-01,1.384e-01,4.412e-03
7.937e-02,1.091e+00,1.610e+00,5.778e-01,2.409e-01,1.217e-01,1.384e-01,4.428e-03
7.927e-02,1.094e+00,1.611e+00,5.792e-01,2.409e-01,1.217e-01,1.384e-01,4.446e-03
7.917e-02,1.096e+00,1.612e+00,5.806e-01,2.409e-01,1.217e-01,1.384e-01,4.466e-03
7.907e-02,1.099e+00,1.614e+00,5.819e-01,2.646e-01,-2.478e-03,1.157e-01,4.489e-03
7.896e-02,1.101e+00,1.614e+00,5.831e-01,2.646e-01,2.698e-03,1.331e-01,4.515e-03
7.884e-02,1.104e+00,1.615e+00,5.844e-01,2.646e-01,2.698e-03,1.331e-01,4.543e-03
7.873e-02,1.106e+00,1.615e+00,5.858e-01,2.646e-01,2.698e-03,1.331e-01,4.572e-03
7.861e-02,1.109e+00,1.615e+00,5.871e-01,2.646e-01,2.698e-03,1.331e-01,4.600e-03
7.850e-02,1.112e+00,1.615e+00,5.884e-01,2.646e-01,2.698e-03,1.331e-01,4.628e-03
7.838e-02,1.114e+00,1.615e+00,5.897e-01,2.350e-01,-7.493e-02,1.431e-01,4.656e-03
7.827e-02,1.117e+00,1.615e+00,5.912e-01,2.350e-01,-7.493e-02,1.431e-01,4.682e-03
7.816e-02,1.119e+00,1.614e+00,5.926e-01,5.707e-02,7.873e-03,1.458e-01,4.706e-03
7.809e-02,1.121e+00,1.614e+00,5.941e-01,5.707e-02,7.873e-03,1.458e-01,4.720e-03
7.805e-02,1.122e+00,1.613e+00,5.955e-01,5.707e-02,7.873e-03,1.458e-01,4.728e-03
7.803e-02,1.123e+00,1.614e+00,5.970e-01,5.707e-02,7.873e-03,1.458e-01,4.734e-03
7.800e-02,1.123e+00,1.614e+00,5.984e-01,5.707e-02,7.873e-03,1.458e-01,4.739e-03
7.798e-02,1.124e+00,1.614e+00,5.999e-01,5.707e-02,7.873e-03,1.458e-01,4.745e-03
7.795e-02,1.124e+00,1.614e+00,6.014e-01,5.707e-02,7.873e-03,1.458e-01,4.750e-03
7.793e-02,1.125e+00,1.614e+00,6.028e-01,5.707e-02,7.873e-03,1.458e-01,4.755e-03
7.790e-02,1.125e+00,1.614e+00,6.043e-01,5.707e-02,7.873e-03,1.458e-01,4.760e-03
7.788e-02,1.126e+00,1.614e+00,6.057e-01,5.707e-02,7.873e-03,1.458e-01,4.765e-03
7.785e-02,1.127e+00,1.614e+00,6.072e-01,2.557e-01,5.445e-02,1.002e-01,4.770e-03
7.779e-02,1.128e+00,1.614e+00,6.082e-01,2.557e-01,5.445e-02,1.002e-01,4.783e-03
7.769e-02,1.130e+00,1.615e+00,6.092e-01,2.557e-01,5.445e-02,1.002e-01,4.805e-03
7.759e-02,1.133e+00,1.615e+00,6.102e-01,2.557e-01,5.445e-02,1.002e-01,4.829e-03
7.747e-02,1.135e+00,1.616e+00,6.112e-01,2.557e-01,5.445e-02,1.002e-01,4.855e-03
7.736e-02,1.138e+00,1.616e+00,6.122e-01,2.587e-01,8.551e-02,1.224e-01,4.883e-03
7.724e-02,1.140e+00,1.617e+00,6.134e-01,2.587e-01,8.551e-02,1.224e-01,4.912e-03
7.712e-02,1.143e+00,1.618e+00,6.146e-01,2.587e-01,8.551e-02,1.224e-01,4.942e-03
7.700e-02,1.145e+00,1.618e+00,6.159e-01,2.587e-01,8.551e-02,1.224e-01,4.973e-03
7.688e-02,1.148e+00,1.619e+00,6.171e-01,2.587e-01,8.551e-02,1.224e-01,5.006e-03
7.675e-02,1.151e+00,1.620e+00,6.183e-01,2.587e-01,8.551e-02,1.224e-01,5.040e-03
7.663e-02,1.153e+00,1.620e+00,6.195e-01,2.587e-01,8.551e-02,1.224e-01,5.075e-03
7.650e-02,1.156e+00,1.621e+00,6.208e-01,2.587e-01,8.551e-02,1.224e-01,5.112e-03
7.637e-02,1.158e+00,1.621e+00,6.220e-01,-9.120e-02,-1.267e-01,1.478e-01,5.150e-03
7.632e-02,1.159e+00,1.621e+00,6.235e-01,2.320e-01,2.340e-02,1.438e-01,5.167e-03
7.626e-02,1.160e+00,1.621e+00,6.249e-01,2.320e-01,2.340e-02,1.438e-01,5.182e-03
7.617e-02,1.162e+00,1.621e+00,6.263e-01,2.320e-01,2.340e-02,1.438e-01,5.211e-03
7.605e-02,1.165e+00,1.621e+00,6.278e-01,2.320e-01,2.340e-02,1.438e-01,5.243e-03
7.594e-02,1.167e+00,1.621e+00,6.292e-01,2.320e-01,2.340e-02,1.438e-01,5.277e-03
7.582e-02,1.169e+00,1.622e+00,6.307e-01,2.320e-01,2.340e-02,1.438e-01,5.311e-03
7.570e-02,1.171e+00,1.622e+00,6.321e-01,2.320e-01,2.340e-02,1.438e-01,5.346e-03
7.558e-02,1.174e+00,1.622e+00,6.335e-01,2.557e-01,-7.653e-03,9.355e-02,5.381e-03
7.546e-02,1.176e+00,1.622e+00,6.345e-01,2.557e-01,-7.653e-03,9.355e-02,5.417e-03
7.533e-02,1.179e+00,1.622e+00,6.354e-01,2.587e-01,5.963e-02,1.069e-01,5.455e-03
7.520e-02,1.181e+00,1.622e+00,6.365e-01,2.617e-01,9.068e-02,1.257e-01,5.493e-03
7.506e-02,1.184e+00,1.623e+00,6.377e-01,2.617e-01,9.068e-02,1.257e-01,5.532e-03
7.493e-02,1.186e+00,1.623e+00,6.390e-01,2.617e-01,9.068e-02,1.257e-01,5.572e-03
7.479e-02,1.189e+00,1.624e+00,6.402e-01,2.617e-01,9.068e-02,1.257e-01,5.613e-03
7.466e-02,1.192e+00,1.624e+00,6.415e-01,2.617e-01,9.068e-02,1.257e-01,5.656e-03
7.452e-02,1.194e+00,1.625e+00,6.428e-01,2.617e-01,9.068e-02,1.257e-01,5.699e-03
7.438e-02,1.197e+00,1.626e+00,6.440e-01,2.617e-01,9.068e-02,1.257e-01,5.743e-03
7.424e-02,1.199e+00,1.626e+00,6.453e-01,2.261e-01,-1.283e-02,1.445e-01,5.789e-03
7.410e-02,1.202e+00,1.626e+00,6.467e-01,2.261e-01,-1.283e-02,1.445e-01,5.833e-03
7.397e-02,1.204e+00,1.626e+00,6.482e-01,2.261e-01,-1.283e-02,1.445e-01,5.875e-03
7.384e-02,1.206e+00,1.626e+00,6.496e-01,2.261e-01,-1.283e-02,1.445e-01,5.916e-03
7.372e-02,1.209e+00,1.626e+00,6.510e-01,2.261e-01,-1.283e-02,1.445e-01,5.956e-03
7.359e-02,1.211e+00,1.626e+00,6.525e-01,2.261e-01,-1.283e-02,1.445e-01,5.995e-03
7.347e-02,1.213e+00,1.626e+00,6.539e-01,2.261e-01,-1.283e-02,1.445e-01,6.034e-03
7.334e-02,1.215e+00,1.626e+00,6.554e-01,2.261e-01,-1.283e-02,1.445e-01,6.073e-03
7.322e-02,1.218e+00,1.626e+00,6.568e-01,2.261e-01,-1.283e-02,1.445e-01,6.111e-03
7.309e-02,1.220e+00,1.626e+00,6.583e-01,1.490e-01,-1.215e-01,1.458e-01,6.148e-03
7.299e-02,1.222e+00,1.625e+00,6.597e-01,2.617e-01,6.998e-02,1.324e-01,6.179e-03
7.287e-02,1.224e+00,1.625e+00,6.611e-01,2.617e-01,6.998e-02,1.324e-01,6.211e-03
7.274e-02,1.226e+00,1.625e+00,6.624e-01,2.617e-01,6.998e-02,1.324e-01,6.248e-03
7.260e-02,1.229e+00,1.625e+00,6.637e-01,2.617e-01,6.998e-02,1.324e-01,6.288e-03
7.246e-02,1.231e+00,1.626e+00,6.650e-01,2.617e-01,6.998e-02,1.324e-01,6.328e-03
7.232e-02,1.234e+00,1.626e+00,6.663e-01,2.617e-01,6.998e-02,1.324e-01,6.370e-03
7.218e-02,1.237e+00,1.627e+00,6.677e-01,2.617e-01,6.998e-02,1.324e-01,6.412e-03
7.203e-02,1.239e+00,1.627e+00,6.690e-01,2.409e-01,5.445e-02,1.371e-01,6.455e-03
7.189e-02,1.242e+00,1.628e+00,6.704e-01,1.846e-01,-6.458e-02,1.458e-01,6.498e-03
7.176e-02,1.244e+00,1.628e+00,6.718e-01,1.846e-01,-6.458e-02,1.458e-01,6.536e-03
7.165e-02,1.246e+00,1.627e+00,6.733e-01,1.846e-01,-6.458e-02,1.458e-01,6.569e-03
7.155e-02,1.248e+00,1.627e+00,6.747e-01,1.846e-01,-6.458e-02,1.458e-01,6.600e-03
7.144e-02,1.250e+00,1.626e+00,6.762e-01,1.846e-01,-6.458e-02,1.458e-01,6.629e-03
7.134e-02,1.251e+00,1.625e+00,6.777e-01,1.846e-01,-6.458e-02,1.458e-01,6.657e-03
7.124e-02,1.253e+00,1.625e+00,6.791e-01,1.846e-01,-6.458e-02,1.458e-01,6.683e-03
7.114e-02,1.255e+00,1.624e+00,6.806e-01,1.846e-01,-6.458e-02,1.458e-01,6.707e-03
7.104e-02,1.257e+00,1.623e+00,6.820e-01,2.261e-01,-2.318e-02,1.445e-01,6.731e-03
7.094e-02,1.259e+00,1.623e+00,6.835e-01,2.261e-01,-2.318e-02,1.445e-01,6.755e-03
7.082e-02,1.261e+00,1.623e+00,6.849e-01,-3.189e-02,-3.353e-02,1.478e-01,6.780e-03
7.076e-02,1.262e+00,1.622e+00,6.864e-01,2.646e-01,4.410e-02,1.324e-01,6.793e-03
7.069e-02,1.264e+00,1.622e+00,6.877e-01,2.646e-01,4.410e-02,1.324e-01,6.807e-03
7.058e-02,1.266e+00,1.622e+00,6.890e-01,2.646e-01,4.410e-02,1.324e-01,6.831e-03
7.045e-02,1.268e+00,1.623e+00,6.904e-01,2.646e-01,4.410e-02,1.324e-01,6.858e-03
7.032e-02,1.271e+00,1.623e+00,6.917e-01,2.646e-01,4.410e-02,1.324e-01,6.886e-03
7.018e-02,1.274e+00,1.623e+00,6.930e-01,2.646e-01,4.410e-02,1.324e-01,6.914e-03
7.004e-02,1.276e+00,1.623e+00,6.943e-01,2.646e-01,4.410e-02,1.324e-01,6.943e-03
6.990e-02,1.279e+00,1.623e+00,6.957e-01,2.261e-01,1.822e-02,1.445e-01,6.972e-03
6.977e-02,1.281e+00,1.624e+00,6.971e-01,1.460e-01,-6.976e-02,1.451e-01,7.000e-03
6.967e-02,1.283e+00,1.624e+00,6.986e-01,1.460e-01,-6.976e-02,1.451e-01,7.022e-03
6.958e-02,1.285e+00,1.623e+00,7.000e-01,1.460e-01,-6.976e-02,1.451e-01,7.039e-03
6.950e-02,1.287e+00,1.622e+00,7.015e-01,1.460e-01,-6.976e-02,1.451e-01,7.054e-03
6.943e-02,1.288e+00,1.622e+00,7.029e-01,1.460e-01,-6.976e-02,1.451e-01,7.068e-03
6.935e-02,1.289e+00,1.621e+00,7.044e-01,1.460e-01,-6.976e-02,1.451e-01,7.080e-03
6.928e-02,1.291e+00,1.620e+00,7.058e-01,1.460e-01,-6.976e-02,1.451e-01,7.091e-03
6.921e-02,1.292e+00,1.620e+00,7.073e-01,1.460e-01,-6.976e-02,1.451e-01,7.101e-03
6.914e-02,1.294e+00,1.619e+00,7.087e-01,1.460e-01,-6.976e-02,1.451e-01,7.110e-03
6.907e-02,1.295e+00,1.618e+00,7.102e-01,1.460e-01,-6.976e-02,1.451e-01,7.118e-03
6.900e-02,1.297e+00,1.617e+00,7.116e-01,1.460e-01,-6.976e-02,1.451e-01,7.124e-03
6.893e-02,1.298e+00,1.617e+00,7.131e-01,2.498e-01,-6.458e-02,1.029e-01,7.130e-03
6.885e-02,1.300e+00,1.616e+00,7.141e-01,2.498e-01,-6.458e-02,1.029e-01,7.135e-03
6.874e-02,1.302e+00,1.615e+00,7.151e-01,2.557e-01,8.033e-02,1.364e-01,7.140e-03
6.863e-02,1.305e+00,1.615e+00,7.165e-01,2.557e-01,8.033e-02,1.364e-01,7.144e-03
6.852e-02,1.307e+00,1.616e+00,7.179e-01,2.557e-01,8.033e-02,1.364e-01,7.148e-03
6.840e-02,1.310e+00,1.616e+00,7.192e-01,2.557e-01,8.033e-02,1.364e-01,7.153e-03
6.829e-02,1.313e+00,1.617e+00,7.206e-01,2.557e-01,8.033e-02,1.364e-01,7.160e-03
6.817e-02,1.315e+00,1.618e+00,7.220e-01,2.557e-01,8.033e-02,1.364e-01,7.168e-03
6.805e-02,1.318e+00,1.619e+00,7.233e-01,2.557e-01,8.033e-02,1.364e-01,7.177e-03
6.792e-02,1.320e+00,1.619e+00,7.247e-01,2.557e-01,8.033e-02,1.364e-01,7.188e-03
6.780e-02,1.323e+00,1.620e+00,7.260e-01,2.380e-01,9.586e-02,1.438e-01,7.200e-03
6.768e-02,1.325e+00,1.621e+00,7.275e-01,2.380e-01,9.586e-02,1.438e-01,7.213e-03
6.756e-02,1.328e+00,1.622e+00,7.289e-01,2.380e-01,9.586e-02,1.438e-01,7.228e-03
6.743e-02,1.330e+00,1.623e+00,7.304e-01,2.380e-01,9.586e-02,1.438e-01,7.245e-03
6.731e-02,1.332e+00,1.624e+00,7.318e-01,2.380e-01,9.586e-02,1.438e-01,7.263e-03
6.718e-02,1.335e+00,1.625e+00,7.332e-01,2.380e-01,9.586e-02,1.438e-01,7.284e-03
6.705e-02,1.337e+00,1.626e+00,7.347e-01,2.380e-01,9.586e-02,1.438e-01,7.306e-03
6.692e-02,1.340e+00,1.626e+00,7.361e-01,2.380e-01,9.586e-02,1.438e-01,7.330e-03
6.678e-02,1.342e+00,1.627e+00,7.376e-01,1.460e-01,-4.388e-02,1.451e-01,7.357e-03
6.667e-02,1.344e+00,1.628e+00,7.390e-01,2.587e-01,9.068e-02,1.344e-01,7.380e-03
6.655e-02,1.346e+00,1.628e+00,7.403e-01,2.587e-01,9.068e-02,1.344e-01,7.404e-03
6.641e-02,1.348e+00,1.629e+00,7.417e-01,2.587e-01,9.068e-02,1.344e-01,7.433e-03
6.627e-02,1.351e+00,1.629e+00,7.430e-01,2.587e-01,9.068e-02,1.344e-01,7.465e-03
6.612e-02,1.353e+00,1.630e+00,7.444e-01,2.587e-01,9.068e-02,1.344e-01,7.498e-03
6.597e-02,1.356e+00,1.631e+00,7.457e-01,2.587e-01,9.068e-02,1.344e-01,7.532e-03
6.581e-02,1.359e+00,1.631e+00,7.471e-01,2.113e-01,-3.871e-02,1.445e-01,7.568e-03
6.567e-02,1.361e+00,1.631e+00,7.485e-01,2.113e-01,-3.871e-02,1.445e-01,7.602e-03
6.553e-02,1.363e+00,1.631e+00,7.500e-01,2.142e-01,-2.318e-02,1.451e-01,7.633e-03
6.540e-02,1.365e+00,1.631e+00,7.514e-01,2.142e-01,-2.318e-02,1.451e-01,7.662e-03
6.528e-02,1.367e+00,1.631e+00,7.529e-01,2.142e-01,-2.318e-02,1.451e-01,7.691e-03
6.515e-02,1.370e+00,1.631e+00,7.543e-01,2.142e-01,-2.318e-02,1.451e-01,7.719e-03
6.502e-02,1.372e+00,1.630e+00,7.558e-01,2.142e-01,-2.318e-02,1.451e-01,7.746e-03
6.489e-02,1.374e+00,1.630e+00,7.572e-01,2.142e-01,-2.318e-02,1.451e-01,7.772e-03
6.476e-02,1.376e+00,1.630e+00,7.587e-01,2.142e-01,-2.318e-02,1.451e-01,7.797e-03
6.464e-02,1.378e+00,1.630e+00,7.601e-01,1.994e-01,-4.906e-02,1.451e-01,7.822e-03
6.452e-02,1.380e+00,1.629e+00,7.616e-01,1.994e-01,-4.906e-02,1.451e-01,7.845e-03
6.440e-02,1.382e+00,1.629e+00,7.630e-01,1.994e-01,-4.906e-02,1.451e-01,7.866e-03
6.428e-02,1.384e+00,1.628e+00,7.645e-01,-1.031e-01,-1.474e-01,1.491e-01,7.886e-03
6.424e-02,1.385e+00,1.627e+00,7.660e-01,2.498e-01,7.515e-02,1.331e-01,7.893e-03
6.418e-02,1.386e+00,1.627e+00,7.673e-01,2.498e-01,7.515e-02,1.331e-01,7.901e-03
6.407e-02,1.388e+00,1.627e+00,7.686e-01,2.498e-01,7.515e-02,1.331e-01,7.918e-03
6.393e-02,1.390e+00,1.628e+00,7.700e-01,2.498e-01,7.515e-02,1.331e-01,7.939e-03
6.379e-02,1.393e+00,1.629e+00,7.713e-01,2.498e-01,7.515e-02,1.331e-01,7.962e-03
6.365e-02,1.395e+00,1.630e+00,7.726e-01,2.380e-01,-1.283e-02,1.398e-01,7.986e-03
6.350e-02,1.398e+00,1.630e+00,7.740e-01,2.380e-01,-1.283e-02,1.398e-01,8.011e-03
6.336e-02,1.400e+00,1.630e+00,7.754e-01,2.380e-01,-1.283e-02,1.398e-01,8.036e-03
6.322e-02,1.403e+00,1.630e+00,7.768e-01,2.380e-01,-1.283e-02,1.398e-01,8.060e-03
6.308e-02,1.405e+00,1.630e+00,7.782e-01,9.265e-02,-4.388e-02,1.458e-01,8.084e-03
6.297e-02,1.407e+00,1.630e+00,7.797e-01,9.265e-02,-4.388e-02,1.458e-01,8.100e-03
6.290e-02,1.408e+00,1.629e+00,7.811e-01,9.265e-02,-4.388e-02,1.458e-01,8.111e-03
6.284e-02,1.409e+00,1.629e+00,7.826e-01,9.265e-02,-4.388e-02,1.458e-01,8.120e-03
6.279e-02,1.410e+00,1.628e+00,7.840e-01,9.265e-02,-4.388e-02,1.458e-01,8.128e-03
6.274e-02,1.411e+00,1.628e+00,7.855e-01,9.265e-02,-4.388e-02,1.458e-01,8.135e-03
6.268e-02,1.412e+00,1.627e+00,7.870e-01,9.265e-02,-4.388e-02,1.458e-01,8.141e-03
6.263e-02,1.413e+00,1.627e+00,7.884e-01,1.727e-01,-3.353e-02,1.445e-01,8.147e-03
6.256e-02,1.414e+00,1.627e+00,7.899e-01,1.727e-01,-3.353e-02,1.445e-01,8.155e-03
6.247e-02,1.416e+00,1.626e+00,7.913e-01,2.498e-01,1.822e-02,1.431e-01,8.164e-03
6.236e-02,1.418e+00,1.626e+00,7.927e-01,2.498e-01,1.822e-02,1.431e-01,8.174e-03
6.223e-02,1.420e+00,1.626e+00,7.942e-01,2.498e-01,1.822e-02,1.431e-01,8.186e-03
6.209e-02,1.422e+00,1.626e+00,7.956e-01,2.498e-01,1.822e-02,1.431e-01,8.198e-03
6.195e-02,1.425e+00,1.627e+00,7.970e-01,2.320e-01,2.698e-03,1.445e-01,8.211e-03
6.182e-02,1.427e+00,1.627e+00,7.985e-01,2.320e-01,2.698e-03,1.445e-01,8.223e-03
6.169e-02,1.430e+00,1.627e+00,7.999e-01,2.320e-01,2.698e-03,1.445e-01,8.234e-03
6.156e-02,1.432e+00,1.627e+00,8.014e-01,2.261e-01,-3.871e-02,1.451e-01,8.245e-03
6.143e-02,1.434e+00,1.627e+00,8.028e-01,2.261e-01,-3.871e-02,1.451e-01,8.256e-03
6.130e-02,1.437e+00,1.626e+00,8.043e-01,2.261e-01,-3.871e-02,1.451e-01,8.265e-03
6.118e-02,1.439e+00,1.626e+00,8.057e-01,2.261e-01,-3.871e-02,1.451e-01,8.273e-03
6.105e-02,1.441e+00,1.626e+00,8.072e-01,2.261e-01,-3.871e-02,1.451e-01,8.280e-03
6.093e-02,1.443e+00,1.625e+00,8.086e-01,2.261e-01,-3.871e-02,1.451e-01,8.286e-03
6.081e-02,1.446e+00,1.625e+00,8.101e-01,6.003e-02,-1.215e-01,1.458e-01,8.290e-03
6.072e-02,1.447e+00,1.624e+00,8.115e-01,6.003e-02,-1.215e-01,1.458e-01,8.293e-03
6.067e-02,1.448e+00,1.623e+00,8.130e-01,6.003e-02,-1.215e-01,1.458e-01,8.293e-03
6.064e-02,1.449e+00,1.622e+00,8.144e-01,6.003e-02,-1.215e-01,1.458e-01,8.292e-03
6.061e-02,1.449e+00,1.621e+00,8.159e-01,6.003e-02,-1.215e-01,1.458e-01,8.291e-03
6.058e-02,1.450e+00,1.619e+00,8.174e-01,2.528e-01,-1.060e-01,1.250e-01,8.289e-03
6.051e-02,1.451e+00,1.618e+00,8.186e-01,2.528e-01,1.305e-02,1.190e-01,8.282e-03
6.041e-02,1.454e+00,1.618e+00,8.198e-01,2.528e-01,1.305e-02,1.190e-01,8.269e-03
6.029e-02,1.456e+00,1.618e+00,8.210e-01,2.528e-01,1.305e-02,1.190e-01,8.254e-03
6.018e-02,1.458e+00,1.618e+00,8.222e-01,2.528e-01,1.305e-02,1.190e-01,8.238e-03
6.006e-02,1.461e+00,1.618e+00,8.234e-01,2.528e-01,1.305e-02,1.190e-01,8.222e-03
5.994e-02,1.464e+00,1.618e+00,8.246e-01,2.528e-01,1.305e-02,1.190e-01,8.206e-03
5.982e-02,1.466e+00,1.618e+00,8.257e-01,2.291e-01,7.873e-03,1.445e-01,8.189e-03
5.970e-02,1.469e+00,1.618e+00,8.272e-01,2.291e-01,7.873e-03,1.445e-01,8.173e-03
5.959e-02,1.471e+00,1.618e+00,8.286e-01,2.291e-01,7.873e-03,1.445e-01,8.157e-03
5.948e-02,1.473e+00,1.618e+00,8.301e-01,1.846e-01,-2.318e-02,1.451e-01,8.141e-03
5.938e-02,1.475e+00,1.618e+00,8.315e-01,1.846e-01,-2.318e-02,1.451e-01,8.126e-03
5.929e-02,1.477e+00,1.618e+00,8.330e-01,1.846e-01,-2.318e-02,1.451e-01,8.112e-03
5.920e-02,1.479e+00,1.618e+00,8.344e-01,1.846e-01,-2.318e-02,1.451e-01,8.098e-03
5.911e-02,1.481e+00,1.618e+00,8.359e-01,1.846e-01,-2.318e-02,1.451e-01,8.083e-03
5.903e-02,1.483e+00,1.617e+00,8.373e-01,1.846e-01,-2.318e-02,1.451e-01,8.067e-03
5.894e-02,1.485e+00,1.617e+00,8.388e-01,1.846e-01,-2.318e-02,1.451e-01,8.051e-03
5.886e-02,1.486e+00,1.617e+00,8.402e-01,2.741e-02,-1.112e-01,1.465e-01,8.034e-03
5.880e-02,1.488e+00,1.616e+00,8.417e-01,2.741e-02,-1.112e-01,1.465e-01,8.023e-03
5.878e-02,1.488e+00,1.615e+00,8.432e-01,2.741e-02,-1.112e-01,1.465e-01,8.017e-03
5.876e-02,1.489e+00,1.614e+00,8.446e-01,2.528e-01,7.873e-03,1.337e-01,8.013e-03
5.871e-02,1.490e+00,1.614e+00,8.460e-01,2.557e-01,1.942e-01,1.438e-01,7.997e-03
5.862e-02,1.492e+00,1.614e+00,8.474e-01,2.557e-01,1.942e-01,1.438e-01,7.970e-03
5.851e-02,1.494e+00,1.615e+00,8.488e-01,2.528e-01,7.873e-03,1.337e-01,7.940e-03
5.840e-02,1.497e+00,1.616e+00,8.502e-01,2.261e-01,-2.478e-03,1.451e-01,7.912e-03
5.829e-02,1.499e+00,1.616e+00,8.516e-01,2.261e-01,-2.478e-03,1.451e-01,7.885e-03
5.819e-02,1.501e+00,1.616e+00,8.531e-01,2.261e-01,-2.478e-03,1.451e-01,7.858e-03
5.809e-02,1.504e+00,1.616e+00,8.545e-01,2.261e-01,-2.478e-03,1.451e-01,7.832e-03
5.798e-02,1.506e+00,1.616e+00,8.560e-01,2.261e-01,-2.478e-03,1.451e-01,7.805e-03
5.788e-02,1.508e+00,1.616e+00,8.574e-01,1.668e-01,-4.906e-02,1.451e-01,7.777e-03
5.779e-02,1.510e+00,1.616e+00,8.589e-01,1.668e-01,-4.906e-02,1.451e-01,7.753e-03
5.771e-02,1.512e+00,1.615e+00,8.603e-01,1.668e-01,-4.906e-02,1.451e-01,7.730e-03
5.764e-02,1.514e+00,1.615e+00,8.618e-01,1.668e-01,-4.906e-02,1.451e-01,7.707e-03
5.756e-02,1.515e+00,1.614e+00,8.632e-01,1.668e-01,-4.906e-02,1.451e-01,7.683e-03
5.749e-02,1.517e+00,1.614e+00,8.647e-01,2.261e-01,7.515e-02,1.445e-01,7.658e-03
5.741e-02,1.519e+00,1.614e+00,8.661e-01,2.261e-01,7.515e-02,1.445e-01,7.629e-03
5.731e-02,1.521e+00,1.615e+00,8.676e-01,1.075e-01,-1.060e-01,1.471e-01,7.597e-03
5.724e-02,1.523e+00,1.614e+00,8.691e-01,1.075e-01,-1.060e-01,1.471e-01,7.571e-03
5.718e-02,1.524e+00,1.614e+00,8.705e-01,2.557e-01,1.994e-01,1.438e-01,7.551e-03
5.711e-02,1.526e+00,1.614e+00,8.720e-01,2.557e-01,1.994e-01,1.438e-01,7.523e-03
5.701e-02,1.528e+00,1.615e+00,8.734e-01,2.291e-01,-1.283e-02,1.451e-01,7.488e-03
5.691e-02,1.530e+00,1.615e+00,8.749e-01,2.291e-01,-1.283e-02,1.451e-01,7.453e-03
5.681e-02,1.533e+00,1.615e+00,8.763e-01,2.291e-01,-1.283e-02,1.451e-01,7.418e-03
5.670e-02,1.535e+00,1.615e+00,8.778e-01,2.291e-01,-1.283e-02,1.451e-01,7.383e-03
5.660e-02,1.537e+00,1.615e+00,8.792e-01,2.291e-01,-1.283e-02,1.451e-01,7.347e-03
5.650e-02,1.540e+00,1.615e+00,8.807e-01,2.291e-01,-1.283e-02,1.451e-01,7.311e-03
5.640e-02,1.542e+00,1.615e+00,8.821e-01,2.291e-01,-1.283e-02,1.451e-01,7.273e-03
5.630e-02,1.544e+00,1.615e+00,8.836e-01,1.846e-01,-6.976e-02,1.451e-01,7.235e-03
5.620e-02,1.546e+00,1.614e+00,8.850e-01,1.846e-01,-6.976e-02,1.451e-01,7.199e-03
5.612e-02,1.548e+00,1.614e+00,8.865e-01,1.490e-01,1.683e-01,1.451e-01,7.165e-03
5.605e-02,1.550e+00,1.614e+00,8.879e-01,1.490e-01,1.683e-01,1.451e-01,7.134e-03
5.598e-02,1.552e+00,1.615e+00,8.894e-01,5.707e-02,9.586e-02,1.471e-01,7.106e-03
5.593e-02,1.553e+00,1.617e+00,8.908e-01,5.707e-02,9.586e-02,1.471e-01,7.088e-03
5.589e-02,1.553e+00,1.618e+00,8.923e-01,5.707e-02,9.586e-02,1.471e-01,7.077e-03
5.586e-02,1.554e+00,1.619e+00,8.938e-01,5.707e-02,9.586e-02,1.471e-01,7.068e-03
5.584e-02,1.555e+00,1.620e+00,8.953e-01,5.707e-02,9.586e-02,1.471e-01,7.060e-03
5.581e-02,1.555e+00,1.621e+00,8.967e-01,2.528e-01,6.480e-02,1.438e-01,7.053e-03
5.574e-02,1.557e+00,1.621e+00,8.982e-01,2.528e-01,6.480e-02,1.438e-01,7.037e-03
5.562e-02,1.559e+00,1.622e+00,8.996e-01,2.528e-01,6.480e-02,1.438e-01,7.013e-03
5.550e-02,1.561e+00,1.623e+00,9.010e-01,2.528e-01,6.480e-02,1.438e-01,6.987e-03
5.537e-02,1.564e+00,1.623e+00,9.025e-01,2.528e-01,6.480e-02,1.438e-01,6.961e-03
5.523e-02,1.566e+00,1.624e+00,9.039e-01,2.587e-01,2.858e-02,1.431e-01,6.937e-03
5.510e-02,1.569e+00,1.625e+00,9.053e-01,2.231e-01,-2.318e-02,1.465e-01,6.913e-03
5.497e-02,1.571e+00,1.625e+00,9.068e-01,2.231e-01,-2.318e-02,1.465e-01,6.890e-03
5.484e-02,1.574e+00,1.625e+00,9.083e-01,2.231e-01,-2.318e-02,1.465e-01,6.868e-03
5.472e-02,1.576e+00,1.624e+00,9.097e-01,2.231e-01,-2.318e-02,1.465e-01,6.845e-03
5.460e-02,1.578e+00,1.624e+00,9.112e-01,2.231e-01,-2.318e-02,1.465e-01,6.821e-03
5.448e-02,1.580e+00,1.624e+00,9.127e-01,2.231e-01,-2.318e-02,1.465e-01,6.797e-03
5.436e-02,1.583e+00,1.624e+00,9.141e-01,2.231e-01,-2.318e-02,1.465e-01,6.771e-03
5.424e-02,1.585e+00,1.624e+00,9.156e-01,2.231e-01,-2.318e-02,1.465e-01,6.745e-03
5.413e-02,1.587e+00,1.623e+00,9.171e-01,2.498e-01,1.942e-01,1.451e-01,6.717e-03
5.400e-02,1.589e+00,1.624e+00,9.185e-01,-1.713e-01,9.586e-02,1.478e-01,6.688e-03
5.397e-02,1.590e+00,1.625e+00,9.200e-01,-1.713e-01,9.586e-02,1.478e-01,6.679e-03
5.402e-02,1.589e+00,1.626e+00,9.215e-01,-1.713e-01,9.586e-02,1.478e-01,6.690e-03
5.411e-02,1.587e+00,1.627e+00,9.230e-01,2.528e-01,8.033e-02,1.317e-01,6.705e-03
5.410e-02,1.588e+00,1.628e+00,9.243e-01,2.528e-01,8.033e-02,1.317e-01,6.704e-03
5.400e-02,1.589e+00,1.628e+00,9.256e-01,2.528e-01,5.445e-02,1.458e-01,6.690e-03
5.386e-02,1.592e+00,1.629e+00,9.270e-01,2.528e-01,5.445e-02,1.458e-01,6.672e-03
5.372e-02,1.594e+00,1.630e+00,9.285e-01,2.528e-01,5.445e-02,1.458e-01,6.654e-03
5.357e-02,1.597e+00,1.630e+00,9.300e-01,2.528e-01,5.445e-02,1.458e-01,6.637e-03
5.342e-02,1.599e+00,1.631e+00,9.314e-01,2.528e-01,5.445e-02,1.458e-01,6.620e-03
5.326e-02,1.602e+00,1.631e+00,9.329e-01,2.528e-01,5.445e-02,1.458e-01,6.604e-03
5.311e-02,1.604e+00,1.632e+00,9.343e-01,2.528e-01,9.068e-02,1.445e-01,6.589e-03
5.295e-02,1.607e+00,1.633e+00,9.358e-01,2.528e-01,9.068e-02,1.445e-01,6.574e-03
5.280e-02,1.609e+00,1.633e+00,9.372e-01,2.231e-01,1.787e-01,1.458e-01,6.561e-03
5.264e-02,1.612e+00,1.635e+00,9.387e-01,2.231e-01,1.787e-01,1.458e-01,6.549e-03
5.250e-02,1.614e+00,1.636e+00,9.401e-01,2.231e-01,1.787e-01,1.458e-01,6.541e-03
5.235e-02,1.616e+00,1.638e+00,9.416e-01,2.231e-01,1.787e-01,1.458e-01,6.537e-03
5.219e-02,1.619e+00,1.640e+00,9.431e-01,1.490e-01,-1.319e-01,1.458e-01,6.536e-03
5.206e-02,1.620e+00,1.640e+00,9.445e-01,1.638e-01,-8.011e-02,1.465e-01,6.536e-03
5.194e-02,1.622e+00,1.640e+00,9.460e-01,1.638e-01,-8.011e-02,1.465e-01,6.537e-03
5.183e-02,1.624e+00,1.639e+00,9.474e-01,1.638e-01,-8.011e-02,1.465e-01,6.535e-03
5.172e-02,1.625e+00,1.638e+00,9.489e-01,2.498e-01,3.893e-02,1.404e-01,6.532e-03
5.158e-02,1.627e+00,1.638e+00,9.503e-01,2.498e-01,3.893e-02,1.404e-01,6.527e-03
5.143e-02,1.630e+00,1.638e+00,9.517e-01,2.202e-01,1.683e-01,1.451e-01,6.520e-03
5.127e-02,1.632e+00,1.639e+00,9.532e-01,2.172e-01,2.858e-02,1.458e-01,6.514e-03
5.111e-02,1.634e+00,1.640e+00,9.546e-01,2.172e-01,2.858e-02,1.458e-01,6.510e-03
5.096e-02,1.637e+00,1.640e+00,9.561e-01,1.846e-01,-3.353e-02,1.458e-01,6.506e-03
5.082e-02,1.639e+00,1.640e+00,9.575e-01,1.846e-01,-3.353e-02,1.458e-01,6.503e-03
5.069e-02,1.640e+00,1.640e+00,9.590e-01,1.846e-01,-3.353e-02,1.458e-01,6.499e-03
5.056e-02,1.642e+00,1.640e+00,9.605e-01,1.846e-01,-3.353e-02,1.458e-01,6.494e-03
5.043e-02,1.644e+00,1.640e+00,9.619e-01,1.846e-01,-3.353e-02,1.458e-01,6.488e-03
5.030e-02,1.646e+00,1.639e+00,9.634e-01,1.846e-01,-3.353e-02,1.458e-01,6.482e-03
5.018e-02,1.648e+00,1.639e+00,9.648e-01,1.846e-01,-3.353e-02,1.458e-01,6.474e-03
5.005e-02,1.650e+00,1.639e+00,9.663e-01,2.172e-01,1.476e-01,1.451e-01,6.465e-03
4.992e-02,1.652e+00,1.639e+00,9.677e-01,9.265e-02,-1.800e-02,1.465e-01,6.454e-03
4.981e-02,1.653e+00,1.639e+00,9.692e-01,9.265e-02,-1.800e-02,1.465e-01,6.447e-03
4.973e-02,1.654e+00,1.639e+00,9.707e-01,9.265e-02,-1.800e-02,1.465e-01,6.441e-03
4.966e-02,1.655e+00,1.639e+00,9.721e-01,9.265e-02,-1.800e-02,1.465e-01,6.436e-03
4.960e-02,1.656e+00,1.639e+00,9.736e-01,9.265e-02,-1.800e-02,1.465e-01,6.431e-03
4.953e-02,1.657e+00,1.639e+00,9.751e-01,2.231e-01,4.410e-02,1.471e-01,6.426e-03
4.943e-02,1.659e+00,1.639e+00,9.765e-01,2.231e-01,4.410e-02,1.471e-01,6.417e-03
4.930e-02,1.661e+00,1.639e+00,9.780e-01,2.231e-01,4.410e-02,1.471e-01,6.406e-03
4.915e-02,1.663e+00,1.640e+00,9.795e-01,2.231e-01,4.410e-02,1.471e-01,6.393e-03
4.899e-02,1.665e+00,1.640e+00,9.810e-01,2.231e-01,4.410e-02,1.471e-01,6.380e-03
4.884e-02,1.667e+00,1.641e+00,9.824e-01,2.498e-01,3.893e-02,1.458e-01,6.368e-03
4.867e-02,1.670e+00,1.641e+00,9.839e-01,2.498e-01,3.893e-02,1.458e-01,6.355e-03
4.850e-02,1.672e+00,1.642e+00,9.853e-01,1.371e-01,3.375e-02,1.471e-01,6.342e-03
4.836e-02,1.674e+00,1.642e+00,9.868e-01,1.371e-01,3.375e-02,1.471e-01,6.331e-03
4.824e-02,1.676e+00,1.642e+00,9.883e-01,1.371e-01,3.375e-02,1.471e-01,6.323e-03
4.814e-02,1.677e+00,1.643e+00,9.898e-01,1.371e-01,3.375e-02,1.471e-01,6.315e-03
4.804e-02,1.679e+00,1.643e+00,9.912e-01,1.371e-01,3.375e-02,1.471e-01,6.308e-03
4.794e-02,1.680e+00,1.643e+00,9.927e-01,1.371e-01,3.375e-02,1.471e-01,6.301e-03
4.784e-02,1.681e+00,1.644e+00,9.942e-01,1.075e-01,-5.423e-02,1.465e-01,6.295e-03
4.775e-02,1.683e+00,1.644e+00,9.956e-01,1.075e-01,-5.423e-02,1.465e-01,6.289e-03
4.767e-02,1.684e+00,1.643e+00,9.971e-01,1.075e-01,-5.423e-02,1.465e-01,6.283e-03
4.759e-02,1.685e+00,1.643e+00,9.986e-01,1.075e-01,-5.423e-02,1.465e-01,6.276e-03
4.751e-02,1.686e+00,1.642e+00,1.000e+00,1.075e-01,-5.423e-02,1.465e-01,6.269e-03
4.744e-02,1.687e+00,1.642e+00,1.001e+00,2.350e-01,1.822e-02,1.471e-01,6.262e-03
4.732e-02,1.689e+00,1.641e+00,1.003e+00,2.350e-01,1.822e-02,1.471e-01,6.249e-03
4.717e-02,1.691e+00,1.641e+00,1.004e+00,2.350e-01,1.822e-02,1.471e-01,6.231e-03
4.701e-02,1.693e+00,1.642e+00,1.006e+00,2.291e-01,8.033e-02,1.471e-01,6.212e-03
4.685e-02,1.695e+00,1.642e+00,1.007e+00,2.083e-01,4.410e-02,1.471e-01,6.192e-03
4.669e-02,1.697e+00,1.643e+00,1.009e+00,2.083e-01,4.410e-02,1.471e-01,6.173e-03
4.654e-02,1.700e+00,1.643e+00,1.010e+00,2.083e-01,4.410e-02,1.471e-01,6.155e-03
4.638e-02,1.702e+00,1.643e+00,1.012e+00,2.083e-01,4.410e-02,1.471e-01,6.138e-03
4.623e-02,1.704e+00,1.644e+00,1.013e+00,2.083e-01,4.410e-02,1.471e-01,6.121e-03
4.608e-02,1.706e+00,1.644e+00,1.015e+00,2.083e-01,4.410e-02,1.471e-01,6.104e-03
4.592e-02,1.708e+00,1.645e+00,1.016e+00,2.083e-01,4.410e-02,1.471e-01,6.087e-03
4.577e-02,1.710e+00,1.645e+00,1.018e+00,2.142e-01,4.928e-02,1.465e-01,6.070e-03
4.561e-02,1.712e+00,1.646e+00,1.019e+00,-1.114e-02,-1.836e-01,1.478e-01,6.054e-03
4.552e-02,1.713e+00,1.645e+00,1.021e+00,-1.114e-02,-1.836e-01,1.478e-01,6.044e-03
4.550e-02,1.714e+00,1.644e+00,1.022e+00,-1.114e-02,-1.836e-01,1.478e-01,6.042e-03
4.550e-02,1.714e+00,1.642e+00,1.024e+00,-1.114e-02,-1.836e-01,1.478e-01,6.042e-03
4.551e-02,1.714e+00,1.640e+00,1.025e+00,-1.114e-02,-1.836e-01,1.478e-01,6.043e-03
4.551e-02,1.713e+00,1.638e+00,1.027e+00,3.691e-03,1.010e-01,1.458e-01,6.044e-03
4.552e-02,1.713e+00,1.638e+00,1.028e+00,2.469e-01,2.563e-01,1.465e-01,6.045e-03
4.545e-02,1.714e+00,1.639e+00,1.029e+00,2.469e-01,2.563e-01,1.465e-01,6.029e-03
4.531e-02,1.716e+00,1.640e+00,1.031e+00,2.350e-01,2.858e-02,1.458e-01,6.001e-03
4.516e-02,1.719e+00,1.641e+00,1.032e+00,2.350e-01,2.858e-02,1.458e-01,5.970e-03
4.499e-02,1.721e+00,1.642e+00,1.034e+00,2.350e-01,2.858e-02,1.458e-01,5.940e-03
4.483e-02,1.723e+00,1.642e+00,1.035e+00,2.350e-01,2.858e-02,1.458e-01,5.909e-03
4.466e-02,1.726e+00,1.643e+00,1.037e+00,2.350e-01,6.998e-02,1.465e-01,5.877e-03
4.449e-02,1.728e+00,1.643e+00,1.038e+00,2.350e-01,6.998e-02,1.465e-01,5.845e-03
4.432e-02,1.730e+00,1.644e+00,1.040e+00,2.350e-01,6.998e-02,1.465e-01,5.814e-03
4.415e-02,1.733e+00,1.644e+00,1.041e+00,1.259e-02,2.698e-03,1.465e-01,5.783e-03
4.404e-02,1.734e+00,1.645e+00,1.043e+00,1.259e-02,2.698e-03,1.465e-01,5.764e-03
4.400e-02,1.735e+00,1.645e+00,1.044e+00,1.259e-02,2.698e-03,1.465e-01,5.758e-03
4.398e-02,1.735e+00,1.645e+00,1.046e+00,1.259e-02,2.698e-03,1.465e-01,5.755e-03
4.397e-02,1.735e+00,1.645e+00,1.047e+00,1.259e-02,2.698e-03,1.465e-01,5.753e-03
4.396e-02,1.735e+00,1.645e+00,1.048e+00,1.259e-02,2.698e-03,1.465e-01,5.751e-03
4.395e-02,1.735e+00,1.645e+00,1.050e+00,1.259e-02,2.698e-03,1.465e-01,5.749e-03
4.394e-02,1.735e+00,1.645e+00,1.051e+00,1.259e-02,2.698e-03,1.465e-01,5.747e-03
4.393e-02,1.735e+00,1.645e+00,1.053e+00,1.259e-02,2.698e-03,1.465e-01,5.746e-03
4.392e-02,1.736e+00,1.645e+00,1.054e+00,2.469e-01,8.551e-02,1.431e-01,5.744e-03
4.384e-02,1.737e+00,1.646e+00,1.056e+00,2.469e-01,8.551e-02,1.431e-01,5.730e-03
4.369e-02,1.739e+00,1.646e+00,1.057e+00,1.994e-01,3.375e-02,1.471e-01,5.704e-03
4.352e-02,1.741e+00,1.647e+00,1.059e+00,1.994e-01,3.375e-02,1.471e-01,5.678e-03
4.337e-02,1.743e+00,1.647e+00,1.060e+00,1.994e-01,3.375e-02,1.471e-01,5.653e-03
4.321e-02,1.745e+00,1.648e+00,1.062e+00,1.994e-01,3.375e-02,1.471e-01,5.628e-03
4.306e-02,1.747e+00,1.648e+00,1.063e+00,1.994e-01,3.375e-02,1.471e-01,5.603e-03
4.290e-02,1.749e+00,1.648e+00,1.065e+00,1.994e-01,3.375e-02,1.471e-01,5.578e-03
4.275e-02,1.751e+00,1.649e+00,1.066e+00,1.994e-01,3.375e-02,1.471e-01,5.553e-03
4.259e-02,1.753e+00,1.649e+00,1.067e+00,8.079e-02,-7.653e-03,1.465e-01,5.528e-03
4.248e-02,1.754e+00,1.649e+00,1.069e+00,8.079e-02,-7.653e-03,1.465e-01,5.509e-03
4.240e-02,1.755e+00,1.649e+00,1.070e+00,8.079e-02,-7.653e-03,1.465e-01,5.496e-03
4.233e-02,1.756e+00,1.649e+00,1.072e+00,8.079e-02,-7.653e-03,1.465e-01,5.484e-03
4.226e-02,1.757e+00,1.649e+00,1.073e+00,8.079e-02,-7.653e-03,1.465e-01,5.473e-03
4.220e-02,1.758e+00,1.649e+00,1.075e+00,8.079e-02,-7.653e-03,1.465e-01,5.462e-03
4.214e-02,1.759e+00,1.649e+00,1.076e+00,8.079e-02,-7.653e-03,1.465e-01,5.450e-03
4.207e-02,1.760e+00,1.649e+00,1.078e+00,8.079e-02,-7.653e-03,1.465e-01,5.439e-03
4.201e-02,1.760e+00,1.649e+00,1.079e+00,8.079e-02,-7.653e-03,1.465e-01,5.427e-03
4.195e-02,1.761e+00,1.649e+00,1.081e+00,1.964e-01,5.445e-02,1.485e-01,5.415e-03
4.185e-02,1.763e+00,1.649e+00,1.082e+00,1.964e-01,5.445e-02,1.485e-01,5.396e-03
4.171e-02,1.764e+00,1.649e+00,1.084e+00,1.964e-01,5.445e-02,1.485e-01,5.369e-03
4.156e-02,1.766e+00,1.650e+00,1.085e+00,2.261e-01,6.480e-02,1.471e-01,5.340e-03
4.139e-02,1.768e+00,1.650e+00,1.087e+00,2.261e-01,6.480e-02,1.471e-01,5.310e-03
4.122e-02,1.770e+00,1.651e+00,1.088e+00,2.261e-01,6.480e-02,1.471e-01,5.277e-03
4.104e-02,1.773e+00,1.652e+00,1.090e+00,2.261e-01,6.480e-02,1.471e-01,5.244e-03
4.085e-02,1.775e+00,1.652e+00,1.091e+00,1.075e-01,1.822e-02,1.471e-01,5.210e-03
4.071e-02,1.777e+00,1.653e+00,1.092e+00,1.075e-01,1.822e-02,1.471e-01,5.185e-03
4.060e-02,1.778e+00,1.653e+00,1.094e+00,1.075e-01,1.822e-02,1.471e-01,5.166e-03
4.051e-02,1.779e+00,1.653e+00,1.095e+00,6.003e-02,-2.835e-02,1.485e-01,5.149e-03
4.043e-02,1.780e+00,1.653e+00,1.097e+00,6.003e-02,-2.835e-02,1.485e-01,5.136e-03
4.038e-02,1.781e+00,1.653e+00,1.098e+00,6.003e-02,-2.835e-02,1.485e-01,5.125e-03
4.033e-02,1.781e+00,1.653e+00,1.100e+00,6.003e-02,-2.835e-02,1.485e-01,5.115e-03
4.028e-02,1.782e+00,1.652e+00,1.101e+00,6.003e-02,-2.835e-02,1.485e-01,5.106e-03
4.023e-02,1.783e+00,1.652e+00,1.103e+00,6.003e-02,-2.835e-02,1.485e-01,5.096e-03
4.018e-02,1.783e+00,1.652e+00,1.104e+00,6.003e-02,-2.835e-02,1.485e-01,5.085e-03
4.013e-02,1.784e+00,1.652e+00,1.106e+00,6.003e-02,-2.835e-02,1.485e-01,5.075e-03
4.008e-02,1.784e+00,1.651e+00,1.107e+00,2.113e-01,1.528e-01,1.471e-01,5.064e-03
3.998e-02,1.786e+00,1.652e+00,1.109e+00,2.113e-01,1.528e-01,1.471e-01,5.042e-03
3.983e-02,1.787e+00,1.653e+00,1.110e+00,2.113e-01,1.528e-01,1.471e-01,5.010e-03
3.966e-02,1.789e+00,1.654e+00,1.112e+00,2.113e-01,1.528e-01,1.471e-01,4.975e-03
3.948e-02,1.792e+00,1.656e+00,1.113e+00,2.113e-01,8.551e-02,1.471e-01,4.942e-03
3.930e-02,1.794e+00,1.657e+00,1.115e+00,1.460e-01,6.480e-02,1.485e-01,4.911e-03
3.914e-02,1.795e+00,1.658e+00,1.116e+00,1.460e-01,6.480e-02,1.485e-01,4.884e-03
3.900e-02,1.797e+00,1.659e+00,1.118e+00,1.460e-01,6.480e-02,1.485e-01,4.861e-03
3.887e-02,1.799e+00,1.660e+00,1.119e+00,1.460e-01,6.480e-02,1.485e-01,4.840e-03
3.874e-02,1.800e+00,1.660e+00,1.121e+00,1.460e-01,6.480e-02,1.485e-01,4.820e-03
3.861e-02,1.801e+00,1.661e+00,1.122e+00,1.460e-01,6.480e-02,1.485e-01,4.800e-03
3.848e-02,1.803e+00,1.661e+00,1.124e+00,1.460e-01,6.480e-02,1.485e-01,4.781e-03
3.834e-02,1.804e+00,1.662e+00,1.125e+00,1.460e-01,6.480e-02,1.485e-01,4.762e-03
3.821e-02,1.806e+00,1.663e+00,1.127e+00,1.460e-01,6.480e-02,1.485e-01,4.743e-03
3.807e-02,1.807e+00,1.663e+00,1.128e+00,1.460e-01,6.480e-02,1.485e-01,4.724e-03
3.794e-02,1.809e+00,1.664e+00,1.130e+00,7.783e-02,-1.215e-01,1.491e-01,4.706e-03
3.783e-02,1.810e+00,1.664e+00,1.131e+00,7.783e-02,-1.215e-01,1.491e-01,4.691e-03
3.775e-02,1.811e+00,1.663e+00,1.132e+00,1.875e-01,1.580e-01,1.491e-01,4.679e-03
3.763e-02,1.812e+00,1.663e+00,1.134e+00,1.875e-01,1.580e-01,1.491e-01,4.660e-03
3.747e-02,1.814e+00,1.664e+00,1.135e+00,2.320e-01,-1.215e-01,1.431e-01,4.636e-03
3.728e-02,1.816e+00,1.665e+00,1.137e+00,8.672e-02,-9.564e-02,1.478e-01,4.608e-03
3.713e-02,1.817e+00,1.664e+00,1.138e+00,8.672e-02,-9.564e-02,1.478e-01,4.584e-03
3.703e-02,1.819e+00,1.663e+00,1.140e+00,1.460e-01,3.893e-02,1.491e-01,4.566e-03
3.692e-02,1.820e+00,1.663e+00,1.141e+00,1.460e-01,3.893e-02,1.491e-01,4.546e-03
3.679e-02,1.821e+00,1.663e+00,1.143e+00,1.460e-01,3.893e-02,1.491e-01,4.521e-03
3.666e-02,1.823e+00,1.663e+00,1.144e+00,1.460e-01,3.893e-02,1.491e-01,4.495e-03
3.653e-02,1.824e+00,1.663e+00,1.146e+00,8.672e-02,-9.564e-02,1.478e-01,4.469e-03
3.641e-02,1.825e+00,1.663e+00,1.147e+00,1.460e-01,3.893e-02,1.491e-01,4.447e-03
3.630e-02,1.826e+00,1.663e+00,1.149e+00,1.253e-01,1.305e-02,1.491e-01,4.423e-03
3.618e-02,1.828e+00,1.663e+00,1.150e+00,1.253e-01,1.305e-02,1.491e-01,4.398e-03
3.606e-02,1.829e+00,1.663e+00,1.152e+00,1.253e-01,1.305e-02,1.491e-01,4.372e-03
3.595e-02,1.830e+00,1.664e+00,1.153e+00,1.431e-01,-1.800e-02,1.485e-01,4.347e-03
3.582e-02,1.832e+00,1.664e+00,1.155e+00,1.431e-01,-1.800e-02,1.485e-01,4.319e-03
3.569e-02,1.833e+00,1.663e+00,1.156e+00,1.253e-01,1.305e-02,1.491e-01,4.289e-03
3.557e-02,1.834e+00,1.663e+00,1.158e+00,1.253e-01,1.305e-02,1.491e-01,4.260e-03
3.545e-02,1.836e+00,1.663e+00,1.159e+00,1.312e-01,5.445e-02,1.485e-01,4.231e-03
3.533e-02,1.837e+00,1.664e+00,1.161e+00,1.164e-01,-1.800e-02,1.485e-01,4.201e-03
3.521e-02,1.838e+00,1.664e+00,1.162e+00,1.015e-01,-5.941e-02,1.491e-01,4.173e-03
3.511e-02,1.839e+00,1.664e+00,1.164e+00,1.015e-01,-5.941e-02,1.491e-01,4.146e-03
3.501e-02,1.840e+00,1.663e+00,1.165e+00,1.431e-01,8.033e-02,1.485e-01,4.121e-03
3.490e-02,1.841e+00,1.663e+00,1.167e+00,1.431e-01,8.033e-02,1.485e-01,4.091e-03
3.477e-02,1.843e+00,1.664e+00,1.168e+00,1.015e-01,-5.941e-02,1.491e-01,4.056e-03
3.466e-02,1.844e+00,1.664e+00,1.170e+00,1.015e-01,-5.941e-02,1.491e-01,4.025e-03
3.456e-02,1.845e+00,1.664e+00,1.171e+00,1.015e-01,-5.941e-02,1.491e-01,3.996e-03
3.446e-02,1.846e+00,1.663e+00,1.173e+00,1.431e-01,8.033e-02,1.485e-01,3.968e-03
3.435e-02,1.847e+00,1.663e+00,1.174e+00,1.431e-01,8.033e-02,1.485e-01,3.935e-03
3.423e-02,1.849e+00,1.664e+00,1.176e+00,1.609e-01,3.893e-02,1.491e-01,3.897e-03
3.409e-02,1.850e+00,1.664e+00,1.177e+00,1.609e-01,3.893e-02,1.491e-01,3.855e-03
3.394e-02,1.852e+00,1.665e+00,1.179e+00,1.609e-01,3.893e-02,1.491e-01,3.811e-03
3.379e-02,1.853e+00,1.665e+00,1.180e+00,1.609e-01,3.893e-02,1.491e-01,3.765e-03
3.364e-02,1.855e+00,1.665e+00,1.182e+00,-2.039e-01,4.928e-02,1.498e-01,3.718e-03
3.363e-02,1.855e+00,1.666e+00,1.183e+00,-2.039e-01,4.928e-02,1.498e-01,3.716e-03
3.377e-02,1.854e+00,1.666e+00,1.185e+00,1.609e-01,3.893e-02,1.491e-01,3.755e-03
3.380e-02,1.853e+00,1.667e+00,1.186e+00,1.668e-01,1.822e-02,1.478e-01,3.764e-03
3.369e-02,1.854e+00,1.667e+00,1.188e+00,1.668e-01,1.822e-02,1.478e-01,3.736e-03
3.355e-02,1.856e+00,1.667e+00,1.189e+00,1.490e-01,2.340e-02,1.485e-01,3.695e-03
3.340e-02,1.857e+00,1.667e+00,1.190e+00,1.490e-01,2.340e-02,1.485e-01,3.652e-03
3.326e-02,1.859e+00,1.668e+00,1.192e+00,1.490e-01,2.340e-02,1.485e-01,3.610e-03
3.311e-02,1.860e+00,1.668e+00,1.193e+00,1.401e-01,8.033e-02,1.485e-01,3.566e-03
3.297e-02,1.862e+00,1.668e+00,1.195e+00,1.401e-01,8.033e-02,1.485e-01,3.524e-03
3.283e-02,1.863e+00,1.669e+00,1.196e+00,1.401e-01,8.033e-02,1.485e-01,3.482e-03
3.269e-02,1.865e+00,1.670e+00,1.198e+00,1.401e-01,8.033e-02,1.485e-01,3.441e-03
3.255e-02,1.866e+00,1.671e+00,1.199e+00,1.401e-01,8.033e-02,1.485e-01,3.399e-03
3.241e-02,1.867e+00,1.672e+00,1.201e+00,1.401e-01,8.033e-02,1.485e-01,3.358e-03
3.227e-02,1.869e+00,1.672e+00,1.202e+00,1.401e-01,8.033e-02,1.485e-01,3.317e-03
3.213e-02,1.870e+00,1.673e+00,1.204e+00,1.579e-01,9.068e-02,1.485e-01,3.276e-03
3.197e-02,1.872e+00,1.674e+00,1.205e+00,1.579e-01,9.068e-02,1.485e-01,3.233e-03
3.181e-02,1.873e+00,1.675e+00,1.207e+00,1.579e-01,9.068e-02,1.485e-01,3.188e-03
3.165e-02,1.875e+00,1.676e+00,1.208e+00,1.579e-01,9.068e-02,1.485e-01,3.143e-03
3.148e-02,1.876e+00,1.677e+00,1.210e+00,1.164e-01,2.698e-03,1.471e-01,3.097e-03
3.133e-02,1.878e+00,1.677e+00,1.211e+00,1.253e-01,-2.478e-03,1.491e-01,3.056e-03
3.120e-02,1.879e+00,1.677e+00,1.213e+00,1.253e-01,-2.478e-03,1.491e-01,3.018e-03
3.106e-02,1.880e+00,1.677e+00,1.214e+00,1.579e-01,1.890e-01,1.485e-01,2.979e-03
3.091e-02,1.882e+00,1.678e+00,1.216e+00,1.579e-01,1.890e-01,1.485e-01,2.936e-03
3.075e-02,1.883e+00,1.680e+00,1.217e+00,1.579e-01,1.890e-01,1.485e-01,2.890e-03
3.058e-02,1.885e+00,1.682e+00,1.219e+00,1.579e-01,1.890e-01,1.485e-01,2.843e-03
3.040e-02,1.886e+00,1.683e+00,1.220e+00,1.579e-01,1.890e-01,1.485e-01,2.797e-03
3.022e-02,1.888e+00,1.685e+00,1.222e+00,1.579e-01,1.890e-01,1.485e-01,2.753e-03
3.004e-02,1.890e+00,1.687e+00,1.223e+00,1.579e-01,1.890e-01,1.485e-01,2.710e-03
2.985e-02,1.891e+00,1.689e+00,1.225e+00,1.698e-01,5.445e-02,1.478e-01,2.668e-03
2.966e-02,1.893e+00,1.691e+00,1.226e+00,1.698e-01,5.445e-02,1.478e-01,2.625e-03
2.946e-02,1.894e+00,1.691e+00,1.228e+00,1.698e-01,5.445e-02,1.478e-01,2.581e-03
2.925e-02,1.896e+00,1.692e+00,1.229e+00,1.371e-01,3.375e-02,1.485e-01,2.536e-03
2.906e-02,1.898e+00,1.692e+00,1.231e+00,1.371e-01,3.375e-02,1.485e-01,2.493e-03
2.889e-02,1.899e+00,1.693e+00,1.232e+00,1.371e-01,-7.653e-03,1.471e-01,2.453e-03
2.872e-02,1.900e+00,1.693e+00,1.234e+00,1.371e-01,-7.653e-03,1.471e-01,2.412e-03
2.855e-02,1.902e+00,1.693e+00,1.235e+00,1.371e-01,-7.653e-03,1.471e-01,2.371e-03
2.839e-02,1.903e+00,1.693e+00,1.236e+00,1.371e-01,-7.653e-03,1.471e-01,2.328e-03
2.822e-02,1.905e+00,1.693e+00,1.238e+00,1.104e-01,1.735e-01,1.478e-01,2.284e-03
2.806e-02,1.906e+00,1.694e+00,1.239e+00,1.104e-01,1.735e-01,1.478e-01,2.242e-03
2.792e-02,1.907e+00,1.695e+00,1.241e+00,1.104e-01,1.735e-01,1.478e-01,2.203e-03
2.778e-02,1.908e+00,1.697e+00,1.242e+00,1.668e-01,1.166e-01,1.478e-01,2.167e-03
2.761e-02,1.909e+00,1.698e+00,1.244e+00,1.668e-01,1.166e-01,1.478e-01,2.123e-03
2.741e-02,1.911e+00,1.699e+00,1.245e+00,1.668e-01,1.166e-01,1.478e-01,2.073e-03
2.720e-02,1.913e+00,1.701e+00,1.247e+00,1.668e-01,1.166e-01,1.478e-01,2.019e-03
2.698e-02,1.914e+00,1.702e+00,1.248e+00,1.668e-01,1.166e-01,1.478e-01,1.965e-03
2.676e-02,1.916e+00,1.703e+00,1.250e+00,1.638e-01,1.528e-01,1.471e-01,1.909e-03
2.654e-02,1.918e+00,1.704e+00,1.251e+00,1.371e-01,2.252e-01,1.471e-01,1.853e-03
2.634e-02,1.919e+00,1.706e+00,1.253e+00,1.371e-01,2.252e-01,1.471e-01,1.801e-03
2.614e-02,1.920e+00,1.708e+00,1.254e+00,1.371e-01,2.252e-01,1.471e-01,1.753e-03
2.595e-02,1.922e+00,1.710e+00,1.256e+00,1.371e-01,2.252e-01,1.471e-01,1.707e-03
2.576e-02,1.923e+00,1.713e+00,1.257e+00,-2.217e-01,1.010e-01,1.491e-01,1.663e-03
2.578e-02,1.923e+00,1.714e+00,1.259e+00,-2.543e-01,-7.653e-03,1.485e-01,1.666e-03
2.603e-02,1.921e+00,1.715e+00,1.260e+00,-1.475e-01,-2.478e-03,1.478e-01,1.716e-03
2.629e-02,1.920e+00,1.715e+00,1.262e+00,-1.475e-01,-2.478e-03,1.478e-01,1.764e-03
2.652e-02,1.918e+00,1.715e+00,1.263e+00,-1.475e-01,-2.478e-03,1.478e-01,1.803e-03
2.674e-02,1.916e+00,1.715e+00,1.265e+00,1.193e-01,1.269e-01,1.471e-01,1.837e-03
2.679e-02,1.916e+00,1.716e+00,1.266e+00,1.757e-01,1.010e-01,1.471e-01,1.845e-03
2.665e-02,1.917e+00,1.717e+00,1.267e+00,1.193e-01,1.269e-01,1.471e-01,1.825e-03
2.647e-02,1.918e+00,1.718e+00,1.269e+00,1.193e-01,1.269e-01,1.471e-01,1.798e-03
2.629e-02,1.920e+00,1.719e+00,1.270e+00,1.193e-01,1.269e-01,1.471e-01,1.772e-03
2.611e-02,1.921e+00,1.720e+00,1.272e+00,1.193e-01,1.269e-01,1.471e-01,1.746e-03
2.593e-02,1.922e+00,1.722e+00,1.273e+00,1.193e-01,1.269e-01,1.471e-01,1.721e-03
2.575e-02,1.923e+00,1.723e+00,1.275e+00,-1.386e-01,-7.653e-03,1.471e-01,1.695e-03
2.573e-02,1.923e+00,1.724e+00,1.276e+00,-1.386e-01,-7.653e-03,1.471e-01,1.693e-03
2.587e-02,1.922e+00,1.724e+00,1.278e+00,1.193e-01,1.269e-01,1.471e-01,1.712e-03
2.590e-02,1.922e+00,1.724e+00,1.279e+00,1.193e-01,1.269e-01,1.471e-01,1.715e-03
2.578e-02,1.923e+00,1.725e+00,1.281e+00,-1.386e-01,-7.653e-03,1.471e-01,1.700e-03
2.578e-02,1.923e+00,1.726e+00,1.282e+00,-1.386e-01,-7.653e-03,1.471e-01,1.700e-03
2.593e-02,1.922e+00,1.726e+00,1.284e+00,1.193e-01,1.269e-01,1.471e-01,1.717e-03
2.596e-02,1.922e+00,1.727e+00,1.285e+00,1.193e-01,1.269e-01,1.471e-01,1.720e-03
2.584e-02,1.922e+00,1.728e+00,1.287e+00,1.193e-01,1.269e-01,1.471e-01,1.708e-03
2.567e-02,1.924e+00,1.729e+00,1.288e+00,-1.386e-01,-7.653e-03,1.471e-01,1.691e-03
2.566e-02,1.924e+00,1.730e+00,1.290e+00,-1.386e-01,-7.653e-03,1.471e-01,1.690e-03
2.581e-02,1.923e+00,1.730e+00,1.291e+00,1.342e-01,1.010e-01,1.471e-01,1.704e-03
2.583e-02,1.923e+00,1.730e+00,1.292e+00,8.969e-02,1.890e-01,1.478e-01,1.705e-03
2.571e-02,1.923e+00,1.732e+00,1.294e+00,1.342e-01,1.010e-01,1.471e-01,1.696e-03
2.554e-02,1.924e+00,1.733e+00,1.295e+00,1.342e-01,1.010e-01,1.471e-01,1.682e-03
2.534e-02,1.926e+00,1.734e+00,1.297e+00,1.342e-01,1.010e-01,1.471e-01,1.666e-03
2.513e-02,1.927e+00,1.735e+00,1.298e+00,1.342e-01,1.010e-01,1.471e-01,1.648e-03
2.491e-02,1.928e+00,1.736e+00,1.300e+00,1.342e-01,1.010e-01,1.471e-01,1.629e-03
2.469e-02,1.929e+00,1.737e+00,1.301e+00,1.342e-01,8.033e-02,1.478e-01,1.609e-03
2.446e-02,1.931e+00,1.738e+00,1.303e+00,1.549e-01,8.033e-02,1.465e-01,1.588e-03
2.422e-02,1.932e+00,1.739e+00,1.304e+00,1.549e-01,8.033e-02,1.465e-01,1.564e-03
2.397e-02,1.934e+00,1.740e+00,1.306e+00,1.549e-01,8.033e-02,1.465e-01,1.536e-03
2.371e-02,1.935e+00,1.741e+00,1.307e+00,1.698e-01,5.963e-02,1.471e-01,1.507e-03
2.344e-02,1.937e+00,1.741e+00,1.309e+00,-1.001e-01,-2.835e-02,1.471e-01,1.473e-03
2.334e-02,1.937e+00,1.742e+00,1.310e+00,-1.001e-01,-2.835e-02,1.471e-01,1.461e-03
2.343e-02,1.937e+00,1.741e+00,1.312e+00,-1.001e-01,-2.835e-02,1.471e-01,1.473e-03
2.358e-02,1.936e+00,1.741e+00,1.313e+00,1.698e-01,5.963e-02,1.471e-01,1.491e-03
2.355e-02,1.936e+00,1.741e+00,1.315e+00,1.698e-01,5.963e-02,1.471e-01,1.487e-03
2.334e-02,1.937e+00,1.742e+00,1.316e+00,-1.001e-01,-2.835e-02,1.471e-01,1.461e-03
2.327e-02,1.938e+00,1.742e+00,1.317e+00,8.672e-02,2.097e-01,1.458e-01,1.451e-03
2.323e-02,1.938e+00,1.743e+00,1.319e+00,8.672e-02,2.097e-01,1.458e-01,1.446e-03
2.312e-02,1.939e+00,1.744e+00,1.320e+00,8.672e-02,2.097e-01,1.458e-01,1.432e-03
2.298e-02,1.939e+00,1.746e+00,1.322e+00,8.672e-02,2.097e-01,1.458e-01,1.415e-03
2.283e-02,1.940e+00,1.749e+00,1.323e+00,8.672e-02,2.097e-01,1.458e-01,1.397e-03
2.267e-02,1.941e+00,1.751e+00,1.325e+00,8.672e-02,2.097e-01,1.458e-01,1.380e-03
2.252e-02,1.942e+00,1.753e+00,1.326e+00,1.075e-01,1.683e-01,1.465e-01,1.363e-03
2.234e-02,1.943e+00,1.755e+00,1.328e+00,1.075e-01,1.683e-01,1.465e-01,1.346e-03
2.215e-02,1.944e+00,1.756e+00,1.329e+00,1.075e-01,1.683e-01,1.465e-01,1.326e-03
2.195e-02,1.945e+00,1.758e+00,1.331e+00,1.075e-01,1.683e-01,1.465e-01,1.306e-03
2.175e-02,1.946e+00,1.760e+00,1.332e+00,1.075e-01,1.683e-01,1.465e-01,1.285e-03
2.155e-02,1.947e+00,1.762e+00,1.334e+00,1.431e-01,1.373e-01,1.471e-01,1.264e-03
2.131e-02,1.948e+00,1.763e+00,1.335e+00,1.460e-01,5.963e-02,1.471e-01,1.240e-03
2.105e-02,1.950e+00,1.764e+00,1.336e+00,1.460e-01,5.963e-02,1.471e-01,1.210e-03
2.077e-02,1.951e+00,1.765e+00,1.338e+00,1.460e-01,5.963e-02,1.471e-01,1.176e-03
2.049e-02,1.953e+00,1.766e+00,1.339e+00,8.376e-02,-2.318e-02,1.478e-01,1.138e-03
2.026e-02,1.954e+00,1.766e+00,1.341e+00,8.376e-02,-2.318e-02,1.478e-01,1.104e-03
2.007e-02,1.955e+00,1.766e+00,1.342e+00,8.376e-02,-2.318e-02,1.478e-01,1.074e-03
1.990e-02,1.956e+00,1.766e+00,1.344e+00,1.015e-01,1.580e-01,1.465e-01,1.045e-03
1.972e-02,1.956e+00,1.766e+00,1.345e+00,1.015e-01,1.580e-01,1.465e-01,1.012e-03
1.953e-02,1.957e+00,1.767e+00,1.347e+00,7.189e-02,2.718e-01,1.384e-01,9.750e-04
1.936e-02,1.958e+00,1.769e+00,1.348e+00,9.562e-02,1.269e-01,1.451e-01,9.411e-04
1.919e-02,1.959e+00,1.771e+00,1.350e+00,9.562e-02,1.269e-01,1.451e-01,9.076e-04
1.900e-02,1.960e+00,1.773e+00,1.351e+00,9.562e-02,1.269e-01,1.451e-01,8.708e-04
1.881e-02,1.961e+00,1.774e+00,1.353e+00,9.562e-02,1.269e-01,1.451e-01,8.320e-04
1.861e-02,1.962e+00,1.775e+00,1.354e+00,9.562e-02,1.269e-01,1.451e-01,7.914e-04
1.842e-02,1.963e+00,1.777e+00,1.355e+00,1.193e-01,2.563e-01,1.391e-01,7.491e-04
1.820e-02,1.964e+00,1.779e+00,1.357e+00,1.193e-01,2.563e-01,1.391e-01,7.006e-04
1.796e-02,1.965e+00,1.781e+00,1.358e+00,1.193e-01,2.563e-01,1.391e-01,6.457e-04
1.771e-02,1.966e+00,1.783e+00,1.360e+00,1.193e-01,2.563e-01,1.391e-01,5.874e-04
1.746e-02,1.967e+00,1.786e+00,1.361e+00,1.193e-01,2.563e-01,1.391e-01,5.265e-04
1.720e-02,1.968e+00,1.789e+00,1.362e+00,8.969e-02,9.586e-02,1.451e-01,4.631e-04
1.697e-02,1.970e+00,1.790e+00,1.364e+00,8.969e-02,9.586e-02,1.451e-01,4.037e-04
1.676e-02,1.970e+00,1.792e+00,1.365e+00,8.969e-02,9.586e-02,1.451e-01,3.483e-04
1.656e-02,1.971e+00,1.793e+00,1.367e+00,8.969e-02,9.586e-02,1.451e-01,2.924e-04
1.636e-02,1.972e+00,1.794e+00,1.368e+00,8.969e-02,9.586e-02,1.451e-01,2.342e-04
1.616e-02,1.973e+00,1.795e+00,1.370e+00,9.265e-02,2.770e-01,1.297e-01,1.732e-04
1.596e-02,1.974e+00,1.796e+00,1.371e+00,9.265e-02,2.770e-01,1.297e-01,1.084e-04
1.575e-02,1.975e+00,1.799e+00,1.372e+00,9.265e-02,2.770e-01,1.297e-01,4.029e-05
1.554e-02,1.976e+00,1.802e+00,1.374e+00,9.265e-02,2.770e-01,1.297e-01,3.037e-05
1.533e-02,1.977e+00,1.804e+00,1.375e+00,9.265e-02,2.770e-01,1.297e-01,1.035e-04
1.511e-02,1.978e+00,1.807e+00,1.376e+00,1.045e-01,2.149e-01,1.371e-01,1.794e-04
1.488e-02,1.979e+00,1.810e+00,1.378e+00,4.224e-02,1.994e-01,1.358e-01,2.627e-04
1.470e-02,1.979e+00,1.812e+00,1.379e+00,4.521e-02,9.586e-02,1.438e-01,3.305e-04
1.457e-02,1.980e+00,1.813e+00,1.380e+00,4.521e-02,9.586e-02,1.438e-01,3.798e-04
1.445e-02,1.980e+00,1.815e+00,1.382e+00,4.521e-02,9.586e-02,1.438e-01,4.246e-04
1.434e-02,1.981e+00,1.816e+00,1.383e+00,4.521e-02,9.586e-02,1.438e-01,4.689e-04
1.423e-02,1.981e+00,1.817e+00,1.385e+00,7.189e-02,9.586e-02,1.431e-01,5.137e-04
1.409e-02,1.982e+00,1.818e+00,1.386e+00,7.189e-02,9.586e-02,1.431e-01,5.712e-04
1.393e-02,1.982e+00,1.819e+00,1.387e+00,7.189e-02,9.586e-02,1.431e-01,6.425e-04
1.375e-02,1.983e+00,1.820e+00,1.389e+00,7.189e-02,9.586e-02,1.431e-01,7.207e-04
1.358e-02,1.984e+00,1.821e+00,1.390e+00,7.189e-02,9.586e-02,1.431e-01,8.039e-04
1.340e-02,1.984e+00,1.821e+00,1.392e+00,7.189e-02,9.586e-02,1.431e-01,8.916e-04
1.322e-02,1.985e+00,1.822e+00,1.393e+00,7.189e-02,9.586e-02,1.431e-01,9.839e-04
1.304e-02,1.986e+00,1.823e+00,1.395e+00,-6.748e-02,1.269e-01,1.398e-01,1.081e-03
1.300e-02,1.986e+00,1.825e+00,1.396e+00,1.134e-01,3.857e-01,9.958e-02,1.100e-03
1.292e-02,1.986e+00,1.827e+00,1.397e+00,1.134e-01,3.857e-01,9.958e-02,1.145e-03
1.269e-02,1.987e+00,1.830e+00,1.398e+00,1.134e-01,3.857e-01,9.958e-02,1.273e-03
1.242e-02,1.988e+00,1.834e+00,1.399e+00,1.134e-01,3.857e-01,9.958e-02,1.435e-03
1.213e-02,1.989e+00,1.838e+00,1.400e+00,1.193e-01,2.615e-01,1.170e-01,1.616e-03
1.182e-02,1.990e+00,1.841e+00,1.401e+00,1.193e-01,2.615e-01,1.170e-01,1.819e-03
1.150e-02,1.992e+00,1.844e+00,1.402e+00,1.193e-01,2.615e-01,1.170e-01,2.045e-03
1.118e-02,1.993e+00,1.847e+00,1.404e+00,1.193e-01,2.615e-01,1.170e-01,2.296e-03
1.085e-02,1.994e+00,1.849e+00,1.405e+00,1.075e-01,2.201e-01,1.210e-01,2.572e-03
1.053e-02,1.995e+00,1.852e+00,1.406e+00,1.075e-01,2.201e-01,1.210e-01,2.864e-03
1.023e-02,1.996e+00,1.854e+00,1.407e+00,1.075e-01,2.201e-01,1.210e-01,3.173e-03
9.925e-03,1.997e+00,1.856e+00,1.408e+00,7.486e-02,2.097e-01,1.217e-01,3.507e-03
9.658e-03,1.998e+00,1.859e+00,1.410e+00,7.486e-02,2.097e-01,1.217e-01,3.825e-03
9.428e-03,1.999e+00,1.861e+00,1.411e+00,2.148e-02,1.580e-01,1.237e-01,4.120e-03
9.272e-03,1.999e+00,1.863e+00,1.412e+00,2.148e-02,1.580e-01,1.237e-01,4.330e-03
9.181e-03,2.000e+00,1.864e+00,1.413e+00,2.148e-02,1.580e-01,1.237e-01,4.456e-03
9.110e-03,2.000e+00,1.866e+00,1.414e+00,2.148e-02,1.580e-01,1.237e-01,4.556e-03
9.044e-03,2.000e+00,1.867e+00,1.416e+00,2.148e-02,1.580e-01,1.237e-01,4.650e-03
8.980e-03,2.000e+00,1.869e+00,1.417e+00,2.148e-02,1.580e-01,1.237e-01,4.742e-03
8.916e-03,2.000e+00,1.871e+00,1.418e+00,-1.298e-01,1.114e-01,1.317e-01,4.835e-03
9.040e-03,2.000e+00,1.872e+00,1.420e+00,2.148e-02,1.580e-01,1.237e-01,4.658e-03
9.160e-03,2.000e+00,1.873e+00,1.421e+00,2.148e-02,1.580e-01,1.237e-01,4.494e-03
9.151e-03,2.000e+00,1.875e+00,1.422e+00,-3.782e-02,3.339e-01,9.355e-02,4.506e-03
9.178e-03,2.000e+00,1.877e+00,1.423e+00,-3.782e-02,3.339e-01,9.355e-02,4.471e-03
9.266e-03,1.999e+00,1.880e+00,1.424e+00,-3.782e-02,3.339e-01,9.355e-02,4.357e-03
9.374e-03,1.999e+00,1.884e+00,1.425e+00,-3.782e-02,3.339e-01,9.355e-02,4.226e-03
9.489e-03,1.999e+00,1.887e+00,1.426e+00,-2.300e-02,3.236e-01,9.087e-02,4.094e-03
9.587e-03,1.998e+00,1.890e+00,1.427e+00,-2.300e-02,3.236e-01,9.087e-02,3.987e-03
9.668e-03,1.998e+00,1.894e+00,1.428e+00,1.193e-01,3.132e-01,1.036e-01,3.903e-03
9.554e-03,1.998e+00,1.897e+00,1.429e+00,-2.300e-02,3.236e-01,9.087e-02,4.019e-03
9.442e-03,1.999e+00,1.900e+00,1.429e+00,-2.300e-02,3.236e-01,9.087e-02,4.136e-03
9.461e-03,1.999e+00,1.903e+00,1.430e+00,-2.300e-02,3.236e-01,9.087e-02,4.117e-03
9.519e-03,1.998e+00,1.906e+00,1.431e+00,-2.300e-02,3.236e-01,9.087e-02,4.058e-03
9.590e-03,1.998e+00,1.910e+00,1.432e+00,-2.300e-02,3.236e-01,9.087e-02,3.990e-03
9.665e-03,1.998e+00,1.913e+00,1.433e+00,1.075e-01,2.252e-01,1.150e-01,3.920e-03
9.558e-03,1.998e+00,1.916e+00,1.434e+00,4.521e-02,2.356e-01,1.157e-01,4.017e-03
9.359e-03,1.999e+00,1.918e+00,1.435e+00,4.521e-02,2.356e-01,1.157e-01,4.207e-03
9.190e-03,1.999e+00,1.921e+00,1.437e+00,4.521e-02,2.356e-01,1.157e-01,4.375e-03
9.030e-03,2.000e+00,1.923e+00,1.438e+00,4.521e-02,2.356e-01,1.157e-01,4.540e-03
8.872e-03,2.000e+00,1.925e+00,1.439e+00,3.631e-02,2.925e-01,9.824e-02,4.711e-03
8.726e-03,2.001e+00,1.928e+00,1.440e+00,3.631e-02,2.925e-01,9.824e-02,4.873e-03
8.593e-03,2.001e+00,1.931e+00,1.441e+00,3.631e-02,2.925e-01,9.824e-02,5.026e-03
8.462e-03,2.001e+00,1.934e+00,1.442e+00,3.631e-02,2.925e-01,9.824e-02,5.180e-03
8.332e-03,2.002e+00,1.937e+00,1.443e+00,5.410e-02,1.787e-01,1.157e-01,5.337e-03
8.174e-03,2.002e+00,1.939e+00,1.444e+00,5.410e-02,1.787e-01,1.157e-01,5.532e-03
7.989e-03,2.003e+00,1.941e+00,1.445e+00,5.410e-02,1.787e-01,1.157e-01,5.770e-03
7.796e-03,2.003e+00,1.943e+00,1.446e+00,-5.858e-02,1.166e-01,1.237e-01,6.030e-03
7.771e-03,2.003e+00,1.945e+00,1.448e+00,8.672e-02,4.633e-01,5.670e-02,6.063e-03
7.691e-03,2.003e+00,1.947e+00,1.448e+00,8.672e-02,4.633e-01,5.670e-02,6.173e-03
7.442e-03,2.004e+00,1.951e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,6.524e-03
7.139e-03,2.005e+00,1.956e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,6.970e-03
6.817e-03,2.006e+00,1.961e+00,1.450e+00,-2.893e-02,4.581e-01,5.268e-02,7.467e-03
6.672e-03,2.006e+00,1.965e+00,1.450e+00,-2.893e-02,4.581e-01,5.268e-02,7.697e-03
6.707e-03,2.006e+00,1.970e+00,1.451e+00,-2.893e-02,4.581e-01,5.268e-02,7.644e-03
6.796e-03,2.006e+00,1.974e+00,1.451e+00,-2.893e-02,4.581e-01,5.268e-02,7.507e-03
6.904e-03,2.005e+00,1.979e+00,1.452e+00,3.631e-02,4.167e-01,6.608e-02,7.348e-03
6.908e-03,2.005e+00,1.983e+00,1.453e+00,3.631e-02,4.167e-01,6.608e-02,7.342e-03
6.807e-03,2.006e+00,1.988e+00,1.453e+00,-2.893e-02,4.581e-01,5.268e-02,7.486e-03
6.784e-03,2.006e+00,1.992e+00,1.454e+00,-2.893e-02,4.581e-01,5.268e-02,7.519e-03
6.860e-03,2.005e+00,1.997e+00,1.454e+00,-2.893e-02,4.581e-01,5.268e-02,7.413e-03
6.967e-03,2.005e+00,2.001e+00,1.455e+00,1.555e-02,4.167e-01,6.809e-02,7.268e-03
7.007e-03,2.005e+00,2.006e+00,1.455e+00,1.555e-02,4.167e-01,6.809e-02,7.217e-03
6.973e-03,2.005e+00,2.010e+00,1.456e+00,6.656e-03,3.391e-01,7.814e-02,7.261e-03
6.932e-03,2.005e+00,2.014e+00,1.457e+00,6.656e-03,3.391e-01,7.814e-02,7.313e-03
6.899e-03,2.005e+00,2.017e+00,1.458e+00,6.656e-03,3.391e-01,7.814e-02,7.354e-03
6.869e-03,2.005e+00,2.021e+00,1.459e+00,6.656e-03,3.391e-01,7.814e-02,7.392e-03
6.840e-03,2.005e+00,2.024e+00,1.459e+00,-2.596e-02,3.236e-01,8.082e-02,7.428e-03
6.870e-03,2.005e+00,2.028e+00,1.460e+00,6.656e-03,3.391e-01,7.814e-02,7.391e-03
6.900e-03,2.005e+00,2.031e+00,1.461e+00,6.656e-03,3.391e-01,7.814e-02,7.355e-03
6.888e-03,2.005e+00,2.034e+00,1.462e+00,2.741e-02,2.356e-01,9.355e-02,7.369e-03
6.824e-03,2.005e+00,2.037e+00,1.463e+00,-2.300e-02,3.857e-01,7.412e-02,7.445e-03
6.814e-03,2.006e+00,2.041e+00,1.463e+00,-2.300e-02,3.857e-01,7.412e-02,7.457e-03
6.884e-03,2.005e+00,2.044e+00,1.464e+00,2.741e-02,2.356e-01,9.355e-02,7.376e-03
6.882e-03,2.005e+00,2.047e+00,1.465e+00,2.741e-02,2.356e-01,9.355e-02,7.378e-03
6.793e-03,2.006e+00,2.050e+00,1.466e+00,-2.300e-02,3.857e-01,7.412e-02,7.479e-03
6.775e-03,2.006e+00,2.053e+00,1.467e+00,-2.300e-02,3.857e-01,7.412e-02,7.500e-03
6.845e-03,2.005e+00,2.057e+00,1.467e+00,-2.300e-02,3.857e-01,7.412e-02,7.422e-03
6.941e-03,2.005e+00,2.061e+00,1.468e+00,2.741e-02,2.408e-01,8.886e-02,7.317e-03
6.947e-03,2.005e+00,2.064e+00,1.469e+00,2.741e-02,2.408e-01,8.886e-02,7.311e-03
6.857e-03,2.005e+00,2.066e+00,1.470e+00,-3.486e-02,3.391e-01,7.881e-02,7.406e-03
6.863e-03,2.005e+00,2.069e+00,1.471e+00,-3.486e-02,3.391e-01,7.881e-02,7.399e-03
6.982e-03,2.005e+00,2.073e+00,1.472e+00,2.741e-02,2.408e-01,8.886e-02,7.276e-03
7.010e-03,2.005e+00,2.076e+00,1.472e+00,2.741e-02,2.408e-01,8.886e-02,7.248e-03
6.925e-03,2.005e+00,2.078e+00,1.473e+00,2.741e-02,2.408e-01,8.886e-02,7.333e-03
6.806e-03,2.006e+00,2.081e+00,1.474e+00,-4.969e-02,4.581e-01,5.670e-02,7.454e-03
6.834e-03,2.005e+00,2.084e+00,1.475e+00,-4.969e-02,4.581e-01,5.670e-02,7.426e-03
7.015e-03,2.005e+00,2.088e+00,1.475e+00,-3.486e-02,4.271e-01,6.273e-02,7.249e-03
7.211e-03,2.005e+00,2.093e+00,1.476e+00,-3.486e-02,4.271e-01,6.273e-02,7.067e-03
7.393e-03,2.004e+00,2.097e+00,1.477e+00,-3.486e-02,4.271e-01,6.273e-02,6.909e-03
7.571e-03,2.004e+00,2.101e+00,1.477e+00,-3.486e-02,4.271e-01,6.273e-02,6.762e-03
7.750e-03,2.004e+00,2.106e+00,1.478e+00,-3.486e-02,4.271e-01,6.273e-02,6.625e-03
7.929e-03,2.004e+00,2.110e+00,1.478e+00,-3.189e-02,3.702e-01,7.077e-02,6.495e-03
8.102e-03,2.003e+00,2.114e+00,1.479e+00,-3.189e-02,3.702e-01,7.077e-02,6.378e-03
8.271e-03,2.003e+00,2.118e+00,1.480e+00,-3.189e-02,3.702e-01,7.077e-02,6.272e-03
8.439e-03,2.003e+00,2.121e+00,1.481e+00,-3.189e-02,3.702e-01,7.077e-02,6.173e-03
8.607e-03,2.002e+00,2.125e+00,1.481e+00,-3.189e-02,3.702e-01,7.077e-02,6.081e-03
8.776e-03,2.002e+00,2.129e+00,1.482e+00,-3.189e-02,3.702e-01,7.077e-02,5.996e-03
8.946e-03,2.002e+00,2.133e+00,1.483e+00,-1.114e-02,2.925e-01,7.948e-02,5.917e-03
9.070e-03,2.002e+00,2.136e+00,1.484e+00,-6.155e-02,4.271e-01,6.407e-02,5.863e-03
9.263e-03,2.001e+00,2.140e+00,1.484e+00,-6.155e-02,4.271e-01,6.407e-02,5.787e-03
9.555e-03,2.001e+00,2.144e+00,1.485e+00,-6.155e-02,4.271e-01,6.407e-02,5.685e-03
9.878e-03,2.000e+00,2.148e+00,1.485e+00,-6.155e-02,4.271e-01,6.407e-02,5.591e-03
1.021e-02,2.000e+00,2.152e+00,1.486e+00,-7.637e-02,4.271e-01,6.340e-02,5.513e-03
1.059e-02,1.999e+00,2.157e+00,1.487e+00,-3.486e-02,3.391e-01,7.345e-02,5.446e-03
1.090e-02,1.999e+00,2.161e+00,1.487e+00,-3.486e-02,3.391e-01,7.345e-02,5.406e-03
1.113e-02,1.999e+00,2.164e+00,1.488e+00,-2.893e-02,2.925e-01,8.015e-02,5.386e-03
1.132e-02,1.998e+00,2.167e+00,1.489e+00,-2.893e-02,2.925e-01,8.015e-02,5.375e-03
1.150e-02,1.998e+00,2.170e+00,1.490e+00,-7.934e-02,4.581e-01,5.134e-02,5.369e-03
1.178e-02,1.998e+00,2.174e+00,1.490e+00,-7.934e-02,4.581e-01,5.134e-02,5.367e-03
1.219e-02,1.997e+00,2.178e+00,1.491e+00,-5.858e-02,3.960e-01,6.340e-02,5.381e-03
1.258e-02,1.996e+00,2.183e+00,1.491e+00,-6.451e-02,4.116e-01,6.139e-02,5.410e-03
1.295e-02,1.996e+00,2.187e+00,1.492e+00,-6.451e-02,4.116e-01,6.139e-02,5.451e-03
1.332e-02,1.995e+00,2.191e+00,1.493e+00,-4.672e-02,3.495e-01,6.943e-02,5.505e-03
1.365e-02,1.995e+00,2.195e+00,1.493e+00,-4.672e-02,3.495e-01,6.943e-02,5.563e-03
1.395e-02,1.995e+00,2.198e+00,1.494e+00,-4.672e-02,3.495e-01,6.943e-02,5.621e-03
1.423e-02,1.994e+00,2.202e+00,1.495e+00,-4.672e-02,3.495e-01,6.943e-02,5.683e-03
1.451e-02,1.994e+00,2.206e+00,1.495e+00,-2.003e-02,3.391e-01,6.608e-02,5.750e-03
1.472e-02,1.994e+00,2.209e+00,1.496e+00,-2.003e-02,3.391e-01,6.608e-02,5.805e-03
1.487e-02,1.993e+00,2.212e+00,1.497e+00,-2.003e-02,3.391e-01,6.608e-02,5.845e-03
1.500e-02,1.993e+00,2.216e+00,1.497e+00,-2.003e-02,3.391e-01,6.608e-02,5.881e-03
1.512e-02,1.993e+00,2.219e+00,1.498e+00,-2.003e-02,3.391e-01,6.608e-02,5.917e-03
1.524e-02,1.993e+00,2.223e+00,1.499e+00,-2.003e-02,3.391e-01,6.608e-02,5.954e-03
1.536e-02,1.993e+00,2.226e+00,1.499e+00,-3.189e-02,4.012e-01,5.804e-02,5.992e-03
1.552e-02,1.992e+00,2.230e+00,1.500e+00,-3.189e-02,4.012e-01,5.804e-02,6.042e-03
1.570e-02,1.992e+00,2.234e+00,1.501e+00,-1.416e-01,4.530e-01,1.651e-02,6.103e-03
1.618e-02,1.992e+00,2.238e+00,1.501e+00,-1.416e-01,4.530e-01,1.651e-02,6.270e-03
1.694e-02,1.991e+00,2.242e+00,1.501e+00,-1.001e-01,4.581e-01,2.187e-02,6.556e-03
1.768e-02,1.990e+00,2.247e+00,1.501e+00,-9.713e-02,4.581e-01,5.788e-03,6.857e-03
1.834e-02,1.989e+00,2.252e+00,1.501e+00,-9.713e-02,4.581e-01,5.788e-03,7.139e-03
1.897e-02,1.988e+00,2.256e+00,1.501e+00,-6.155e-02,4.581e-01,4.448e-03,7.423e-03
1.949e-02,1.987e+00,2.261e+00,1.501e+00,-6.155e-02,4.581e-01,4.448e-03,7.670e-03
1.993e-02,1.987e+00,2.265e+00,1.501e+00,-2.893e-02,4.581e-01,4.330e-02,7.881e-03
2.025e-02,1.987e+00,2.270e+00,1.502e+00,-2.893e-02,4.581e-01,4.330e-02,8.040e-03
2.048e-02,1.986e+00,2.275e+00,1.502e+00,-2.893e-02,4.581e-01,4.330e-02,8.155e-03
2.068e-02,1.986e+00,2.279e+00,1.503e+00,6.656e-03,4.633e-01,2.656e-02,8.258e-03
2.077e-02,1.986e+00,2.284e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.308e-03
2.077e-02,1.986e+00,2.288e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.307e-03
2.074e-02,1.986e+00,2.293e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.291e-03
2.070e-02,1.986e+00,2.298e+00,1.504e+00,6.656e-03,4.633e-01,2.789e-02,8.269e-03
2.066e-02,1.986e+00,2.302e+00,1.504e+00,6.656e-03,4.633e-01,2.789e-02,8.246e-03
2.061e-02,1.986e+00,2.307e+00,1.504e+00,6.003e-02,4.167e-01,4.799e-02,8.222e-03
2.042e-02,1.986e+00,2.312e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,8.117e-03
2.019e-02,1.987e+00,2.316e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,7.995e-03
2.004e-02,1.987e+00,2.321e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,7.910e-03
1.990e-02,1.987e+00,2.325e+00,1.506e+00,1.852e-02,4.633e-01,3.124e-02,7.837e-03
1.977e-02,1.987e+00,2.330e+00,1.506e+00,9.562e-02,3.546e-01,5.402e-02,7.766e-03
1.942e-02,1.987e+00,2.334e+00,1.507e+00,8.376e-02,2.511e-01,6.541e-02,7.576e-03
1.888e-02,1.988e+00,2.338e+00,1.507e+00,8.376e-02,2.511e-01,6.541e-02,7.288e-03
1.831e-02,1.989e+00,2.340e+00,1.508e+00,6.003e-02,4.012e-01,4.799e-02,6.987e-03
1.780e-02,1.989e+00,2.344e+00,1.508e+00,6.003e-02,4.012e-01,4.799e-02,6.721e-03
1.735e-02,1.990e+00,2.347e+00,1.509e+00,1.401e-01,8.551e-02,8.886e-02,6.490e-03
1.668e-02,1.990e+00,2.350e+00,1.510e+00,1.401e-01,8.551e-02,8.886e-02,6.154e-03
1.579e-02,1.991e+00,2.351e+00,1.511e+00,-5.265e-02,4.581e-01,1.852e-02,5.719e-03
1.540e-02,1.992e+00,2.354e+00,1.511e+00,-1.114e-02,4.323e-01,4.933e-02,5.534e-03
1.542e-02,1.992e+00,2.358e+00,1.511e+00,-1.114e-02,4.323e-01,4.933e-02,5.543e-03
1.548e-02,1.991e+00,2.362e+00,1.512e+00,-1.114e-02,4.323e-01,4.933e-02,5.573e-03
1.555e-02,1.991e+00,2.366e+00,1.512e+00,-1.114e-02,4.323e-01,4.933e-02,5.608e-03
1.563e-02,1.991e+00,2.371e+00,1.513e+00,-1.114e-02,4.323e-01,4.933e-02,5.646e-03
1.571e-02,1.991e+00,2.375e+00,1.513e+00,-1.114e-02,4.323e-01,4.933e-02,5.686e-03
1.579e-02,1.991e+00,2.379e+00,1.514e+00,-3.782e-02,4.426e-01,5.067e-02,5.726e-03
1.596e-02,1.991e+00,2.384e+00,1.514e+00,-3.782e-02,4.426e-01,5.067e-02,5.807e-03
1.620e-02,1.991e+00,2.388e+00,1.515e+00,-3.782e-02,4.426e-01,5.067e-02,5.931e-03
1.646e-02,1.991e+00,2.393e+00,1.515e+00,8.376e-02,3.029e-01,5.938e-02,6.070e-03
1.637e-02,1.991e+00,2.397e+00,1.516e+00,8.376e-02,3.029e-01,5.938e-02,6.018e-03
1.590e-02,1.991e+00,2.400e+00,1.516e+00,-3.782e-02,4.426e-01,5.067e-02,5.776e-03
1.571e-02,1.991e+00,2.404e+00,1.517e+00,1.259e-02,1.994e-01,7.680e-02,5.675e-03
1.569e-02,1.991e+00,2.407e+00,1.518e+00,1.259e-02,1.994e-01,7.680e-02,5.665e-03
1.562e-02,1.991e+00,2.409e+00,1.518e+00,1.259e-02,1.994e-01,7.680e-02,5.627e-03
1.553e-02,1.991e+00,2.411e+00,1.519e+00,1.259e-02,1.994e-01,7.680e-02,5.582e-03
1.544e-02,1.991e+00,2.413e+00,1.520e+00,1.259e-02,1.994e-01,7.680e-02,5.534e-03
1.534e-02,1.992e+00,2.415e+00,1.521e+00,1.259e-02,1.994e-01,7.680e-02,5.486e-03
1.525e-02,1.992e+00,2.417e+00,1.522e+00,-2.596e-02,3.391e-01,6.340e-02,5.437e-03
1.528e-02,1.992e+00,2.420e+00,1.522e+00,-2.596e-02,3.391e-01,6.340e-02,5.450e-03
1.542e-02,1.991e+00,2.423e+00,1.523e+00,1.259e-02,1.994e-01,7.680e-02,5.526e-03
1.548e-02,1.991e+00,2.426e+00,1.524e+00,1.259e-02,1.994e-01,7.680e-02,5.557e-03
1.543e-02,1.991e+00,2.428e+00,1.524e+00,-1.114e-02,3.857e-01,5.536e-02,5.532e-03
1.542e-02,1.991e+00,2.431e+00,1.525e+00,-1.114e-02,3.857e-01,5.536e-02,5.528e-03
1.548e-02,1.991e+00,2.434e+00,1.525e+00,-1.114e-02,3.857e-01,5.536e-02,5.559e-03
1.556e-02,1.991e+00,2.438e+00,1.526e+00,-1.114e-02,3.857e-01,5.536e-02,5.600e-03
1.564e-02,1.991e+00,2.442e+00,1.527e+00,7.783e-02,4.633e-01,7.128e-03,5.645e-03
1.544e-02,1.991e+00,2.446e+00,1.527e+00,7.783e-02,4.633e-01,7.128e-03,5.536e-03
1.496e-02,1.992e+00,2.451e+00,1.527e+00,4.224e-02,4.633e-01,1.048e-02,5.276e-03
1.451e-02,1.992e+00,2.455e+00,1.527e+00,3.038e-02,4.633e-01,1.450e-02,5.035e-03
1.418e-02,1.992e+00,2.460e+00,1.527e+00,5.410e-02,4.633e-01,2.187e-02,4.862e-03
1.384e-02,1.993e+00,2.465e+00,1.527e+00,5.410e-02,4.633e-01,2.187e-02,4.683e-03
1.344e-02,1.993e+00,2.469e+00,1.527e+00,5.410e-02,4.633e-01,2.187e-02,4.475e-03
1.302e-02,1.993e+00,2.474e+00,1.528e+00,-2.240e-03,4.633e-01,3.928e-02,4.261e-03
1.278e-02,1.994e+00,2.479e+00,1.528e+00,-2.596e-02,4.271e-01,4.799e-02,4.141e-03
1.280e-02,1.994e+00,2.483e+00,1.528e+00,-2.596e-02,4.271e-01,4.799e-02,4.150e-03
1.295e-02,1.993e+00,2.488e+00,1.529e+00,-2.596e-02,4.271e-01,4.799e-02,4.227e-03
1.314e-02,1.993e+00,2.492e+00,1.529e+00,-2.596e-02,4.271e-01,4.799e-02,4.326e-03
1.334e-02,1.993e+00,2.496e+00,1.530e+00,9.265e-02,2.977e-01,5.469e-02,4.433e-03
1.315e-02,1.993e+00,2.500e+00,1.530e+00,-2.596e-02,4.271e-01,4.799e-02,4.331e-03
1.297e-02,1.993e+00,2.504e+00,1.531e+00,9.265e-02,3.598e-01,4.598e-02,4.236e-03
1.266e-02,1.994e+00,2.508e+00,1.531e+00,9.265e-02,3.598e-01,4.598e-02,4.074e-03
1.205e-02,1.994e+00,2.511e+00,1.532e+00,1.555e-02,3.288e-01,5.469e-02,3.755e-03
1.160e-02,1.994e+00,2.515e+00,1.532e+00,1.555e-02,3.288e-01,5.469e-02,3.528e-03
1.137e-02,1.995e+00,2.518e+00,1.533e+00,1.555e-02,3.288e-01,5.469e-02,3.416e-03
1.122e-02,1.995e+00,2.522e+00,1.534e+00,1.555e-02,3.288e-01,5.469e-02,3.339e-03
1.108e-02,1.995e+00,2.525e+00,1.534e+00,1.555e-02,3.288e-01,5.469e-02,3.272e-03
1.095e-02,1.995e+00,2.528e+00,1.535e+00,-6.451e-02,4.581e-01,2.723e-02,3.208e-03
1.110e-02,1.995e+00,2.532e+00,1.535e+00,1.549e-01,5.963e-02,8.819e-02,3.280e-03
1.076e-02,1.995e+00,2.535e+00,1.536e+00,-6.451e-02,4.581e-01,2.723e-02,3.113e-03
1.052e-02,1.995e+00,2.538e+00,1.536e+00,-6.451e-02,4.581e-01,2.723e-02,2.997e-03
1.082e-02,1.995e+00,2.542e+00,1.536e+00,-6.451e-02,4.581e-01,2.723e-02,3.144e-03
1.128e-02,1.995e+00,2.546e+00,1.537e+00,1.549e-01,5.963e-02,8.819e-02,3.378e-03
1.104e-02,1.995e+00,2.549e+00,1.537e+00,-6.451e-02,4.581e-01,2.723e-02,3.252e-03
1.082e-02,1.995e+00,2.552e+00,1.538e+00,-4.672e-02,4.581e-01,3.392e-02,3.145e-03
1.107e-02,1.995e+00,2.556e+00,1.538e+00,-4.672e-02,4.581e-01,3.392e-02,3.272e-03
1.142e-02,1.995e+00,2.561e+00,1.538e+00,1.555e-02,2.822e-01,5.804e-02,3.454e-03
1.158e-02,1.995e+00,2.564e+00,1.539e+00,1.555e-02,2.822e-01,5.804e-02,3.539e-03
1.154e-02,1.995e+00,2.568e+00,1.540e+00,1.555e-02,2.822e-01,5.804e-02,3.516e-03
1.144e-02,1.995e+00,2.571e+00,1.540e+00,1.555e-02,2.822e-01,5.804e-02,3.460e-03
1.131e-02,1.995e+00,2.573e+00,1.541e+00,1.555e-02,2.822e-01,5.804e-02,3.394e-03
1.118e-02,1.995e+00,2.576e+00,1.541e+00,1.490e-01,2.858e-02,9.355e-02,3.325e-03
1.058e-02,1.995e+00,2.578e+00,1.542e+00,9.622e-03,3.702e-01,5.335e-02,3.009e-03
1.001e-02,1.995e+00,2.580e+00,1.543e+00,9.622e-03,3.702e-01,5.335e-02,2.719e-03
9.779e-03,1.996e+00,2.583e+00,1.543e+00,9.622e-03,3.702e-01,5.335e-02,2.605e-03
9.653e-03,1.996e+00,2.587e+00,1.544e+00,9.622e-03,3.702e-01,5.335e-02,2.543e-03
9.557e-03,1.996e+00,2.591e+00,1.544e+00,9.622e-03,3.702e-01,5.335e-02,2.496e-03
9.470e-03,1.996e+00,2.594e+00,1.545e+00,9.622e-03,3.702e-01,5.335e-02,2.453e-03
9.387e-03,1.996e+00,2.598e+00,1.545e+00,9.622e-03,3.702e-01,5.335e-02,2.412e-03
9.304e-03,1.996e+00,2.602e+00,1.546e+00,3.038e-02,3.443e-01,5.402e-02,2.371e-03
9.146e-03,1.996e+00,2.605e+00,1.547e+00,3.038e-02,3.443e-01,5.402e-02,2.294e-03
8.915e-03,1.996e+00,2.609e+00,1.547e+00,3.334e-02,2.615e-01,6.474e-02,2.182e-03
8.651e-03,1.996e+00,2.612e+00,1.548e+00,3.334e-02,2.615e-01,6.474e-02,2.056e-03
8.369e-03,1.996e+00,2.615e+00,1.548e+00,3.334e-02,2.615e-01,6.474e-02,1.924e-03
8.082e-03,1.997e+00,2.618e+00,1.549e+00,3.334e-02,2.615e-01,6.474e-02,1.793e-03
7.793e-03,1.997e+00,2.620e+00,1.550e+00,1.555e-02,3.546e-01,5.000e-02,1.663e-03
7.568e-03,1.997e+00,2.623e+00,1.550e+00,1.555e-02,3.546e-01,5.000e-02,1.565e-03
7.405e-03,1.997e+00,2.627e+00,1.551e+00,4.817e-02,2.770e-01,5.603e-02,1.495e-03
7.142e-03,1.997e+00,2.630e+00,1.551e+00,4.817e-02,2.770e-01,5.603e-02,1.384e-03
6.768e-03,1.997e+00,2.633e+00,1.552e+00,1.555e-02,4.633e-01,2.856e-02,1.232e-03
6.479e-03,1.998e+00,2.636e+00,1.552e+00,1.555e-02,4.633e-01,2.856e-02,1.119e-03
6.297e-03,1.998e+00,2.641e+00,1.552e+00,1.555e-02,4.633e-01,2.856e-02,1.050e-03
6.146e-03,1.998e+00,2.645e+00,1.553e+00,2.498e-01,4.737e-01,4.448e-03,9.943e-04
5.244e-03,1.998e+00,2.649e+00,1.553e+00,1.371e-01,4.685e-01,-6.271e-03,6.903e-04
3.915e-03,1.999e+00,2.653e+00,1.553e+00,-2.596e-02,4.581e-01,-4.261e-03,3.726e-04
3.268e-03,1.999e+00,2.658e+00,1.553e+00,9.622e-03,4.633e-01,-6.271e-03,2.914e-04
3.102e-03,1.999e+00,2.662e+00,1.553e+00,3.691e-03,3.029e-01,6.273e-02,2.794e-04
3.013e-03,1.999e+00,2.666e+00,1.553e+00,9.622e-03,4.633e-01,-6.271e-03,2.744e-04
2.942e-03,1.999e+00,2.670e+00,1.553e+00,9.622e-03,4.633e-01,-6.271e-03,2.708e-04
2.860e-03,1.999e+00,2.675e+00,1.553e+00,-4.969e-02,4.581e-01,-6.271e-03,2.675e-04
2.997e-03,1.999e+00,2.679e+00,1.553e+00,-4.969e-02,4.581e-01,-6.271e-03,2.746e-04
3.351e-03,1.999e+00,2.684e+00,1.553e+00,-4.969e-02,4.581e-01,-6.271e-03,3.077e-04
3.770e-03,1.999e+00,2.688e+00,1.553e+00,-3.782e-02,4.581e-01,-6.271e-03,3.719e-04
4.165e-03,1.999e+00,2.693e+00,1.553e+00,-3.782e-02,4.581e-01,-6.271e-03,4.544e-04
4.524e-03,1.999e+00,2.698e+00,1.553e+00,-3.782e-02,4.581e-01,-6.271e-03,5.460e-04
4.872e-03,1.999e+00,2.702e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,6.486e-04
4.913e-03,1.998e+00,2.707e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,6.615e-04
4.656e-03,1.999e+00,2.711e+00,1.553e+00,6.656e-03,2.615e-01,7.345e-02,5.814e-04
4.446e-03,1.999e+00,2.715e+00,1.553e+00,-1.707e-02,4.633e-01,-9.113e-04,5.195e-04
4.430e-03,1.999e+00,2.719e+00,1.553e+00,-1.707e-02,4.633e-01,-9.113e-04,5.151e-04
4.535e-03,1.999e+00,2.724e+00,1.553e+00,7.486e-02,4.685e-01,-6.271e-03,5.460e-04
4.323e-03,1.999e+00,2.728e+00,1.553e+00,7.486e-02,4.685e-01,-6.271e-03,4.837e-04
3.778e-03,1.999e+00,2.733e+00,1.553e+00,7.486e-02,4.685e-01,-6.271e-03,3.428e-04
3.132e-03,1.999e+00,2.738e+00,1.553e+00,9.562e-02,4.685e-01,-4.261e-03,2.188e-04
2.373e-03,2.000e+00,2.742e+00,1.553e+00,7.253e-04,4.633e-01,5.118e-03,1.461e-04
1.894e-03,2.000e+00,2.747e+00,1.553e+00,7.253e-04,4.633e-01,5.118e-03,1.480e-04
1.744e-03,2.000e+00,2.752e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,1.566e-04
1.659e-03,2.000e+00,2.756e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,1.628e-04
1.571e-03,2.000e+00,2.761e+00,1.553e+00,-5.205e-03,4.633e-01,1.718e-02,1.703e-04
1.540e-03,2.000e+00,2.766e+00,1.554e+00,-5.205e-03,4.633e-01,1.718e-02,1.733e-04
1.564e-03,2.000e+00,2.770e+00,1.554e+00,-5.205e-03,4.633e-01,1.718e-02,1.712e-04
1.606e-03,2.000e+00,2.775e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,1.680e-04
1.652e-03,2.000e+00,2.780e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,1.651e-04
1.701e-03,2.000e+00,2.784e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,1.628e-04
1.749e-03,2.000e+00,2.789e+00,1.555e+00,-5.205e-03,4.633e-01,2.187e-02,1.611e-04
1.798e-03,2.000e+00,2.794e+00,1.555e+00,-5.205e-03,4.633e-01,2.187e-02,1.601e-04
1.847e-03,2.000e+00,2.798e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,1.599e-04
1.932e-03,2.000e+00,2.803e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,1.608e-04
2.051e-03,2.000e+00,2.808e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,1.649e-04
2.180e-03,2.000e+00,2.812e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,1.728e-04
2.312e-03,2.000e+00,2.817e+00,1.556e+00,-1.410e-02,4.633e-01,1.383e-02,1.845e-04
2.446e-03,2.000e+00,2.822e+00,1.556e+00,-1.707e-02,4.581e-01,2.053e-02,1.998e-04
2.592e-03,2.000e+00,2.826e+00,1.556e+00,-1.707e-02,4.581e-01,2.053e-02,2.204e-04
2.750e-03,2.000e+00,2.831e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,2.470e-04
2.793e-03,2.000e+00,2.835e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,2.550e-04
2.722e-03,2.000e+00,2.840e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,2.415e-04
2.616e-03,2.000e+00,2.845e+00,1.556e+00,-1.707e-02,4.581e-01,2.053e-02,2.222e-04
2.619e-03,2.000e+00,2.849e+00,1.556e+00,-2.596e-02,4.581e-01,1.517e-02,2.228e-04
2.770e-03,2.000e+00,2.854e+00,1.556e+00,7.253e-04,4.633e-01,1.584e-02,2.522e-04
2.883e-03,1.999e+00,2.859e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,2.767e-04
2.912e-03,1.999e+00,2.863e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,2.834e-04
2.916e-03,1.999e+00,2.868e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,2.844e-04
2.912e-03,1.999e+00,2.873e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,2.835e-04
2.990e-03,1.999e+00,2.877e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,3.031e-04
3.149e-03,1.999e+00,2.882e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,3.463e-04
3.333e-03,1.999e+00,2.887e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,4.006e-04
3.525e-03,1.999e+00,2.891e+00,1.558e+00,-2.003e-02,4.581e-01,1.249e-02,4.621e-04
3.718e-03,1.999e+00,2.896e+00,1.558e+00,7.253e-04,4.633e-01,4.129e-02,5.291e-04
3.829e-03,1.999e+00,2.900e+00,1.558e+00,7.253e-04,4.633e-01,4.129e-02,5.693e-04
3.857e-03,1.999e+00,2.905e+00,1.559e+00,7.253e-04,4.633e-01,4.129e-02,5.800e-04
3.861e-03,1.999e+00,2.910e+00,1.559e+00,7.253e-04,4.633e-01,4.129e-02,5.813e-04
3.857e-03,1.999e+00,2.914e+00,1.559e+00,7.253e-04,4.633e-01,4.129e-02,5.798e-04
3.851e-03,1.999e+00,2.919e+00,1.560e+00,7.253e-04,4.633e-01,4.129e-02,5.775e-04
3.844e-03,1.999e+00,2.924e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,5.748e-04
3.885e-03,1.999e+00,2.928e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,5.914e-04
3.974e-03,1.999e+00,2.933e+00,1.561e+00,-1.114e-02,4.633e-01,2.589e-02,6.276e-04
4.077e-03,1.999e+00,2.938e+00,1.561e+00,-1.114e-02,4.633e-01,2.589e-02,6.710e-04
4.185e-03,1.999e+00,2.942e+00,1.561e+00,-1.114e-02,4.633e-01,2.589e-02,7.175e-04
4.294e-03,1.999e+00,2.947e+00,1.561e+00,-8.171e-03,4.633e-01,1.651e-02,7.661e-04
4.391e-03,1.999e+00,2.952e+00,1.562e+00,-8.171e-03,4.633e-01,1.651e-02,8.106e-04
4.477e-03,1.999e+00,2.956e+00,1.562e+00,-8.171e-03,4.633e-01,1.651e-02,8.506e-04
4.559e-03,1.999e+00,2.961e+00,1.562e+00,-8.171e-03,4.633e-01,1.651e-02,8.899e-04
4.640e-03,1.999e+00,2.966e+00,1.562e+00,-8.171e-03,4.633e-01,1.651e-02,9.294e-04
4.721e-03,1.999e+00,2.970e+00,1.562e+00,-8.171e-03,4.633e-01,1.651e-02,9.696e-04
4.802e-03,1.999e+00,2.975e+00,1.562e+00,9.622e-03,4.633e-01,1.316e-02,1.010e-03
4.809e-03,1.999e+00,2.980e+00,1.563e+00,9.622e-03,4.633e-01,1.316e-02,1.014e-03
4.745e-03,1.999e+00,2.984e+00,1.563e+00,-8.171e-03,4.633e-01,1.651e-02,9.811e-04
4.732e-03,1.999e+00,2.989e+00,1.563e+00,-8.171e-03,4.633e-01,1.651e-02,9.747e-04
4.785e-03,1.999e+00,2.994e+00,1.563e+00,9.622e-03,4.633e-01,1.316e-02,1.002e-03
4.784e-03,1.999e+00,2.998e+00,1.563e+00,-5.205e-03,4.633e-01,2.053e-02,1.002e-03
4.778e-03,1.999e+00,3.003e+00,1.563e+00,-5.205e-03,4.633e-01,2.053e-02,9.987e-04
4.813e-03,1.999e+00,3.008e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.017e-03
4.860e-03,1.999e+00,3.012e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.042e-03
4.910e-03,1.999e+00,3.017e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.070e-03
4.961e-03,1.999e+00,3.022e+00,1.564e+00,-2.240e-03,4.633e-01,3.057e-02,1.098e-03
5.000e-03,1.999e+00,3.026e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.120e-03
5.028e-03,1.999e+00,3.031e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.136e-03
5.052e-03,1.999e+00,3.036e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.149e-03
5.075e-03,1.999e+00,3.040e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.162e-03
5.097e-03,1.999e+00,3.045e+00,1.566e+00,-2.003e-02,4.581e-01,4.933e-02,1.175e-03
5.194e-03,1.999e+00,3.050e+00,1.566e+00,-2.003e-02,4.581e-01,4.933e-02,1.232e-03
5.363e-03,1.999e+00,3.054e+00,1.567e+00,-2.003e-02,4.581e-01,4.933e-02,1.333e-03
5.554e-03,1.999e+00,3.059e+00,1.567e+00,-2.003e-02,4.581e-01,4.933e-02,1.449e-03
5.751e-03,1.999e+00,3.063e+00,1.568e+00,-2.003e-02,4.581e-01,4.933e-02,1.571e-03
5.951e-03,1.999e+00,3.068e+00,1.568e+00,4.224e-02,4.633e-01,3.392e-02,1.697e-03
5.890e-03,1.999e+00,3.073e+00,1.569e+00,4.224e-02,4.633e-01,3.392e-02,1.659e-03
5.577e-03,1.999e+00,3.077e+00,1.569e+00,3.691e-03,4.633e-01,3.392e-02,1.460e-03
5.348e-03,1.999e+00,3.082e+00,1.569e+00,3.691e-03,4.633e-01,3.392e-02,1.317e-03
5.254e-03,1.999e+00,3.087e+00,1.570e+00,3.691e-03,4.633e-01,3.392e-02,1.258e-03
5.199e-03,1.999e+00,3.091e+00,1.570e+00,3.691e-03,4.633e-01,3.392e-02,1.224e-03
5.157e-03,1.999e+00,3.096e+00,1.570e+00,-8.171e-03,4.581e-01,4.665e-02,1.198e-03
5.168e-03,1.999e+00,3.101e+00,1.571e+00,-8.171e-03,4.581e-01,4.665e-02,1.205e-03
5.228e-03,1.999e+00,3.105e+00,1.571e+00,-8.171e-03,4.581e-01,4.665e-02,1.243e-03
5.304e-03,1.999e+00,3.110e+00,1.572e+00,-8.171e-03,4.581e-01,4.665e-02,1.291e-03
5.384e-03,1.999e+00,3.114e+00,1.572e+00,-8.171e-03,4.581e-01,4.665e-02,1.343e-03
5.465e-03,1.999e+00,3.119e+00,1.573e+00,1.555e-02,2.770e-01,7.680e-02,1.396e-03
5.448e-03,1.999e+00,3.123e+00,1.573e+00,1.555e-02,2.770e-01,7.680e-02,1.384e-03
5.333e-03,1.999e+00,3.126e+00,1.574e+00,1.555e-02,2.770e-01,7.680e-02,1.309e-03
5.190e-03,1.999e+00,3.129e+00,1.575e+00,1.555e-02,2.770e-01,7.680e-02,1.216e-03
5.038e-03,1.999e+00,3.132e+00,1.576e+00,1.555e-02,2.770e-01,7.680e-02,1.117e-03
4.883e-03,1.999e+00,3.135e+00,1.576e+00,1.555e-02,2.770e-01,7.680e-02,1.017e-03
4.727e-03,1.999e+00,3.137e+00,1.577e+00,-8.171e-03,4.633e-01,3.593e-02,9.181e-04
4.671e-03,1.999e+00,3.141e+00,1.578e+00,-8.171e-03,4.633e-01,3.593e-02,8.823e-04
4.711e-03,1.999e+00,-3.138e+00,1.578e+00,1.490e-01,4.685e-01,1.182e-02,9.080e-04
4.122e-03,1.999e+00,-3.133e+00,1.578e+00,1.490e-01,4.685e-01,1.182e-02,5.387e-04
2.900e-03,1.999e+00,-3.129e+00,1.578e+00,1.104e-01,4.685e-01,2.455e-02,1.592e-04
1.650e-03,1.999e+00,-3.124e+00,1.578e+00,5.114e-02,4.633e-01,2.923e-02,7.280e-04
7.480e-04,1.999e+00,-3.119e+00,1.579e+00,8.969e-02,4.685e-01,1.383e-02,9.928e-04
-4.436e-05,1.999e+00,-3.115e+00,1.579e+00,3.038e-02,4.633e-01,4.397e-02,1.082e-03
-6.621e-04,1.999e+00,-3.110e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,1.045e-03
-9.622e-04,1.999e+00,-3.105e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,9.950e-04
-1.099e-03,1.999e+00,-3.101e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,9.663e-04
-1.187e-03,1.999e+00,-3.096e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,9.462e-04
-1.260e-03,1.999e+00,-3.091e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,9.287e-04
-1.168e-03,1.999e+00,-3.087e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,9.502e-04
-9.164e-04,1.999e+00,-3.082e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,9.987e-04
-6.177e-04,1.999e+00,-3.077e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,1.037e-03
-3.047e-04,1.999e+00,-3.073e+00,1.579e+00,6.656e-03,4.633e-01,-1.581e-03,1.052e-03
-1.487e-04,1.999e+00,-3.068e+00,1.579e+00,6.656e-03,4.633e-01,-1.581e-03,1.050e-03
-1.481e-04,1.999e+00,-3.063e+00,1.579e+00,4.224e-02,4.633e-01,-3.591e-03,1.050e-03
-3.431e-04,1.999e+00,-3.059e+00,1.579e+00,4.224e-02,4.633e-01,-3.591e-03,1.054e-03
-6.969e-04,1.999e+00,-3.054e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,1.038e-03
-9.372e-04,1.999e+00,-3.049e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,1.011e-03
-1.035e-03,1.999e+00,-3.045e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,9.964e-04
-1.091e-03,1.999e+00,-3.040e+00,1.579e+00,4.224e-02,4.633e-01,-2.414e-04,9.877e-04
-1.294e-03,1.999e+00,-3.035e+00,1.579e+00,4.224e-02,4.633e-01,-2.414e-04,9.510e-04
-1.649e-03,1.999e+00,-3.031e+00,1.579e+00,1.555e-02,4.633e-01,-5.601e-03,8.685e-04
-1.939e-03,1.999e+00,-3.026e+00,1.579e+00,-7.637e-02,4.581e-01,5.000e-02,7.858e-04
-1.752e-03,1.999e+00,-3.022e+00,1.579e+00,1.555e-02,4.633e-01,-5.601e-03,8.396e-04
-1.547e-03,1.999e+00,-3.017e+00,1.579e+00,6.003e-02,4.633e-01,-9.113e-04,8.914e-04
-1.778e-03,1.999e+00,-3.012e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,8.339e-04
-2.092e-03,1.999e+00,-3.008e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,7.424e-04
-2.316e-03,1.999e+00,-3.003e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,6.692e-04
-2.511e-03,1.999e+00,-2.998e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,6.001e-04
-2.699e-03,1.999e+00,-2.994e+00,1.579e+00,-6.451e-02,4.581e-01,3.778e-03,5.302e-04
-2.540e-03,1.999e+00,-2.989e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,5.890e-04
-2.291e-03,1.999e+00,-2.984e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,6.738e-04
-2.180e-03,1.999e+00,-2.980e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,7.083e-04
-2.110e-03,1.999e+00,-2.975e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,7.287e-04
-2.053e-03,1.999e+00,-2.970e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,7.446e-04
-2.000e-03,1.999e+00,-2.966e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,7.587e-04
-2.046e-03,1.999e+00,-2.961e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,7.468e-04
-2.188e-03,1.999e+00,-2.956e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,7.084e-04
-2.358e-03,1.999e+00,-2.952e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,6.589e-04
-2.536e-03,1.999e+00,-2.947e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,6.032e-04
-2.717e-03,1.999e+00,-2.942e+00,1.579e+00,-7.341e-02,4.581e-01,3.108e-03,5.432e-04
-2.522e-03,1.999e+00,-2.938e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,6.069e-04
-2.360e-03,1.999e+00,-2.933e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,6.550e-04
-2.479e-03,1.999e+00,-2.928e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,6.205e-04
-2.683e-03,1.999e+00,-2.924e+00,1.579e+00,-7.341e-02,4.581e-01,3.108e-03,5.578e-04
-2.511e-03,1.999e+00,-2.919e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,6.102e-04
-2.248e-03,1.999e+00,-2.914e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,6.816e-04
-2.154e-03,1.999e+00,-2.910e+00,1.580e+00,-2.240e-03,4.633e-01,9.807e-03,7.043e-04
-2.110e-03,1.999e+00,-2.905e+00,1.580e+00,-2.240e-03,4.633e-01,9.807e-03,7.142e-04
-2.082e-03,1.999e+00,-2.900e+00,1.580e+00,-2.240e-03,4.633e-01,9.807e-03,7.203e-04
-2.058e-03,1.999e+00,-2.896e+00,1.580e+00,-2.240e-03,4.633e-01,9.807e-03,7.252e-04
-2.036e-03,1.999e+00,-2.891e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,7.296e-04
-1.869e-03,1.999e+00,-2.886e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,7.588e-04
-1.563e-03,1.999e+00,-2.882e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,7.980e-04
-1.215e-03,1.999e+00,-2.877e+00,1.580e+00,9.622e-03,4.633e-01,7.798e-03,8.179e-04
-1.046e-03,1.999e+00,-2.873e+00,1.580e+00,9.622e-03,4.633e-01,7.798e-03,8.172e-04
-1.060e-03,1.999e+00,-2.868e+00,1.580e+00,5.114e-02,4.633e-01,5.788e-03,8.176e-04
-1.297e-03,1.999e+00,-2.863e+00,1.580e+00,5.114e-02,4.633e-01,5.788e-03,8.185e-04
-1.712e-03,1.999e+00,-2.859e+00,1.581e+00,-4.079e-02,4.581e-01,7.798e-03,7.925e-04
-1.812e-03,1.999e+00,-2.854e+00,1.581e+00,-4.079e-02,4.581e-01,7.798e-03,7.814e-04
-1.567e-03,1.999e+00,-2.849e+00,1.581e+00,-4.079e-02,4.581e-01,7.798e-03,8.035e-04
-1.220e-03,1.999e+00,-2.845e+00,1.581e+00,6.300e-02,4.633e-01,9.137e-03,8.121e-04
-1.258e-03,1.999e+00,-2.840e+00,1.581e+00,6.300e-02,4.633e-01,9.137e-03,8.129e-04
-1.692e-03,1.999e+00,-2.835e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,7.989e-04
-1.899e-03,1.999e+00,-2.831e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,7.793e-04
-1.808e-03,1.999e+00,-2.826e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,7.883e-04
-1.627e-03,1.999e+00,-2.822e+00,1.582e+00,-2.300e-02,4.581e-01,1.852e-02,8.007e-04
-1.420e-03,1.999e+00,-2.817e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,8.056e-04
-1.382e-03,1.999e+00,-2.812e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,8.054e-04
-1.513e-03,1.999e+00,-2.808e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,8.058e-04
-1.694e-03,1.999e+00,-2.803e+00,1.582e+00,-3.189e-02,4.581e-01,1.383e-02,8.011e-04
-1.680e-03,1.999e+00,-2.798e+00,1.582e+00,-3.189e-02,4.581e-01,1.383e-02,8.015e-04
-1.465e-03,1.999e+00,-2.794e+00,1.582e+00,-1.410e-02,4.633e-01,1.249e-02,8.035e-04
-1.261e-03,1.999e+00,-2.789e+00,1.583e+00,-1.410e-02,4.633e-01,1.249e-02,7.951e-04
-1.107e-03,1.999e+00,-2.784e+00,1.583e+00,-1.410e-02,4.633e-01,1.249e-02,7.815e-04
-9.677e-04,1.999e+00,-2.780e+00,1.583e+00,-1.410e-02,4.633e-01,1.249e-02,7.638e-04
-8.335e-04,1.999e+00,-2.775e+00,1.583e+00,-1.410e-02,4.633e-01,1.249e-02,7.415e-04
-7.010e-04,1.999e+00,-2.770e+00,1.583e+00,-4.672e-02,4.581e-01,2.923e-02,7.144e-04
-4.418e-04,1.999e+00,-2.766e+00,1.583e+00,7.486e-02,4.685e-01,1.651e-02,6.477e-04
-5.329e-04,1.999e+00,-2.761e+00,1.583e+00,-4.672e-02,4.581e-01,2.923e-02,6.738e-04
-5.745e-04,1.999e+00,-2.757e+00,1.584e+00,-4.672e-02,4.581e-01,2.923e-02,6.848e-04
-2.836e-04,1.999e+00,-2.752e+00,1.584e+00,7.486e-02,4.685e-01,1.651e-02,5.952e-04
-3.645e-04,1.999e+00,-2.747e+00,1.584e+00,7.486e-02,4.685e-01,1.651e-02,6.229e-04
-8.731e-04,1.999e+00,-2.743e+00,1.584e+00,-6.748e-02,4.581e-01,3.995e-02,7.615e-04
-9.597e-04,1.999e+00,-2.738e+00,1.585e+00,-6.748e-02,4.581e-01,3.995e-02,7.788e-04
-5.512e-04,1.999e+00,-2.733e+00,1.585e+00,-6.748e-02,4.581e-01,3.995e-02,6.767e-04
5.253e-06,2.000e+00,-2.729e+00,1.586e+00,5.114e-02,4.633e-01,2.053e-02,4.695e-04
1.504e-04,2.000e+00,-2.724e+00,1.586e+00,5.114e-02,4.633e-01,2.053e-02,4.034e-04
-1.332e-04,1.999e+00,-2.719e+00,1.586e+00,3.631e-02,4.633e-01,2.053e-02,5.306e-04
-4.883e-04,1.999e+00,-2.715e+00,1.586e+00,3.631e-02,4.633e-01,2.053e-02,6.656e-04
-8.265e-04,1.999e+00,-2.710e+00,1.586e+00,2.148e-02,4.633e-01,3.459e-02,7.674e-04
-1.103e-03,1.999e+00,-2.705e+00,1.587e+00,2.148e-02,4.633e-01,3.459e-02,8.305e-04
-1.322e-03,1.999e+00,-2.701e+00,1.587e+00,2.148e-02,4.633e-01,3.459e-02,8.682e-04
-1.524e-03,1.999e+00,-2.696e+00,1.587e+00,-1.707e-02,4.633e-01,4.062e-02,8.937e-04
-1.575e-03,1.999e+00,-2.691e+00,1.588e+00,-3.782e-02,4.581e-01,3.459e-02,8.987e-04
-1.404e-03,1.999e+00,-2.687e+00,1.588e+00,-1.707e-02,4.633e-01,4.062e-02,8.780e-04
-1.193e-03,1.999e+00,-2.682e+00,1.589e+00,-1.707e-02,4.633e-01,4.062e-02,8.416e-04
-1.023e-03,1.999e+00,-2.677e+00,1.589e+00,-1.707e-02,4.633e-01,4.062e-02,8.030e-04
-8.648e-04,1.999e+00,-2.673e+00,1.589e+00,2.445e-02,4.633e-01,4.330e-02,7.596e-04
-8.656e-04,1.999e+00,-2.668e+00,1.590e+00,2.445e-02,4.633e-01,4.330e-02,7.600e-04
-1.018e-03,1.999e+00,-2.663e+00,1.590e+00,2.445e-02,4.633e-01,4.330e-02,8.037e-04
-1.216e-03,1.999e+00,-2.659e+00,1.591e+00,2.445e-02,4.633e-01,4.330e-02,8.525e-04
-1.427e-03,1.999e+00,-2.654e+00,1.591e+00,2.445e-02,4.633e-01,4.330e-02,8.947e-04
-1.642e-03,1.999e+00,-2.649e+00,1.592e+00,3.691e-03,4.633e-01,4.196e-02,9.275e-04
-1.780e-03,1.999e+00,-2.645e+00,1.592e+00,9.622e-03,4.633e-01,3.459e-02,9.435e-04
-1.867e-03,1.999e+00,-2.640e+00,1.592e+00,9.622e-03,4.633e-01,3.459e-02,9.517e-04
-1.952e-03,1.999e+00,-2.635e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,9.586e-04
-2.036e-03,1.999e+00,-2.631e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,9.643e-04
-2.120e-03,1.998e+00,-2.626e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,9.689e-04
-2.204e-03,1.998e+00,-2.621e+00,1.594e+00,4.224e-02,4.633e-01,2.589e-02,9.724e-04
-2.406e-03,1.998e+00,-2.617e+00,1.594e+00,4.224e-02,4.633e-01,2.589e-02,9.760e-04
-2.723e-03,1.998e+00,-2.612e+00,1.594e+00,-1.327e-01,4.530e-01,3.928e-02,9.671e-04
-2.441e-03,1.998e+00,-2.608e+00,1.595e+00,4.224e-02,4.633e-01,2.589e-02,9.740e-04
-2.187e-03,1.998e+00,-2.603e+00,1.595e+00,4.224e-02,4.633e-01,2.589e-02,9.661e-04
-2.365e-03,1.998e+00,-2.598e+00,1.595e+00,3.631e-02,4.633e-01,3.191e-02,9.743e-04
-2.650e-03,1.998e+00,-2.594e+00,1.596e+00,-1.209e-01,4.530e-01,5.670e-02,9.755e-04
-2.391e-03,1.998e+00,-2.589e+00,1.596e+00,3.631e-02,4.633e-01,3.191e-02,9.733e-04
-2.153e-03,1.998e+00,-2.584e+00,1.596e+00,3.631e-02,4.633e-01,3.191e-02,9.584e-04
-2.297e-03,1.998e+00,-2.580e+00,1.597e+00,3.631e-02,4.633e-01,3.191e-02,9.700e-04
-2.556e-03,1.998e+00,-2.575e+00,1.597e+00,-8.824e-02,4.581e-01,4.866e-02,9.809e-04
-2.408e-03,1.998e+00,-2.570e+00,1.598e+00,9.622e-03,4.633e-01,4.062e-02,9.752e-04
-2.189e-03,1.998e+00,-2.566e+00,1.598e+00,9.622e-03,4.633e-01,4.062e-02,9.576e-04
-2.179e-03,1.998e+00,-2.561e+00,1.598e+00,9.622e-03,4.633e-01,4.062e-02,9.566e-04
-2.233e-03,1.998e+00,-2.556e+00,1.599e+00,9.622e-03,4.633e-01,4.062e-02,9.627e-04
-2.305e-03,1.998e+00,-2.552e+00,1.599e+00,9.622e-03,4.633e-01,4.062e-02,9.702e-04
-2.382e-03,1.998e+00,-2.547e+00,1.600e+00,3.928e-02,4.633e-01,3.593e-02,9.775e-04
-2.564e-03,1.998e+00,-2.542e+00,1.600e+00,-5.562e-02,4.581e-01,5.402e-02,9.907e-04
-2.518e-03,1.998e+00,-2.538e+00,1.600e+00,-5.562e-02,4.581e-01,5.402e-02,9.875e-04
-2.184e-03,1.998e+00,-2.533e+00,1.601e+00,3.928e-02,4.633e-01,3.593e-02,9.504e-04
-2.090e-03,1.999e+00,-2.529e+00,1.601e+00,3.928e-02,4.633e-01,3.593e-02,9.351e-04
-2.286e-03,1.998e+00,-2.524e+00,1.602e+00,1.555e-02,4.633e-01,3.526e-02,9.666e-04
-2.488e-03,1.998e+00,-2.519e+00,1.602e+00,-2.240e-03,4.633e-01,5.804e-02,9.908e-04
-2.577e-03,1.998e+00,-2.515e+00,1.603e+00,-2.240e-03,4.633e-01,5.804e-02,9.991e-04
-2.591e-03,1.998e+00,-2.510e+00,1.603e+00,-2.240e-03,4.633e-01,5.804e-02,1.000e-03
-2.583e-03,1.998e+00,-2.505e+00,1.604e+00,-2.240e-03,4.633e-01,5.804e-02,9.995e-04
-2.567e-03,1.998e+00,-2.501e+00,1.604e+00,-2.240e-03,4.633e-01,5.804e-02,9.980e-04
-2.550e-03,1.998e+00,-2.496e+00,1.605e+00,1.259e-02,4.633e-01,5.670e-02,9.960e-04
-2.582e-03,1.998e+00,-2.491e+00,1.606e+00,7.783e-02,4.685e-01,1.852e-02,9.998e-04
-2.879e-03,1.998e+00,-2.487e+00,1.606e+00,2.148e-02,4.633e-01,2.388e-02,1.026e-03
-3.213e-03,1.998e+00,-2.482e+00,1.606e+00,2.148e-02,4.633e-01,2.388e-02,1.037e-03
-3.432e-03,1.998e+00,-2.477e+00,1.606e+00,2.148e-02,4.633e-01,2.388e-02,1.035e-03
-3.616e-03,1.997e+00,-2.473e+00,1.606e+00,7.253e-04,4.633e-01,2.120e-02,1.028e-03
-3.721e-03,1.997e+00,-2.468e+00,1.607e+00,-5.265e-02,4.581e-01,2.388e-02,1.022e-03
-3.582e-03,1.997e+00,-2.463e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,1.028e-03
-3.428e-03,1.998e+00,-2.459e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,1.031e-03
-3.385e-03,1.998e+00,-2.454e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,1.031e-03
-3.376e-03,1.998e+00,-2.449e+00,1.608e+00,1.555e-02,4.633e-01,3.057e-02,1.031e-03
-3.425e-03,1.998e+00,-2.445e+00,1.608e+00,1.555e-02,4.633e-01,3.057e-02,1.032e-03
-3.523e-03,1.997e+00,-2.440e+00,1.608e+00,1.555e-02,4.633e-01,3.057e-02,1.033e-03
-3.636e-03,1.997e+00,-2.435e+00,1.608e+00,1.555e-02,4.633e-01,3.057e-02,1.033e-03
-3.752e-03,1.997e+00,-2.431e+00,1.609e+00,-1.707e-02,4.581e-01,2.589e-02,1.031e-03
-3.766e-03,1.997e+00,-2.426e+00,1.609e+00,-5.562e-02,4.581e-01,3.794e-02,1.031e-03
-3.559e-03,1.997e+00,-2.421e+00,1.609e+00,3.928e-02,4.633e-01,2.589e-02,1.030e-03
-3.502e-03,1.997e+00,-2.417e+00,1.610e+00,3.928e-02,4.633e-01,2.589e-02,1.028e-03
-3.691e-03,1.997e+00,-2.412e+00,1.610e+00,-5.562e-02,4.581e-01,3.794e-02,1.033e-03
-3.657e-03,1.997e+00,-2.407e+00,1.610e+00,3.928e-02,4.633e-01,2.589e-02,1.032e-03
-3.652e-03,1.997e+00,-2.403e+00,1.611e+00,3.928e-02,4.633e-01,2.589e-02,1.032e-03
-3.854e-03,1.997e+00,-2.398e+00,1.611e+00,7.253e-04,4.633e-01,5.067e-02,1.036e-03
-3.998e-03,1.997e+00,-2.393e+00,1.611e+00,7.253e-04,4.633e-01,5.067e-02,1.036e-03
-4.045e-03,1.997e+00,-2.389e+00,1.612e+00,7.253e-04,4.633e-01,5.067e-02,1.035e-03
-4.063e-03,1.997e+00,-2.384e+00,1.612e+00,7.253e-04,4.633e-01,5.067e-02,1.035e-03
-4.072e-03,1.997e+00,-2.379e+00,1.613e+00,7.253e-04,4.633e-01,5.067e-02,1.035e-03
-4.078e-03,1.997e+00,-2.375e+00,1.613e+00,3.631e-02,4.685e-01,4.665e-02,1.035e-03
-4.191e-03,1.997e+00,-2.370e+00,1.614e+00,3.631e-02,4.685e-01,4.665e-02,1.035e-03
-4.407e-03,1.997e+00,-2.365e+00,1.614e+00,3.631e-02,4.685e-01,4.665e-02,1.030e-03
-4.653e-03,1.996e+00,-2.361e+00,1.615e+00,3.631e-02,4.685e-01,4.665e-02,1.018e-03
-4.907e-03,1.996e+00,-2.356e+00,1.615e+00,-4.376e-02,4.581e-01,6.675e-02,9.995e-04
-4.926e-03,1.996e+00,-2.351e+00,1.616e+00,-6.748e-02,4.581e-01,7.881e-02,9.976e-04
-4.646e-03,1.996e+00,-2.347e+00,1.617e+00,-4.079e-02,4.581e-01,7.546e-02,1.015e-03
-4.310e-03,1.997e+00,-2.342e+00,1.617e+00,-4.079e-02,4.581e-01,7.546e-02,1.020e-03
-4.011e-03,1.997e+00,-2.337e+00,1.618e+00,-4.079e-02,4.581e-01,7.546e-02,1.007e-03
-3.723e-03,1.997e+00,-2.333e+00,1.619e+00,-4.079e-02,4.581e-01,7.546e-02,9.784e-04
-3.440e-03,1.998e+00,-2.328e+00,1.620e+00,3.691e-03,4.685e-01,9.288e-02,9.323e-04
-3.287e-03,1.998e+00,-2.324e+00,1.621e+00,7.253e-04,4.633e-01,7.680e-02,8.992e-04
-3.250e-03,1.998e+00,-2.319e+00,1.621e+00,7.253e-04,4.633e-01,7.680e-02,8.902e-04
-3.242e-03,1.998e+00,-2.314e+00,1.622e+00,7.253e-04,4.633e-01,7.680e-02,8.883e-04
-3.244e-03,1.998e+00,-2.310e+00,1.623e+00,7.253e-04,4.633e-01,7.680e-02,8.886e-04
-3.247e-03,1.998e+00,-2.305e+00,1.624e+00,7.253e-04,4.633e-01,7.680e-02,8.896e-04
-3.252e-03,1.998e+00,-2.300e+00,1.624e+00,-2.893e-02,4.633e-01,9.422e-02,8.909e-04
-3.174e-03,1.998e+00,-2.296e+00,1.625e+00,-2.893e-02,4.633e-01,9.422e-02,8.674e-04
-3.017e-03,1.998e+00,-2.291e+00,1.626e+00,-2.893e-02,4.633e-01,9.422e-02,8.140e-04
-2.836e-03,1.998e+00,-2.286e+00,1.627e+00,3.334e-02,4.685e-01,4.062e-02,7.433e-04
-2.820e-03,1.998e+00,-2.282e+00,1.628e+00,3.334e-02,4.685e-01,4.062e-02,7.366e-04
-2.967e-03,1.998e+00,-2.277e+00,1.628e+00,3.334e-02,4.685e-01,1.063e-01,7.984e-04
-3.163e-03,1.998e+00,-2.272e+00,1.629e+00,3.334e-02,4.685e-01,1.063e-01,8.729e-04
-3.372e-03,1.998e+00,-2.267e+00,1.630e+00,3.334e-02,4.685e-01,1.063e-01,9.435e-04
-3.584e-03,1.997e+00,-2.263e+00,1.631e+00,3.334e-02,4.685e-01,1.063e-01,1.006e-03
-3.796e-03,1.997e+00,-2.258e+00,1.632e+00,9.265e-02,4.685e-01,4.129e-02,1.060e-03
-4.164e-03,1.997e+00,-2.253e+00,1.633e+00,6.893e-02,4.685e-01,4.330e-02,1.134e-03
-4.621e-03,1.996e+00,-2.249e+00,1.633e+00,6.893e-02,4.685e-01,4.330e-02,1.193e-03
-5.059e-03,1.996e+00,-2.244e+00,1.634e+00,9.265e-02,4.737e-01,4.397e-02,1.221e-03
-5.553e-03,1.995e+00,-2.239e+00,1.634e+00,9.265e-02,4.737e-01,4.397e-02,1.223e-03
-6.102e-03,1.994e+00,-2.234e+00,1.634e+00,6.300e-02,4.685e-01,4.598e-02,1.193e-03
-6.588e-03,1.994e+00,-2.230e+00,1.635e+00,6.300e-02,4.685e-01,4.598e-02,1.144e-03
-7.004e-03,1.993e+00,-2.225e+00,1.635e+00,-1.707e-02,4.633e-01,5.201e-02,1.087e-03
-7.193e-03,1.993e+00,-2.220e+00,1.636e+00,-1.707e-02,4.633e-01,5.201e-02,1.057e-03
-7.177e-03,1.993e+00,-2.216e+00,1.636e+00,-1.707e-02,4.633e-01,5.201e-02,1.059e-03
-7.101e-03,1.993e+00,-2.211e+00,1.637e+00,-1.707e-02,4.633e-01,5.201e-02,1.070e-03
-7.007e-03,1.993e+00,-2.206e+00,1.637e+00,-1.707e-02,4.633e-01,5.201e-02,1.083e-03
-6.908e-03,1.993e+00,-2.202e+00,1.638e+00,6.003e-02,4.685e-01,6.206e-02,1.094e-03
-6.998e-03,1.993e+00,-2.197e+00,1.639e+00,6.003e-02,4.685e-01,6.206e-02,1.085e-03
-7.270e-03,1.993e+00,-2.192e+00,1.639e+00,6.003e-02,4.685e-01,6.206e-02,1.053e-03
-7.596e-03,1.992e+00,-2.187e+00,1.640e+00,6.003e-02,4.685e-01,6.206e-02,1.008e-03
-7.936e-03,1.992e+00,-2.183e+00,1.640e+00,-1.707e-02,4.633e-01,6.474e-02,9.551e-04
-8.094e-03,1.992e+00,-2.178e+00,1.641e+00,-2.596e-02,4.633e-01,8.216e-02,9.284e-04
-8.052e-03,1.992e+00,-2.173e+00,1.642e+00,-2.596e-02,4.633e-01,8.216e-02,9.353e-04
-7.937e-03,1.992e+00,-2.169e+00,1.643e+00,-2.596e-02,4.633e-01,8.216e-02,9.528e-04
-7.800e-03,1.992e+00,-2.164e+00,1.644e+00,1.555e-02,4.685e-01,8.350e-02,9.712e-04
-7.755e-03,1.992e+00,-2.159e+00,1.644e+00,1.555e-02,4.685e-01,8.350e-02,9.768e-04
-7.801e-03,1.992e+00,-2.155e+00,1.645e+00,-2.240e-03,4.633e-01,1.056e-01,9.715e-04
-7.834e-03,1.992e+00,-2.150e+00,1.646e+00,-2.240e-03,4.633e-01,1.056e-01,9.679e-04
-7.835e-03,1.992e+00,-2.145e+00,1.647e+00,-2.240e-03,4.633e-01,1.056e-01,9.678e-04
-7.827e-03,1.992e+00,-2.141e+00,1.648e+00,-2.240e-03,4.633e-01,1.056e-01,9.686e-04
-7.816e-03,1.992e+00,-2.136e+00,1.649e+00,-2.240e-03,4.633e-01,1.056e-01,9.695e-04
-7.805e-03,1.992e+00,-2.131e+00,1.651e+00,-2.240e-03,4.633e-01,1.056e-01,9.704e-04
-7.793e-03,1.992e+00,-2.127e+00,1.652e+00,-1.114e-02,4.633e-01,1.244e-01,9.711e-04
-7.762e-03,1.992e+00,-2.122e+00,1.653e+00,-1.114e-02,4.633e-01,1.244e-01,9.729e-04
-7.712e-03,1.992e+00,-2.117e+00,1.654e+00,-1.114e-02,4.633e-01,1.244e-01,9.751e-04
-7.656e-03,1.992e+00,-2.113e+00,1.655e+00,-1.114e-02,4.633e-01,1.244e-01,9.767e-04
-7.600e-03,1.992e+00,-2.108e+00,1.657e+00,-1.114e-02,4.633e-01,1.244e-01,9.776e-04
-7.543e-03,1.992e+00,-2.103e+00,1.658e+00,1.579e-01,4.737e-01,9.087e-02,9.776e-04
-7.844e-03,1.992e+00,-2.099e+00,1.659e+00,1.579e-01,4.737e-01,9.087e-02,9.769e-04
-8.490e-03,1.991e+00,-2.094e+00,1.660e+00,1.549e-01,4.737e-01,6.943e-02,9.506e-04
-9.227e-03,1.990e+00,-2.089e+00,1.660e+00,5.410e-02,4.685e-01,9.422e-02,8.832e-04
-9.774e-03,1.989e+00,-2.084e+00,1.661e+00,5.410e-02,4.685e-01,9.422e-02,8.113e-04
-1.012e-02,1.988e+00,-2.080e+00,1.662e+00,2.445e-02,4.633e-01,1.157e-01,7.579e-04
-1.035e-02,1.988e+00,-2.075e+00,1.663e+00,2.445e-02,4.633e-01,1.157e-01,7.207e-04
-1.050e-02,1.987e+00,-2.070e+00,1.665e+00,2.445e-02,4.633e-01,1.157e-01,6.957e-04
-1.063e-02,1.987e+00,-2.066e+00,1.666e+00,2.445e-02,4.633e-01,1.157e-01,6.746e-04
-1.075e-02,1.987e+00,-2.061e+00,1.667e+00,2.445e-02,4.633e-01,1.157e-01,6.550e-04
-1.086e-02,1.987e+00,-2.056e+00,1.668e+00,3.038e-02,4.633e-01,1.136e-01,6.361e-04
-1.099e-02,1.986e+00,-2.052e+00,1.669e+00,3.038e-02,4.633e-01,1.136e-01,6.157e-04
-1.112e-02,1.986e+00,-2.047e+00,1.670e+00,1.259e-02,4.633e-01,1.170e-01,5.938e-04
-1.123e-02,1.986e+00,-2.042e+00,1.671e+00,1.259e-02,4.633e-01,1.170e-01,5.772e-04
-1.130e-02,1.986e+00,-2.038e+00,1.673e+00,1.259e-02,4.633e-01,1.170e-01,5.662e-04
-1.136e-02,1.986e+00,-2.033e+00,1.674e+00,1.259e-02,4.633e-01,1.170e-01,5.570e-04
-1.142e-02,1.986e+00,-2.028e+00,1.675e+00,6.300e-02,3.598e-01,1.425e-01,5.487e-04
-1.157e-02,1.985e+00,-2.024e+00,1.676e+00,6.300e-02,3.598e-01,1.425e-01,5.276e-04
-1.180e-02,1.985e+00,-2.020e+00,1.678e+00,6.300e-02,3.598e-01,1.425e-01,4.930e-04
-1.206e-02,1.984e+00,-2.017e+00,1.679e+00,6.300e-02,3.598e-01,1.425e-01,4.530e-04
-1.233e-02,1.984e+00,-2.013e+00,1.681e+00,2.148e-02,4.478e-01,1.304e-01,4.100e-04
-1.253e-02,1.983e+00,-2.009e+00,1.682e+00,2.148e-02,4.478e-01,1.304e-01,3.779e-04
-1.265e-02,1.983e+00,-2.005e+00,1.683e+00,5.410e-02,4.064e-01,1.378e-01,3.577e-04
-1.280e-02,1.983e+00,-2.000e+00,1.685e+00,8.079e-02,4.685e-01,1.297e-01,3.322e-04
-1.305e-02,1.982e+00,-1.996e+00,1.686e+00,8.079e-02,4.685e-01,1.297e-01,2.908e-04
-1.336e-02,1.981e+00,-1.991e+00,1.687e+00,5.114e-02,4.633e-01,1.230e-01,2.385e-04
-1.363e-02,1.981e+00,-1.987e+00,1.688e+00,5.114e-02,4.633e-01,1.230e-01,1.910e-04
-1.386e-02,1.980e+00,-1.982e+00,1.690e+00,6.596e-02,4.633e-01,1.317e-01,1.511e-04
-1.409e-02,1.980e+00,-1.977e+00,1.691e+00,6.596e-02,4.633e-01,1.317e-01,1.092e-04
-1.434e-02,1.979e+00,-1.973e+00,1.692e+00,-2.300e-02,4.581e-01,1.364e-01,6.390e-05
-1.445e-02,1.979e+00,-1.968e+00,1.694e+00,-2.300e-02,4.581e-01,1.364e-01,4.405e-05
-1.442e-02,1.979e+00,-1.963e+00,1.695e+00,-2.300e-02,4.581e-01,1.364e-01,4.897e-05
-1.435e-02,1.979e+00,-1.959e+00,1.696e+00,-2.300e-02,4.581e-01,1.364e-01,6.002e-05
-1.427e-02,1.979e+00,-1.954e+00,1.698e+00,2.148e-02,3.236e-01,1.485e-01,7.173e-05
-1.426e-02,1.979e+00,-1.950e+00,1.699e+00,2.148e-02,3.236e-01,1.485e-01,7.378e-05
-1.431e-02,1.979e+00,-1.947e+00,1.701e+00,2.148e-02,3.236e-01,1.485e-01,6.752e-05
-1.438e-02,1.979e+00,-1.943e+00,1.702e+00,2.148e-02,3.236e-01,1.485e-01,5.922e-05
-1.445e-02,1.979e+00,-1.940e+00,1.704e+00,2.148e-02,3.236e-01,1.485e-01,5.061e-05
-1.453e-02,1.979e+00,-1.937e+00,1.705e+00,2.148e-02,3.236e-01,1.485e-01,4.218e-05
-1.461e-02,1.978e+00,-1.933e+00,1.707e+00,4.224e-02,3.132e-01,1.471e-01,3.408e-05
-1.471e-02,1.978e+00,-1.930e+00,1.708e+00,4.224e-02,3.132e-01,1.471e-01,2.316e-05
-1.485e-02,1.978e+00,-1.927e+00,1.710e+00,4.224e-02,3.132e-01,1.471e-01,9.499e-06
-1.499e-02,1.977e+00,-1.924e+00,1.711e+00,7.486e-02,3.546e-01,1.471e-01,4.841e-06
-1.519e-02,1.977e+00,-1.921e+00,1.713e+00,7.486e-02,3.546e-01,1.471e-01,2.407e-05
-1.542e-02,1.976e+00,-1.917e+00,1.714e+00,6.300e-02,3.702e-01,1.458e-01,4.830e-05
-1.565e-02,1.976e+00,-1.913e+00,1.716e+00,6.300e-02,3.702e-01,1.458e-01,7.261e-05
-1.587e-02,1.975e+00,-1.910e+00,1.717e+00,6.300e-02,3.702e-01,1.458e-01,9.574e-05
-1.608e-02,1.974e+00,-1.906e+00,1.718e+00,7.486e-02,3.288e-01,1.478e-01,1.184e-04
-1.630e-02,1.974e+00,-1.902e+00,1.720e+00,6.893e-02,3.443e-01,1.471e-01,1.425e-04
-1.653e-02,1.973e+00,-1.899e+00,1.721e+00,6.893e-02,3.443e-01,1.471e-01,1.676e-04
-1.675e-02,1.972e+00,-1.896e+00,1.723e+00,6.893e-02,3.443e-01,1.471e-01,1.924e-04
-1.697e-02,1.972e+00,-1.892e+00,1.724e+00,6.893e-02,3.443e-01,1.471e-01,2.170e-04
-1.719e-02,1.971e+00,-1.889e+00,1.726e+00,6.893e-02,3.443e-01,1.471e-01,2.413e-04
-1.741e-02,1.970e+00,-1.885e+00,1.727e+00,5.114e-02,3.546e-01,1.478e-01,2.655e-04
-1.760e-02,1.970e+00,-1.882e+00,1.729e+00,6.596e-02,2.822e-01,1.471e-01,2.867e-04
-1.778e-02,1.969e+00,-1.878e+00,1.730e+00,6.596e-02,2.822e-01,1.471e-01,3.070e-04
-1.798e-02,1.969e+00,-1.875e+00,1.732e+00,6.596e-02,2.822e-01,1.471e-01,3.283e-04
-1.817e-02,1.968e+00,-1.873e+00,1.733e+00,6.596e-02,2.822e-01,1.471e-01,3.498e-04
-1.837e-02,1.967e+00,-1.870e+00,1.735e+00,6.596e-02,2.822e-01,1.471e-01,3.713e-04
-1.856e-02,1.967e+00,-1.867e+00,1.736e+00,7.189e-02,2.666e-01,1.471e-01,3.925e-04
-1.876e-02,1.966e+00,-1.864e+00,1.738e+00,7.486e-02,3.132e-01,1.471e-01,4.144e-04
-1.897e-02,1.965e+00,-1.861e+00,1.739e+00,7.486e-02,3.132e-01,1.471e-01,4.373e-04
-1.918e-02,1.965e+00,-1.858e+00,1.741e+00,1.075e-01,1.890e-01,1.471e-01,4.604e-04
-1.943e-02,1.964e+00,-1.856e+00,1.742e+00,1.075e-01,1.890e-01,1.471e-01,4.879e-04
-1.971e-02,1.963e+00,-1.853e+00,1.743e+00,9.858e-02,2.201e-01,1.485e-01,5.205e-04
-2.000e-02,1.962e+00,-1.851e+00,1.745e+00,9.858e-02,2.201e-01,1.485e-01,5.543e-04
-2.027e-02,1.961e+00,-1.849e+00,1.746e+00,9.858e-02,2.201e-01,1.485e-01,5.884e-04
-2.055e-02,1.960e+00,-1.847e+00,1.748e+00,8.672e-02,2.511e-01,1.465e-01,6.230e-04
-2.080e-02,1.959e+00,-1.845e+00,1.749e+00,8.672e-02,2.511e-01,1.465e-01,6.563e-04
-2.104e-02,1.958e+00,-1.842e+00,1.751e+00,8.672e-02,2.511e-01,1.465e-01,6.880e-04
-2.128e-02,1.957e+00,-1.840e+00,1.752e+00,8.672e-02,2.511e-01,1.465e-01,7.190e-04
-2.151e-02,1.957e+00,-1.837e+00,1.754e+00,1.015e-01,2.511e-01,1.471e-01,7.497e-04
-2.175e-02,1.956e+00,-1.835e+00,1.755e+00,9.265e-02,1.580e-01,1.471e-01,7.823e-04
-2.200e-02,1.955e+00,-1.832e+00,1.757e+00,9.265e-02,1.580e-01,1.471e-01,8.158e-04
-2.224e-02,1.954e+00,-1.831e+00,1.758e+00,9.265e-02,1.580e-01,1.471e-01,8.489e-04
-2.248e-02,1.953e+00,-1.829e+00,1.760e+00,9.265e-02,1.580e-01,1.471e-01,8.823e-04
-2.271e-02,1.952e+00,-1.827e+00,1.761e+00,6.893e-02,2.201e-01,1.478e-01,9.162e-04
-2.292e-02,1.951e+00,-1.826e+00,1.763e+00,6.893e-02,2.201e-01,1.478e-01,9.466e-04
-2.311e-02,1.950e+00,-1.823e+00,1.764e+00,2.148e-02,2.615e-01,1.478e-01,9.733e-04
-2.323e-02,1.950e+00,-1.821e+00,1.766e+00,2.148e-02,2.615e-01,1.478e-01,9.913e-04
-2.331e-02,1.950e+00,-1.819e+00,1.767e+00,2.148e-02,2.615e-01,1.478e-01,1.002e-03
-2.337e-02,1.949e+00,-1.816e+00,1.769e+00,2.148e-02,2.615e-01,1.478e-01,1.009e-03
-2.342e-02,1.949e+00,-1.813e+00,1.770e+00,2.148e-02,2.615e-01,1.478e-01,1.016e-03
-2.347e-02,1.949e+00,-1.811e+00,1.771e+00,2.148e-02,2.615e-01,1.478e-01,1.022e-03
-2.353e-02,1.949e+00,-1.808e+00,1.773e+00,1.075e-01,1.424e-01,1.478e-01,1.027e-03
-2.366e-02,1.948e+00,-1.806e+00,1.774e+00,6.596e-02,1.890e-01,1.471e-01,1.041e-03
-2.383e-02,1.948e+00,-1.804e+00,1.776e+00,6.596e-02,1.890e-01,1.471e-01,1.058e-03
-2.399e-02,1.947e+00,-1.802e+00,1.777e+00,6.596e-02,1.890e-01,1.471e-01,1.074e-03
-2.415e-02,1.946e+00,-1.800e+00,1.779e+00,6.596e-02,1.890e-01,1.471e-01,1.089e-03
-2.430e-02,1.946e+00,-1.798e+00,1.780e+00,6.596e-02,1.890e-01,1.471e-01,1.103e-03
-2.445e-02,1.945e+00,-1.797e+00,1.782e+00,6.596e-02,1.890e-01,1.471e-01,1.117e-03
-2.459e-02,1.944e+00,-1.795e+00,1.783e+00,6.596e-02,1.890e-01,1.471e-01,1.130e-03
-2.474e-02,1.944e+00,-1.793e+00,1.785e+00,7.486e-02,1.890e-01,1.485e-01,1.143e-03
-2.489e-02,1.943e+00,-1.791e+00,1.786e+00,7.486e-02,1.890e-01,1.485e-01,1.156e-03
-2.505e-02,1.942e+00,-1.789e+00,1.788e+00,7.486e-02,1.890e-01,1.485e-01,1.169e-03
-2.521e-02,1.942e+00,-1.787e+00,1.789e+00,1.193e-01,6.998e-02,1.478e-01,1.182e-03
-2.541e-02,1.941e+00,-1.786e+00,1.791e+00,1.193e-01,3.893e-02,1.485e-01,1.198e-03
-2.565e-02,1.940e+00,-1.785e+00,1.792e+00,1.193e-01,3.893e-02,1.485e-01,1.218e-03
-2.590e-02,1.938e+00,-1.784e+00,1.794e+00,1.193e-01,5.445e-02,1.491e-01,1.241e-03
-2.615e-02,1.937e+00,-1.784e+00,1.795e+00,1.193e-01,5.445e-02,1.491e-01,1.265e-03
-2.640e-02,1.936e+00,-1.783e+00,1.797e+00,3.334e-02,1.528e-01,1.471e-01,1.291e-03
-2.658e-02,1.935e+00,-1.782e+00,1.798e+00,3.334e-02,1.528e-01,1.471e-01,1.310e-03
-2.668e-02,1.935e+00,-1.781e+00,1.800e+00,3.334e-02,1.528e-01,1.471e-01,1.320e-03
-2.676e-02,1.934e+00,-1.779e+00,1.801e+00,3.334e-02,1.528e-01,1.471e-01,1.329e-03
-2.683e-02,1.934e+00,-1.778e+00,1.802e+00,-5.205e-03,1.528e-01,1.485e-01,1.336e-03
-2.687e-02,1.934e+00,-1.776e+00,1.804e+00,-5.205e-03,1.528e-01,1.485e-01,1.339e-03
-2.687e-02,1.934e+00,-1.775e+00,1.805e+00,-5.205e-03,1.528e-01,1.485e-01,1.339e-03
-2.687e-02,1.934e+00,-1.773e+00,1.807e+00,-5.205e-03,1.528e-01,1.485e-01,1.339e-03
-2.686e-02,1.934e+00,-1.772e+00,1.808e+00,-5.205e-03,1.528e-01,1.485e-01,1.338e-03
-2.685e-02,1.934e+00,-1.770e+00,1.810e+00,-5.205e-03,1.528e-01,1.485e-01,1.338e-03
-2.684e-02,1.934e+00,-1.769e+00,1.811e+00,-5.205e-03,1.528e-01,1.485e-01,1.337e-03
-2.683e-02,1.934e+00,-1.767e+00,1.813e+00,-5.205e-03,1.528e-01,1.485e-01,1.336e-03
-2.682e-02,1.934e+00,-1.766e+00,1.814e+00,3.334e-02,1.528e-01,1.471e-01,1.336e-03
-2.684e-02,1.934e+00,-1.764e+00,1.816e+00,8.672e-02,2.356e-01,1.478e-01,1.337e-03
-2.693e-02,1.934e+00,-1.762e+00,1.817e+00,8.672e-02,2.356e-01,1.478e-01,1.339e-03
-2.707e-02,1.933e+00,-1.760e+00,1.819e+00,1.134e-01,6.480e-02,1.485e-01,1.343e-03
-2.725e-02,1.932e+00,-1.758e+00,1.820e+00,1.134e-01,6.480e-02,1.485e-01,1.346e-03
-2.745e-02,1.931e+00,-1.757e+00,1.822e+00,1.134e-01,6.480e-02,1.485e-01,1.350e-03
-2.766e-02,1.930e+00,-1.757e+00,1.823e+00,1.134e-01,6.480e-02,1.485e-01,1.355e-03
-2.787e-02,1.929e+00,-1.756e+00,1.825e+00,1.134e-01,6.480e-02,1.485e-01,1.361e-03
-2.808e-02,1.927e+00,-1.755e+00,1.826e+00,1.104e-01,8.033e-02,1.485e-01,1.367e-03
-2.828e-02,1.926e+00,-1.755e+00,1.828e+00,1.104e-01,8.033e-02,1.485e-01,1.375e-03
-2.849e-02,1.925e+00,-1.754e+00,1.829e+00,1.104e-01,8.033e-02,1.485e-01,1.383e-03
-2.869e-02,1.924e+00,-1.753e+00,1.831e+00,1.104e-01,8.033e-02,1.485e-01,1.391e-03
-2.889e-02,1.923e+00,-1.752e+00,1.832e+00,1.104e-01,8.033e-02,1.485e-01,1.401e-03
-2.909e-02,1.922e+00,-1.751e+00,1.834e+00,9.265e-02,1.735e-01,1.485e-01,1.410e-03
-2.927e-02,1.921e+00,-1.750e+00,1.835e+00,9.265e-02,1.735e-01,1.485e-01,1.420e-03
-2.944e-02,1.920e+00,-1.749e+00,1.837e+00,9.265e-02,1.735e-01,1.485e-01,1.428e-03
-2.961e-02,1.919e+00,-1.747e+00,1.838e+00,9.265e-02,1.735e-01,1.485e-01,1.435e-03
-2.977e-02,1.918e+00,-1.745e+00,1.840e+00,9.265e-02,1.735e-01,1.485e-01,1.442e-03
-2.993e-02,1.917e+00,-1.744e+00,1.841e+00,9.265e-02,1.735e-01,1.485e-01,1.448e-03
-3.009e-02,1.916e+00,-1.742e+00,1.843e+00,1.045e-01,6.480e-02,1.485e-01,1.454e-03
-3.026e-02,1.915e+00,-1.740e+00,1.844e+00,9.858e-02,1.580e-01,1.478e-01,1.459e-03
-3.043e-02,1.914e+00,-1.739e+00,1.846e+00,9.858e-02,1.580e-01,1.478e-01,1.464e-03
-3.059e-02,1.913e+00,-1.738e+00,1.847e+00,9.858e-02,1.580e-01,1.478e-01,1.468e-03
-3.076e-02,1.912e+00,-1.736e+00,1.848e+00,1.164e-01,-7.653e-03,1.478e-01,1.472e-03
-3.093e-02,1.911e+00,-1.735e+00,1.850e+00,1.164e-01,-7.653e-03,1.478e-01,1.476e-03
-3.112e-02,1.910e+00,-1.735e+00,1.851e+00,1.223e-01,-2.318e-02,1.465e-01,1.481e-03
-3.131e-02,1.909e+00,-1.735e+00,1.853e+00,1.223e-01,-2.318e-02,1.465e-01,1.487e-03
-3.151e-02,1.908e+00,-1.735e+00,1.854e+00,1.223e-01,-2.318e-02,1.465e-01,1.495e-03
-3.171e-02,1.907e+00,-1.736e+00,1.856e+00,1.223e-01,-2.318e-02,1.465e-01,1.504e-03
-3.191e-02,1.905e+00,-1.736e+00,1.857e+00,1.223e-01,-2.318e-02,1.465e-01,1.515e-03
-3.211e-02,1.904e+00,-1.736e+00,1.859e+00,1.075e-01,-3.871e-02,1.471e-01,1.528e-03
-3.230e-02,1.903e+00,-1.736e+00,1.860e+00,1.075e-01,-3.871e-02,1.471e-01,1.541e-03
-3.249e-02,1.902e+00,-1.737e+00,1.862e+00,7.783e-02,9.586e-02,1.478e-01,1.556e-03
-3.265e-02,1.901e+00,-1.737e+00,1.863e+00,1.075e-01,-3.871e-02,1.471e-01,1.569e-03
-3.280e-02,1.900e+00,-1.736e+00,1.865e+00,1.075e-01,-3.871e-02,1.471e-01,1.583e-03
-3.298e-02,1.899e+00,-1.737e+00,1.866e+00,1.075e-01,-3.871e-02,1.471e-01,1.598e-03
-3.315e-02,1.898e+00,-1.737e+00,1.868e+00,8.672e-02,1.735e-01,1.478e-01,1.616e-03
-3.331e-02,1.897e+00,-1.736e+00,1.869e+00,1.134e-01,2.340e-02,1.491e-01,1.633e-03
-3.348e-02,1.896e+00,-1.736e+00,1.871e+00,1.134e-01,2.340e-02,1.491e-01,1.650e-03
-3.366e-02,1.895e+00,-1.735e+00,1.872e+00,3.038e-02,4.928e-02,1.485e-01,1.669e-03
-3.379e-02,1.894e+00,-1.735e+00,1.874e+00,3.038e-02,4.928e-02,1.485e-01,1.683e-03
-3.386e-02,1.894e+00,-1.734e+00,1.875e+00,3.038e-02,4.928e-02,1.485e-01,1.691e-03
-3.392e-02,1.893e+00,-1.734e+00,1.877e+00,3.038e-02,4.928e-02,1.485e-01,1.697e-03
-3.397e-02,1.893e+00,-1.733e+00,1.878e+00,3.038e-02,4.928e-02,1.485e-01,1.702e-03
-3.402e-02,1.893e+00,-1.733e+00,1.879e+00,3.038e-02,4.928e-02,1.485e-01,1.708e-03
-3.407e-02,1.893e+00,-1.732e+00,1.881e+00,3.038e-02,4.928e-02,1.485e-01,1.713e-03
-3.412e-02,1.892e+00,-1.732e+00,1.882e+00,3.038e-02,4.928e-02,1.485e-01,1.718e-03
-3.417e-02,1.892e+00,-1.731e+00,1.884e+00,3.038e-02,4.928e-02,1.485e-01,1.723e-03
-3.422e-02,1.892e+00,-1.731e+00,1.885e+00,8.672e-02,4.928e-02,1.485e-01,1.727e-03
-3.430e-02,1.891e+00,-1.730e+00,1.887e+00,8.672e-02,4.928e-02,1.485e-01,1.736e-03
-3.443e-02,1.890e+00,-1.730e+00,1.888e+00,8.672e-02,4.928e-02,1.485e-01,1.748e-03
-3.456e-02,1.890e+00,-1.729e+00,1.890e+00,8.672e-02,4.928e-02,1.485e-01,1.761e-03
-3.469e-02,1.889e+00,-1.729e+00,1.891e+00,8.672e-02,4.928e-02,1.485e-01,1.775e-03
-3.483e-02,1.888e+00,-1.728e+00,1.893e+00,8.672e-02,4.928e-02,1.485e-01,1.788e-03
-3.497e-02,1.887e+00,-1.728e+00,1.894e+00,1.104e-01,1.166e-01,1.491e-01,1.802e-03
-3.512e-02,1.886e+00,-1.727e+00,1.896e+00,1.104e-01,1.166e-01,1.491e-01,1.818e-03
-3.528e-02,1.885e+00,-1.726e+00,1.897e+00,1.134e-01,6.998e-02,1.491e-01,1.834e-03
-3.545e-02,1.884e+00,-1.725e+00,1.899e+00,1.134e-01,6.998e-02,1.491e-01,1.851e-03
-3.563e-02,1.883e+00,-1.724e+00,1.900e+00,1.134e-01,6.998e-02,1.491e-01,1.868e-03
-3.580e-02,1.882e+00,-1.724e+00,1.902e+00,1.134e-01,6.998e-02,1.491e-01,1.886e-03
-3.597e-02,1.880e+00,-1.723e+00,1.903e+00,1.134e-01,6.998e-02,1.491e-01,1.903e-03
-3.615e-02,1.879e+00,-1.722e+00,1.905e+00,1.134e-01,6.998e-02,1.491e-01,1.920e-03
-3.632e-02,1.878e+00,-1.722e+00,1.906e+00,1.075e-01,9.586e-02,1.498e-01,1.937e-03
-3.648e-02,1.877e+00,-1.721e+00,1.908e+00,1.075e-01,9.586e-02,1.498e-01,1.954e-03
-3.665e-02,1.876e+00,-1.720e+00,1.909e+00,1.075e-01,9.586e-02,1.498e-01,1.970e-03
-3.681e-02,1.875e+00,-1.719e+00,1.911e+00,3.631e-02,1.217e-01,1.485e-01,1.986e-03
-3.692e-02,1.874e+00,-1.718e+00,1.912e+00,3.631e-02,1.217e-01,1.485e-01,1.997e-03
-3.699e-02,1.874e+00,-1.717e+00,1.914e+00,3.631e-02,1.217e-01,1.485e-01,2.003e-03
-3.705e-02,1.873e+00,-1.715e+00,1.915e+00,3.631e-02,1.217e-01,1.485e-01,2.008e-03
-3.710e-02,1.873e+00,-1.714e+00,1.917e+00,3.631e-02,1.217e-01,1.485e-01,2.013e-03
-3.716e-02,1.873e+00,-1.713e+00,1.918e+00,3.631e-02,1.217e-01,1.485e-01,2.016e-03
-3.721e-02,1.872e+00,-1.712e+00,1.920e+00,1.259e-02,1.305e-02,1.478e-01,2.020e-03
-3.724e-02,1.872e+00,-1.711e+00,1.921e+00,1.075e-01,3.893e-02,1.498e-01,2.022e-03
-3.732e-02,1.871e+00,-1.711e+00,1.923e+00,1.075e-01,3.893e-02,1.498e-01,2.027e-03
-3.745e-02,1.870e+00,-1.710e+00,1.924e+00,1.045e-01,3.893e-02,1.491e-01,2.034e-03
-3.759e-02,1.869e+00,-1.710e+00,1.926e+00,1.045e-01,3.893e-02,1.491e-01,2.042e-03
-3.774e-02,1.868e+00,-1.709e+00,1.927e+00,1.045e-01,3.893e-02,1.491e-01,2.051e-03
-3.788e-02,1.867e+00,-1.709e+00,1.929e+00,1.045e-01,3.893e-02,1.491e-01,2.060e-03
-3.803e-02,1.866e+00,-1.709e+00,1.930e+00,1.045e-01,3.893e-02,1.491e-01,2.069e-03
-3.817e-02,1.865e+00,-1.708e+00,1.932e+00,1.045e-01,3.893e-02,1.491e-01,2.079e-03
-3.831e-02,1.864e+00,-1.708e+00,1.933e+00,1.045e-01,3.893e-02,1.491e-01,2.088e-03
-3.846e-02,1.863e+00,-1.707e+00,1.935e+00,1.045e-01,8.033e-02,1.498e-01,2.098e-03
-3.860e-02,1.862e+00,-1.707e+00,1.936e+00,1.045e-01,8.033e-02,1.498e-01,2.107e-03
-3.874e-02,1.861e+00,-1.706e+00,1.938e+00,1.045e-01,8.033e-02,1.498e-01,2.117e-03
-3.888e-02,1.860e+00,-1.705e+00,1.939e+00,1.045e-01,8.033e-02,1.498e-01,2.126e-03
-3.902e-02,1.859e+00,-1.705e+00,1.941e+00,1.045e-01,8.033e-02,1.498e-01,2.135e-03
-3.916e-02,1.858e+00,-1.704e+00,1.942e+00,1.045e-01,8.033e-02,1.498e-01,2.144e-03
-3.930e-02,1.857e+00,-1.703e+00,1.944e+00,1.045e-01,8.033e-02,1.498e-01,2.152e-03
-3.944e-02,1.856e+00,-1.702e+00,1.945e+00,1.045e-01,8.033e-02,1.498e-01,2.160e-03
-3.957e-02,1.855e+00,-1.701e+00,1.947e+00,1.668e-01,3.893e-02,1.498e-01,2.168e-03
-3.974e-02,1.854e+00,-1.701e+00,1.948e+00,1.015e-01,5.445e-02,1.505e-01,2.177e-03
-3.991e-02,1.852e+00,-1.700e+00,1.950e+00,1.015e-01,5.445e-02,1.505e-01,2.187e-03
-4.005e-02,1.851e+00,-1.700e+00,1.951e+00,1.015e-01,5.445e-02,1.505e-01,2.195e-03
-4.019e-02,1.850e+00,-1.699e+00,1.953e+00,1.015e-01,5.445e-02,1.505e-01,2.202e-03
-4.032e-02,1.849e+00,-1.698e+00,1.954e+00,1.015e-01,5.445e-02,1.505e-01,2.209e-03
-4.045e-02,1.848e+00,-1.698e+00,1.956e+00,1.015e-01,5.445e-02,1.505e-01,2.216e-03
-4.057e-02,1.847e+00,-1.697e+00,1.957e+00,1.104e-01,5.445e-02,1.491e-01,2.223e-03
-4.071e-02,1.846e+00,-1.697e+00,1.959e+00,1.104e-01,5.445e-02,1.491e-01,2.231e-03
-4.084e-02,1.845e+00,-1.696e+00,1.960e+00,1.104e-01,5.445e-02,1.491e-01,2.238e-03
-4.098e-02,1.844e+00,-1.696e+00,1.962e+00,1.104e-01,5.445e-02,1.491e-01,2.245e-03
-4.112e-02,1.843e+00,-1.695e+00,1.963e+00,1.104e-01,5.445e-02,1.491e-01,2.252e-03
-4.126e-02,1.842e+00,-1.695e+00,1.965e+00,1.104e-01,5.445e-02,1.491e-01,2.260e-03
-4.139e-02,1.841e+00,-1.694e+00,1.966e+00,1.104e-01,5.445e-02,1.491e-01,2.267e-03
-4.153e-02,1.840e+00,-1.694e+00,1.968e+00,1.104e-01,5.445e-02,1.491e-01,2.273e-03
-4.167e-02,1.838e+00,-1.693e+00,1.969e+00,1.104e-01,5.445e-02,1.491e-01,2.280e-03
-4.180e-02,1.837e+00,-1.692e+00,1.971e+00,1.104e-01,5.445e-02,1.491e-01,2.287e-03
-4.193e-02,1.836e+00,-1.692e+00,1.972e+00,1.104e-01,5.445e-02,1.491e-01,2.293e-03
-4.207e-02,1.835e+00,-1.691e+00,1.973e+00,1.371e-01,1.166e-01,1.498e-01,2.300e-03
-4.221e-02,1.834e+00,-1.691e+00,1.975e+00,9.858e-02,1.580e-01,1.505e-01,2.307e-03
-4.235e-02,1.833e+00,-1.689e+00,1.976e+00,9.858e-02,1.580e-01,1.505e-01,2.313e-03
-4.247e-02,1.832e+00,-1.688e+00,1.978e+00,9.858e-02,1.580e-01,1.505e-01,2.317e-03
-4.259e-02,1.831e+00,-1.686e+00,1.980e+00,1.104e-01,7.873e-03,1.485e-01,2.320e-03
-4.271e-02,1.830e+00,-1.685e+00,1.981e+00,1.164e-01,-2.318e-02,1.485e-01,2.322e-03
-4.284e-02,1.829e+00,-1.685e+00,1.982e+00,1.164e-01,-2.318e-02,1.485e-01,2.324e-03
-4.297e-02,1.827e+00,-1.685e+00,1.984e+00,1.164e-01,-2.318e-02,1.485e-01,2.327e-03
-4.310e-02,1.826e+00,-1.685e+00,1.985e+00,1.164e-01,-2.318e-02,1.485e-01,2.330e-03
-4.324e-02,1.825e+00,-1.686e+00,1.987e+00,1.164e-01,-2.318e-02,1.485e-01,2.334e-03
-4.337e-02,1.824e+00,-1.686e+00,1.988e+00,1.164e-01,-2.318e-02,1.485e-01,2.339e-03
-4.350e-02,1.823e+00,-1.686e+00,1.990e+00,1.164e-01,-2.318e-02,1.485e-01,2.344e-03
-4.364e-02,1.822e+00,-1.686e+00,1.991e+00,1.164e-01,-2.318e-02,1.485e-01,2.351e-03
-4.377e-02,1.821e+00,-1.687e+00,1.993e+00,1.075e-01,6.998e-02,1.485e-01,2.358e-03
-4.390e-02,1.819e+00,-1.686e+00,1.994e+00,1.075e-01,6.998e-02,1.485e-01,2.365e-03
-4.403e-02,1.818e+00,-1.686e+00,1.996e+00,1.075e-01,6.998e-02,1.485e-01,2.372e-03
-4.415e-02,1.817e+00,-1.685e+00,1.997e+00,1.075e-01,6.998e-02,1.485e-01,2.379e-03
-4.428e-02,1.816e+00,-1.684e+00,1.999e+00,1.075e-01,6.998e-02,1.485e-01,2.385e-03
-4.440e-02,1.815e+00,-1.684e+00,2.000e+00,1.816e-01,3.893e-02,1.491e-01,2.391e-03
-4.455e-02,1.814e+00,-1.683e+00,2.002e+00,1.342e-01,8.551e-02,1.498e-01,2.399e-03
-4.472e-02,1.812e+00,-1.683e+00,2.003e+00,1.134e-01,5.445e-02,1.505e-01,2.407e-03
-4.487e-02,1.811e+00,-1.682e+00,2.005e+00,1.134e-01,5.445e-02,1.505e-01,2.413e-03
-4.500e-02,1.810e+00,-1.681e+00,2.006e+00,1.134e-01,5.445e-02,1.505e-01,2.419e-03
-4.512e-02,1.809e+00,-1.681e+00,2.008e+00,1.134e-01,5.445e-02,1.505e-01,2.424e-03
-4.525e-02,1.807e+00,-1.680e+00,2.009e+00,1.134e-01,5.445e-02,1.505e-01,2.429e-03
-4.537e-02,1.806e+00,-1.680e+00,2.011e+00,1.134e-01,5.445e-02,1.505e-01,2.434e-03
-4.550e-02,1.805e+00,-1.679e+00,2.012e+00,1.134e-01,5.445e-02,1.505e-01,2.439e-03
-4.562e-02,1.804e+00,-1.679e+00,2.014e+00,1.134e-01,5.445e-02,1.505e-01,2.443e-03
-4.574e-02,1.803e+00,-1.678e+00,2.015e+00,1.134e-01,5.445e-02,1.505e-01,2.447e-03
-4.586e-02,1.802e+00,-1.677e+00,2.017e+00,1.134e-01,5.445e-02,1.478e-01,2.451e-03
-4.598e-02,1.801e+00,-1.677e+00,2.018e+00,1.134e-01,5.445e-02,1.478e-01,2.455e-03
-4.610e-02,1.800e+00,-1.676e+00,2.020e+00,1.134e-01,5.445e-02,1.478e-01,2.458e-03
-4.622e-02,1.798e+00,-1.676e+00,2.021e+00,1.134e-01,5.445e-02,1.478e-01,2.462e-03
-4.634e-02,1.797e+00,-1.675e+00,2.023e+00,1.134e-01,5.445e-02,1.478e-01,2.464e-03
-4.646e-02,1.796e+00,-1.675e+00,2.024e+00,1.134e-01,5.445e-02,1.478e-01,2.467e-03
-4.658e-02,1.795e+00,-1.674e+00,2.026e+00,2.320e-01,9.586e-02,1.438e-01,2.470e-03
-4.675e-02,1.793e+00,-1.673e+00,2.027e+00,2.320e-01,9.586e-02,1.438e-01,2.473e-03
-4.696e-02,1.791e+00,-1.673e+00,2.029e+00,1.579e-01,6.998e-02,1.498e-01,2.476e-03
-4.716e-02,1.789e+00,-1.672e+00,2.030e+00,1.579e-01,6.998e-02,1.498e-01,2.479e-03
-4.733e-02,1.788e+00,-1.671e+00,2.032e+00,1.579e-01,6.998e-02,1.498e-01,2.481e-03
-4.749e-02,1.786e+00,-1.670e+00,2.033e+00,1.579e-01,6.998e-02,1.498e-01,2.482e-03
-4.765e-02,1.784e+00,-1.670e+00,2.035e+00,1.579e-01,6.998e-02,1.498e-01,2.483e-03
-4.781e-02,1.783e+00,-1.669e+00,2.036e+00,1.579e-01,6.998e-02,1.498e-01,2.483e-03
-4.796e-02,1.781e+00,-1.668e+00,2.038e+00,1.253e-01,1.010e-01,1.498e-01,2.483e-03
-4.810e-02,1.780e+00,-1.667e+00,2.039e+00,1.253e-01,1.010e-01,1.498e-01,2.483e-03
-4.823e-02,1.779e+00,-1.666e+00,2.041e+00,1.253e-01,1.010e-01,1.498e-01,2.481e-03
-4.835e-02,1.777e+00,-1.665e+00,2.042e+00,1.253e-01,1.010e-01,1.498e-01,2.479e-03
-4.847e-02,1.776e+00,-1.664e+00,2.044e+00,1.253e-01,1.010e-01,1.498e-01,2.476e-03
-4.858e-02,1.775e+00,-1.663e+00,2.045e+00,1.253e-01,1.010e-01,1.498e-01,2.473e-03
-4.870e-02,1.774e+00,-1.662e+00,2.047e+00,1.786e-01,2.698e-03,1.478e-01,2.468e-03
-4.883e-02,1.772e+00,-1.662e+00,2.048e+00,1.075e-01,-1.267e-01,1.465e-01,2.462e-03
-4.896e-02,1.771e+00,-1.662e+00,2.049e+00,-8.527e-02,-9.564e-02,1.485e-01,2.456e-03
-4.899e-02,1.770e+00,-1.663e+00,2.051e+00,-1.535e-01,2.340e-02,1.512e-01,2.455e-03
-4.892e-02,1.771e+00,-1.663e+00,2.052e+00,1.549e-01,8.551e-02,1.498e-01,2.457e-03
-4.892e-02,1.771e+00,-1.663e+00,2.054e+00,1.579e-01,3.893e-02,1.485e-01,2.457e-03
-4.902e-02,1.770e+00,-1.663e+00,2.055e+00,1.638e-01,2.340e-02,1.478e-01,2.453e-03
-4.916e-02,1.769e+00,-1.662e+00,2.057e+00,1.638e-01,2.340e-02,1.478e-01,2.449e-03
-4.930e-02,1.767e+00,-1.662e+00,2.058e+00,1.638e-01,2.340e-02,1.478e-01,2.445e-03
-4.945e-02,1.765e+00,-1.662e+00,2.060e+00,1.638e-01,2.340e-02,1.478e-01,2.440e-03
-4.960e-02,1.764e+00,-1.661e+00,2.061e+00,1.638e-01,2.340e-02,1.478e-01,2.436e-03
-4.974e-02,1.762e+00,-1.661e+00,2.063e+00,1.638e-01,2.340e-02,1.478e-01,2.432e-03
-4.989e-02,1.760e+00,-1.661e+00,2.064e+00,1.638e-01,2.340e-02,1.478e-01,2.428e-03
-5.004e-02,1.759e+00,-1.661e+00,2.066e+00,1.786e-01,-1.283e-02,1.485e-01,2.425e-03
-5.019e-02,1.757e+00,-1.661e+00,2.067e+00,1.786e-01,-1.283e-02,1.485e-01,2.421e-03
-5.035e-02,1.755e+00,-1.661e+00,2.069e+00,1.786e-01,-1.283e-02,1.485e-01,2.418e-03
-5.051e-02,1.754e+00,-1.661e+00,2.070e+00,1.786e-01,-1.283e-02,1.485e-01,2.416e-03
-5.067e-02,1.752e+00,-1.661e+00,2.072e+00,1.045e-01,7.873e-03,1.478e-01,2.415e-03
-5.081e-02,1.750e+00,-1.661e+00,2.073e+00,1.045e-01,7.873e-03,1.478e-01,2.415e-03
-5.091e-02,1.749e+00,-1.661e+00,2.075e+00,1.045e-01,7.873e-03,1.478e-01,2.416e-03
-5.101e-02,1.748e+00,-1.661e+00,2.076e+00,1.045e-01,7.873e-03,1.478e-01,2.416e-03
-5.111e-02,1.747e+00,-1.661e+00,2.078e+00,6.003e-02,-1.283e-02,1.471e-01,2.416e-03
-5.118e-02,1.746e+00,-1.661e+00,2.079e+00,1.698e-01,7.873e-03,1.485e-01,2.417e-03
-5.129e-02,1.745e+00,-1.661e+00,2.081e+00,1.698e-01,7.873e-03,1.485e-01,2.418e-03
-5.143e-02,1.743e+00,-1.661e+00,2.082e+00,1.698e-01,7.873e-03,1.485e-01,2.420e-03
-5.157e-02,1.742e+00,-1.661e+00,2.084e+00,1.698e-01,7.873e-03,1.485e-01,2.422e-03
-5.172e-02,1.740e+00,-1.661e+00,2.085e+00,1.698e-01,7.873e-03,1.485e-01,2.425e-03
-5.188e-02,1.738e+00,-1.661e+00,2.087e+00,1.698e-01,7.873e-03,1.485e-01,2.429e-03
-5.203e-02,1.737e+00,-1.660e+00,2.088e+00,1.698e-01,7.873e-03,1.485e-01,2.432e-03
-5.218e-02,1.735e+00,-1.660e+00,2.090e+00,1.757e-01,-7.653e-03,1.491e-01,2.437e-03
-5.234e-02,1.733e+00,-1.660e+00,2.091e+00,1.757e-01,-7.653e-03,1.491e-01,2.441e-03
-5.249e-02,1.732e+00,-1.660e+00,2.093e+00,1.104e-01,4.928e-02,1.485e-01,2.447e-03
-5.263e-02,1.730e+00,-1.660e+00,2.094e+00,1.104e-01,4.928e-02,1.485e-01,2.452e-03
-5.274e-02,1.729e+00,-1.660e+00,2.095e+00,1.104e-01,4.928e-02,1.485e-01,2.456e-03
-5.284e-02,1.728e+00,-1.659e+00,2.097e+00,1.104e-01,4.928e-02,1.485e-01,2.460e-03
-5.294e-02,1.727e+00,-1.659e+00,2.098e+00,1.104e-01,4.928e-02,1.485e-01,2.463e-03
-5.303e-02,1.726e+00,-1.658e+00,2.100e+00,1.104e-01,4.928e-02,1.485e-01,2.466e-03
-5.313e-02,1.724e+00,-1.658e+00,2.101e+00,1.104e-01,4.928e-02,1.485e-01,2.469e-03
-5.323e-02,1.723e+00,-1.657e+00,2.103e+00,1.164e-01,6.998e-02,1.491e-01,2.471e-03
-5.332e-02,1.722e+00,-1.657e+00,2.104e+00,2.024e-01,-7.653e-03,1.465e-01,2.473e-03
-5.345e-02,1.721e+00,-1.657e+00,2.106e+00,2.024e-01,-7.653e-03,1.465e-01,2.476e-03
-5.361e-02,1.719e+00,-1.656e+00,2.107e+00,2.024e-01,-7.653e-03,1.465e-01,2.479e-03
-5.378e-02,1.717e+00,-1.656e+00,2.109e+00,2.024e-01,-7.653e-03,1.465e-01,2.483e-03
-5.396e-02,1.715e+00,-1.657e+00,2.110e+00,2.024e-01,-7.653e-03,1.465e-01,2.488e-03
-5.413e-02,1.713e+00,-1.657e+00,2.112e+00,2.024e-01,-7.653e-03,1.465e-01,2.494e-03
-5.430e-02,1.711e+00,-1.657e+00,2.113e+00,9.858e-02,2.340e-02,1.498e-01,2.501e-03
-5.444e-02,1.709e+00,-1.657e+00,2.115e+00,9.858e-02,2.340e-02,1.498e-01,2.506e-03
-5.454e-02,1.708e+00,-1.656e+00,2.116e+00,9.858e-02,2.340e-02,1.498e-01,2.511e-03
-5.463e-02,1.707e+00,-1.656e+00,2.118e+00,9.858e-02,2.340e-02,1.498e-01,2.515e-03
-5.472e-02,1.706e+00,-1.656e+00,2.119e+00,9.858e-02,2.340e-02,1.498e-01,2.519e-03
-5.480e-02,1.705e+00,-1.656e+00,2.121e+00,9.858e-02,2.340e-02,1.498e-01,2.522e-03
-5.488e-02,1.704e+00,-1.656e+00,2.122e+00,9.858e-02,2.340e-02,1.498e-01,2.526e-03
-5.497e-02,1.703e+00,-1.655e+00,2.124e+00,9.858e-02,2.340e-02,1.498e-01,2.529e-03
-5.505e-02,1.702e+00,-1.655e+00,2.125e+00,9.858e-02,2.340e-02,1.498e-01,2.533e-03
-5.513e-02,1.701e+00,-1.655e+00,2.127e+00,9.858e-02,2.340e-02,1.498e-01,2.536e-03
-5.522e-02,1.700e+00,-1.655e+00,2.128e+00,9.858e-02,2.340e-02,1.498e-01,2.540e-03
-5.530e-02,1.699e+00,-1.654e+00,2.130e+00,9.858e-02,8.033e-02,1.485e-01,2.543e-03
-5.538e-02,1.698e+00,-1.654e+00,2.131e+00,2.498e-01,-4.906e-02,1.411e-01,2.546e-03
-5.552e-02,1.697e+00,-1.654e+00,2.133e+00,2.498e-01,-4.906e-02,1.411e-01,2.551e-03
-5.570e-02,1.694e+00,-1.654e+00,2.134e+00,2.498e-01,-4.906e-02,1.411e-01,2.558e-03
-5.590e-02,1.692e+00,-1.654e+00,2.135e+00,2.498e-01,-4.906e-02,1.411e-01,2.568e-03
-5.611e-02,1.689e+00,-1.655e+00,2.137e+00,1.846e-01,1.305e-02,1.491e-01,2.581e-03
-5.630e-02,1.687e+00,-1.655e+00,2.138e+00,1.609e-01,6.998e-02,1.498e-01,2.593e-03
-5.646e-02,1.685e+00,-1.655e+00,2.140e+00,1.609e-01,6.998e-02,1.498e-01,2.605e-03
-5.660e-02,1.684e+00,-1.654e+00,2.141e+00,1.609e-01,6.998e-02,1.498e-01,2.615e-03
-5.673e-02,1.682e+00,-1.654e+00,2.143e+00,1.609e-01,6.998e-02,1.498e-01,2.624e-03
-5.687e-02,1.680e+00,-1.653e+00,2.144e+00,1.609e-01,6.998e-02,1.498e-01,2.632e-03
-5.700e-02,1.679e+00,-1.652e+00,2.146e+00,1.609e-01,6.998e-02,1.498e-01,2.640e-03
-5.713e-02,1.677e+00,-1.652e+00,2.147e+00,1.609e-01,6.998e-02,1.498e-01,2.647e-03
-5.726e-02,1.676e+00,-1.651e+00,2.149e+00,1.609e-01,6.998e-02,1.498e-01,2.653e-03
-5.739e-02,1.674e+00,-1.650e+00,2.150e+00,1.401e-01,8.551e-02,1.491e-01,2.658e-03
-5.751e-02,1.672e+00,-1.649e+00,2.152e+00,1.401e-01,8.551e-02,1.491e-01,2.662e-03
-5.762e-02,1.671e+00,-1.649e+00,2.153e+00,1.401e-01,8.551e-02,1.491e-01,2.665e-03
-5.773e-02,1.670e+00,-1.648e+00,2.155e+00,7.783e-02,4.928e-02,1.478e-01,2.668e-03
-5.782e-02,1.668e+00,-1.647e+00,2.156e+00,7.783e-02,4.928e-02,1.478e-01,2.669e-03
-5.789e-02,1.668e+00,-1.646e+00,2.158e+00,1.727e-01,-4.906e-02,1.491e-01,2.669e-03
-5.798e-02,1.666e+00,-1.646e+00,2.159e+00,1.727e-01,-4.906e-02,1.491e-01,2.670e-03
-5.810e-02,1.665e+00,-1.647e+00,2.161e+00,1.727e-01,-4.906e-02,1.491e-01,2.671e-03
-5.823e-02,1.663e+00,-1.647e+00,2.162e+00,1.727e-01,-4.906e-02,1.491e-01,2.673e-03
-5.836e-02,1.661e+00,-1.648e+00,2.164e+00,1.727e-01,-4.906e-02,1.491e-01,2.676e-03
-5.849e-02,1.660e+00,-1.648e+00,2.165e+00,1.816e-01,3.893e-02,1.498e-01,2.681e-03
-5.863e-02,1.658e+00,-1.648e+00,2.167e+00,1.816e-01,3.893e-02,1.498e-01,2.687e-03
-5.877e-02,1.656e+00,-1.648e+00,2.168e+00,1.816e-01,3.893e-02,1.498e-01,2.693e-03
-5.891e-02,1.654e+00,-1.648e+00,2.170e+00,1.816e-01,3.893e-02,1.498e-01,2.699e-03
-5.905e-02,1.652e+00,-1.647e+00,2.171e+00,1.816e-01,3.893e-02,1.498e-01,2.705e-03
-5.918e-02,1.651e+00,-1.647e+00,2.173e+00,1.816e-01,3.893e-02,1.498e-01,2.711e-03
-5.932e-02,1.649e+00,-1.646e+00,2.174e+00,7.783e-02,3.375e-02,1.471e-01,2.717e-03
-5.943e-02,1.647e+00,-1.646e+00,2.176e+00,7.783e-02,3.375e-02,1.471e-01,2.721e-03
-5.950e-02,1.646e+00,-1.646e+00,2.177e+00,5.707e-02,-2.835e-02,1.471e-01,2.723e-03
-5.955e-02,1.646e+00,-1.646e+00,2.179e+00,5.707e-02,-2.835e-02,1.471e-01,2.725e-03
-5.960e-02,1.645e+00,-1.646e+00,2.180e+00,5.707e-02,-2.835e-02,1.471e-01,2.727e-03
-5.965e-02,1.645e+00,-1.646e+00,2.182e+00,5.707e-02,-2.835e-02,1.471e-01,2.729e-03
-5.969e-02,1.644e+00,-1.646e+00,2.183e+00,2.053e-01,5.963e-02,1.465e-01,2.731e-03
-5.978e-02,1.643e+00,-1.646e+00,2.184e+00,2.053e-01,5.963e-02,1.465e-01,2.735e-03
-5.991e-02,1.641e+00,-1.646e+00,2.186e+00,2.053e-01,5.963e-02,1.465e-01,2.741e-03
-6.006e-02,1.639e+00,-1.645e+00,2.187e+00,2.053e-01,5.963e-02,1.465e-01,2.748e-03
-6.021e-02,1.637e+00,-1.645e+00,2.189e+00,2.053e-01,5.963e-02,1.465e-01,2.754e-03
-6.036e-02,1.635e+00,-1.644e+00,2.190e+00,2.053e-01,5.963e-02,1.465e-01,2.759e-03
-6.051e-02,1.633e+00,-1.643e+00,2.192e+00,1.935e-01,3.375e-02,1.471e-01,2.764e-03
-6.066e-02,1.631e+00,-1.643e+00,2.193e+00,1.935e-01,3.375e-02,1.471e-01,2.768e-03
-6.080e-02,1.629e+00,-1.643e+00,2.195e+00,1.727e-01,6.998e-02,1.485e-01,2.772e-03
-6.093e-02,1.627e+00,-1.642e+00,2.196e+00,1.727e-01,6.998e-02,1.485e-01,2.775e-03
-6.106e-02,1.625e+00,-1.641e+00,2.198e+00,1.727e-01,6.998e-02,1.485e-01,2.777e-03
-6.118e-02,1.624e+00,-1.641e+00,2.199e+00,1.727e-01,6.998e-02,1.485e-01,2.778e-03
-6.130e-02,1.622e+00,-1.640e+00,2.201e+00,1.727e-01,6.998e-02,1.485e-01,2.779e-03
-6.142e-02,1.620e+00,-1.639e+00,2.202e+00,1.727e-01,6.998e-02,1.485e-01,2.779e-03
-6.154e-02,1.618e+00,-1.639e+00,2.204e+00,1.727e-01,6.998e-02,1.485e-01,2.778e-03
-6.166e-02,1.617e+00,-1.638e+00,2.205e+00,1.994e-01,-9.564e-02,1.471e-01,2.776e-03
-6.178e-02,1.615e+00,-1.638e+00,2.207e+00,1.994e-01,-9.564e-02,1.471e-01,2.773e-03
-6.191e-02,1.613e+00,-1.639e+00,2.208e+00,1.609e-01,7.515e-02,1.491e-01,2.772e-03
-6.204e-02,1.611e+00,-1.639e+00,2.210e+00,1.905e-01,-5.423e-02,1.284e-01,2.772e-03
-6.216e-02,1.609e+00,-1.639e+00,2.211e+00,1.905e-01,-5.423e-02,1.284e-01,2.773e-03
-6.229e-02,1.607e+00,-1.639e+00,2.212e+00,2.172e-01,4.410e-02,1.458e-01,2.774e-03
-6.243e-02,1.605e+00,-1.639e+00,2.214e+00,2.172e-01,4.410e-02,1.458e-01,2.776e-03
-6.257e-02,1.603e+00,-1.639e+00,2.215e+00,2.172e-01,4.410e-02,1.458e-01,2.779e-03
-6.272e-02,1.601e+00,-1.639e+00,2.216e+00,2.320e-01,4.410e-02,1.438e-01,2.782e-03
-6.287e-02,1.599e+00,-1.638e+00,2.218e+00,2.320e-01,4.410e-02,1.438e-01,2.785e-03
-6.302e-02,1.597e+00,-1.638e+00,2.219e+00,2.291e-01,-7.493e-02,1.418e-01,2.787e-03
-6.318e-02,1.594e+00,-1.638e+00,2.221e+00,2.291e-01,-7.493e-02,1.418e-01,2.789e-03
-6.333e-02,1.592e+00,-1.638e+00,2.222e+00,2.320e-01,4.410e-02,1.438e-01,2.792e-03
-6.349e-02,1.590e+00,-1.639e+00,2.224e+00,2.320e-01,4.410e-02,1.438e-01,2.798e-03
-6.365e-02,1.587e+00,-1.638e+00,2.225e+00,6.893e-02,1.822e-02,1.465e-01,2.803e-03
-6.376e-02,1.586e+00,-1.638e+00,2.227e+00,1.490e-01,-4.906e-02,1.471e-01,2.807e-03
-6.384e-02,1.584e+00,-1.638e+00,2.228e+00,7.486e-02,4.928e-02,1.465e-01,2.810e-03
-6.392e-02,1.583e+00,-1.638e+00,2.229e+00,7.486e-02,4.928e-02,1.465e-01,2.813e-03
-6.398e-02,1.582e+00,-1.638e+00,2.231e+00,1.490e-01,-4.906e-02,1.471e-01,2.815e-03
-6.405e-02,1.581e+00,-1.638e+00,2.232e+00,1.490e-01,-4.906e-02,1.471e-01,2.818e-03
-6.414e-02,1.580e+00,-1.638e+00,2.234e+00,1.490e-01,-4.906e-02,1.471e-01,2.822e-03
-6.424e-02,1.578e+00,-1.638e+00,2.235e+00,7.486e-02,4.928e-02,1.465e-01,2.826e-03
-6.432e-02,1.577e+00,-1.639e+00,2.237e+00,1.875e-01,1.305e-02,1.311e-01,2.830e-03
-6.441e-02,1.576e+00,-1.638e+00,2.238e+00,1.875e-01,1.305e-02,1.311e-01,2.835e-03
-6.453e-02,1.574e+00,-1.638e+00,2.239e+00,1.875e-01,1.305e-02,1.311e-01,2.842e-03
-6.465e-02,1.572e+00,-1.638e+00,2.241e+00,1.875e-01,1.305e-02,1.311e-01,2.849e-03
-6.478e-02,1.571e+00,-1.638e+00,2.242e+00,1.994e-01,-1.370e-01,1.277e-01,2.856e-03
-6.491e-02,1.569e+00,-1.638e+00,2.243e+00,1.816e-01,-3.353e-02,1.284e-01,2.864e-03
-6.504e-02,1.567e+00,-1.639e+00,2.245e+00,1.935e-01,-7.653e-03,1.485e-01,2.873e-03
-6.517e-02,1.565e+00,-1.639e+00,2.246e+00,1.935e-01,-7.653e-03,1.485e-01,2.884e-03
-6.530e-02,1.563e+00,-1.640e+00,2.248e+00,1.935e-01,-7.653e-03,1.485e-01,2.896e-03
-6.543e-02,1.561e+00,-1.640e+00,2.249e+00,1.935e-01,-7.653e-03,1.485e-01,2.908e-03
-6.557e-02,1.559e+00,-1.640e+00,2.251e+00,1.935e-01,-7.653e-03,1.485e-01,2.921e-03
-6.570e-02,1.557e+00,-1.640e+00,2.252e+00,1.935e-01,-7.653e-03,1.485e-01,2.935e-03
-6.583e-02,1.555e+00,-1.640e+00,2.254e+00,1.727e-01,2.340e-02,1.485e-01,2.949e-03
-6.596e-02,1.553e+00,-1.640e+00,2.255e+00,1.727e-01,2.340e-02,1.485e-01,2.963e-03
-6.608e-02,1.552e+00,-1.640e+00,2.256e+00,1.727e-01,2.340e-02,1.485e-01,2.976e-03
-6.620e-02,1.550e+00,-1.639e+00,2.258e+00,1.727e-01,2.340e-02,1.485e-01,2.989e-03
-6.632e-02,1.548e+00,-1.639e+00,2.259e+00,1.727e-01,2.340e-02,1.485e-01,3.002e-03
-6.644e-02,1.546e+00,-1.639e+00,2.261e+00,1.312e-01,7.515e-02,1.485e-01,3.015e-03
-6.655e-02,1.545e+00,-1.639e+00,2.262e+00,1.816e-01,6.480e-02,1.291e-01,3.026e-03
-6.665e-02,1.543e+00,-1.638e+00,2.264e+00,2.231e-01,-6.976e-02,1.431e-01,3.037e-03
-6.678e-02,1.541e+00,-1.638e+00,2.265e+00,2.231e-01,-6.976e-02,1.431e-01,3.050e-03
-6.693e-02,1.539e+00,-1.638e+00,2.267e+00,1.786e-01,1.305e-02,1.291e-01,3.065e-03
-6.706e-02,1.537e+00,-1.639e+00,2.268e+00,1.786e-01,1.305e-02,1.291e-01,3.080e-03
-6.719e-02,1.535e+00,-1.639e+00,2.269e+00,1.786e-01,1.305e-02,1.291e-01,3.095e-03
-6.731e-02,1.533e+00,-1.639e+00,2.270e+00,1.786e-01,1.305e-02,1.291e-01,3.109e-03
-6.743e-02,1.532e+00,-1.638e+00,2.272e+00,1.786e-01,1.305e-02,1.291e-01,3.124e-03
-6.756e-02,1.530e+00,-1.638e+00,2.273e+00,1.786e-01,1.305e-02,1.291e-01,3.139e-03
-6.768e-02,1.528e+00,-1.638e+00,2.274e+00,1.786e-01,1.305e-02,1.291e-01,3.153e-03
-6.780e-02,1.526e+00,-1.638e+00,2.276e+00,1.994e-01,-2.318e-02,1.471e-01,3.168e-03
-6.792e-02,1.524e+00,-1.638e+00,2.277e+00,1.786e-01,-2.318e-02,1.478e-01,3.184e-03
-6.805e-02,1.523e+00,-1.638e+00,2.279e+00,1.905e-01,-2.478e-03,1.478e-01,3.200e-03
-6.818e-02,1.521e+00,-1.638e+00,2.280e+00,1.905e-01,-2.478e-03,1.478e-01,3.217e-03
-6.830e-02,1.519e+00,-1.638e+00,2.282e+00,1.905e-01,-2.478e-03,1.478e-01,3.234e-03
-6.843e-02,1.517e+00,-1.638e+00,2.283e+00,1.905e-01,-2.478e-03,1.478e-01,3.252e-03
-6.856e-02,1.515e+00,-1.638e+00,2.284e+00,1.905e-01,-2.478e-03,1.478e-01,3.270e-03
-6.869e-02,1.513e+00,-1.638e+00,2.286e+00,1.905e-01,-2.478e-03,1.478e-01,3.289e-03
-6.882e-02,1.511e+00,-1.638e+00,2.287e+00,1.905e-01,-2.478e-03,1.478e-01,3.308e-03
-6.895e-02,1.509e+00,-1.639e+00,2.289e+00,1.727e-01,8.033e-02,1.277e-01,3.328e-03
-6.907e-02,1.507e+00,-1.638e+00,2.290e+00,1.727e-01,8.033e-02,1.277e-01,3.347e-03
-6.919e-02,1.506e+00,-1.638e+00,2.291e+00,2.202e-01,-7.493e-02,1.458e-01,3.364e-03
-6.932e-02,1.504e+00,-1.637e+00,2.293e+00,2.202e-01,-7.493e-02,1.458e-01,3.383e-03
-6.946e-02,1.502e+00,-1.638e+00,2.294e+00,2.202e-01,-7.493e-02,1.458e-01,3.404e-03
-6.961e-02,1.499e+00,-1.639e+00,2.296e+00,1.846e-01,6.480e-02,1.491e-01,3.427e-03
-6.975e-02,1.497e+00,-1.639e+00,2.297e+00,1.846e-01,6.480e-02,1.491e-01,3.451e-03
-6.988e-02,1.495e+00,-1.638e+00,2.299e+00,1.846e-01,6.480e-02,1.491e-01,3.473e-03
-7.000e-02,1.494e+00,-1.638e+00,2.300e+00,2.142e-01,-9.046e-02,1.458e-01,3.493e-03
-7.014e-02,1.492e+00,-1.638e+00,2.302e+00,2.142e-01,-9.046e-02,1.458e-01,3.515e-03
-7.028e-02,1.490e+00,-1.638e+00,2.303e+00,2.113e-01,1.822e-02,1.465e-01,3.539e-03
-7.042e-02,1.487e+00,-1.639e+00,2.305e+00,2.113e-01,1.822e-02,1.465e-01,3.565e-03
-7.057e-02,1.485e+00,-1.639e+00,2.306e+00,1.401e-01,1.321e-01,1.485e-01,3.591e-03
-7.069e-02,1.483e+00,-1.638e+00,2.308e+00,1.401e-01,1.321e-01,1.485e-01,3.614e-03
-7.079e-02,1.482e+00,-1.637e+00,2.309e+00,1.579e-01,-3.871e-02,1.471e-01,3.632e-03
-7.089e-02,1.480e+00,-1.636e+00,2.311e+00,1.579e-01,-3.871e-02,1.471e-01,3.648e-03
-7.099e-02,1.479e+00,-1.637e+00,2.312e+00,1.579e-01,-3.871e-02,1.471e-01,3.665e-03
-7.110e-02,1.477e+00,-1.637e+00,2.314e+00,1.786e-01,-1.163e-01,1.451e-01,3.683e-03
-7.121e-02,1.476e+00,-1.638e+00,2.315e+00,1.816e-01,7.873e-03,1.297e-01,3.703e-03
-7.133e-02,1.474e+00,-1.638e+00,2.316e+00,1.964e-01,6.998e-02,1.337e-01,3.725e-03
-7.145e-02,1.472e+00,-1.638e+00,2.318e+00,1.816e-01,7.873e-03,1.297e-01,3.749e-03
-7.158e-02,1.470e+00,-1.638e+00,2.319e+00,1.816e-01,7.873e-03,1.297e-01,3.773e-03
-7.170e-02,1.468e+00,-1.638e+00,2.320e+00,1.816e-01,7.873e-03,1.297e-01,3.796e-03
-7.182e-02,1.466e+00,-1.637e+00,2.322e+00,1.816e-01,7.873e-03,1.297e-01,3.820e-03
-7.194e-02,1.465e+00,-1.637e+00,2.323e+00,2.291e-01,-1.283e-02,1.458e-01,3.843e-03
-7.208e-02,1.463e+00,-1.637e+00,2.324e+00,2.291e-01,-1.283e-02,1.458e-01,3.869e-03
-7.223e-02,1.460e+00,-1.637e+00,2.326e+00,2.053e-01,-1.008e-01,1.458e-01,3.898e-03
-7.237e-02,1.458e+00,-1.638e+00,2.327e+00,2.053e-01,-1.008e-01,1.458e-01,3.927e-03
-7.251e-02,1.456e+00,-1.639e+00,2.329e+00,1.638e-01,3.375e-02,1.471e-01,3.958e-03
-7.264e-02,1.454e+00,-1.639e+00,2.330e+00,1.638e-01,3.375e-02,1.471e-01,3.986e-03
-7.276e-02,1.453e+00,-1.639e+00,2.332e+00,1.638e-01,3.375e-02,1.471e-01,4.013e-03
-7.287e-02,1.451e+00,-1.639e+00,2.333e+00,1.638e-01,3.375e-02,1.471e-01,4.039e-03
-7.298e-02,1.449e+00,-1.638e+00,2.335e+00,1.638e-01,3.375e-02,1.471e-01,4.064e-03
-7.309e-02,1.448e+00,-1.638e+00,2.336e+00,1.638e-01,3.375e-02,1.471e-01,4.089e-03
-7.320e-02,1.446e+00,-1.638e+00,2.337e+00,1.579e-01,-6.976e-02,1.471e-01,4.113e-03
-7.331e-02,1.444e+00,-1.638e+00,2.339e+00,1.668e-01,-7.493e-02,1.465e-01,4.137e-03
-7.342e-02,1.443e+00,-1.638e+00,2.340e+00,1.431e-01,2.858e-02,1.491e-01,4.162e-03
-7.353e-02,1.441e+00,-1.639e+00,2.342e+00,2.350e-01,1.321e-01,1.445e-01,4.187e-03
-7.365e-02,1.439e+00,-1.638e+00,2.343e+00,2.350e-01,1.321e-01,1.445e-01,4.216e-03
-7.380e-02,1.437e+00,-1.637e+00,2.345e+00,2.409e-01,-7.653e-03,1.438e-01,4.249e-03
-7.396e-02,1.435e+00,-1.636e+00,2.346e+00,2.409e-01,-7.653e-03,1.438e-01,4.283e-03
-7.411e-02,1.432e+00,-1.636e+00,2.348e+00,2.409e-01,-7.653e-03,1.438e-01,4.317e-03
-7.427e-02,1.430e+00,-1.636e+00,2.349e+00,1.964e-01,-7.653e-03,1.304e-01,4.351e-03
-7.441e-02,1.428e+00,-1.636e+00,2.350e+00,1.964e-01,-7.653e-03,1.304e-01,4.383e-03
-7.455e-02,1.426e+00,-1.636e+00,2.352e+00,1.964e-01,-7.653e-03,1.304e-01,4.413e-03
-7.468e-02,1.424e+00,-1.636e+00,2.353e+00,1.638e-01,-2.478e-03,1.458e-01,4.443e-03
-7.480e-02,1.422e+00,-1.636e+00,2.354e+00,1.638e-01,-2.478e-03,1.458e-01,4.471e-03
-7.491e-02,1.420e+00,-1.637e+00,2.356e+00,1.638e-01,-2.478e-03,1.458e-01,4.497e-03
-7.502e-02,1.419e+00,-1.637e+00,2.357e+00,1.638e-01,-2.478e-03,1.458e-01,4.522e-03
-7.513e-02,1.417e+00,-1.637e+00,2.359e+00,1.638e-01,-2.478e-03,1.458e-01,4.548e-03
-7.524e-02,1.415e+00,-1.637e+00,2.360e+00,1.638e-01,-2.478e-03,1.458e-01,4.574e-03
-7.535e-02,1.414e+00,-1.637e+00,2.362e+00,1.431e-01,-1.283e-02,1.471e-01,4.600e-03
-7.545e-02,1.412e+00,-1.637e+00,2.363e+00,1.431e-01,-1.283e-02,1.471e-01,4.625e-03
-7.555e-02,1.411e+00,-1.637e+00,2.365e+00,1.431e-01,-1.283e-02,1.471e-01,4.649e-03
-7.564e-02,1.409e+00,-1.637e+00,2.366e+00,1.431e-01,-1.283e-02,1.471e-01,4.672e-03
-7.574e-02,1.408e+00,-1.637e+00,2.368e+00,2.053e-01,-9.046e-02,1.157e-01,4.696e-03
-7.585e-02,1.406e+00,-1.637e+00,2.369e+00,2.053e-01,-9.046e-02,1.157e-01,4.725e-03
-7.598e-02,1.404e+00,-1.638e+00,2.370e+00,1.905e-01,6.998e-02,1.136e-01,4.760e-03
-7.611e-02,1.402e+00,-1.638e+00,2.371e+00,2.202e-01,1.321e-01,1.471e-01,4.796e-03
-7.625e-02,1.400e+00,-1.638e+00,2.373e+00,1.994e-01,2.858e-02,1.304e-01,4.834e-03
-7.639e-02,1.398e+00,-1.637e+00,2.374e+00,2.231e-01,2.858e-02,1.438e-01,4.870e-03
-7.653e-02,1.396e+00,-1.637e+00,2.375e+00,2.231e-01,2.858e-02,1.438e-01,4.907e-03
-7.667e-02,1.394e+00,-1.636e+00,2.377e+00,2.231e-01,2.858e-02,1.438e-01,4.945e-03
-7.682e-02,1.391e+00,-1.636e+00,2.378e+00,2.231e-01,2.858e-02,1.438e-01,4.982e-03
-7.696e-02,1.389e+00,-1.636e+00,2.380e+00,2.231e-01,2.858e-02,1.438e-01,5.020e-03
-7.711e-02,1.387e+00,-1.635e+00,2.381e+00,2.231e-01,2.858e-02,1.438e-01,5.057e-03
-7.725e-02,1.385e+00,-1.635e+00,2.383e+00,2.231e-01,2.858e-02,1.438e-01,5.094e-03
-7.740e-02,1.383e+00,-1.635e+00,2.384e+00,1.609e-01,-1.800e-02,1.458e-01,5.131e-03
-7.752e-02,1.381e+00,-1.635e+00,2.385e+00,1.609e-01,-1.800e-02,1.458e-01,5.163e-03
-7.763e-02,1.379e+00,-1.635e+00,2.387e+00,1.609e-01,-1.800e-02,1.458e-01,5.191e-03
-7.774e-02,1.377e+00,-1.635e+00,2.388e+00,1.609e-01,-1.800e-02,1.458e-01,5.219e-03
-7.784e-02,1.376e+00,-1.635e+00,2.390e+00,1.609e-01,-1.800e-02,1.458e-01,5.246e-03
-7.795e-02,1.374e+00,-1.635e+00,2.391e+00,1.609e-01,-1.800e-02,1.458e-01,5.274e-03
-7.805e-02,1.372e+00,-1.636e+00,2.393e+00,1.609e-01,-1.800e-02,1.458e-01,5.302e-03
-7.816e-02,1.371e+00,-1.636e+00,2.394e+00,2.350e-01,-6.976e-02,1.049e-01,5.331e-03
-7.828e-02,1.369e+00,-1.636e+00,2.395e+00,2.350e-01,-6.976e-02,1.049e-01,5.366e-03
-7.843e-02,1.367e+00,-1.637e+00,2.396e+00,1.846e-01,-7.653e-03,1.130e-01,5.408e-03
-7.857e-02,1.365e+00,-1.637e+00,2.397e+00,1.846e-01,-7.653e-03,1.130e-01,5.449e-03
-7.869e-02,1.363e+00,-1.637e+00,2.399e+00,1.994e-01,-7.493e-02,1.445e-01,5.488e-03
-7.882e-02,1.361e+00,-1.638e+00,2.400e+00,1.994e-01,-7.493e-02,1.445e-01,5.527e-03
-7.896e-02,1.359e+00,-1.638e+00,2.401e+00,2.350e-01,9.068e-02,1.445e-01,5.568e-03
-7.910e-02,1.357e+00,-1.638e+00,2.403e+00,2.350e-01,9.068e-02,1.445e-01,5.614e-03
-7.926e-02,1.354e+00,-1.638e+00,2.404e+00,1.994e-01,-7.493e-02,1.445e-01,5.663e-03
-7.940e-02,1.352e+00,-1.638e+00,2.406e+00,1.994e-01,-7.493e-02,1.445e-01,5.709e-03
-7.954e-02,1.350e+00,-1.638e+00,2.407e+00,2.202e-01,8.551e-02,1.317e-01,5.753e-03
-7.968e-02,1.348e+00,-1.638e+00,2.408e+00,2.202e-01,8.551e-02,1.317e-01,5.799e-03
-7.983e-02,1.346e+00,-1.638e+00,2.410e+00,2.409e-01,-1.800e-02,1.438e-01,5.846e-03
-7.998e-02,1.343e+00,-1.637e+00,2.411e+00,2.409e-01,-1.800e-02,1.438e-01,5.894e-03
-8.014e-02,1.341e+00,-1.637e+00,2.413e+00,1.460e-01,-6.976e-02,1.458e-01,5.944e-03
-8.027e-02,1.339e+00,-1.638e+00,2.414e+00,1.460e-01,-6.976e-02,1.458e-01,5.987e-03
-8.038e-02,1.337e+00,-1.638e+00,2.416e+00,1.164e-01,6.480e-02,1.485e-01,6.023e-03
-8.047e-02,1.336e+00,-1.638e+00,2.417e+00,1.164e-01,6.480e-02,1.485e-01,6.055e-03
-8.056e-02,1.335e+00,-1.638e+00,2.419e+00,1.312e-01,-8.529e-02,1.471e-01,6.083e-03
-8.064e-02,1.334e+00,-1.638e+00,2.420e+00,2.083e-01,1.822e-02,1.237e-01,6.110e-03
-8.075e-02,1.332e+00,-1.638e+00,2.421e+00,1.994e-01,-1.283e-02,1.224e-01,6.147e-03
-8.088e-02,1.330e+00,-1.638e+00,2.423e+00,1.994e-01,-1.283e-02,1.224e-01,6.190e-03
-8.101e-02,1.328e+00,-1.638e+00,2.424e+00,1.994e-01,-1.283e-02,1.224e-01,6.236e-03
-8.114e-02,1.326e+00,-1.638e+00,2.425e+00,1.994e-01,-1.283e-02,1.224e-01,6.282e-03
-8.128e-02,1.324e+00,-1.638e+00,2.426e+00,1.994e-01,-1.283e-02,1.224e-01,6.329e-03
-8.142e-02,1.322e+00,-1.639e+00,2.427e+00,1.994e-01,-1.283e-02,1.224e-01,6.376e-03
-8.155e-02,1.320e+00,-1.639e+00,2.429e+00,2.350e-01,9.068e-02,1.425e-01,6.424e-03
-8.170e-02,1.318e+00,-1.638e+00,2.430e+00,2.380e-01,1.269e-01,1.438e-01,6.475e-03
-8.185e-02,1.316e+00,-1.638e+00,2.431e+00,2.409e-01,-2.478e-03,1.431e-01,6.530e-03
-8.201e-02,1.313e+00,-1.637e+00,2.433e+00,2.409e-01,-2.478e-03,1.431e-01,6.584e-03
-8.217e-02,1.311e+00,-1.637e+00,2.434e+00,2.409e-01,-2.478e-03,1.431e-01,6.638e-03
-8.233e-02,1.309e+00,-1.637e+00,2.436e+00,2.409e-01,-2.478e-03,1.431e-01,6.693e-03
-8.249e-02,1.306e+00,-1.637e+00,2.437e+00,2.409e-01,-2.478e-03,1.431e-01,6.748e-03
-8.265e-02,1.304e+00,-1.637e+00,2.439e+00,2.350e-01,5.963e-02,1.418e-01,6.803e-03
-8.280e-02,1.301e+00,-1.637e+00,2.440e+00,6.596e-02,-3.871e-02,1.485e-01,6.858e-03
-8.291e-02,1.300e+00,-1.636e+00,2.442e+00,6.596e-02,-3.871e-02,1.485e-01,6.896e-03
-8.297e-02,1.299e+00,-1.637e+00,2.443e+00,6.596e-02,-3.871e-02,1.485e-01,6.919e-03
-8.302e-02,1.298e+00,-1.637e+00,2.445e+00,6.596e-02,-3.871e-02,1.485e-01,6.936e-03
-8.307e-02,1.297e+00,-1.637e+00,2.446e+00,2.113e-01,-6.458e-02,1.096e-01,6.953e-03
-8.316e-02,1.296e+00,-1.638e+00,2.447e+00,2.113e-01,-6.458e-02,1.096e-01,6.984e-03
-8.328e-02,1.294e+00,-1.639e+00,2.448e+00,1.964e-01,1.166e-01,1.163e-01,7.030e-03
-8.342e-02,1.292e+00,-1.638e+00,2.449e+00,1.964e-01,1.166e-01,1.163e-01,7.081e-03
-8.355e-02,1.290e+00,-1.638e+00,2.451e+00,2.113e-01,-6.458e-02,1.096e-01,7.130e-03
-8.368e-02,1.288e+00,-1.637e+00,2.452e+00,2.261e-01,-5.941e-02,1.297e-01,7.180e-03
-8.383e-02,1.286e+00,-1.638e+00,2.453e+00,2.261e-01,-5.941e-02,1.297e-01,7.233e-03
-8.398e-02,1.284e+00,-1.638e+00,2.454e+00,2.024e-01,1.321e-01,1.136e-01,7.289e-03
-8.412e-02,1.282e+00,-1.638e+00,2.455e+00,2.261e-01,-5.941e-02,1.297e-01,7.344e-03
-8.427e-02,1.279e+00,-1.638e+00,2.457e+00,2.557e-01,-9.564e-02,1.384e-01,7.398e-03
-8.442e-02,1.277e+00,-1.638e+00,2.458e+00,2.261e-01,8.551e-02,1.431e-01,7.458e-03
-8.458e-02,1.275e+00,-1.638e+00,2.459e+00,2.261e-01,8.551e-02,1.431e-01,7.520e-03
-8.474e-02,1.272e+00,-1.637e+00,2.461e+00,2.261e-01,-4.388e-02,1.425e-01,7.579e-03
-8.489e-02,1.270e+00,-1.637e+00,2.462e+00,2.261e-01,-4.388e-02,1.425e-01,7.637e-03
-8.504e-02,1.268e+00,-1.637e+00,2.464e+00,2.261e-01,-4.388e-02,1.425e-01,7.695e-03
-8.519e-02,1.266e+00,-1.638e+00,2.465e+00,2.261e-01,-4.388e-02,1.425e-01,7.754e-03
-8.534e-02,1.263e+00,-1.638e+00,2.467e+00,2.231e-01,6.480e-02,1.425e-01,7.814e-03
-8.550e-02,1.261e+00,-1.638e+00,2.468e+00,2.231e-01,6.480e-02,1.425e-01,7.875e-03
-8.565e-02,1.259e+00,-1.638e+00,2.469e+00,1.045e-01,2.698e-03,1.485e-01,7.934e-03
-8.576e-02,1.257e+00,-1.637e+00,2.471e+00,1.045e-01,2.698e-03,1.485e-01,7.980e-03
-8.585e-02,1.256e+00,-1.637e+00,2.472e+00,2.142e-01,-7.493e-02,1.103e-01,8.013e-03
-8.595e-02,1.254e+00,-1.638e+00,2.474e+00,2.142e-01,-7.493e-02,1.103e-01,8.055e-03
-8.608e-02,1.252e+00,-1.638e+00,2.475e+00,2.053e-01,1.269e-01,1.157e-01,8.108e-03
-8.622e-02,1.250e+00,-1.638e+00,2.476e+00,2.053e-01,1.269e-01,1.157e-01,8.165e-03
-8.636e-02,1.248e+00,-1.637e+00,2.477e+00,2.142e-01,-7.493e-02,1.103e-01,8.220e-03
-8.650e-02,1.246e+00,-1.637e+00,2.478e+00,2.142e-01,-7.493e-02,1.103e-01,8.275e-03
-8.664e-02,1.244e+00,-1.637e+00,2.479e+00,2.142e-01,-7.493e-02,1.103e-01,8.331e-03
-8.678e-02,1.242e+00,-1.638e+00,2.480e+00,2.142e-01,-7.493e-02,1.103e-01,8.390e-03
-8.693e-02,1.240e+00,-1.639e+00,2.481e+00,2.172e-01,5.963e-02,1.411e-01,8.450e-03
-8.707e-02,1.238e+00,-1.639e+00,2.483e+00,2.172e-01,5.963e-02,1.411e-01,8.511e-03
-8.722e-02,1.235e+00,-1.638e+00,2.484e+00,2.172e-01,5.963e-02,1.411e-01,8.574e-03
-8.737e-02,1.233e+00,-1.638e+00,2.486e+00,2.142e-01,-1.163e-01,1.425e-01,8.635e-03
-8.751e-02,1.231e+00,-1.638e+00,2.487e+00,2.172e-01,5.963e-02,1.411e-01,8.696e-03
-8.766e-02,1.229e+00,-1.638e+00,2.488e+00,2.172e-01,5.963e-02,1.411e-01,8.757e-03
-8.780e-02,1.227e+00,-1.638e+00,2.490e+00,2.142e-01,-1.163e-01,1.425e-01,8.819e-03
-8.795e-02,1.225e+00,-1.638e+00,2.491e+00,2.261e-01,-4.388e-02,1.418e-01,8.880e-03
-8.810e-02,1.222e+00,-1.639e+00,2.493e+00,2.231e-01,9.068e-02,1.391e-01,8.944e-03
-8.825e-02,1.220e+00,-1.639e+00,2.494e+00,2.231e-01,9.068e-02,1.391e-01,9.009e-03
-8.840e-02,1.218e+00,-1.638e+00,2.495e+00,1.134e-01,-4.906e-02,1.478e-01,9.074e-03
-8.852e-02,1.216e+00,-1.638e+00,2.497e+00,1.134e-01,-4.906e-02,1.478e-01,9.125e-03
-8.861e-02,1.215e+00,-1.638e+00,2.498e+00,2.320e-01,-3.871e-02,1.002e-01,9.163e-03
-8.872e-02,1.213e+00,-1.638e+00,2.499e+00,2.202e-01,4.410e-02,1.036e-01,9.213e-03
-8.886e-02,1.211e+00,-1.638e+00,2.500e+00,2.202e-01,4.410e-02,1.036e-01,9.274e-03
-8.901e-02,1.209e+00,-1.638e+00,2.501e+00,2.409e-01,-4.388e-02,9.958e-02,9.338e-03
-8.916e-02,1.207e+00,-1.638e+00,2.502e+00,2.409e-01,-4.388e-02,9.958e-02,9.405e-03
-8.932e-02,1.204e+00,-1.638e+00,2.503e+00,2.113e-01,6.998e-02,1.056e-01,9.475e-03
-8.948e-02,1.202e+00,-1.638e+00,2.505e+00,2.113e-01,6.998e-02,1.056e-01,9.543e-03
-8.962e-02,1.200e+00,-1.638e+00,2.506e+00,2.409e-01,-4.388e-02,9.958e-02,9.608e-03
-8.977e-02,1.198e+00,-1.638e+00,2.507e+00,2.439e-01,-7.493e-02,1.378e-01,9.674e-03
-8.993e-02,1.195e+00,-1.638e+00,2.508e+00,2.439e-01,-7.493e-02,1.378e-01,9.744e-03
-9.010e-02,1.193e+00,-1.639e+00,2.509e+00,2.380e-01,8.033e-02,1.384e-01,9.818e-03
-9.026e-02,1.190e+00,-1.639e+00,2.511e+00,2.380e-01,8.033e-02,1.384e-01,9.892e-03
-9.042e-02,1.188e+00,-1.638e+00,2.512e+00,2.380e-01,8.033e-02,1.384e-01,9.965e-03
-9.058e-02,1.186e+00,-1.637e+00,2.513e+00,2.439e-01,-3.353e-02,1.378e-01,1.004e-02
-9.074e-02,1.183e+00,-1.637e+00,2.515e+00,2.439e-01,-3.353e-02,1.378e-01,1.011e-02
-9.090e-02,1.181e+00,-1.637e+00,2.516e+00,2.439e-01,-3.353e-02,1.378e-01,1.018e-02
-9.106e-02,1.178e+00,-1.637e+00,2.518e+00,1.134e-01,-9.046e-02,1.478e-01,1.025e-02
-9.119e-02,1.176e+00,-1.638e+00,2.519e+00,1.134e-01,-9.046e-02,1.478e-01,1.031e-02
-9.128e-02,1.175e+00,-1.639e+00,2.521e+00,6.893e-02,9.068e-02,1.471e-01,1.035e-02
-9.135e-02,1.174e+00,-1.639e+00,2.522e+00,6.893e-02,9.068e-02,1.471e-01,1.039e-02
-9.141e-02,1.173e+00,-1.638e+00,2.524e+00,6.893e-02,9.068e-02,1.471e-01,1.041e-02
-9.145e-02,1.173e+00,-1.638e+00,2.525e+00,2.261e-01,-5.941e-02,1.016e-01,1.043e-02
-9.155e-02,1.171e+00,-1.637e+00,2.526e+00,2.261e-01,-5.941e-02,1.016e-01,1.048e-02
-9.168e-02,1.169e+00,-1.638e+00,2.527e+00,2.261e-01,-5.941e-02,1.016e-01,1.054e-02
-9.182e-02,1.167e+00,-1.638e+00,2.528e+00,2.261e-01,4.928e-02,9.891e-02,1.061e-02
-9.198e-02,1.165e+00,-1.638e+00,2.529e+00,2.261e-01,4.928e-02,9.891e-02,1.068e-02
-9.213e-02,1.162e+00,-1.638e+00,2.530e+00,2.409e-01,-6.976e-02,1.023e-01,1.075e-02
-9.228e-02,1.160e+00,-1.638e+00,2.531e+00,2.409e-01,-6.976e-02,1.023e-01,1.082e-02
-9.244e-02,1.158e+00,-1.638e+00,2.532e+00,2.231e-01,7.515e-02,1.311e-01,1.090e-02
-9.260e-02,1.155e+00,-1.639e+00,2.533e+00,2.231e-01,7.515e-02,1.311e-01,1.097e-02
-9.276e-02,1.153e+00,-1.638e+00,2.535e+00,2.350e-01,-3.353e-02,1.384e-01,1.105e-02
-9.291e-02,1.151e+00,-1.638e+00,2.536e+00,2.350e-01,-3.353e-02,1.384e-01,1.112e-02
-9.307e-02,1.149e+00,-1.638e+00,2.537e+00,2.350e-01,-3.353e-02,1.384e-01,1.119e-02
-9.322e-02,1.146e+00,-1.638e+00,2.539e+00,2.024e-01,7.515e-02,1.398e-01,1.127e-02
-9.337e-02,1.144e+00,-1.638e+00,2.540e+00,2.024e-01,7.515e-02,1.398e-01,1.134e-02
-9.351e-02,1.142e+00,-1.638e+00,2.542e+00,2.202e-01,2.858e-02,1.096e-01,1.141e-02
-9.365e-02,1.140e+00,-1.637e+00,2.543e+00,2.202e-01,2.858e-02,1.096e-01,1.148e-02
-9.380e-02,1.138e+00,-1.637e+00,2.544e+00,2.202e-01,2.858e-02,1.096e-01,1.154e-02
-9.394e-02,1.135e+00,-1.636e+00,2.545e+00,1.698e-01,4.410e-02,1.438e-01,1.161e-02
-9.407e-02,1.133e+00,-1.636e+00,2.546e+00,1.698e-01,4.410e-02,1.438e-01,1.168e-02
-9.419e-02,1.132e+00,-1.636e+00,2.548e+00,1.698e-01,3.893e-02,1.445e-01,1.173e-02
-9.430e-02,1.130e+00,-1.635e+00,2.549e+00,1.698e-01,3.893e-02,1.445e-01,1.178e-02
-9.441e-02,1.128e+00,-1.635e+00,2.551e+00,2.617e-01,-8.011e-02,8.551e-02,1.183e-02
-9.454e-02,1.126e+00,-1.635e+00,2.552e+00,2.617e-01,-8.011e-02,8.551e-02,1.190e-02
-9.470e-02,1.124e+00,-1.635e+00,2.552e+00,2.617e-01,-8.011e-02,8.551e-02,1.197e-02
-9.486e-02,1.121e+00,-1.636e+00,2.553e+00,2.617e-01,-8.011e-02,8.551e-02,1.205e-02
-9.503e-02,1.119e+00,-1.636e+00,2.554e+00,2.617e-01,-8.011e-02,8.551e-02,1.213e-02
-9.520e-02,1.116e+00,-1.637e+00,2.555e+00,2.202e-01,1.822e-02,1.398e-01,1.221e-02
-9.536e-02,1.114e+00,-1.637e+00,2.556e+00,2.231e-01,3.375e-02,1.264e-01,1.229e-02
-9.551e-02,1.111e+00,-1.637e+00,2.558e+00,2.231e-01,3.375e-02,1.264e-01,1.236e-02
-9.566e-02,1.109e+00,-1.636e+00,2.559e+00,2.231e-01,3.375e-02,1.264e-01,1.243e-02
-9.580e-02,1.107e+00,-1.636e+00,2.560e+00,2.231e-01,3.375e-02,1.264e-01,1.251e-02
-9.595e-02,1.105e+00,-1.636e+00,2.561e+00,2.231e-01,3.375e-02,1.264e-01,1.258e-02
-9.609e-02,1.102e+00,-1.635e+00,2.563e+00,2.231e-01,3.375e-02,1.264e-01,1.265e-02
-9.624e-02,1.100e+00,-1.635e+00,2.564e+00,2.231e-01,3.375e-02,1.264e-01,1.272e-02
-9.638e-02,1.098e+00,-1.635e+00,2.565e+00,2.320e-01,3.893e-02,1.224e-01,1.279e-02
-9.653e-02,1.096e+00,-1.634e+00,2.566e+00,2.172e-01,-1.800e-02,1.411e-01,1.286e-02
-9.667e-02,1.093e+00,-1.634e+00,2.568e+00,2.172e-01,-1.800e-02,1.411e-01,1.293e-02
-9.681e-02,1.091e+00,-1.634e+00,2.569e+00,2.172e-01,-1.800e-02,1.411e-01,1.300e-02
-9.695e-02,1.089e+00,-1.634e+00,2.571e+00,2.172e-01,-1.800e-02,1.411e-01,1.307e-02
-9.709e-02,1.087e+00,-1.635e+00,2.572e+00,2.172e-01,-1.800e-02,1.411e-01,1.313e-02
-9.723e-02,1.085e+00,-1.635e+00,2.573e+00,2.172e-01,-1.800e-02,1.411e-01,1.320e-02
-9.736e-02,1.083e+00,-1.635e+00,2.575e+00,2.024e-01,-3.353e-02,1.431e-01,1.327e-02
-9.750e-02,1.080e+00,-1.635e+00,2.576e+00,2.024e-01,-3.353e-02,1.431e-01,1.334e-02
-9.763e-02,1.078e+00,-1.636e+00,2.578e+00,2.617e-01,-8.011e-02,8.685e-02,1.341e-02
-9.778e-02,1.076e+00,-1.636e+00,2.579e+00,2.617e-01,-8.011e-02,8.685e-02,1.348e-02
-9.794e-02,1.074e+00,-1.636e+00,2.579e+00,2.291e-01,-2.478e-03,1.036e-01,1.357e-02
-9.810e-02,1.071e+00,-1.637e+00,2.581e+00,2.291e-01,-2.478e-03,1.036e-01,1.365e-02
-9.826e-02,1.069e+00,-1.637e+00,2.582e+00,2.291e-01,-2.478e-03,1.036e-01,1.373e-02
-9.841e-02,1.067e+00,-1.637e+00,2.583e+00,2.498e-01,-8.011e-02,9.824e-02,1.381e-02
-9.857e-02,1.064e+00,-1.637e+00,2.584e+00,2.498e-01,-8.011e-02,9.824e-02,1.389e-02
-9.873e-02,1.062e+00,-1.638e+00,2.585e+00,2.498e-01,-8.011e-02,9.824e-02,1.398e-02
-9.890e-02,1.059e+00,-1.639e+00,2.586e+00,2.380e-01,1.114e-01,9.489e-02,1.407e-02
-9.907e-02,1.057e+00,-1.639e+00,2.586e+00,2.380e-01,1.114e-01,9.489e-02,1.416e-02
-9.923e-02,1.054e+00,-1.638e+00,2.587e+00,1.964e-01,-1.800e-02,1.425e-01,1.425e-02
-9.938e-02,1.052e+00,-1.637e+00,2.589e+00,1.964e-01,-1.800e-02,1.425e-01,1.433e-02
-9.951e-02,1.050e+00,-1.637e+00,2.590e+00,2.113e-01,-3.353e-02,1.404e-01,1.440e-02
-9.965e-02,1.048e+00,-1.638e+00,2.592e+00,2.113e-01,-3.353e-02,1.404e-01,1.447e-02
-9.979e-02,1.046e+00,-1.638e+00,2.593e+00,2.113e-01,-3.353e-02,1.404e-01,1.455e-02
-9.993e-02,1.044e+00,-1.638e+00,2.595e+00,2.113e-01,6.480e-02,1.404e-01,1.463e-02
-1.001e-01,1.042e+00,-1.638e+00,2.596e+00,2.113e-01,6.480e-02,1.404e-01,1.471e-02
-1.002e-01,1.040e+00,-1.638e+00,2.597e+00,2.113e-01,-3.353e-02,1.404e-01,1.478e-02
-1.004e-01,1.038e+00,-1.637e+00,2.599e+00,2.113e-01,-3.353e-02,1.404e-01,1.486e-02
-1.005e-01,1.035e+00,-1.638e+00,2.600e+00,2.172e-01,-2.835e-02,1.398e-01,1.494e-02
-1.006e-01,1.033e+00,-1.638e+00,2.602e+00,1.045e-01,2.340e-02,1.491e-01,1.502e-02
-1.008e-01,1.032e+00,-1.638e+00,2.603e+00,1.045e-01,2.340e-02,1.491e-01,1.508e-02
-1.008e-01,1.030e+00,-1.638e+00,2.605e+00,2.439e-01,-2.318e-02,9.891e-02,1.513e-02
-1.010e-01,1.029e+00,-1.638e+00,2.605e+00,2.439e-01,-2.318e-02,9.891e-02,1.519e-02
-1.011e-01,1.026e+00,-1.638e+00,2.606e+00,2.439e-01,-2.318e-02,9.891e-02,1.527e-02
-1.013e-01,1.024e+00,-1.638e+00,2.607e+00,2.320e-01,2.097e-01,1.130e-01,1.536e-02
-1.014e-01,1.022e+00,-1.637e+00,2.609e+00,2.439e-01,-2.318e-02,9.891e-02,1.545e-02
-1.016e-01,1.019e+00,-1.637e+00,2.610e+00,2.498e-01,-8.011e-02,9.824e-02,1.554e-02
-1.017e-01,1.017e+00,-1.637e+00,2.611e+00,2.498e-01,-8.011e-02,9.824e-02,1.563e-02
-1.019e-01,1.014e+00,-1.638e+00,2.612e+00,2.202e-01,-1.800e-02,1.404e-01,1.572e-02
-1.021e-01,1.012e+00,-1.638e+00,2.613e+00,2.202e-01,-1.800e-02,1.404e-01,1.581e-02
-1.022e-01,1.010e+00,-1.638e+00,2.614e+00,2.172e-01,8.033e-02,1.398e-01,1.589e-02
-1.024e-01,1.008e+00,-1.638e+00,2.616e+00,2.172e-01,8.033e-02,1.398e-01,1.598e-02
-1.025e-01,1.005e+00,-1.637e+00,2.617e+00,2.202e-01,-1.800e-02,1.404e-01,1.606e-02
-1.027e-01,1.003e+00,-1.637e+00,2.619e+00,2.083e-01,7.873e-03,1.398e-01,1.614e-02
-1.028e-01,1.001e+00,-1.637e+00,2.620e+00,2.083e-01,7.873e-03,1.398e-01,1.622e-02
-1.029e-01,9.989e-01,-1.637e+00,2.621e+00,2.083e-01,7.873e-03,1.398e-01,1.630e-02
-1.031e-01,9.968e-01,-1.637e+00,2.623e+00,2.083e-01,7.873e-03,1.398e-01,1.638e-02
-1.032e-01,9.947e-01,-1.637e+00,2.624e+00,2.083e-01,7.873e-03,1.398e-01,1.646e-02
-1.034e-01,9.926e-01,-1.637e+00,2.626e+00,1.164e-01,4.410e-02,1.485e-01,1.654e-02
-1.035e-01,9.909e-01,-1.636e+00,2.627e+00,1.164e-01,4.410e-02,1.485e-01,1.660e-02
-1.036e-01,9.896e-01,-1.636e+00,2.629e+00,1.164e-01,4.410e-02,1.485e-01,1.665e-02
-1.036e-01,9.884e-01,-1.636e+00,2.630e+00,2.498e-01,6.998e-02,9.288e-02,1.669e-02
-1.037e-01,9.867e-01,-1.635e+00,2.631e+00,2.617e-01,6.998e-02,9.154e-02,1.676e-02
-1.039e-01,9.844e-01,-1.635e+00,2.632e+00,2.617e-01,6.998e-02,9.154e-02,1.684e-02
-1.041e-01,9.819e-01,-1.634e+00,2.633e+00,2.617e-01,6.998e-02,9.154e-02,1.693e-02
-1.042e-01,9.793e-01,-1.634e+00,2.634e+00,2.617e-01,6.998e-02,9.154e-02,1.702e-02
-1.044e-01,9.767e-01,-1.633e+00,2.635e+00,2.617e-01,6.998e-02,9.154e-02,1.711e-02
-1.045e-01,9.741e-01,-1.633e+00,2.636e+00,2.617e-01,6.998e-02,9.154e-02,1.719e-02
-1.047e-01,9.716e-01,-1.632e+00,2.636e+00,2.261e-01,7.515e-02,1.116e-01,1.728e-02
-1.048e-01,9.691e-01,-1.632e+00,2.638e+00,2.291e-01,3.893e-02,1.056e-01,1.736e-02
-1.050e-01,9.668e-01,-1.631e+00,2.639e+00,2.291e-01,3.893e-02,1.056e-01,1.744e-02
-1.051e-01,9.645e-01,-1.631e+00,2.640e+00,2.291e-01,3.893e-02,1.056e-01,1.752e-02
-1.053e-01,9.622e-01,-1.630e+00,2.641e+00,2.291e-01,3.893e-02,1.056e-01,1.759e-02
-1.054e-01,9.599e-01,-1.630e+00,2.642e+00,2.291e-01,3.893e-02,1.056e-01,1.766e-02
-1.055e-01,9.576e-01,-1.629e+00,2.643e+00,2.291e-01,3.893e-02,1.056e-01,1.774e-02
-1.057e-01,9.553e-01,-1.629e+00,2.644e+00,2.291e-01,3.893e-02,1.056e-01,1.781e-02
-1.058e-01,9.530e-01,-1.629e+00,2.645e+00,1.786e-01,-1.800e-02,1.425e-01,1.788e-02
-1.059e-01,9.509e-01,-1.628e+00,2.646e+00,1.786e-01,-1.800e-02,1.425e-01,1.794e-02
-1.060e-01,9.490e-01,-1.629e+00,2.648e+00,1.786e-01,-1.800e-02,1.425e-01,1.800e-02
-1.061e-01,9.472e-01,-1.629e+00,2.649e+00,1.786e-01,-1.800e-02,1.425e-01,1.806e-02
-1.062e-01,9.454e-01,-1.629e+00,2.651e+00,1.786e-01,-1.800e-02,1.425e-01,1.811e-02
-1.063e-01,9.436e-01,-1.629e+00,2.652e+00,1.786e-01,-1.800e-02,1.425e-01,1.817e-02
-1.064e-01,9.418e-01,-1.629e+00,2.653e+00,1.786e-01,-1.800e-02,1.425e-01,1.823e-02
-1.066e-01,9.401e-01,-1.629e+00,2.655e+00,1.786e-01,-1.800e-02,1.425e-01,1.828e-02
-1.067e-01,9.383e-01,-1.630e+00,2.656e+00,2.587e-01,5.963e-02,8.350e-02,1.834e-02
-1.068e-01,9.362e-01,-1.630e+00,2.657e+00,2.587e-01,5.963e-02,8.350e-02,1.841e-02
-1.069e-01,9.337e-01,-1.629e+00,2.658e+00,2.646e-01,-1.283e-02,8.350e-02,1.849e-02
-1.071e-01,9.311e-01,-1.629e+00,2.659e+00,2.142e-01,8.551e-02,1.404e-01,1.857e-02
-1.072e-01,9.287e-01,-1.628e+00,2.660e+00,2.142e-01,8.551e-02,1.404e-01,1.865e-02
-1.073e-01,9.265e-01,-1.628e+00,2.662e+00,2.142e-01,8.551e-02,1.404e-01,1.872e-02
-1.075e-01,9.243e-01,-1.627e+00,2.663e+00,2.142e-01,8.551e-02,1.404e-01,1.878e-02
-1.076e-01,9.222e-01,-1.626e+00,2.664e+00,2.142e-01,8.551e-02,1.404e-01,1.885e-02
-1.077e-01,9.200e-01,-1.625e+00,2.666e+00,2.142e-01,8.551e-02,1.404e-01,1.891e-02
-1.078e-01,9.179e-01,-1.624e+00,2.667e+00,2.142e-01,8.551e-02,1.404e-01,1.897e-02
-1.079e-01,9.158e-01,-1.624e+00,2.669e+00,2.261e-01,1.735e-01,1.076e-01,1.903e-02
-1.080e-01,9.136e-01,-1.622e+00,2.670e+00,2.261e-01,1.735e-01,1.076e-01,1.909e-02
-1.082e-01,9.113e-01,-1.621e+00,2.671e+00,1.490e-01,1.373e-01,1.451e-01,1.914e-02
-1.083e-01,9.094e-01,-1.619e+00,2.672e+00,1.490e-01,1.373e-01,1.451e-01,1.919e-02
-1.083e-01,9.077e-01,-1.618e+00,2.674e+00,1.490e-01,1.373e-01,1.451e-01,1.922e-02
-1.084e-01,9.062e-01,-1.616e+00,2.675e+00,1.490e-01,1.373e-01,1.451e-01,1.926e-02
-1.085e-01,9.047e-01,-1.615e+00,2.677e+00,1.490e-01,1.373e-01,1.451e-01,1.928e-02
-1.085e-01,9.032e-01,-1.614e+00,2.678e+00,1.490e-01,1.373e-01,1.451e-01,1.931e-02
-1.086e-01,9.017e-01,-1.612e+00,2.680e+00,1.431e-01,-7.653e-03,1.458e-01,1.934e-02
-1.087e-01,9.002e-01,-1.611e+00,2.681e+00,1.431e-01,-7.653e-03,1.458e-01,1.936e-02
-1.087e-01,8.988e-01,-1.611e+00,2.682e+00,2.646e-01,-3.353e-02,8.015e-02,1.938e-02
-1.088e-01,8.969e-01,-1.611e+00,2.683e+00,2.646e-01,-3.353e-02,8.015e-02,1.941e-02
-1.089e-01,8.944e-01,-1.611e+00,2.684e+00,2.646e-01,-3.353e-02,8.015e-02,1.945e-02
-1.090e-01,8.919e-01,-1.612e+00,2.685e+00,2.617e-01,-4.906e-02,8.149e-02,1.949e-02
-1.091e-01,8.893e-01,-1.612e+00,2.686e+00,2.587e-01,-8.529e-02,9.489e-02,1.953e-02
-1.092e-01,8.867e-01,-1.612e+00,2.687e+00,2.587e-01,-8.529e-02,9.489e-02,1.957e-02
-1.093e-01,8.841e-01,-1.613e+00,2.688e+00,2.587e-01,-8.529e-02,9.489e-02,1.962e-02
-1.094e-01,8.816e-01,-1.613e+00,2.689e+00,2.469e-01,8.033e-02,9.623e-02,1.966e-02
-1.095e-01,8.790e-01,-1.613e+00,2.689e+00,2.469e-01,8.033e-02,9.623e-02,1.971e-02
-1.096e-01,8.766e-01,-1.613e+00,2.690e+00,2.587e-01,-8.529e-02,9.489e-02,1.976e-02
-1.098e-01,8.740e-01,-1.613e+00,2.691e+00,2.587e-01,-8.529e-02,9.489e-02,1.980e-02
-1.099e-01,8.715e-01,-1.613e+00,2.692e+00,2.587e-01,-8.529e-02,9.489e-02,1.985e-02
-1.100e-01,8.689e-01,-1.614e+00,2.693e+00,2.113e-01,9.586e-02,1.404e-01,1.989e-02
-1.101e-01,8.666e-01,-1.614e+00,2.695e+00,2.053e-01,1.735e-01,1.398e-01,1.994e-02
-1.102e-01,8.644e-01,-1.613e+00,2.696e+00,2.083e-01,-1.800e-02,1.398e-01,1.998e-02
-1.102e-01,8.623e-01,-1.612e+00,2.697e+00,2.083e-01,-1.800e-02,1.398e-01,2.002e-02
-1.103e-01,8.602e-01,-1.612e+00,2.699e+00,2.083e-01,-1.800e-02,1.398e-01,2.005e-02
-1.104e-01,8.581e-01,-1.612e+00,2.700e+00,2.083e-01,-1.800e-02,1.398e-01,2.009e-02
-1.105e-01,8.560e-01,-1.612e+00,2.702e+00,2.083e-01,-1.800e-02,1.398e-01,2.012e-02
-1.106e-01,8.539e-01,-1.612e+00,2.703e+00,2.083e-01,-1.800e-02,1.398e-01,2.016e-02
-1.107e-01,8.519e-01,-1.613e+00,2.704e+00,2.083e-01,-1.800e-02,1.398e-01,2.020e-02
-1.108e-01,8.498e-01,-1.613e+00,2.706e+00,-2.240e-03,-3.353e-02,1.451e-01,2.024e-02
-1.108e-01,8.486e-01,-1.613e+00,2.707e+00,-2.240e-03,-3.353e-02,1.451e-01,2.026e-02
-1.108e-01,8.482e-01,-1.613e+00,2.709e+00,2.469e-01,9.586e-02,9.556e-02,2.027e-02
-1.109e-01,8.471e-01,-1.613e+00,2.710e+00,2.469e-01,9.586e-02,9.556e-02,2.029e-02
-1.110e-01,8.450e-01,-1.612e+00,2.711e+00,2.469e-01,9.586e-02,9.556e-02,2.033e-02
-1.111e-01,8.427e-01,-1.611e+00,2.712e+00,2.409e-01,5.445e-02,9.824e-02,2.037e-02
-1.112e-01,8.402e-01,-1.611e+00,2.713e+00,2.409e-01,5.445e-02,9.824e-02,2.041e-02
-1.113e-01,8.378e-01,-1.610e+00,2.714e+00,2.409e-01,5.445e-02,9.824e-02,2.045e-02
-1.114e-01,8.354e-01,-1.609e+00,2.715e+00,2.409e-01,5.445e-02,9.824e-02,2.049e-02
-1.114e-01,8.330e-01,-1.609e+00,2.716e+00,2.409e-01,5.445e-02,9.824e-02,2.053e-02
-1.115e-01,8.306e-01,-1.608e+00,2.717e+00,2.409e-01,5.445e-02,9.824e-02,2.056e-02
-1.116e-01,8.282e-01,-1.608e+00,2.718e+00,1.935e-01,6.480e-02,1.398e-01,2.060e-02
-1.117e-01,8.260e-01,-1.607e+00,2.719e+00,1.935e-01,6.480e-02,1.398e-01,2.063e-02
-1.118e-01,8.239e-01,-1.607e+00,2.720e+00,1.935e-01,6.480e-02,1.398e-01,2.065e-02
-1.118e-01,8.220e-01,-1.606e+00,2.722e+00,1.935e-01,6.480e-02,1.398e-01,2.068e-02
-1.119e-01,8.200e-01,-1.605e+00,2.723e+00,1.935e-01,6.480e-02,1.398e-01,2.070e-02
-1.120e-01,8.181e-01,-1.605e+00,2.725e+00,1.935e-01,6.480e-02,1.398e-01,2.073e-02
-1.120e-01,8.161e-01,-1.604e+00,2.726e+00,1.935e-01,6.480e-02,1.398e-01,2.075e-02
-1.121e-01,8.142e-01,-1.603e+00,2.727e+00,2.142e-01,1.305e-02,1.398e-01,2.077e-02
-1.122e-01,8.122e-01,-1.603e+00,2.729e+00,2.142e-01,1.305e-02,1.398e-01,2.079e-02
-1.122e-01,8.101e-01,-1.603e+00,2.730e+00,2.142e-01,1.305e-02,1.398e-01,2.081e-02
-1.123e-01,8.079e-01,-1.602e+00,2.732e+00,8.969e-02,3.893e-02,1.485e-01,2.083e-02
-1.124e-01,8.063e-01,-1.602e+00,2.733e+00,8.969e-02,3.893e-02,1.485e-01,2.085e-02
-1.124e-01,8.052e-01,-1.602e+00,2.734e+00,8.969e-02,3.893e-02,1.485e-01,2.086e-02
-1.124e-01,8.042e-01,-1.602e+00,2.736e+00,2.587e-01,-1.800e-02,8.350e-02,2.087e-02
-1.125e-01,8.026e-01,-1.601e+00,2.737e+00,2.587e-01,-1.800e-02,8.350e-02,2.088e-02
-1.125e-01,8.003e-01,-1.601e+00,2.738e+00,2.587e-01,-1.800e-02,8.350e-02,2.090e-02
-1.126e-01,7.978e-01,-1.602e+00,2.738e+00,2.587e-01,-1.800e-02,8.350e-02,2.092e-02
-1.127e-01,7.952e-01,-1.602e+00,2.739e+00,2.587e-01,-1.800e-02,8.350e-02,2.095e-02
-1.128e-01,7.926e-01,-1.602e+00,2.740e+00,2.587e-01,-1.800e-02,8.350e-02,2.097e-02
-1.129e-01,7.900e-01,-1.602e+00,2.741e+00,2.587e-01,-1.800e-02,8.350e-02,2.100e-02
-1.129e-01,7.874e-01,-1.602e+00,2.742e+00,2.439e-01,1.735e-01,1.157e-01,2.102e-02
-1.130e-01,7.849e-01,-1.602e+00,2.743e+00,2.439e-01,1.735e-01,1.157e-01,2.105e-02
-1.131e-01,7.825e-01,-1.600e+00,2.744e+00,2.439e-01,1.735e-01,1.157e-01,2.107e-02
-1.132e-01,7.800e-01,-1.599e+00,2.745e+00,2.439e-01,1.321e-01,9.958e-02,2.109e-02
-1.132e-01,7.776e-01,-1.598e+00,2.746e+00,2.439e-01,1.321e-01,9.958e-02,2.110e-02
-1.133e-01,7.752e-01,-1.596e+00,2.747e+00,2.439e-01,1.321e-01,9.958e-02,2.112e-02
-1.134e-01,7.727e-01,-1.595e+00,2.748e+00,2.439e-01,1.321e-01,9.958e-02,2.112e-02
-1.134e-01,7.703e-01,-1.594e+00,2.749e+00,2.439e-01,1.321e-01,9.958e-02,2.113e-02
-1.135e-01,7.678e-01,-1.592e+00,2.750e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.135e-01,7.656e-01,-1.591e+00,2.752e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.636e-01,-1.591e+00,2.753e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.617e-01,-1.591e+00,2.754e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.597e-01,-1.591e+00,2.756e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.137e-01,7.578e-01,-1.591e+00,2.757e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.137e-01,7.559e-01,-1.591e+00,2.759e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.138e-01,7.540e-01,-1.591e+00,2.760e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.138e-01,7.521e-01,-1.591e+00,2.761e+00,2.617e-01,-1.800e-02,8.216e-02,2.113e-02
-1.138e-01,7.499e-01,-1.591e+00,2.762e+00,2.617e-01,-1.800e-02,8.216e-02,2.113e-02
-1.139e-01,7.474e-01,-1.591e+00,2.763e+00,2.587e-01,8.033e-02,9.288e-02,2.113e-02
-1.139e-01,7.448e-01,-1.591e+00,2.764e+00,2.587e-01,8.033e-02,9.288e-02,2.113e-02
-1.140e-01,7.423e-01,-1.590e+00,2.765e+00,2.587e-01,8.033e-02,9.288e-02,2.112e-02
-1.140e-01,7.397e-01,-1.589e+00,2.766e+00,2.587e-01,8.033e-02,9.288e-02,2.112e-02
-1.141e-01,7.371e-01,-1.589e+00,2.767e+00,2.587e-01,8.033e-02,9.288e-02,2.112e-02
-1.141e-01,7.346e-01,-1.588e+00,2.768e+00,2.409e-01,-6.458e-02,1.130e-01,2.111e-02
-1.142e-01,7.321e-01,-1.588e+00,2.769e+00,2.409e-01,-6.458e-02,1.130e-01,2.111e-02
-1.142e-01,7.296e-01,-1.589e+00,2.770e+00,2.557e-01,-1.283e-02,9.422e-02,2.110e-02
-1.143e-01,7.271e-01,-1.589e+00,2.771e+00,1.816e-01,4.928e-02,1.411e-01,2.110e-02
-1.143e-01,7.249e-01,-1.589e+00,2.772e+00,1.816e-01,4.928e-02,1.411e-01,2.110e-02
-1.143e-01,7.230e-01,-1.589e+00,2.774e+00,1.846e-01,-1.800e-02,1.418e-01,2.109e-02
-1.144e-01,7.211e-01,-1.588e+00,2.775e+00,1.846e-01,-1.800e-02,1.418e-01,2.109e-02
-1.144e-01,7.192e-01,-1.588e+00,2.777e+00,1.846e-01,-1.800e-02,1.418e-01,2.109e-02
-1.144e-01,7.174e-01,-1.589e+00,2.778e+00,1.846e-01,-1.800e-02,1.418e-01,2.108e-02
-1.145e-01,7.155e-01,-1.589e+00,2.779e+00,1.846e-01,-1.800e-02,1.418e-01,2.108e-02
-1.145e-01,7.137e-01,-1.589e+00,2.781e+00,1.816e-01,4.928e-02,1.411e-01,2.108e-02
-1.145e-01,7.118e-01,-1.589e+00,2.782e+00,1.816e-01,4.928e-02,1.411e-01,2.108e-02
-1.146e-01,7.100e-01,-1.588e+00,2.784e+00,1.846e-01,-1.800e-02,1.418e-01,2.108e-02
-1.146e-01,7.082e-01,-1.588e+00,2.785e+00,1.846e-01,-1.800e-02,1.418e-01,2.107e-02
-1.146e-01,7.063e-01,-1.588e+00,2.787e+00,4.224e-02,-1.283e-02,1.465e-01,2.107e-02
-1.147e-01,7.051e-01,-1.588e+00,2.788e+00,2.646e-01,-6.458e-02,9.556e-02,2.107e-02
-1.147e-01,7.035e-01,-1.589e+00,2.789e+00,2.646e-01,-6.458e-02,9.556e-02,2.107e-02
-1.147e-01,7.012e-01,-1.589e+00,2.790e+00,2.587e-01,-1.283e-02,8.149e-02,2.107e-02
-1.148e-01,6.987e-01,-1.589e+00,2.791e+00,2.587e-01,-1.283e-02,8.149e-02,2.107e-02
-1.148e-01,6.961e-01,-1.589e+00,2.792e+00,2.587e-01,-1.283e-02,8.149e-02,2.106e-02
-1.149e-01,6.935e-01,-1.590e+00,2.792e+00,2.587e-01,-1.283e-02,8.149e-02,2.107e-02
-1.149e-01,6.909e-01,-1.590e+00,2.793e+00,2.587e-01,-1.283e-02,8.149e-02,2.107e-02
-1.150e-01,6.883e-01,-1.590e+00,2.794e+00,2.587e-01,-1.283e-02,8.149e-02,2.107e-02
-1.150e-01,6.858e-01,-1.590e+00,2.795e+00,2.469e-01,6.998e-02,1.277e-01,2.107e-02
-1.151e-01,6.832e-01,-1.590e+00,2.796e+00,2.469e-01,6.998e-02,1.277e-01,2.107e-02
-1.151e-01,6.807e-01,-1.589e+00,2.797e+00,2.469e-01,6.998e-02,1.277e-01,2.107e-02
-1.152e-01,6.782e-01,-1.589e+00,2.799e+00,2.439e-01,-7.653e-03,1.090e-01,2.107e-02
-1.152e-01,6.758e-01,-1.588e+00,2.800e+00,2.439e-01,-7.653e-03,1.090e-01,2.107e-02
-1.152e-01,6.733e-01,-1.588e+00,2.801e+00,2.439e-01,-7.653e-03,1.090e-01,2.107e-02
-1.153e-01,6.709e-01,-1.588e+00,2.802e+00,2.380e-01,-7.653e-03,1.123e-01,2.107e-02
-1.153e-01,6.684e-01,-1.588e+00,2.803e+00,2.380e-01,-7.653e-03,1.123e-01,2.107e-02
-1.154e-01,6.660e-01,-1.588e+00,2.804e+00,1.015e-01,3.375e-02,1.485e-01,2.107e-02
-1.154e-01,6.642e-01,-1.588e+00,2.806e+00,1.015e-01,3.375e-02,1.485e-01,2.107e-02
-1.154e-01,6.630e-01,-1.588e+00,2.807e+00,1.015e-01,3.375e-02,1.485e-01,2.107e-02
-1.154e-01,6.619e-01,-1.588e+00,2.809e+00,1.015e-01,3.375e-02,1.485e-01,2.107e-02
-1.155e-01,6.608e-01,-1.587e+00,2.810e+00,1.015e-01,3.375e-02,1.485e-01,2.107e-02
-1.155e-01,6.598e-01,-1.587e+00,2.812e+00,1.015e-01,3.375e-02,1.485e-01,2.106e-02
-1.155e-01,6.588e-01,-1.587e+00,2.813e+00,1.015e-01,3.375e-02,1.485e-01,2.106e-02
-1.155e-01,6.578e-01,-1.586e+00,2.815e+00,2.380e-01,-8.011e-02,8.015e-02,2.106e-02
-1.155e-01,6.562e-01,-1.586e+00,2.815e+00,2.380e-01,-8.011e-02,8.015e-02,2.106e-02
-1.156e-01,6.540e-01,-1.587e+00,2.816e+00,2.380e-01,-8.011e-02,8.015e-02,2.105e-02
-1.156e-01,6.517e-01,-1.588e+00,2.817e+00,2.380e-01,-8.011e-02,8.015e-02,2.105e-02
-1.156e-01,6.494e-01,-1.589e+00,2.818e+00,2.380e-01,-8.011e-02,8.015e-02,2.105e-02
-1.157e-01,6.470e-01,-1.589e+00,2.819e+00,2.587e-01,-5.423e-02,8.149e-02,2.106e-02
-1.157e-01,6.445e-01,-1.590e+00,2.819e+00,2.557e-01,1.114e-01,9.623e-02,2.106e-02
-1.158e-01,6.420e-01,-1.590e+00,2.820e+00,2.557e-01,1.114e-01,9.623e-02,2.107e-02
-1.158e-01,6.395e-01,-1.589e+00,2.821e+00,2.557e-01,1.114e-01,9.623e-02,2.107e-02
-1.159e-01,6.369e-01,-1.589e+00,2.822e+00,2.587e-01,-1.733e-01,8.015e-02,2.107e-02
-1.159e-01,6.344e-01,-1.589e+00,2.823e+00,2.587e-01,-1.733e-01,8.015e-02,2.108e-02
-1.160e-01,6.319e-01,-1.589e+00,2.824e+00,2.557e-01,1.114e-01,9.623e-02,2.108e-02
-1.160e-01,6.294e-01,-1.589e+00,2.825e+00,2.557e-01,1.114e-01,9.623e-02,2.109e-02
-1.161e-01,6.269e-01,-1.589e+00,2.826e+00,2.557e-01,1.114e-01,9.623e-02,2.109e-02
-1.161e-01,6.244e-01,-1.588e+00,2.827e+00,2.083e-01,-2.835e-02,1.391e-01,2.109e-02
-1.161e-01,6.220e-01,-1.588e+00,2.828e+00,2.083e-01,-2.835e-02,1.391e-01,2.109e-02
-1.162e-01,6.198e-01,-1.588e+00,2.830e+00,2.083e-01,-2.835e-02,1.391e-01,2.110e-02
-1.162e-01,6.177e-01,-1.588e+00,2.831e+00,2.083e-01,-2.835e-02,1.391e-01,2.110e-02
-1.162e-01,6.156e-01,-1.588e+00,2.832e+00,2.083e-01,-2.835e-02,1.391e-01,2.110e-02
-1.163e-01,6.135e-01,-1.589e+00,2.834e+00,2.083e-01,-2.835e-02,1.391e-01,2.110e-02
-1.163e-01,6.115e-01,-1.589e+00,2.835e+00,1.727e-01,1.114e-01,1.411e-01,2.111e-02
-1.164e-01,6.095e-01,-1.589e+00,2.837e+00,2.409e-01,-2.835e-02,1.311e-01,2.111e-02
-1.164e-01,6.074e-01,-1.588e+00,2.838e+00,2.409e-01,-2.835e-02,1.311e-01,2.111e-02
-1.164e-01,6.051e-01,-1.588e+00,2.839e+00,2.409e-01,-2.835e-02,1.311e-01,2.112e-02
-1.165e-01,6.027e-01,-1.589e+00,2.840e+00,2.587e-01,-8.011e-02,8.886e-02,2.112e-02
-1.165e-01,6.003e-01,-1.589e+00,2.841e+00,2.646e-01,1.062e-01,9.288e-02,2.113e-02
-1.166e-01,5.977e-01,-1.589e+00,2.842e+00,2.646e-01,1.062e-01,9.288e-02,2.114e-02
-1.166e-01,5.952e-01,-1.589e+00,2.843e+00,2.587e-01,-8.011e-02,8.886e-02,2.114e-02
-1.167e-01,5.926e-01,-1.589e+00,2.844e+00,2.587e-01,-8.011e-02,8.886e-02,2.115e-02
-1.167e-01,5.900e-01,-1.589e+00,2.845e+00,2.646e-01,1.062e-01,9.288e-02,2.115e-02
-1.168e-01,5.875e-01,-1.589e+00,2.846e+00,2.646e-01,1.062e-01,9.288e-02,2.116e-02
-1.168e-01,5.849e-01,-1.589e+00,2.847e+00,2.646e-01,1.062e-01,9.288e-02,2.117e-02
-1.168e-01,5.823e-01,-1.588e+00,2.848e+00,2.498e-01,6.998e-02,1.190e-01,2.118e-02
-1.169e-01,5.798e-01,-1.588e+00,2.849e+00,2.498e-01,6.998e-02,1.190e-01,2.118e-02
-1.169e-01,5.772e-01,-1.587e+00,2.850e+00,2.498e-01,6.998e-02,1.190e-01,2.119e-02
-1.170e-01,5.747e-01,-1.586e+00,2.851e+00,2.498e-01,6.998e-02,1.190e-01,2.119e-02
-1.170e-01,5.722e-01,-1.586e+00,2.853e+00,2.498e-01,6.998e-02,1.190e-01,2.119e-02
-1.170e-01,5.697e-01,-1.585e+00,2.854e+00,2.498e-01,6.998e-02,1.190e-01,2.119e-02
-1.171e-01,5.672e-01,-1.584e+00,2.855e+00,2.498e-01,6.998e-02,1.190e-01,2.119e-02
-1.171e-01,5.647e-01,-1.584e+00,2.856e+00,2.498e-01,6.998e-02,1.190e-01,2.118e-02
-1.171e-01,5.622e-01,-1.583e+00,2.857e+00,9.858e-02,3.375e-02,1.471e-01,2.118e-02
-1.172e-01,5.603e-01,-1.582e+00,2.859e+00,9.858e-02,3.375e-02,1.471e-01,2.117e-02
-1.172e-01,5.591e-01,-1.582e+00,2.860e+00,9.858e-02,3.375e-02,1.471e-01,2.117e-02
-1.172e-01,5.580e-01,-1.582e+00,2.862e+00,9.858e-02,3.375e-02,1.471e-01,2.116e-02
-1.172e-01,5.570e-01,-1.581e+00,2.863e+00,9.858e-02,3.375e-02,1.471e-01,2.116e-02
-1.172e-01,5.560e-01,-1.581e+00,2.865e+00,9.858e-02,3.375e-02,1.471e-01,2.116e-02
-1.172e-01,5.550e-01,-1.581e+00,2.866e+00,2.646e-01,-1.267e-01,7.881e-02,2.115e-02
-1.172e-01,5.534e-01,-1.581e+00,2.867e+00,2.646e-01,-1.267e-01,7.881e-02,2.114e-02
-1.173e-01,5.511e-01,-1.581e+00,2.868e+00,2.646e-01,-1.267e-01,7.881e-02,2.113e-02
-1.173e-01,5.486e-01,-1.582e+00,2.868e+00,2.646e-01,-1.267e-01,7.881e-02,2.113e-02
-1.173e-01,5.461e-01,-1.582e+00,2.869e+00,2.646e-01,-1.267e-01,7.881e-02,2.112e-02
-1.174e-01,5.435e-01,-1.583e+00,2.870e+00,2.617e-01,-2.318e-02,8.082e-02,2.111e-02
-1.174e-01,5.409e-01,-1.583e+00,2.871e+00,2.676e-01,-1.283e-02,8.953e-02,2.111e-02
-1.174e-01,5.383e-01,-1.584e+00,2.872e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.175e-01,5.357e-01,-1.584e+00,2.873e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.175e-01,5.330e-01,-1.584e+00,2.874e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.175e-01,5.303e-01,-1.584e+00,2.874e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.176e-01,5.277e-01,-1.584e+00,2.875e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.176e-01,5.250e-01,-1.584e+00,2.876e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.176e-01,5.224e-01,-1.584e+00,2.877e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.201e-01,-1.584e+00,2.879e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.181e-01,-1.584e+00,2.880e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.163e-01,-1.583e+00,2.881e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.145e-01,-1.583e+00,2.883e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.127e-01,-1.583e+00,2.884e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.178e-01,5.109e-01,-1.583e+00,2.885e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.091e-01,-1.583e+00,2.887e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.073e-01,-1.583e+00,2.888e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.055e-01,-1.583e+00,2.890e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.179e-01,5.037e-01,-1.583e+00,2.891e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.179e-01,5.019e-01,-1.582e+00,2.892e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.179e-01,4.998e-01,-1.582e+00,2.893e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.179e-01,4.973e-01,-1.582e+00,2.894e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.180e-01,4.947e-01,-1.582e+00,2.895e+00,2.617e-01,1.305e-02,8.417e-02,2.106e-02
-1.180e-01,4.921e-01,-1.582e+00,2.896e+00,2.617e-01,1.305e-02,8.417e-02,2.106e-02
-1.180e-01,4.895e-01,-1.582e+00,2.897e+00,2.617e-01,1.305e-02,8.417e-02,2.106e-02
-1.180e-01,4.869e-01,-1.582e+00,2.898e+00,2.617e-01,1.305e-02,8.417e-02,2.105e-02
-1.181e-01,4.843e-01,-1.582e+00,2.898e+00,2.617e-01,1.305e-02,8.417e-02,2.105e-02
-1.181e-01,4.816e-01,-1.581e+00,2.899e+00,2.646e-01,-6.458e-02,1.083e-01,2.104e-02
-1.181e-01,4.790e-01,-1.581e+00,2.900e+00,2.646e-01,-6.458e-02,1.083e-01,2.104e-02
-1.182e-01,4.764e-01,-1.582e+00,2.901e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.182e-01,4.738e-01,-1.582e+00,2.902e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.182e-01,4.712e-01,-1.582e+00,2.904e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.182e-01,4.686e-01,-1.583e+00,2.905e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.183e-01,4.660e-01,-1.583e+00,2.906e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.183e-01,4.634e-01,-1.583e+00,2.907e+00,2.646e-01,-6.458e-02,1.083e-01,2.103e-02
-1.183e-01,4.608e-01,-1.584e+00,2.908e+00,4.521e-02,2.698e-03,1.438e-01,2.103e-02
-1.184e-01,4.591e-01,-1.584e+00,2.909e+00,4.521e-02,2.698e-03,1.438e-01,2.103e-02
-1.184e-01,4.582e-01,-1.584e+00,2.911e+00,4.521e-02,2.698e-03,1.438e-01,2.103e-02
-1.184e-01,4.577e-01,-1.584e+00,2.912e+00,4.521e-02,2.698e-03,1.438e-01,2.103e-02
-1.184e-01,4.572e-01,-1.584e+00,2.914e+00,4.521e-02,2.698e-03,1.438e-01,2.104e-02
-1.184e-01,4.567e-01,-1.584e+00,2.915e+00,4.521e-02,2.698e-03,1.438e-01,2.104e-02
-1.184e-01,4.563e-01,-1.584e+00,2.917e+00,1.579e-01,8.551e-02,1.445e-01,2.104e-02
-1.184e-01,4.553e-01,-1.583e+00,2.918e+00,1.579e-01,8.551e-02,1.445e-01,2.104e-02
-1.184e-01,4.539e-01,-1.583e+00,2.919e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.185e-01,4.520e-01,-1.582e+00,2.920e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.185e-01,4.495e-01,-1.582e+00,2.921e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.185e-01,4.469e-01,-1.582e+00,2.922e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.185e-01,4.443e-01,-1.582e+00,2.923e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.186e-01,4.416e-01,-1.582e+00,2.924e+00,2.646e-01,2.698e-03,8.283e-02,2.104e-02
-1.186e-01,4.390e-01,-1.582e+00,2.924e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.186e-01,4.363e-01,-1.582e+00,2.925e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.187e-01,4.337e-01,-1.582e+00,2.926e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.187e-01,4.311e-01,-1.582e+00,2.928e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.187e-01,4.285e-01,-1.582e+00,2.929e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.187e-01,4.258e-01,-1.582e+00,2.930e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.188e-01,4.232e-01,-1.582e+00,2.931e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.188e-01,4.206e-01,-1.582e+00,2.932e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.188e-01,4.180e-01,-1.582e+00,2.933e+00,1.786e-01,9.068e-02,1.411e-01,2.104e-02
-1.189e-01,4.157e-01,-1.581e+00,2.934e+00,1.786e-01,9.068e-02,1.411e-01,2.104e-02
-1.189e-01,4.138e-01,-1.581e+00,2.936e+00,1.786e-01,9.068e-02,1.411e-01,2.104e-02
-1.189e-01,4.119e-01,-1.580e+00,2.937e+00,1.786e-01,9.068e-02,1.411e-01,2.104e-02
-1.189e-01,4.101e-01,-1.579e+00,2.938e+00,1.786e-01,9.068e-02,1.411e-01,2.103e-02
-1.189e-01,4.083e-01,-1.578e+00,2.940e+00,1.786e-01,9.068e-02,1.411e-01,2.103e-02
-1.189e-01,4.065e-01,-1.577e+00,2.941e+00,1.786e-01,9.068e-02,1.411e-01,2.102e-02
-1.189e-01,4.047e-01,-1.576e+00,2.943e+00,1.786e-01,9.068e-02,1.411e-01,2.101e-02
-1.190e-01,4.029e-01,-1.575e+00,2.944e+00,1.786e-01,9.068e-02,1.411e-01,2.100e-02
-1.190e-01,4.011e-01,-1.574e+00,2.946e+00,2.350e-01,7.873e-03,7.747e-02,2.099e-02
-1.190e-01,3.991e-01,-1.574e+00,2.946e+00,2.617e-01,3.375e-02,8.417e-02,2.098e-02
-1.190e-01,3.968e-01,-1.573e+00,2.947e+00,2.617e-01,3.375e-02,8.417e-02,2.096e-02
-1.190e-01,3.942e-01,-1.573e+00,2.948e+00,2.617e-01,3.375e-02,8.417e-02,2.094e-02
-1.190e-01,3.916e-01,-1.573e+00,2.949e+00,2.617e-01,3.375e-02,8.417e-02,2.092e-02
-1.190e-01,3.890e-01,-1.573e+00,2.950e+00,2.617e-01,3.375e-02,8.417e-02,2.090e-02
-1.190e-01,3.864e-01,-1.572e+00,2.951e+00,2.617e-01,3.375e-02,8.417e-02,2.088e-02
-1.190e-01,3.838e-01,-1.572e+00,2.951e+00,2.617e-01,3.375e-02,8.417e-02,2.085e-02
-1.190e-01,3.812e-01,-1.572e+00,2.952e+00,2.617e-01,3.375e-02,8.417e-02,2.083e-02
-1.190e-01,3.786e-01,-1.571e+00,2.953e+00,1.816e-01,9.068e-02,1.404e-01,2.081e-02
-1.190e-01,3.763e-01,-1.571e+00,2.954e+00,1.816e-01,9.068e-02,1.404e-01,2.079e-02
-1.190e-01,3.743e-01,-1.570e+00,2.956e+00,1.816e-01,9.068e-02,1.404e-01,2.077e-02
-1.190e-01,3.724e-01,-1.569e+00,2.957e+00,1.816e-01,9.068e-02,1.404e-01,2.075e-02
-1.190e-01,3.706e-01,-1.568e+00,2.959e+00,1.816e-01,9.068e-02,1.404e-01,2.073e-02
-1.190e-01,3.688e-01,-1.567e+00,2.960e+00,1.816e-01,9.068e-02,1.404e-01,2.070e-02
-1.190e-01,3.670e-01,-1.566e+00,2.961e+00,1.816e-01,9.068e-02,1.404e-01,2.068e-02
-1.190e-01,3.651e-01,-1.566e+00,2.963e+00,1.816e-01,9.068e-02,1.404e-01,2.065e-02
-1.190e-01,3.633e-01,-1.565e+00,2.964e+00,1.816e-01,9.068e-02,1.404e-01,2.063e-02
-1.190e-01,3.615e-01,-1.564e+00,2.966e+00,2.053e-01,-1.283e-02,1.411e-01,2.060e-02
-1.189e-01,3.596e-01,-1.563e+00,2.967e+00,2.053e-01,-1.283e-02,1.411e-01,2.057e-02
-1.189e-01,3.576e-01,-1.563e+00,2.968e+00,1.193e-01,-2.318e-02,1.478e-01,2.053e-02
-1.189e-01,3.559e-01,-1.563e+00,2.970e+00,1.193e-01,-2.318e-02,1.478e-01,2.050e-02
-1.189e-01,3.545e-01,-1.564e+00,2.971e+00,2.617e-01,-2.250e-01,7.948e-02,2.048e-02
-1.189e-01,3.527e-01,-1.564e+00,2.972e+00,2.676e-01,-3.871e-02,8.149e-02,2.045e-02
-1.189e-01,3.504e-01,-1.565e+00,2.973e+00,2.676e-01,-3.871e-02,8.149e-02,2.042e-02
-1.189e-01,3.479e-01,-1.565e+00,2.974e+00,2.676e-01,-3.871e-02,8.149e-02,2.038e-02
-1.188e-01,3.453e-01,-1.565e+00,2.975e+00,2.676e-01,-3.871e-02,8.149e-02,2.034e-02
-1.188e-01,3.426e-01,-1.565e+00,2.975e+00,2.676e-01,-3.871e-02,8.149e-02,2.030e-02
-1.188e-01,3.400e-01,-1.565e+00,2.976e+00,2.676e-01,-3.871e-02,8.149e-02,2.027e-02
-1.188e-01,3.373e-01,-1.565e+00,2.977e+00,2.617e-01,1.321e-01,9.623e-02,2.023e-02
-1.188e-01,3.347e-01,-1.565e+00,2.978e+00,2.617e-01,1.321e-01,9.623e-02,2.019e-02
-1.188e-01,3.322e-01,-1.565e+00,2.979e+00,2.617e-01,1.321e-01,9.623e-02,2.016e-02
-1.188e-01,3.296e-01,-1.564e+00,2.980e+00,2.646e-01,2.698e-03,9.221e-02,2.012e-02
-1.187e-01,3.270e-01,-1.563e+00,2.981e+00,2.646e-01,2.698e-03,9.221e-02,2.008e-02
-1.187e-01,3.244e-01,-1.563e+00,2.982e+00,2.646e-01,2.698e-03,9.221e-02,2.004e-02
-1.187e-01,3.218e-01,-1.563e+00,2.983e+00,2.646e-01,2.698e-03,9.221e-02,2.000e-02
-1.187e-01,3.191e-01,-1.563e+00,2.984e+00,2.646e-01,2.698e-03,9.221e-02,1.995e-02
-1.187e-01,3.165e-01,-1.563e+00,2.985e+00,1.905e-01,2.698e-03,1.418e-01,1.991e-02
-1.186e-01,3.141e-01,-1.563e+00,2.986e+00,1.905e-01,2.698e-03,1.418e-01,1.988e-02
-1.186e-01,3.121e-01,-1.563e+00,2.987e+00,1.905e-01,2.698e-03,1.418e-01,1.984e-02
-1.186e-01,3.101e-01,-1.563e+00,2.989e+00,1.905e-01,2.698e-03,1.418e-01,1.981e-02
-1.186e-01,3.082e-01,-1.563e+00,2.990e+00,1.905e-01,2.698e-03,1.418e-01,1.978e-02
-1.186e-01,3.063e-01,-1.563e+00,2.992e+00,1.905e-01,2.698e-03,1.418e-01,1.975e-02
-1.186e-01,3.044e-01,-1.563e+00,2.993e+00,1.905e-01,2.698e-03,1.418e-01,1.972e-02
-1.185e-01,3.025e-01,-1.563e+00,2.995e+00,1.905e-01,2.698e-03,1.418e-01,1.970e-02
-1.185e-01,3.006e-01,-1.563e+00,2.996e+00,1.905e-01,2.698e-03,1.418e-01,1.967e-02
-1.185e-01,2.986e-01,-1.563e+00,2.997e+00,2.617e-01,-2.302e-01,7.747e-02,1.964e-02
-1.185e-01,2.965e-01,-1.563e+00,2.998e+00,2.617e-01,-2.250e-01,8.216e-02,1.960e-02
-1.185e-01,2.941e-01,-1.564e+00,2.999e+00,2.587e-01,5.445e-02,8.350e-02,1.957e-02
-1.185e-01,2.916e-01,-1.565e+00,3.000e+00,2.587e-01,5.445e-02,8.350e-02,1.954e-02
-1.185e-01,2.891e-01,-1.565e+00,3.001e+00,2.587e-01,5.445e-02,8.350e-02,1.950e-02
-1.184e-01,2.865e-01,-1.564e+00,3.001e+00,2.587e-01,5.445e-02,8.350e-02,1.947e-02
-1.184e-01,2.839e-01,-1.564e+00,3.002e+00,2.617e-01,-2.250e-01,8.216e-02,1.943e-02
-1.184e-01,2.814e-01,-1.564e+00,3.003e+00,2.617e-01,-2.250e-01,8.216e-02,1.940e-02
-1.184e-01,2.789e-01,-1.565e+00,3.004e+00,2.617e-01,5.963e-02,8.417e-02,1.936e-02
-1.184e-01,2.764e-01,-1.565e+00,3.005e+00,2.469e-01,6.480e-02,1.123e-01,1.933e-02
-1.184e-01,2.738e-01,-1.565e+00,3.006e+00,2.469e-01,6.480e-02,1.123e-01,1.930e-02
-1.183e-01,2.713e-01,-1.565e+00,3.007e+00,2.469e-01,6.480e-02,1.123e-01,1.927e-02
-1.183e-01,2.689e-01,-1.564e+00,3.008e+00,2.469e-01,-3.871e-02,1.130e-01,1.924e-02
-1.183e-01,2.664e-01,-1.564e+00,3.009e+00,2.469e-01,-3.871e-02,1.130e-01,1.920e-02
-1.183e-01,2.639e-01,-1.564e+00,3.010e+00,2.469e-01,-3.871e-02,1.130e-01,1.917e-02
-1.183e-01,2.614e-01,-1.564e+00,3.012e+00,2.469e-01,6.480e-02,1.123e-01,1.914e-02
-1.183e-01,2.590e-01,-1.564e+00,3.013e+00,2.469e-01,6.480e-02,1.123e-01,1.910e-02
-1.182e-01,2.565e-01,-1.564e+00,3.014e+00,2.469e-01,-3.871e-02,1.130e-01,1.907e-02
-1.182e-01,2.540e-01,-1.564e+00,3.015e+00,1.312e-01,8.033e-02,1.471e-01,1.904e-02
-1.182e-01,2.520e-01,-1.563e+00,3.016e+00,1.312e-01,8.033e-02,1.471e-01,1.901e-02
-1.182e-01,2.505e-01,-1.563e+00,3.018e+00,1.312e-01,8.033e-02,1.471e-01,1.899e-02
-1.182e-01,2.491e-01,-1.562e+00,3.019e+00,1.312e-01,8.033e-02,1.471e-01,1.897e-02
-1.182e-01,2.478e-01,-1.561e+00,3.021e+00,1.312e-01,8.033e-02,1.471e-01,1.895e-02
-1.182e-01,2.465e-01,-1.560e+00,3.022e+00,1.312e-01,8.033e-02,1.471e-01,1.893e-02
-1.182e-01,2.451e-01,-1.560e+00,3.024e+00,2.646e-01,-1.474e-01,8.417e-02,1.891e-02
-1.181e-01,2.433e-01,-1.559e+00,3.025e+00,2.646e-01,-1.474e-01,8.417e-02,1.887e-02
-1.181e-01,2.410e-01,-1.560e+00,3.025e+00,2.646e-01,-1.474e-01,8.417e-02,1.883e-02
-1.181e-01,2.385e-01,-1.561e+00,3.026e+00,2.646e-01,-1.474e-01,8.417e-02,1.879e-02
-1.181e-01,2.360e-01,-1.561e+00,3.027e+00,2.646e-01,-1.474e-01,8.417e-02,1.875e-02
-1.180e-01,2.334e-01,-1.562e+00,3.028e+00,2.587e-01,7.515e-02,9.757e-02,1.871e-02
-1.180e-01,2.309e-01,-1.562e+00,3.029e+00,2.587e-01,7.515e-02,9.757e-02,1.868e-02
-1.180e-01,2.283e-01,-1.562e+00,3.030e+00,2.587e-01,7.515e-02,9.757e-02,1.864e-02
-1.180e-01,2.258e-01,-1.561e+00,3.031e+00,2.587e-01,7.515e-02,9.757e-02,1.860e-02
-1.179e-01,2.232e-01,-1.561e+00,3.032e+00,2.587e-01,7.515e-02,9.757e-02,1.856e-02
-1.179e-01,2.206e-01,-1.560e+00,3.033e+00,2.587e-01,7.515e-02,9.757e-02,1.852e-02
-1.179e-01,2.181e-01,-1.560e+00,3.034e+00,2.587e-01,7.515e-02,9.757e-02,1.848e-02
-1.179e-01,2.155e-01,-1.559e+00,3.035e+00,2.587e-01,7.515e-02,9.757e-02,1.844e-02
-1.178e-01,2.129e-01,-1.559e+00,3.036e+00,2.172e-01,5.445e-02,1.411e-01,1.839e-02
-1.178e-01,2.105e-01,-1.558e+00,3.037e+00,2.172e-01,5.445e-02,1.411e-01,1.835e-02
-1.178e-01,2.083e-01,-1.557e+00,3.039e+00,2.172e-01,5.445e-02,1.411e-01,1.831e-02
-1.177e-01,2.061e-01,-1.557e+00,3.040e+00,2.172e-01,5.445e-02,1.411e-01,1.827e-02
-1.177e-01,2.039e-01,-1.556e+00,3.041e+00,2.172e-01,5.445e-02,1.411e-01,1.823e-02
-1.177e-01,2.017e-01,-1.556e+00,3.043e+00,2.172e-01,5.445e-02,1.411e-01,1.818e-02
-1.176e-01,1.995e-01,-1.555e+00,3.044e+00,2.172e-01,5.445e-02,1.411e-01,1.814e-02
-1.176e-01,1.973e-01,-1.555e+00,3.046e+00,2.172e-01,5.445e-02,1.411e-01,1.809e-02
-1.176e-01,1.952e-01,-1.554e+00,3.047e+00,2.172e-01,5.445e-02,1.411e-01,1.805e-02
-1.175e-01,1.930e-01,-1.554e+00,3.048e+00,1.371e-01,6.998e-02,1.485e-01,1.800e-02
-1.175e-01,1.911e-01,-1.553e+00,3.050e+00,2.646e-01,-1.060e-01,8.685e-02,1.796e-02
-1.175e-01,1.891e-01,-1.553e+00,3.051e+00,2.646e-01,-1.060e-01,8.685e-02,1.791e-02
-1.174e-01,1.867e-01,-1.553e+00,3.052e+00,2.646e-01,-1.060e-01,8.685e-02,1.786e-02
-1.174e-01,1.842e-01,-1.554e+00,3.053e+00,2.646e-01,-1.060e-01,8.685e-02,1.780e-02
-1.173e-01,1.816e-01,-1.554e+00,3.053e+00,2.646e-01,-1.319e-01,8.484e-02,1.775e-02
-1.173e-01,1.791e-01,-1.555e+00,3.054e+00,2.646e-01,-1.319e-01,8.484e-02,1.769e-02
-1.173e-01,1.765e-01,-1.555e+00,3.055e+00,2.646e-01,-1.319e-01,8.484e-02,1.764e-02
-1.172e-01,1.740e-01,-1.556e+00,3.056e+00,2.469e-01,7.873e-03,1.404e-01,1.759e-02
-1.172e-01,1.714e-01,-1.556e+00,3.057e+00,2.469e-01,7.873e-03,1.404e-01,1.754e-02
-1.171e-01,1.689e-01,-1.556e+00,3.059e+00,2.469e-01,7.873e-03,1.404e-01,1.750e-02
-1.171e-01,1.665e-01,-1.556e+00,3.060e+00,2.469e-01,7.873e-03,1.404e-01,1.745e-02
-1.171e-01,1.640e-01,-1.556e+00,3.062e+00,2.469e-01,7.873e-03,1.404e-01,1.741e-02
-1.170e-01,1.615e-01,-1.556e+00,3.063e+00,2.469e-01,7.873e-03,1.404e-01,1.736e-02
-1.170e-01,1.590e-01,-1.556e+00,3.064e+00,2.469e-01,7.873e-03,1.404e-01,1.731e-02
-1.170e-01,1.566e-01,-1.556e+00,3.066e+00,2.469e-01,7.873e-03,1.404e-01,1.727e-02
-1.169e-01,1.541e-01,-1.556e+00,3.067e+00,2.469e-01,7.873e-03,1.404e-01,1.722e-02
-1.169e-01,1.516e-01,-1.556e+00,3.069e+00,1.431e-01,8.551e-02,1.465e-01,1.718e-02
-1.169e-01,1.496e-01,-1.556e+00,3.070e+00,1.431e-01,8.551e-02,1.465e-01,1.714e-02
-1.168e-01,1.479e-01,-1.555e+00,3.072e+00,1.431e-01,8.551e-02,1.465e-01,1.711e-02
-1.168e-01,1.465e-01,-1.554e+00,3.073e+00,1.431e-01,8.551e-02,1.465e-01,1.708e-02
-1.168e-01,1.450e-01,-1.553e+00,3.074e+00,1.431e-01,8.551e-02,1.465e-01,1.705e-02
-1.168e-01,1.436e-01,-1.552e+00,3.076e+00,2.646e-01,-8.011e-02,7.881e-02,1.701e-02
-1.167e-01,1.416e-01,-1.552e+00,3.077e+00,2.646e-01,-8.011e-02,7.881e-02,1.697e-02
-1.167e-01,1.393e-01,-1.552e+00,3.078e+00,2.646e-01,-8.011e-02,7.881e-02,1.692e-02
-1.166e-01,1.367e-01,-1.553e+00,3.078e+00,2.646e-01,-8.011e-02,7.881e-02,1.686e-02
-1.166e-01,1.341e-01,-1.553e+00,3.079e+00,2.646e-01,-8.011e-02,7.881e-02,1.681e-02
-1.165e-01,1.316e-01,-1.553e+00,3.080e+00,2.617e-01,-7.653e-03,9.958e-02,1.675e-02
-1.165e-01,1.289e-01,-1.554e+00,3.081e+00,2.617e-01,-7.653e-03,9.958e-02,1.670e-02
-1.164e-01,1.263e-01,-1.554e+00,3.082e+00,2.617e-01,-7.653e-03,9.958e-02,1.665e-02
-1.164e-01,1.237e-01,-1.554e+00,3.083e+00,2.617e-01,-7.653e-03,9.958e-02,1.659e-02
-1.164e-01,1.211e-01,-1.554e+00,3.084e+00,2.617e-01,-7.653e-03,9.958e-02,1.654e-02
-1.163e-01,1.185e-01,-1.554e+00,3.085e+00,2.617e-01,-7.653e-03,9.958e-02,1.649e-02
-1.163e-01,1.158e-01,-1.554e+00,3.086e+00,2.646e-01,4.928e-02,1.244e-01,1.644e-02
-1.162e-01,1.132e-01,-1.554e+00,3.087e+00,2.646e-01,4.928e-02,1.244e-01,1.639e-02
-1.162e-01,1.106e-01,-1.554e+00,3.088e+00,2.646e-01,-2.318e-02,1.371e-01,1.633e-02
-1.161e-01,1.080e-01,-1.554e+00,3.090e+00,2.646e-01,-2.318e-02,1.371e-01,1.628e-02
-1.161e-01,1.053e-01,-1.554e+00,3.091e+00,2.646e-01,-2.318e-02,1.371e-01,1.623e-02
-1.160e-01,1.027e-01,-1.554e+00,3.092e+00,2.646e-01,-2.318e-02,1.371e-01,1.618e-02
-1.160e-01,1.001e-01,-1.554e+00,3.094e+00,2.646e-01,-2.318e-02,1.371e-01,1.613e-02
-1.160e-01,9.741e-02,-1.554e+00,3.095e+00,2.646e-01,-2.318e-02,1.371e-01,1.608e-02
-1.159e-01,9.477e-02,-1.554e+00,3.097e+00,2.646e-01,-2.318e-02,1.371e-01,1.603e-02
-1.159e-01,9.214e-02,-1.554e+00,3.098e+00,1.134e-01,-7.653e-03,1.465e-01,1.598e-02
-1.158e-01,9.013e-02,-1.555e+00,3.099e+00,1.134e-01,-7.653e-03,1.465e-01,1.594e-02
-1.158e-01,8.873e-02,-1.555e+00,3.101e+00,1.134e-01,-7.653e-03,1.465e-01,1.591e-02
-1.158e-01,8.751e-02,-1.555e+00,3.102e+00,2.646e-01,-1.267e-01,8.752e-02,1.589e-02
-1.158e-01,8.575e-02,-1.555e+00,3.103e+00,2.646e-01,-1.267e-01,8.752e-02,1.586e-02
-1.157e-01,8.343e-02,-1.556e+00,3.104e+00,2.646e-01,-1.267e-01,8.752e-02,1.582e-02
-1.157e-01,8.095e-02,-1.556e+00,3.105e+00,2.646e-01,-1.267e-01,8.752e-02,1.578e-02
-1.157e-01,7.841e-02,-1.557e+00,3.106e+00,2.646e-01,-1.267e-01,8.752e-02,1.574e-02
-1.156e-01,7.586e-02,-1.557e+00,3.107e+00,2.646e-01,-1.267e-01,8.752e-02,1.570e-02
-1.156e-01,7.330e-02,-1.558e+00,3.108e+00,2.646e-01,-1.267e-01,8.752e-02,1.566e-02
-1.156e-01,7.074e-02,-1.559e+00,3.108e+00,2.646e-01,-1.283e-02,1.371e-01,1.562e-02
-1.155e-01,6.814e-02,-1.559e+00,3.110e+00,2.646e-01,-1.283e-02,1.371e-01,1.559e-02
-1.155e-01,6.551e-02,-1.559e+00,3.111e+00,2.646e-01,-1.283e-02,1.371e-01,1.555e-02
-1.155e-01,6.287e-02,-1.559e+00,3.113e+00,2.646e-01,-1.283e-02,1.371e-01,1.552e-02
-1.154e-01,6.022e-02,-1.560e+00,3.114e+00,2.646e-01,-1.283e-02,1.371e-01,1.548e-02
-1.154e-01,5.758e-02,-1.560e+00,3.115e+00,2.646e-01,-1.283e-02,1.371e-01,1.545e-02
-1.154e-01,5.493e-02,-1.560e+00,3.117e+00,2.646e-01,-1.283e-02,1.371e-01,1.542e-02
-1.153e-01,5.229e-02,-1.560e+00,3.118e+00,2.646e-01,-1.283e-02,1.371e-01,1.538e-02
-1.153e-01,4.964e-02,-1.560e+00,3.119e+00,2.380e-01,2.340e-02,1.404e-01,1.535e-02
-1.153e-01,4.710e-02,-1.560e+00,3.121e+00,2.380e-01,2.340e-02,1.404e-01,1.532e-02
-1.153e-01,4.467e-02,-1.560e+00,3.122e+00,2.380e-01,2.340e-02,1.404e-01,1.529e-02
-1.152e-01,4.227e-02,-1.559e+00,3.124e+00,2.380e-01,2.340e-02,1.404e-01,1.526e-02
-1.152e-01,3.988e-02,-1.559e+00,3.125e+00,2.439e-01,7.873e-03,1.411e-01,1.523e-02
-1.152e-01,3.746e-02,-1.559e+00,3.126e+00,2.439e-01,7.873e-03,1.411e-01,1.520e-02
-1.152e-01,3.503e-02,-1.559e+00,3.128e+00,2.439e-01,7.873e-03,1.411e-01,1.517e-02
-1.151e-01,3.259e-02,-1.559e+00,3.129e+00,2.617e-01,-1.060e-01,8.149e-02,1.514e-02
-1.151e-01,3.009e-02,-1.559e+00,3.130e+00,2.706e-01,-9.564e-02,8.886e-02,1.511e-02
-1.151e-01,2.753e-02,-1.559e+00,3.131e+00,2.706e-01,-9.564e-02,8.886e-02,1.507e-02
-1.150e-01,2.493e-02,-1.560e+00,3.132e+00,2.706e-01,-9.564e-02,8.886e-02,1.504e-02
-1.150e-01,2.232e-02,-1.560e+00,3.133e+00,2.706e-01,-9.564e-02,8.886e-02,1.501e-02
-1.150e-01,1.971e-02,-1.560e+00,3.134e+00,2.706e-01,-9.564e-02,8.886e-02,1.498e-02
-1.150e-01,1.710e-02,-1.561e+00,3.135e+00,2.706e-01,-9.564e-02,8.886e-02,1.496e-02
-1.149e-01,1.449e-02,-1.561e+00,3.135e+00,2.706e-01,-9.564e-02,8.886e-02,1.493e-02
-1.149e-01,1.187e-02,-1.561e+00,3.136e+00,2.706e-01,-9.564e-02,8.886e-02,1.490e-02
-1.149e-01,9.258e-03,-1.561e+00,3.137e+00,2.646e-01,-5.423e-02,1.224e-01,1.488e-02
-1.149e-01,6.644e-03,-1.562e+00,3.138e+00,2.646e-01,-5.423e-02,1.224e-01,1.485e-02
-1.148e-01,4.030e-03,-1.562e+00,3.140e+00,2.646e-01,-5.423e-02,1.224e-01,1.483e-02
-1.148e-01,1.415e-03,-1.562e+00,3.141e+00,2.646e-01,-5.423e-02,1.224e-01,1.481e-02
-1.148e-01,-1.201e-03,-1.563e+00,3.142e+00,2.646e-01,-5.423e-02,1.224e-01,1.478e-02
-1.148e-01,-3.816e-03,-1.563e+00,3.143e+00,2.646e-01,-5.423e-02,1.224e-01,1.476e-02
-1.147e-01,-6.431e-03,-1.563e+00,3.145e+00,2.646e-01,-5.423e-02,1.224e-01,1.474e-02
-1.147e-01,-9.046e-03,-1.563e+00,3.146e+00,2.646e-01,-5.423e-02,1.224e-01,1.473e-02
-1.147e-01,-1.166e-02,-1.564e+00,3.147e+00,1.846e-01,7.873e-03,1.465e-01,1.471e-02
-1.147e-01,-1.396e-02,-1.564e+00,3.148e+00,1.846e-01,7.873e-03,1.465e-01,1.469e-02
-1.147e-01,-1.594e-02,-1.564e+00,3.150e+00,1.846e-01,7.873e-03,1.465e-01,1.468e-02
-1.147e-01,-1.783e-02,-1.564e+00,3.151e+00,1.846e-01,7.873e-03,1.465e-01,1.467e-02
-1.146e-01,-1.970e-02,-1.564e+00,3.153e+00,1.846e-01,7.873e-03,1.465e-01,1.465e-02
-1.146e-01,-2.155e-02,-1.564e+00,3.154e+00,1.846e-01,7.873e-03,1.465e-01,1.464e-02
-1.146e-01,-2.341e-02,-1.564e+00,3.156e+00,2.676e-01,-1.577e-01,8.618e-02,1.463e-02
-1.146e-01,-2.555e-02,-1.564e+00,3.157e+00,2.676e-01,-1.577e-01,8.618e-02,1.462e-02
-1.146e-01,-2.798e-02,-1.564e+00,3.158e+00,2.587e-01,9.068e-02,9.221e-02,1.460e-02
-1.146e-01,-3.050e-02,-1.565e+00,3.158e+00,2.587e-01,9.068e-02,9.221e-02,1.459e-02
-1.146e-01,-3.304e-02,-1.564e+00,3.159e+00,2.646e-01,-1.283e-02,1.150e-01,1.457e-02
-1.145e-01,-3.563e-02,-1.564e+00,3.161e+00,2.646e-01,-1.283e-02,1.150e-01,1.456e-02
-1.145e-01,-3.826e-02,-1.564e+00,3.162e+00,2.646e-01,-1.283e-02,1.150e-01,1.454e-02
-1.145e-01,-4.090e-02,-1.564e+00,3.163e+00,2.646e-01,-1.283e-02,1.150e-01,1.453e-02
-1.145e-01,-4.355e-02,-1.564e+00,3.164e+00,2.646e-01,-1.283e-02,1.150e-01,1.451e-02
-1.145e-01,-4.619e-02,-1.564e+00,3.165e+00,2.646e-01,-1.283e-02,1.150e-01,1.449e-02
-1.145e-01,-4.884e-02,-1.564e+00,3.166e+00,2.646e-01,-1.283e-02,1.150e-01,1.448e-02
-1.144e-01,-5.149e-02,-1.564e+00,3.167e+00,2.409e-01,5.445e-02,1.418e-01,1.447e-02
-1.144e-01,-5.404e-02,-1.564e+00,3.169e+00,2.409e-01,5.445e-02,1.418e-01,1.445e-02
-1.144e-01,-5.650e-02,-1.563e+00,3.170e+00,2.409e-01,5.445e-02,1.418e-01,1.444e-02
-1.144e-01,-5.892e-02,-1.563e+00,3.172e+00,2.409e-01,5.445e-02,1.418e-01,1.442e-02
-1.144e-01,-6.134e-02,-1.562e+00,3.173e+00,2.409e-01,5.445e-02,1.418e-01,1.441e-02
-1.143e-01,-6.376e-02,-1.562e+00,3.174e+00,2.409e-01,5.445e-02,1.418e-01,1.439e-02
-1.143e-01,-6.618e-02,-1.561e+00,3.176e+00,2.409e-01,5.445e-02,1.418e-01,1.437e-02
-1.143e-01,-6.860e-02,-1.561e+00,3.177e+00,2.409e-01,5.445e-02,1.418e-01,1.435e-02
-1.143e-01,-7.101e-02,-1.560e+00,3.179e+00,2.409e-01,5.445e-02,1.418e-01,1.433e-02
-1.142e-01,-7.343e-02,-1.560e+00,3.180e+00,-2.893e-02,-4.906e-02,1.465e-01,1.431e-02
-1.142e-01,-7.471e-02,-1.560e+00,3.182e+00,2.676e-01,-1.629e-01,8.685e-02,1.430e-02
-1.142e-01,-7.608e-02,-1.560e+00,3.182e+00,2.676e-01,-1.629e-01,8.685e-02,1.428e-02
-1.142e-01,-7.828e-02,-1.561e+00,3.183e+00,2.676e-01,-1.629e-01,8.685e-02,1.427e-02
-1.142e-01,-8.072e-02,-1.561e+00,3.184e+00,2.646e-01,-8.529e-02,9.824e-02,1.425e-02
-1.141e-01,-8.325e-02,-1.562e+00,3.185e+00,2.646e-01,-8.529e-02,9.824e-02,1.423e-02
-1.141e-01,-8.583e-02,-1.562e+00,3.186e+00,2.646e-01,-8.529e-02,9.824e-02,1.421e-02
-1.141e-01,-8.841e-02,-1.563e+00,3.187e+00,2.646e-01,-8.529e-02,9.824e-02,1.420e-02
-1.141e-01,-9.100e-02,-1.563e+00,3.188e+00,2.646e-01,-8.529e-02,9.824e-02,1.418e-02
-1.141e-01,-9.359e-02,-1.564e+00,3.189e+00,2.557e-01,4.410e-02,1.364e-01,1.417e-02
-1.140e-01,-9.617e-02,-1.564e+00,3.191e+00,2.557e-01,4.410e-02,1.364e-01,1.416e-02
-1.140e-01,-9.874e-02,-1.564e+00,3.192e+00,2.557e-01,4.410e-02,1.364e-01,1.415e-02
-1.140e-01,-1.013e-01,-1.563e+00,3.193e+00,2.557e-01,4.410e-02,1.364e-01,1.413e-02
-1.140e-01,-1.039e-01,-1.563e+00,3.195e+00,2.557e-01,4.410e-02,1.364e-01,1.412e-02
-1.140e-01,-1.064e-01,-1.562e+00,3.196e+00,2.557e-01,4.410e-02,1.364e-01,1.410e-02
-1.139e-01,-1.090e-01,-1.562e+00,3.197e+00,2.557e-01,4.410e-02,1.364e-01,1.409e-02
-1.139e-01,-1.116e-01,-1.561e+00,3.199e+00,2.557e-01,4.410e-02,1.364e-01,1.407e-02
-1.139e-01,-1.141e-01,-1.561e+00,3.200e+00,2.528e-01,7.515e-02,1.411e-01,1.406e-02
-1.139e-01,-1.167e-01,-1.560e+00,3.201e+00,2.528e-01,7.515e-02,1.411e-01,1.404e-02
-1.138e-01,-1.192e-01,-1.560e+00,3.203e+00,2.528e-01,7.515e-02,1.411e-01,1.402e-02
-1.138e-01,-1.218e-01,-1.559e+00,3.204e+00,2.528e-01,7.515e-02,1.411e-01,1.400e-02
-1.138e-01,-1.243e-01,-1.558e+00,3.206e+00,2.528e-01,7.515e-02,1.411e-01,1.397e-02
-1.137e-01,-1.268e-01,-1.557e+00,3.207e+00,2.528e-01,7.515e-02,1.411e-01,1.395e-02
-1.137e-01,-1.294e-01,-1.557e+00,3.209e+00,2.676e-01,-1.370e-01,8.752e-02,1.392e-02
-1.137e-01,-1.319e-01,-1.556e+00,3.209e+00,2.676e-01,-1.370e-01,8.752e-02,1.389e-02
-1.136e-01,-1.345e-01,-1.557e+00,3.210e+00,2.617e-01,2.698e-03,1.384e-01,1.386e-02
-1.136e-01,-1.371e-01,-1.557e+00,3.212e+00,2.617e-01,2.698e-03,1.384e-01,1.384e-02
-1.136e-01,-1.397e-01,-1.557e+00,3.213e+00,2.617e-01,2.698e-03,1.384e-01,1.381e-02
-1.135e-01,-1.423e-01,-1.557e+00,3.214e+00,2.617e-01,2.698e-03,1.384e-01,1.378e-02
-1.135e-01,-1.449e-01,-1.557e+00,3.216e+00,2.617e-01,2.698e-03,1.384e-01,1.376e-02
-1.135e-01,-1.476e-01,-1.557e+00,3.217e+00,2.617e-01,2.698e-03,1.384e-01,1.373e-02
-1.134e-01,-1.502e-01,-1.557e+00,3.219e+00,2.617e-01,2.698e-03,1.384e-01,1.371e-02
-1.134e-01,-1.528e-01,-1.557e+00,3.220e+00,2.617e-01,2.698e-03,1.384e-01,1.368e-02
-1.134e-01,-1.554e-01,-1.557e+00,3.221e+00,2.498e-01,-1.283e-02,1.398e-01,1.365e-02
-1.133e-01,-1.580e-01,-1.557e+00,3.223e+00,2.498e-01,-1.283e-02,1.398e-01,1.363e-02
-1.133e-01,-1.605e-01,-1.557e+00,3.224e+00,2.498e-01,-1.283e-02,1.398e-01,1.360e-02
-1.132e-01,-1.630e-01,-1.557e+00,3.226e+00,2.498e-01,-1.283e-02,1.398e-01,1.358e-02
-1.132e-01,-1.656e-01,-1.557e+00,3.227e+00,2.498e-01,-1.283e-02,1.398e-01,1.356e-02
-1.132e-01,-1.681e-01,-1.558e+00,3.228e+00,2.498e-01,-1.283e-02,1.398e-01,1.353e-02
-1.131e-01,-1.706e-01,-1.558e+00,3.230e+00,2.498e-01,-1.283e-02,1.398e-01,1.351e-02
-1.131e-01,-1.731e-01,-1.558e+00,3.231e+00,2.528e-01,1.305e-02,1.378e-01,1.349e-02
-1.131e-01,-1.756e-01,-1.558e+00,3.233e+00,1.164e-01,-3.871e-02,1.471e-01,1.347e-02
-1.131e-01,-1.775e-01,-1.558e+00,3.234e+00,2.646e-01,-1.800e-02,1.009e-01,1.345e-02
-1.130e-01,-1.796e-01,-1.558e+00,3.235e+00,2.646e-01,-1.800e-02,1.009e-01,1.344e-02
-1.130e-01,-1.820e-01,-1.558e+00,3.236e+00,2.646e-01,-1.800e-02,1.009e-01,1.342e-02
-1.130e-01,-1.846e-01,-1.558e+00,3.237e+00,2.646e-01,-1.800e-02,1.009e-01,1.340e-02
-1.129e-01,-1.872e-01,-1.559e+00,3.238e+00,2.646e-01,-1.800e-02,1.009e-01,1.337e-02
-1.129e-01,-1.899e-01,-1.559e+00,3.239e+00,2.646e-01,-1.800e-02,1.009e-01,1.336e-02
-1.129e-01,-1.925e-01,-1.559e+00,3.240e+00,2.646e-01,-1.800e-02,1.009e-01,1.334e-02
-1.128e-01,-1.952e-01,-1.559e+00,3.241e+00,2.587e-01,-7.493e-02,1.224e-01,1.332e-02
-1.128e-01,-1.978e-01,-1.559e+00,3.242e+00,2.587e-01,-7.493e-02,1.224e-01,1.330e-02
-1.128e-01,-2.003e-01,-1.560e+00,3.243e+00,2.587e-01,-7.493e-02,1.224e-01,1.328e-02
-1.128e-01,-2.029e-01,-1.560e+00,3.245e+00,2.587e-01,-7.493e-02,1.224e-01,1.327e-02
-1.127e-01,-2.055e-01,-1.561e+00,3.246e+00,2.587e-01,-7.493e-02,1.224e-01,1.325e-02
-1.127e-01,-2.081e-01,-1.561e+00,3.247e+00,2.587e-01,-7.493e-02,1.224e-01,1.324e-02
-1.127e-01,-2.106e-01,-1.562e+00,3.248e+00,2.587e-01,-7.493e-02,1.224e-01,1.323e-02
-1.127e-01,-2.132e-01,-1.563e+00,3.250e+00,2.587e-01,-7.493e-02,1.224e-01,1.322e-02
-1.126e-01,-2.158e-01,-1.563e+00,3.251e+00,2.439e-01,1.822e-02,1.451e-01,1.322e-02
-1.126e-01,-2.183e-01,-1.563e+00,3.252e+00,2.439e-01,1.822e-02,1.451e-01,1.321e-02
-1.126e-01,-2.208e-01,-1.563e+00,3.254e+00,2.439e-01,1.822e-02,1.451e-01,1.321e-02
-1.126e-01,-2.232e-01,-1.563e+00,3.255e+00,2.439e-01,1.822e-02,1.451e-01,1.320e-02
-1.126e-01,-2.257e-01,-1.563e+00,3.257e+00,2.439e-01,1.822e-02,1.451e-01,1.320e-02
-1.125e-01,-2.281e-01,-1.563e+00,3.258e+00,2.439e-01,1.822e-02,1.451e-01,1.319e-02
-1.125e-01,-2.306e-01,-1.563e+00,3.260e+00,2.439e-01,1.822e-02,1.451e-01,1.319e-02
-1.125e-01,-2.330e-01,-1.562e+00,3.261e+00,2.676e-01,-1.474e-01,8.819e-02,1.318e-02
-1.125e-01,-2.355e-01,-1.563e+00,3.262e+00,2.676e-01,-1.474e-01,8.819e-02,1.317e-02
-1.125e-01,-2.380e-01,-1.563e+00,3.263e+00,2.706e-01,-1.215e-01,1.056e-01,1.317e-02
-1.124e-01,-2.406e-01,-1.564e+00,3.264e+00,2.706e-01,-1.215e-01,1.056e-01,1.317e-02
-1.124e-01,-2.432e-01,-1.564e+00,3.265e+00,2.706e-01,-1.215e-01,1.056e-01,1.316e-02
-1.124e-01,-2.458e-01,-1.565e+00,3.266e+00,2.646e-01,-4.906e-02,1.130e-01,1.316e-02
-1.124e-01,-2.484e-01,-1.565e+00,3.267e+00,2.646e-01,-4.906e-02,1.130e-01,1.316e-02
-1.124e-01,-2.510e-01,-1.565e+00,3.268e+00,2.646e-01,-4.906e-02,1.130e-01,1.316e-02
-1.124e-01,-2.536e-01,-1.565e+00,3.269e+00,2.646e-01,-4.906e-02,1.130e-01,1.317e-02
-1.123e-01,-2.562e-01,-1.566e+00,3.270e+00,2.291e-01,9.586e-02,1.458e-01,1.317e-02
-1.123e-01,-2.587e-01,-1.565e+00,3.272e+00,2.291e-01,9.586e-02,1.458e-01,1.317e-02
-1.123e-01,-2.611e-01,-1.565e+00,3.273e+00,2.291e-01,9.586e-02,1.458e-01,1.318e-02
-1.123e-01,-2.634e-01,-1.564e+00,3.275e+00,2.528e-01,-1.283e-02,1.411e-01,1.318e-02
-1.123e-01,-2.658e-01,-1.563e+00,3.276e+00,2.528e-01,-1.283e-02,1.411e-01,1.317e-02
-1.123e-01,-2.683e-01,-1.563e+00,3.278e+00,2.528e-01,-1.283e-02,1.411e-01,1.317e-02
-1.122e-01,-2.708e-01,-1.563e+00,3.279e+00,2.528e-01,-1.283e-02,1.411e-01,1.317e-02
-1.122e-01,-2.733e-01,-1.563e+00,3.280e+00,2.528e-01,-1.283e-02,1.411e-01,1.317e-02
-1.122e-01,-2.759e-01,-1.564e+00,3.282e+00,2.528e-01,-1.283e-02,1.411e-01,1.317e-02
-1.122e-01,-2.784e-01,-1.564e+00,3.283e+00,1.846e-01,-1.060e-01,1.471e-01,1.317e-02
-1.122e-01,-2.807e-01,-1.564e+00,3.285e+00,1.786e-01,8.033e-02,1.471e-01,1.317e-02
-1.122e-01,-2.826e-01,-1.564e+00,3.286e+00,2.646e-01,-2.478e-03,8.551e-02,1.317e-02
-1.122e-01,-2.848e-01,-1.564e+00,3.287e+00,2.646e-01,-2.478e-03,8.551e-02,1.317e-02
-1.121e-01,-2.873e-01,-1.564e+00,3.288e+00,2.706e-01,-1.370e-01,8.886e-02,1.317e-02
-1.121e-01,-2.899e-01,-1.564e+00,3.289e+00,2.646e-01,-2.478e-03,8.551e-02,1.317e-02
-1.121e-01,-2.925e-01,-1.565e+00,3.290e+00,2.646e-01,-2.478e-03,8.551e-02,1.318e-02
-1.121e-01,-2.952e-01,-1.565e+00,3.291e+00,2.646e-01,-2.478e-03,8.551e-02,1.318e-02
-1.121e-01,-2.978e-01,-1.565e+00,3.291e+00,2.587e-01,6.998e-02,1.331e-01,1.318e-02
-1.121e-01,-3.004e-01,-1.564e+00,3.293e+00,2.587e-01,6.998e-02,1.331e-01,1.319e-02
-1.120e-01,-3.030e-01,-1.564e+00,3.294e+00,2.528e-01,-3.871e-02,1.384e-01,1.319e-02
-1.120e-01,-3.056e-01,-1.564e+00,3.295e+00,2.528e-01,-3.871e-02,1.384e-01,1.319e-02
-1.120e-01,-3.081e-01,-1.564e+00,3.297e+00,2.528e-01,-3.871e-02,1.384e-01,1.319e-02
-1.120e-01,-3.107e-01,-1.564e+00,3.298e+00,2.587e-01,6.998e-02,1.331e-01,1.320e-02
-1.120e-01,-3.132e-01,-1.564e+00,3.300e+00,2.587e-01,6.998e-02,1.331e-01,1.320e-02
-1.120e-01,-3.158e-01,-1.564e+00,3.301e+00,2.528e-01,-3.871e-02,1.384e-01,1.320e-02
-1.119e-01,-3.183e-01,-1.564e+00,3.302e+00,2.469e-01,-6.458e-02,1.411e-01,1.321e-02
-1.119e-01,-3.208e-01,-1.564e+00,3.304e+00,2.528e-01,6.998e-02,1.438e-01,1.321e-02
-1.119e-01,-3.234e-01,-1.564e+00,3.305e+00,2.528e-01,6.998e-02,1.438e-01,1.322e-02
-1.119e-01,-3.259e-01,-1.564e+00,3.307e+00,2.469e-01,-6.458e-02,1.411e-01,1.322e-02
-1.119e-01,-3.284e-01,-1.564e+00,3.308e+00,2.469e-01,-6.458e-02,1.411e-01,1.322e-02
-1.118e-01,-3.309e-01,-1.564e+00,3.309e+00,2.469e-01,-6.458e-02,1.411e-01,1.323e-02
-1.118e-01,-3.334e-01,-1.565e+00,3.311e+00,2.528e-01,6.998e-02,1.438e-01,1.323e-02
-1.118e-01,-3.359e-01,-1.565e+00,3.312e+00,2.528e-01,6.998e-02,1.438e-01,1.324e-02
-1.118e-01,-3.384e-01,-1.564e+00,3.314e+00,2.617e-01,3.893e-02,1.177e-01,1.324e-02
-1.118e-01,-3.410e-01,-1.564e+00,3.315e+00,2.646e-01,-1.060e-01,1.150e-01,1.325e-02
-1.118e-01,-3.435e-01,-1.564e+00,3.316e+00,2.646e-01,-1.060e-01,1.150e-01,1.325e-02
-1.117e-01,-3.461e-01,-1.564e+00,3.317e+00,2.617e-01,3.893e-02,1.177e-01,1.326e-02
-1.117e-01,-3.487e-01,-1.564e+00,3.318e+00,2.617e-01,3.893e-02,1.177e-01,1.326e-02
-1.117e-01,-3.513e-01,-1.564e+00,3.319e+00,2.617e-01,3.893e-02,1.177e-01,1.327e-02
-1.117e-01,-3.539e-01,-1.564e+00,3.321e+00,2.646e-01,-1.060e-01,1.150e-01,1.327e-02
-1.117e-01,-3.565e-01,-1.564e+00,3.322e+00,2.646e-01,-1.060e-01,1.150e-01,1.328e-02
-1.117e-01,-3.591e-01,-1.564e+00,3.323e+00,2.498e-01,5.963e-02,1.384e-01,1.329e-02
-1.116e-01,-3.617e-01,-1.564e+00,3.324e+00,2.498e-01,5.963e-02,1.384e-01,1.329e-02
-1.116e-01,-3.642e-01,-1.564e+00,3.326e+00,2.617e-01,4.928e-02,1.398e-01,1.330e-02
-1.116e-01,-3.667e-01,-1.564e+00,3.327e+00,2.617e-01,4.928e-02,1.398e-01,1.331e-02
-1.116e-01,-3.693e-01,-1.563e+00,3.329e+00,2.617e-01,4.928e-02,1.398e-01,1.331e-02
-1.116e-01,-3.719e-01,-1.563e+00,3.330e+00,2.617e-01,4.928e-02,1.398e-01,1.331e-02
-1.115e-01,-3.745e-01,-1.562e+00,3.331e+00,2.617e-01,4.928e-02,1.398e-01,1.332e-02
-1.115e-01,-3.771e-01,-1.562e+00,3.333e+00,2.617e-01,4.928e-02,1.398e-01,1.332e-02
-1.115e-01,-3.797e-01,-1.562e+00,3.334e+00,9.622e-03,-6.976e-02,1.465e-01,1.332e-02
-1.115e-01,-3.813e-01,-1.562e+00,3.336e+00,9.622e-03,-6.976e-02,1.465e-01,1.332e-02
-1.115e-01,-3.818e-01,-1.562e+00,3.337e+00,9.622e-03,-6.976e-02,1.465e-01,1.332e-02
-1.115e-01,-3.820e-01,-1.563e+00,3.339e+00,9.622e-03,-6.976e-02,1.465e-01,1.332e-02
-1.115e-01,-3.822e-01,-1.564e+00,3.340e+00,2.706e-01,-1.319e-01,8.618e-02,1.332e-02
-1.115e-01,-3.833e-01,-1.564e+00,3.341e+00,2.646e-01,8.033e-02,1.002e-01,1.333e-02
-1.115e-01,-3.855e-01,-1.564e+00,3.342e+00,2.646e-01,8.033e-02,1.002e-01,1.333e-02
-1.114e-01,-3.879e-01,-1.564e+00,3.343e+00,2.706e-01,-1.319e-01,8.618e-02,1.334e-02
-1.114e-01,-3.905e-01,-1.564e+00,3.344e+00,2.706e-01,-1.319e-01,8.618e-02,1.335e-02
-1.114e-01,-3.931e-01,-1.564e+00,3.345e+00,2.646e-01,8.033e-02,1.002e-01,1.336e-02
-1.114e-01,-3.957e-01,-1.565e+00,3.346e+00,2.646e-01,8.033e-02,1.002e-01,1.337e-02
-1.114e-01,-3.983e-01,-1.564e+00,3.347e+00,2.646e-01,8.033e-02,1.002e-01,1.338e-02
-1.114e-01,-4.008e-01,-1.564e+00,3.348e+00,2.617e-01,7.873e-03,1.337e-01,1.339e-02
-1.113e-01,-4.035e-01,-1.564e+00,3.349e+00,2.617e-01,7.873e-03,1.337e-01,1.340e-02
-1.113e-01,-4.061e-01,-1.563e+00,3.350e+00,2.617e-01,7.873e-03,1.337e-01,1.340e-02
-1.113e-01,-4.087e-01,-1.563e+00,3.352e+00,2.617e-01,7.873e-03,1.337e-01,1.341e-02
-1.113e-01,-4.113e-01,-1.563e+00,3.353e+00,2.617e-01,7.873e-03,1.337e-01,1.342e-02
-1.113e-01,-4.139e-01,-1.563e+00,3.354e+00,2.617e-01,7.873e-03,1.337e-01,1.343e-02
-1.112e-01,-4.166e-01,-1.563e+00,3.356e+00,2.617e-01,7.873e-03,1.337e-01,1.344e-02
-1.112e-01,-4.192e-01,-1.563e+00,3.357e+00,2.617e-01,7.873e-03,1.337e-01,1.344e-02
-1.112e-01,-4.218e-01,-1.563e+00,3.358e+00,2.528e-01,-7.653e-03,1.418e-01,1.345e-02
-1.112e-01,-4.244e-01,-1.563e+00,3.360e+00,2.528e-01,-7.653e-03,1.418e-01,1.346e-02
-1.112e-01,-4.270e-01,-1.563e+00,3.361e+00,2.528e-01,-7.653e-03,1.418e-01,1.347e-02
-1.111e-01,-4.295e-01,-1.563e+00,3.363e+00,2.528e-01,-7.653e-03,1.418e-01,1.348e-02
-1.111e-01,-4.320e-01,-1.563e+00,3.364e+00,2.528e-01,-7.653e-03,1.418e-01,1.348e-02
-1.111e-01,-4.346e-01,-1.563e+00,3.365e+00,2.676e-01,-1.526e-01,8.685e-02,1.349e-02
-1.111e-01,-4.371e-01,-1.564e+00,3.366e+00,2.676e-01,-1.526e-01,8.685e-02,1.350e-02
-1.111e-01,-4.397e-01,-1.564e+00,3.367e+00,2.706e-01,-3.353e-02,8.886e-02,1.351e-02
-1.111e-01,-4.423e-01,-1.565e+00,3.368e+00,2.646e-01,-6.976e-02,1.009e-01,1.353e-02
-1.110e-01,-4.449e-01,-1.565e+00,3.369e+00,2.646e-01,-6.976e-02,1.009e-01,1.354e-02
-1.110e-01,-4.475e-01,-1.565e+00,3.370e+00,2.676e-01,-7.653e-03,1.110e-01,1.355e-02
-1.110e-01,-4.501e-01,-1.565e+00,3.371e+00,2.676e-01,-7.653e-03,1.110e-01,1.357e-02
-1.110e-01,-4.528e-01,-1.565e+00,3.372e+00,2.676e-01,-7.653e-03,1.110e-01,1.359e-02
-1.110e-01,-4.554e-01,-1.565e+00,3.373e+00,2.676e-01,-7.653e-03,1.110e-01,1.360e-02
-1.110e-01,-4.581e-01,-1.565e+00,3.374e+00,2.676e-01,-7.653e-03,1.110e-01,1.362e-02
-1.109e-01,-4.607e-01,-1.565e+00,3.376e+00,2.676e-01,-7.653e-03,1.110e-01,1.364e-02
-1.109e-01,-4.634e-01,-1.565e+00,3.377e+00,2.557e-01,-2.835e-02,1.425e-01,1.365e-02
-1.109e-01,-4.660e-01,-1.566e+00,3.378e+00,2.557e-01,-2.835e-02,1.425e-01,1.367e-02
-1.109e-01,-4.686e-01,-1.566e+00,3.380e+00,2.557e-01,-2.835e-02,1.425e-01,1.369e-02
-1.109e-01,-4.712e-01,-1.566e+00,3.381e+00,2.557e-01,-2.835e-02,1.425e-01,1.371e-02
-1.109e-01,-4.737e-01,-1.566e+00,3.382e+00,2.557e-01,-2.835e-02,1.425e-01,1.373e-02
-1.109e-01,-4.763e-01,-1.567e+00,3.384e+00,2.557e-01,-2.835e-02,1.425e-01,1.375e-02
-1.109e-01,-4.789e-01,-1.567e+00,3.385e+00,2.557e-01,-2.835e-02,1.425e-01,1.377e-02
-1.109e-01,-4.814e-01,-1.567e+00,3.387e+00,2.557e-01,-2.835e-02,1.425e-01,1.379e-02
-1.108e-01,-4.840e-01,-1.567e+00,3.388e+00,1.846e-01,-2.478e-03,1.478e-01,1.381e-02
-1.108e-01,-4.863e-01,-1.568e+00,3.390e+00,1.846e-01,-2.478e-03,1.478e-01,1.383e-02
-1.108e-01,-4.882e-01,-1.568e+00,3.391e+00,1.846e-01,-2.478e-03,1.478e-01,1.385e-02
-1.108e-01,-4.901e-01,-1.568e+00,3.392e+00,2.646e-01,-7.653e-03,8.551e-02,1.387e-02
-1.108e-01,-4.923e-01,-1.568e+00,3.393e+00,2.646e-01,-7.653e-03,8.551e-02,1.389e-02
-1.108e-01,-4.948e-01,-1.568e+00,3.394e+00,2.646e-01,-7.653e-03,8.551e-02,1.392e-02
-1.108e-01,-4.974e-01,-1.568e+00,3.395e+00,2.646e-01,-7.653e-03,8.551e-02,1.394e-02
-1.108e-01,-5.001e-01,-1.568e+00,3.396e+00,2.646e-01,-7.653e-03,8.551e-02,1.397e-02
-1.108e-01,-5.027e-01,-1.568e+00,3.397e+00,2.646e-01,-1.283e-02,1.210e-01,1.399e-02
-1.108e-01,-5.054e-01,-1.568e+00,3.398e+00,2.646e-01,-1.283e-02,1.210e-01,1.402e-02
-1.108e-01,-5.080e-01,-1.568e+00,3.399e+00,2.646e-01,-1.283e-02,1.210e-01,1.405e-02
-1.108e-01,-5.107e-01,-1.568e+00,3.400e+00,2.646e-01,-1.283e-02,1.210e-01,1.408e-02
-1.108e-01,-5.133e-01,-1.568e+00,3.402e+00,2.646e-01,-1.283e-02,1.210e-01,1.410e-02
-1.107e-01,-5.160e-01,-1.568e+00,3.403e+00,2.646e-01,-1.283e-02,1.210e-01,1.413e-02
-1.107e-01,-5.186e-01,-1.568e+00,3.404e+00,2.646e-01,-1.283e-02,1.210e-01,1.416e-02
-1.107e-01,-5.213e-01,-1.568e+00,3.405e+00,2.646e-01,-1.283e-02,1.210e-01,1.419e-02
-1.107e-01,-5.239e-01,-1.569e+00,3.406e+00,2.528e-01,6.998e-02,1.391e-01,1.422e-02
-1.107e-01,-5.265e-01,-1.568e+00,3.408e+00,2.528e-01,6.998e-02,1.391e-01,1.425e-02
-1.107e-01,-5.291e-01,-1.568e+00,3.409e+00,2.528e-01,6.998e-02,1.391e-01,1.428e-02
-1.107e-01,-5.316e-01,-1.567e+00,3.411e+00,2.528e-01,6.998e-02,1.391e-01,1.431e-02
-1.107e-01,-5.341e-01,-1.566e+00,3.412e+00,2.528e-01,6.998e-02,1.391e-01,1.433e-02
-1.107e-01,-5.367e-01,-1.566e+00,3.413e+00,2.528e-01,6.998e-02,1.391e-01,1.435e-02
-1.107e-01,-5.392e-01,-1.565e+00,3.415e+00,2.528e-01,6.998e-02,1.391e-01,1.437e-02
-1.107e-01,-5.417e-01,-1.564e+00,3.416e+00,2.528e-01,6.998e-02,1.391e-01,1.439e-02
-1.106e-01,-5.443e-01,-1.564e+00,3.418e+00,2.706e-01,-2.478e-03,1.076e-01,1.441e-02
-1.106e-01,-5.469e-01,-1.563e+00,3.419e+00,2.706e-01,-2.478e-03,1.076e-01,1.443e-02
-1.106e-01,-5.495e-01,-1.563e+00,3.420e+00,2.706e-01,-2.478e-03,1.076e-01,1.445e-02
-1.106e-01,-5.522e-01,-1.563e+00,3.421e+00,2.706e-01,-2.478e-03,1.076e-01,1.446e-02
-1.106e-01,-5.548e-01,-1.563e+00,3.422e+00,2.706e-01,-2.478e-03,1.076e-01,1.448e-02
-1.105e-01,-5.575e-01,-1.563e+00,3.423e+00,2.706e-01,-2.478e-03,1.076e-01,1.450e-02
-1.105e-01,-5.601e-01,-1.563e+00,3.424e+00,2.706e-01,-2.478e-03,1.076e-01,1.452e-02
-1.105e-01,-5.628e-01,-1.563e+00,3.425e+00,2.706e-01,-2.478e-03,1.076e-01,1.454e-02
-1.105e-01,-5.654e-01,-1.563e+00,3.426e+00,2.587e-01,-7.653e-03,1.311e-01,1.455e-02
-1.105e-01,-5.681e-01,-1.563e+00,3.427e+00,2.587e-01,-7.653e-03,1.311e-01,1.457e-02
-1.104e-01,-5.707e-01,-1.563e+00,3.429e+00,2.587e-01,-7.653e-03,1.311e-01,1.459e-02
-1.104e-01,-5.733e-01,-1.563e+00,3.430e+00,2.587e-01,-7.653e-03,1.311e-01,1.461e-02
-1.104e-01,-5.759e-01,-1.563e+00,3.431e+00,2.587e-01,-7.653e-03,1.311e-01,1.463e-02
-1.104e-01,-5.785e-01,-1.563e+00,3.433e+00,2.587e-01,-7.653e-03,1.311e-01,1.465e-02
-1.104e-01,-5.811e-01,-1.563e+00,3.434e+00,2.587e-01,-7.653e-03,1.311e-01,1.467e-02
-1.103e-01,-5.837e-01,-1.563e+00,3.435e+00,2.587e-01,-7.653e-03,1.311e-01,1.469e-02
-1.103e-01,-5.863e-01,-1.564e+00,3.437e+00,1.875e-01,-5.423e-02,1.478e-01,1.471e-02
-1.103e-01,-5.886e-01,-1.564e+00,3.438e+00,1.875e-01,-5.423e-02,1.478e-01,1.473e-02
-1.103e-01,-5.906e-01,-1.564e+00,3.440e+00,8.969e-02,7.873e-03,1.465e-01,1.475e-02
-1.103e-01,-5.921e-01,-1.565e+00,3.441e+00,8.969e-02,7.873e-03,1.465e-01,1.476e-02
-1.103e-01,-5.932e-01,-1.565e+00,3.443e+00,8.969e-02,7.873e-03,1.465e-01,1.477e-02
-1.103e-01,-5.941e-01,-1.565e+00,3.444e+00,2.676e-01,-7.653e-03,8.886e-02,1.478e-02
-1.103e-01,-5.958e-01,-1.564e+00,3.445e+00,2.676e-01,-7.653e-03,8.886e-02,1.479e-02
-1.102e-01,-5.981e-01,-1.564e+00,3.446e+00,2.676e-01,-7.653e-03,8.886e-02,1.482e-02
-1.102e-01,-6.007e-01,-1.564e+00,3.447e+00,2.676e-01,-7.653e-03,8.886e-02,1.484e-02
-1.102e-01,-6.033e-01,-1.564e+00,3.448e+00,2.676e-01,-7.653e-03,8.886e-02,1.486e-02
-1.102e-01,-6.060e-01,-1.564e+00,3.448e+00,2.557e-01,1.217e-01,1.391e-01,1.489e-02
-1.102e-01,-6.086e-01,-1.564e+00,3.450e+00,2.498e-01,-7.653e-03,1.398e-01,1.491e-02
-1.102e-01,-6.111e-01,-1.564e+00,3.451e+00,2.498e-01,-7.653e-03,1.398e-01,1.494e-02
-1.101e-01,-6.136e-01,-1.564e+00,3.453e+00,2.498e-01,-7.653e-03,1.398e-01,1.496e-02
-1.101e-01,-6.161e-01,-1.564e+00,3.454e+00,2.498e-01,-7.653e-03,1.398e-01,1.498e-02
-1.101e-01,-6.186e-01,-1.564e+00,3.455e+00,2.498e-01,-7.653e-03,1.398e-01,1.500e-02
-1.101e-01,-6.211e-01,-1.564e+00,3.457e+00,2.498e-01,-7.653e-03,1.398e-01,1.503e-02
-1.101e-01,-6.236e-01,-1.564e+00,3.458e+00,2.498e-01,-7.653e-03,1.398e-01,1.505e-02
-1.101e-01,-6.261e-01,-1.564e+00,3.460e+00,1.846e-01,1.822e-02,1.465e-01,1.508e-02
-1.100e-01,-6.284e-01,-1.564e+00,3.461e+00,1.846e-01,1.822e-02,1.465e-01,1.510e-02
-1.100e-01,-6.303e-01,-1.564e+00,3.463e+00,1.846e-01,1.822e-02,1.465e-01,1.512e-02
-1.100e-01,-6.322e-01,-1.564e+00,3.464e+00,1.846e-01,1.822e-02,1.465e-01,1.513e-02
-1.100e-01,-6.341e-01,-1.563e+00,3.465e+00,1.846e-01,1.822e-02,1.465e-01,1.515e-02
-1.100e-01,-6.359e-01,-1.563e+00,3.467e+00,1.846e-01,1.822e-02,1.465e-01,1.517e-02
-1.100e-01,-6.378e-01,-1.563e+00,3.468e+00,2.498e-01,2.858e-02,1.418e-01,1.519e-02
-1.100e-01,-6.399e-01,-1.563e+00,3.470e+00,2.498e-01,2.858e-02,1.418e-01,1.521e-02
-1.099e-01,-6.423e-01,-1.563e+00,3.471e+00,2.646e-01,-1.283e-02,8.417e-02,1.523e-02
-1.099e-01,-6.448e-01,-1.562e+00,3.472e+00,2.646e-01,-1.283e-02,8.417e-02,1.525e-02
-1.099e-01,-6.475e-01,-1.563e+00,3.473e+00,2.706e-01,-1.319e-01,9.891e-02,1.527e-02
-1.099e-01,-6.501e-01,-1.563e+00,3.474e+00,2.706e-01,-1.319e-01,9.891e-02,1.530e-02
-1.098e-01,-6.527e-01,-1.563e+00,3.475e+00,2.706e-01,-1.319e-01,9.891e-02,1.532e-02
-1.098e-01,-6.552e-01,-1.564e+00,3.476e+00,2.706e-01,-1.319e-01,9.891e-02,1.535e-02
-1.098e-01,-6.578e-01,-1.564e+00,3.477e+00,2.706e-01,-1.319e-01,9.891e-02,1.537e-02
-1.098e-01,-6.604e-01,-1.565e+00,3.478e+00,2.735e-01,-4.388e-02,9.690e-02,1.540e-02
-1.098e-01,-6.630e-01,-1.565e+00,3.479e+00,2.735e-01,-4.388e-02,9.690e-02,1.543e-02
-1.098e-01,-6.657e-01,-1.565e+00,3.480e+00,2.735e-01,-4.388e-02,9.690e-02,1.546e-02
-1.097e-01,-6.683e-01,-1.565e+00,3.481e+00,2.469e-01,4.410e-02,1.384e-01,1.549e-02
-1.097e-01,-6.709e-01,-1.565e+00,3.482e+00,2.469e-01,4.410e-02,1.384e-01,1.552e-02
-1.097e-01,-6.734e-01,-1.564e+00,3.484e+00,2.469e-01,4.410e-02,1.384e-01,1.555e-02
-1.097e-01,-6.759e-01,-1.564e+00,3.485e+00,2.587e-01,3.375e-02,1.391e-01,1.558e-02
-1.097e-01,-6.784e-01,-1.564e+00,3.486e+00,2.587e-01,3.375e-02,1.391e-01,1.561e-02
-1.097e-01,-6.810e-01,-1.563e+00,3.488e+00,2.587e-01,3.375e-02,1.391e-01,1.564e-02
-1.096e-01,-6.836e-01,-1.563e+00,3.489e+00,2.587e-01,3.375e-02,1.391e-01,1.566e-02
-1.096e-01,-6.862e-01,-1.563e+00,3.491e+00,2.587e-01,3.375e-02,1.391e-01,1.569e-02
-1.096e-01,-6.888e-01,-1.562e+00,3.492e+00,-4.079e-02,-7.493e-02,1.478e-01,1.571e-02
-1.096e-01,-6.901e-01,-1.562e+00,3.493e+00,-4.079e-02,-7.493e-02,1.478e-01,1.573e-02
-1.096e-01,-6.902e-01,-1.563e+00,3.495e+00,-4.079e-02,-7.493e-02,1.478e-01,1.573e-02
-1.096e-01,-6.900e-01,-1.564e+00,3.496e+00,2.676e-01,-5.423e-02,8.685e-02,1.573e-02
-1.096e-01,-6.909e-01,-1.564e+00,3.497e+00,2.676e-01,-5.423e-02,8.685e-02,1.574e-02
-1.096e-01,-6.930e-01,-1.564e+00,3.498e+00,2.706e-01,2.858e-02,9.020e-02,1.576e-02
-1.096e-01,-6.955e-01,-1.564e+00,3.499e+00,2.706e-01,2.858e-02,9.020e-02,1.579e-02
-1.095e-01,-6.981e-01,-1.565e+00,3.500e+00,2.706e-01,2.858e-02,9.020e-02,1.582e-02
-1.095e-01,-7.008e-01,-1.565e+00,3.501e+00,2.706e-01,2.858e-02,9.020e-02,1.586e-02
-1.095e-01,-7.034e-01,-1.565e+00,3.502e+00,2.706e-01,2.858e-02,9.020e-02,1.589e-02
-1.095e-01,-7.061e-01,-1.565e+00,3.503e+00,2.706e-01,2.858e-02,9.020e-02,1.592e-02
-1.095e-01,-7.087e-01,-1.565e+00,3.503e+00,2.498e-01,5.963e-02,1.398e-01,1.596e-02
-1.095e-01,-7.113e-01,-1.564e+00,3.505e+00,2.498e-01,5.963e-02,1.398e-01,1.599e-02
-1.094e-01,-7.138e-01,-1.564e+00,3.506e+00,2.498e-01,5.963e-02,1.398e-01,1.602e-02
-1.094e-01,-7.164e-01,-1.563e+00,3.508e+00,2.498e-01,5.963e-02,1.398e-01,1.605e-02
-1.094e-01,-7.189e-01,-1.563e+00,3.509e+00,2.498e-01,5.963e-02,1.398e-01,1.608e-02
-1.094e-01,-7.214e-01,-1.562e+00,3.510e+00,2.498e-01,5.963e-02,1.398e-01,1.611e-02
-1.094e-01,-7.239e-01,-1.561e+00,3.512e+00,2.498e-01,5.963e-02,1.398e-01,1.613e-02
-1.093e-01,-7.264e-01,-1.561e+00,3.513e+00,2.498e-01,5.963e-02,1.398e-01,1.616e-02
-1.093e-01,-7.289e-01,-1.560e+00,3.515e+00,2.498e-01,7.873e-03,1.438e-01,1.618e-02
-1.093e-01,-7.314e-01,-1.560e+00,3.516e+00,2.498e-01,7.873e-03,1.438e-01,1.620e-02
-1.093e-01,-7.339e-01,-1.560e+00,3.518e+00,2.498e-01,7.873e-03,1.438e-01,1.622e-02
-1.092e-01,-7.364e-01,-1.560e+00,3.519e+00,2.498e-01,7.873e-03,1.438e-01,1.624e-02
-1.092e-01,-7.389e-01,-1.559e+00,3.520e+00,2.498e-01,7.873e-03,1.438e-01,1.627e-02
-1.092e-01,-7.414e-01,-1.559e+00,3.522e+00,2.498e-01,7.873e-03,1.438e-01,1.629e-02
-1.091e-01,-7.439e-01,-1.559e+00,3.523e+00,2.706e-01,-8.011e-02,8.685e-02,1.631e-02
-1.091e-01,-7.465e-01,-1.559e+00,3.524e+00,2.706e-01,-8.011e-02,8.685e-02,1.633e-02
-1.091e-01,-7.491e-01,-1.560e+00,3.525e+00,2.528e-01,6.998e-02,1.391e-01,1.635e-02
-1.090e-01,-7.517e-01,-1.559e+00,3.526e+00,2.528e-01,6.998e-02,1.391e-01,1.638e-02
-1.090e-01,-7.542e-01,-1.559e+00,3.528e+00,2.528e-01,6.998e-02,1.391e-01,1.640e-02
-1.090e-01,-7.568e-01,-1.558e+00,3.529e+00,2.528e-01,6.998e-02,1.391e-01,1.642e-02
-1.090e-01,-7.593e-01,-1.557e+00,3.531e+00,2.528e-01,6.998e-02,1.391e-01,1.644e-02
-1.089e-01,-7.618e-01,-1.557e+00,3.532e+00,2.646e-01,-3.353e-02,1.331e-01,1.646e-02
-1.089e-01,-7.644e-01,-1.556e+00,3.533e+00,2.646e-01,-3.353e-02,1.331e-01,1.647e-02
-1.088e-01,-7.670e-01,-1.556e+00,3.535e+00,2.646e-01,-3.353e-02,1.331e-01,1.649e-02
-1.088e-01,-7.696e-01,-1.557e+00,3.536e+00,2.528e-01,3.375e-02,1.398e-01,1.651e-02
-1.088e-01,-7.722e-01,-1.557e+00,3.537e+00,2.528e-01,3.375e-02,1.398e-01,1.652e-02
-1.087e-01,-7.748e-01,-1.556e+00,3.539e+00,2.528e-01,3.375e-02,1.398e-01,1.654e-02
-1.087e-01,-7.773e-01,-1.556e+00,3.540e+00,2.528e-01,3.375e-02,1.398e-01,1.656e-02
-1.087e-01,-7.799e-01,-1.556e+00,3.542e+00,2.528e-01,3.375e-02,1.398e-01,1.657e-02
-1.086e-01,-7.824e-01,-1.555e+00,3.543e+00,2.528e-01,3.375e-02,1.398e-01,1.659e-02
-1.086e-01,-7.849e-01,-1.555e+00,3.544e+00,2.528e-01,3.375e-02,1.398e-01,1.660e-02
-1.085e-01,-7.875e-01,-1.555e+00,3.546e+00,2.528e-01,3.375e-02,1.398e-01,1.661e-02
-1.085e-01,-7.900e-01,-1.554e+00,3.547e+00,-1.831e-01,-7.493e-02,1.485e-01,1.663e-02
-1.085e-01,-7.907e-01,-1.554e+00,3.549e+00,-1.831e-01,-7.493e-02,1.485e-01,1.663e-02
-1.085e-01,-7.896e-01,-1.555e+00,3.550e+00,2.706e-01,4.410e-02,1.203e-01,1.662e-02
-1.085e-01,-7.899e-01,-1.555e+00,3.551e+00,2.706e-01,4.410e-02,1.203e-01,1.663e-02
-1.085e-01,-7.918e-01,-1.555e+00,3.553e+00,2.706e-01,4.410e-02,1.203e-01,1.664e-02
-1.084e-01,-7.943e-01,-1.555e+00,3.554e+00,2.706e-01,4.410e-02,1.203e-01,1.665e-02
-1.084e-01,-7.969e-01,-1.555e+00,3.555e+00,2.706e-01,4.410e-02,1.203e-01,1.667e-02
-1.084e-01,-7.995e-01,-1.555e+00,3.556e+00,2.706e-01,4.410e-02,1.203e-01,1.669e-02
-1.083e-01,-8.021e-01,-1.555e+00,3.557e+00,2.706e-01,4.410e-02,1.203e-01,1.670e-02
-1.083e-01,-8.048e-01,-1.555e+00,3.559e+00,2.706e-01,4.410e-02,1.203e-01,1.672e-02
-1.082e-01,-8.075e-01,-1.555e+00,3.560e+00,2.706e-01,4.410e-02,1.203e-01,1.674e-02
-1.082e-01,-8.101e-01,-1.555e+00,3.561e+00,2.557e-01,6.480e-02,1.391e-01,1.675e-02
-1.081e-01,-8.127e-01,-1.555e+00,3.562e+00,2.557e-01,6.480e-02,1.391e-01,1.677e-02
-1.081e-01,-8.153e-01,-1.554e+00,3.564e+00,2.557e-01,6.480e-02,1.391e-01,1.679e-02
-1.081e-01,-8.179e-01,-1.554e+00,3.565e+00,2.557e-01,6.480e-02,1.391e-01,1.680e-02
-1.080e-01,-8.204e-01,-1.553e+00,3.567e+00,2.557e-01,6.480e-02,1.391e-01,1.682e-02
-1.080e-01,-8.230e-01,-1.553e+00,3.568e+00,2.557e-01,6.480e-02,1.391e-01,1.683e-02
-1.079e-01,-8.256e-01,-1.552e+00,3.569e+00,2.557e-01,6.480e-02,1.391e-01,1.684e-02
-1.079e-01,-8.281e-01,-1.551e+00,3.571e+00,2.557e-01,6.480e-02,1.391e-01,1.685e-02
-1.078e-01,-8.307e-01,-1.551e+00,3.572e+00,-4.672e-02,-4.388e-02,1.491e-01,1.685e-02
-1.078e-01,-8.320e-01,-1.550e+00,3.574e+00,-4.672e-02,-4.388e-02,1.491e-01,1.686e-02
-1.078e-01,-8.320e-01,-1.551e+00,3.575e+00,2.735e-01,-2.835e-02,9.824e-02,1.686e-02
-1.078e-01,-8.330e-01,-1.551e+00,3.576e+00,2.735e-01,-2.835e-02,9.824e-02,1.686e-02
-1.077e-01,-8.352e-01,-1.551e+00,3.577e+00,2.735e-01,-2.835e-02,9.824e-02,1.687e-02
-1.077e-01,-8.377e-01,-1.551e+00,3.578e+00,2.735e-01,-2.835e-02,9.824e-02,1.687e-02
-1.076e-01,-8.403e-01,-1.551e+00,3.579e+00,2.735e-01,-2.835e-02,9.824e-02,1.688e-02
-1.076e-01,-8.430e-01,-1.551e+00,3.580e+00,2.735e-01,-2.835e-02,9.824e-02,1.689e-02
-1.075e-01,-8.456e-01,-1.551e+00,3.581e+00,2.735e-01,-2.835e-02,9.824e-02,1.690e-02
-1.075e-01,-8.483e-01,-1.551e+00,3.582e+00,2.735e-01,-2.835e-02,9.824e-02,1.691e-02
-1.074e-01,-8.509e-01,-1.551e+00,3.583e+00,2.557e-01,1.062e-01,1.384e-01,1.692e-02
-1.074e-01,-8.535e-01,-1.551e+00,3.584e+00,2.557e-01,1.062e-01,1.384e-01,1.693e-02
-1.073e-01,-8.561e-01,-1.550e+00,3.586e+00,2.557e-01,1.062e-01,1.384e-01,1.694e-02
-1.073e-01,-8.586e-01,-1.549e+00,3.587e+00,2.557e-01,1.062e-01,1.384e-01,1.694e-02
-1.072e-01,-8.611e-01,-1.548e+00,3.588e+00,2.557e-01,1.062e-01,1.384e-01,1.695e-02
-1.072e-01,-8.637e-01,-1.547e+00,3.590e+00,2.557e-01,1.062e-01,1.384e-01,1.695e-02
-1.071e-01,-8.662e-01,-1.547e+00,3.591e+00,2.557e-01,1.062e-01,1.384e-01,1.695e-02
-1.070e-01,-8.687e-01,-1.546e+00,3.593e+00,2.557e-01,1.062e-01,1.384e-01,1.695e-02
-1.070e-01,-8.713e-01,-1.545e+00,3.594e+00,8.969e-02,-7.653e-03,1.485e-01,1.695e-02
-1.069e-01,-8.731e-01,-1.545e+00,3.595e+00,8.969e-02,-7.653e-03,1.485e-01,1.694e-02
-1.069e-01,-8.743e-01,-1.544e+00,3.597e+00,8.969e-02,-7.653e-03,1.485e-01,1.694e-02
-1.069e-01,-8.753e-01,-1.544e+00,3.598e+00,8.969e-02,-7.653e-03,1.485e-01,1.694e-02
-1.068e-01,-8.762e-01,-1.545e+00,3.600e+00,8.969e-02,-7.653e-03,1.485e-01,1.694e-02
-1.068e-01,-8.771e-01,-1.545e+00,3.601e+00,2.735e-01,-4.906e-02,9.623e-02,1.694e-02
-1.068e-01,-8.788e-01,-1.545e+00,3.602e+00,2.735e-01,-4.906e-02,9.623e-02,1.693e-02
-1.067e-01,-8.811e-01,-1.545e+00,3.603e+00,2.735e-01,-4.906e-02,9.623e-02,1.693e-02
-1.066e-01,-8.837e-01,-1.545e+00,3.604e+00,2.735e-01,-4.906e-02,9.623e-02,1.692e-02
-1.066e-01,-8.863e-01,-1.545e+00,3.605e+00,2.735e-01,-4.906e-02,9.623e-02,1.692e-02
-1.065e-01,-8.890e-01,-1.545e+00,3.606e+00,2.735e-01,-4.906e-02,9.623e-02,1.692e-02
-1.064e-01,-8.916e-01,-1.545e+00,3.607e+00,2.557e-01,4.410e-02,1.418e-01,1.691e-02
-1.064e-01,-8.942e-01,-1.544e+00,3.609e+00,2.557e-01,4.410e-02,1.418e-01,1.691e-02
-1.063e-01,-8.968e-01,-1.544e+00,3.610e+00,2.557e-01,4.410e-02,1.418e-01,1.691e-02
-1.062e-01,-8.994e-01,-1.544e+00,3.611e+00,2.557e-01,4.410e-02,1.418e-01,1.690e-02
-1.062e-01,-9.019e-01,-1.543e+00,3.613e+00,2.557e-01,4.410e-02,1.418e-01,1.690e-02
-1.061e-01,-9.045e-01,-1.543e+00,3.614e+00,2.557e-01,4.410e-02,1.418e-01,1.689e-02
-1.060e-01,-9.071e-01,-1.542e+00,3.616e+00,2.557e-01,4.410e-02,1.418e-01,1.688e-02
-1.059e-01,-9.096e-01,-1.542e+00,3.617e+00,2.557e-01,4.410e-02,1.418e-01,1.687e-02
-1.059e-01,-9.122e-01,-1.541e+00,3.619e+00,2.469e-01,7.873e-03,1.438e-01,1.687e-02
-1.058e-01,-9.147e-01,-1.541e+00,3.620e+00,2.469e-01,7.873e-03,1.438e-01,1.686e-02
-1.057e-01,-9.172e-01,-1.541e+00,3.621e+00,2.053e-01,-3.871e-02,1.471e-01,1.685e-02
-1.056e-01,-9.195e-01,-1.541e+00,3.623e+00,2.053e-01,-3.871e-02,1.471e-01,1.684e-02
-1.056e-01,-9.217e-01,-1.541e+00,3.624e+00,2.053e-01,-3.871e-02,1.471e-01,1.683e-02
-1.055e-01,-9.237e-01,-1.542e+00,3.626e+00,2.053e-01,-3.871e-02,1.471e-01,1.682e-02
-1.055e-01,-9.258e-01,-1.542e+00,3.627e+00,2.053e-01,-3.871e-02,1.471e-01,1.682e-02
-1.054e-01,-9.279e-01,-1.543e+00,3.629e+00,2.676e-01,7.515e-02,9.154e-02,1.681e-02
-1.053e-01,-9.302e-01,-1.543e+00,3.630e+00,2.676e-01,7.515e-02,9.154e-02,1.681e-02
-1.053e-01,-9.327e-01,-1.542e+00,3.631e+00,2.646e-01,5.963e-02,1.324e-01,1.680e-02
-1.052e-01,-9.353e-01,-1.542e+00,3.632e+00,2.646e-01,5.963e-02,1.324e-01,1.680e-02
-1.051e-01,-9.379e-01,-1.542e+00,3.633e+00,2.646e-01,5.963e-02,1.324e-01,1.679e-02
-1.050e-01,-9.405e-01,-1.542e+00,3.635e+00,2.646e-01,5.963e-02,1.324e-01,1.679e-02
-1.050e-01,-9.431e-01,-1.541e+00,3.636e+00,2.646e-01,5.963e-02,1.324e-01,1.678e-02
-1.049e-01,-9.457e-01,-1.541e+00,3.637e+00,2.646e-01,5.963e-02,1.324e-01,1.677e-02
-1.048e-01,-9.483e-01,-1.541e+00,3.639e+00,2.646e-01,5.963e-02,1.324e-01,1.676e-02
-1.047e-01,-9.509e-01,-1.540e+00,3.640e+00,2.646e-01,5.963e-02,1.324e-01,1.675e-02
-1.047e-01,-9.535e-01,-1.540e+00,3.641e+00,2.469e-01,4.410e-02,1.431e-01,1.674e-02
-1.046e-01,-9.561e-01,-1.540e+00,3.643e+00,2.469e-01,4.410e-02,1.431e-01,1.674e-02
-1.045e-01,-9.586e-01,-1.539e+00,3.644e+00,2.142e-01,-1.319e-01,1.458e-01,1.673e-02
-1.044e-01,-9.609e-01,-1.540e+00,3.646e+00,2.469e-01,4.410e-02,1.431e-01,1.672e-02
-1.044e-01,-9.632e-01,-1.540e+00,3.647e+00,2.469e-01,4.410e-02,1.431e-01,1.671e-02
-1.043e-01,-9.657e-01,-1.540e+00,3.648e+00,2.469e-01,4.410e-02,1.431e-01,1.670e-02
-1.042e-01,-9.681e-01,-1.539e+00,3.650e+00,2.142e-01,-1.319e-01,1.458e-01,1.669e-02
-1.041e-01,-9.705e-01,-1.540e+00,3.651e+00,2.469e-01,4.410e-02,1.431e-01,1.668e-02
-1.041e-01,-9.728e-01,-1.540e+00,3.653e+00,2.469e-01,4.410e-02,1.431e-01,1.667e-02
-1.040e-01,-9.753e-01,-1.540e+00,3.654e+00,2.706e-01,1.822e-02,1.049e-01,1.666e-02
-1.039e-01,-9.778e-01,-1.539e+00,3.655e+00,2.676e-01,-6.458e-02,9.958e-02,1.666e-02
-1.038e-01,-9.804e-01,-1.539e+00,3.656e+00,2.676e-01,-6.458e-02,9.958e-02,1.665e-02
-1.037e-01,-9.830e-01,-1.540e+00,3.657e+00,2.706e-01,1.822e-02,1.049e-01,1.664e-02
-1.037e-01,-9.857e-01,-1.540e+00,3.658e+00,2.587e-01,9.586e-02,1.170e-01,1.663e-02
-1.036e-01,-9.883e-01,-1.540e+00,3.659e+00,2.587e-01,9.586e-02,1.170e-01,1.663e-02
-1.035e-01,-9.908e-01,-1.539e+00,3.661e+00,2.765e-01,-9.046e-02,1.130e-01,1.662e-02
-1.034e-01,-9.934e-01,-1.539e+00,3.662e+00,2.765e-01,-9.046e-02,1.130e-01,1.661e-02
-1.033e-01,-9.961e-01,-1.539e+00,3.663e+00,2.587e-01,-4.388e-02,1.431e-01,1.660e-02
-1.032e-01,-9.987e-01,-1.539e+00,3.664e+00,2.587e-01,-4.388e-02,1.431e-01,1.659e-02
-1.032e-01,-1.001e+00,-1.539e+00,3.666e+00,2.587e-01,-4.388e-02,1.431e-01,1.658e-02
-1.031e-01,-1.004e+00,-1.540e+00,3.667e+00,2.409e-01,8.033e-02,1.445e-01,1.658e-02
-1.030e-01,-1.006e+00,-1.539e+00,3.669e+00,2.587e-01,-4.388e-02,1.431e-01,1.657e-02
-1.029e-01,-1.009e+00,-1.539e+00,3.670e+00,2.587e-01,-4.388e-02,1.431e-01,1.656e-02
-1.028e-01,-1.011e+00,-1.540e+00,3.671e+00,2.409e-01,8.033e-02,1.445e-01,1.656e-02
-1.028e-01,-1.014e+00,-1.540e+00,3.673e+00,2.409e-01,8.033e-02,1.445e-01,1.655e-02
-1.027e-01,-1.016e+00,-1.539e+00,3.674e+00,2.083e-01,-7.493e-02,1.458e-01,1.655e-02
-1.026e-01,-1.019e+00,-1.539e+00,3.676e+00,1.401e-01,-9.564e-02,1.485e-01,1.654e-02
-1.025e-01,-1.021e+00,-1.539e+00,3.677e+00,1.401e-01,-9.564e-02,1.485e-01,1.654e-02
-1.025e-01,-1.022e+00,-1.540e+00,3.679e+00,1.431e-01,4.410e-02,1.485e-01,1.654e-02
-1.025e-01,-1.024e+00,-1.541e+00,3.680e+00,2.735e-01,2.858e-02,1.069e-01,1.654e-02
-1.024e-01,-1.026e+00,-1.541e+00,3.681e+00,2.735e-01,2.858e-02,1.069e-01,1.654e-02
-1.023e-01,-1.028e+00,-1.541e+00,3.682e+00,2.735e-01,2.858e-02,1.069e-01,1.653e-02
-1.022e-01,-1.031e+00,-1.541e+00,3.683e+00,2.735e-01,2.858e-02,1.069e-01,1.653e-02
-1.022e-01,-1.033e+00,-1.541e+00,3.685e+00,2.735e-01,2.858e-02,1.069e-01,1.653e-02
-1.021e-01,-1.036e+00,-1.541e+00,3.686e+00,2.557e-01,8.033e-02,1.445e-01,1.653e-02
-1.020e-01,-1.038e+00,-1.540e+00,3.687e+00,2.557e-01,8.033e-02,1.445e-01,1.653e-02
-1.019e-01,-1.041e+00,-1.540e+00,3.688e+00,2.557e-01,8.033e-02,1.445e-01,1.653e-02
-1.018e-01,-1.044e+00,-1.539e+00,3.690e+00,2.587e-01,5.445e-02,1.425e-01,1.653e-02
-1.018e-01,-1.046e+00,-1.538e+00,3.691e+00,2.587e-01,5.445e-02,1.425e-01,1.653e-02
-1.017e-01,-1.049e+00,-1.538e+00,3.693e+00,2.587e-01,5.445e-02,1.425e-01,1.652e-02
-1.016e-01,-1.051e+00,-1.537e+00,3.694e+00,2.587e-01,5.445e-02,1.425e-01,1.651e-02
-1.015e-01,-1.054e+00,-1.537e+00,3.696e+00,2.528e-01,5.963e-02,1.445e-01,1.651e-02
-1.014e-01,-1.056e+00,-1.536e+00,3.697e+00,1.994e-01,-4.388e-02,1.471e-01,1.650e-02
-1.013e-01,-1.059e+00,-1.536e+00,3.699e+00,1.994e-01,-4.388e-02,1.471e-01,1.649e-02
-1.013e-01,-1.061e+00,-1.536e+00,3.700e+00,1.994e-01,-4.388e-02,1.471e-01,1.648e-02
-1.012e-01,-1.063e+00,-1.537e+00,3.701e+00,1.994e-01,-4.388e-02,1.471e-01,1.648e-02
-1.011e-01,-1.065e+00,-1.537e+00,3.703e+00,1.994e-01,-4.388e-02,1.471e-01,1.647e-02
-1.011e-01,-1.067e+00,-1.538e+00,3.704e+00,1.994e-01,-4.388e-02,1.471e-01,1.647e-02
-1.010e-01,-1.069e+00,-1.538e+00,3.706e+00,1.994e-01,-4.388e-02,1.471e-01,1.647e-02
-1.009e-01,-1.071e+00,-1.539e+00,3.707e+00,2.676e-01,4.928e-02,1.143e-01,1.647e-02
-1.009e-01,-1.073e+00,-1.539e+00,3.708e+00,2.676e-01,4.928e-02,1.143e-01,1.647e-02
-1.008e-01,-1.076e+00,-1.539e+00,3.710e+00,2.676e-01,4.928e-02,1.143e-01,1.647e-02
-1.007e-01,-1.078e+00,-1.539e+00,3.711e+00,2.498e-01,2.340e-02,1.445e-01,1.646e-02
-1.006e-01,-1.081e+00,-1.538e+00,3.712e+00,2.498e-01,2.340e-02,1.445e-01,1.646e-02
-1.005e-01,-1.083e+00,-1.538e+00,3.714e+00,2.498e-01,2.340e-02,1.445e-01,1.646e-02
-1.004e-01,-1.086e+00,-1.538e+00,3.715e+00,2.528e-01,5.445e-02,1.404e-01,1.646e-02
-1.004e-01,-1.088e+00,-1.538e+00,3.717e+00,2.528e-01,5.445e-02,1.404e-01,1.646e-02
-1.003e-01,-1.091e+00,-1.537e+00,3.718e+00,2.528e-01,5.445e-02,1.404e-01,1.646e-02
-1.002e-01,-1.093e+00,-1.537e+00,3.719e+00,2.528e-01,5.445e-02,1.404e-01,1.645e-02
-1.001e-01,-1.096e+00,-1.536e+00,3.721e+00,2.528e-01,5.445e-02,1.404e-01,1.645e-02
-1.000e-01,-1.099e+00,-1.536e+00,3.722e+00,1.609e-01,-2.478e-03,1.485e-01,1.644e-02
-9.994e-02,-1.101e+00,-1.535e+00,3.724e+00,1.609e-01,-2.478e-03,1.485e-01,1.644e-02
-9.988e-02,-1.102e+00,-1.535e+00,3.725e+00,1.609e-01,-2.478e-03,1.485e-01,1.643e-02
-9.982e-02,-1.104e+00,-1.535e+00,3.727e+00,1.609e-01,-2.478e-03,1.485e-01,1.643e-02
-9.976e-02,-1.106e+00,-1.535e+00,3.728e+00,1.609e-01,-2.478e-03,1.485e-01,1.643e-02
-9.970e-02,-1.107e+00,-1.535e+00,3.730e+00,1.609e-01,-2.478e-03,1.485e-01,1.642e-02
-9.964e-02,-1.109e+00,-1.535e+00,3.731e+00,1.609e-01,-2.478e-03,1.485e-01,1.642e-02
-9.959e-02,-1.111e+00,-1.535e+00,3.733e+00,1.609e-01,-2.478e-03,1.485e-01,1.641e-02
-9.953e-02,-1.112e+00,-1.535e+00,3.734e+00,2.795e-01,5.445e-02,1.136e-01,1.641e-02
-9.946e-02,-1.114e+00,-1.535e+00,3.735e+00,2.795e-01,5.445e-02,1.136e-01,1.641e-02
-9.937e-02,-1.117e+00,-1.535e+00,3.736e+00,2.676e-01,2.340e-02,1.090e-01,1.640e-02
-9.928e-02,-1.119e+00,-1.535e+00,3.737e+00,2.646e-01,1.476e-01,1.264e-01,1.640e-02
-9.918e-02,-1.122e+00,-1.535e+00,3.739e+00,2.646e-01,1.476e-01,1.264e-01,1.639e-02
-9.909e-02,-1.124e+00,-1.534e+00,3.740e+00,2.646e-01,1.476e-01,1.264e-01,1.639e-02
-9.900e-02,-1.127e+00,-1.534e+00,3.741e+00,2.646e-01,1.476e-01,1.264e-01,1.638e-02
-9.890e-02,-1.130e+00,-1.533e+00,3.742e+00,2.646e-01,1.476e-01,1.264e-01,1.637e-02
-9.880e-02,-1.132e+00,-1.532e+00,3.744e+00,2.646e-01,1.476e-01,1.264e-01,1.636e-02
-9.870e-02,-1.135e+00,-1.531e+00,3.745e+00,2.646e-01,1.476e-01,1.264e-01,1.635e-02
-9.860e-02,-1.137e+00,-1.531e+00,3.746e+00,2.646e-01,1.476e-01,1.264e-01,1.633e-02
-9.850e-02,-1.140e+00,-1.530e+00,3.747e+00,1.846e-01,-4.906e-02,1.465e-01,1.632e-02
-9.841e-02,-1.142e+00,-1.530e+00,3.749e+00,1.846e-01,-4.906e-02,1.465e-01,1.630e-02
-9.833e-02,-1.144e+00,-1.530e+00,3.750e+00,1.549e-01,-8.011e-02,1.485e-01,1.629e-02
-9.825e-02,-1.146e+00,-1.530e+00,3.752e+00,1.549e-01,-8.011e-02,1.485e-01,1.628e-02
-9.819e-02,-1.147e+00,-1.531e+00,3.753e+00,1.549e-01,-8.011e-02,1.485e-01,1.627e-02
-9.813e-02,-1.149e+00,-1.532e+00,3.755e+00,1.549e-01,-8.011e-02,1.485e-01,1.627e-02
-9.807e-02,-1.150e+00,-1.533e+00,3.756e+00,1.549e-01,-8.011e-02,1.485e-01,1.626e-02
-9.801e-02,-1.152e+00,-1.534e+00,3.758e+00,1.549e-01,-8.011e-02,1.485e-01,1.626e-02
-9.795e-02,-1.154e+00,-1.534e+00,3.759e+00,2.676e-01,-6.458e-02,1.056e-01,1.625e-02
-9.788e-02,-1.156e+00,-1.535e+00,3.760e+00,2.676e-01,-6.458e-02,1.056e-01,1.625e-02
-9.779e-02,-1.158e+00,-1.535e+00,3.761e+00,2.706e-01,4.928e-02,1.170e-01,1.625e-02
-9.770e-02,-1.161e+00,-1.535e+00,3.763e+00,2.706e-01,4.928e-02,1.170e-01,1.625e-02
-9.761e-02,-1.163e+00,-1.535e+00,3.764e+00,2.706e-01,4.928e-02,1.170e-01,1.625e-02
-9.751e-02,-1.166e+00,-1.535e+00,3.765e+00,2.706e-01,4.928e-02,1.170e-01,1.625e-02
-9.742e-02,-1.169e+00,-1.535e+00,3.766e+00,2.706e-01,4.928e-02,1.170e-01,1.625e-02
-9.733e-02,-1.171e+00,-1.535e+00,3.767e+00,2.557e-01,5.445e-02,1.331e-01,1.626e-02
-9.723e-02,-1.174e+00,-1.535e+00,3.769e+00,2.557e-01,5.445e-02,1.331e-01,1.626e-02
-9.714e-02,-1.176e+00,-1.534e+00,3.770e+00,2.557e-01,5.445e-02,1.331e-01,1.626e-02
-9.705e-02,-1.179e+00,-1.534e+00,3.771e+00,1.253e-01,-1.283e-02,1.485e-01,1.626e-02
-9.697e-02,-1.181e+00,-1.534e+00,3.773e+00,1.253e-01,-1.283e-02,1.485e-01,1.626e-02
-9.692e-02,-1.182e+00,-1.534e+00,3.774e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.687e-02,-1.184e+00,-1.534e+00,3.776e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.682e-02,-1.185e+00,-1.534e+00,3.777e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.677e-02,-1.186e+00,-1.534e+00,3.779e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.673e-02,-1.188e+00,-1.534e+00,3.780e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.668e-02,-1.189e+00,-1.534e+00,3.782e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.664e-02,-1.190e+00,-1.534e+00,3.783e+00,1.253e-01,-1.283e-02,1.485e-01,1.625e-02
-9.659e-02,-1.191e+00,-1.535e+00,3.785e+00,1.253e-01,-1.283e-02,1.485e-01,1.626e-02
-9.655e-02,-1.193e+00,-1.535e+00,3.786e+00,2.646e-01,-2.318e-02,9.623e-02,1.626e-02
-9.648e-02,-1.194e+00,-1.535e+00,3.787e+00,2.646e-01,-2.318e-02,9.623e-02,1.626e-02
-9.639e-02,-1.197e+00,-1.535e+00,3.788e+00,2.646e-01,-2.318e-02,9.623e-02,1.626e-02
-9.630e-02,-1.199e+00,-1.535e+00,3.789e+00,2.439e-01,5.963e-02,1.438e-01,1.627e-02
-9.621e-02,-1.202e+00,-1.535e+00,3.790e+00,2.528e-01,1.114e-01,1.445e-01,1.627e-02
-9.612e-02,-1.204e+00,-1.534e+00,3.792e+00,2.528e-01,1.114e-01,1.445e-01,1.627e-02
-9.603e-02,-1.207e+00,-1.533e+00,3.793e+00,2.528e-01,1.114e-01,1.445e-01,1.628e-02
-9.593e-02,-1.209e+00,-1.532e+00,3.795e+00,2.528e-01,1.114e-01,1.445e-01,1.628e-02
-9.584e-02,-1.212e+00,-1.532e+00,3.796e+00,2.528e-01,1.114e-01,1.445e-01,1.627e-02
-9.574e-02,-1.214e+00,-1.531e+00,3.798e+00,2.528e-01,1.114e-01,1.445e-01,1.627e-02
-9.563e-02,-1.217e+00,-1.530e+00,3.799e+00,2.528e-01,1.114e-01,1.445e-01,1.626e-02
-9.553e-02,-1.219e+00,-1.529e+00,3.801e+00,2.528e-01,1.114e-01,1.445e-01,1.626e-02
-9.542e-02,-1.222e+00,-1.528e+00,3.802e+00,1.549e-01,1.822e-02,1.491e-01,1.625e-02
-9.533e-02,-1.224e+00,-1.527e+00,3.803e+00,1.549e-01,1.822e-02,1.491e-01,1.623e-02
-9.525e-02,-1.226e+00,-1.527e+00,3.805e+00,1.549e-01,1.822e-02,1.491e-01,1.623e-02
-9.518e-02,-1.227e+00,-1.526e+00,3.806e+00,2.202e-01,4.410e-02,1.471e-01,1.622e-02
-9.510e-02,-1.229e+00,-1.526e+00,3.808e+00,2.202e-01,4.410e-02,1.471e-01,1.621e-02
-9.501e-02,-1.231e+00,-1.526e+00,3.809e+00,2.202e-01,4.410e-02,1.471e-01,1.619e-02
-9.491e-02,-1.234e+00,-1.525e+00,3.811e+00,2.202e-01,4.410e-02,1.471e-01,1.618e-02
-9.481e-02,-1.236e+00,-1.525e+00,3.812e+00,2.676e-01,-6.458e-02,1.069e-01,1.617e-02
-9.470e-02,-1.238e+00,-1.525e+00,3.813e+00,2.676e-01,-6.458e-02,1.069e-01,1.615e-02
-9.458e-02,-1.241e+00,-1.525e+00,3.815e+00,2.439e-01,5.963e-02,1.445e-01,1.613e-02
-9.447e-02,-1.243e+00,-1.525e+00,3.816e+00,2.439e-01,5.963e-02,1.445e-01,1.612e-02
-9.435e-02,-1.246e+00,-1.524e+00,3.817e+00,2.439e-01,5.963e-02,1.445e-01,1.610e-02
-9.424e-02,-1.248e+00,-1.524e+00,3.819e+00,2.439e-01,5.963e-02,1.445e-01,1.608e-02
-9.412e-02,-1.251e+00,-1.523e+00,3.820e+00,2.498e-01,1.166e-01,1.371e-01,1.607e-02
-9.400e-02,-1.253e+00,-1.522e+00,3.822e+00,2.498e-01,1.166e-01,1.371e-01,1.605e-02
-9.388e-02,-1.255e+00,-1.521e+00,3.823e+00,2.498e-01,1.166e-01,1.371e-01,1.602e-02
-9.376e-02,-1.258e+00,-1.520e+00,3.824e+00,2.498e-01,1.166e-01,1.371e-01,1.600e-02
-9.363e-02,-1.260e+00,-1.519e+00,3.826e+00,2.498e-01,1.166e-01,1.371e-01,1.597e-02
-9.350e-02,-1.263e+00,-1.518e+00,3.827e+00,1.342e-01,9.586e-02,1.471e-01,1.595e-02
-9.339e-02,-1.265e+00,-1.517e+00,3.829e+00,1.342e-01,9.586e-02,1.471e-01,1.592e-02
-9.331e-02,-1.266e+00,-1.516e+00,3.830e+00,1.342e-01,9.586e-02,1.471e-01,1.590e-02
-9.323e-02,-1.268e+00,-1.515e+00,3.832e+00,1.342e-01,9.586e-02,1.471e-01,1.588e-02
-9.315e-02,-1.269e+00,-1.514e+00,3.833e+00,2.083e-01,-6.976e-02,1.451e-01,1.586e-02
-9.306e-02,-1.271e+00,-1.514e+00,3.834e+00,2.291e-01,-1.163e-01,1.451e-01,1.583e-02
-9.294e-02,-1.273e+00,-1.514e+00,3.836e+00,2.291e-01,-1.163e-01,1.451e-01,1.580e-02
-9.282e-02,-1.275e+00,-1.515e+00,3.837e+00,1.816e-01,7.873e-03,1.471e-01,1.577e-02
-9.270e-02,-1.277e+00,-1.516e+00,3.839e+00,2.676e-01,-1.800e-02,1.150e-01,1.574e-02
-9.258e-02,-1.279e+00,-1.516e+00,3.840e+00,2.676e-01,-1.800e-02,1.150e-01,1.571e-02
-9.244e-02,-1.282e+00,-1.516e+00,3.841e+00,2.617e-01,1.822e-02,1.210e-01,1.568e-02
-9.230e-02,-1.285e+00,-1.516e+00,3.842e+00,2.617e-01,1.822e-02,1.210e-01,1.564e-02
-9.216e-02,-1.287e+00,-1.516e+00,3.844e+00,2.617e-01,1.822e-02,1.210e-01,1.561e-02
-9.201e-02,-1.290e+00,-1.516e+00,3.845e+00,2.765e-01,1.166e-01,1.311e-01,1.558e-02
-9.187e-02,-1.292e+00,-1.516e+00,3.846e+00,2.765e-01,1.166e-01,1.311e-01,1.554e-02
-9.173e-02,-1.295e+00,-1.515e+00,3.847e+00,2.765e-01,1.166e-01,1.311e-01,1.551e-02
-9.158e-02,-1.298e+00,-1.515e+00,3.849e+00,2.765e-01,1.166e-01,1.311e-01,1.548e-02
-9.143e-02,-1.300e+00,-1.515e+00,3.850e+00,2.765e-01,1.166e-01,1.311e-01,1.544e-02
-9.129e-02,-1.303e+00,-1.515e+00,3.851e+00,1.609e-01,1.305e-02,1.471e-01,1.541e-02
-9.116e-02,-1.305e+00,-1.515e+00,3.853e+00,2.113e-01,-9.564e-02,1.458e-01,1.538e-02
-9.105e-02,-1.307e+00,-1.515e+00,3.854e+00,1.609e-01,1.305e-02,1.471e-01,1.535e-02
-9.095e-02,-1.309e+00,-1.515e+00,3.856e+00,1.638e-01,4.928e-02,1.491e-01,1.533e-02
-9.085e-02,-1.311e+00,-1.515e+00,3.857e+00,1.638e-01,4.928e-02,1.491e-01,1.531e-02
-9.076e-02,-1.312e+00,-1.515e+00,3.859e+00,2.113e-01,-6.976e-02,1.458e-01,1.529e-02
-9.066e-02,-1.314e+00,-1.515e+00,3.860e+00,2.113e-01,-6.976e-02,1.458e-01,1.526e-02
-9.054e-02,-1.316e+00,-1.515e+00,3.862e+00,1.638e-01,4.928e-02,1.491e-01,1.524e-02
-9.044e-02,-1.318e+00,-1.515e+00,3.863e+00,1.638e-01,4.928e-02,1.491e-01,1.522e-02
-9.034e-02,-1.320e+00,-1.515e+00,3.865e+00,2.646e-01,3.893e-02,1.163e-01,1.520e-02
-9.023e-02,-1.322e+00,-1.515e+00,3.866e+00,2.350e-01,-4.906e-02,1.438e-01,1.517e-02
-9.010e-02,-1.324e+00,-1.515e+00,3.867e+00,2.261e-01,8.551e-02,1.465e-01,1.514e-02
-8.997e-02,-1.327e+00,-1.515e+00,3.869e+00,2.291e-01,-1.800e-02,1.471e-01,1.512e-02
-8.984e-02,-1.329e+00,-1.514e+00,3.870e+00,2.291e-01,-1.800e-02,1.471e-01,1.509e-02
-8.971e-02,-1.331e+00,-1.515e+00,3.872e+00,2.291e-01,-1.800e-02,1.471e-01,1.506e-02
-8.958e-02,-1.334e+00,-1.515e+00,3.873e+00,2.291e-01,-1.800e-02,1.471e-01,1.504e-02
-8.945e-02,-1.336e+00,-1.515e+00,3.875e+00,2.291e-01,-1.800e-02,1.471e-01,1.501e-02
-8.932e-02,-1.338e+00,-1.515e+00,3.876e+00,2.350e-01,9.068e-02,1.465e-01,1.498e-02
-8.919e-02,-1.340e+00,-1.515e+00,3.878e+00,2.291e-01,-1.800e-02,1.471e-01,1.496e-02
-8.906e-02,-1.343e+00,-1.514e+00,3.879e+00,1.964e-01,-6.976e-02,1.465e-01,1.493e-02
-8.894e-02,-1.345e+00,-1.515e+00,3.880e+00,1.964e-01,-6.976e-02,1.465e-01,1.491e-02
-8.883e-02,-1.347e+00,-1.515e+00,3.882e+00,1.757e-01,5.445e-02,1.471e-01,1.489e-02
-8.872e-02,-1.349e+00,-1.515e+00,3.883e+00,1.757e-01,5.445e-02,1.471e-01,1.487e-02
-8.862e-02,-1.351e+00,-1.515e+00,3.885e+00,1.757e-01,5.445e-02,1.471e-01,1.485e-02
-8.852e-02,-1.352e+00,-1.515e+00,3.886e+00,2.142e-01,-7.493e-02,1.451e-01,1.483e-02
-8.841e-02,-1.354e+00,-1.515e+00,3.888e+00,2.142e-01,-7.493e-02,1.451e-01,1.481e-02
-8.830e-02,-1.356e+00,-1.515e+00,3.889e+00,1.757e-01,5.445e-02,1.471e-01,1.479e-02
-8.819e-02,-1.358e+00,-1.515e+00,3.891e+00,2.617e-01,-3.871e-02,1.157e-01,1.478e-02
-8.807e-02,-1.361e+00,-1.515e+00,3.892e+00,2.617e-01,-3.871e-02,1.157e-01,1.476e-02
-8.793e-02,-1.363e+00,-1.516e+00,3.893e+00,2.261e-01,7.515e-02,1.465e-01,1.473e-02
-8.780e-02,-1.365e+00,-1.515e+00,3.894e+00,2.142e-01,3.893e-02,1.485e-01,1.471e-02
-8.767e-02,-1.368e+00,-1.515e+00,3.896e+00,2.142e-01,3.893e-02,1.485e-01,1.469e-02
-8.755e-02,-1.370e+00,-1.515e+00,3.897e+00,2.261e-01,-1.060e-01,1.451e-01,1.467e-02
-8.742e-02,-1.372e+00,-1.515e+00,3.899e+00,2.261e-01,-1.060e-01,1.451e-01,1.465e-02
-8.730e-02,-1.374e+00,-1.516e+00,3.900e+00,2.142e-01,3.893e-02,1.485e-01,1.463e-02
-8.718e-02,-1.377e+00,-1.516e+00,3.902e+00,2.142e-01,3.893e-02,1.485e-01,1.461e-02
-8.706e-02,-1.379e+00,-1.516e+00,3.903e+00,2.142e-01,3.893e-02,1.485e-01,1.460e-02
-8.694e-02,-1.381e+00,-1.515e+00,3.905e+00,2.142e-01,3.893e-02,1.485e-01,1.458e-02
-8.682e-02,-1.383e+00,-1.515e+00,3.906e+00,2.142e-01,3.893e-02,1.485e-01,1.457e-02
-8.670e-02,-1.385e+00,-1.515e+00,3.908e+00,2.083e-01,-7.493e-02,1.471e-01,1.455e-02
-8.658e-02,-1.387e+00,-1.515e+00,3.909e+00,2.083e-01,-7.493e-02,1.471e-01,1.453e-02
-8.646e-02,-1.389e+00,-1.515e+00,3.911e+00,1.520e-01,6.480e-02,1.498e-01,1.451e-02
-8.636e-02,-1.391e+00,-1.515e+00,3.912e+00,1.520e-01,6.480e-02,1.498e-01,1.450e-02
-8.627e-02,-1.393e+00,-1.515e+00,3.914e+00,1.520e-01,6.480e-02,1.498e-01,1.449e-02
-8.618e-02,-1.394e+00,-1.514e+00,3.915e+00,2.083e-01,-7.493e-02,1.471e-01,1.448e-02
-8.608e-02,-1.396e+00,-1.514e+00,3.917e+00,2.617e-01,2.698e-03,1.250e-01,1.446e-02
-8.596e-02,-1.398e+00,-1.515e+00,3.918e+00,2.617e-01,2.698e-03,1.250e-01,1.445e-02
-8.582e-02,-1.401e+00,-1.515e+00,3.919e+00,2.617e-01,2.698e-03,1.250e-01,1.443e-02
-8.567e-02,-1.403e+00,-1.515e+00,3.920e+00,2.676e-01,1.305e-02,1.277e-01,1.441e-02
-8.553e-02,-1.406e+00,-1.515e+00,3.922e+00,2.439e-01,6.480e-02,1.451e-01,1.439e-02
-8.538e-02,-1.409e+00,-1.514e+00,3.923e+00,2.439e-01,6.480e-02,1.451e-01,1.438e-02
-8.524e-02,-1.411e+00,-1.514e+00,3.925e+00,2.439e-01,6.480e-02,1.451e-01,1.436e-02
-8.510e-02,-1.414e+00,-1.513e+00,3.926e+00,2.439e-01,6.480e-02,1.451e-01,1.434e-02
-8.496e-02,-1.416e+00,-1.513e+00,3.928e+00,2.439e-01,6.480e-02,1.451e-01,1.432e-02
-8.482e-02,-1.418e+00,-1.512e+00,3.929e+00,2.439e-01,6.480e-02,1.451e-01,1.430e-02
-8.467e-02,-1.421e+00,-1.511e+00,3.930e+00,2.528e-01,-3.353e-02,1.411e-01,1.428e-02
-8.452e-02,-1.423e+00,-1.511e+00,3.932e+00,2.528e-01,-3.353e-02,1.411e-01,1.425e-02
-8.437e-02,-1.426e+00,-1.511e+00,3.933e+00,1.905e-01,-7.653e-03,1.458e-01,1.423e-02
-8.424e-02,-1.428e+00,-1.511e+00,3.935e+00,1.905e-01,-7.653e-03,1.458e-01,1.421e-02
-8.412e-02,-1.430e+00,-1.511e+00,3.936e+00,1.905e-01,-7.653e-03,1.458e-01,1.419e-02
-8.400e-02,-1.432e+00,-1.512e+00,3.938e+00,1.905e-01,-7.653e-03,1.458e-01,1.418e-02
-8.389e-02,-1.434e+00,-1.512e+00,3.939e+00,1.905e-01,-7.653e-03,1.458e-01,1.416e-02
-8.377e-02,-1.436e+00,-1.512e+00,3.941e+00,1.905e-01,-7.653e-03,1.458e-01,1.415e-02
-8.366e-02,-1.438e+00,-1.512e+00,3.942e+00,1.905e-01,-7.653e-03,1.458e-01,1.413e-02
-8.355e-02,-1.440e+00,-1.512e+00,3.943e+00,2.617e-01,6.998e-02,1.364e-01,1.412e-02
-8.342e-02,-1.442e+00,-1.512e+00,3.945e+00,2.617e-01,6.998e-02,1.364e-01,1.410e-02
-8.327e-02,-1.444e+00,-1.511e+00,3.946e+00,2.617e-01,6.998e-02,1.364e-01,1.409e-02
-8.312e-02,-1.447e+00,-1.511e+00,3.948e+00,2.142e-01,-2.835e-02,1.471e-01,1.407e-02
-8.298e-02,-1.449e+00,-1.511e+00,3.949e+00,2.142e-01,-2.835e-02,1.471e-01,1.405e-02
-8.284e-02,-1.452e+00,-1.511e+00,3.950e+00,2.142e-01,-2.835e-02,1.471e-01,1.403e-02
-8.271e-02,-1.454e+00,-1.511e+00,3.952e+00,2.142e-01,-2.835e-02,1.471e-01,1.402e-02
-8.259e-02,-1.456e+00,-1.511e+00,3.953e+00,2.202e-01,-1.008e-01,1.465e-01,1.400e-02
-8.246e-02,-1.458e+00,-1.512e+00,3.955e+00,2.202e-01,-1.008e-01,1.465e-01,1.399e-02
-8.233e-02,-1.460e+00,-1.513e+00,3.956e+00,2.202e-01,-1.008e-01,1.465e-01,1.398e-02
-8.220e-02,-1.462e+00,-1.514e+00,3.958e+00,2.202e-01,-1.008e-01,1.465e-01,1.397e-02
-8.208e-02,-1.465e+00,-1.515e+00,3.959e+00,1.935e-01,-1.800e-02,1.485e-01,1.396e-02
-8.196e-02,-1.467e+00,-1.516e+00,3.961e+00,1.460e-01,4.928e-02,1.471e-01,1.396e-02
-8.186e-02,-1.469e+00,-1.516e+00,3.962e+00,1.460e-01,4.928e-02,1.471e-01,1.396e-02
-8.178e-02,-1.470e+00,-1.515e+00,3.964e+00,1.460e-01,4.928e-02,1.471e-01,1.396e-02
-8.169e-02,-1.472e+00,-1.515e+00,3.965e+00,1.786e-01,-7.653e-03,1.458e-01,1.395e-02
-8.160e-02,-1.473e+00,-1.515e+00,3.967e+00,1.786e-01,-7.653e-03,1.458e-01,1.395e-02
-8.151e-02,-1.475e+00,-1.515e+00,3.968e+00,2.231e-01,-9.046e-02,1.451e-01,1.395e-02
-8.140e-02,-1.477e+00,-1.515e+00,3.970e+00,2.587e-01,8.551e-02,1.364e-01,1.394e-02
-8.127e-02,-1.479e+00,-1.515e+00,3.971e+00,2.587e-01,8.551e-02,1.364e-01,1.394e-02
-8.113e-02,-1.482e+00,-1.515e+00,3.972e+00,2.587e-01,-7.653e-03,1.331e-01,1.394e-02
-8.099e-02,-1.484e+00,-1.514e+00,3.974e+00,2.587e-01,-7.653e-03,1.331e-01,1.394e-02
-8.084e-02,-1.487e+00,-1.514e+00,3.975e+00,2.024e-01,-1.008e-01,1.465e-01,1.393e-02
-8.071e-02,-1.489e+00,-1.515e+00,3.976e+00,2.024e-01,-1.008e-01,1.465e-01,1.393e-02
-8.059e-02,-1.491e+00,-1.516e+00,3.978e+00,1.609e-01,2.340e-02,1.498e-01,1.393e-02
-8.049e-02,-1.493e+00,-1.516e+00,3.979e+00,1.460e-01,8.551e-02,1.498e-01,1.393e-02
-8.040e-02,-1.495e+00,-1.516e+00,3.981e+00,1.460e-01,8.551e-02,1.498e-01,1.394e-02
-8.031e-02,-1.496e+00,-1.515e+00,3.982e+00,1.460e-01,8.551e-02,1.498e-01,1.394e-02
-8.023e-02,-1.498e+00,-1.514e+00,3.984e+00,2.231e-01,-1.112e-01,1.465e-01,1.394e-02
-8.013e-02,-1.500e+00,-1.514e+00,3.985e+00,2.231e-01,-1.112e-01,1.465e-01,1.394e-02
-8.001e-02,-1.502e+00,-1.515e+00,3.987e+00,1.460e-01,8.551e-02,1.498e-01,1.394e-02
-7.991e-02,-1.504e+00,-1.515e+00,3.988e+00,1.460e-01,8.551e-02,1.498e-01,1.394e-02
-7.982e-02,-1.505e+00,-1.515e+00,3.990e+00,2.231e-01,-1.112e-01,1.465e-01,1.394e-02
-7.972e-02,-1.507e+00,-1.515e+00,3.991e+00,1.638e-01,-1.008e-01,1.491e-01,1.394e-02
-7.961e-02,-1.509e+00,-1.515e+00,3.993e+00,4.224e-02,1.373e-01,1.498e-01,1.395e-02
-7.955e-02,-1.510e+00,-1.515e+00,3.994e+00,4.224e-02,1.373e-01,1.498e-01,1.395e-02
-7.951e-02,-1.511e+00,-1.514e+00,3.996e+00,2.202e-01,-6.976e-02,1.445e-01,1.395e-02
-7.944e-02,-1.512e+00,-1.514e+00,3.997e+00,2.202e-01,-2.318e-02,1.445e-01,1.395e-02
-7.933e-02,-1.514e+00,-1.514e+00,3.999e+00,2.202e-01,-2.318e-02,1.445e-01,1.395e-02
-7.921e-02,-1.516e+00,-1.514e+00,4.000e+00,2.202e-01,-2.318e-02,1.445e-01,1.396e-02
-7.909e-02,-1.518e+00,-1.515e+00,4.002e+00,2.202e-01,-2.318e-02,1.445e-01,1.396e-02
-7.896e-02,-1.520e+00,-1.515e+00,4.003e+00,2.291e-01,2.858e-02,1.445e-01,1.397e-02
-7.884e-02,-1.523e+00,-1.515e+00,4.004e+00,2.291e-01,2.858e-02,1.445e-01,1.397e-02
-7.871e-02,-1.525e+00,-1.515e+00,4.006e+00,2.202e-01,-2.318e-02,1.445e-01,1.398e-02
-7.858e-02,-1.527e+00,-1.515e+00,4.007e+00,1.015e-01,5.445e-02,1.478e-01,1.398e-02
-7.849e-02,-1.529e+00,-1.515e+00,4.009e+00,1.015e-01,5.445e-02,1.478e-01,1.399e-02
-7.842e-02,-1.530e+00,-1.514e+00,4.010e+00,1.015e-01,5.445e-02,1.478e-01,1.399e-02
-7.836e-02,-1.531e+00,-1.514e+00,4.012e+00,1.015e-01,6.998e-02,1.478e-01,1.399e-02
-7.830e-02,-1.532e+00,-1.513e+00,4.013e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.824e-02,-1.533e+00,-1.512e+00,4.015e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.818e-02,-1.534e+00,-1.512e+00,4.016e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.812e-02,-1.535e+00,-1.511e+00,4.018e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.806e-02,-1.536e+00,-1.510e+00,4.019e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.799e-02,-1.537e+00,-1.509e+00,4.021e+00,1.015e-01,6.998e-02,1.478e-01,1.400e-02
-7.793e-02,-1.538e+00,-1.509e+00,4.022e+00,2.617e-01,2.340e-02,1.317e-01,1.400e-02
-7.783e-02,-1.540e+00,-1.508e+00,4.023e+00,2.617e-01,2.340e-02,1.317e-01,1.399e-02
-7.768e-02,-1.542e+00,-1.508e+00,4.025e+00,2.617e-01,2.340e-02,1.317e-01,1.399e-02
-7.752e-02,-1.545e+00,-1.508e+00,4.026e+00,2.617e-01,2.340e-02,1.317e-01,1.398e-02
-7.735e-02,-1.547e+00,-1.507e+00,4.027e+00,1.549e-01,-5.941e-02,1.498e-01,1.397e-02
-7.722e-02,-1.550e+00,-1.508e+00,4.029e+00,1.609e-01,-3.353e-02,1.498e-01,1.397e-02
-7.711e-02,-1.551e+00,-1.508e+00,4.030e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.700e-02,-1.553e+00,-1.508e+00,4.032e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.690e-02,-1.555e+00,-1.509e+00,4.033e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.680e-02,-1.556e+00,-1.509e+00,4.035e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.670e-02,-1.558e+00,-1.509e+00,4.036e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.660e-02,-1.559e+00,-1.510e+00,4.038e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.650e-02,-1.561e+00,-1.510e+00,4.039e+00,1.609e-01,-3.353e-02,1.498e-01,1.396e-02
-7.641e-02,-1.563e+00,-1.510e+00,4.041e+00,1.609e-01,-3.353e-02,1.498e-01,1.397e-02
-7.631e-02,-1.564e+00,-1.511e+00,4.042e+00,1.609e-01,-3.353e-02,1.498e-01,1.397e-02
-7.621e-02,-1.566e+00,-1.511e+00,4.044e+00,1.549e-01,-1.283e-02,1.505e-01,1.397e-02
-7.612e-02,-1.567e+00,-1.511e+00,4.045e+00,1.549e-01,-1.283e-02,1.505e-01,1.398e-02
-7.602e-02,-1.569e+00,-1.511e+00,4.047e+00,5.707e-02,1.114e-01,1.485e-01,1.398e-02
-7.596e-02,-1.570e+00,-1.511e+00,4.048e+00,1.786e-01,7.873e-03,1.485e-01,1.399e-02
-7.588e-02,-1.571e+00,-1.511e+00,4.050e+00,1.786e-01,7.873e-03,1.485e-01,1.399e-02
-7.578e-02,-1.573e+00,-1.510e+00,4.051e+00,1.786e-01,7.873e-03,1.485e-01,1.400e-02
-7.568e-02,-1.575e+00,-1.510e+00,4.053e+00,1.786e-01,7.873e-03,1.485e-01,1.400e-02
-7.557e-02,-1.577e+00,-1.510e+00,4.054e+00,1.786e-01,7.873e-03,1.485e-01,1.401e-02
-7.546e-02,-1.578e+00,-1.510e+00,4.056e+00,1.786e-01,7.873e-03,1.485e-01,1.401e-02
-7.535e-02,-1.580e+00,-1.510e+00,4.057e+00,1.786e-01,7.873e-03,1.485e-01,1.402e-02
-7.524e-02,-1.582e+00,-1.510e+00,4.059e+00,1.786e-01,7.873e-03,1.485e-01,1.403e-02
-7.513e-02,-1.584e+00,-1.510e+00,4.060e+00,1.816e-01,-7.653e-03,1.491e-01,1.403e-02
-7.502e-02,-1.586e+00,-1.510e+00,4.062e+00,1.816e-01,-7.653e-03,1.491e-01,1.404e-02
-7.491e-02,-1.587e+00,-1.510e+00,4.063e+00,1.816e-01,-7.653e-03,1.491e-01,1.405e-02
-7.480e-02,-1.589e+00,-1.510e+00,4.065e+00,9.858e-02,1.822e-02,1.498e-01,1.405e-02
-7.471e-02,-1.591e+00,-1.510e+00,4.066e+00,9.858e-02,1.822e-02,1.498e-01,1.406e-02
-7.464e-02,-1.592e+00,-1.510e+00,4.068e+00,9.858e-02,1.822e-02,1.498e-01,1.407e-02
-7.458e-02,-1.593e+00,-1.510e+00,4.069e+00,9.858e-02,1.822e-02,1.498e-01,1.407e-02
-7.452e-02,-1.594e+00,-1.509e+00,4.071e+00,9.858e-02,1.822e-02,1.498e-01,1.408e-02
-7.446e-02,-1.595e+00,-1.509e+00,4.072e+00,9.858e-02,1.822e-02,1.498e-01,1.408e-02
-7.440e-02,-1.596e+00,-1.509e+00,4.074e+00,9.858e-02,1.822e-02,1.498e-01,1.408e-02
-7.434e-02,-1.597e+00,-1.509e+00,4.075e+00,2.646e-01,-4.388e-02,1.304e-01,1.409e-02
-7.423e-02,-1.598e+00,-1.509e+00,4.076e+00,2.646e-01,-4.388e-02,1.304e-01,1.410e-02
-7.409e-02,-1.601e+00,-1.509e+00,4.078e+00,2.617e-01,2.340e-02,1.331e-01,1.411e-02
-7.393e-02,-1.603e+00,-1.509e+00,4.079e+00,2.617e-01,2.340e-02,1.331e-01,1.412e-02
-7.377e-02,-1.606e+00,-1.509e+00,4.080e+00,2.617e-01,2.340e-02,1.331e-01,1.413e-02
-7.361e-02,-1.608e+00,-1.509e+00,4.082e+00,2.617e-01,2.340e-02,1.331e-01,1.415e-02
-7.344e-02,-1.611e+00,-1.508e+00,4.083e+00,9.858e-02,1.822e-02,1.512e-01,1.416e-02
-7.332e-02,-1.613e+00,-1.508e+00,4.085e+00,9.858e-02,1.822e-02,1.512e-01,1.417e-02
-7.324e-02,-1.614e+00,-1.508e+00,4.086e+00,9.858e-02,1.822e-02,1.512e-01,1.418e-02
-7.318e-02,-1.615e+00,-1.508e+00,4.088e+00,9.858e-02,1.822e-02,1.512e-01,1.418e-02
-7.311e-02,-1.616e+00,-1.508e+00,4.089e+00,1.638e-01,-9.046e-02,1.485e-01,1.419e-02
-7.303e-02,-1.618e+00,-1.508e+00,4.091e+00,1.638e-01,-9.046e-02,1.485e-01,1.419e-02
-7.294e-02,-1.619e+00,-1.509e+00,4.092e+00,1.638e-01,-9.046e-02,1.485e-01,1.420e-02
-7.284e-02,-1.621e+00,-1.510e+00,4.094e+00,1.638e-01,-9.046e-02,1.485e-01,1.422e-02
-7.274e-02,-1.622e+00,-1.510e+00,4.095e+00,1.638e-01,-9.046e-02,1.485e-01,1.423e-02
-7.264e-02,-1.624e+00,-1.511e+00,4.097e+00,1.638e-01,-9.046e-02,1.485e-01,1.424e-02
-7.254e-02,-1.626e+00,-1.512e+00,4.098e+00,1.638e-01,-9.046e-02,1.485e-01,1.426e-02
-7.245e-02,-1.627e+00,-1.513e+00,4.100e+00,1.638e-01,-9.046e-02,1.485e-01,1.428e-02
-7.235e-02,-1.629e+00,-1.514e+00,4.101e+00,2.646e-01,-2.478e-03,1.257e-01,1.430e-02
-7.224e-02,-1.631e+00,-1.515e+00,4.102e+00,1.075e-01,4.410e-02,1.505e-01,1.433e-02
-7.213e-02,-1.633e+00,-1.515e+00,4.104e+00,1.075e-01,4.410e-02,1.505e-01,1.435e-02
-7.206e-02,-1.634e+00,-1.514e+00,4.105e+00,1.253e-01,-2.478e-03,1.512e-01,1.437e-02
-7.199e-02,-1.635e+00,-1.514e+00,4.107e+00,1.253e-01,-2.478e-03,1.512e-01,1.439e-02
-7.192e-02,-1.637e+00,-1.514e+00,4.108e+00,1.253e-01,-2.478e-03,1.512e-01,1.441e-02
-7.185e-02,-1.638e+00,-1.514e+00,4.110e+00,1.253e-01,-2.478e-03,1.512e-01,1.443e-02
-7.178e-02,-1.639e+00,-1.514e+00,4.111e+00,1.253e-01,-2.478e-03,1.512e-01,1.444e-02
-7.171e-02,-1.640e+00,-1.514e+00,4.113e+00,1.253e-01,-2.478e-03,1.512e-01,1.446e-02
-7.164e-02,-1.642e+00,-1.514e+00,4.114e+00,1.253e-01,-2.478e-03,1.512e-01,1.448e-02
-7.157e-02,-1.643e+00,-1.514e+00,4.116e+00,1.253e-01,-2.478e-03,1.512e-01,1.450e-02
-7.149e-02,-1.644e+00,-1.514e+00,4.117e+00,1.253e-01,-2.478e-03,1.512e-01,1.452e-02
-7.142e-02,-1.645e+00,-1.514e+00,4.119e+00,1.253e-01,-2.478e-03,1.512e-01,1.454e-02
-7.135e-02,-1.647e+00,-1.514e+00,4.120e+00,1.253e-01,-2.478e-03,1.512e-01,1.456e-02
-7.128e-02,-1.648e+00,-1.514e+00,4.122e+00,1.253e-01,-2.478e-03,1.512e-01,1.458e-02
-7.121e-02,-1.649e+00,-1.514e+00,4.123e+00,1.253e-01,-2.478e-03,1.512e-01,1.460e-02
-7.114e-02,-1.650e+00,-1.514e+00,4.125e+00,1.193e-01,-7.493e-02,1.505e-01,1.462e-02
-7.107e-02,-1.652e+00,-1.515e+00,4.126e+00,1.193e-01,-7.493e-02,1.505e-01,1.464e-02
-7.100e-02,-1.653e+00,-1.515e+00,4.128e+00,1.994e-01,1.010e-01,1.471e-01,1.466e-02
-7.092e-02,-1.654e+00,-1.515e+00,4.129e+00,1.994e-01,1.010e-01,1.471e-01,1.469e-02
-7.081e-02,-1.656e+00,-1.514e+00,4.131e+00,2.053e-01,3.893e-02,1.458e-01,1.472e-02
-7.070e-02,-1.658e+00,-1.514e+00,4.132e+00,2.053e-01,3.893e-02,1.458e-01,1.475e-02
-7.058e-02,-1.660e+00,-1.513e+00,4.134e+00,2.053e-01,3.893e-02,1.458e-01,1.479e-02
-7.047e-02,-1.662e+00,-1.513e+00,4.135e+00,2.053e-01,3.893e-02,1.458e-01,1.482e-02
-7.035e-02,-1.664e+00,-1.512e+00,4.137e+00,2.053e-01,3.893e-02,1.458e-01,1.485e-02
-7.023e-02,-1.666e+00,-1.512e+00,4.138e+00,2.053e-01,3.893e-02,1.458e-01,1.489e-02
-7.010e-02,-1.668e+00,-1.512e+00,4.140e+00,2.053e-01,3.893e-02,1.458e-01,1.492e-02
-6.998e-02,-1.671e+00,-1.511e+00,4.141e+00,1.134e-01,-1.800e-02,1.505e-01,1.495e-02
-6.988e-02,-1.672e+00,-1.511e+00,4.143e+00,1.075e-01,-5.423e-02,1.518e-01,1.498e-02
-6.981e-02,-1.673e+00,-1.511e+00,4.144e+00,1.075e-01,-5.423e-02,1.518e-01,1.500e-02
-6.974e-02,-1.675e+00,-1.512e+00,4.146e+00,1.075e-01,-5.423e-02,1.518e-01,1.502e-02
-6.967e-02,-1.676e+00,-1.512e+00,4.147e+00,1.075e-01,-5.423e-02,1.518e-01,1.504e-02
-6.961e-02,-1.677e+00,-1.513e+00,4.149e+00,1.075e-01,-5.423e-02,1.518e-01,1.506e-02
-6.955e-02,-1.678e+00,-1.513e+00,4.150e+00,1.075e-01,-5.423e-02,1.518e-01,1.508e-02
-6.949e-02,-1.679e+00,-1.514e+00,4.152e+00,1.075e-01,-5.423e-02,1.518e-01,1.510e-02
-6.943e-02,-1.680e+00,-1.515e+00,4.153e+00,2.617e-01,1.822e-02,1.337e-01,1.512e-02
-6.933e-02,-1.682e+00,-1.515e+00,4.155e+00,2.617e-01,1.822e-02,1.337e-01,1.516e-02
-6.920e-02,-1.684e+00,-1.515e+00,4.156e+00,2.617e-01,1.822e-02,1.337e-01,1.521e-02
-6.906e-02,-1.687e+00,-1.515e+00,4.157e+00,2.617e-01,1.822e-02,1.337e-01,1.527e-02
-6.891e-02,-1.689e+00,-1.514e+00,4.159e+00,2.646e-01,7.515e-02,1.371e-01,1.532e-02
-6.876e-02,-1.692e+00,-1.514e+00,4.160e+00,1.520e-01,1.424e-01,1.498e-01,1.538e-02
-6.864e-02,-1.694e+00,-1.513e+00,4.161e+00,1.520e-01,1.424e-01,1.498e-01,1.543e-02
-6.854e-02,-1.696e+00,-1.512e+00,4.163e+00,1.520e-01,1.424e-01,1.498e-01,1.547e-02
-6.845e-02,-1.697e+00,-1.511e+00,4.164e+00,1.520e-01,1.424e-01,1.498e-01,1.550e-02
-6.835e-02,-1.699e+00,-1.509e+00,4.166e+00,1.520e-01,1.424e-01,1.498e-01,1.553e-02
-6.826e-02,-1.700e+00,-1.508e+00,4.167e+00,1.520e-01,1.424e-01,1.498e-01,1.556e-02
-6.816e-02,-1.702e+00,-1.506e+00,4.169e+00,1.520e-01,1.424e-01,1.498e-01,1.558e-02
-6.806e-02,-1.703e+00,-1.505e+00,4.170e+00,1.520e-01,1.424e-01,1.498e-01,1.561e-02
-6.796e-02,-1.705e+00,-1.504e+00,4.172e+00,1.520e-01,1.424e-01,1.498e-01,1.563e-02
-6.786e-02,-1.706e+00,-1.502e+00,4.173e+00,6.596e-02,9.586e-02,1.532e-01,1.565e-02
-6.778e-02,-1.708e+00,-1.501e+00,4.175e+00,6.596e-02,9.586e-02,1.532e-01,1.566e-02
-6.772e-02,-1.708e+00,-1.500e+00,4.176e+00,6.596e-02,9.586e-02,1.532e-01,1.567e-02
-6.767e-02,-1.709e+00,-1.499e+00,4.178e+00,6.596e-02,9.586e-02,1.532e-01,1.568e-02
-6.762e-02,-1.710e+00,-1.498e+00,4.180e+00,2.676e-01,2.340e-02,1.324e-01,1.568e-02
-6.751e-02,-1.711e+00,-1.497e+00,4.181e+00,2.676e-01,2.340e-02,1.324e-01,1.570e-02
-6.734e-02,-1.714e+00,-1.497e+00,4.182e+00,2.172e-01,1.476e-01,1.465e-01,1.572e-02
-6.717e-02,-1.716e+00,-1.496e+00,4.184e+00,2.172e-01,1.476e-01,1.465e-01,1.574e-02
-6.700e-02,-1.718e+00,-1.495e+00,4.185e+00,2.172e-01,1.476e-01,1.465e-01,1.576e-02
-6.683e-02,-1.720e+00,-1.494e+00,4.187e+00,2.172e-01,1.476e-01,1.465e-01,1.577e-02
-6.666e-02,-1.722e+00,-1.492e+00,4.188e+00,1.875e-01,1.424e-01,1.485e-01,1.579e-02
-6.650e-02,-1.725e+00,-1.491e+00,4.190e+00,1.875e-01,1.424e-01,1.485e-01,1.580e-02
-6.635e-02,-1.726e+00,-1.489e+00,4.191e+00,1.935e-01,3.375e-02,1.465e-01,1.581e-02
-6.619e-02,-1.728e+00,-1.488e+00,4.192e+00,1.935e-01,3.375e-02,1.465e-01,1.581e-02
-6.603e-02,-1.730e+00,-1.488e+00,4.194e+00,1.935e-01,3.375e-02,1.465e-01,1.582e-02
-6.587e-02,-1.732e+00,-1.488e+00,4.195e+00,1.045e-01,-4.388e-02,1.532e-01,1.582e-02
-6.574e-02,-1.734e+00,-1.487e+00,4.197e+00,7.189e-02,-3.353e-02,1.512e-01,1.583e-02
-6.565e-02,-1.735e+00,-1.488e+00,4.198e+00,7.189e-02,-3.353e-02,1.512e-01,1.583e-02
-6.558e-02,-1.736e+00,-1.488e+00,4.200e+00,7.189e-02,-3.353e-02,1.512e-01,1.584e-02
-6.552e-02,-1.736e+00,-1.488e+00,4.201e+00,7.189e-02,-3.353e-02,1.512e-01,1.584e-02
-6.546e-02,-1.737e+00,-1.489e+00,4.203e+00,7.189e-02,-3.353e-02,1.512e-01,1.584e-02
-6.540e-02,-1.738e+00,-1.489e+00,4.205e+00,7.189e-02,-3.353e-02,1.512e-01,1.585e-02
-6.534e-02,-1.739e+00,-1.489e+00,4.206e+00,2.172e-01,1.305e-02,1.438e-01,1.585e-02
-6.523e-02,-1.740e+00,-1.490e+00,4.207e+00,2.172e-01,1.305e-02,1.438e-01,1.586e-02
-6.508e-02,-1.742e+00,-1.489e+00,4.209e+00,2.172e-01,1.305e-02,1.438e-01,1.587e-02
-6.490e-02,-1.744e+00,-1.489e+00,4.210e+00,2.172e-01,1.305e-02,1.438e-01,1.589e-02
-6.473e-02,-1.746e+00,-1.489e+00,4.212e+00,2.172e-01,1.305e-02,1.438e-01,1.590e-02
-6.455e-02,-1.748e+00,-1.489e+00,4.213e+00,2.053e-01,-2.835e-02,1.445e-01,1.592e-02
-6.438e-02,-1.750e+00,-1.489e+00,4.215e+00,2.053e-01,-2.835e-02,1.445e-01,1.594e-02
-6.421e-02,-1.752e+00,-1.489e+00,4.216e+00,-1.114e-02,1.062e-01,1.518e-01,1.595e-02
-6.411e-02,-1.754e+00,-1.489e+00,4.218e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.409e-02,-1.754e+00,-1.488e+00,4.219e+00,-1.114e-02,1.062e-01,1.518e-01,1.597e-02
-6.409e-02,-1.754e+00,-1.487e+00,4.221e+00,-1.114e-02,1.062e-01,1.518e-01,1.597e-02
-6.410e-02,-1.754e+00,-1.486e+00,4.222e+00,-1.114e-02,1.062e-01,1.518e-01,1.597e-02
-6.411e-02,-1.754e+00,-1.485e+00,4.224e+00,-1.114e-02,1.062e-01,1.518e-01,1.597e-02
-6.412e-02,-1.754e+00,-1.484e+00,4.225e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.413e-02,-1.753e+00,-1.483e+00,4.227e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.414e-02,-1.753e+00,-1.482e+00,4.228e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.415e-02,-1.753e+00,-1.481e+00,4.230e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.416e-02,-1.753e+00,-1.480e+00,4.231e+00,-1.114e-02,1.062e-01,1.518e-01,1.596e-02
-6.417e-02,-1.753e+00,-1.479e+00,4.233e+00,2.142e-01,5.445e-02,1.438e-01,1.596e-02
-6.409e-02,-1.754e+00,-1.478e+00,4.234e+00,2.142e-01,5.445e-02,1.438e-01,1.596e-02
-6.393e-02,-1.756e+00,-1.477e+00,4.236e+00,2.142e-01,5.445e-02,1.438e-01,1.596e-02
-6.374e-02,-1.758e+00,-1.477e+00,4.237e+00,2.142e-01,5.445e-02,1.438e-01,1.595e-02
-6.354e-02,-1.760e+00,-1.476e+00,4.239e+00,2.528e-01,5.445e-02,1.411e-01,1.595e-02
-6.332e-02,-1.762e+00,-1.476e+00,4.240e+00,2.528e-01,5.445e-02,1.411e-01,1.594e-02
-6.308e-02,-1.764e+00,-1.475e+00,4.241e+00,2.528e-01,5.445e-02,1.411e-01,1.593e-02
-6.284e-02,-1.767e+00,-1.474e+00,4.243e+00,2.528e-01,5.445e-02,1.411e-01,1.593e-02
-6.260e-02,-1.770e+00,-1.474e+00,4.244e+00,2.350e-01,-2.318e-02,1.411e-01,1.592e-02
-6.236e-02,-1.772e+00,-1.474e+00,4.246e+00,2.350e-01,-2.318e-02,1.411e-01,1.591e-02
-6.213e-02,-1.774e+00,-1.474e+00,4.247e+00,6.003e-02,1.217e-01,1.498e-01,1.591e-02
-6.197e-02,-1.776e+00,-1.473e+00,4.249e+00,6.003e-02,1.217e-01,1.498e-01,1.591e-02
-6.188e-02,-1.777e+00,-1.472e+00,4.250e+00,6.003e-02,1.217e-01,1.498e-01,1.591e-02
-6.181e-02,-1.778e+00,-1.471e+00,4.252e+00,6.003e-02,1.217e-01,1.498e-01,1.590e-02
-6.175e-02,-1.778e+00,-1.470e+00,4.253e+00,6.003e-02,1.217e-01,1.498e-01,1.590e-02
-6.169e-02,-1.779e+00,-1.469e+00,4.255e+00,6.003e-02,1.217e-01,1.498e-01,1.590e-02
-6.163e-02,-1.779e+00,-1.468e+00,4.256e+00,6.003e-02,1.217e-01,1.498e-01,1.589e-02
-6.156e-02,-1.780e+00,-1.466e+00,4.258e+00,6.003e-02,1.217e-01,1.498e-01,1.589e-02
-6.150e-02,-1.781e+00,-1.465e+00,4.259e+00,2.617e-01,-1.112e-01,1.384e-01,1.589e-02
-6.135e-02,-1.782e+00,-1.465e+00,4.260e+00,2.617e-01,-1.112e-01,1.384e-01,1.587e-02
-6.112e-02,-1.784e+00,-1.465e+00,4.262e+00,2.617e-01,-1.112e-01,1.384e-01,1.586e-02
-6.086e-02,-1.787e+00,-1.466e+00,4.263e+00,2.557e-01,1.062e-01,1.418e-01,1.584e-02
-6.059e-02,-1.789e+00,-1.466e+00,4.265e+00,2.557e-01,1.062e-01,1.418e-01,1.582e-02
-6.033e-02,-1.792e+00,-1.465e+00,4.266e+00,2.291e-01,-3.871e-02,1.418e-01,1.581e-02
-6.007e-02,-1.794e+00,-1.465e+00,4.267e+00,1.905e-01,-7.653e-03,1.451e-01,1.579e-02
-5.984e-02,-1.796e+00,-1.465e+00,4.269e+00,1.905e-01,-7.653e-03,1.451e-01,1.578e-02
-5.963e-02,-1.798e+00,-1.465e+00,4.270e+00,1.905e-01,-7.653e-03,1.451e-01,1.577e-02
-5.943e-02,-1.800e+00,-1.465e+00,4.272e+00,2.083e-01,7.515e-02,1.445e-01,1.577e-02
-5.921e-02,-1.802e+00,-1.465e+00,4.273e+00,2.083e-01,7.515e-02,1.445e-01,1.576e-02
-5.900e-02,-1.804e+00,-1.464e+00,4.275e+00,2.083e-01,7.515e-02,1.445e-01,1.575e-02
-5.877e-02,-1.806e+00,-1.463e+00,4.276e+00,2.083e-01,7.515e-02,1.445e-01,1.575e-02
-5.855e-02,-1.808e+00,-1.463e+00,4.278e+00,2.083e-01,7.515e-02,1.445e-01,1.574e-02
-5.832e-02,-1.810e+00,-1.462e+00,4.279e+00,1.846e-01,9.068e-02,1.458e-01,1.573e-02
-5.811e-02,-1.812e+00,-1.461e+00,4.280e+00,1.846e-01,9.068e-02,1.458e-01,1.573e-02
-5.790e-02,-1.814e+00,-1.460e+00,4.282e+00,3.691e-03,2.340e-02,1.518e-01,1.572e-02
-5.778e-02,-1.815e+00,-1.460e+00,4.283e+00,3.691e-03,2.340e-02,1.518e-01,1.572e-02
-5.774e-02,-1.816e+00,-1.459e+00,4.285e+00,2.024e-01,4.928e-02,1.438e-01,1.572e-02
-5.763e-02,-1.817e+00,-1.459e+00,4.286e+00,2.024e-01,4.928e-02,1.438e-01,1.571e-02
-5.744e-02,-1.818e+00,-1.458e+00,4.288e+00,2.024e-01,4.928e-02,1.438e-01,1.570e-02
-5.722e-02,-1.820e+00,-1.458e+00,4.289e+00,2.053e-01,8.551e-02,1.451e-01,1.570e-02
-5.699e-02,-1.822e+00,-1.457e+00,4.291e+00,2.053e-01,8.551e-02,1.451e-01,1.569e-02
-5.676e-02,-1.824e+00,-1.456e+00,4.292e+00,2.053e-01,8.551e-02,1.451e-01,1.568e-02
-5.652e-02,-1.826e+00,-1.456e+00,4.294e+00,2.053e-01,8.551e-02,1.451e-01,1.567e-02
-5.629e-02,-1.828e+00,-1.455e+00,4.295e+00,1.757e-01,-2.318e-02,1.465e-01,1.566e-02
-5.606e-02,-1.830e+00,-1.454e+00,4.297e+00,1.757e-01,-2.318e-02,1.465e-01,1.565e-02
-5.585e-02,-1.832e+00,-1.454e+00,4.298e+00,1.757e-01,-2.318e-02,1.465e-01,1.565e-02
-5.564e-02,-1.834e+00,-1.455e+00,4.299e+00,1.757e-01,-2.318e-02,1.465e-01,1.564e-02
-5.544e-02,-1.836e+00,-1.455e+00,4.301e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.533e-02,-1.837e+00,-1.454e+00,4.302e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.531e-02,-1.837e+00,-1.454e+00,4.304e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.532e-02,-1.837e+00,-1.453e+00,4.305e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.533e-02,-1.837e+00,-1.452e+00,4.307e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.535e-02,-1.836e+00,-1.451e+00,4.308e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.537e-02,-1.836e+00,-1.449e+00,4.310e+00,-1.707e-02,1.062e-01,1.512e-01,1.564e-02
-5.539e-02,-1.836e+00,-1.448e+00,4.311e+00,1.994e-01,2.340e-02,1.438e-01,1.564e-02
-5.530e-02,-1.837e+00,-1.448e+00,4.313e+00,1.994e-01,2.340e-02,1.438e-01,1.563e-02
-5.510e-02,-1.838e+00,-1.447e+00,4.314e+00,1.994e-01,2.858e-02,1.445e-01,1.562e-02
-5.487e-02,-1.840e+00,-1.447e+00,4.316e+00,1.994e-01,2.858e-02,1.445e-01,1.561e-02
-5.463e-02,-1.842e+00,-1.447e+00,4.317e+00,1.994e-01,2.858e-02,1.445e-01,1.559e-02
-5.438e-02,-1.844e+00,-1.446e+00,4.319e+00,1.994e-01,2.858e-02,1.445e-01,1.558e-02
-5.413e-02,-1.846e+00,-1.446e+00,4.320e+00,1.994e-01,2.858e-02,1.445e-01,1.557e-02
-5.389e-02,-1.848e+00,-1.446e+00,4.322e+00,1.994e-01,2.858e-02,1.445e-01,1.555e-02
-5.364e-02,-1.850e+00,-1.446e+00,4.323e+00,1.994e-01,2.858e-02,1.445e-01,1.554e-02
-5.339e-02,-1.852e+00,-1.445e+00,4.324e+00,1.994e-01,2.858e-02,1.445e-01,1.553e-02
-5.314e-02,-1.854e+00,-1.445e+00,4.326e+00,1.994e-01,2.858e-02,1.445e-01,1.553e-02
-5.288e-02,-1.856e+00,-1.445e+00,4.327e+00,3.691e-03,1.321e-01,1.498e-01,1.552e-02
-5.274e-02,-1.857e+00,-1.444e+00,4.329e+00,3.691e-03,1.321e-01,1.498e-01,1.552e-02
-5.269e-02,-1.858e+00,-1.443e+00,4.330e+00,3.691e-03,1.321e-01,1.498e-01,1.551e-02
-5.267e-02,-1.858e+00,-1.442e+00,4.332e+00,3.691e-03,1.321e-01,1.498e-01,1.551e-02
-5.266e-02,-1.858e+00,-1.440e+00,4.333e+00,9.265e-02,-4.388e-02,1.512e-01,1.551e-02
-5.261e-02,-1.858e+00,-1.440e+00,4.335e+00,9.265e-02,-4.388e-02,1.512e-01,1.551e-02
-5.250e-02,-1.859e+00,-1.440e+00,4.336e+00,9.265e-02,-4.388e-02,1.512e-01,1.550e-02
-5.239e-02,-1.860e+00,-1.440e+00,4.338e+00,1.431e-01,3.375e-02,1.451e-01,1.550e-02
-5.224e-02,-1.861e+00,-1.440e+00,4.339e+00,1.431e-01,3.375e-02,1.451e-01,1.549e-02
-5.207e-02,-1.862e+00,-1.440e+00,4.341e+00,1.549e-01,7.873e-03,1.458e-01,1.549e-02
-5.188e-02,-1.864e+00,-1.440e+00,4.342e+00,1.549e-01,7.873e-03,1.458e-01,1.548e-02
-5.168e-02,-1.865e+00,-1.440e+00,4.344e+00,1.549e-01,7.873e-03,1.458e-01,1.547e-02
-5.148e-02,-1.867e+00,-1.440e+00,4.345e+00,1.549e-01,7.873e-03,1.458e-01,1.547e-02
-5.127e-02,-1.868e+00,-1.440e+00,4.347e+00,1.549e-01,7.873e-03,1.458e-01,1.547e-02
-5.107e-02,-1.870e+00,-1.439e+00,4.348e+00,1.549e-01,7.873e-03,1.458e-01,1.546e-02
-5.087e-02,-1.871e+00,-1.439e+00,4.350e+00,1.371e-01,1.166e-01,1.465e-01,1.546e-02
-5.067e-02,-1.873e+00,-1.439e+00,4.351e+00,1.371e-01,1.166e-01,1.465e-01,1.546e-02
-5.049e-02,-1.874e+00,-1.438e+00,4.352e+00,1.371e-01,1.166e-01,1.465e-01,1.546e-02
-5.030e-02,-1.876e+00,-1.437e+00,4.354e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.020e-02,-1.876e+00,-1.436e+00,4.355e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.017e-02,-1.877e+00,-1.435e+00,4.357e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.017e-02,-1.877e+00,-1.434e+00,4.358e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.018e-02,-1.877e+00,-1.433e+00,4.360e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.019e-02,-1.877e+00,-1.432e+00,4.361e+00,-8.171e-03,1.010e-01,1.498e-01,1.546e-02
-5.020e-02,-1.876e+00,-1.431e+00,4.363e+00,1.253e-01,1.217e-01,1.478e-01,1.546e-02
-5.014e-02,-1.877e+00,-1.429e+00,4.364e+00,1.253e-01,1.217e-01,1.478e-01,1.545e-02
-4.999e-02,-1.878e+00,-1.428e+00,4.366e+00,1.253e-01,1.217e-01,1.478e-01,1.545e-02
-4.982e-02,-1.879e+00,-1.427e+00,4.367e+00,9.562e-02,1.528e-01,1.471e-01,1.544e-02
-4.966e-02,-1.880e+00,-1.426e+00,4.369e+00,9.562e-02,1.528e-01,1.471e-01,1.543e-02
-4.952e-02,-1.881e+00,-1.424e+00,4.370e+00,9.562e-02,1.528e-01,1.471e-01,1.542e-02
-4.937e-02,-1.882e+00,-1.423e+00,4.372e+00,9.562e-02,1.528e-01,1.471e-01,1.541e-02
-4.923e-02,-1.883e+00,-1.421e+00,4.373e+00,9.562e-02,1.528e-01,1.471e-01,1.540e-02
-4.909e-02,-1.884e+00,-1.420e+00,4.375e+00,9.562e-02,1.528e-01,1.471e-01,1.538e-02
-4.894e-02,-1.885e+00,-1.418e+00,4.376e+00,9.562e-02,1.528e-01,1.471e-01,1.537e-02
-4.880e-02,-1.886e+00,-1.417e+00,4.378e+00,1.193e-01,1.114e-01,1.471e-01,1.536e-02
-4.863e-02,-1.887e+00,-1.415e+00,4.379e+00,1.193e-01,6.480e-02,1.478e-01,1.534e-02
-4.845e-02,-1.888e+00,-1.414e+00,4.381e+00,1.193e-01,6.480e-02,1.478e-01,1.532e-02
-4.827e-02,-1.889e+00,-1.413e+00,4.382e+00,1.193e-01,6.480e-02,1.478e-01,1.530e-02
-4.808e-02,-1.890e+00,-1.413e+00,4.384e+00,1.193e-01,6.480e-02,1.478e-01,1.528e-02
-4.789e-02,-1.892e+00,-1.412e+00,4.385e+00,1.193e-01,6.480e-02,1.478e-01,1.526e-02
-4.770e-02,-1.893e+00,-1.411e+00,4.387e+00,1.431e-01,1.822e-02,1.478e-01,1.525e-02
-4.750e-02,-1.894e+00,-1.411e+00,4.388e+00,1.431e-01,1.822e-02,1.478e-01,1.523e-02
-4.727e-02,-1.895e+00,-1.411e+00,4.389e+00,2.557e-01,1.373e-01,1.425e-01,1.521e-02
-4.697e-02,-1.897e+00,-1.410e+00,4.391e+00,1.312e-01,6.480e-02,1.465e-01,1.518e-02
-4.668e-02,-1.899e+00,-1.409e+00,4.392e+00,1.549e-01,4.928e-02,1.465e-01,1.516e-02
-4.643e-02,-1.901e+00,-1.409e+00,4.394e+00,1.549e-01,4.928e-02,1.465e-01,1.514e-02
-4.618e-02,-1.902e+00,-1.408e+00,4.395e+00,1.549e-01,4.928e-02,1.465e-01,1.512e-02
-4.593e-02,-1.904e+00,-1.408e+00,4.397e+00,1.549e-01,4.928e-02,1.465e-01,1.510e-02
-4.567e-02,-1.905e+00,-1.407e+00,4.398e+00,7.486e-02,1.114e-01,1.478e-01,1.508e-02
-4.548e-02,-1.906e+00,-1.406e+00,4.400e+00,7.486e-02,1.114e-01,1.478e-01,1.507e-02
-4.533e-02,-1.907e+00,-1.405e+00,4.401e+00,7.486e-02,1.114e-01,1.478e-01,1.506e-02
-4.520e-02,-1.908e+00,-1.404e+00,4.403e+00,7.486e-02,1.114e-01,1.478e-01,1.505e-02
-4.507e-02,-1.909e+00,-1.403e+00,4.404e+00,7.486e-02,1.114e-01,1.478e-01,1.505e-02
-4.495e-02,-1.910e+00,-1.402e+00,4.406e+00,7.486e-02,1.114e-01,1.478e-01,1.504e-02
-4.482e-02,-1.910e+00,-1.401e+00,4.407e+00,7.486e-02,1.114e-01,1.478e-01,1.503e-02
-4.469e-02,-1.911e+00,-1.400e+00,4.409e+00,1.371e-01,5.963e-02,1.471e-01,1.502e-02
-4.452e-02,-1.912e+00,-1.399e+00,4.410e+00,1.371e-01,5.963e-02,1.471e-01,1.501e-02
-4.430e-02,-1.913e+00,-1.398e+00,4.412e+00,1.371e-01,5.963e-02,1.471e-01,1.499e-02
-4.407e-02,-1.915e+00,-1.398e+00,4.413e+00,1.371e-01,5.963e-02,1.471e-01,1.498e-02
-4.384e-02,-1.916e+00,-1.397e+00,4.414e+00,1.371e-01,5.963e-02,1.471e-01,1.496e-02
-4.360e-02,-1.917e+00,-1.396e+00,4.416e+00,-9.120e-02,2.408e-01,1.465e-01,1.495e-02
-4.353e-02,-1.918e+00,-1.395e+00,4.417e+00,-9.120e-02,2.408e-01,1.465e-01,1.494e-02
-4.362e-02,-1.917e+00,-1.393e+00,4.419e+00,-9.120e-02,2.408e-01,1.465e-01,1.495e-02
-4.376e-02,-1.917e+00,-1.391e+00,4.420e+00,1.134e-01,1.010e-01,1.471e-01,1.496e-02
-4.376e-02,-1.916e+00,-1.389e+00,4.422e+00,1.134e-01,1.010e-01,1.471e-01,1.496e-02
-4.362e-02,-1.917e+00,-1.388e+00,4.423e+00,1.253e-01,8.551e-02,1.478e-01,1.495e-02
-4.342e-02,-1.918e+00,-1.387e+00,4.425e+00,1.253e-01,8.551e-02,1.478e-01,1.493e-02
-4.320e-02,-1.920e+00,-1.386e+00,4.426e+00,1.253e-01,8.551e-02,1.478e-01,1.490e-02
-4.297e-02,-1.921e+00,-1.385e+00,4.428e+00,1.253e-01,8.551e-02,1.478e-01,1.488e-02
-4.274e-02,-1.922e+00,-1.384e+00,4.429e+00,1.253e-01,8.551e-02,1.478e-01,1.486e-02
-4.250e-02,-1.923e+00,-1.383e+00,4.431e+00,3.631e-02,7.515e-02,1.485e-01,1.484e-02
-4.234e-02,-1.924e+00,-1.382e+00,4.432e+00,3.631e-02,7.515e-02,1.485e-01,1.482e-02
-4.224e-02,-1.925e+00,-1.382e+00,4.434e+00,3.631e-02,7.515e-02,1.485e-01,1.481e-02
-4.216e-02,-1.925e+00,-1.381e+00,4.435e+00,3.631e-02,7.515e-02,1.485e-01,1.481e-02
-4.209e-02,-1.925e+00,-1.380e+00,4.437e+00,3.631e-02,7.515e-02,1.485e-01,1.480e-02
-4.202e-02,-1.926e+00,-1.379e+00,4.438e+00,3.631e-02,7.515e-02,1.485e-01,1.479e-02
-4.195e-02,-1.926e+00,-1.378e+00,4.440e+00,3.631e-02,7.515e-02,1.485e-01,1.479e-02
-4.188e-02,-1.926e+00,-1.378e+00,4.441e+00,3.631e-02,7.515e-02,1.485e-01,1.478e-02
-4.181e-02,-1.927e+00,-1.377e+00,4.443e+00,1.342e-01,9.068e-02,1.465e-01,1.477e-02
-4.166e-02,-1.928e+00,-1.376e+00,4.444e+00,1.342e-01,9.068e-02,1.465e-01,1.476e-02
-4.144e-02,-1.929e+00,-1.375e+00,4.445e+00,1.431e-01,1.217e-01,1.451e-01,1.474e-02
-4.118e-02,-1.930e+00,-1.374e+00,4.447e+00,1.431e-01,1.217e-01,1.451e-01,1.471e-02
-4.090e-02,-1.931e+00,-1.373e+00,4.448e+00,1.431e-01,1.217e-01,1.451e-01,1.469e-02
-4.062e-02,-1.933e+00,-1.372e+00,4.450e+00,1.431e-01,1.217e-01,1.451e-01,1.466e-02
-4.034e-02,-1.934e+00,-1.371e+00,4.451e+00,1.253e-01,1.373e-01,1.458e-01,1.464e-02
-4.007e-02,-1.936e+00,-1.369e+00,4.453e+00,1.253e-01,1.373e-01,1.458e-01,1.462e-02
-3.981e-02,-1.937e+00,-1.368e+00,4.454e+00,1.253e-01,1.373e-01,1.458e-01,1.460e-02
-3.955e-02,-1.938e+00,-1.367e+00,4.456e+00,1.282e-01,-3.871e-02,1.498e-01,1.458e-02
-3.929e-02,-1.939e+00,-1.366e+00,4.457e+00,6.893e-02,4.410e-02,1.498e-01,1.456e-02
-3.908e-02,-1.940e+00,-1.366e+00,4.459e+00,6.893e-02,4.410e-02,1.498e-01,1.455e-02
-3.892e-02,-1.941e+00,-1.365e+00,4.460e+00,6.893e-02,4.410e-02,1.498e-01,1.454e-02
-3.877e-02,-1.942e+00,-1.365e+00,4.462e+00,6.893e-02,4.410e-02,1.498e-01,1.453e-02
-3.863e-02,-1.942e+00,-1.364e+00,4.463e+00,6.893e-02,4.410e-02,1.498e-01,1.452e-02
-3.849e-02,-1.943e+00,-1.364e+00,4.465e+00,6.893e-02,4.410e-02,1.498e-01,1.451e-02
-3.834e-02,-1.944e+00,-1.364e+00,4.466e+00,8.079e-02,5.445e-02,1.498e-01,1.451e-02
-3.819e-02,-1.945e+00,-1.363e+00,4.468e+00,8.079e-02,5.445e-02,1.498e-01,1.450e-02
-3.803e-02,-1.945e+00,-1.363e+00,4.469e+00,1.259e-02,2.149e-01,1.451e-01,1.450e-02
-3.792e-02,-1.946e+00,-1.361e+00,4.471e+00,1.259e-02,2.149e-01,1.451e-01,1.449e-02
-3.787e-02,-1.946e+00,-1.359e+00,4.472e+00,1.259e-02,2.149e-01,1.451e-01,1.449e-02
-3.784e-02,-1.946e+00,-1.357e+00,4.473e+00,1.259e-02,2.149e-01,1.451e-01,1.449e-02
-3.781e-02,-1.946e+00,-1.355e+00,4.475e+00,1.259e-02,2.149e-01,1.451e-01,1.449e-02
-3.778e-02,-1.946e+00,-1.353e+00,4.476e+00,1.259e-02,2.149e-01,1.451e-01,1.449e-02
-3.775e-02,-1.947e+00,-1.351e+00,4.478e+00,1.259e-02,2.149e-01,1.451e-01,1.448e-02
-3.772e-02,-1.947e+00,-1.349e+00,4.479e+00,1.259e-02,2.149e-01,1.451e-01,1.448e-02
-3.770e-02,-1.947e+00,-1.347e+00,4.481e+00,1.259e-02,2.149e-01,1.451e-01,1.448e-02
-3.767e-02,-1.947e+00,-1.344e+00,4.482e+00,1.259e-02,2.149e-01,1.451e-01,1.448e-02
-3.764e-02,-1.947e+00,-1.342e+00,4.484e+00,1.193e-01,8.033e-02,1.465e-01,1.447e-02
-3.751e-02,-1.948e+00,-1.341e+00,4.485e+00,1.193e-01,8.033e-02,1.465e-01,1.446e-02
-3.728e-02,-1.949e+00,-1.340e+00,4.487e+00,9.562e-02,1.166e-01,1.478e-01,1.443e-02
-3.704e-02,-1.950e+00,-1.339e+00,4.488e+00,9.562e-02,1.166e-01,1.478e-01,1.441e-02
-3.681e-02,-1.951e+00,-1.337e+00,4.490e+00,9.562e-02,1.166e-01,1.478e-01,1.439e-02
-3.659e-02,-1.952e+00,-1.336e+00,4.491e+00,9.562e-02,1.166e-01,1.478e-01,1.437e-02
-3.636e-02,-1.952e+00,-1.335e+00,4.492e+00,9.562e-02,1.166e-01,1.478e-01,1.435e-02
-3.614e-02,-1.953e+00,-1.334e+00,4.494e+00,1.253e-01,1.822e-02,1.465e-01,1.433e-02
-3.588e-02,-1.954e+00,-1.333e+00,4.495e+00,2.528e-01,2.873e-01,1.418e-01,1.430e-02
-3.549e-02,-1.956e+00,-1.332e+00,4.497e+00,2.528e-01,2.873e-01,1.418e-01,1.428e-02
-3.498e-02,-1.958e+00,-1.331e+00,4.498e+00,-1.535e-01,2.097e-01,1.458e-01,1.424e-02
-3.482e-02,-1.959e+00,-1.329e+00,4.500e+00,-1.535e-01,2.097e-01,1.458e-01,1.424e-02
-3.503e-02,-1.958e+00,-1.327e+00,4.501e+00,-1.535e-01,2.097e-01,1.458e-01,1.425e-02
-3.535e-02,-1.957e+00,-1.325e+00,4.503e+00,2.528e-01,2.873e-01,1.418e-01,1.428e-02
-3.531e-02,-1.957e+00,-1.323e+00,4.504e+00,2.528e-01,2.873e-01,1.418e-01,1.427e-02
-3.489e-02,-1.959e+00,-1.321e+00,4.505e+00,-1.535e-01,2.097e-01,1.458e-01,1.423e-02
-3.476e-02,-1.959e+00,-1.319e+00,4.507e+00,-1.535e-01,2.097e-01,1.458e-01,1.422e-02
-3.498e-02,-1.958e+00,-1.317e+00,4.508e+00,-2.596e-02,1.528e-01,1.445e-01,1.424e-02
-3.519e-02,-1.957e+00,-1.315e+00,4.510e+00,-2.596e-02,1.528e-01,1.445e-01,1.427e-02
-3.530e-02,-1.957e+00,-1.313e+00,4.511e+00,1.905e-01,1.580e-01,1.398e-01,1.428e-02
-3.515e-02,-1.958e+00,-1.311e+00,4.513e+00,-2.596e-02,1.528e-01,1.445e-01,1.426e-02
-3.499e-02,-1.958e+00,-1.310e+00,4.514e+00,-2.596e-02,1.528e-01,1.445e-01,1.424e-02
-3.499e-02,-1.958e+00,-1.308e+00,4.516e+00,-2.596e-02,1.528e-01,1.445e-01,1.424e-02
-3.504e-02,-1.958e+00,-1.307e+00,4.517e+00,-2.596e-02,1.528e-01,1.445e-01,1.425e-02
-3.510e-02,-1.958e+00,-1.305e+00,4.518e+00,-2.596e-02,1.528e-01,1.445e-01,1.426e-02
-3.517e-02,-1.957e+00,-1.304e+00,4.520e+00,-2.596e-02,1.528e-01,1.445e-01,1.427e-02
-3.523e-02,-1.957e+00,-1.302e+00,4.521e+00,2.735e-01,3.909e-01,1.237e-01,1.428e-02
-3.501e-02,-1.958e+00,-1.301e+00,4.523e+00,4.521e-02,3.236e-01,1.257e-01,1.424e-02
-3.471e-02,-1.959e+00,-1.298e+00,4.524e+00,4.521e-02,3.236e-01,1.257e-01,1.419e-02
-3.453e-02,-1.960e+00,-1.295e+00,4.525e+00,4.521e-02,3.236e-01,1.257e-01,1.416e-02
-3.439e-02,-1.960e+00,-1.292e+00,4.526e+00,5.707e-02,2.615e-01,1.337e-01,1.414e-02
-3.424e-02,-1.961e+00,-1.289e+00,4.528e+00,5.707e-02,2.615e-01,1.337e-01,1.412e-02
-3.409e-02,-1.961e+00,-1.286e+00,4.529e+00,5.707e-02,2.304e-01,1.391e-01,1.409e-02
-3.393e-02,-1.962e+00,-1.284e+00,4.530e+00,5.707e-02,2.304e-01,1.391e-01,1.406e-02
-3.377e-02,-1.962e+00,-1.282e+00,4.532e+00,5.707e-02,2.304e-01,1.391e-01,1.403e-02
-3.360e-02,-1.963e+00,-1.279e+00,4.533e+00,5.707e-02,2.304e-01,1.391e-01,1.400e-02
-3.344e-02,-1.963e+00,-1.277e+00,4.535e+00,5.707e-02,2.304e-01,1.391e-01,1.397e-02
-3.327e-02,-1.964e+00,-1.275e+00,4.536e+00,5.707e-02,2.304e-01,1.391e-01,1.394e-02
-3.310e-02,-1.965e+00,-1.272e+00,4.537e+00,1.852e-02,2.304e-01,1.411e-01,1.391e-02
-3.298e-02,-1.965e+00,-1.270e+00,4.539e+00,1.852e-02,2.304e-01,1.411e-01,1.389e-02
-3.291e-02,-1.965e+00,-1.268e+00,4.540e+00,9.562e-02,1.631e-01,1.418e-01,1.388e-02
-3.275e-02,-1.966e+00,-1.266e+00,4.542e+00,9.562e-02,1.631e-01,1.418e-01,1.385e-02
-3.250e-02,-1.966e+00,-1.264e+00,4.543e+00,9.562e-02,1.631e-01,1.418e-01,1.380e-02
-3.222e-02,-1.967e+00,-1.262e+00,4.544e+00,9.562e-02,1.631e-01,1.418e-01,1.375e-02
-3.193e-02,-1.968e+00,-1.260e+00,4.546e+00,5.114e-02,1.683e-01,1.391e-01,1.370e-02
-3.170e-02,-1.969e+00,-1.259e+00,4.547e+00,2.083e-01,3.598e-01,1.177e-01,1.366e-02
-3.131e-02,-1.970e+00,-1.256e+00,4.548e+00,2.083e-01,3.598e-01,1.177e-01,1.359e-02
-3.074e-02,-1.972e+00,-1.253e+00,4.550e+00,2.231e-01,3.598e-01,1.177e-01,1.351e-02
-3.010e-02,-1.974e+00,-1.250e+00,4.551e+00,2.231e-01,3.598e-01,1.177e-01,1.341e-02
-2.942e-02,-1.976e+00,-1.246e+00,4.552e+00,2.676e-01,4.271e-01,1.150e-01,1.333e-02
-2.870e-02,-1.978e+00,-1.244e+00,4.553e+00,-1.594e-01,1.114e-01,1.458e-01,1.326e-02
-2.849e-02,-1.979e+00,-1.242e+00,4.555e+00,-1.594e-01,1.114e-01,1.458e-01,1.324e-02
-2.879e-02,-1.978e+00,-1.240e+00,4.556e+00,-1.594e-01,1.114e-01,1.458e-01,1.327e-02
-2.924e-02,-1.976e+00,-1.239e+00,4.557e+00,2.528e-01,2.615e-01,1.277e-01,1.332e-02
-2.919e-02,-1.977e+00,-1.238e+00,4.559e+00,2.528e-01,2.615e-01,1.277e-01,1.331e-02
-2.863e-02,-1.978e+00,-1.236e+00,4.560e+00,-1.594e-01,1.114e-01,1.458e-01,1.325e-02
-2.846e-02,-1.979e+00,-1.235e+00,4.562e+00,-1.594e-01,1.114e-01,1.458e-01,1.323e-02
-2.878e-02,-1.978e+00,-1.234e+00,4.563e+00,-1.594e-01,1.114e-01,1.458e-01,1.326e-02
-2.924e-02,-1.976e+00,-1.232e+00,4.564e+00,2.528e-01,2.615e-01,1.277e-01,1.333e-02
-2.920e-02,-1.977e+00,-1.231e+00,4.566e+00,2.528e-01,2.615e-01,1.277e-01,1.332e-02
-2.863e-02,-1.978e+00,-1.229e+00,4.567e+00,-1.594e-01,1.114e-01,1.458e-01,1.324e-02
-2.845e-02,-1.979e+00,-1.228e+00,4.568e+00,-1.594e-01,1.114e-01,1.458e-01,1.322e-02
-2.878e-02,-1.978e+00,-1.227e+00,4.570e+00,-1.594e-01,1.114e-01,1.458e-01,1.326e-02
-2.925e-02,-1.976e+00,-1.226e+00,4.571e+00,2.528e-01,2.615e-01,1.277e-01,1.333e-02
-2.921e-02,-1.977e+00,-1.224e+00,4.573e+00,2.528e-01,2.615e-01,1.277e-01,1.333e-02
-2.862e-02,-1.978e+00,-1.223e+00,4.574e+00,-3.486e-02,4.581e-01,7.211e-02,1.324e-02
-2.827e-02,-1.979e+00,-1.220e+00,4.575e+00,-3.486e-02,4.581e-01,7.211e-02,1.319e-02
-2.824e-02,-1.979e+00,-1.216e+00,4.575e+00,8.969e-02,4.219e-01,8.819e-02,1.318e-02
-2.814e-02,-1.980e+00,-1.211e+00,4.576e+00,8.969e-02,4.219e-01,8.819e-02,1.317e-02
-2.788e-02,-1.980e+00,-1.207e+00,4.577e+00,8.969e-02,4.219e-01,8.819e-02,1.313e-02
-2.758e-02,-1.981e+00,-1.203e+00,4.578e+00,-1.114e-02,4.633e-01,8.283e-02,1.309e-02
-2.741e-02,-1.981e+00,-1.198e+00,4.579e+00,-1.114e-02,4.633e-01,8.283e-02,1.306e-02
-2.739e-02,-1.981e+00,-1.194e+00,4.580e+00,-1.114e-02,4.323e-01,8.752e-02,1.306e-02
-2.741e-02,-1.981e+00,-1.189e+00,4.581e+00,-1.114e-02,4.323e-01,8.752e-02,1.306e-02
-2.745e-02,-1.981e+00,-1.185e+00,4.581e+00,-1.114e-02,4.323e-01,8.752e-02,1.307e-02
-2.749e-02,-1.981e+00,-1.181e+00,4.582e+00,-1.114e-02,4.323e-01,8.752e-02,1.308e-02
-2.753e-02,-1.981e+00,-1.176e+00,4.583e+00,-1.114e-02,4.323e-01,8.752e-02,1.309e-02
-2.758e-02,-1.981e+00,-1.172e+00,4.584e+00,-1.114e-02,4.323e-01,8.752e-02,1.309e-02
-2.762e-02,-1.981e+00,-1.168e+00,4.585e+00,1.852e-02,3.236e-01,9.958e-02,1.310e-02
-2.762e-02,-1.981e+00,-1.164e+00,4.586e+00,1.852e-02,3.236e-01,9.958e-02,1.310e-02
-2.756e-02,-1.981e+00,-1.160e+00,4.587e+00,1.852e-02,3.236e-01,9.958e-02,1.309e-02
-2.749e-02,-1.981e+00,-1.157e+00,4.588e+00,1.852e-02,3.236e-01,9.958e-02,1.307e-02
-2.742e-02,-1.981e+00,-1.154e+00,4.589e+00,1.852e-02,3.236e-01,9.958e-02,1.306e-02
-2.735e-02,-1.982e+00,-1.150e+00,4.590e+00,1.852e-02,3.236e-01,9.958e-02,1.304e-02
-2.727e-02,-1.982e+00,-1.147e+00,4.591e+00,1.852e-02,3.236e-01,9.958e-02,1.302e-02
-2.719e-02,-1.982e+00,-1.144e+00,4.592e+00,8.969e-02,2.408e-01,1.123e-01,1.300e-02
-2.699e-02,-1.982e+00,-1.141e+00,4.593e+00,8.969e-02,2.408e-01,1.123e-01,1.295e-02
-2.667e-02,-1.983e+00,-1.138e+00,4.594e+00,7.486e-02,2.252e-01,1.123e-01,1.287e-02
-2.633e-02,-1.984e+00,-1.136e+00,4.595e+00,7.486e-02,2.252e-01,1.123e-01,1.279e-02
-2.601e-02,-1.984e+00,-1.134e+00,4.596e+00,7.486e-02,2.252e-01,1.123e-01,1.271e-02
-2.569e-02,-1.985e+00,-1.131e+00,4.597e+00,6.300e-02,2.563e-01,1.056e-01,1.264e-02
-2.539e-02,-1.986e+00,-1.129e+00,4.599e+00,6.300e-02,2.563e-01,1.056e-01,1.257e-02
-2.511e-02,-1.986e+00,-1.126e+00,4.600e+00,1.164e-01,4.685e-01,2.388e-02,1.251e-02
-2.474e-02,-1.987e+00,-1.123e+00,4.600e+00,1.164e-01,4.685e-01,2.388e-02,1.244e-02
-2.427e-02,-1.988e+00,-1.119e+00,4.600e+00,6.893e-02,4.633e-01,3.325e-02,1.235e-02
-2.386e-02,-1.989e+00,-1.114e+00,4.600e+00,6.893e-02,4.633e-01,3.325e-02,1.227e-02
-2.352e-02,-1.990e+00,-1.109e+00,4.601e+00,-2.240e-03,4.633e-01,3.861e-02,1.221e-02
-2.333e-02,-1.990e+00,-1.105e+00,4.601e+00,-2.240e-03,4.633e-01,3.861e-02,1.218e-02
-2.328e-02,-1.990e+00,-1.100e+00,4.602e+00,-2.240e-03,4.633e-01,3.861e-02,1.217e-02
-2.327e-02,-1.990e+00,-1.095e+00,4.602e+00,1.852e-02,4.633e-01,4.531e-02,1.217e-02
-2.324e-02,-1.990e+00,-1.091e+00,4.602e+00,1.852e-02,4.633e-01,4.531e-02,1.217e-02
-2.317e-02,-1.990e+00,-1.086e+00,4.603e+00,1.852e-02,4.633e-01,4.531e-02,1.215e-02
-2.308e-02,-1.990e+00,-1.081e+00,4.603e+00,1.852e-02,4.633e-01,4.531e-02,1.214e-02
-2.300e-02,-1.991e+00,-1.077e+00,4.604e+00,1.852e-02,4.633e-01,4.531e-02,1.212e-02
-2.291e-02,-1.991e+00,-1.072e+00,4.604e+00,1.852e-02,4.633e-01,4.531e-02,1.210e-02
-2.282e-02,-1.991e+00,-1.067e+00,4.605e+00,3.631e-02,4.633e-01,4.464e-02,1.208e-02
-2.270e-02,-1.991e+00,-1.063e+00,4.605e+00,3.631e-02,4.633e-01,4.464e-02,1.205e-02
-2.253e-02,-1.992e+00,-1.058e+00,4.606e+00,3.631e-02,4.167e-01,7.412e-02,1.202e-02
-2.236e-02,-1.992e+00,-1.054e+00,4.606e+00,3.631e-02,4.167e-01,7.412e-02,1.198e-02
-2.218e-02,-1.992e+00,-1.049e+00,4.607e+00,3.631e-02,4.167e-01,7.412e-02,1.194e-02
-2.200e-02,-1.992e+00,-1.045e+00,4.608e+00,4.224e-02,3.184e-01,8.886e-02,1.191e-02
-2.180e-02,-1.993e+00,-1.041e+00,4.609e+00,4.224e-02,3.184e-01,8.886e-02,1.187e-02
-2.159e-02,-1.993e+00,-1.038e+00,4.610e+00,4.224e-02,3.184e-01,8.886e-02,1.182e-02
-2.138e-02,-1.993e+00,-1.035e+00,4.610e+00,4.521e-02,2.356e-01,1.076e-01,1.178e-02
-2.115e-02,-1.994e+00,-1.032e+00,4.611e+00,4.521e-02,2.356e-01,1.076e-01,1.174e-02
-2.092e-02,-1.994e+00,-1.029e+00,4.613e+00,4.521e-02,2.356e-01,1.076e-01,1.169e-02
-2.069e-02,-1.995e+00,-1.027e+00,4.614e+00,4.521e-02,2.356e-01,1.076e-01,1.165e-02
-2.046e-02,-1.995e+00,-1.025e+00,4.615e+00,1.555e-02,2.718e-01,9.824e-02,1.161e-02
-2.029e-02,-1.995e+00,-1.022e+00,4.616e+00,7.783e-02,2.408e-01,1.009e-01,1.158e-02
-2.004e-02,-1.996e+00,-1.019e+00,4.617e+00,7.783e-02,2.408e-01,1.009e-01,1.154e-02
-1.968e-02,-1.996e+00,-1.017e+00,4.618e+00,7.783e-02,2.408e-01,1.009e-01,1.149e-02
-1.928e-02,-1.997e+00,-1.015e+00,4.619e+00,8.079e-02,1.528e-01,1.130e-01,1.144e-02
-1.887e-02,-1.998e+00,-1.012e+00,4.620e+00,8.079e-02,1.528e-01,1.130e-01,1.140e-02
-1.844e-02,-1.998e+00,-1.011e+00,4.621e+00,8.079e-02,1.528e-01,1.130e-01,1.137e-02
-1.801e-02,-1.999e+00,-1.009e+00,4.622e+00,2.741e-02,1.528e-01,1.157e-01,1.134e-02
-1.770e-02,-1.999e+00,-1.008e+00,4.623e+00,2.741e-02,1.528e-01,1.157e-01,1.134e-02
-1.750e-02,-2.000e+00,-1.006e+00,4.624e+00,2.741e-02,1.528e-01,1.157e-01,1.133e-02
-1.734e-02,-2.000e+00,-1.005e+00,4.626e+00,-7.637e-02,4.581e-01,6.072e-02,1.133e-02
-1.742e-02,-2.000e+00,-1.002e+00,4.626e+00,-4.376e-02,4.581e-01,3.392e-02,1.133e-02
-1.766e-02,-2.000e+00,-9.977e-01,4.627e+00,-4.376e-02,4.581e-01,3.392e-02,1.134e-02
-1.790e-02,-1.999e+00,-9.932e-01,4.627e+00,-8.231e-02,4.581e-01,4.866e-02,1.135e-02
-1.823e-02,-1.999e+00,-9.887e-01,4.627e+00,-8.231e-02,4.581e-01,4.866e-02,1.137e-02
-1.865e-02,-1.998e+00,-9.841e-01,4.628e+00,6.003e-02,4.633e-01,3.459e-02,1.142e-02
-1.876e-02,-1.998e+00,-9.795e-01,4.628e+00,6.003e-02,4.633e-01,3.459e-02,1.143e-02
-1.856e-02,-1.998e+00,-9.748e-01,4.629e+00,6.003e-02,4.633e-01,3.459e-02,1.140e-02
-1.827e-02,-1.999e+00,-9.701e-01,4.629e+00,-8.824e-02,4.581e-01,5.804e-02,1.137e-02
-1.829e-02,-1.999e+00,-9.655e-01,4.629e+00,-8.824e-02,4.581e-01,5.804e-02,1.137e-02
-1.865e-02,-1.998e+00,-9.609e-01,4.630e+00,1.075e-01,4.685e-01,3.124e-02,1.142e-02
-1.864e-02,-1.998e+00,-9.562e-01,4.630e+00,1.075e-01,4.685e-01,3.124e-02,1.142e-02
-1.821e-02,-1.999e+00,-9.515e-01,4.631e+00,-8.824e-02,4.581e-01,5.804e-02,1.135e-02
-1.811e-02,-1.999e+00,-9.469e-01,4.631e+00,-9.120e-02,4.581e-01,4.062e-02,1.134e-02
-1.845e-02,-1.998e+00,-9.422e-01,4.632e+00,-9.417e-02,4.581e-01,5.134e-02,1.139e-02
-1.894e-02,-1.998e+00,-9.376e-01,4.632e+00,1.075e-01,4.685e-01,5.067e-02,1.149e-02
-1.898e-02,-1.998e+00,-9.330e-01,4.633e+00,1.075e-01,4.685e-01,5.067e-02,1.150e-02
-1.854e-02,-1.998e+00,-9.283e-01,4.633e+00,1.075e-01,4.685e-01,5.067e-02,1.140e-02
-1.795e-02,-1.999e+00,-9.235e-01,4.634e+00,-9.120e-02,4.581e-01,4.062e-02,1.129e-02
-1.783e-02,-1.999e+00,-9.189e-01,4.634e+00,-1.179e-01,4.530e-01,6.943e-02,1.127e-02
-1.824e-02,-1.999e+00,-9.143e-01,4.635e+00,-1.179e-01,4.530e-01,6.943e-02,1.135e-02
-1.888e-02,-1.998e+00,-9.097e-01,4.635e+00,1.223e-01,4.064e-01,6.005e-02,1.149e-02
-1.896e-02,-1.998e+00,-9.053e-01,4.636e+00,1.223e-01,4.064e-01,6.005e-02,1.151e-02
-1.845e-02,-1.998e+00,-9.012e-01,4.637e+00,-1.001e-01,4.581e-01,5.201e-02,1.139e-02
-1.834e-02,-1.998e+00,-8.968e-01,4.637e+00,-5.265e-02,3.960e-01,7.613e-02,1.136e-02
-1.863e-02,-1.998e+00,-8.926e-01,4.638e+00,1.164e-01,3.598e-01,7.412e-02,1.143e-02
-1.850e-02,-1.998e+00,-8.886e-01,4.639e+00,1.164e-01,3.598e-01,7.412e-02,1.140e-02
-1.794e-02,-1.999e+00,-8.849e-01,4.639e+00,-5.265e-02,3.960e-01,7.613e-02,1.127e-02
-1.771e-02,-1.999e+00,-8.811e-01,4.640e+00,-5.265e-02,3.960e-01,7.613e-02,1.122e-02
-1.787e-02,-1.999e+00,-8.772e-01,4.641e+00,-5.265e-02,3.960e-01,7.613e-02,1.125e-02
-1.816e-02,-1.999e+00,-8.732e-01,4.642e+00,-3.189e-02,3.546e-01,8.350e-02,1.132e-02
-1.843e-02,-1.998e+00,-8.694e-01,4.643e+00,-6.155e-02,3.339e-01,8.350e-02,1.139e-02
-1.873e-02,-1.998e+00,-8.659e-01,4.643e+00,1.549e-01,3.081e-01,8.149e-02,1.148e-02
-1.852e-02,-1.998e+00,-8.626e-01,4.644e+00,1.549e-01,3.081e-01,8.149e-02,1.142e-02
-1.774e-02,-1.999e+00,-8.594e-01,4.645e+00,-3.189e-02,3.546e-01,8.350e-02,1.121e-02
-1.731e-02,-2.000e+00,-8.561e-01,4.646e+00,-7.934e-02,4.581e-01,6.541e-02,1.111e-02
-1.746e-02,-1.999e+00,-8.521e-01,4.647e+00,-3.189e-02,3.546e-01,8.350e-02,1.114e-02
-1.774e-02,-1.999e+00,-8.482e-01,4.647e+00,-3.486e-02,3.391e-01,8.216e-02,1.121e-02
-1.798e-02,-1.999e+00,-8.445e-01,4.648e+00,-3.486e-02,3.391e-01,8.216e-02,1.128e-02
-1.821e-02,-1.999e+00,-8.411e-01,4.649e+00,-3.486e-02,3.391e-01,8.216e-02,1.134e-02
-1.845e-02,-1.998e+00,-8.376e-01,4.650e+00,-3.189e-02,3.288e-01,8.953e-02,1.142e-02
-1.868e-02,-1.998e+00,-8.343e-01,4.651e+00,1.075e-01,2.252e-01,9.690e-02,1.149e-02
-1.850e-02,-1.998e+00,-8.314e-01,4.652e+00,-3.189e-02,3.288e-01,8.953e-02,1.143e-02
-1.833e-02,-1.998e+00,-8.285e-01,4.653e+00,-2.240e-03,4.633e-01,1.182e-02,1.138e-02
-1.835e-02,-1.998e+00,-8.247e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.138e-02
-1.830e-02,-1.999e+00,-8.203e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.137e-02
-1.818e-02,-1.999e+00,-8.158e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.133e-02
-1.804e-02,-1.999e+00,-8.111e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.128e-02
-1.789e-02,-1.999e+00,-8.065e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.124e-02
-1.775e-02,-1.999e+00,-8.018e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.119e-02
-1.760e-02,-1.999e+00,-7.971e-01,4.653e+00,-2.893e-02,4.581e-01,2.187e-02,1.114e-02
-1.759e-02,-1.999e+00,-7.925e-01,4.653e+00,-2.893e-02,4.581e-01,2.187e-02,1.114e-02
-1.774e-02,-1.999e+00,-7.879e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.119e-02
-1.792e-02,-1.999e+00,-7.833e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.125e-02
-1.812e-02,-1.999e+00,-7.787e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.132e-02
-1.833e-02,-1.999e+00,-7.740e-01,4.654e+00,-5.562e-02,4.581e-01,3.124e-02,1.140e-02
-1.862e-02,-1.998e+00,-7.694e-01,4.655e+00,1.193e-01,4.685e-01,1.651e-02,1.150e-02
-1.845e-02,-1.998e+00,-7.648e-01,4.655e+00,2.445e-02,4.633e-01,1.785e-02,1.144e-02
-1.809e-02,-1.999e+00,-7.601e-01,4.655e+00,-5.562e-02,4.581e-01,3.124e-02,1.130e-02
-1.810e-02,-1.999e+00,-7.555e-01,4.655e+00,-5.562e-02,4.581e-01,3.124e-02,1.131e-02
-1.838e-02,-1.998e+00,-7.508e-01,4.656e+00,-6.451e-02,4.581e-01,4.598e-02,1.142e-02
-1.878e-02,-1.998e+00,-7.462e-01,4.656e+00,1.223e-01,4.685e-01,2.723e-02,1.158e-02
-1.866e-02,-1.998e+00,-7.416e-01,4.656e+00,1.223e-01,4.685e-01,2.723e-02,1.153e-02
-1.799e-02,-1.999e+00,-7.369e-01,4.657e+00,-6.451e-02,4.581e-01,4.598e-02,1.126e-02
-1.773e-02,-1.999e+00,-7.322e-01,4.657e+00,-6.451e-02,4.581e-01,4.598e-02,1.116e-02
-1.799e-02,-1.999e+00,-7.276e-01,4.657e+00,-6.451e-02,4.581e-01,4.598e-02,1.126e-02
-1.841e-02,-1.998e+00,-7.230e-01,4.658e+00,-4.672e-02,4.581e-01,4.464e-02,1.143e-02
-1.882e-02,-1.998e+00,-7.183e-01,4.658e+00,1.935e-01,4.426e-01,5.000e-02,1.161e-02
-1.843e-02,-1.998e+00,-7.138e-01,4.659e+00,-4.672e-02,4.581e-01,4.464e-02,1.144e-02
-1.805e-02,-1.999e+00,-7.092e-01,4.659e+00,-3.782e-02,4.581e-01,3.325e-02,1.128e-02
-1.815e-02,-1.999e+00,-7.047e-01,4.660e+00,-3.782e-02,4.581e-01,3.325e-02,1.132e-02
-1.839e-02,-1.998e+00,-7.001e-01,4.660e+00,-3.782e-02,4.581e-01,3.325e-02,1.142e-02
-1.866e-02,-1.998e+00,-6.954e-01,4.660e+00,2.202e-01,3.960e-01,6.206e-02,1.154e-02
-1.814e-02,-1.999e+00,-6.913e-01,4.661e+00,-3.782e-02,4.581e-01,3.325e-02,1.131e-02
-1.764e-02,-1.999e+00,-6.871e-01,4.661e+00,-3.782e-02,4.581e-01,3.325e-02,1.110e-02
-1.770e-02,-1.999e+00,-6.827e-01,4.662e+00,-3.782e-02,4.581e-01,3.325e-02,1.112e-02
-1.792e-02,-1.999e+00,-6.781e-01,4.662e+00,-3.782e-02,4.581e-01,3.325e-02,1.122e-02
-1.820e-02,-1.999e+00,-6.735e-01,4.662e+00,-2.240e-03,4.633e-01,3.258e-02,1.134e-02
-1.837e-02,-1.999e+00,-6.689e-01,4.663e+00,-2.240e-03,4.633e-01,3.258e-02,1.142e-02
-1.843e-02,-1.998e+00,-6.642e-01,4.663e+00,-4.079e-02,4.581e-01,4.464e-02,1.145e-02
-1.859e-02,-1.998e+00,-6.596e-01,4.663e+00,-4.079e-02,4.581e-01,4.464e-02,1.153e-02
-1.887e-02,-1.998e+00,-6.550e-01,4.664e+00,1.905e-01,3.805e-01,6.675e-02,1.166e-02
-1.841e-02,-1.998e+00,-6.507e-01,4.665e+00,9.622e-03,4.633e-01,3.057e-02,1.144e-02
-1.781e-02,-1.999e+00,-6.464e-01,4.665e+00,-2.240e-03,4.633e-01,3.258e-02,1.115e-02
-1.761e-02,-1.999e+00,-6.418e-01,4.665e+00,-2.240e-03,4.633e-01,3.258e-02,1.106e-02
-1.757e-02,-1.999e+00,-6.372e-01,4.665e+00,-2.240e-03,4.633e-01,3.258e-02,1.104e-02
-1.757e-02,-1.999e+00,-6.325e-01,4.666e+00,-2.240e-03,4.633e-01,3.258e-02,1.104e-02
-1.758e-02,-1.999e+00,-6.279e-01,4.666e+00,1.852e-02,4.633e-01,3.526e-02,1.105e-02
-1.752e-02,-1.999e+00,-6.232e-01,4.666e+00,1.852e-02,4.633e-01,3.526e-02,1.102e-02
-1.740e-02,-1.999e+00,-6.185e-01,4.667e+00,1.852e-02,4.633e-01,3.526e-02,1.096e-02
-1.726e-02,-1.999e+00,-6.139e-01,4.667e+00,2.741e-02,4.633e-01,3.057e-02,1.090e-02
-1.708e-02,-1.999e+00,-6.092e-01,4.667e+00,2.741e-02,4.633e-01,3.057e-02,1.081e-02
-1.687e-02,-2.000e+00,-6.045e-01,4.668e+00,2.741e-02,4.633e-01,3.057e-02,1.071e-02
-1.664e-02,-2.000e+00,-5.999e-01,4.668e+00,3.928e-02,4.633e-01,4.330e-02,1.060e-02
-1.638e-02,-2.000e+00,-5.952e-01,4.669e+00,3.928e-02,4.633e-01,4.330e-02,1.048e-02
-1.607e-02,-2.000e+00,-5.906e-01,4.669e+00,6.656e-03,4.633e-01,6.072e-02,1.034e-02
-1.586e-02,-2.000e+00,-5.859e-01,4.670e+00,6.656e-03,4.633e-01,6.072e-02,1.024e-02
-1.576e-02,-2.000e+00,-5.812e-01,4.670e+00,6.656e-03,4.633e-01,6.072e-02,1.019e-02
-1.569e-02,-2.000e+00,-5.766e-01,4.671e+00,4.224e-02,3.702e-01,7.680e-02,1.016e-02
-1.550e-02,-2.001e+00,-5.723e-01,4.672e+00,4.224e-02,3.702e-01,7.680e-02,1.008e-02
-1.520e-02,-2.001e+00,-5.684e-01,4.672e+00,4.521e-02,3.184e-01,8.685e-02,9.939e-03
-1.484e-02,-2.001e+00,-5.648e-01,4.673e+00,4.521e-02,3.184e-01,8.685e-02,9.782e-03
-1.447e-02,-2.001e+00,-5.615e-01,4.674e+00,4.521e-02,3.184e-01,8.685e-02,9.619e-03
-1.409e-02,-2.001e+00,-5.583e-01,4.675e+00,4.521e-02,3.184e-01,8.685e-02,9.457e-03
-1.370e-02,-2.002e+00,-5.551e-01,4.676e+00,4.521e-02,3.184e-01,8.685e-02,9.299e-03
-1.332e-02,-2.002e+00,-5.519e-01,4.677e+00,2.445e-02,3.495e-01,8.082e-02,9.145e-03
-1.301e-02,-2.002e+00,-5.485e-01,4.677e+00,2.741e-02,3.288e-01,8.551e-02,9.024e-03
-1.276e-02,-2.002e+00,-5.452e-01,4.678e+00,7.783e-02,4.633e-01,2.856e-02,8.929e-03
-1.233e-02,-2.002e+00,-5.413e-01,4.679e+00,7.783e-02,4.633e-01,2.856e-02,8.775e-03
-1.174e-02,-2.003e+00,-5.368e-01,4.679e+00,9.858e-02,4.685e-01,2.455e-02,8.569e-03
-1.101e-02,-2.003e+00,-5.322e-01,4.679e+00,8.376e-02,4.633e-01,1.785e-02,8.340e-03
-1.025e-02,-2.004e+00,-5.276e-01,4.679e+00,1.015e-01,4.685e-01,1.517e-02,8.126e-03
-9.451e-03,-2.004e+00,-5.229e-01,4.679e+00,6.893e-02,4.633e-01,2.187e-02,7.936e-03
-8.710e-03,-2.005e+00,-5.182e-01,4.680e+00,8.672e-02,4.633e-01,2.120e-02,7.795e-03
-8.001e-03,-2.005e+00,-5.135e-01,4.680e+00,8.672e-02,4.633e-01,2.120e-02,7.693e-03
-7.257e-03,-2.005e+00,-5.088e-01,4.680e+00,6.893e-02,4.633e-01,2.187e-02,7.625e-03
-6.566e-03,-2.006e+00,-5.042e-01,4.680e+00,3.038e-02,4.633e-01,3.928e-02,7.598e-03
-6.076e-03,-2.006e+00,-4.995e-01,4.681e+00,3.038e-02,4.633e-01,3.928e-02,7.601e-03
-5.740e-03,-2.006e+00,-4.949e-01,4.681e+00,2.148e-02,4.633e-01,3.124e-02,7.614e-03
-5.484e-03,-2.006e+00,-4.902e-01,4.681e+00,2.148e-02,4.633e-01,3.124e-02,7.629e-03
-5.273e-03,-2.007e+00,-4.855e-01,4.682e+00,2.148e-02,4.633e-01,3.124e-02,7.645e-03
-5.077e-03,-2.007e+00,-4.809e-01,4.682e+00,2.148e-02,4.633e-01,3.124e-02,7.662e-03
-4.883e-03,-2.007e+00,-4.762e-01,4.682e+00,3.631e-02,4.633e-01,3.861e-02,7.681e-03
-4.636e-03,-2.007e+00,-4.715e-01,4.683e+00,-2.893e-02,4.581e-01,3.794e-02,7.709e-03
-4.578e-03,-2.007e+00,-4.669e-01,4.683e+00,-2.893e-02,4.581e-01,3.794e-02,7.716e-03
-4.742e-03,-2.007e+00,-4.623e-01,4.684e+00,3.631e-02,4.633e-01,3.861e-02,7.698e-03
-4.728e-03,-2.007e+00,-4.576e-01,4.684e+00,3.631e-02,4.633e-01,3.861e-02,7.699e-03
-4.495e-03,-2.007e+00,-4.530e-01,4.684e+00,-2.893e-02,4.581e-01,3.794e-02,7.723e-03
-4.442e-03,-2.007e+00,-4.483e-01,4.685e+00,-2.893e-02,4.581e-01,3.794e-02,7.730e-03
-4.609e-03,-2.007e+00,-4.437e-01,4.685e+00,-2.893e-02,4.581e-01,3.794e-02,7.713e-03
-4.842e-03,-2.007e+00,-4.391e-01,4.685e+00,6.003e-02,4.633e-01,3.660e-02,7.694e-03
-4.759e-03,-2.007e+00,-4.345e-01,4.686e+00,6.003e-02,4.633e-01,3.660e-02,7.700e-03
-4.351e-03,-2.007e+00,-4.298e-01,4.686e+00,-2.893e-02,4.581e-01,3.794e-02,7.733e-03
-4.185e-03,-2.007e+00,-4.252e-01,4.687e+00,-2.893e-02,4.581e-01,3.794e-02,7.751e-03
-4.320e-03,-2.007e+00,-4.206e-01,4.687e+00,-2.893e-02,4.581e-01,3.794e-02,7.738e-03
-4.546e-03,-2.007e+00,-4.160e-01,4.687e+00,-2.893e-02,4.581e-01,3.794e-02,7.720e-03
-4.799e-03,-2.007e+00,-4.113e-01,4.688e+00,1.555e-02,4.478e-01,5.000e-02,7.707e-03
-4.891e-03,-2.007e+00,-4.068e-01,4.688e+00,1.555e-02,4.478e-01,5.000e-02,7.704e-03
-4.818e-03,-2.007e+00,-4.022e-01,4.689e+00,4.521e-02,4.633e-01,4.263e-02,7.705e-03
-4.582e-03,-2.007e+00,-3.977e-01,4.689e+00,2.445e-02,4.633e-01,3.995e-02,7.714e-03
-4.298e-03,-2.007e+00,-3.930e-01,4.689e+00,2.445e-02,4.633e-01,3.995e-02,7.728e-03
-4.054e-03,-2.007e+00,-3.884e-01,4.690e+00,2.445e-02,4.633e-01,3.995e-02,7.745e-03
-3.822e-03,-2.007e+00,-3.837e-01,4.690e+00,2.445e-02,4.633e-01,3.995e-02,7.765e-03
-3.592e-03,-2.007e+00,-3.791e-01,4.691e+00,3.631e-02,4.633e-01,3.861e-02,7.788e-03
-3.317e-03,-2.007e+00,-3.744e-01,4.691e+00,3.631e-02,4.633e-01,3.861e-02,7.819e-03
-2.998e-03,-2.008e+00,-3.697e-01,4.691e+00,3.631e-02,4.633e-01,3.861e-02,7.863e-03
-2.663e-03,-2.008e+00,-3.651e-01,4.692e+00,3.631e-02,4.633e-01,3.861e-02,7.915e-03
-2.325e-03,-2.008e+00,-3.604e-01,4.692e+00,-8.171e-03,4.633e-01,3.392e-02,7.977e-03
-2.159e-03,-2.008e+00,-3.557e-01,4.693e+00,-8.171e-03,4.633e-01,3.392e-02,8.010e-03
-2.162e-03,-2.008e+00,-3.511e-01,4.693e+00,-8.171e-03,4.633e-01,3.392e-02,8.009e-03
-2.217e-03,-2.008e+00,-3.464e-01,4.693e+00,-8.171e-03,4.633e-01,3.392e-02,7.998e-03
-2.288e-03,-2.008e+00,-3.417e-01,4.694e+00,-8.171e-03,4.633e-01,3.392e-02,7.986e-03
-2.363e-03,-2.008e+00,-3.371e-01,4.694e+00,-8.171e-03,4.633e-01,3.392e-02,7.973e-03
-2.440e-03,-2.008e+00,-3.324e-01,4.694e+00,-8.171e-03,4.633e-01,3.392e-02,7.961e-03
-2.517e-03,-2.008e+00,-3.278e-01,4.695e+00,9.622e-03,4.633e-01,2.990e-02,7.949e-03
-2.524e-03,-2.008e+00,-3.231e-01,4.695e+00,9.622e-03,4.633e-01,2.990e-02,7.948e-03
-2.462e-03,-2.008e+00,-3.184e-01,4.695e+00,9.622e-03,4.633e-01,2.990e-02,7.957e-03
-2.379e-03,-2.008e+00,-3.138e-01,4.696e+00,9.622e-03,4.633e-01,2.990e-02,7.968e-03
-2.290e-03,-2.008e+00,-3.091e-01,4.696e+00,9.622e-03,4.633e-01,2.990e-02,7.980e-03
-2.199e-03,-2.008e+00,-3.044e-01,4.696e+00,-1.114e-02,4.581e-01,3.660e-02,7.993e-03
-2.190e-03,-2.008e+00,-2.998e-01,4.696e+00,-1.114e-02,4.581e-01,3.660e-02,7.994e-03
-2.262e-03,-2.008e+00,-2.952e-01,4.697e+00,-1.114e-02,4.581e-01,3.660e-02,7.985e-03
-2.359e-03,-2.008e+00,-2.906e-01,4.697e+00,-1.114e-02,4.581e-01,3.660e-02,7.973e-03
-2.463e-03,-2.008e+00,-2.859e-01,4.698e+00,-1.114e-02,4.581e-01,3.660e-02,7.962e-03
-2.569e-03,-2.008e+00,-2.813e-01,4.698e+00,2.445e-02,4.633e-01,3.526e-02,7.952e-03
-2.533e-03,-2.008e+00,-2.767e-01,4.698e+00,2.445e-02,4.633e-01,3.526e-02,7.955e-03
-2.357e-03,-2.008e+00,-2.720e-01,4.699e+00,2.445e-02,4.633e-01,3.526e-02,7.971e-03
-2.138e-03,-2.008e+00,-2.674e-01,4.699e+00,2.445e-02,4.633e-01,3.526e-02,7.993e-03
-1.907e-03,-2.008e+00,-2.627e-01,4.699e+00,2.445e-02,4.633e-01,3.526e-02,8.019e-03
-1.672e-03,-2.008e+00,-2.581e-01,4.700e+00,6.656e-03,4.633e-01,3.861e-02,8.049e-03
-1.508e-03,-2.008e+00,-2.534e-01,4.700e+00,1.259e-02,4.633e-01,3.928e-02,8.072e-03
-1.389e-03,-2.008e+00,-2.487e-01,4.700e+00,1.259e-02,4.633e-01,3.928e-02,8.089e-03
-1.267e-03,-2.008e+00,-2.441e-01,4.701e+00,1.259e-02,4.633e-01,3.928e-02,8.107e-03
-1.145e-03,-2.008e+00,-2.394e-01,4.701e+00,1.259e-02,4.633e-01,3.928e-02,8.126e-03
-1.022e-03,-2.008e+00,-2.347e-01,4.702e+00,1.259e-02,4.633e-01,3.928e-02,8.145e-03
-8.993e-04,-2.008e+00,-2.301e-01,4.702e+00,-4.079e-02,4.581e-01,4.196e-02,8.165e-03
-9.942e-04,-2.008e+00,-2.254e-01,4.702e+00,-4.079e-02,4.581e-01,4.196e-02,8.150e-03
-1.302e-03,-2.008e+00,-2.208e-01,4.703e+00,-4.079e-02,4.581e-01,4.196e-02,8.108e-03
-1.674e-03,-2.008e+00,-2.162e-01,4.703e+00,2.741e-02,4.633e-01,4.397e-02,8.068e-03
-1.786e-03,-2.008e+00,-2.116e-01,4.704e+00,2.741e-02,4.633e-01,4.397e-02,8.058e-03
-1.632e-03,-2.008e+00,-2.069e-01,4.704e+00,5.410e-02,4.323e-01,5.737e-02,8.071e-03
-1.287e-03,-2.008e+00,-2.024e-01,4.705e+00,1.253e-01,4.685e-01,-3.591e-03,8.103e-03
-5.191e-04,-2.008e+00,-1.978e-01,4.705e+00,1.253e-01,4.685e-01,-3.591e-03,8.206e-03
5.735e-04,-2.008e+00,-1.932e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.424e-03
1.154e-03,-2.009e+00,-1.885e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.574e-03
1.171e-03,-2.009e+00,-1.839e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.578e-03
1.018e-03,-2.008e+00,-1.793e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.538e-03
8.130e-04,-2.008e+00,-1.746e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.488e-03
5.925e-04,-2.008e+00,-1.700e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.438e-03
3.671e-04,-2.008e+00,-1.654e-01,4.705e+00,5.114e-02,4.633e-01,1.768e-03,8.392e-03
4.466e-04,-2.008e+00,-1.608e-01,4.705e+00,5.114e-02,4.633e-01,1.768e-03,8.407e-03
8.248e-04,-2.008e+00,-1.561e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,8.485e-03
1.072e-03,-2.008e+00,-1.515e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,8.541e-03
1.131e-03,-2.009e+00,-1.468e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,8.554e-03
1.133e-03,-2.009e+00,-1.422e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,8.555e-03
1.118e-03,-2.009e+00,-1.375e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,8.551e-03
1.098e-03,-2.009e+00,-1.328e-01,4.705e+00,7.253e-04,4.633e-01,3.108e-03,8.547e-03
1.089e-03,-2.009e+00,-1.282e-01,4.705e+00,7.253e-04,4.633e-01,3.108e-03,8.545e-03
1.091e-03,-2.009e+00,-1.235e-01,4.705e+00,7.253e-04,4.633e-01,3.108e-03,8.546e-03
1.097e-03,-2.009e+00,-1.188e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.547e-03
1.103e-03,-2.009e+00,-1.142e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.548e-03
1.110e-03,-2.009e+00,-1.095e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.549e-03
1.118e-03,-2.009e+00,-1.048e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.551e-03
1.125e-03,-2.009e+00,-1.002e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.552e-03
1.132e-03,-2.009e+00,-9.552e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.553e-03
1.139e-03,-2.009e+00,-9.085e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.555e-03
1.147e-03,-2.009e+00,-8.619e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,8.556e-03
1.154e-03,-2.009e+00,-8.153e-02,4.706e+00,5.114e-02,4.633e-01,6.458e-03,8.557e-03
1.372e-03,-2.009e+00,-7.686e-02,4.706e+00,5.114e-02,4.633e-01,6.458e-03,8.595e-03
1.795e-03,-2.009e+00,-7.220e-02,4.706e+00,7.253e-04,4.633e-01,5.788e-03,8.675e-03
2.069e-03,-2.009e+00,-6.754e-02,4.706e+00,7.253e-04,4.633e-01,5.788e-03,8.732e-03
2.157e-03,-2.009e+00,-6.287e-02,4.706e+00,7.253e-04,4.633e-01,5.788e-03,8.752e-03
2.188e-03,-2.009e+00,-5.821e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.758e-03
2.265e-03,-2.009e+00,-5.355e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.775e-03
2.397e-03,-2.009e+00,-4.888e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.804e-03
2.546e-03,-2.009e+00,-4.422e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.837e-03
2.699e-03,-2.009e+00,-3.956e-02,4.706e+00,-1.149e-01,4.581e-01,1.651e-02,8.872e-03
2.308e-03,-2.009e+00,-3.491e-02,4.706e+00,-8.527e-02,4.581e-01,1.785e-02,8.788e-03
1.509e-03,-2.009e+00,-3.029e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.651e-03
1.193e-03,-2.009e+00,-2.566e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.611e-03
1.373e-03,-2.009e+00,-2.100e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.632e-03
1.702e-03,-2.009e+00,-1.634e-02,4.707e+00,-8.527e-02,4.581e-01,1.785e-02,8.675e-03
1.555e-03,-2.009e+00,-1.170e-02,4.707e+00,2.148e-02,4.633e-01,2.656e-02,8.656e-03
1.360e-03,-2.009e+00,-7.059e-03,4.707e+00,2.148e-02,4.633e-01,2.656e-02,8.633e-03
1.452e-03,-2.009e+00,-2.402e-03,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.643e-03
1.630e-03,-2.009e+00,2.259e-03,4.708e+00,-6.155e-02,4.581e-01,1.249e-02,8.663e-03
1.487e-03,-2.009e+00,6.901e-03,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.648e-03
1.360e-03,-2.009e+00,1.154e-02,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.635e-03
1.472e-03,-2.009e+00,1.620e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.645e-03
1.657e-03,-2.009e+00,2.086e-02,4.709e+00,-4.672e-02,4.581e-01,2.388e-02,8.663e-03
1.577e-03,-2.009e+00,2.550e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.656e-03
1.512e-03,-2.009e+00,3.014e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.650e-03
1.642e-03,-2.009e+00,3.480e-02,4.710e+00,-4.672e-02,4.581e-01,2.388e-02,8.661e-03
1.547e-03,-2.009e+00,3.944e-02,4.710e+00,-2.240e-03,4.633e-01,3.325e-02,8.653e-03
1.377e-03,-2.009e+00,4.408e-02,4.710e+00,-2.240e-03,4.633e-01,3.325e-02,8.642e-03
1.310e-03,-2.009e+00,4.874e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.639e-03
1.274e-03,-2.009e+00,5.340e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.637e-03
1.248e-03,-2.009e+00,5.806e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.636e-03
1.224e-03,-2.009e+00,6.273e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.635e-03
1.201e-03,-2.009e+00,6.739e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.635e-03
1.179e-03,-2.009e+00,7.205e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.634e-03
1.156e-03,-2.009e+00,7.672e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.634e-03
1.134e-03,-2.009e+00,8.138e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.634e-03
1.111e-03,-2.009e+00,8.604e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.634e-03
1.089e-03,-2.009e+00,9.071e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.634e-03
1.067e-03,-2.009e+00,9.537e-02,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.635e-03
1.044e-03,-2.009e+00,1.000e-01,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.635e-03
1.022e-03,-2.009e+00,1.047e-01,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.636e-03
9.996e-04,-2.009e+00,1.094e-01,4.715e+00,-2.240e-03,4.633e-01,3.325e-02,8.636e-03
9.772e-04,-2.009e+00,1.140e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.637e-03
9.796e-04,-2.009e+00,1.187e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.637e-03
1.006e-03,-2.009e+00,1.234e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.636e-03
1.040e-03,-2.009e+00,1.280e-01,4.716e+00,3.691e-03,4.633e-01,1.450e-02,8.634e-03
1.075e-03,-2.009e+00,1.327e-01,4.716e+00,3.691e-03,4.633e-01,1.450e-02,8.632e-03
1.112e-03,-2.009e+00,1.373e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.630e-03
1.234e-03,-2.009e+00,1.420e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.624e-03
1.441e-03,-2.009e+00,1.467e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.614e-03
1.673e-03,-2.009e+00,1.513e-01,4.716e+00,-1.298e-01,4.530e-01,2.923e-02,8.606e-03
1.273e-03,-2.009e+00,1.560e-01,4.717e+00,2.445e-02,4.633e-01,1.919e-02,8.625e-03
8.931e-04,-2.009e+00,1.606e-01,4.717e+00,-6.155e-02,4.581e-01,3.593e-02,8.655e-03
5.920e-04,-2.009e+00,1.652e-01,4.717e+00,-6.155e-02,4.581e-01,3.593e-02,8.688e-03
7.591e-05,-2.009e+00,1.698e-01,4.718e+00,4.224e-02,4.633e-01,1.986e-02,8.763e-03
-7.580e-05,-2.009e+00,1.745e-01,4.718e+00,4.224e-02,4.633e-01,1.986e-02,8.789e-03
1.699e-04,-2.009e+00,1.791e-01,4.718e+00,4.224e-02,4.633e-01,1.986e-02,8.745e-03
5.352e-04,-2.009e+00,1.838e-01,4.718e+00,4.224e-02,4.633e-01,1.986e-02,8.688e-03
9.360e-04,-2.009e+00,1.884e-01,4.718e+00,-6.155e-02,4.581e-01,3.593e-02,8.634e-03
9.203e-04,-2.009e+00,1.931e-01,4.719e+00,-6.155e-02,4.581e-01,3.593e-02,8.636e-03
4.921e-04,-2.009e+00,1.977e-01,4.719e+00,9.622e-03,4.633e-01,2.990e-02,8.699e-03
2.331e-04,-2.009e+00,2.023e-01,4.719e+00,9.622e-03,4.633e-01,2.990e-02,8.744e-03
2.211e-04,-2.009e+00,2.070e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.747e-03
2.835e-04,-2.009e+00,2.116e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.734e-03
3.681e-04,-2.009e+00,2.163e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.718e-03
4.594e-04,-2.009e+00,2.210e-01,4.721e+00,9.622e-03,4.633e-01,2.990e-02,8.701e-03
5.527e-04,-2.009e+00,2.256e-01,4.721e+00,-6.155e-02,4.581e-01,3.593e-02,8.683e-03
3.560e-04,-2.009e+00,2.303e-01,4.721e+00,9.622e-03,4.633e-01,2.990e-02,8.722e-03
1.672e-04,-2.009e+00,2.349e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.763e-03
1.759e-04,-2.009e+00,2.396e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.761e-03
2.440e-04,-2.009e+00,2.442e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.745e-03
3.299e-04,-2.009e+00,2.489e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.726e-03
4.210e-04,-2.009e+00,2.536e-01,4.723e+00,9.622e-03,4.633e-01,2.589e-02,8.705e-03
5.137e-04,-2.009e+00,2.582e-01,4.723e+00,9.622e-03,4.633e-01,2.589e-02,8.684e-03
6.067e-04,-2.009e+00,2.629e-01,4.723e+00,-1.410e-02,4.581e-01,3.057e-02,8.663e-03
6.039e-04,-2.009e+00,2.675e-01,4.723e+00,-1.410e-02,4.581e-01,3.057e-02,8.663e-03
5.077e-04,-2.009e+00,2.722e-01,4.724e+00,3.334e-02,4.633e-01,2.990e-02,8.686e-03
5.750e-04,-2.009e+00,2.768e-01,4.724e+00,-1.410e-02,4.581e-01,3.057e-02,8.670e-03
6.288e-04,-2.009e+00,2.814e-01,4.724e+00,-1.410e-02,4.581e-01,3.057e-02,8.657e-03
5.502e-04,-2.009e+00,2.860e-01,4.725e+00,3.334e-02,4.633e-01,3.057e-02,8.676e-03
6.223e-04,-2.009e+00,2.907e-01,4.725e+00,-3.782e-02,4.581e-01,3.526e-02,8.658e-03
5.823e-04,-2.009e+00,2.953e-01,4.725e+00,-3.782e-02,4.581e-01,3.526e-02,8.668e-03
3.166e-04,-2.009e+00,2.999e-01,4.726e+00,3.334e-02,4.633e-01,3.057e-02,8.741e-03
2.685e-04,-2.009e+00,3.046e-01,4.726e+00,3.334e-02,4.633e-01,3.057e-02,8.755e-03
4.770e-04,-2.009e+00,3.092e-01,4.726e+00,3.928e-02,3.598e-01,8.216e-02,8.694e-03
7.857e-04,-2.009e+00,3.134e-01,4.727e+00,-4.969e-02,4.581e-01,3.660e-02,8.609e-03
7.858e-04,-2.009e+00,3.177e-01,4.728e+00,-4.969e-02,4.581e-01,3.660e-02,8.610e-03
4.551e-04,-2.009e+00,3.222e-01,4.728e+00,3.928e-02,3.598e-01,8.216e-02,8.704e-03
3.791e-04,-2.009e+00,3.263e-01,4.729e+00,3.928e-02,3.598e-01,8.216e-02,8.727e-03
6.168e-04,-2.009e+00,3.301e-01,4.730e+00,-4.969e-02,4.581e-01,3.660e-02,8.655e-03
5.962e-04,-2.009e+00,3.342e-01,4.730e+00,-3.486e-02,4.581e-01,5.335e-02,8.661e-03
3.197e-04,-2.009e+00,3.386e-01,4.730e+00,5.114e-02,3.598e-01,8.082e-02,8.749e-03
3.460e-04,-2.009e+00,3.428e-01,4.731e+00,2.498e-01,4.737e-01,2.438e-03,8.740e-03
1.363e-03,-2.008e+00,3.463e-01,4.731e+00,2.350e-01,4.737e-01,1.098e-03,8.439e-03
3.100e-03,-2.008e+00,3.495e-01,4.731e+00,-5.205e-03,4.633e-01,4.448e-03,8.110e-03
4.168e-03,-2.007e+00,3.534e-01,4.731e+00,1.555e-02,4.633e-01,8.467e-03,8.026e-03
4.537e-03,-2.007e+00,3.578e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,8.018e-03
4.530e-03,-2.007e+00,3.624e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,8.018e-03
4.260e-03,-2.007e+00,3.670e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,8.026e-03
3.912e-03,-2.007e+00,3.716e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,8.047e-03
3.542e-03,-2.008e+00,3.762e-01,4.732e+00,4.224e-02,4.633e-01,4.285e-04,8.083e-03
3.488e-03,-2.008e+00,3.809e-01,4.732e+00,4.224e-02,4.633e-01,4.285e-04,8.089e-03
3.747e-03,-2.008e+00,3.855e-01,4.732e+00,2.445e-02,4.633e-01,2.438e-03,8.059e-03
4.029e-03,-2.007e+00,3.902e-01,4.732e+00,2.445e-02,4.633e-01,2.438e-03,8.032e-03
4.272e-03,-2.007e+00,3.948e-01,4.732e+00,2.445e-02,4.633e-01,2.438e-03,8.012e-03
4.504e-03,-2.007e+00,3.995e-01,4.732e+00,2.445e-02,4.633e-01,2.438e-03,7.997e-03
4.731e-03,-2.007e+00,4.042e-01,4.732e+00,2.445e-02,4.633e-01,2.438e-03,7.985e-03
4.956e-03,-2.007e+00,4.088e-01,4.732e+00,-5.858e-02,4.581e-01,9.807e-03,7.976e-03
4.863e-03,-2.007e+00,4.135e-01,4.732e+00,-5.858e-02,4.581e-01,9.807e-03,7.980e-03
4.459e-03,-2.007e+00,4.181e-01,4.732e+00,7.253e-04,4.633e-01,5.118e-03,8.006e-03
4.189e-03,-2.007e+00,4.227e-01,4.732e+00,7.253e-04,4.633e-01,5.118e-03,8.032e-03
4.113e-03,-2.007e+00,4.274e-01,4.732e+00,7.253e-04,4.633e-01,5.118e-03,8.041e-03
4.095e-03,-2.007e+00,4.320e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.043e-03
4.116e-03,-2.007e+00,4.367e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.040e-03
4.165e-03,-2.007e+00,4.414e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.034e-03
4.222e-03,-2.007e+00,4.460e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.026e-03
4.281e-03,-2.007e+00,4.507e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.018e-03
4.341e-03,-2.007e+00,4.554e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.010e-03
4.400e-03,-2.007e+00,4.600e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,8.002e-03
4.460e-03,-2.007e+00,4.647e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.994e-03
4.520e-03,-2.007e+00,4.694e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.985e-03
4.579e-03,-2.007e+00,4.740e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.977e-03
4.639e-03,-2.007e+00,4.787e-01,4.733e+00,6.656e-03,4.633e-01,5.118e-03,7.969e-03
4.698e-03,-2.007e+00,4.833e-01,4.733e+00,3.038e-02,4.633e-01,-9.113e-04,7.961e-03
4.845e-03,-2.007e+00,4.880e-01,4.733e+00,-5.858e-02,4.581e-01,6.458e-03,7.941e-03
4.748e-03,-2.007e+00,4.926e-01,4.733e+00,3.038e-02,4.633e-01,-9.113e-04,7.955e-03
4.685e-03,-2.007e+00,4.973e-01,4.733e+00,3.038e-02,4.633e-01,-9.113e-04,7.964e-03
4.854e-03,-2.007e+00,5.019e-01,4.733e+00,-5.858e-02,4.581e-01,6.458e-03,7.938e-03
4.764e-03,-2.007e+00,5.066e-01,4.733e+00,-1.416e-01,4.530e-01,1.316e-02,7.952e-03
4.075e-03,-2.007e+00,5.112e-01,4.733e+00,-1.410e-02,4.633e-01,1.048e-02,8.087e-03
3.469e-03,-2.008e+00,5.158e-01,4.733e+00,7.189e-02,4.633e-01,1.986e-02,8.243e-03
3.514e-03,-2.008e+00,5.204e-01,4.733e+00,7.189e-02,4.633e-01,1.986e-02,8.230e-03
3.964e-03,-2.007e+00,5.251e-01,4.733e+00,-1.410e-02,4.633e-01,1.048e-02,8.107e-03
4.223e-03,-2.007e+00,5.298e-01,4.733e+00,-1.410e-02,4.633e-01,1.048e-02,8.043e-03
4.216e-03,-2.007e+00,5.344e-01,4.734e+00,2.741e-02,4.633e-01,2.589e-02,8.045e-03
4.278e-03,-2.007e+00,5.391e-01,4.734e+00,2.741e-02,4.633e-01,2.589e-02,8.029e-03
4.462e-03,-2.007e+00,5.438e-01,4.734e+00,2.741e-02,4.633e-01,2.589e-02,7.985e-03
4.681e-03,-2.007e+00,5.484e-01,4.734e+00,2.741e-02,4.633e-01,2.589e-02,7.936e-03
4.910e-03,-2.007e+00,5.531e-01,4.735e+00,-6.155e-02,4.581e-01,1.383e-02,7.887e-03
4.826e-03,-2.007e+00,5.577e-01,4.735e+00,-7.341e-02,4.581e-01,1.383e-02,7.905e-03
4.393e-03,-2.007e+00,5.623e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,8.010e-03
4.091e-03,-2.007e+00,5.670e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,8.095e-03
4.004e-03,-2.008e+00,5.716e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,8.121e-03
3.982e-03,-2.008e+00,5.763e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,8.128e-03
3.980e-03,-2.008e+00,5.810e-01,4.736e+00,-6.748e-02,4.581e-01,3.258e-02,8.129e-03
3.745e-03,-2.008e+00,5.856e-01,4.736e+00,-6.748e-02,4.581e-01,3.258e-02,8.210e-03
3.281e-03,-2.008e+00,5.902e-01,4.736e+00,6.656e-03,4.633e-01,2.388e-02,8.387e-03
3.007e-03,-2.008e+00,5.949e-01,4.737e+00,6.656e-03,4.633e-01,2.388e-02,8.503e-03
2.963e-03,-2.008e+00,5.995e-01,4.737e+00,6.656e-03,4.633e-01,2.388e-02,8.523e-03
2.989e-03,-2.008e+00,6.042e-01,4.737e+00,6.300e-02,4.633e-01,2.455e-02,8.511e-03
3.228e-03,-2.008e+00,6.088e-01,4.737e+00,6.300e-02,4.633e-01,2.455e-02,8.404e-03
3.662e-03,-2.008e+00,6.135e-01,4.737e+00,6.300e-02,4.633e-01,2.455e-02,8.221e-03
4.153e-03,-2.007e+00,6.182e-01,4.738e+00,-6.155e-02,4.581e-01,1.316e-02,8.032e-03
4.235e-03,-2.007e+00,6.228e-01,4.738e+00,-6.155e-02,4.581e-01,1.316e-02,8.003e-03
3.910e-03,-2.008e+00,6.274e-01,4.738e+00,-6.155e-02,4.581e-01,1.316e-02,8.127e-03
3.463e-03,-2.008e+00,6.320e-01,4.738e+00,6.003e-02,4.633e-01,1.651e-02,8.317e-03
3.392e-03,-2.008e+00,6.367e-01,4.738e+00,6.003e-02,4.633e-01,1.651e-02,8.350e-03
3.709e-03,-2.008e+00,6.413e-01,4.738e+00,6.003e-02,4.633e-01,1.651e-02,8.206e-03
4.140e-03,-2.007e+00,6.460e-01,4.739e+00,-6.155e-02,4.581e-01,1.316e-02,8.024e-03
4.199e-03,-2.007e+00,6.506e-01,4.739e+00,-6.155e-02,4.581e-01,1.316e-02,8.000e-03
3.874e-03,-2.008e+00,6.553e-01,4.739e+00,-1.090e-01,4.581e-01,2.187e-02,8.139e-03
3.277e-03,-2.008e+00,6.599e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,8.424e-03
2.986e-03,-2.008e+00,6.645e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,8.578e-03
3.115e-03,-2.008e+00,6.692e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,8.508e-03
3.369e-03,-2.008e+00,6.738e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,8.372e-03
3.660e-03,-2.008e+00,6.785e-01,4.739e+00,9.622e-03,4.633e-01,1.115e-02,8.223e-03
3.865e-03,-2.008e+00,6.831e-01,4.739e+00,-6.748e-02,4.581e-01,1.852e-02,8.121e-03
3.729e-03,-2.008e+00,6.878e-01,4.740e+00,-6.748e-02,4.581e-01,1.852e-02,8.190e-03
3.323e-03,-2.008e+00,6.924e-01,4.740e+00,9.622e-03,4.633e-01,1.115e-02,8.407e-03
3.086e-03,-2.008e+00,6.970e-01,4.740e+00,9.622e-03,4.633e-01,1.115e-02,8.543e-03
3.066e-03,-2.008e+00,7.017e-01,4.740e+00,9.622e-03,4.633e-01,1.115e-02,8.554e-03
3.112e-03,-2.008e+00,7.064e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,8.527e-03
3.205e-03,-2.008e+00,7.110e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,8.471e-03
3.331e-03,-2.008e+00,7.157e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,8.395e-03
3.467e-03,-2.008e+00,7.203e-01,4.741e+00,1.852e-02,4.633e-01,1.651e-02,8.315e-03
3.605e-03,-2.008e+00,7.250e-01,4.741e+00,1.852e-02,4.633e-01,1.651e-02,8.234e-03
3.743e-03,-2.008e+00,7.297e-01,4.741e+00,-1.060e-01,4.581e-01,3.057e-02,8.153e-03
3.493e-03,-2.008e+00,7.343e-01,4.741e+00,-9.417e-02,4.581e-01,2.990e-02,8.302e-03
2.904e-03,-2.008e+00,7.389e-01,4.742e+00,-9.417e-02,4.581e-01,2.990e-02,8.683e-03
2.241e-03,-2.009e+00,7.435e-01,4.742e+00,3.334e-02,4.633e-01,2.923e-02,9.158e-03
1.950e-03,-2.009e+00,7.482e-01,4.742e+00,3.334e-02,4.633e-01,2.923e-02,9.381e-03
2.033e-03,-2.009e+00,7.528e-01,4.742e+00,1.852e-02,4.633e-01,3.392e-02,9.316e-03
2.183e-03,-2.009e+00,7.575e-01,4.743e+00,1.852e-02,4.633e-01,3.392e-02,9.198e-03
2.322e-03,-2.009e+00,7.622e-01,4.743e+00,1.852e-02,4.633e-01,3.392e-02,9.090e-03
2.457e-03,-2.009e+00,7.668e-01,4.743e+00,1.852e-02,4.633e-01,3.392e-02,8.985e-03
2.591e-03,-2.009e+00,7.715e-01,4.744e+00,1.852e-02,4.633e-01,3.392e-02,8.881e-03
2.724e-03,-2.009e+00,7.762e-01,4.744e+00,-8.231e-02,4.581e-01,3.794e-02,8.779e-03
2.556e-03,-2.009e+00,7.808e-01,4.745e+00,3.631e-02,4.633e-01,3.325e-02,8.911e-03
2.449e-03,-2.009e+00,7.854e-01,4.745e+00,3.631e-02,4.633e-01,3.325e-02,8.996e-03
2.596e-03,-2.009e+00,7.901e-01,4.745e+00,3.631e-02,4.633e-01,3.325e-02,8.877e-03
2.819e-03,-2.008e+00,7.948e-01,4.746e+00,6.656e-03,4.633e-01,3.660e-02,8.699e-03
2.977e-03,-2.008e+00,7.994e-01,4.746e+00,6.656e-03,4.633e-01,3.660e-02,8.574e-03
3.057e-03,-2.008e+00,8.041e-01,4.746e+00,-5.205e-03,4.633e-01,4.598e-02,8.512e-03
3.078e-03,-2.008e+00,8.087e-01,4.747e+00,-5.205e-03,4.633e-01,4.598e-02,8.494e-03
3.060e-03,-2.008e+00,8.134e-01,4.747e+00,-5.205e-03,4.633e-01,4.598e-02,8.509e-03
3.029e-03,-2.008e+00,8.181e-01,4.748e+00,-5.205e-03,4.633e-01,4.598e-02,8.534e-03
2.995e-03,-2.008e+00,8.227e-01,4.748e+00,-5.205e-03,4.633e-01,4.598e-02,8.562e-03
2.960e-03,-2.008e+00,8.274e-01,4.749e+00,3.038e-02,4.633e-01,5.737e-02,8.592e-03
3.026e-03,-2.008e+00,8.321e-01,4.749e+00,3.038e-02,4.633e-01,5.737e-02,8.536e-03
3.188e-03,-2.008e+00,8.367e-01,4.750e+00,3.038e-02,4.633e-01,5.737e-02,8.398e-03
3.379e-03,-2.008e+00,8.414e-01,4.750e+00,3.038e-02,4.633e-01,5.737e-02,8.239e-03
3.578e-03,-2.008e+00,8.461e-01,4.751e+00,3.038e-02,4.633e-01,5.737e-02,8.075e-03
3.779e-03,-2.007e+00,8.507e-01,4.751e+00,1.555e-02,4.633e-01,6.206e-02,7.912e-03
3.938e-03,-2.007e+00,8.554e-01,4.752e+00,1.555e-02,4.633e-01,6.206e-02,7.785e-03
4.057e-03,-2.007e+00,8.600e-01,4.753e+00,1.555e-02,4.633e-01,6.206e-02,7.691e-03
4.163e-03,-2.007e+00,8.647e-01,4.753e+00,1.555e-02,4.633e-01,6.206e-02,7.607e-03
4.266e-03,-2.007e+00,8.694e-01,4.754e+00,1.555e-02,4.633e-01,6.206e-02,7.526e-03
4.367e-03,-2.007e+00,8.740e-01,4.755e+00,1.555e-02,4.633e-01,6.206e-02,7.447e-03
4.467e-03,-2.007e+00,8.787e-01,4.755e+00,5.707e-02,4.167e-01,9.355e-02,7.369e-03
4.677e-03,-2.006e+00,8.832e-01,4.756e+00,5.707e-02,4.167e-01,9.355e-02,7.208e-03
4.993e-03,-2.006e+00,8.874e-01,4.757e+00,1.259e-02,4.633e-01,3.392e-02,6.973e-03
5.222e-03,-2.006e+00,8.919e-01,4.757e+00,1.259e-02,4.633e-01,3.392e-02,6.811e-03
5.346e-03,-2.005e+00,8.964e-01,4.758e+00,1.259e-02,4.633e-01,3.392e-02,6.725e-03
5.438e-03,-2.005e+00,9.011e-01,4.758e+00,4.521e-02,4.633e-01,4.933e-02,6.661e-03
5.605e-03,-2.005e+00,9.057e-01,4.759e+00,4.521e-02,4.633e-01,4.933e-02,6.548e-03
5.850e-03,-2.005e+00,9.104e-01,4.759e+00,1.852e-02,4.633e-01,4.933e-02,6.387e-03
6.048e-03,-2.005e+00,9.151e-01,4.760e+00,1.852e-02,4.633e-01,4.933e-02,6.261e-03
6.187e-03,-2.004e+00,9.197e-01,4.760e+00,1.852e-02,4.633e-01,4.933e-02,6.176e-03
6.307e-03,-2.004e+00,9.244e-01,4.761e+00,3.334e-02,4.633e-01,5.670e-02,6.103e-03
6.458e-03,-2.004e+00,9.291e-01,4.761e+00,3.334e-02,4.633e-01,5.670e-02,6.014e-03
6.642e-03,-2.004e+00,9.337e-01,4.762e+00,3.334e-02,4.633e-01,5.670e-02,5.907e-03
6.836e-03,-2.004e+00,9.384e-01,4.762e+00,3.334e-02,4.633e-01,5.670e-02,5.800e-03
7.032e-03,-2.003e+00,9.430e-01,4.763e+00,-2.300e-02,4.581e-01,4.799e-02,5.696e-03
7.089e-03,-2.003e+00,9.477e-01,4.763e+00,-2.300e-02,4.581e-01,4.799e-02,5.666e-03
7.013e-03,-2.003e+00,9.523e-01,4.764e+00,2.741e-02,4.633e-01,6.541e-02,5.707e-03
7.019e-03,-2.003e+00,9.569e-01,4.764e+00,2.741e-02,4.633e-01,6.541e-02,5.704e-03
7.131e-03,-2.003e+00,9.616e-01,4.765e+00,2.741e-02,4.633e-01,6.541e-02,5.642e-03
7.274e-03,-2.003e+00,9.663e-01,4.766e+00,2.741e-02,4.633e-01,6.541e-02,5.565e-03
7.426e-03,-2.003e+00,9.709e-01,4.766e+00,2.741e-02,4.633e-01,6.541e-02,5.485e-03
7.579e-03,-2.002e+00,9.756e-01,4.767e+00,-2.240e-03,4.633e-01,6.541e-02,5.407e-03
7.663e-03,-2.002e+00,9.802e-01,4.768e+00,-2.240e-03,4.633e-01,6.541e-02,5.365e-03
7.679e-03,-2.002e+00,9.849e-01,4.768e+00,-2.240e-03,4.633e-01,6.541e-02,5.357e-03
7.676e-03,-2.002e+00,9.896e-01,4.769e+00,-2.240e-03,4.633e-01,6.541e-02,5.359e-03
7.666e-03,-2.002e+00,9.942e-01,4.770e+00,-2.240e-03,4.633e-01,6.541e-02,5.364e-03
7.654e-03,-2.002e+00,9.989e-01,4.770e+00,3.631e-02,4.633e-01,9.020e-02,5.370e-03
7.730e-03,-2.002e+00,1.004e+00,4.771e+00,3.631e-02,4.633e-01,9.020e-02,5.329e-03
7.888e-03,-2.002e+00,1.008e+00,4.772e+00,3.631e-02,4.633e-01,9.020e-02,5.244e-03
8.071e-03,-2.002e+00,1.013e+00,4.773e+00,5.410e-02,4.633e-01,9.623e-02,5.150e-03
8.299e-03,-2.001e+00,1.018e+00,4.774e+00,5.410e-02,4.633e-01,9.623e-02,5.039e-03
8.566e-03,-2.001e+00,1.022e+00,4.775e+00,5.410e-02,4.633e-01,9.623e-02,4.917e-03
8.843e-03,-2.000e+00,1.027e+00,4.776e+00,4.817e-02,4.012e-01,1.123e-01,4.802e-03
9.108e-03,-2.000e+00,1.031e+00,4.777e+00,3.631e-02,3.857e-01,1.130e-01,4.700e-03
9.335e-03,-2.000e+00,1.035e+00,4.778e+00,3.631e-02,3.857e-01,1.130e-01,4.621e-03
9.532e-03,-1.999e+00,1.039e+00,4.779e+00,3.631e-02,3.857e-01,1.130e-01,4.556e-03
9.720e-03,-1.999e+00,1.043e+00,4.780e+00,3.631e-02,3.857e-01,1.130e-01,4.499e-03
9.904e-03,-1.999e+00,1.047e+00,4.782e+00,3.631e-02,3.857e-01,1.130e-01,4.446e-03
1.009e-02,-1.998e+00,1.051e+00,4.783e+00,-3.782e-02,3.391e-01,1.264e-01,4.398e-03
1.011e-02,-1.998e+00,1.055e+00,4.784e+00,-4.376e-02,4.581e-01,1.049e-01,4.391e-03
9.977e-03,-1.999e+00,1.059e+00,4.785e+00,6.003e-02,4.633e-01,1.023e-01,4.429e-03
1.000e-02,-1.998e+00,1.063e+00,4.786e+00,6.003e-02,4.633e-01,1.023e-01,4.422e-03
1.021e-02,-1.998e+00,1.068e+00,4.787e+00,-4.376e-02,4.581e-01,1.049e-01,4.360e-03
1.027e-02,-1.998e+00,1.072e+00,4.788e+00,-5.265e-02,4.271e-01,1.230e-01,4.345e-03
1.012e-02,-1.998e+00,1.077e+00,4.789e+00,-5.265e-02,4.271e-01,1.230e-01,4.389e-03
9.901e-03,-1.999e+00,1.081e+00,4.791e+00,7.486e-02,4.167e-01,1.123e-01,4.464e-03
9.913e-03,-1.999e+00,1.085e+00,4.792e+00,7.486e-02,4.167e-01,1.123e-01,4.459e-03
1.016e-02,-1.998e+00,1.090e+00,4.793e+00,-5.265e-02,4.271e-01,1.230e-01,4.369e-03
1.023e-02,-1.998e+00,1.094e+00,4.794e+00,-5.265e-02,4.271e-01,1.230e-01,4.346e-03
1.008e-02,-1.998e+00,1.098e+00,4.795e+00,8.079e-02,3.702e-01,1.284e-01,4.400e-03
1.012e-02,-1.998e+00,1.102e+00,4.796e+00,-4.969e-02,3.805e-01,1.451e-01,4.383e-03
1.015e-02,-1.998e+00,1.106e+00,4.798e+00,-4.969e-02,3.805e-01,1.451e-01,4.375e-03
9.997e-03,-1.999e+00,1.110e+00,4.799e+00,8.079e-02,3.857e-01,1.244e-01,4.437e-03
1.004e-02,-1.998e+00,1.114e+00,4.801e+00,8.079e-02,3.702e-01,1.284e-01,4.418e-03
1.030e-02,-1.998e+00,1.118e+00,4.802e+00,-4.969e-02,3.805e-01,1.451e-01,4.307e-03
1.039e-02,-1.998e+00,1.121e+00,4.803e+00,-4.969e-02,3.805e-01,1.451e-01,4.273e-03
1.026e-02,-1.998e+00,1.125e+00,4.805e+00,3.691e-03,2.925e-01,1.471e-01,4.325e-03
1.017e-02,-1.998e+00,1.129e+00,4.806e+00,3.691e-03,2.925e-01,1.471e-01,4.366e-03
1.016e-02,-1.998e+00,1.132e+00,4.808e+00,3.691e-03,2.925e-01,1.471e-01,4.373e-03
1.016e-02,-1.998e+00,1.135e+00,4.809e+00,3.691e-03,2.925e-01,1.471e-01,4.370e-03
1.018e-02,-1.998e+00,1.138e+00,4.811e+00,4.817e-02,4.012e-01,1.297e-01,4.364e-03
1.027e-02,-1.998e+00,1.141e+00,4.812e+00,4.817e-02,4.012e-01,1.297e-01,4.319e-03
1.044e-02,-1.998e+00,1.145e+00,4.813e+00,4.817e-02,4.012e-01,1.297e-01,4.239e-03
1.062e-02,-1.997e+00,1.149e+00,4.815e+00,1.104e-01,3.857e-01,1.418e-01,4.152e-03
1.093e-02,-1.996e+00,1.153e+00,4.816e+00,1.104e-01,3.857e-01,1.418e-01,4.025e-03
1.133e-02,-1.996e+00,1.157e+00,4.817e+00,5.707e-02,4.012e-01,1.364e-01,3.873e-03
1.167e-02,-1.995e+00,1.161e+00,4.819e+00,5.707e-02,4.012e-01,1.364e-01,3.761e-03
1.193e-02,-1.994e+00,1.165e+00,4.820e+00,5.707e-02,4.012e-01,1.364e-01,3.684e-03
1.216e-02,-1.994e+00,1.169e+00,4.822e+00,5.410e-02,3.391e-01,1.438e-01,3.619e-03
1.238e-02,-1.993e+00,1.173e+00,4.823e+00,5.410e-02,3.081e-01,1.458e-01,3.563e-03
1.260e-02,-1.993e+00,1.176e+00,4.824e+00,5.410e-02,3.081e-01,1.458e-01,3.512e-03
1.281e-02,-1.992e+00,1.179e+00,4.826e+00,5.410e-02,3.081e-01,1.458e-01,3.466e-03
1.301e-02,-1.992e+00,1.182e+00,4.827e+00,5.410e-02,3.081e-01,1.458e-01,3.424e-03
1.322e-02,-1.991e+00,1.185e+00,4.829e+00,7.486e-02,3.857e-01,1.250e-01,3.385e-03
1.345e-02,-1.991e+00,1.189e+00,4.830e+00,7.486e-02,3.857e-01,1.250e-01,3.343e-03
1.372e-02,-1.990e+00,1.193e+00,4.831e+00,7.486e-02,3.857e-01,1.250e-01,3.301e-03
1.399e-02,-1.989e+00,1.196e+00,4.833e+00,5.707e-02,2.770e-01,1.471e-01,3.262e-03
1.423e-02,-1.989e+00,1.200e+00,4.834e+00,5.707e-02,2.770e-01,1.471e-01,3.230e-03
1.445e-02,-1.988e+00,1.203e+00,4.835e+00,4.817e-02,3.081e-01,1.445e-01,3.205e-03
1.465e-02,-1.987e+00,1.206e+00,4.837e+00,1.015e-01,3.391e-01,1.465e-01,3.185e-03
1.491e-02,-1.987e+00,1.209e+00,4.838e+00,1.015e-01,3.391e-01,1.465e-01,3.161e-03
1.523e-02,-1.986e+00,1.212e+00,4.840e+00,1.015e-01,3.391e-01,1.465e-01,3.135e-03
1.558e-02,-1.985e+00,1.216e+00,4.841e+00,4.521e-02,3.236e-01,1.451e-01,3.114e-03
1.585e-02,-1.984e+00,1.219e+00,4.843e+00,4.521e-02,3.236e-01,1.451e-01,3.102e-03
1.604e-02,-1.984e+00,1.222e+00,4.844e+00,7.486e-02,2.149e-01,1.498e-01,3.095e-03
1.624e-02,-1.983e+00,1.225e+00,4.846e+00,7.486e-02,2.149e-01,1.498e-01,3.088e-03
1.648e-02,-1.983e+00,1.228e+00,4.847e+00,6.300e-02,1.683e-01,1.505e-01,3.082e-03
1.671e-02,-1.982e+00,1.230e+00,4.849e+00,6.300e-02,1.683e-01,1.505e-01,3.079e-03
1.693e-02,-1.981e+00,1.231e+00,4.850e+00,6.300e-02,1.683e-01,1.505e-01,3.078e-03
1.714e-02,-1.981e+00,1.233e+00,4.852e+00,6.300e-02,1.683e-01,1.505e-01,3.079e-03
1.735e-02,-1.980e+00,1.235e+00,4.853e+00,6.300e-02,1.683e-01,1.505e-01,3.082e-03
1.756e-02,-1.979e+00,1.236e+00,4.855e+00,5.410e-02,2.149e-01,1.498e-01,3.087e-03
1.775e-02,-1.979e+00,1.238e+00,4.856e+00,5.410e-02,2.149e-01,1.498e-01,3.092e-03
1.793e-02,-1.978e+00,1.240e+00,4.858e+00,5.410e-02,2.149e-01,1.498e-01,3.098e-03
1.811e-02,-1.978e+00,1.243e+00,4.859e+00,5.410e-02,2.149e-01,1.498e-01,3.105e-03
1.829e-02,-1.977e+00,1.245e+00,4.861e+00,3.631e-02,1.217e-01,1.545e-01,3.113e-03
1.844e-02,-1.977e+00,1.247e+00,4.862e+00,2.148e-02,2.149e-01,1.518e-01,3.120e-03
1.854e-02,-1.977e+00,1.248e+00,4.864e+00,3.691e-03,1.838e-01,1.545e-01,3.125e-03
1.860e-02,-1.976e+00,1.250e+00,4.865e+00,3.691e-03,1.838e-01,1.545e-01,3.127e-03
1.862e-02,-1.976e+00,1.252e+00,4.867e+00,3.691e-03,1.838e-01,1.545e-01,3.128e-03
1.864e-02,-1.976e+00,1.254e+00,4.868e+00,3.691e-03,1.838e-01,1.545e-01,3.129e-03
1.865e-02,-1.976e+00,1.256e+00,4.870e+00,3.691e-03,1.838e-01,1.545e-01,3.129e-03
1.866e-02,-1.976e+00,1.258e+00,4.872e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.867e-02,-1.976e+00,1.259e+00,4.873e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.869e-02,-1.976e+00,1.261e+00,4.875e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.870e-02,-1.976e+00,1.263e+00,4.876e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.871e-02,-1.976e+00,1.265e+00,4.878e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.872e-02,-1.976e+00,1.267e+00,4.879e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.873e-02,-1.976e+00,1.269e+00,4.881e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.874e-02,-1.976e+00,1.271e+00,4.882e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.875e-02,-1.976e+00,1.272e+00,4.884e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.876e-02,-1.976e+00,1.274e+00,4.885e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.877e-02,-1.976e+00,1.276e+00,4.887e+00,3.691e-03,1.838e-01,1.545e-01,3.130e-03
1.878e-02,-1.976e+00,1.278e+00,4.889e+00,5.707e-02,3.391e-01,1.465e-01,3.129e-03
1.886e-02,-1.976e+00,1.280e+00,4.890e+00,5.707e-02,3.391e-01,1.465e-01,3.126e-03
1.900e-02,-1.975e+00,1.284e+00,4.891e+00,5.707e-02,3.391e-01,1.465e-01,3.121e-03
1.915e-02,-1.975e+00,1.287e+00,4.893e+00,5.707e-02,3.391e-01,1.465e-01,3.114e-03
1.931e-02,-1.974e+00,1.290e+00,4.894e+00,5.707e-02,3.391e-01,1.465e-01,3.107e-03
1.946e-02,-1.973e+00,1.294e+00,4.896e+00,5.707e-02,3.391e-01,1.465e-01,3.100e-03
1.962e-02,-1.973e+00,1.297e+00,4.897e+00,5.707e-02,1.683e-01,1.512e-01,3.092e-03
1.977e-02,-1.972e+00,1.300e+00,4.899e+00,5.707e-02,1.683e-01,1.512e-01,3.084e-03
1.992e-02,-1.972e+00,1.302e+00,4.900e+00,5.707e-02,1.683e-01,1.512e-01,3.076e-03
2.008e-02,-1.971e+00,1.304e+00,4.902e+00,5.707e-02,1.683e-01,1.512e-01,3.068e-03
2.023e-02,-1.971e+00,1.305e+00,4.903e+00,5.707e-02,1.683e-01,1.512e-01,3.061e-03
2.038e-02,-1.970e+00,1.307e+00,4.905e+00,5.707e-02,1.683e-01,1.512e-01,3.054e-03
2.053e-02,-1.970e+00,1.309e+00,4.906e+00,5.707e-02,1.683e-01,1.512e-01,3.048e-03
2.067e-02,-1.969e+00,1.310e+00,4.908e+00,5.410e-02,9.586e-02,1.518e-01,3.042e-03
2.082e-02,-1.969e+00,1.312e+00,4.909e+00,5.410e-02,9.586e-02,1.518e-01,3.036e-03
2.096e-02,-1.968e+00,1.313e+00,4.911e+00,5.410e-02,9.586e-02,1.518e-01,3.031e-03
2.110e-02,-1.967e+00,1.314e+00,4.912e+00,5.410e-02,9.586e-02,1.518e-01,3.027e-03
2.123e-02,-1.967e+00,1.315e+00,4.914e+00,5.410e-02,9.586e-02,1.518e-01,3.023e-03
2.137e-02,-1.966e+00,1.316e+00,4.915e+00,9.858e-02,2.304e-01,1.485e-01,3.020e-03
2.155e-02,-1.966e+00,1.317e+00,4.917e+00,9.858e-02,2.304e-01,1.485e-01,3.017e-03
2.178e-02,-1.965e+00,1.319e+00,4.918e+00,8.079e-02,1.580e-01,1.498e-01,3.013e-03
2.200e-02,-1.964e+00,1.321e+00,4.920e+00,8.079e-02,1.580e-01,1.498e-01,3.011e-03
2.221e-02,-1.963e+00,1.323e+00,4.921e+00,8.079e-02,1.580e-01,1.498e-01,3.009e-03
2.241e-02,-1.962e+00,1.325e+00,4.923e+00,8.079e-02,1.580e-01,1.498e-01,3.008e-03
2.260e-02,-1.962e+00,1.326e+00,4.924e+00,8.079e-02,1.580e-01,1.498e-01,3.008e-03
2.280e-02,-1.961e+00,1.328e+00,4.926e+00,8.079e-02,1.580e-01,1.498e-01,3.009e-03
2.299e-02,-1.960e+00,1.330e+00,4.927e+00,8.079e-02,1.580e-01,1.498e-01,3.010e-03
2.319e-02,-1.959e+00,1.331e+00,4.929e+00,8.079e-02,1.580e-01,1.498e-01,3.012e-03
2.338e-02,-1.958e+00,1.333e+00,4.930e+00,8.079e-02,1.580e-01,1.498e-01,3.014e-03
2.357e-02,-1.958e+00,1.334e+00,4.932e+00,8.079e-02,1.580e-01,1.498e-01,3.017e-03
2.376e-02,-1.957e+00,1.336e+00,4.933e+00,1.555e-02,1.373e-01,1.538e-01,3.020e-03
2.388e-02,-1.956e+00,1.337e+00,4.935e+00,1.555e-02,1.373e-01,1.538e-01,3.022e-03
2.395e-02,-1.956e+00,1.339e+00,4.937e+00,1.555e-02,1.373e-01,1.538e-01,3.023e-03
2.399e-02,-1.956e+00,1.340e+00,4.938e+00,1.555e-02,1.373e-01,1.538e-01,3.024e-03
2.403e-02,-1.956e+00,1.342e+00,4.940e+00,1.555e-02,1.373e-01,1.538e-01,3.024e-03
2.406e-02,-1.956e+00,1.343e+00,4.941e+00,7.189e-02,2.615e-01,1.471e-01,3.024e-03
2.415e-02,-1.955e+00,1.345e+00,4.943e+00,9.265e-02,1.994e-01,1.478e-01,3.024e-03
2.431e-02,-1.955e+00,1.347e+00,4.944e+00,9.265e-02,1.994e-01,1.478e-01,3.024e-03
2.450e-02,-1.954e+00,1.349e+00,4.946e+00,9.265e-02,1.994e-01,1.478e-01,3.023e-03
2.470e-02,-1.953e+00,1.351e+00,4.947e+00,9.265e-02,1.994e-01,1.478e-01,3.022e-03
2.490e-02,-1.952e+00,1.353e+00,4.949e+00,6.596e-02,2.149e-01,1.485e-01,3.021e-03
2.507e-02,-1.951e+00,1.355e+00,4.950e+00,6.596e-02,2.149e-01,1.485e-01,3.020e-03
2.523e-02,-1.950e+00,1.357e+00,4.951e+00,6.596e-02,2.149e-01,1.485e-01,3.019e-03
2.537e-02,-1.950e+00,1.359e+00,4.953e+00,6.596e-02,2.149e-01,1.485e-01,3.017e-03
2.551e-02,-1.949e+00,1.362e+00,4.954e+00,6.596e-02,2.149e-01,1.485e-01,3.015e-03
2.564e-02,-1.948e+00,1.364e+00,4.956e+00,6.596e-02,2.149e-01,1.485e-01,3.013e-03
2.578e-02,-1.948e+00,1.366e+00,4.957e+00,6.596e-02,2.149e-01,1.485e-01,3.009e-03
2.591e-02,-1.947e+00,1.368e+00,4.959e+00,1.134e-01,1.114e-01,1.478e-01,3.006e-03
2.609e-02,-1.946e+00,1.370e+00,4.960e+00,1.134e-01,1.114e-01,1.478e-01,3.000e-03
2.630e-02,-1.945e+00,1.371e+00,4.962e+00,1.134e-01,1.114e-01,1.478e-01,2.994e-03
2.652e-02,-1.944e+00,1.372e+00,4.963e+00,1.134e-01,1.114e-01,1.478e-01,2.988e-03
2.674e-02,-1.943e+00,1.373e+00,4.965e+00,1.134e-01,1.114e-01,1.478e-01,2.984e-03
2.696e-02,-1.942e+00,1.375e+00,4.966e+00,8.969e-02,8.551e-02,1.478e-01,2.980e-03
2.716e-02,-1.941e+00,1.376e+00,4.968e+00,1.816e-01,9.068e-02,1.478e-01,2.977e-03
2.742e-02,-1.940e+00,1.377e+00,4.969e+00,1.816e-01,9.068e-02,1.478e-01,2.975e-03
2.774e-02,-1.938e+00,1.377e+00,4.971e+00,1.816e-01,9.068e-02,1.478e-01,2.974e-03
2.808e-02,-1.936e+00,1.378e+00,4.972e+00,7.783e-02,1.838e-01,1.491e-01,2.977e-03
2.834e-02,-1.935e+00,1.380e+00,4.974e+00,7.783e-02,1.838e-01,1.491e-01,2.981e-03
2.852e-02,-1.934e+00,1.381e+00,4.975e+00,7.783e-02,1.838e-01,1.491e-01,2.984e-03
2.868e-02,-1.933e+00,1.383e+00,4.977e+00,7.783e-02,1.838e-01,1.491e-01,2.986e-03
2.883e-02,-1.932e+00,1.385e+00,4.978e+00,7.783e-02,1.838e-01,1.491e-01,2.987e-03
2.897e-02,-1.932e+00,1.387e+00,4.980e+00,7.189e-02,1.528e-01,1.491e-01,2.988e-03
2.911e-02,-1.931e+00,1.389e+00,4.981e+00,7.189e-02,1.528e-01,1.491e-01,2.988e-03
2.924e-02,-1.930e+00,1.390e+00,4.983e+00,7.189e-02,1.528e-01,1.491e-01,2.988e-03
2.937e-02,-1.929e+00,1.392e+00,4.984e+00,7.189e-02,1.528e-01,1.491e-01,2.987e-03
2.950e-02,-1.929e+00,1.393e+00,4.986e+00,1.638e-01,-6.458e-02,1.478e-01,2.986e-03
2.970e-02,-1.928e+00,1.394e+00,4.987e+00,1.638e-01,-6.458e-02,1.478e-01,2.984e-03
2.996e-02,-1.926e+00,1.394e+00,4.989e+00,1.638e-01,-6.458e-02,1.478e-01,2.984e-03
3.024e-02,-1.925e+00,1.393e+00,4.990e+00,1.490e-01,-5.941e-02,1.485e-01,2.987e-03
3.051e-02,-1.923e+00,1.392e+00,4.992e+00,1.490e-01,-5.941e-02,1.485e-01,2.994e-03
3.078e-02,-1.922e+00,1.392e+00,4.993e+00,3.631e-02,1.528e-01,1.505e-01,3.004e-03
3.097e-02,-1.921e+00,1.392e+00,4.995e+00,3.928e-02,2.149e-01,1.485e-01,3.013e-03
3.107e-02,-1.920e+00,1.394e+00,4.996e+00,1.816e-01,-2.318e-02,1.485e-01,3.018e-03
3.125e-02,-1.919e+00,1.395e+00,4.998e+00,1.757e-01,1.305e-02,1.471e-01,3.026e-03
3.153e-02,-1.917e+00,1.395e+00,4.999e+00,1.757e-01,1.305e-02,1.471e-01,3.040e-03
3.182e-02,-1.916e+00,1.395e+00,5.000e+00,1.282e-01,2.858e-02,1.498e-01,3.058e-03
3.209e-02,-1.914e+00,1.395e+00,5.002e+00,1.282e-01,2.858e-02,1.498e-01,3.076e-03
3.233e-02,-1.913e+00,1.395e+00,5.003e+00,1.223e-01,-2.478e-03,1.491e-01,3.093e-03
3.256e-02,-1.912e+00,1.396e+00,5.005e+00,1.223e-01,-2.478e-03,1.491e-01,3.111e-03
3.277e-02,-1.910e+00,1.396e+00,5.006e+00,1.223e-01,-2.478e-03,1.491e-01,3.130e-03
3.299e-02,-1.909e+00,1.396e+00,5.008e+00,1.223e-01,-2.478e-03,1.491e-01,3.150e-03
3.320e-02,-1.908e+00,1.396e+00,5.009e+00,1.045e-01,6.480e-02,1.505e-01,3.172e-03
3.340e-02,-1.907e+00,1.396e+00,5.011e+00,1.045e-01,6.480e-02,1.505e-01,3.193e-03
3.359e-02,-1.906e+00,1.396e+00,5.012e+00,1.045e-01,6.480e-02,1.505e-01,3.213e-03
3.377e-02,-1.905e+00,1.397e+00,5.014e+00,1.045e-01,6.480e-02,1.505e-01,3.233e-03
3.396e-02,-1.904e+00,1.398e+00,5.015e+00,1.045e-01,6.480e-02,1.505e-01,3.254e-03
3.414e-02,-1.903e+00,1.398e+00,5.017e+00,1.045e-01,6.480e-02,1.505e-01,3.274e-03
3.432e-02,-1.902e+00,1.399e+00,5.018e+00,7.783e-02,6.480e-02,1.498e-01,3.295e-03
3.448e-02,-1.901e+00,1.400e+00,5.020e+00,7.486e-02,1.683e-01,1.465e-01,3.314e-03
3.461e-02,-1.900e+00,1.401e+00,5.021e+00,7.486e-02,1.683e-01,1.465e-01,3.330e-03
3.474e-02,-1.899e+00,1.402e+00,5.023e+00,7.486e-02,1.683e-01,1.465e-01,3.345e-03
3.487e-02,-1.898e+00,1.404e+00,5.024e+00,7.486e-02,1.683e-01,1.465e-01,3.359e-03
3.499e-02,-1.898e+00,1.406e+00,5.026e+00,7.486e-02,1.683e-01,1.465e-01,3.372e-03
3.512e-02,-1.897e+00,1.407e+00,5.027e+00,7.486e-02,1.683e-01,1.465e-01,3.384e-03
3.524e-02,-1.896e+00,1.409e+00,5.029e+00,7.486e-02,1.683e-01,1.465e-01,3.395e-03
3.536e-02,-1.895e+00,1.411e+00,5.030e+00,8.672e-02,6.480e-02,1.518e-01,3.405e-03
3.549e-02,-1.895e+00,1.412e+00,5.032e+00,8.672e-02,6.480e-02,1.518e-01,3.415e-03
3.562e-02,-1.894e+00,1.413e+00,5.033e+00,8.672e-02,6.480e-02,1.518e-01,3.426e-03
3.576e-02,-1.893e+00,1.413e+00,5.035e+00,8.672e-02,6.480e-02,1.518e-01,3.436e-03
3.589e-02,-1.892e+00,1.414e+00,5.036e+00,8.672e-02,6.480e-02,1.518e-01,3.447e-03
3.603e-02,-1.891e+00,1.415e+00,5.038e+00,8.672e-02,6.480e-02,1.518e-01,3.458e-03
3.616e-02,-1.890e+00,1.415e+00,5.039e+00,8.672e-02,6.480e-02,1.518e-01,3.468e-03
3.630e-02,-1.889e+00,1.416e+00,5.041e+00,8.672e-02,6.480e-02,1.518e-01,3.478e-03
3.643e-02,-1.889e+00,1.417e+00,5.042e+00,7.783e-02,6.480e-02,1.512e-01,3.489e-03
3.656e-02,-1.888e+00,1.417e+00,5.044e+00,8.672e-02,6.480e-02,1.518e-01,3.499e-03
3.669e-02,-1.887e+00,1.418e+00,5.045e+00,8.672e-02,6.480e-02,1.518e-01,3.509e-03
3.682e-02,-1.886e+00,1.419e+00,5.047e+00,1.104e-01,9.068e-02,1.478e-01,3.519e-03
3.696e-02,-1.885e+00,1.419e+00,5.048e+00,1.104e-01,9.068e-02,1.478e-01,3.530e-03
3.712e-02,-1.884e+00,1.420e+00,5.050e+00,1.104e-01,9.068e-02,1.478e-01,3.542e-03
3.729e-02,-1.883e+00,1.421e+00,5.051e+00,1.104e-01,9.068e-02,1.478e-01,3.554e-03
3.745e-02,-1.882e+00,1.422e+00,5.053e+00,8.079e-02,1.062e-01,1.485e-01,3.566e-03
3.759e-02,-1.881e+00,1.423e+00,5.054e+00,8.079e-02,1.062e-01,1.485e-01,3.577e-03
3.772e-02,-1.880e+00,1.424e+00,5.056e+00,8.079e-02,1.062e-01,1.485e-01,3.586e-03
3.784e-02,-1.879e+00,1.425e+00,5.057e+00,8.079e-02,1.062e-01,1.485e-01,3.594e-03
3.796e-02,-1.878e+00,1.426e+00,5.059e+00,8.079e-02,1.062e-01,1.485e-01,3.601e-03
3.808e-02,-1.878e+00,1.427e+00,5.060e+00,8.079e-02,1.062e-01,1.485e-01,3.608e-03
3.819e-02,-1.877e+00,1.428e+00,5.062e+00,8.079e-02,1.062e-01,1.485e-01,3.615e-03
3.831e-02,-1.876e+00,1.429e+00,5.063e+00,8.079e-02,1.062e-01,1.485e-01,3.621e-03
3.842e-02,-1.875e+00,1.431e+00,5.065e+00,1.555e-02,4.410e-02,1.518e-01,3.626e-03
3.849e-02,-1.875e+00,1.431e+00,5.066e+00,8.672e-02,1.010e-01,1.498e-01,3.630e-03
3.857e-02,-1.874e+00,1.432e+00,5.068e+00,8.672e-02,1.010e-01,1.498e-01,3.633e-03
3.868e-02,-1.873e+00,1.433e+00,5.069e+00,8.672e-02,1.010e-01,1.498e-01,3.637e-03
3.880e-02,-1.873e+00,1.434e+00,5.071e+00,8.672e-02,1.010e-01,1.498e-01,3.641e-03
3.891e-02,-1.872e+00,1.435e+00,5.072e+00,6.300e-02,1.838e-01,1.498e-01,3.645e-03
3.902e-02,-1.871e+00,1.436e+00,5.074e+00,6.300e-02,1.838e-01,1.498e-01,3.647e-03
3.911e-02,-1.870e+00,1.438e+00,5.075e+00,6.300e-02,1.838e-01,1.498e-01,3.649e-03
3.919e-02,-1.870e+00,1.440e+00,5.077e+00,6.300e-02,1.838e-01,1.498e-01,3.650e-03
3.927e-02,-1.869e+00,1.442e+00,5.078e+00,1.460e-01,-1.800e-02,1.491e-01,3.649e-03
3.940e-02,-1.868e+00,1.443e+00,5.080e+00,1.460e-01,-1.800e-02,1.491e-01,3.648e-03
3.957e-02,-1.867e+00,1.443e+00,5.081e+00,9.265e-02,8.551e-02,1.491e-01,3.646e-03
3.972e-02,-1.866e+00,1.443e+00,5.083e+00,9.265e-02,8.551e-02,1.491e-01,3.644e-03
3.985e-02,-1.865e+00,1.444e+00,5.084e+00,9.265e-02,8.551e-02,1.491e-01,3.643e-03
3.997e-02,-1.864e+00,1.445e+00,5.086e+00,9.265e-02,8.551e-02,1.491e-01,3.642e-03
4.009e-02,-1.863e+00,1.446e+00,5.087e+00,9.265e-02,8.551e-02,1.491e-01,3.641e-03
4.020e-02,-1.862e+00,1.447e+00,5.089e+00,9.265e-02,8.551e-02,1.491e-01,3.639e-03
4.032e-02,-1.861e+00,1.447e+00,5.090e+00,9.265e-02,8.551e-02,1.491e-01,3.637e-03
4.043e-02,-1.860e+00,1.448e+00,5.092e+00,9.265e-02,8.551e-02,1.491e-01,3.634e-03
4.054e-02,-1.859e+00,1.449e+00,5.093e+00,9.265e-02,8.551e-02,1.491e-01,3.631e-03
4.066e-02,-1.858e+00,1.450e+00,5.095e+00,1.193e-01,2.858e-02,1.485e-01,3.627e-03
4.078e-02,-1.857e+00,1.451e+00,5.096e+00,1.193e-01,2.858e-02,1.485e-01,3.623e-03
4.092e-02,-1.856e+00,1.451e+00,5.098e+00,1.193e-01,2.858e-02,1.485e-01,3.619e-03
4.106e-02,-1.855e+00,1.451e+00,5.099e+00,9.562e-02,1.114e-01,1.498e-01,3.614e-03
4.119e-02,-1.854e+00,1.452e+00,5.101e+00,9.562e-02,1.114e-01,1.498e-01,3.610e-03
4.131e-02,-1.853e+00,1.453e+00,5.102e+00,9.562e-02,1.114e-01,1.498e-01,3.606e-03
4.142e-02,-1.852e+00,1.454e+00,5.104e+00,9.562e-02,1.114e-01,1.498e-01,3.602e-03
4.153e-02,-1.851e+00,1.455e+00,5.105e+00,9.562e-02,1.114e-01,1.498e-01,3.597e-03
4.164e-02,-1.850e+00,1.456e+00,5.107e+00,1.193e-01,5.963e-02,1.491e-01,3.591e-03
4.176e-02,-1.849e+00,1.457e+00,5.108e+00,1.193e-01,5.963e-02,1.491e-01,3.584e-03
4.189e-02,-1.848e+00,1.458e+00,5.110e+00,1.193e-01,5.963e-02,1.491e-01,3.577e-03
4.203e-02,-1.846e+00,1.458e+00,5.111e+00,1.193e-01,5.963e-02,1.491e-01,3.568e-03
4.216e-02,-1.845e+00,1.459e+00,5.113e+00,1.193e-01,5.963e-02,1.491e-01,3.560e-03
4.229e-02,-1.844e+00,1.460e+00,5.114e+00,1.193e-01,5.963e-02,1.491e-01,3.551e-03
4.243e-02,-1.843e+00,1.460e+00,5.115e+00,1.193e-01,5.963e-02,1.491e-01,3.543e-03
4.256e-02,-1.842e+00,1.461e+00,5.117e+00,1.193e-01,5.963e-02,1.491e-01,3.534e-03
4.269e-02,-1.840e+00,1.461e+00,5.118e+00,1.045e-01,4.410e-02,1.498e-01,3.525e-03
4.281e-02,-1.839e+00,1.462e+00,5.120e+00,1.045e-01,4.410e-02,1.498e-01,3.516e-03
4.293e-02,-1.838e+00,1.462e+00,5.121e+00,1.045e-01,4.410e-02,1.498e-01,3.508e-03
4.304e-02,-1.837e+00,1.463e+00,5.123e+00,1.045e-01,4.410e-02,1.498e-01,3.500e-03
4.316e-02,-1.836e+00,1.463e+00,5.124e+00,1.045e-01,4.410e-02,1.498e-01,3.492e-03
4.327e-02,-1.835e+00,1.464e+00,5.126e+00,2.291e-01,1.269e-01,1.465e-01,3.484e-03
4.343e-02,-1.834e+00,1.465e+00,5.127e+00,9.265e-02,1.683e-01,1.498e-01,3.471e-03
4.359e-02,-1.832e+00,1.466e+00,5.129e+00,9.265e-02,1.683e-01,1.498e-01,3.459e-03
4.371e-02,-1.831e+00,1.467e+00,5.130e+00,1.579e-01,-5.941e-02,1.485e-01,3.449e-03
4.384e-02,-1.830e+00,1.468e+00,5.132e+00,1.045e-01,-5.941e-02,1.485e-01,3.436e-03
4.397e-02,-1.828e+00,1.468e+00,5.133e+00,1.045e-01,-5.941e-02,1.485e-01,3.424e-03
4.408e-02,-1.827e+00,1.468e+00,5.135e+00,1.045e-01,-5.941e-02,1.485e-01,3.414e-03
4.419e-02,-1.826e+00,1.467e+00,5.136e+00,1.045e-01,-5.941e-02,1.485e-01,3.405e-03
4.430e-02,-1.825e+00,1.466e+00,5.138e+00,1.075e-01,6.998e-02,1.505e-01,3.398e-03
4.441e-02,-1.824e+00,1.466e+00,5.139e+00,1.075e-01,6.998e-02,1.505e-01,3.391e-03
4.452e-02,-1.823e+00,1.467e+00,5.141e+00,1.045e-01,-5.941e-02,1.485e-01,3.385e-03
4.463e-02,-1.822e+00,1.467e+00,5.142e+00,1.045e-01,-5.941e-02,1.485e-01,3.378e-03
4.474e-02,-1.821e+00,1.466e+00,5.144e+00,1.045e-01,-5.941e-02,1.485e-01,3.372e-03
4.485e-02,-1.820e+00,1.466e+00,5.145e+00,9.858e-02,8.551e-02,1.491e-01,3.367e-03
4.496e-02,-1.819e+00,1.466e+00,5.147e+00,9.858e-02,8.551e-02,1.491e-01,3.363e-03
4.506e-02,-1.818e+00,1.467e+00,5.148e+00,1.312e-01,7.873e-03,1.485e-01,3.359e-03
4.518e-02,-1.817e+00,1.467e+00,5.150e+00,1.312e-01,7.873e-03,1.485e-01,3.354e-03
4.531e-02,-1.816e+00,1.467e+00,5.151e+00,2.350e-01,4.928e-02,1.458e-01,3.349e-03
4.549e-02,-1.814e+00,1.468e+00,5.153e+00,2.350e-01,4.928e-02,1.458e-01,3.342e-03
4.571e-02,-1.812e+00,1.468e+00,5.154e+00,1.609e-01,2.340e-02,1.478e-01,3.334e-03
4.592e-02,-1.810e+00,1.468e+00,5.156e+00,1.015e-01,1.424e-01,1.485e-01,3.327e-03
4.607e-02,-1.808e+00,1.469e+00,5.157e+00,1.015e-01,1.424e-01,1.485e-01,3.322e-03
4.619e-02,-1.807e+00,1.470e+00,5.159e+00,1.015e-01,1.424e-01,1.485e-01,3.317e-03
4.629e-02,-1.806e+00,1.472e+00,5.160e+00,1.015e-01,1.424e-01,1.485e-01,3.312e-03
4.639e-02,-1.805e+00,1.473e+00,5.162e+00,1.015e-01,1.424e-01,1.485e-01,3.306e-03
4.649e-02,-1.804e+00,1.475e+00,5.163e+00,1.015e-01,1.424e-01,1.485e-01,3.298e-03
4.659e-02,-1.803e+00,1.476e+00,5.165e+00,1.015e-01,1.424e-01,1.485e-01,3.290e-03
4.668e-02,-1.802e+00,1.477e+00,5.166e+00,1.015e-01,1.424e-01,1.485e-01,3.280e-03
4.678e-02,-1.801e+00,1.479e+00,5.168e+00,1.015e-01,1.424e-01,1.485e-01,3.269e-03
4.687e-02,-1.800e+00,1.480e+00,5.169e+00,8.079e-02,1.580e-01,1.491e-01,3.258e-03
4.695e-02,-1.799e+00,1.482e+00,5.171e+00,8.079e-02,1.580e-01,1.491e-01,3.246e-03
4.703e-02,-1.798e+00,1.483e+00,5.172e+00,8.079e-02,1.580e-01,1.491e-01,3.234e-03
4.710e-02,-1.797e+00,1.485e+00,5.174e+00,8.079e-02,1.580e-01,1.491e-01,3.221e-03
4.717e-02,-1.797e+00,1.487e+00,5.175e+00,8.079e-02,1.580e-01,1.491e-01,3.207e-03
4.724e-02,-1.796e+00,1.488e+00,5.176e+00,8.079e-02,1.580e-01,1.491e-01,3.193e-03
4.730e-02,-1.795e+00,1.490e+00,5.178e+00,1.549e-01,1.114e-01,1.471e-01,3.177e-03
4.739e-02,-1.794e+00,1.491e+00,5.179e+00,1.727e-01,1.305e-02,1.471e-01,3.153e-03
4.751e-02,-1.792e+00,1.492e+00,5.181e+00,1.579e-01,7.873e-03,1.471e-01,3.121e-03
4.764e-02,-1.791e+00,1.492e+00,5.182e+00,1.579e-01,7.873e-03,1.471e-01,3.087e-03
4.776e-02,-1.789e+00,1.492e+00,5.184e+00,1.579e-01,7.873e-03,1.471e-01,3.053e-03
4.789e-02,-1.788e+00,1.492e+00,5.185e+00,1.579e-01,7.873e-03,1.471e-01,3.019e-03
4.801e-02,-1.786e+00,1.493e+00,5.187e+00,2.202e-01,-1.112e-01,1.445e-01,2.986e-03
4.816e-02,-1.784e+00,1.492e+00,5.188e+00,2.202e-01,-1.112e-01,1.445e-01,2.949e-03
4.832e-02,-1.782e+00,1.491e+00,5.190e+00,2.202e-01,-1.112e-01,1.445e-01,2.910e-03
4.850e-02,-1.780e+00,1.490e+00,5.191e+00,1.371e-01,6.480e-02,1.485e-01,2.872e-03
4.864e-02,-1.778e+00,1.490e+00,5.193e+00,1.371e-01,6.480e-02,1.485e-01,2.842e-03
4.877e-02,-1.777e+00,1.490e+00,5.194e+00,1.371e-01,6.480e-02,1.485e-01,2.819e-03
4.888e-02,-1.775e+00,1.491e+00,5.196e+00,1.371e-01,6.480e-02,1.485e-01,2.796e-03
4.899e-02,-1.774e+00,1.491e+00,5.197e+00,2.083e-01,-9.046e-02,1.451e-01,2.774e-03
4.912e-02,-1.772e+00,1.491e+00,5.199e+00,-1.772e-01,-7.493e-02,1.491e-01,2.747e-03
4.915e-02,-1.772e+00,1.491e+00,5.200e+00,-1.624e-01,3.893e-02,1.518e-01,2.742e-03
4.907e-02,-1.773e+00,1.491e+00,5.202e+00,-1.624e-01,3.893e-02,1.518e-01,2.758e-03
4.895e-02,-1.774e+00,1.491e+00,5.203e+00,1.371e-01,6.480e-02,1.485e-01,2.780e-03
4.892e-02,-1.775e+00,1.491e+00,5.205e+00,2.498e-01,-4.388e-02,1.431e-01,2.785e-03
4.903e-02,-1.773e+00,1.491e+00,5.206e+00,2.291e-01,-5.941e-02,1.451e-01,2.764e-03
4.919e-02,-1.771e+00,1.491e+00,5.207e+00,1.579e-01,5.963e-02,1.478e-01,2.731e-03
4.935e-02,-1.769e+00,1.491e+00,5.209e+00,1.579e-01,5.963e-02,1.478e-01,2.703e-03
4.948e-02,-1.768e+00,1.491e+00,5.210e+00,1.816e-01,-2.835e-02,1.471e-01,2.678e-03
4.962e-02,-1.766e+00,1.492e+00,5.212e+00,1.816e-01,-2.835e-02,1.471e-01,2.653e-03
4.976e-02,-1.764e+00,1.491e+00,5.213e+00,1.816e-01,-2.835e-02,1.471e-01,2.628e-03
4.990e-02,-1.762e+00,1.491e+00,5.215e+00,1.816e-01,-2.835e-02,1.471e-01,2.603e-03
5.005e-02,-1.760e+00,1.491e+00,5.216e+00,1.312e-01,1.528e-01,1.485e-01,2.580e-03
5.018e-02,-1.759e+00,1.491e+00,5.218e+00,1.935e-01,-3.871e-02,1.465e-01,2.560e-03
5.031e-02,-1.757e+00,1.492e+00,5.219e+00,1.935e-01,-3.871e-02,1.465e-01,2.539e-03
5.046e-02,-1.755e+00,1.492e+00,5.221e+00,1.935e-01,-3.871e-02,1.465e-01,2.516e-03
5.061e-02,-1.753e+00,1.491e+00,5.222e+00,1.935e-01,-3.871e-02,1.465e-01,2.493e-03
5.076e-02,-1.751e+00,1.491e+00,5.224e+00,1.134e-01,1.373e-01,1.498e-01,2.472e-03
5.089e-02,-1.750e+00,1.491e+00,5.225e+00,1.549e-01,3.893e-02,1.478e-01,2.455e-03
5.100e-02,-1.748e+00,1.492e+00,5.227e+00,1.549e-01,3.893e-02,1.478e-01,2.440e-03
5.112e-02,-1.747e+00,1.492e+00,5.228e+00,1.668e-01,-2.318e-02,1.485e-01,2.423e-03
5.125e-02,-1.745e+00,1.493e+00,5.230e+00,1.668e-01,-2.318e-02,1.485e-01,2.405e-03
5.138e-02,-1.744e+00,1.492e+00,5.231e+00,1.905e-01,1.822e-02,1.471e-01,2.388e-03
5.152e-02,-1.742e+00,1.492e+00,5.233e+00,1.905e-01,1.822e-02,1.471e-01,2.370e-03
5.166e-02,-1.740e+00,1.493e+00,5.234e+00,1.905e-01,1.822e-02,1.471e-01,2.352e-03
5.181e-02,-1.738e+00,1.493e+00,5.235e+00,1.905e-01,1.822e-02,1.471e-01,2.333e-03
5.196e-02,-1.736e+00,1.493e+00,5.237e+00,1.905e-01,1.822e-02,1.471e-01,2.315e-03
5.211e-02,-1.734e+00,1.493e+00,5.238e+00,1.905e-01,1.822e-02,1.471e-01,2.298e-03
5.225e-02,-1.732e+00,1.493e+00,5.240e+00,1.935e-01,1.305e-02,1.478e-01,2.281e-03
5.240e-02,-1.731e+00,1.493e+00,5.241e+00,1.668e-01,-3.871e-02,1.485e-01,2.264e-03
5.254e-02,-1.729e+00,1.493e+00,5.243e+00,1.668e-01,-3.871e-02,1.485e-01,2.248e-03
5.268e-02,-1.727e+00,1.493e+00,5.244e+00,1.668e-01,-3.871e-02,1.485e-01,2.235e-03
5.281e-02,-1.725e+00,1.493e+00,5.246e+00,1.668e-01,-3.871e-02,1.485e-01,2.222e-03
5.294e-02,-1.724e+00,1.492e+00,5.247e+00,1.668e-01,-3.871e-02,1.485e-01,2.211e-03
5.307e-02,-1.722e+00,1.492e+00,5.249e+00,1.668e-01,-3.871e-02,1.485e-01,2.201e-03
5.320e-02,-1.720e+00,1.492e+00,5.250e+00,1.668e-01,-3.353e-02,1.471e-01,2.193e-03
5.334e-02,-1.719e+00,1.491e+00,5.252e+00,1.668e-01,-3.353e-02,1.471e-01,2.185e-03
5.347e-02,-1.717e+00,1.491e+00,5.253e+00,1.075e-01,1.580e-01,1.491e-01,2.179e-03
5.358e-02,-1.716e+00,1.491e+00,5.255e+00,1.668e-01,-3.353e-02,1.471e-01,2.174e-03
5.370e-02,-1.714e+00,1.492e+00,5.256e+00,2.113e-01,-3.871e-02,1.471e-01,2.168e-03
5.384e-02,-1.712e+00,1.492e+00,5.258e+00,2.113e-01,-3.871e-02,1.471e-01,2.162e-03
5.400e-02,-1.710e+00,1.491e+00,5.259e+00,1.786e-01,-4.906e-02,1.471e-01,2.155e-03
5.415e-02,-1.708e+00,1.491e+00,5.261e+00,1.579e-01,1.424e-01,1.491e-01,2.151e-03
5.429e-02,-1.707e+00,1.491e+00,5.262e+00,1.668e-01,1.822e-02,1.471e-01,2.147e-03
5.443e-02,-1.705e+00,1.492e+00,5.264e+00,1.668e-01,1.822e-02,1.471e-01,2.143e-03
5.456e-02,-1.703e+00,1.492e+00,5.265e+00,1.668e-01,1.822e-02,1.471e-01,2.139e-03
5.469e-02,-1.702e+00,1.492e+00,5.266e+00,1.668e-01,1.822e-02,1.471e-01,2.136e-03
5.482e-02,-1.700e+00,1.493e+00,5.268e+00,1.668e-01,1.822e-02,1.471e-01,2.132e-03
5.495e-02,-1.698e+00,1.493e+00,5.269e+00,1.668e-01,1.822e-02,1.471e-01,2.128e-03
5.508e-02,-1.697e+00,1.493e+00,5.271e+00,1.668e-01,1.822e-02,1.471e-01,2.125e-03
5.521e-02,-1.695e+00,1.493e+00,5.272e+00,1.668e-01,1.822e-02,1.471e-01,2.121e-03
5.534e-02,-1.693e+00,1.493e+00,5.274e+00,1.223e-01,6.998e-02,1.478e-01,2.118e-03
5.545e-02,-1.692e+00,1.494e+00,5.275e+00,1.223e-01,6.998e-02,1.478e-01,2.116e-03
5.556e-02,-1.691e+00,1.494e+00,5.277e+00,1.460e-01,5.445e-02,1.478e-01,2.113e-03
5.566e-02,-1.689e+00,1.495e+00,5.278e+00,1.460e-01,5.445e-02,1.478e-01,2.109e-03
5.577e-02,-1.688e+00,1.495e+00,5.280e+00,1.460e-01,5.445e-02,1.478e-01,2.105e-03
5.587e-02,-1.686e+00,1.496e+00,5.281e+00,1.460e-01,5.445e-02,1.478e-01,2.100e-03
5.598e-02,-1.685e+00,1.497e+00,5.283e+00,1.846e-01,7.873e-03,1.478e-01,2.095e-03
5.610e-02,-1.683e+00,1.497e+00,5.284e+00,1.846e-01,7.873e-03,1.478e-01,2.089e-03
5.624e-02,-1.681e+00,1.497e+00,5.286e+00,1.846e-01,7.873e-03,1.478e-01,2.082e-03
5.637e-02,-1.680e+00,1.497e+00,5.287e+00,2.024e-01,2.340e-02,1.458e-01,2.075e-03
5.651e-02,-1.678e+00,1.497e+00,5.289e+00,2.024e-01,2.340e-02,1.458e-01,2.069e-03
5.666e-02,-1.676e+00,1.498e+00,5.290e+00,2.024e-01,2.340e-02,1.458e-01,2.062e-03
5.681e-02,-1.674e+00,1.498e+00,5.292e+00,2.024e-01,2.340e-02,1.458e-01,2.055e-03
5.695e-02,-1.672e+00,1.498e+00,5.293e+00,2.024e-01,2.340e-02,1.458e-01,2.049e-03
5.710e-02,-1.670e+00,1.498e+00,5.294e+00,1.638e-01,2.858e-02,1.485e-01,2.042e-03
5.724e-02,-1.668e+00,1.499e+00,5.296e+00,1.638e-01,2.858e-02,1.485e-01,2.037e-03
5.736e-02,-1.666e+00,1.499e+00,5.297e+00,1.638e-01,2.858e-02,1.485e-01,2.031e-03
5.748e-02,-1.664e+00,1.499e+00,5.299e+00,1.490e-01,4.928e-02,1.485e-01,2.026e-03
5.759e-02,-1.663e+00,1.499e+00,5.300e+00,1.490e-01,4.928e-02,1.485e-01,2.021e-03
5.770e-02,-1.661e+00,1.500e+00,5.302e+00,1.490e-01,4.928e-02,1.485e-01,2.016e-03
5.781e-02,-1.660e+00,1.500e+00,5.303e+00,1.490e-01,4.928e-02,1.485e-01,2.010e-03
5.791e-02,-1.658e+00,1.501e+00,5.305e+00,1.490e-01,4.928e-02,1.485e-01,2.004e-03
5.802e-02,-1.657e+00,1.501e+00,5.306e+00,1.490e-01,4.928e-02,1.485e-01,1.998e-03
5.812e-02,-1.655e+00,1.502e+00,5.308e+00,1.490e-01,4.928e-02,1.485e-01,1.991e-03
5.822e-02,-1.654e+00,1.502e+00,5.309e+00,2.528e-01,2.698e-03,1.378e-01,1.984e-03
5.835e-02,-1.652e+00,1.503e+00,5.311e+00,2.528e-01,2.698e-03,1.378e-01,1.975e-03
5.851e-02,-1.650e+00,1.503e+00,5.312e+00,1.668e-01,4.410e-02,1.485e-01,1.963e-03
5.866e-02,-1.647e+00,1.503e+00,5.314e+00,1.668e-01,4.410e-02,1.485e-01,1.953e-03
5.878e-02,-1.646e+00,1.503e+00,5.315e+00,1.668e-01,4.410e-02,1.485e-01,1.945e-03
5.889e-02,-1.644e+00,1.504e+00,5.316e+00,1.668e-01,4.410e-02,1.485e-01,1.936e-03
5.901e-02,-1.642e+00,1.504e+00,5.318e+00,1.668e-01,4.410e-02,1.485e-01,1.927e-03
5.912e-02,-1.641e+00,1.505e+00,5.319e+00,1.668e-01,4.410e-02,1.485e-01,1.918e-03
5.923e-02,-1.639e+00,1.505e+00,5.321e+00,1.668e-01,4.410e-02,1.485e-01,1.909e-03
5.934e-02,-1.637e+00,1.506e+00,5.322e+00,1.668e-01,4.410e-02,1.485e-01,1.899e-03
5.945e-02,-1.636e+00,1.506e+00,5.324e+00,1.668e-01,4.410e-02,1.485e-01,1.889e-03
5.955e-02,-1.634e+00,1.506e+00,5.325e+00,1.490e-01,7.873e-03,1.485e-01,1.879e-03
5.966e-02,-1.632e+00,1.507e+00,5.327e+00,1.490e-01,7.873e-03,1.485e-01,1.869e-03
5.975e-02,-1.631e+00,1.507e+00,5.328e+00,1.490e-01,7.873e-03,1.485e-01,1.859e-03
5.985e-02,-1.629e+00,1.507e+00,5.330e+00,1.638e-01,4.928e-02,1.478e-01,1.849e-03
5.995e-02,-1.628e+00,1.507e+00,5.331e+00,1.638e-01,4.928e-02,1.478e-01,1.840e-03
6.005e-02,-1.626e+00,1.508e+00,5.333e+00,1.638e-01,4.928e-02,1.478e-01,1.829e-03
6.015e-02,-1.624e+00,1.508e+00,5.334e+00,1.638e-01,4.928e-02,1.478e-01,1.818e-03
6.026e-02,-1.623e+00,1.509e+00,5.336e+00,2.380e-01,3.375e-02,1.431e-01,1.807e-03
6.038e-02,-1.621e+00,1.509e+00,5.337e+00,2.380e-01,3.375e-02,1.431e-01,1.793e-03
6.052e-02,-1.619e+00,1.509e+00,5.339e+00,2.380e-01,3.375e-02,1.431e-01,1.776e-03
6.066e-02,-1.616e+00,1.510e+00,5.340e+00,1.994e-01,7.515e-02,1.471e-01,1.758e-03
6.079e-02,-1.614e+00,1.510e+00,5.342e+00,1.994e-01,7.515e-02,1.471e-01,1.742e-03
6.092e-02,-1.612e+00,1.511e+00,5.343e+00,1.994e-01,7.515e-02,1.471e-01,1.725e-03
6.104e-02,-1.610e+00,1.512e+00,5.344e+00,1.994e-01,7.515e-02,1.471e-01,1.708e-03
6.116e-02,-1.608e+00,1.512e+00,5.346e+00,1.905e-01,3.375e-02,1.471e-01,1.691e-03
6.127e-02,-1.606e+00,1.513e+00,5.347e+00,1.905e-01,3.375e-02,1.471e-01,1.672e-03
6.138e-02,-1.604e+00,1.513e+00,5.349e+00,1.905e-01,3.375e-02,1.471e-01,1.654e-03
6.149e-02,-1.602e+00,1.514e+00,5.350e+00,1.905e-01,3.375e-02,1.471e-01,1.635e-03
6.160e-02,-1.600e+00,1.514e+00,5.352e+00,1.905e-01,3.375e-02,1.471e-01,1.616e-03
6.171e-02,-1.598e+00,1.515e+00,5.353e+00,1.490e-01,4.410e-02,1.485e-01,1.597e-03
6.180e-02,-1.597e+00,1.515e+00,5.355e+00,1.490e-01,4.410e-02,1.485e-01,1.579e-03
6.189e-02,-1.595e+00,1.515e+00,5.356e+00,1.490e-01,4.410e-02,1.485e-01,1.563e-03
6.198e-02,-1.594e+00,1.516e+00,5.358e+00,1.816e-01,-8.529e-02,1.471e-01,1.547e-03
6.207e-02,-1.592e+00,1.516e+00,5.359e+00,1.816e-01,-8.529e-02,1.471e-01,1.529e-03
6.216e-02,-1.590e+00,1.515e+00,5.361e+00,1.490e-01,4.410e-02,1.485e-01,1.511e-03
6.226e-02,-1.589e+00,1.515e+00,5.362e+00,2.557e-01,8.033e-02,1.304e-01,1.496e-03
6.237e-02,-1.587e+00,1.515e+00,5.363e+00,1.816e-01,3.893e-02,1.478e-01,1.477e-03
6.248e-02,-1.584e+00,1.516e+00,5.365e+00,1.816e-01,3.893e-02,1.478e-01,1.458e-03
6.259e-02,-1.583e+00,1.516e+00,5.366e+00,1.846e-01,-2.318e-02,1.478e-01,1.439e-03
6.269e-02,-1.581e+00,1.516e+00,5.368e+00,1.905e-01,-3.871e-02,1.471e-01,1.421e-03
6.279e-02,-1.579e+00,1.516e+00,5.369e+00,1.905e-01,-3.871e-02,1.471e-01,1.403e-03
6.290e-02,-1.577e+00,1.516e+00,5.371e+00,1.786e-01,2.340e-02,1.478e-01,1.386e-03
6.300e-02,-1.575e+00,1.516e+00,5.372e+00,1.786e-01,2.340e-02,1.478e-01,1.370e-03
6.310e-02,-1.573e+00,1.516e+00,5.374e+00,1.905e-01,-3.871e-02,1.471e-01,1.354e-03
6.320e-02,-1.571e+00,1.516e+00,5.375e+00,1.786e-01,2.340e-02,1.478e-01,1.339e-03
6.330e-02,-1.570e+00,1.516e+00,5.377e+00,1.786e-01,2.340e-02,1.478e-01,1.324e-03
6.340e-02,-1.568e+00,1.516e+00,5.378e+00,6.656e-03,-1.283e-02,1.498e-01,1.309e-03
6.346e-02,-1.567e+00,1.516e+00,5.380e+00,6.656e-03,-1.283e-02,1.498e-01,1.301e-03
6.348e-02,-1.566e+00,1.516e+00,5.381e+00,6.656e-03,-1.283e-02,1.498e-01,1.298e-03
6.349e-02,-1.566e+00,1.516e+00,5.383e+00,3.691e-03,7.515e-02,1.491e-01,1.297e-03
6.349e-02,-1.566e+00,1.516e+00,5.384e+00,6.656e-03,-1.283e-02,1.498e-01,1.296e-03
6.350e-02,-1.566e+00,1.516e+00,5.386e+00,6.656e-03,-1.283e-02,1.498e-01,1.296e-03
6.350e-02,-1.566e+00,1.516e+00,5.387e+00,2.053e-01,2.698e-03,1.465e-01,1.295e-03
6.355e-02,-1.565e+00,1.516e+00,5.389e+00,2.053e-01,2.698e-03,1.465e-01,1.288e-03
6.364e-02,-1.563e+00,1.516e+00,5.390e+00,2.053e-01,2.698e-03,1.465e-01,1.274e-03
6.375e-02,-1.561e+00,1.516e+00,5.392e+00,1.757e-01,-3.871e-02,1.485e-01,1.259e-03
6.386e-02,-1.560e+00,1.516e+00,5.393e+00,1.757e-01,-3.871e-02,1.485e-01,1.245e-03
6.395e-02,-1.558e+00,1.516e+00,5.395e+00,1.905e-01,1.010e-01,1.485e-01,1.232e-03
6.406e-02,-1.556e+00,1.516e+00,5.396e+00,1.757e-01,-3.871e-02,1.485e-01,1.220e-03
6.416e-02,-1.554e+00,1.516e+00,5.398e+00,1.757e-01,-3.871e-02,1.485e-01,1.207e-03
6.425e-02,-1.552e+00,1.516e+00,5.399e+00,1.757e-01,-3.871e-02,1.485e-01,1.195e-03
6.435e-02,-1.551e+00,1.515e+00,5.401e+00,1.905e-01,1.010e-01,1.485e-01,1.184e-03
6.445e-02,-1.549e+00,1.516e+00,5.402e+00,1.757e-01,-3.871e-02,1.485e-01,1.174e-03
6.455e-02,-1.547e+00,1.516e+00,5.403e+00,1.579e-01,-4.388e-02,1.478e-01,1.163e-03
6.465e-02,-1.545e+00,1.516e+00,5.405e+00,1.371e-01,1.166e-01,1.491e-01,1.153e-03
6.473e-02,-1.544e+00,1.516e+00,5.406e+00,1.579e-01,-4.388e-02,1.478e-01,1.144e-03
6.481e-02,-1.542e+00,1.516e+00,5.408e+00,1.964e-01,-2.318e-02,1.478e-01,1.136e-03
6.491e-02,-1.540e+00,1.516e+00,5.409e+00,1.964e-01,-2.318e-02,1.478e-01,1.126e-03
6.501e-02,-1.539e+00,1.516e+00,5.411e+00,1.964e-01,-2.318e-02,1.478e-01,1.116e-03
6.512e-02,-1.537e+00,1.516e+00,5.412e+00,1.698e-01,1.114e-01,1.485e-01,1.106e-03
6.522e-02,-1.535e+00,1.516e+00,5.414e+00,2.498e-01,-2.478e-03,1.317e-01,1.098e-03
6.533e-02,-1.533e+00,1.516e+00,5.415e+00,2.498e-01,-2.478e-03,1.317e-01,1.087e-03
6.546e-02,-1.530e+00,1.516e+00,5.416e+00,2.498e-01,-2.478e-03,1.317e-01,1.075e-03
6.560e-02,-1.528e+00,1.516e+00,5.418e+00,2.498e-01,-2.478e-03,1.317e-01,1.063e-03
6.573e-02,-1.525e+00,1.516e+00,5.419e+00,2.261e-01,8.033e-02,1.451e-01,1.052e-03
6.586e-02,-1.523e+00,1.517e+00,5.421e+00,1.964e-01,2.858e-02,1.471e-01,1.041e-03
6.598e-02,-1.521e+00,1.517e+00,5.422e+00,1.964e-01,2.858e-02,1.471e-01,1.031e-03
6.609e-02,-1.519e+00,1.518e+00,5.424e+00,1.964e-01,2.858e-02,1.471e-01,1.021e-03
6.620e-02,-1.517e+00,1.518e+00,5.425e+00,1.964e-01,2.858e-02,1.471e-01,1.011e-03
6.630e-02,-1.515e+00,1.518e+00,5.426e+00,1.964e-01,2.858e-02,1.471e-01,1.000e-03
6.640e-02,-1.513e+00,1.518e+00,5.428e+00,1.964e-01,2.858e-02,1.471e-01,9.899e-04
6.651e-02,-1.511e+00,1.519e+00,5.429e+00,1.964e-01,2.858e-02,1.471e-01,9.793e-04
6.661e-02,-1.509e+00,1.519e+00,5.431e+00,1.964e-01,2.858e-02,1.471e-01,9.684e-04
6.671e-02,-1.507e+00,1.519e+00,5.432e+00,1.964e-01,2.858e-02,1.471e-01,9.573e-04
6.681e-02,-1.505e+00,1.520e+00,5.434e+00,1.253e-01,2.340e-02,1.478e-01,9.460e-04
6.690e-02,-1.503e+00,1.520e+00,5.435e+00,9.265e-02,-2.478e-03,1.485e-01,9.362e-04
6.696e-02,-1.502e+00,1.520e+00,5.437e+00,9.265e-02,-2.478e-03,1.485e-01,9.288e-04
6.701e-02,-1.501e+00,1.520e+00,5.438e+00,9.265e-02,-2.478e-03,1.485e-01,9.228e-04
6.706e-02,-1.500e+00,1.520e+00,5.440e+00,2.469e-01,2.698e-03,1.438e-01,9.172e-04
6.714e-02,-1.498e+00,1.520e+00,5.441e+00,2.469e-01,2.698e-03,1.438e-01,9.081e-04
6.725e-02,-1.496e+00,1.520e+00,5.443e+00,2.469e-01,2.698e-03,1.438e-01,8.958e-04
6.738e-02,-1.494e+00,1.520e+00,5.444e+00,2.469e-01,2.698e-03,1.438e-01,8.829e-04
6.750e-02,-1.491e+00,1.520e+00,5.446e+00,2.469e-01,2.698e-03,1.438e-01,8.701e-04
6.763e-02,-1.489e+00,1.520e+00,5.447e+00,2.469e-01,2.698e-03,1.438e-01,8.577e-04
6.775e-02,-1.486e+00,1.520e+00,5.448e+00,2.469e-01,2.698e-03,1.438e-01,8.457e-04
6.788e-02,-1.484e+00,1.520e+00,5.450e+00,1.579e-01,3.375e-02,1.478e-01,8.341e-04
6.798e-02,-1.482e+00,1.520e+00,5.451e+00,1.609e-01,5.445e-02,1.478e-01,8.245e-04
6.807e-02,-1.480e+00,1.521e+00,5.453e+00,1.609e-01,5.445e-02,1.478e-01,8.163e-04
6.815e-02,-1.478e+00,1.521e+00,5.454e+00,1.609e-01,5.445e-02,1.478e-01,8.081e-04
6.823e-02,-1.477e+00,1.522e+00,5.456e+00,1.609e-01,5.445e-02,1.478e-01,7.994e-04
6.831e-02,-1.475e+00,1.522e+00,5.457e+00,1.609e-01,5.445e-02,1.478e-01,7.900e-04
6.839e-02,-1.474e+00,1.523e+00,5.459e+00,1.609e-01,5.445e-02,1.478e-01,7.800e-04
6.847e-02,-1.472e+00,1.523e+00,5.460e+00,1.609e-01,5.445e-02,1.478e-01,7.694e-04
6.854e-02,-1.470e+00,1.524e+00,5.462e+00,1.609e-01,5.445e-02,1.478e-01,7.581e-04
6.862e-02,-1.469e+00,1.524e+00,5.463e+00,1.609e-01,5.445e-02,1.478e-01,7.461e-04
6.869e-02,-1.467e+00,1.525e+00,5.465e+00,1.609e-01,5.445e-02,1.478e-01,7.334e-04
6.877e-02,-1.466e+00,1.525e+00,5.466e+00,2.528e-01,1.321e-01,1.250e-01,7.200e-04
6.886e-02,-1.464e+00,1.526e+00,5.467e+00,2.231e-01,8.551e-02,1.465e-01,7.026e-04
6.896e-02,-1.461e+00,1.527e+00,5.469e+00,2.231e-01,8.551e-02,1.465e-01,6.815e-04
6.905e-02,-1.459e+00,1.528e+00,5.470e+00,1.964e-01,9.586e-02,1.478e-01,6.588e-04
6.914e-02,-1.457e+00,1.529e+00,5.472e+00,1.964e-01,9.586e-02,1.478e-01,6.357e-04
6.923e-02,-1.455e+00,1.530e+00,5.473e+00,1.964e-01,9.586e-02,1.478e-01,6.122e-04
6.931e-02,-1.453e+00,1.531e+00,5.475e+00,1.964e-01,9.586e-02,1.478e-01,5.875e-04
6.938e-02,-1.451e+00,1.532e+00,5.476e+00,1.964e-01,9.586e-02,1.478e-01,5.613e-04
6.946e-02,-1.449e+00,1.533e+00,5.478e+00,1.964e-01,9.586e-02,1.478e-01,5.336e-04
6.953e-02,-1.447e+00,1.534e+00,5.479e+00,1.964e-01,9.586e-02,1.478e-01,5.042e-04
6.961e-02,-1.445e+00,1.535e+00,5.481e+00,1.964e-01,9.586e-02,1.478e-01,4.733e-04
6.968e-02,-1.443e+00,1.536e+00,5.482e+00,1.253e-01,7.515e-02,1.478e-01,4.407e-04
6.973e-02,-1.441e+00,1.537e+00,5.484e+00,1.253e-01,7.515e-02,1.478e-01,4.118e-04
6.978e-02,-1.440e+00,1.537e+00,5.485e+00,1.253e-01,7.515e-02,1.478e-01,3.869e-04
6.982e-02,-1.439e+00,1.538e+00,5.487e+00,1.253e-01,7.515e-02,1.478e-01,3.627e-04
6.986e-02,-1.438e+00,1.539e+00,5.488e+00,1.253e-01,7.515e-02,1.478e-01,3.382e-04
6.990e-02,-1.436e+00,1.540e+00,5.489e+00,1.253e-01,7.515e-02,1.478e-01,3.129e-04
6.994e-02,-1.435e+00,1.540e+00,5.491e+00,1.431e-01,-1.163e-01,1.478e-01,2.869e-04
6.998e-02,-1.434e+00,1.540e+00,5.492e+00,2.557e-01,-2.354e-01,1.277e-01,2.589e-04
7.004e-02,-1.432e+00,1.539e+00,5.494e+00,2.557e-01,2.340e-02,1.123e-01,2.218e-04
7.011e-02,-1.430e+00,1.539e+00,5.495e+00,2.557e-01,2.340e-02,1.123e-01,1.773e-04
7.019e-02,-1.427e+00,1.539e+00,5.496e+00,2.557e-01,2.340e-02,1.123e-01,1.304e-04
7.027e-02,-1.425e+00,1.539e+00,5.497e+00,2.557e-01,2.340e-02,1.123e-01,8.265e-05
7.036e-02,-1.422e+00,1.539e+00,5.498e+00,2.291e-01,9.068e-02,1.458e-01,3.458e-05
7.043e-02,-1.420e+00,1.540e+00,5.500e+00,2.291e-01,9.068e-02,1.458e-01,1.183e-05
7.051e-02,-1.417e+00,1.540e+00,5.501e+00,2.469e-01,-9.564e-02,1.431e-01,5.739e-05
7.058e-02,-1.415e+00,1.540e+00,5.503e+00,2.469e-01,-9.564e-02,1.431e-01,1.047e-04
7.065e-02,-1.412e+00,1.540e+00,5.504e+00,2.291e-01,9.068e-02,1.458e-01,1.520e-04
7.073e-02,-1.410e+00,1.540e+00,5.505e+00,2.291e-01,9.068e-02,1.458e-01,1.967e-04
7.080e-02,-1.408e+00,1.540e+00,5.507e+00,2.469e-01,-9.564e-02,1.431e-01,2.404e-04
7.087e-02,-1.405e+00,1.540e+00,5.508e+00,2.469e-01,-9.564e-02,1.431e-01,2.859e-04
7.095e-02,-1.403e+00,1.540e+00,5.510e+00,2.024e-01,6.998e-02,1.471e-01,3.314e-04
7.102e-02,-1.401e+00,1.540e+00,5.511e+00,2.024e-01,6.998e-02,1.471e-01,3.721e-04
7.108e-02,-1.398e+00,1.540e+00,5.513e+00,1.727e-01,-7.653e-03,1.478e-01,4.098e-04
7.114e-02,-1.396e+00,1.540e+00,5.514e+00,1.875e-01,-5.423e-02,1.465e-01,4.449e-04
7.120e-02,-1.395e+00,1.540e+00,5.516e+00,1.727e-01,-7.653e-03,1.478e-01,4.786e-04
7.125e-02,-1.393e+00,1.540e+00,5.517e+00,1.727e-01,-7.653e-03,1.478e-01,5.108e-04
7.131e-02,-1.391e+00,1.540e+00,5.519e+00,2.557e-01,-2.478e-03,1.331e-01,5.415e-04
7.137e-02,-1.389e+00,1.540e+00,5.520e+00,2.557e-01,-2.478e-03,1.331e-01,5.775e-04
7.145e-02,-1.387e+00,1.540e+00,5.521e+00,2.557e-01,-2.478e-03,1.331e-01,6.188e-04
7.153e-02,-1.384e+00,1.540e+00,5.523e+00,2.557e-01,-2.478e-03,1.331e-01,6.613e-04
7.161e-02,-1.381e+00,1.540e+00,5.524e+00,2.498e-01,7.515e-02,1.378e-01,7.038e-04
7.168e-02,-1.379e+00,1.540e+00,5.525e+00,2.498e-01,7.515e-02,1.378e-01,7.459e-04
7.176e-02,-1.376e+00,1.541e+00,5.527e+00,2.557e-01,-9.564e-02,1.291e-01,7.884e-04
7.184e-02,-1.374e+00,1.541e+00,5.528e+00,2.557e-01,-9.564e-02,1.291e-01,8.318e-04
7.191e-02,-1.371e+00,1.540e+00,5.529e+00,2.498e-01,7.515e-02,1.378e-01,8.742e-04
7.199e-02,-1.369e+00,1.540e+00,5.531e+00,2.498e-01,7.515e-02,1.378e-01,9.150e-04
7.207e-02,-1.366e+00,1.541e+00,5.532e+00,2.557e-01,-9.564e-02,1.291e-01,9.559e-04
7.214e-02,-1.364e+00,1.541e+00,5.533e+00,2.439e-01,-1.422e-01,1.431e-01,9.976e-04
7.222e-02,-1.361e+00,1.540e+00,5.535e+00,2.469e-01,2.340e-02,1.431e-01,1.037e-03
7.230e-02,-1.359e+00,1.539e+00,5.536e+00,2.469e-01,2.340e-02,1.431e-01,1.074e-03
7.238e-02,-1.356e+00,1.539e+00,5.538e+00,2.469e-01,2.340e-02,1.431e-01,1.110e-03
7.245e-02,-1.354e+00,1.539e+00,5.539e+00,2.469e-01,2.340e-02,1.431e-01,1.147e-03
7.253e-02,-1.351e+00,1.540e+00,5.540e+00,2.469e-01,2.340e-02,1.431e-01,1.183e-03
7.261e-02,-1.349e+00,1.540e+00,5.542e+00,2.469e-01,2.340e-02,1.431e-01,1.219e-03
7.269e-02,-1.346e+00,1.540e+00,5.543e+00,2.469e-01,2.340e-02,1.431e-01,1.255e-03
7.276e-02,-1.344e+00,1.540e+00,5.545e+00,2.528e-01,-1.215e-01,1.431e-01,1.292e-03
7.284e-02,-1.342e+00,1.540e+00,5.546e+00,2.409e-01,-1.800e-02,1.445e-01,1.329e-03
7.291e-02,-1.339e+00,1.540e+00,5.548e+00,2.409e-01,-1.800e-02,1.445e-01,1.363e-03
7.299e-02,-1.337e+00,1.539e+00,5.549e+00,2.409e-01,-1.800e-02,1.445e-01,1.396e-03
7.307e-02,-1.334e+00,1.539e+00,5.551e+00,2.409e-01,-1.800e-02,1.445e-01,1.428e-03
7.314e-02,-1.332e+00,1.539e+00,5.552e+00,2.409e-01,-1.800e-02,1.445e-01,1.460e-03
7.322e-02,-1.329e+00,1.539e+00,5.553e+00,2.528e-01,5.445e-02,1.358e-01,1.490e-03
7.330e-02,-1.327e+00,1.539e+00,5.555e+00,2.528e-01,5.445e-02,1.358e-01,1.520e-03
7.338e-02,-1.324e+00,1.539e+00,5.556e+00,2.528e-01,5.445e-02,1.358e-01,1.552e-03
7.346e-02,-1.322e+00,1.540e+00,5.557e+00,1.816e-01,3.375e-02,1.458e-01,1.584e-03
7.353e-02,-1.320e+00,1.540e+00,5.559e+00,1.816e-01,3.375e-02,1.458e-01,1.614e-03
7.359e-02,-1.318e+00,1.541e+00,5.560e+00,1.134e-01,-1.319e-01,1.471e-01,1.640e-03
7.363e-02,-1.316e+00,1.540e+00,5.562e+00,1.816e-01,3.375e-02,1.458e-01,1.661e-03
7.368e-02,-1.315e+00,1.540e+00,5.563e+00,1.816e-01,3.375e-02,1.458e-01,1.681e-03
7.374e-02,-1.313e+00,1.540e+00,5.565e+00,1.816e-01,3.375e-02,1.458e-01,1.703e-03
7.379e-02,-1.311e+00,1.540e+00,5.566e+00,1.134e-01,-1.319e-01,1.471e-01,1.726e-03
7.384e-02,-1.310e+00,1.540e+00,5.568e+00,1.816e-01,3.375e-02,1.458e-01,1.746e-03
7.388e-02,-1.308e+00,1.540e+00,5.569e+00,1.816e-01,3.375e-02,1.458e-01,1.765e-03
7.394e-02,-1.306e+00,1.540e+00,5.571e+00,1.816e-01,3.375e-02,1.458e-01,1.785e-03
7.399e-02,-1.304e+00,1.540e+00,5.572e+00,2.617e-01,1.217e-01,1.130e-01,1.807e-03
7.406e-02,-1.302e+00,1.541e+00,5.573e+00,2.557e-01,-9.046e-02,1.210e-01,1.833e-03
7.413e-02,-1.300e+00,1.541e+00,5.574e+00,2.380e-01,-6.458e-02,1.404e-01,1.864e-03
7.421e-02,-1.297e+00,1.540e+00,5.576e+00,2.528e-01,2.858e-02,1.324e-01,1.894e-03
7.428e-02,-1.295e+00,1.540e+00,5.577e+00,2.172e-01,2.858e-02,1.451e-01,1.922e-03
7.436e-02,-1.293e+00,1.540e+00,5.579e+00,2.172e-01,2.858e-02,1.451e-01,1.950e-03
7.442e-02,-1.290e+00,1.540e+00,5.580e+00,2.172e-01,2.858e-02,1.451e-01,1.976e-03
7.449e-02,-1.288e+00,1.541e+00,5.582e+00,2.113e-01,-5.423e-02,1.451e-01,2.001e-03
7.456e-02,-1.286e+00,1.540e+00,5.583e+00,2.113e-01,-5.423e-02,1.451e-01,2.027e-03
7.462e-02,-1.284e+00,1.540e+00,5.584e+00,2.172e-01,2.858e-02,1.451e-01,2.051e-03
7.469e-02,-1.282e+00,1.540e+00,5.586e+00,2.172e-01,2.858e-02,1.451e-01,2.074e-03
7.475e-02,-1.280e+00,1.540e+00,5.587e+00,-1.707e-02,4.410e-02,1.471e-01,2.098e-03
7.479e-02,-1.278e+00,1.540e+00,5.589e+00,-4.969e-02,-1.319e-01,1.485e-01,2.111e-03
7.479e-02,-1.278e+00,1.540e+00,5.590e+00,-1.707e-02,4.410e-02,1.471e-01,2.112e-03
7.479e-02,-1.278e+00,1.540e+00,5.592e+00,-1.707e-02,4.410e-02,1.471e-01,2.110e-03
7.478e-02,-1.279e+00,1.540e+00,5.593e+00,-1.707e-02,4.410e-02,1.471e-01,2.108e-03
7.478e-02,-1.279e+00,1.540e+00,5.595e+00,-4.969e-02,-1.319e-01,1.485e-01,2.106e-03
7.477e-02,-1.279e+00,1.540e+00,5.596e+00,-1.707e-02,4.410e-02,1.471e-01,2.103e-03
7.476e-02,-1.279e+00,1.540e+00,5.598e+00,2.646e-01,6.480e-02,1.136e-01,2.100e-03
7.479e-02,-1.278e+00,1.540e+00,5.599e+00,2.646e-01,6.480e-02,1.136e-01,2.110e-03
7.485e-02,-1.276e+00,1.540e+00,5.600e+00,2.646e-01,6.480e-02,1.136e-01,2.133e-03
7.493e-02,-1.274e+00,1.541e+00,5.601e+00,2.587e-01,-1.800e-02,1.197e-01,2.159e-03
7.500e-02,-1.271e+00,1.541e+00,5.602e+00,2.587e-01,-1.800e-02,1.197e-01,2.188e-03
7.508e-02,-1.269e+00,1.541e+00,5.603e+00,2.587e-01,-1.800e-02,1.197e-01,2.216e-03
7.516e-02,-1.266e+00,1.540e+00,5.605e+00,2.587e-01,-1.800e-02,1.197e-01,2.243e-03
7.524e-02,-1.264e+00,1.540e+00,5.606e+00,2.646e-01,6.480e-02,1.136e-01,2.270e-03
7.532e-02,-1.261e+00,1.540e+00,5.607e+00,2.528e-01,4.928e-02,1.090e-01,2.296e-03
7.540e-02,-1.258e+00,1.541e+00,5.608e+00,1.994e-01,-1.577e-01,1.451e-01,2.323e-03
7.547e-02,-1.256e+00,1.540e+00,5.610e+00,2.409e-01,8.033e-02,1.371e-01,2.346e-03
7.554e-02,-1.254e+00,1.540e+00,5.611e+00,2.409e-01,8.033e-02,1.371e-01,2.367e-03
7.561e-02,-1.251e+00,1.540e+00,5.612e+00,1.994e-01,-1.577e-01,1.451e-01,2.390e-03
7.568e-02,-1.249e+00,1.540e+00,5.614e+00,2.409e-01,8.033e-02,1.371e-01,2.411e-03
7.575e-02,-1.247e+00,1.540e+00,5.615e+00,2.409e-01,8.033e-02,1.371e-01,2.432e-03
7.582e-02,-1.245e+00,1.540e+00,5.616e+00,1.994e-01,-1.577e-01,1.451e-01,2.453e-03
7.589e-02,-1.242e+00,1.540e+00,5.618e+00,2.409e-01,8.033e-02,1.371e-01,2.474e-03
7.596e-02,-1.240e+00,1.540e+00,5.619e+00,2.409e-01,8.033e-02,1.371e-01,2.494e-03
7.603e-02,-1.238e+00,1.540e+00,5.621e+00,5.410e-02,-1.526e-01,1.458e-01,2.515e-03
7.608e-02,-1.236e+00,1.540e+00,5.622e+00,7.486e-02,1.217e-01,1.458e-01,2.529e-03
7.611e-02,-1.235e+00,1.540e+00,5.624e+00,7.486e-02,1.217e-01,1.458e-01,2.537e-03
7.613e-02,-1.234e+00,1.541e+00,5.625e+00,2.557e-01,-3.353e-02,1.311e-01,2.545e-03
7.618e-02,-1.233e+00,1.542e+00,5.626e+00,2.557e-01,-3.353e-02,1.311e-01,2.560e-03
7.624e-02,-1.231e+00,1.541e+00,5.628e+00,2.557e-01,-3.353e-02,1.311e-01,2.582e-03
7.632e-02,-1.228e+00,1.541e+00,5.629e+00,2.557e-01,-3.353e-02,1.311e-01,2.605e-03
7.639e-02,-1.226e+00,1.541e+00,5.630e+00,2.528e-01,-5.941e-02,1.291e-01,2.628e-03
7.647e-02,-1.223e+00,1.540e+00,5.632e+00,2.528e-01,-5.941e-02,1.291e-01,2.650e-03
7.655e-02,-1.221e+00,1.540e+00,5.633e+00,2.587e-01,1.321e-01,1.237e-01,2.670e-03
7.663e-02,-1.218e+00,1.540e+00,5.634e+00,1.282e-01,1.476e-01,1.465e-01,2.688e-03
7.669e-02,-1.216e+00,1.541e+00,5.636e+00,1.371e-01,-1.319e-01,1.445e-01,2.704e-03
7.673e-02,-1.214e+00,1.541e+00,5.637e+00,1.371e-01,-1.319e-01,1.445e-01,2.717e-03
7.678e-02,-1.213e+00,1.540e+00,5.638e+00,1.282e-01,1.476e-01,1.465e-01,2.728e-03
7.682e-02,-1.212e+00,1.540e+00,5.640e+00,1.282e-01,1.476e-01,1.465e-01,2.738e-03
7.686e-02,-1.210e+00,1.541e+00,5.641e+00,1.371e-01,-1.319e-01,1.445e-01,2.748e-03
7.690e-02,-1.209e+00,1.541e+00,5.643e+00,1.371e-01,-1.319e-01,1.445e-01,2.759e-03
7.694e-02,-1.208e+00,1.540e+00,5.644e+00,1.371e-01,-1.319e-01,1.445e-01,2.770e-03
7.698e-02,-1.206e+00,1.539e+00,5.646e+00,1.282e-01,1.476e-01,1.465e-01,2.779e-03
7.702e-02,-1.205e+00,1.539e+00,5.647e+00,1.282e-01,1.476e-01,1.465e-01,2.787e-03
7.706e-02,-1.204e+00,1.540e+00,5.649e+00,1.282e-01,1.476e-01,1.465e-01,2.795e-03
7.710e-02,-1.202e+00,1.541e+00,5.650e+00,2.557e-01,-1.112e-01,9.020e-02,2.805e-03
7.715e-02,-1.201e+00,1.542e+00,5.651e+00,2.557e-01,-1.112e-01,9.020e-02,2.820e-03
7.722e-02,-1.198e+00,1.541e+00,5.652e+00,2.380e-01,-9.564e-02,1.317e-01,2.839e-03
7.729e-02,-1.196e+00,1.541e+00,5.653e+00,2.380e-01,-9.564e-02,1.317e-01,2.858e-03
7.737e-02,-1.194e+00,1.540e+00,5.655e+00,2.528e-01,1.269e-01,1.183e-01,2.873e-03
7.744e-02,-1.191e+00,1.540e+00,5.656e+00,2.528e-01,1.269e-01,1.210e-01,2.887e-03
7.752e-02,-1.189e+00,1.540e+00,5.657e+00,2.528e-01,1.269e-01,1.210e-01,2.902e-03
7.760e-02,-1.186e+00,1.541e+00,5.658e+00,2.202e-01,-6.976e-02,1.425e-01,2.919e-03
7.767e-02,-1.184e+00,1.541e+00,5.660e+00,2.202e-01,-6.976e-02,1.425e-01,2.937e-03
7.773e-02,-1.181e+00,1.541e+00,5.661e+00,2.202e-01,-6.976e-02,1.425e-01,2.953e-03
7.780e-02,-1.179e+00,1.540e+00,5.662e+00,2.202e-01,-6.976e-02,1.425e-01,2.967e-03
7.787e-02,-1.177e+00,1.540e+00,5.664e+00,1.520e-01,1.321e-01,1.451e-01,2.980e-03
7.793e-02,-1.175e+00,1.540e+00,5.665e+00,1.520e-01,1.321e-01,1.451e-01,2.990e-03
7.798e-02,-1.173e+00,1.541e+00,5.667e+00,1.401e-01,-7.493e-02,1.451e-01,3.000e-03
7.802e-02,-1.172e+00,1.541e+00,5.668e+00,1.401e-01,-7.493e-02,1.451e-01,3.010e-03
7.806e-02,-1.171e+00,1.541e+00,5.670e+00,1.401e-01,-7.493e-02,1.451e-01,3.019e-03
7.811e-02,-1.169e+00,1.540e+00,5.671e+00,1.520e-01,1.321e-01,1.451e-01,3.027e-03
7.815e-02,-1.168e+00,1.540e+00,5.673e+00,1.401e-01,-7.493e-02,1.451e-01,3.035e-03
7.820e-02,-1.166e+00,1.540e+00,5.674e+00,1.401e-01,-7.493e-02,1.451e-01,3.043e-03
7.824e-02,-1.165e+00,1.540e+00,5.675e+00,1.520e-01,1.321e-01,1.451e-01,3.050e-03
7.828e-02,-1.163e+00,1.540e+00,5.677e+00,2.676e-01,1.838e-01,9.690e-02,3.058e-03
7.834e-02,-1.161e+00,1.541e+00,5.678e+00,2.528e-01,-1.800e-02,9.422e-02,3.068e-03
7.841e-02,-1.159e+00,1.541e+00,5.679e+00,2.528e-01,-1.800e-02,9.422e-02,3.082e-03
7.849e-02,-1.157e+00,1.541e+00,5.680e+00,2.587e-01,-9.564e-02,1.056e-01,3.097e-03
7.856e-02,-1.154e+00,1.541e+00,5.681e+00,2.587e-01,-9.564e-02,1.056e-01,3.111e-03
7.864e-02,-1.151e+00,1.540e+00,5.682e+00,2.587e-01,-9.564e-02,1.056e-01,3.124e-03
7.872e-02,-1.149e+00,1.540e+00,5.683e+00,2.202e-01,1.114e-01,1.411e-01,3.136e-03
7.879e-02,-1.147e+00,1.540e+00,5.684e+00,2.202e-01,1.114e-01,1.411e-01,3.145e-03
7.886e-02,-1.144e+00,1.541e+00,5.686e+00,2.587e-01,-9.564e-02,1.056e-01,3.155e-03
7.893e-02,-1.142e+00,1.541e+00,5.687e+00,2.587e-01,-9.564e-02,1.056e-01,3.166e-03
7.901e-02,-1.139e+00,1.540e+00,5.688e+00,2.587e-01,-9.564e-02,1.056e-01,3.178e-03
7.908e-02,-1.137e+00,1.540e+00,5.689e+00,2.231e-01,1.269e-01,1.384e-01,3.188e-03
7.916e-02,-1.134e+00,1.540e+00,5.690e+00,2.231e-01,1.269e-01,1.384e-01,3.196e-03
7.923e-02,-1.132e+00,1.541e+00,5.692e+00,2.113e-01,-1.163e-01,1.418e-01,3.205e-03
7.929e-02,-1.130e+00,1.541e+00,5.693e+00,2.113e-01,-1.163e-01,1.418e-01,3.216e-03
7.936e-02,-1.128e+00,1.540e+00,5.695e+00,2.113e-01,-1.163e-01,1.418e-01,3.225e-03
7.942e-02,-1.126e+00,1.539e+00,5.696e+00,2.231e-01,1.269e-01,1.384e-01,3.231e-03
7.949e-02,-1.124e+00,1.539e+00,5.697e+00,2.231e-01,1.269e-01,1.384e-01,3.236e-03
7.956e-02,-1.121e+00,1.540e+00,5.699e+00,1.786e-01,9.068e-02,1.438e-01,3.242e-03
7.962e-02,-1.119e+00,1.541e+00,5.700e+00,1.994e-01,2.340e-02,1.451e-01,3.249e-03
7.968e-02,-1.117e+00,1.542e+00,5.702e+00,1.994e-01,2.340e-02,1.451e-01,3.258e-03
7.974e-02,-1.115e+00,1.542e+00,5.703e+00,2.439e-01,-1.800e-02,1.250e-01,3.267e-03
7.980e-02,-1.113e+00,1.542e+00,5.704e+00,2.439e-01,-1.800e-02,1.250e-01,3.278e-03
7.987e-02,-1.111e+00,1.542e+00,5.706e+00,2.439e-01,-1.800e-02,1.250e-01,3.289e-03
7.994e-02,-1.108e+00,1.542e+00,5.707e+00,2.439e-01,-1.800e-02,1.250e-01,3.300e-03
8.001e-02,-1.106e+00,1.542e+00,5.708e+00,2.439e-01,-1.800e-02,1.250e-01,3.310e-03
8.008e-02,-1.103e+00,1.542e+00,5.709e+00,2.439e-01,-1.800e-02,1.250e-01,3.320e-03
8.015e-02,-1.101e+00,1.541e+00,5.711e+00,2.439e-01,-1.800e-02,1.250e-01,3.329e-03
8.022e-02,-1.099e+00,1.541e+00,5.712e+00,2.439e-01,-1.800e-02,1.250e-01,3.337e-03
8.030e-02,-1.096e+00,1.541e+00,5.713e+00,2.231e-01,2.340e-02,1.411e-01,3.345e-03
8.037e-02,-1.094e+00,1.541e+00,5.714e+00,2.231e-01,2.340e-02,1.411e-01,3.352e-03
8.044e-02,-1.091e+00,1.541e+00,5.716e+00,2.231e-01,2.340e-02,1.411e-01,3.358e-03
8.050e-02,-1.089e+00,1.541e+00,5.717e+00,2.231e-01,2.340e-02,1.411e-01,3.365e-03
8.057e-02,-1.087e+00,1.542e+00,5.719e+00,1.964e-01,-5.423e-02,1.418e-01,3.372e-03
8.063e-02,-1.085e+00,1.542e+00,5.720e+00,1.964e-01,-5.423e-02,1.418e-01,3.378e-03
8.069e-02,-1.083e+00,1.541e+00,5.722e+00,1.964e-01,-5.423e-02,1.418e-01,3.384e-03
8.075e-02,-1.081e+00,1.541e+00,5.723e+00,1.964e-01,-5.423e-02,1.418e-01,3.388e-03
8.081e-02,-1.079e+00,1.540e+00,5.724e+00,1.786e-01,1.373e-01,1.445e-01,3.391e-03
8.087e-02,-1.077e+00,1.540e+00,5.726e+00,1.964e-01,-5.423e-02,1.418e-01,3.394e-03
8.092e-02,-1.075e+00,1.541e+00,5.727e+00,6.656e-03,-5.941e-02,1.465e-01,3.397e-03
8.096e-02,-1.074e+00,1.540e+00,5.729e+00,2.587e-01,1.890e-01,1.110e-01,3.399e-03
8.100e-02,-1.073e+00,1.540e+00,5.730e+00,2.528e-01,-5.423e-02,1.170e-01,3.400e-03
8.107e-02,-1.070e+00,1.541e+00,5.731e+00,2.528e-01,-5.423e-02,1.170e-01,3.404e-03
8.114e-02,-1.068e+00,1.540e+00,5.732e+00,2.587e-01,1.890e-01,1.110e-01,3.407e-03
8.122e-02,-1.065e+00,1.541e+00,5.733e+00,2.528e-01,-5.423e-02,1.170e-01,3.409e-03
8.129e-02,-1.063e+00,1.541e+00,5.734e+00,2.528e-01,-5.423e-02,1.170e-01,3.413e-03
8.137e-02,-1.060e+00,1.540e+00,5.736e+00,2.528e-01,-5.423e-02,1.170e-01,3.415e-03
8.145e-02,-1.058e+00,1.540e+00,5.737e+00,2.587e-01,1.890e-01,1.110e-01,3.417e-03
8.152e-02,-1.055e+00,1.540e+00,5.738e+00,1.846e-01,1.269e-01,1.431e-01,3.417e-03
8.159e-02,-1.053e+00,1.541e+00,5.739e+00,1.816e-01,2.340e-02,1.425e-01,3.419e-03
8.165e-02,-1.051e+00,1.542e+00,5.741e+00,2.142e-01,3.893e-02,1.425e-01,3.421e-03
8.171e-02,-1.049e+00,1.542e+00,5.742e+00,2.142e-01,3.893e-02,1.425e-01,3.425e-03
8.177e-02,-1.047e+00,1.543e+00,5.744e+00,2.142e-01,3.893e-02,1.425e-01,3.430e-03
8.183e-02,-1.045e+00,1.543e+00,5.745e+00,2.142e-01,3.893e-02,1.425e-01,3.436e-03
8.189e-02,-1.043e+00,1.543e+00,5.746e+00,2.142e-01,3.893e-02,1.425e-01,3.442e-03
8.194e-02,-1.041e+00,1.544e+00,5.748e+00,2.142e-01,3.893e-02,1.425e-01,3.449e-03
8.200e-02,-1.039e+00,1.544e+00,5.749e+00,2.142e-01,3.893e-02,1.425e-01,3.457e-03
8.206e-02,-1.036e+00,1.545e+00,5.751e+00,2.142e-01,3.893e-02,1.425e-01,3.465e-03
8.212e-02,-1.034e+00,1.545e+00,5.752e+00,1.045e-01,-5.941e-02,1.451e-01,3.474e-03
8.216e-02,-1.033e+00,1.545e+00,5.754e+00,1.045e-01,-5.941e-02,1.451e-01,3.482e-03
8.219e-02,-1.031e+00,1.544e+00,5.755e+00,2.646e-01,-2.318e-02,1.063e-01,3.487e-03
8.224e-02,-1.030e+00,1.544e+00,5.756e+00,2.646e-01,-2.318e-02,1.063e-01,3.493e-03
8.230e-02,-1.027e+00,1.544e+00,5.757e+00,2.646e-01,-2.318e-02,1.063e-01,3.500e-03
8.237e-02,-1.025e+00,1.544e+00,5.758e+00,2.646e-01,-2.318e-02,1.063e-01,3.508e-03
8.244e-02,-1.022e+00,1.544e+00,5.759e+00,2.646e-01,-2.318e-02,1.063e-01,3.515e-03
8.251e-02,-1.019e+00,1.544e+00,5.760e+00,2.646e-01,-2.318e-02,1.063e-01,3.521e-03
8.259e-02,-1.017e+00,1.543e+00,5.761e+00,2.646e-01,-2.318e-02,1.063e-01,3.527e-03
8.266e-02,-1.014e+00,1.543e+00,5.762e+00,2.113e-01,2.698e-03,1.404e-01,3.532e-03
8.272e-02,-1.012e+00,1.543e+00,5.764e+00,2.113e-01,2.698e-03,1.404e-01,3.537e-03
8.279e-02,-1.009e+00,1.543e+00,5.765e+00,2.113e-01,2.698e-03,1.404e-01,3.540e-03
8.285e-02,-1.007e+00,1.543e+00,5.767e+00,2.113e-01,2.698e-03,1.404e-01,3.544e-03
8.290e-02,-1.005e+00,1.543e+00,5.768e+00,2.113e-01,2.698e-03,1.404e-01,3.547e-03
8.296e-02,-1.003e+00,1.543e+00,5.769e+00,2.113e-01,2.698e-03,1.404e-01,3.550e-03
8.302e-02,-1.001e+00,1.543e+00,5.771e+00,2.113e-01,2.698e-03,1.404e-01,3.553e-03
8.308e-02,-9.988e-01,1.543e+00,5.772e+00,2.113e-01,2.698e-03,1.404e-01,3.556e-03
8.314e-02,-9.967e-01,1.543e+00,5.774e+00,2.113e-01,2.698e-03,1.404e-01,3.559e-03
8.320e-02,-9.946e-01,1.543e+00,5.775e+00,2.113e-01,2.698e-03,1.404e-01,3.562e-03
8.325e-02,-9.925e-01,1.543e+00,5.776e+00,-5.205e-03,-6.976e-02,1.451e-01,3.564e-03
8.329e-02,-9.913e-01,1.543e+00,5.778e+00,-5.205e-03,-6.976e-02,1.451e-01,3.565e-03
8.330e-02,-9.909e-01,1.543e+00,5.779e+00,-5.205e-03,-6.976e-02,1.451e-01,3.566e-03
8.330e-02,-9.909e-01,1.542e+00,5.781e+00,-5.205e-03,-6.976e-02,1.451e-01,3.566e-03
8.330e-02,-9.909e-01,1.541e+00,5.782e+00,2.617e-01,3.893e-02,9.020e-02,3.566e-03
8.333e-02,-9.898e-01,1.541e+00,5.783e+00,2.617e-01,3.893e-02,9.020e-02,3.564e-03
8.339e-02,-9.877e-01,1.541e+00,5.784e+00,2.617e-01,3.893e-02,9.020e-02,3.561e-03
8.347e-02,-9.852e-01,1.541e+00,5.785e+00,2.617e-01,3.893e-02,9.020e-02,3.558e-03
8.354e-02,-9.826e-01,1.542e+00,5.786e+00,2.617e-01,3.893e-02,9.020e-02,3.555e-03
8.362e-02,-9.800e-01,1.542e+00,5.787e+00,2.617e-01,3.893e-02,9.020e-02,3.553e-03
8.369e-02,-9.774e-01,1.542e+00,5.788e+00,2.617e-01,3.893e-02,9.020e-02,3.551e-03
8.377e-02,-9.748e-01,1.543e+00,5.789e+00,2.617e-01,-1.800e-02,1.069e-01,3.550e-03
8.384e-02,-9.722e-01,1.543e+00,5.790e+00,2.113e-01,-3.353e-02,1.411e-01,3.549e-03
8.391e-02,-9.698e-01,1.542e+00,5.791e+00,2.113e-01,-3.353e-02,1.411e-01,3.548e-03
8.397e-02,-9.676e-01,1.542e+00,5.793e+00,2.113e-01,-3.353e-02,1.411e-01,3.546e-03
8.403e-02,-9.654e-01,1.542e+00,5.794e+00,2.113e-01,-3.353e-02,1.411e-01,3.543e-03
8.409e-02,-9.633e-01,1.542e+00,5.795e+00,2.113e-01,-3.353e-02,1.411e-01,3.540e-03
8.416e-02,-9.612e-01,1.541e+00,5.797e+00,2.113e-01,-3.353e-02,1.411e-01,3.536e-03
8.422e-02,-9.591e-01,1.541e+00,5.798e+00,2.113e-01,-3.353e-02,1.411e-01,3.530e-03
8.428e-02,-9.570e-01,1.540e+00,5.800e+00,2.113e-01,-3.353e-02,1.411e-01,3.524e-03
8.435e-02,-9.548e-01,1.540e+00,5.801e+00,2.557e-01,1.735e-01,1.150e-01,3.517e-03
8.442e-02,-9.526e-01,1.540e+00,5.802e+00,1.816e-01,-8.011e-02,1.425e-01,3.510e-03
8.448e-02,-9.504e-01,1.541e+00,5.804e+00,1.816e-01,-8.011e-02,1.425e-01,3.503e-03
8.454e-02,-9.485e-01,1.540e+00,5.805e+00,1.579e-01,1.269e-01,1.418e-01,3.496e-03
8.460e-02,-9.468e-01,1.540e+00,5.806e+00,1.579e-01,1.269e-01,1.418e-01,3.489e-03
8.464e-02,-9.451e-01,1.541e+00,5.808e+00,2.587e-01,8.033e-02,9.154e-02,3.484e-03
8.470e-02,-9.431e-01,1.542e+00,5.809e+00,2.587e-01,8.033e-02,9.154e-02,3.479e-03
8.477e-02,-9.407e-01,1.543e+00,5.810e+00,2.498e-01,5.445e-02,8.819e-02,3.474e-03
8.484e-02,-9.382e-01,1.543e+00,5.811e+00,2.498e-01,5.445e-02,8.819e-02,3.471e-03
8.491e-02,-9.357e-01,1.544e+00,5.811e+00,2.498e-01,5.445e-02,8.819e-02,3.470e-03
8.498e-02,-9.332e-01,1.544e+00,5.812e+00,2.498e-01,5.445e-02,8.819e-02,3.469e-03
8.504e-02,-9.307e-01,1.545e+00,5.813e+00,2.617e-01,8.551e-02,1.036e-01,3.470e-03
8.511e-02,-9.282e-01,1.546e+00,5.814e+00,2.617e-01,8.551e-02,1.036e-01,3.471e-03
8.517e-02,-9.256e-01,1.546e+00,5.815e+00,2.617e-01,8.551e-02,1.036e-01,3.474e-03
8.523e-02,-9.231e-01,1.547e+00,5.816e+00,2.617e-01,8.551e-02,1.036e-01,3.478e-03
8.529e-02,-9.205e-01,1.547e+00,5.817e+00,2.617e-01,8.551e-02,1.036e-01,3.483e-03
8.536e-02,-9.179e-01,1.548e+00,5.818e+00,2.617e-01,8.551e-02,1.036e-01,3.490e-03
8.541e-02,-9.153e-01,1.548e+00,5.819e+00,2.617e-01,8.551e-02,1.036e-01,3.497e-03
8.547e-02,-9.128e-01,1.549e+00,5.820e+00,2.617e-01,8.551e-02,1.036e-01,3.506e-03
8.553e-02,-9.102e-01,1.549e+00,5.821e+00,1.994e-01,1.305e-02,1.411e-01,3.516e-03
8.558e-02,-9.078e-01,1.550e+00,5.823e+00,1.994e-01,1.305e-02,1.411e-01,3.526e-03
8.562e-02,-9.057e-01,1.550e+00,5.824e+00,1.994e-01,1.305e-02,1.411e-01,3.535e-03
8.566e-02,-9.037e-01,1.550e+00,5.826e+00,1.994e-01,1.305e-02,1.411e-01,3.544e-03
8.571e-02,-9.017e-01,1.550e+00,5.827e+00,1.994e-01,1.305e-02,1.411e-01,3.553e-03
8.575e-02,-8.997e-01,1.550e+00,5.829e+00,1.994e-01,1.305e-02,1.411e-01,3.563e-03
8.579e-02,-8.977e-01,1.550e+00,5.830e+00,1.994e-01,1.305e-02,1.411e-01,3.572e-03
8.583e-02,-8.957e-01,1.551e+00,5.831e+00,1.786e-01,1.822e-02,1.418e-01,3.582e-03
8.587e-02,-8.938e-01,1.551e+00,5.833e+00,1.786e-01,1.822e-02,1.418e-01,3.591e-03
8.590e-02,-8.920e-01,1.551e+00,5.834e+00,2.587e-01,6.480e-02,7.479e-02,3.600e-03
8.595e-02,-8.898e-01,1.551e+00,5.835e+00,2.291e-01,2.858e-02,1.297e-01,3.611e-03
8.599e-02,-8.875e-01,1.552e+00,5.836e+00,2.291e-01,2.858e-02,1.297e-01,3.623e-03
8.603e-02,-8.852e-01,1.552e+00,5.838e+00,2.291e-01,2.858e-02,1.297e-01,3.636e-03
8.608e-02,-8.829e-01,1.552e+00,5.839e+00,2.291e-01,2.858e-02,1.297e-01,3.650e-03
8.612e-02,-8.806e-01,1.552e+00,5.840e+00,2.291e-01,2.858e-02,1.297e-01,3.664e-03
8.616e-02,-8.783e-01,1.553e+00,5.841e+00,2.291e-01,2.858e-02,1.297e-01,3.678e-03
8.620e-02,-8.760e-01,1.553e+00,5.843e+00,2.291e-01,2.858e-02,1.297e-01,3.693e-03
8.624e-02,-8.737e-01,1.553e+00,5.844e+00,2.291e-01,2.858e-02,1.297e-01,3.709e-03
8.628e-02,-8.714e-01,1.554e+00,5.845e+00,2.291e-01,2.858e-02,1.297e-01,3.725e-03
8.632e-02,-8.691e-01,1.554e+00,5.847e+00,2.350e-01,7.873e-03,1.244e-01,3.741e-03
8.636e-02,-8.668e-01,1.554e+00,5.848e+00,2.350e-01,7.873e-03,1.244e-01,3.758e-03
8.640e-02,-8.644e-01,1.554e+00,5.849e+00,2.350e-01,7.873e-03,1.244e-01,3.775e-03
8.644e-02,-8.621e-01,1.554e+00,5.850e+00,2.350e-01,7.873e-03,1.244e-01,3.793e-03
8.648e-02,-8.597e-01,1.554e+00,5.852e+00,2.350e-01,7.873e-03,1.244e-01,3.810e-03
8.652e-02,-8.574e-01,1.554e+00,5.853e+00,2.350e-01,7.873e-03,1.244e-01,3.828e-03
8.655e-02,-8.550e-01,1.555e+00,5.854e+00,2.350e-01,7.873e-03,1.244e-01,3.845e-03
8.659e-02,-8.527e-01,1.555e+00,5.855e+00,2.350e-01,7.873e-03,1.244e-01,3.863e-03
8.663e-02,-8.503e-01,1.555e+00,5.857e+00,1.757e-01,-4.906e-02,1.418e-01,3.880e-03
8.667e-02,-8.482e-01,1.555e+00,5.858e+00,1.757e-01,-4.906e-02,1.418e-01,3.895e-03
8.670e-02,-8.463e-01,1.554e+00,5.859e+00,1.757e-01,-4.906e-02,1.418e-01,3.908e-03
8.673e-02,-8.445e-01,1.554e+00,5.861e+00,2.557e-01,4.928e-02,8.685e-02,3.920e-03
8.676e-02,-8.424e-01,1.554e+00,5.862e+00,2.557e-01,4.928e-02,8.685e-02,3.933e-03
8.680e-02,-8.400e-01,1.554e+00,5.863e+00,2.557e-01,4.928e-02,8.685e-02,3.948e-03
8.685e-02,-8.375e-01,1.554e+00,5.863e+00,2.557e-01,4.928e-02,8.685e-02,3.964e-03
8.689e-02,-8.349e-01,1.555e+00,5.864e+00,2.706e-01,1.822e-02,1.016e-01,3.982e-03
8.693e-02,-8.323e-01,1.555e+00,5.865e+00,2.706e-01,1.822e-02,1.016e-01,4.000e-03
8.697e-02,-8.297e-01,1.555e+00,5.866e+00,2.291e-01,2.698e-03,1.224e-01,4.019e-03
8.701e-02,-8.272e-01,1.555e+00,5.868e+00,2.291e-01,2.698e-03,1.224e-01,4.038e-03
8.704e-02,-8.248e-01,1.555e+00,5.869e+00,2.291e-01,2.698e-03,1.224e-01,4.055e-03
8.708e-02,-8.225e-01,1.555e+00,5.870e+00,2.291e-01,2.698e-03,1.224e-01,4.071e-03
8.712e-02,-8.202e-01,1.555e+00,5.871e+00,2.291e-01,2.698e-03,1.224e-01,4.087e-03
8.715e-02,-8.179e-01,1.555e+00,5.872e+00,2.291e-01,2.698e-03,1.224e-01,4.104e-03
8.719e-02,-8.156e-01,1.555e+00,5.874e+00,2.291e-01,2.698e-03,1.224e-01,4.120e-03
8.722e-02,-8.133e-01,1.555e+00,5.875e+00,2.291e-01,2.698e-03,1.224e-01,4.136e-03
8.726e-02,-8.110e-01,1.555e+00,5.876e+00,2.291e-01,2.698e-03,1.224e-01,4.151e-03
8.729e-02,-8.087e-01,1.556e+00,5.877e+00,1.816e-01,-2.835e-02,1.404e-01,4.167e-03
8.732e-02,-8.066e-01,1.555e+00,5.879e+00,1.816e-01,-2.835e-02,1.404e-01,4.181e-03
8.735e-02,-8.047e-01,1.555e+00,5.880e+00,1.816e-01,-2.835e-02,1.404e-01,4.194e-03
8.738e-02,-8.029e-01,1.555e+00,5.882e+00,1.816e-01,-2.835e-02,1.404e-01,4.205e-03
8.741e-02,-8.010e-01,1.555e+00,5.883e+00,1.816e-01,-2.835e-02,1.404e-01,4.216e-03
8.744e-02,-7.992e-01,1.554e+00,5.884e+00,1.816e-01,-2.835e-02,1.404e-01,4.226e-03
8.747e-02,-7.974e-01,1.554e+00,5.886e+00,1.816e-01,-2.835e-02,1.404e-01,4.235e-03
8.750e-02,-7.956e-01,1.554e+00,5.887e+00,2.528e-01,8.551e-02,7.077e-02,4.244e-03
8.754e-02,-7.935e-01,1.554e+00,5.888e+00,2.528e-01,8.551e-02,7.077e-02,4.254e-03
8.758e-02,-7.910e-01,1.555e+00,5.889e+00,2.528e-01,8.551e-02,7.077e-02,4.266e-03
8.762e-02,-7.885e-01,1.555e+00,5.889e+00,2.528e-01,-4.388e-02,1.116e-01,4.280e-03
8.766e-02,-7.860e-01,1.556e+00,5.890e+00,2.528e-01,-4.388e-02,1.116e-01,4.296e-03
8.770e-02,-7.835e-01,1.555e+00,5.891e+00,2.528e-01,-4.388e-02,1.116e-01,4.311e-03
8.773e-02,-7.810e-01,1.555e+00,5.893e+00,2.528e-01,-4.388e-02,1.116e-01,4.326e-03
8.777e-02,-7.784e-01,1.555e+00,5.894e+00,2.528e-01,-4.388e-02,1.116e-01,4.339e-03
8.782e-02,-7.759e-01,1.554e+00,5.895e+00,2.528e-01,-4.388e-02,1.116e-01,4.351e-03
8.786e-02,-7.734e-01,1.554e+00,5.896e+00,2.528e-01,-4.388e-02,1.116e-01,4.362e-03
8.790e-02,-7.708e-01,1.553e+00,5.897e+00,2.528e-01,-4.388e-02,1.116e-01,4.371e-03
8.795e-02,-7.683e-01,1.553e+00,5.898e+00,2.024e-01,2.858e-02,1.398e-01,4.379e-03
8.799e-02,-7.660e-01,1.553e+00,5.900e+00,2.024e-01,2.858e-02,1.398e-01,4.385e-03
8.803e-02,-7.638e-01,1.553e+00,5.901e+00,2.024e-01,2.858e-02,1.398e-01,4.391e-03
8.806e-02,-7.618e-01,1.553e+00,5.902e+00,2.024e-01,2.858e-02,1.398e-01,4.397e-03
8.810e-02,-7.597e-01,1.553e+00,5.904e+00,2.024e-01,2.858e-02,1.398e-01,4.403e-03
8.813e-02,-7.577e-01,1.554e+00,5.905e+00,2.024e-01,2.858e-02,1.398e-01,4.410e-03
8.817e-02,-7.557e-01,1.554e+00,5.907e+00,2.024e-01,2.858e-02,1.398e-01,4.417e-03
8.820e-02,-7.537e-01,1.554e+00,5.908e+00,2.024e-01,2.858e-02,1.398e-01,4.424e-03
8.824e-02,-7.516e-01,1.555e+00,5.909e+00,2.024e-01,2.858e-02,1.398e-01,4.432e-03
8.827e-02,-7.496e-01,1.555e+00,5.911e+00,2.024e-01,2.858e-02,1.398e-01,4.441e-03
8.830e-02,-7.476e-01,1.555e+00,5.912e+00,1.164e-01,1.305e-02,1.425e-01,4.450e-03
8.833e-02,-7.459e-01,1.555e+00,5.914e+00,2.528e-01,9.586e-02,7.546e-02,4.457e-03
8.836e-02,-7.440e-01,1.556e+00,5.914e+00,2.528e-01,9.586e-02,7.546e-02,4.466e-03
8.839e-02,-7.417e-01,1.557e+00,5.915e+00,2.528e-01,9.586e-02,7.546e-02,4.479e-03
8.842e-02,-7.392e-01,1.557e+00,5.916e+00,2.528e-01,9.586e-02,7.546e-02,4.494e-03
8.846e-02,-7.367e-01,1.558e+00,5.917e+00,2.528e-01,9.586e-02,7.546e-02,4.512e-03
8.849e-02,-7.342e-01,1.559e+00,5.917e+00,2.528e-01,9.586e-02,7.546e-02,4.531e-03
8.851e-02,-7.317e-01,1.560e+00,5.918e+00,2.528e-01,9.586e-02,7.546e-02,4.553e-03
8.854e-02,-7.291e-01,1.561e+00,5.919e+00,2.528e-01,9.586e-02,7.546e-02,4.577e-03
8.856e-02,-7.266e-01,1.562e+00,5.920e+00,2.053e-01,3.375e-02,1.404e-01,4.602e-03
8.858e-02,-7.243e-01,1.563e+00,5.921e+00,2.053e-01,3.375e-02,1.404e-01,4.628e-03
8.860e-02,-7.222e-01,1.563e+00,5.922e+00,2.053e-01,3.375e-02,1.404e-01,4.652e-03
8.862e-02,-7.201e-01,1.563e+00,5.924e+00,2.053e-01,3.375e-02,1.404e-01,4.676e-03
8.863e-02,-7.180e-01,1.564e+00,5.925e+00,2.053e-01,3.375e-02,1.404e-01,4.701e-03
8.865e-02,-7.159e-01,1.564e+00,5.927e+00,2.053e-01,3.375e-02,1.404e-01,4.726e-03
8.866e-02,-7.139e-01,1.564e+00,5.928e+00,2.053e-01,3.375e-02,1.404e-01,4.752e-03
8.867e-02,-7.118e-01,1.565e+00,5.929e+00,2.053e-01,3.375e-02,1.404e-01,4.779e-03
8.868e-02,-7.098e-01,1.565e+00,5.931e+00,2.172e-01,-1.888e-01,1.418e-01,4.806e-03
8.870e-02,-7.076e-01,1.564e+00,5.932e+00,2.053e-01,3.375e-02,1.404e-01,4.833e-03
8.871e-02,-7.055e-01,1.564e+00,5.934e+00,2.231e-01,-2.318e-02,1.284e-01,4.859e-03
8.873e-02,-7.034e-01,1.564e+00,5.935e+00,2.231e-01,-2.318e-02,1.284e-01,4.884e-03
8.874e-02,-7.012e-01,1.564e+00,5.936e+00,2.231e-01,-2.318e-02,1.284e-01,4.910e-03
8.876e-02,-6.989e-01,1.563e+00,5.938e+00,2.231e-01,-2.318e-02,1.284e-01,4.935e-03
8.878e-02,-6.967e-01,1.563e+00,5.939e+00,2.676e-01,2.858e-02,9.757e-02,4.960e-03
8.879e-02,-6.943e-01,1.563e+00,5.940e+00,2.676e-01,2.858e-02,9.757e-02,4.985e-03
8.881e-02,-6.917e-01,1.563e+00,5.941e+00,2.676e-01,2.858e-02,9.757e-02,5.013e-03
8.884e-02,-6.891e-01,1.563e+00,5.942e+00,2.676e-01,2.858e-02,9.757e-02,5.040e-03
8.886e-02,-6.865e-01,1.563e+00,5.943e+00,2.409e-01,9.586e-02,7.881e-02,5.068e-03
8.888e-02,-6.839e-01,1.563e+00,5.944e+00,2.409e-01,9.586e-02,7.881e-02,5.095e-03
8.889e-02,-6.815e-01,1.564e+00,5.944e+00,2.409e-01,9.586e-02,7.881e-02,5.123e-03
8.891e-02,-6.790e-01,1.565e+00,5.945e+00,2.676e-01,-1.422e-01,7.211e-02,5.152e-03
8.892e-02,-6.765e-01,1.565e+00,5.946e+00,2.676e-01,-1.422e-01,7.211e-02,5.183e-03
8.893e-02,-6.740e-01,1.565e+00,5.947e+00,2.676e-01,-1.422e-01,7.211e-02,5.215e-03
8.895e-02,-6.714e-01,1.565e+00,5.947e+00,2.409e-01,9.586e-02,7.881e-02,5.246e-03
8.897e-02,-6.689e-01,1.565e+00,5.948e+00,2.409e-01,9.586e-02,7.881e-02,5.274e-03
8.898e-02,-6.665e-01,1.565e+00,5.949e+00,2.676e-01,-4.906e-02,1.002e-01,5.303e-03
8.899e-02,-6.640e-01,1.566e+00,5.950e+00,2.083e-01,-9.564e-02,1.418e-01,5.335e-03
8.900e-02,-6.616e-01,1.565e+00,5.951e+00,2.083e-01,-9.564e-02,1.418e-01,5.364e-03
8.902e-02,-6.594e-01,1.565e+00,5.953e+00,2.142e-01,4.928e-02,1.331e-01,5.390e-03
8.903e-02,-6.573e-01,1.564e+00,5.954e+00,2.142e-01,4.928e-02,1.331e-01,5.413e-03
8.904e-02,-6.552e-01,1.565e+00,5.955e+00,2.142e-01,4.928e-02,1.331e-01,5.437e-03
8.906e-02,-6.530e-01,1.565e+00,5.957e+00,2.083e-01,-9.564e-02,1.418e-01,5.461e-03
8.907e-02,-6.509e-01,1.565e+00,5.958e+00,2.142e-01,4.928e-02,1.331e-01,5.486e-03
8.908e-02,-6.488e-01,1.565e+00,5.959e+00,2.142e-01,4.928e-02,1.331e-01,5.509e-03
8.910e-02,-6.466e-01,1.565e+00,5.961e+00,2.083e-01,-9.564e-02,1.418e-01,5.533e-03
8.911e-02,-6.445e-01,1.565e+00,5.962e+00,9.562e-02,-1.008e-01,1.431e-01,5.558e-03
8.912e-02,-6.429e-01,1.564e+00,5.964e+00,4.224e-02,-3.871e-02,1.431e-01,5.575e-03
8.912e-02,-6.419e-01,1.564e+00,5.965e+00,4.224e-02,-3.871e-02,1.431e-01,5.585e-03
8.913e-02,-6.414e-01,1.563e+00,5.966e+00,2.676e-01,1.166e-01,8.685e-02,5.590e-03
8.914e-02,-6.400e-01,1.563e+00,5.967e+00,2.676e-01,1.166e-01,8.685e-02,5.602e-03
8.916e-02,-6.378e-01,1.563e+00,5.968e+00,2.676e-01,1.166e-01,8.685e-02,5.623e-03
8.917e-02,-6.353e-01,1.564e+00,5.969e+00,2.676e-01,1.166e-01,8.685e-02,5.647e-03
8.919e-02,-6.327e-01,1.564e+00,5.970e+00,2.676e-01,1.166e-01,8.685e-02,5.672e-03
8.921e-02,-6.302e-01,1.565e+00,5.971e+00,2.676e-01,1.166e-01,8.685e-02,5.699e-03
8.922e-02,-6.276e-01,1.565e+00,5.972e+00,2.498e-01,-3.871e-02,8.484e-02,5.726e-03
8.924e-02,-6.250e-01,1.565e+00,5.973e+00,2.261e-01,-9.046e-02,1.304e-01,5.755e-03
8.925e-02,-6.226e-01,1.565e+00,5.974e+00,2.261e-01,-9.046e-02,1.304e-01,5.781e-03
8.926e-02,-6.203e-01,1.564e+00,5.975e+00,2.202e-01,1.305e-02,1.311e-01,5.804e-03
8.928e-02,-6.181e-01,1.564e+00,5.976e+00,2.202e-01,1.305e-02,1.311e-01,5.826e-03
8.929e-02,-6.158e-01,1.564e+00,5.978e+00,2.202e-01,1.305e-02,1.311e-01,5.846e-03
8.931e-02,-6.136e-01,1.564e+00,5.979e+00,2.202e-01,1.305e-02,1.311e-01,5.866e-03
8.933e-02,-6.114e-01,1.564e+00,5.980e+00,2.202e-01,1.305e-02,1.311e-01,5.886e-03
8.934e-02,-6.092e-01,1.564e+00,5.982e+00,2.202e-01,1.305e-02,1.311e-01,5.906e-03
8.936e-02,-6.070e-01,1.564e+00,5.983e+00,2.202e-01,1.305e-02,1.311e-01,5.927e-03
8.937e-02,-6.048e-01,1.564e+00,5.984e+00,2.202e-01,1.305e-02,1.311e-01,5.948e-03
8.938e-02,-6.026e-01,1.564e+00,5.986e+00,2.024e-01,3.893e-02,1.398e-01,5.968e-03
8.940e-02,-6.004e-01,1.565e+00,5.987e+00,2.024e-01,3.893e-02,1.398e-01,5.989e-03
8.941e-02,-5.984e-01,1.565e+00,5.988e+00,2.113e-01,-5.423e-02,1.398e-01,6.009e-03
8.942e-02,-5.963e-01,1.565e+00,5.990e+00,2.113e-01,-5.423e-02,1.398e-01,6.029e-03
8.943e-02,-5.942e-01,1.565e+00,5.991e+00,2.024e-01,3.893e-02,1.398e-01,6.049e-03
8.945e-02,-5.921e-01,1.565e+00,5.993e+00,2.469e-01,6.480e-02,8.484e-02,6.069e-03
8.946e-02,-5.899e-01,1.565e+00,5.993e+00,2.469e-01,6.480e-02,8.484e-02,6.089e-03
8.948e-02,-5.875e-01,1.565e+00,5.994e+00,2.498e-01,-6.458e-02,8.417e-02,6.113e-03
8.949e-02,-5.850e-01,1.565e+00,5.995e+00,2.498e-01,-6.458e-02,8.417e-02,6.138e-03
8.950e-02,-5.825e-01,1.565e+00,5.996e+00,2.587e-01,-7.653e-03,9.958e-02,6.162e-03
8.952e-02,-5.800e-01,1.565e+00,5.997e+00,2.557e-01,7.873e-03,1.090e-01,6.185e-03
8.953e-02,-5.774e-01,1.565e+00,5.998e+00,2.557e-01,7.873e-03,1.090e-01,6.208e-03
8.955e-02,-5.749e-01,1.565e+00,5.999e+00,2.557e-01,7.873e-03,1.090e-01,6.231e-03
8.956e-02,-5.723e-01,1.565e+00,6.000e+00,2.557e-01,7.873e-03,1.090e-01,6.254e-03
8.958e-02,-5.697e-01,1.565e+00,6.001e+00,2.557e-01,7.873e-03,1.090e-01,6.277e-03
8.959e-02,-5.672e-01,1.565e+00,6.002e+00,2.557e-01,7.873e-03,1.090e-01,6.299e-03
8.961e-02,-5.646e-01,1.565e+00,6.004e+00,2.587e-01,-7.653e-03,9.958e-02,6.322e-03
8.962e-02,-5.620e-01,1.565e+00,6.005e+00,2.409e-01,-1.060e-01,1.136e-01,6.345e-03
8.964e-02,-5.595e-01,1.565e+00,6.006e+00,2.498e-01,-1.800e-02,1.116e-01,6.367e-03
8.966e-02,-5.570e-01,1.564e+00,6.007e+00,2.498e-01,-1.800e-02,1.116e-01,6.386e-03
8.967e-02,-5.545e-01,1.564e+00,6.008e+00,2.498e-01,-1.800e-02,1.116e-01,6.405e-03
8.969e-02,-5.520e-01,1.563e+00,6.009e+00,2.498e-01,-1.800e-02,1.116e-01,6.423e-03
8.971e-02,-5.495e-01,1.563e+00,6.010e+00,2.498e-01,-1.800e-02,1.116e-01,6.440e-03
8.973e-02,-5.470e-01,1.563e+00,6.011e+00,2.498e-01,-1.800e-02,1.116e-01,6.457e-03
8.975e-02,-5.445e-01,1.563e+00,6.012e+00,2.498e-01,-1.800e-02,1.116e-01,6.473e-03
8.977e-02,-5.420e-01,1.563e+00,6.013e+00,9.562e-02,-4.388e-02,1.425e-01,6.489e-03
8.978e-02,-5.401e-01,1.562e+00,6.015e+00,9.562e-02,-4.388e-02,1.425e-01,6.500e-03
8.979e-02,-5.389e-01,1.562e+00,6.016e+00,9.562e-02,-4.388e-02,1.425e-01,6.506e-03
8.980e-02,-5.379e-01,1.562e+00,6.018e+00,2.557e-01,1.822e-02,1.016e-01,6.512e-03
8.982e-02,-5.362e-01,1.561e+00,6.019e+00,2.557e-01,1.822e-02,1.016e-01,6.519e-03
8.984e-02,-5.339e-01,1.562e+00,6.020e+00,2.557e-01,1.822e-02,1.016e-01,6.530e-03
8.986e-02,-5.314e-01,1.562e+00,6.021e+00,2.557e-01,1.822e-02,1.016e-01,6.541e-03
8.989e-02,-5.289e-01,1.562e+00,6.022e+00,2.557e-01,1.822e-02,1.016e-01,6.553e-03
8.991e-02,-5.263e-01,1.562e+00,6.023e+00,2.557e-01,1.822e-02,1.016e-01,6.566e-03
8.993e-02,-5.238e-01,1.562e+00,6.024e+00,2.557e-01,1.822e-02,1.016e-01,6.578e-03
8.995e-02,-5.212e-01,1.562e+00,6.025e+00,2.350e-01,-3.871e-02,1.210e-01,6.591e-03
8.997e-02,-5.187e-01,1.562e+00,6.026e+00,2.350e-01,-3.871e-02,1.210e-01,6.604e-03
8.999e-02,-5.163e-01,1.562e+00,6.027e+00,2.350e-01,-3.871e-02,1.210e-01,6.615e-03
9.002e-02,-5.140e-01,1.562e+00,6.028e+00,2.350e-01,-3.871e-02,1.210e-01,6.626e-03
9.004e-02,-5.116e-01,1.561e+00,6.030e+00,2.172e-01,4.928e-02,1.324e-01,6.635e-03
9.006e-02,-5.093e-01,1.561e+00,6.031e+00,2.172e-01,4.928e-02,1.324e-01,6.644e-03
9.008e-02,-5.071e-01,1.562e+00,6.032e+00,2.172e-01,4.928e-02,1.324e-01,6.652e-03
9.010e-02,-5.049e-01,1.562e+00,6.034e+00,2.172e-01,4.928e-02,1.324e-01,6.661e-03
9.012e-02,-5.027e-01,1.563e+00,6.035e+00,2.172e-01,4.928e-02,1.324e-01,6.671e-03
9.013e-02,-5.006e-01,1.563e+00,6.036e+00,1.609e-01,1.010e-01,1.404e-01,6.682e-03
9.015e-02,-4.986e-01,1.564e+00,6.038e+00,1.609e-01,1.010e-01,1.404e-01,6.693e-03
9.016e-02,-4.969e-01,1.565e+00,6.039e+00,1.609e-01,1.010e-01,1.404e-01,6.703e-03
9.017e-02,-4.953e-01,1.566e+00,6.041e+00,2.024e-01,-6.458e-02,1.418e-01,6.715e-03
9.018e-02,-4.935e-01,1.566e+00,6.042e+00,2.024e-01,-6.458e-02,1.418e-01,6.730e-03
9.019e-02,-4.915e-01,1.566e+00,6.043e+00,2.024e-01,-6.458e-02,1.418e-01,6.745e-03
9.020e-02,-4.895e-01,1.565e+00,6.045e+00,2.498e-01,3.893e-02,7.077e-02,6.759e-03
9.021e-02,-4.873e-01,1.565e+00,6.045e+00,2.587e-01,8.033e-02,8.685e-02,6.774e-03
9.023e-02,-4.848e-01,1.565e+00,6.046e+00,2.498e-01,3.893e-02,7.077e-02,6.791e-03
9.024e-02,-4.823e-01,1.566e+00,6.047e+00,2.498e-01,3.893e-02,7.077e-02,6.809e-03
9.025e-02,-4.798e-01,1.566e+00,6.048e+00,2.261e-01,-5.941e-02,1.297e-01,6.827e-03
9.026e-02,-4.774e-01,1.566e+00,6.049e+00,2.261e-01,-5.941e-02,1.297e-01,6.845e-03
9.027e-02,-4.751e-01,1.566e+00,6.050e+00,2.261e-01,-5.941e-02,1.297e-01,6.862e-03
9.029e-02,-4.728e-01,1.565e+00,6.052e+00,2.261e-01,-5.941e-02,1.297e-01,6.878e-03
9.030e-02,-4.706e-01,1.564e+00,6.053e+00,2.409e-01,-1.800e-02,1.183e-01,6.892e-03
9.032e-02,-4.682e-01,1.564e+00,6.054e+00,2.409e-01,-1.800e-02,1.183e-01,6.904e-03
9.033e-02,-4.658e-01,1.564e+00,6.055e+00,2.409e-01,-1.800e-02,1.183e-01,6.917e-03
9.035e-02,-4.634e-01,1.564e+00,6.056e+00,2.409e-01,-1.800e-02,1.183e-01,6.928e-03
9.037e-02,-4.610e-01,1.563e+00,6.058e+00,2.142e-01,2.858e-02,1.391e-01,6.939e-03
9.038e-02,-4.587e-01,1.563e+00,6.059e+00,2.142e-01,2.858e-02,1.391e-01,6.950e-03
9.040e-02,-4.565e-01,1.564e+00,6.060e+00,2.142e-01,2.858e-02,1.391e-01,6.959e-03
9.042e-02,-4.543e-01,1.564e+00,6.062e+00,2.142e-01,2.858e-02,1.391e-01,6.969e-03
9.043e-02,-4.522e-01,1.564e+00,6.063e+00,2.142e-01,2.858e-02,1.391e-01,6.980e-03
9.044e-02,-4.500e-01,1.564e+00,6.065e+00,2.142e-01,2.858e-02,1.391e-01,6.991e-03
9.046e-02,-4.479e-01,1.565e+00,6.066e+00,2.142e-01,2.858e-02,1.391e-01,7.002e-03
9.047e-02,-4.457e-01,1.565e+00,6.067e+00,2.113e-01,-5.423e-02,1.398e-01,7.014e-03
9.048e-02,-4.436e-01,1.565e+00,6.069e+00,2.113e-01,-5.423e-02,1.398e-01,7.026e-03
9.050e-02,-4.415e-01,1.565e+00,6.070e+00,2.498e-01,1.166e-01,6.474e-02,7.038e-03
9.051e-02,-4.392e-01,1.565e+00,6.071e+00,2.439e-01,2.698e-03,1.130e-01,7.049e-03
9.052e-02,-4.368e-01,1.565e+00,6.072e+00,2.528e-01,-7.493e-02,1.090e-01,7.062e-03
9.054e-02,-4.343e-01,1.565e+00,6.073e+00,2.528e-01,-7.493e-02,1.090e-01,7.076e-03
9.055e-02,-4.318e-01,1.564e+00,6.074e+00,2.439e-01,2.698e-03,1.130e-01,7.088e-03
9.057e-02,-4.293e-01,1.564e+00,6.075e+00,2.439e-01,2.698e-03,1.130e-01,7.099e-03
9.059e-02,-4.269e-01,1.564e+00,6.076e+00,2.439e-01,2.698e-03,1.130e-01,7.109e-03
9.060e-02,-4.244e-01,1.564e+00,6.078e+00,2.439e-01,2.698e-03,1.130e-01,7.119e-03
9.062e-02,-4.220e-01,1.564e+00,6.079e+00,2.439e-01,2.698e-03,1.130e-01,7.128e-03
9.064e-02,-4.195e-01,1.564e+00,6.080e+00,2.498e-01,1.305e-02,1.069e-01,7.138e-03
9.065e-02,-4.170e-01,1.564e+00,6.081e+00,2.498e-01,1.305e-02,1.069e-01,7.147e-03
9.067e-02,-4.145e-01,1.564e+00,6.082e+00,2.498e-01,1.305e-02,1.069e-01,7.157e-03
9.069e-02,-4.120e-01,1.564e+00,6.083e+00,2.498e-01,1.305e-02,1.069e-01,7.167e-03
9.070e-02,-4.095e-01,1.564e+00,6.084e+00,2.498e-01,1.305e-02,1.069e-01,7.176e-03
9.072e-02,-4.070e-01,1.564e+00,6.085e+00,2.498e-01,1.305e-02,1.069e-01,7.187e-03
9.074e-02,-4.045e-01,1.565e+00,6.086e+00,2.498e-01,1.305e-02,1.069e-01,7.197e-03
9.075e-02,-4.020e-01,1.565e+00,6.087e+00,2.498e-01,1.305e-02,1.069e-01,7.207e-03
9.077e-02,-3.995e-01,1.565e+00,6.088e+00,2.053e-01,7.515e-02,1.404e-01,7.218e-03
9.078e-02,-3.972e-01,1.565e+00,6.090e+00,2.172e-01,-9.564e-02,1.404e-01,7.228e-03
9.079e-02,-3.950e-01,1.565e+00,6.091e+00,2.172e-01,-9.564e-02,1.404e-01,7.238e-03
9.080e-02,-3.928e-01,1.564e+00,6.093e+00,2.053e-01,7.515e-02,1.404e-01,7.247e-03
9.082e-02,-3.907e-01,1.564e+00,6.094e+00,2.053e-01,7.515e-02,1.404e-01,7.255e-03
9.083e-02,-3.886e-01,1.565e+00,6.095e+00,2.053e-01,7.515e-02,1.404e-01,7.262e-03
9.084e-02,-3.865e-01,1.565e+00,6.097e+00,2.439e-01,3.893e-02,7.278e-02,7.271e-03
9.085e-02,-3.843e-01,1.566e+00,6.098e+00,2.439e-01,3.893e-02,7.278e-02,7.282e-03
9.086e-02,-3.819e-01,1.567e+00,6.098e+00,2.439e-01,3.893e-02,7.278e-02,7.294e-03
9.087e-02,-3.795e-01,1.567e+00,6.099e+00,2.439e-01,3.893e-02,7.278e-02,7.308e-03
9.088e-02,-3.771e-01,1.567e+00,6.100e+00,2.706e-01,-2.835e-02,9.422e-02,7.322e-03
9.089e-02,-3.745e-01,1.568e+00,6.101e+00,2.706e-01,-2.835e-02,9.422e-02,7.338e-03
9.090e-02,-3.719e-01,1.568e+00,6.102e+00,2.706e-01,-2.835e-02,9.422e-02,7.355e-03
9.091e-02,-3.693e-01,1.568e+00,6.103e+00,2.706e-01,-2.835e-02,9.422e-02,7.371e-03
9.092e-02,-3.666e-01,1.568e+00,6.103e+00,2.706e-01,-2.835e-02,9.422e-02,7.388e-03
9.093e-02,-3.640e-01,1.568e+00,6.104e+00,2.706e-01,-2.835e-02,9.422e-02,7.404e-03
9.093e-02,-3.613e-01,1.568e+00,6.105e+00,2.706e-01,-2.835e-02,9.422e-02,7.420e-03
9.094e-02,-3.587e-01,1.568e+00,6.106e+00,2.202e-01,-1.370e-01,1.398e-01,7.436e-03
9.095e-02,-3.562e-01,1.567e+00,6.108e+00,2.202e-01,-1.370e-01,1.398e-01,7.450e-03
9.096e-02,-3.539e-01,1.566e+00,6.109e+00,2.202e-01,-1.370e-01,1.398e-01,7.461e-03
9.097e-02,-3.517e-01,1.565e+00,6.110e+00,1.935e-01,-4.906e-02,1.411e-01,7.469e-03
9.099e-02,-3.496e-01,1.564e+00,6.112e+00,1.935e-01,-4.906e-02,1.411e-01,7.473e-03
9.100e-02,-3.476e-01,1.563e+00,6.113e+00,1.935e-01,-4.906e-02,1.411e-01,7.476e-03
9.102e-02,-3.456e-01,1.562e+00,6.115e+00,1.935e-01,-4.906e-02,1.411e-01,7.477e-03
9.103e-02,-3.437e-01,1.562e+00,6.116e+00,1.935e-01,-4.906e-02,1.411e-01,7.478e-03
9.105e-02,-3.417e-01,1.561e+00,6.118e+00,1.935e-01,-4.906e-02,1.411e-01,7.477e-03
9.107e-02,-3.398e-01,1.561e+00,6.119e+00,1.935e-01,-4.906e-02,1.411e-01,7.475e-03
9.109e-02,-3.378e-01,1.560e+00,6.120e+00,6.300e-02,7.515e-02,1.431e-01,7.472e-03
9.110e-02,-3.365e-01,1.560e+00,6.122e+00,6.300e-02,7.515e-02,1.431e-01,7.470e-03
9.111e-02,-3.356e-01,1.561e+00,6.123e+00,2.350e-01,7.515e-02,7.747e-02,7.468e-03
9.113e-02,-3.342e-01,1.562e+00,6.124e+00,2.350e-01,7.515e-02,7.747e-02,7.467e-03
9.115e-02,-3.321e-01,1.562e+00,6.125e+00,2.350e-01,7.515e-02,7.747e-02,7.466e-03
9.116e-02,-3.298e-01,1.563e+00,6.126e+00,2.350e-01,7.515e-02,7.747e-02,7.467e-03
9.118e-02,-3.275e-01,1.564e+00,6.126e+00,2.350e-01,7.515e-02,7.747e-02,7.470e-03
9.120e-02,-3.251e-01,1.565e+00,6.127e+00,2.350e-01,7.515e-02,7.747e-02,7.474e-03
9.121e-02,-3.228e-01,1.565e+00,6.128e+00,2.498e-01,-1.112e-01,1.110e-01,7.480e-03
9.122e-02,-3.204e-01,1.565e+00,6.129e+00,2.498e-01,-1.112e-01,1.110e-01,7.487e-03
9.124e-02,-3.179e-01,1.565e+00,6.130e+00,2.350e-01,7.515e-02,7.747e-02,7.493e-03
9.125e-02,-3.155e-01,1.565e+00,6.131e+00,2.083e-01,7.873e-03,1.411e-01,7.497e-03
9.126e-02,-3.132e-01,1.565e+00,6.132e+00,2.083e-01,7.873e-03,1.411e-01,7.501e-03
9.128e-02,-3.111e-01,1.565e+00,6.134e+00,2.083e-01,7.873e-03,1.411e-01,7.505e-03
9.129e-02,-3.089e-01,1.565e+00,6.135e+00,2.083e-01,7.873e-03,1.411e-01,7.509e-03
9.130e-02,-3.069e-01,1.565e+00,6.137e+00,2.320e-01,-1.163e-01,1.337e-01,7.514e-03
9.132e-02,-3.047e-01,1.565e+00,6.138e+00,2.083e-01,7.873e-03,1.411e-01,7.517e-03
9.133e-02,-3.025e-01,1.564e+00,6.139e+00,2.083e-01,7.873e-03,1.411e-01,7.520e-03
9.134e-02,-3.004e-01,1.564e+00,6.141e+00,2.083e-01,7.873e-03,1.411e-01,7.522e-03
9.136e-02,-2.983e-01,1.564e+00,6.142e+00,2.083e-01,7.873e-03,1.411e-01,7.523e-03
9.137e-02,-2.962e-01,1.564e+00,6.144e+00,-2.240e-03,1.822e-02,1.438e-01,7.525e-03
9.138e-02,-2.950e-01,1.564e+00,6.145e+00,-2.240e-03,1.822e-02,1.438e-01,7.526e-03
9.138e-02,-2.946e-01,1.564e+00,6.146e+00,-2.240e-03,1.822e-02,1.438e-01,7.527e-03
9.138e-02,-2.945e-01,1.565e+00,6.148e+00,-2.240e-03,1.822e-02,1.438e-01,7.527e-03
9.138e-02,-2.945e-01,1.565e+00,6.149e+00,2.676e-01,1.217e-01,8.618e-02,7.527e-03
9.139e-02,-2.934e-01,1.565e+00,6.150e+00,2.676e-01,3.893e-02,8.886e-02,7.528e-03
9.140e-02,-2.913e-01,1.565e+00,6.151e+00,2.676e-01,3.893e-02,8.886e-02,7.532e-03
9.141e-02,-2.888e-01,1.566e+00,6.152e+00,2.676e-01,3.893e-02,8.886e-02,7.537e-03
9.143e-02,-2.862e-01,1.566e+00,6.153e+00,2.676e-01,3.893e-02,8.886e-02,7.543e-03
9.144e-02,-2.836e-01,1.566e+00,6.154e+00,2.676e-01,3.893e-02,8.886e-02,7.548e-03
9.145e-02,-2.809e-01,1.566e+00,6.155e+00,2.676e-01,3.893e-02,8.886e-02,7.554e-03
9.147e-02,-2.783e-01,1.566e+00,6.155e+00,2.676e-01,3.893e-02,8.886e-02,7.560e-03
9.148e-02,-2.756e-01,1.566e+00,6.156e+00,2.528e-01,-4.906e-02,1.090e-01,7.566e-03
9.149e-02,-2.730e-01,1.566e+00,6.157e+00,2.528e-01,-4.906e-02,1.090e-01,7.572e-03
9.150e-02,-2.705e-01,1.566e+00,6.159e+00,2.528e-01,-4.906e-02,1.090e-01,7.577e-03
9.152e-02,-2.680e-01,1.565e+00,6.160e+00,2.528e-01,-4.906e-02,1.090e-01,7.580e-03
9.153e-02,-2.654e-01,1.565e+00,6.161e+00,2.053e-01,5.445e-02,1.398e-01,7.582e-03
9.155e-02,-2.631e-01,1.565e+00,6.162e+00,2.053e-01,5.445e-02,1.398e-01,7.583e-03
9.156e-02,-2.609e-01,1.565e+00,6.163e+00,2.528e-01,-4.906e-02,1.090e-01,7.584e-03
9.157e-02,-2.587e-01,1.565e+00,6.165e+00,2.528e-01,-4.906e-02,1.090e-01,7.586e-03
9.159e-02,-2.562e-01,1.565e+00,6.166e+00,2.053e-01,5.445e-02,1.398e-01,7.588e-03
9.160e-02,-2.539e-01,1.565e+00,6.167e+00,2.172e-01,7.873e-03,1.317e-01,7.588e-03
9.162e-02,-2.517e-01,1.565e+00,6.168e+00,2.172e-01,7.873e-03,1.317e-01,7.589e-03
9.163e-02,-2.495e-01,1.565e+00,6.170e+00,2.202e-01,-9.564e-02,1.398e-01,7.590e-03
9.164e-02,-2.473e-01,1.565e+00,6.171e+00,2.172e-01,7.873e-03,1.317e-01,7.591e-03
9.166e-02,-2.451e-01,1.564e+00,6.172e+00,2.172e-01,7.873e-03,1.317e-01,7.590e-03
9.167e-02,-2.429e-01,1.564e+00,6.174e+00,2.172e-01,7.873e-03,1.317e-01,7.589e-03
9.168e-02,-2.408e-01,1.564e+00,6.175e+00,2.172e-01,7.873e-03,1.317e-01,7.588e-03
9.170e-02,-2.386e-01,1.564e+00,6.176e+00,2.380e-01,9.068e-02,7.680e-02,7.587e-03
9.171e-02,-2.363e-01,1.565e+00,6.177e+00,2.380e-01,9.068e-02,7.680e-02,7.587e-03
9.173e-02,-2.340e-01,1.566e+00,6.178e+00,2.706e-01,-8.011e-02,9.221e-02,7.587e-03
9.174e-02,-2.315e-01,1.566e+00,6.179e+00,2.706e-01,-8.011e-02,9.221e-02,7.589e-03
9.175e-02,-2.289e-01,1.566e+00,6.180e+00,2.706e-01,-8.011e-02,9.221e-02,7.592e-03
9.176e-02,-2.263e-01,1.566e+00,6.181e+00,2.706e-01,-8.011e-02,9.221e-02,7.594e-03
9.178e-02,-2.237e-01,1.566e+00,6.182e+00,2.706e-01,-8.011e-02,9.221e-02,7.595e-03
9.179e-02,-2.211e-01,1.565e+00,6.183e+00,2.706e-01,-8.011e-02,9.221e-02,7.596e-03
9.181e-02,-2.184e-01,1.565e+00,6.183e+00,2.706e-01,-8.011e-02,9.221e-02,7.596e-03
9.182e-02,-2.158e-01,1.565e+00,6.184e+00,2.676e-01,4.410e-02,9.288e-02,7.595e-03
9.184e-02,-2.132e-01,1.565e+00,6.185e+00,2.172e-01,1.822e-02,1.384e-01,7.593e-03
9.185e-02,-2.107e-01,1.565e+00,6.187e+00,2.172e-01,1.822e-02,1.384e-01,7.592e-03
9.186e-02,-2.085e-01,1.565e+00,6.188e+00,2.231e-01,-4.906e-02,1.277e-01,7.591e-03
9.188e-02,-2.062e-01,1.565e+00,6.189e+00,2.231e-01,-4.906e-02,1.277e-01,7.589e-03
9.189e-02,-2.040e-01,1.565e+00,6.191e+00,2.172e-01,1.822e-02,1.384e-01,7.587e-03
9.190e-02,-2.018e-01,1.564e+00,6.192e+00,2.172e-01,1.822e-02,1.384e-01,7.585e-03
9.192e-02,-1.996e-01,1.564e+00,6.193e+00,2.172e-01,1.822e-02,1.384e-01,7.582e-03
9.193e-02,-1.974e-01,1.565e+00,6.195e+00,2.172e-01,1.822e-02,1.384e-01,7.579e-03
9.195e-02,-1.953e-01,1.565e+00,6.196e+00,2.172e-01,1.822e-02,1.384e-01,7.577e-03
9.196e-02,-1.931e-01,1.565e+00,6.198e+00,2.113e-01,-5.423e-02,1.398e-01,7.574e-03
9.197e-02,-1.909e-01,1.565e+00,6.199e+00,1.638e-01,2.340e-02,1.411e-01,7.572e-03
9.198e-02,-1.890e-01,1.565e+00,6.200e+00,1.638e-01,2.340e-02,1.411e-01,7.570e-03
9.199e-02,-1.873e-01,1.565e+00,6.202e+00,2.528e-01,1.062e-01,5.938e-02,7.568e-03
9.200e-02,-1.852e-01,1.565e+00,6.202e+00,2.587e-01,5.445e-02,5.804e-02,7.566e-03
9.202e-02,-1.828e-01,1.566e+00,6.203e+00,2.587e-01,5.445e-02,5.804e-02,7.565e-03
9.203e-02,-1.803e-01,1.567e+00,6.204e+00,2.587e-01,5.445e-02,5.804e-02,7.565e-03
9.204e-02,-1.777e-01,1.567e+00,6.204e+00,2.587e-01,5.445e-02,5.804e-02,7.566e-03
9.205e-02,-1.751e-01,1.568e+00,6.205e+00,2.587e-01,5.445e-02,5.804e-02,7.568e-03
9.206e-02,-1.726e-01,1.568e+00,6.205e+00,2.409e-01,-8.011e-02,1.143e-01,7.572e-03
9.206e-02,-1.700e-01,1.568e+00,6.206e+00,2.409e-01,-8.011e-02,1.143e-01,7.576e-03
9.207e-02,-1.676e-01,1.567e+00,6.208e+00,2.409e-01,-8.011e-02,1.143e-01,7.579e-03
9.208e-02,-1.652e-01,1.567e+00,6.209e+00,2.409e-01,-8.011e-02,1.143e-01,7.580e-03
9.209e-02,-1.628e-01,1.566e+00,6.210e+00,2.409e-01,-8.011e-02,1.143e-01,7.579e-03
9.210e-02,-1.603e-01,1.565e+00,6.211e+00,2.409e-01,-8.011e-02,1.143e-01,7.575e-03
9.212e-02,-1.579e-01,1.564e+00,6.212e+00,2.350e-01,-5.423e-02,1.190e-01,7.570e-03
9.213e-02,-1.555e-01,1.564e+00,6.213e+00,2.469e-01,-4.906e-02,1.103e-01,7.563e-03
9.215e-02,-1.531e-01,1.563e+00,6.214e+00,2.202e-01,-6.458e-02,1.391e-01,7.554e-03
9.217e-02,-1.508e-01,1.562e+00,6.216e+00,2.202e-01,-6.458e-02,1.391e-01,7.544e-03
9.219e-02,-1.485e-01,1.562e+00,6.217e+00,2.202e-01,-6.458e-02,1.391e-01,7.533e-03
9.221e-02,-1.463e-01,1.561e+00,6.219e+00,2.202e-01,-6.458e-02,1.391e-01,7.521e-03
9.223e-02,-1.441e-01,1.560e+00,6.220e+00,2.202e-01,-6.458e-02,1.391e-01,7.507e-03
9.226e-02,-1.419e-01,1.560e+00,6.221e+00,2.202e-01,-6.458e-02,1.391e-01,7.491e-03
9.228e-02,-1.397e-01,1.559e+00,6.223e+00,2.202e-01,-6.458e-02,1.391e-01,7.474e-03
9.231e-02,-1.375e-01,1.559e+00,6.224e+00,2.202e-01,-6.458e-02,1.391e-01,7.455e-03
9.234e-02,-1.353e-01,1.558e+00,6.226e+00,2.202e-01,-6.458e-02,1.391e-01,7.435e-03
9.237e-02,-1.330e-01,1.557e+00,6.227e+00,2.202e-01,-4.906e-02,1.411e-01,7.413e-03
9.240e-02,-1.308e-01,1.557e+00,6.228e+00,2.528e-01,-8.011e-02,1.076e-01,7.390e-03
9.243e-02,-1.285e-01,1.556e+00,6.229e+00,2.528e-01,-8.011e-02,1.076e-01,7.363e-03
9.247e-02,-1.260e-01,1.555e+00,6.230e+00,2.528e-01,-8.011e-02,1.076e-01,7.334e-03
9.251e-02,-1.235e-01,1.554e+00,6.232e+00,2.528e-01,-8.011e-02,1.076e-01,7.301e-03
9.255e-02,-1.210e-01,1.554e+00,6.233e+00,2.528e-01,-8.011e-02,1.076e-01,7.267e-03
9.259e-02,-1.184e-01,1.553e+00,6.234e+00,2.528e-01,-8.011e-02,1.076e-01,7.230e-03
9.264e-02,-1.159e-01,1.552e+00,6.235e+00,2.528e-01,-8.011e-02,1.076e-01,7.191e-03
9.269e-02,-1.134e-01,1.551e+00,6.236e+00,2.528e-01,-8.011e-02,1.076e-01,7.150e-03
9.274e-02,-1.108e-01,1.550e+00,6.237e+00,2.291e-01,-9.564e-02,1.284e-01,7.106e-03
9.279e-02,-1.084e-01,1.550e+00,6.238e+00,2.291e-01,-9.564e-02,1.284e-01,7.062e-03
9.284e-02,-1.061e-01,1.549e+00,6.240e+00,2.291e-01,-9.564e-02,1.284e-01,7.018e-03
9.289e-02,-1.037e-01,1.548e+00,6.241e+00,2.291e-01,-9.564e-02,1.284e-01,6.971e-03
9.295e-02,-1.014e-01,1.547e+00,6.242e+00,2.291e-01,-9.564e-02,1.284e-01,6.923e-03
9.300e-02,-9.914e-02,1.546e+00,6.243e+00,2.291e-01,-9.564e-02,1.284e-01,6.872e-03
9.306e-02,-9.684e-02,1.545e+00,6.245e+00,2.291e-01,-9.564e-02,1.284e-01,6.819e-03
9.312e-02,-9.455e-02,1.544e+00,6.246e+00,2.291e-01,-9.564e-02,1.284e-01,6.764e-03
9.319e-02,-9.225e-02,1.543e+00,6.247e+00,2.202e-01,-2.478e-03,1.317e-01,6.706e-03
9.325e-02,-8.999e-02,1.542e+00,6.249e+00,1.964e-01,-4.906e-02,1.418e-01,6.647e-03
9.331e-02,-8.787e-02,1.542e+00,6.250e+00,1.964e-01,-4.906e-02,1.418e-01,6.591e-03
9.337e-02,-8.585e-02,1.541e+00,6.251e+00,1.964e-01,-4.906e-02,1.418e-01,6.537e-03
9.343e-02,-8.387e-02,1.541e+00,6.253e+00,1.964e-01,-4.906e-02,1.418e-01,6.482e-03
9.349e-02,-8.189e-02,1.540e+00,6.254e+00,2.557e-01,-2.478e-03,9.891e-02,6.427e-03
9.356e-02,-7.967e-02,1.540e+00,6.255e+00,2.646e-01,1.580e-01,8.953e-02,6.363e-03
9.363e-02,-7.723e-02,1.540e+00,6.256e+00,2.557e-01,-2.478e-03,9.891e-02,6.293e-03
9.371e-02,-7.471e-02,1.541e+00,6.257e+00,2.557e-01,-2.478e-03,9.891e-02,6.222e-03
9.378e-02,-7.215e-02,1.541e+00,6.258e+00,2.557e-01,-2.478e-03,9.891e-02,6.150e-03
9.386e-02,-6.959e-02,1.541e+00,6.259e+00,2.291e-01,-7.493e-02,1.270e-01,6.078e-03
9.394e-02,-6.714e-02,1.540e+00,6.260e+00,2.291e-01,-7.493e-02,1.270e-01,6.008e-03
9.401e-02,-6.480e-02,1.540e+00,6.262e+00,2.380e-01,1.062e-01,1.143e-01,5.940e-03
9.408e-02,-6.245e-02,1.540e+00,6.263e+00,2.380e-01,1.062e-01,1.143e-01,5.871e-03
9.415e-02,-6.008e-02,1.541e+00,6.264e+00,2.291e-01,-7.493e-02,1.270e-01,5.802e-03
9.422e-02,-5.773e-02,1.541e+00,6.265e+00,2.291e-01,-7.493e-02,1.270e-01,5.735e-03
9.429e-02,-5.542e-02,1.540e+00,6.266e+00,2.231e-01,-2.318e-02,1.297e-01,5.668e-03
9.436e-02,-5.314e-02,1.540e+00,6.268e+00,2.142e-01,1.010e-01,1.391e-01,5.602e-03
9.443e-02,-5.093e-02,1.540e+00,6.269e+00,1.757e-01,1.062e-01,1.398e-01,5.536e-03
9.449e-02,-4.893e-02,1.541e+00,6.271e+00,1.134e-01,-2.835e-02,1.431e-01,5.478e-03
9.454e-02,-4.735e-02,1.541e+00,6.272e+00,1.134e-01,-2.835e-02,1.431e-01,5.433e-03
9.458e-02,-4.608e-02,1.541e+00,6.273e+00,1.134e-01,-2.835e-02,1.431e-01,5.398e-03
9.461e-02,-4.491e-02,1.541e+00,6.275e+00,1.134e-01,-2.835e-02,1.431e-01,5.364e-03
9.465e-02,-4.376e-02,1.541e+00,6.276e+00,1.134e-01,-2.835e-02,1.431e-01,5.331e-03
9.468e-02,-4.262e-02,1.541e+00,6.278e+00,1.134e-01,-2.835e-02,1.431e-01,5.298e-03
9.471e-02,-4.148e-02,1.540e+00,6.279e+00,1.757e-01,1.062e-01,1.398e-01,5.264e-03
9.476e-02,-4.008e-02,1.541e+00,6.280e+00,2.498e-01,1.114e-01,7.948e-02,5.223e-03
9.482e-02,-3.812e-02,1.541e+00,6.281e+00,2.498e-01,1.114e-01,7.948e-02,5.167e-03
9.488e-02,-3.579e-02,1.542e+00,6.282e+00,2.498e-01,1.114e-01,7.948e-02,5.101e-03
9.495e-02,-3.334e-02,1.543e+00,6.283e+00,2.498e-01,1.114e-01,7.948e-02,5.035e-03
9.502e-02,-3.086e-02,1.544e+00,4.860e-04,2.617e-01,1.787e-01,7.948e-02,4.970e-03
9.508e-02,-2.836e-02,1.546e+00,1.281e-03,2.617e-01,1.580e-01,1.009e-01,4.908e-03
9.514e-02,-2.585e-02,1.546e+00,2.290e-03,2.617e-01,1.580e-01,1.009e-01,4.847e-03
9.520e-02,-2.334e-02,1.547e+00,3.299e-03,2.557e-01,1.838e-01,5.335e-02,4.789e-03
9.526e-02,-2.084e-02,1.548e+00,3.833e-03,2.557e-01,1.838e-01,5.335e-02,4.733e-03
9.532e-02,-1.836e-02,1.550e+00,4.366e-03,2.557e-01,1.321e-01,4.866e-02,4.680e-03
9.537e-02,-1.587e-02,1.551e+00,4.853e-03,2.557e-01,1.321e-01,4.866e-02,4.630e-03
9.542e-02,-1.336e-02,1.552e+00,5.339e-03,2.557e-01,1.321e-01,4.866e-02,4.582e-03
9.546e-02,-1.085e-02,1.553e+00,5.826e-03,2.557e-01,1.321e-01,4.866e-02,4.536e-03
9.551e-02,-8.343e-03,1.554e+00,6.313e-03,2.528e-01,1.787e-01,9.221e-02,4.492e-03
9.555e-02,-5.853e-03,1.555e+00,7.235e-03,2.528e-01,1.787e-01,9.221e-02,4.452e-03
9.559e-02,-3.383e-03,1.556e+00,8.157e-03,2.528e-01,1.787e-01,9.221e-02,4.414e-03
9.562e-02,-9.196e-04,1.557e+00,9.079e-03,2.528e-01,1.787e-01,9.221e-02,4.379e-03
9.565e-02,1.542e-03,1.559e+00,1.000e-02,2.528e-01,1.787e-01,9.221e-02,4.348e-03
9.568e-02,4.003e-03,1.560e+00,1.092e-02,2.528e-01,1.787e-01,9.221e-02,4.320e-03
9.571e-02,6.465e-03,1.561e+00,1.185e-02,2.528e-01,1.787e-01,9.221e-02,4.294e-03
9.573e-02,8.926e-03,1.563e+00,1.277e-02,2.528e-01,1.787e-01,9.221e-02,4.272e-03
9.575e-02,1.139e-02,1.564e+00,1.369e-02,2.557e-01,8.033e-02,9.891e-02,4.253e-03
9.576e-02,1.389e-02,1.565e+00,1.468e-02,2.617e-01,-9.564e-02,1.002e-01,4.236e-03
9.578e-02,1.643e-02,1.565e+00,1.568e-02,2.617e-01,-9.564e-02,1.002e-01,4.221e-03
9.579e-02,1.899e-02,1.565e+00,1.668e-02,2.557e-01,8.033e-02,9.891e-02,4.205e-03
9.581e-02,2.155e-02,1.565e+00,1.767e-02,2.557e-01,8.033e-02,9.891e-02,4.188e-03
9.582e-02,2.410e-02,1.565e+00,1.866e-02,2.617e-01,-9.564e-02,1.002e-01,4.172e-03
9.583e-02,2.666e-02,1.566e+00,1.966e-02,2.617e-01,-9.564e-02,1.002e-01,4.157e-03
9.585e-02,2.923e-02,1.565e+00,2.067e-02,2.617e-01,-9.564e-02,1.002e-01,4.141e-03
9.586e-02,3.179e-02,1.565e+00,2.167e-02,2.646e-01,1.269e-01,1.177e-01,4.124e-03
9.588e-02,3.436e-02,1.565e+00,2.285e-02,2.646e-01,1.269e-01,1.177e-01,4.106e-03
9.589e-02,3.692e-02,1.565e+00,2.402e-02,2.528e-01,-4.388e-02,1.224e-01,4.088e-03
9.591e-02,3.947e-02,1.565e+00,2.525e-02,2.528e-01,-4.388e-02,1.224e-01,4.071e-03
9.592e-02,4.201e-02,1.565e+00,2.647e-02,2.646e-01,1.269e-01,1.177e-01,4.054e-03
9.594e-02,4.456e-02,1.565e+00,2.765e-02,2.646e-01,1.269e-01,1.177e-01,4.036e-03
9.595e-02,4.711e-02,1.565e+00,2.882e-02,2.528e-01,-4.388e-02,1.224e-01,4.018e-03
9.597e-02,4.966e-02,1.566e+00,3.005e-02,2.617e-01,-4.906e-02,8.216e-02,4.002e-03
9.598e-02,5.223e-02,1.565e+00,3.087e-02,2.646e-01,-5.423e-02,9.020e-02,3.985e-03
9.600e-02,5.483e-02,1.565e+00,3.177e-02,2.646e-01,-5.423e-02,9.020e-02,3.967e-03
9.601e-02,5.744e-02,1.565e+00,3.267e-02,2.587e-01,6.998e-02,8.082e-02,3.948e-03
9.603e-02,6.003e-02,1.565e+00,3.348e-02,2.587e-01,6.998e-02,8.082e-02,3.928e-03
9.604e-02,6.261e-02,1.565e+00,3.429e-02,2.646e-01,-5.423e-02,9.020e-02,3.909e-03
9.606e-02,6.521e-02,1.565e+00,3.519e-02,2.646e-01,-5.423e-02,9.020e-02,3.891e-03
9.607e-02,6.782e-02,1.565e+00,3.609e-02,2.646e-01,-5.423e-02,9.020e-02,3.872e-03
9.609e-02,7.043e-02,1.565e+00,3.699e-02,2.646e-01,-5.423e-02,9.020e-02,3.853e-03
9.610e-02,7.304e-02,1.565e+00,3.790e-02,2.587e-01,1.269e-01,1.203e-01,3.832e-03
9.612e-02,7.562e-02,1.565e+00,3.910e-02,2.587e-01,1.269e-01,1.203e-01,3.812e-03
9.613e-02,7.817e-02,1.566e+00,4.030e-02,2.676e-01,-2.318e-02,1.136e-01,3.793e-03
9.614e-02,8.075e-02,1.566e+00,4.144e-02,2.676e-01,-2.318e-02,1.136e-01,3.775e-03
9.616e-02,8.339e-02,1.566e+00,4.258e-02,2.676e-01,-2.318e-02,1.136e-01,3.757e-03
9.617e-02,8.604e-02,1.566e+00,4.371e-02,2.676e-01,-2.318e-02,1.136e-01,3.739e-03
9.618e-02,8.869e-02,1.566e+00,4.485e-02,2.676e-01,-2.318e-02,1.136e-01,3.720e-03
9.619e-02,9.134e-02,1.566e+00,4.598e-02,2.676e-01,-2.318e-02,1.136e-01,3.702e-03
9.621e-02,9.399e-02,1.566e+00,4.712e-02,2.291e-01,-3.353e-02,1.418e-01,3.683e-03
9.622e-02,9.650e-02,1.566e+00,4.854e-02,2.291e-01,-3.353e-02,1.418e-01,3.665e-03
9.623e-02,9.886e-02,1.566e+00,4.996e-02,2.291e-01,-3.353e-02,1.418e-01,3.647e-03
9.624e-02,1.012e-01,1.565e+00,5.137e-02,2.291e-01,-3.353e-02,1.418e-01,3.629e-03
9.626e-02,1.035e-01,1.565e+00,5.279e-02,2.617e-01,6.998e-02,1.190e-01,3.610e-03
9.627e-02,1.059e-01,1.565e+00,5.398e-02,2.617e-01,6.998e-02,1.190e-01,3.589e-03
9.629e-02,1.084e-01,1.565e+00,5.517e-02,2.291e-01,-3.353e-02,1.418e-01,3.568e-03
9.630e-02,1.109e-01,1.565e+00,5.659e-02,2.617e-01,-4.388e-02,9.087e-02,3.548e-03
9.631e-02,1.134e-01,1.565e+00,5.750e-02,2.646e-01,1.305e-02,8.618e-02,3.527e-03
9.633e-02,1.159e-01,1.565e+00,5.836e-02,2.646e-01,1.305e-02,8.618e-02,3.505e-03
9.634e-02,1.186e-01,1.565e+00,5.922e-02,2.646e-01,1.822e-02,9.355e-02,3.482e-03
9.636e-02,1.212e-01,1.565e+00,6.016e-02,2.646e-01,1.822e-02,9.355e-02,3.459e-03
9.637e-02,1.239e-01,1.565e+00,6.109e-02,2.646e-01,1.822e-02,9.355e-02,3.435e-03
9.639e-02,1.265e-01,1.565e+00,6.203e-02,2.646e-01,1.822e-02,9.355e-02,3.412e-03
9.640e-02,1.291e-01,1.565e+00,6.296e-02,2.646e-01,1.822e-02,9.355e-02,3.390e-03
9.642e-02,1.318e-01,1.565e+00,6.390e-02,2.646e-01,1.822e-02,9.355e-02,3.367e-03
9.643e-02,1.344e-01,1.566e+00,6.484e-02,2.202e-01,-4.906e-02,1.425e-01,3.344e-03
9.644e-02,1.369e-01,1.565e+00,6.626e-02,2.202e-01,-4.906e-02,1.425e-01,3.323e-03
9.646e-02,1.392e-01,1.565e+00,6.768e-02,2.202e-01,-4.906e-02,1.425e-01,3.302e-03
9.647e-02,1.414e-01,1.565e+00,6.911e-02,2.380e-01,1.321e-01,1.331e-01,3.281e-03
9.648e-02,1.437e-01,1.565e+00,7.044e-02,2.380e-01,1.321e-01,1.331e-01,3.259e-03
9.650e-02,1.460e-01,1.566e+00,7.177e-02,2.202e-01,-4.906e-02,1.425e-01,3.237e-03
9.651e-02,1.484e-01,1.566e+00,7.319e-02,2.202e-01,-4.906e-02,1.425e-01,3.218e-03
9.652e-02,1.506e-01,1.566e+00,7.462e-02,2.202e-01,-4.906e-02,1.425e-01,3.200e-03
9.653e-02,1.528e-01,1.566e+00,7.604e-02,2.202e-01,-4.906e-02,1.425e-01,3.180e-03
9.654e-02,1.550e-01,1.565e+00,7.747e-02,6.596e-02,-3.871e-02,1.438e-01,3.160e-03
9.655e-02,1.566e-01,1.565e+00,7.891e-02,2.053e-01,8.033e-02,1.431e-01,3.145e-03
9.656e-02,1.581e-01,1.565e+00,8.034e-02,6.596e-02,-3.871e-02,1.438e-01,3.130e-03
9.656e-02,1.594e-01,1.565e+00,8.178e-02,2.646e-01,4.410e-02,1.090e-01,3.117e-03
9.657e-02,1.611e-01,1.565e+00,8.286e-02,2.646e-01,4.410e-02,1.090e-01,3.101e-03
9.659e-02,1.634e-01,1.565e+00,8.395e-02,2.646e-01,4.410e-02,1.090e-01,3.078e-03
9.660e-02,1.660e-01,1.565e+00,8.504e-02,2.646e-01,4.410e-02,1.090e-01,3.054e-03
9.662e-02,1.686e-01,1.566e+00,8.613e-02,2.646e-01,4.410e-02,1.090e-01,3.029e-03
9.663e-02,1.712e-01,1.566e+00,8.722e-02,2.646e-01,4.410e-02,1.090e-01,3.005e-03
9.664e-02,1.738e-01,1.566e+00,8.831e-02,2.646e-01,4.410e-02,1.090e-01,2.981e-03
9.665e-02,1.764e-01,1.566e+00,8.940e-02,2.676e-01,5.963e-02,1.190e-01,2.957e-03
9.666e-02,1.790e-01,1.567e+00,9.059e-02,2.676e-01,5.963e-02,1.190e-01,2.934e-03
9.668e-02,1.817e-01,1.567e+00,9.178e-02,2.676e-01,5.963e-02,1.190e-01,2.912e-03
9.669e-02,1.843e-01,1.567e+00,9.297e-02,2.676e-01,5.963e-02,1.190e-01,2.889e-03
9.669e-02,1.869e-01,1.567e+00,9.416e-02,2.676e-01,5.963e-02,1.190e-01,2.867e-03
9.670e-02,1.895e-01,1.567e+00,9.535e-02,2.676e-01,5.963e-02,1.190e-01,2.846e-03
9.671e-02,1.922e-01,1.568e+00,9.654e-02,2.676e-01,5.963e-02,1.190e-01,2.825e-03
9.672e-02,1.948e-01,1.568e+00,9.773e-02,2.409e-01,6.998e-02,1.291e-01,2.804e-03
9.673e-02,1.973e-01,1.568e+00,9.902e-02,2.409e-01,6.998e-02,1.291e-01,2.784e-03
9.673e-02,1.998e-01,1.569e+00,1.003e-01,2.409e-01,6.998e-02,1.291e-01,2.767e-03
9.674e-02,2.022e-01,1.570e+00,1.016e-01,2.409e-01,6.998e-02,1.291e-01,2.751e-03
9.674e-02,2.046e-01,1.570e+00,1.029e-01,2.409e-01,6.998e-02,1.291e-01,2.736e-03
9.674e-02,2.071e-01,1.571e+00,1.042e-01,2.409e-01,6.998e-02,1.291e-01,2.723e-03
9.674e-02,2.095e-01,1.572e+00,1.055e-01,2.409e-01,6.998e-02,1.291e-01,2.712e-03
9.674e-02,2.119e-01,1.572e+00,1.068e-01,2.409e-01,6.998e-02,1.291e-01,2.702e-03
9.673e-02,2.143e-01,1.573e+00,1.081e-01,2.557e-01,1.305e-02,8.685e-02,2.694e-03
9.672e-02,2.168e-01,1.574e+00,1.089e-01,2.528e-01,1.305e-02,1.264e-01,2.686e-03
9.672e-02,2.193e-01,1.574e+00,1.102e-01,2.528e-01,1.305e-02,1.264e-01,2.680e-03
9.671e-02,2.218e-01,1.574e+00,1.115e-01,2.528e-01,1.305e-02,1.264e-01,2.674e-03
9.670e-02,2.244e-01,1.574e+00,1.127e-01,2.528e-01,1.305e-02,1.264e-01,2.667e-03
9.669e-02,2.269e-01,1.574e+00,1.140e-01,2.528e-01,1.305e-02,1.264e-01,2.662e-03
9.668e-02,2.294e-01,1.574e+00,1.152e-01,2.528e-01,1.305e-02,1.264e-01,2.656e-03
9.667e-02,2.320e-01,1.574e+00,1.165e-01,2.528e-01,1.305e-02,1.264e-01,2.650e-03
9.667e-02,2.345e-01,1.575e+00,1.178e-01,2.528e-01,1.305e-02,1.264e-01,2.645e-03
9.666e-02,2.371e-01,1.575e+00,1.190e-01,2.528e-01,1.305e-02,1.264e-01,2.640e-03
9.665e-02,2.396e-01,1.575e+00,1.203e-01,2.528e-01,1.305e-02,1.264e-01,2.635e-03
9.663e-02,2.421e-01,1.575e+00,1.216e-01,2.528e-01,1.305e-02,1.264e-01,2.630e-03
9.662e-02,2.447e-01,1.575e+00,1.228e-01,2.528e-01,1.305e-02,1.264e-01,2.625e-03
9.661e-02,2.472e-01,1.575e+00,1.241e-01,2.528e-01,1.305e-02,1.264e-01,2.620e-03
9.660e-02,2.497e-01,1.575e+00,1.254e-01,2.528e-01,1.305e-02,1.264e-01,2.616e-03
9.659e-02,2.523e-01,1.576e+00,1.266e-01,2.528e-01,1.305e-02,1.264e-01,2.612e-03
9.658e-02,2.548e-01,1.576e+00,1.279e-01,2.528e-01,1.305e-02,1.264e-01,2.608e-03
9.656e-02,2.573e-01,1.576e+00,1.291e-01,2.741e-02,-4.388e-02,1.451e-01,2.604e-03
9.656e-02,2.589e-01,1.576e+00,1.306e-01,2.741e-02,-4.388e-02,1.451e-01,2.602e-03
9.655e-02,2.596e-01,1.575e+00,1.320e-01,2.741e-02,-4.388e-02,1.451e-01,2.600e-03
9.655e-02,2.600e-01,1.575e+00,1.335e-01,2.741e-02,-4.388e-02,1.451e-01,2.599e-03
9.655e-02,2.603e-01,1.574e+00,1.349e-01,2.557e-01,1.010e-01,1.002e-01,2.599e-03
9.655e-02,2.615e-01,1.575e+00,1.360e-01,2.557e-01,1.010e-01,1.002e-01,2.595e-03
9.654e-02,2.637e-01,1.575e+00,1.370e-01,2.557e-01,1.010e-01,1.002e-01,2.590e-03
9.653e-02,2.661e-01,1.576e+00,1.380e-01,2.557e-01,1.010e-01,1.002e-01,2.585e-03
9.651e-02,2.686e-01,1.577e+00,1.390e-01,2.557e-01,1.010e-01,1.002e-01,2.582e-03
9.650e-02,2.711e-01,1.578e+00,1.400e-01,2.557e-01,1.010e-01,1.002e-01,2.581e-03
9.648e-02,2.736e-01,1.578e+00,1.410e-01,2.557e-01,1.010e-01,1.002e-01,2.581e-03
9.646e-02,2.762e-01,1.579e+00,1.420e-01,2.557e-01,1.010e-01,1.002e-01,2.584e-03
9.644e-02,2.787e-01,1.580e+00,1.430e-01,2.528e-01,6.480e-02,1.304e-01,2.588e-03
9.641e-02,2.813e-01,1.581e+00,1.443e-01,2.528e-01,6.480e-02,1.304e-01,2.595e-03
9.639e-02,2.838e-01,1.581e+00,1.456e-01,2.528e-01,6.480e-02,1.304e-01,2.603e-03
9.636e-02,2.863e-01,1.582e+00,1.469e-01,2.528e-01,6.480e-02,1.304e-01,2.612e-03
9.633e-02,2.889e-01,1.583e+00,1.482e-01,2.320e-01,5.445e-02,1.384e-01,2.623e-03
9.630e-02,2.913e-01,1.583e+00,1.496e-01,2.320e-01,5.445e-02,1.384e-01,2.635e-03
9.627e-02,2.937e-01,1.584e+00,1.510e-01,2.320e-01,5.445e-02,1.384e-01,2.648e-03
9.624e-02,2.960e-01,1.584e+00,1.523e-01,2.320e-01,5.445e-02,1.384e-01,2.662e-03
9.620e-02,2.983e-01,1.585e+00,1.537e-01,2.261e-01,7.873e-03,1.398e-01,2.677e-03
9.617e-02,3.006e-01,1.585e+00,1.551e-01,2.261e-01,7.873e-03,1.398e-01,2.693e-03
9.614e-02,3.029e-01,1.586e+00,1.565e-01,2.261e-01,7.873e-03,1.398e-01,2.709e-03
9.610e-02,3.052e-01,1.586e+00,1.579e-01,2.261e-01,7.873e-03,1.398e-01,2.725e-03
9.607e-02,3.075e-01,1.586e+00,1.593e-01,2.261e-01,7.873e-03,1.398e-01,2.741e-03
9.604e-02,3.097e-01,1.586e+00,1.607e-01,2.587e-01,8.551e-02,9.958e-02,2.757e-03
9.600e-02,3.121e-01,1.586e+00,1.617e-01,2.587e-01,8.551e-02,9.958e-02,2.774e-03
9.596e-02,3.146e-01,1.587e+00,1.627e-01,2.587e-01,8.551e-02,9.958e-02,2.794e-03
9.592e-02,3.172e-01,1.587e+00,1.637e-01,2.587e-01,8.551e-02,9.958e-02,2.814e-03
9.588e-02,3.197e-01,1.588e+00,1.647e-01,2.617e-01,5.445e-02,1.150e-01,2.837e-03
9.583e-02,3.223e-01,1.588e+00,1.658e-01,2.617e-01,5.445e-02,1.150e-01,2.860e-03
9.579e-02,3.249e-01,1.589e+00,1.670e-01,2.617e-01,5.445e-02,1.150e-01,2.885e-03
9.574e-02,3.275e-01,1.589e+00,1.681e-01,2.617e-01,5.445e-02,1.150e-01,2.911e-03
9.569e-02,3.301e-01,1.590e+00,1.693e-01,2.587e-01,2.340e-02,1.203e-01,2.938e-03
9.564e-02,3.327e-01,1.590e+00,1.705e-01,2.587e-01,2.340e-02,1.203e-01,2.966e-03
9.559e-02,3.353e-01,1.590e+00,1.717e-01,2.587e-01,2.340e-02,1.203e-01,2.994e-03
9.554e-02,3.379e-01,1.590e+00,1.729e-01,2.587e-01,2.340e-02,1.203e-01,3.022e-03
9.549e-02,3.405e-01,1.591e+00,1.741e-01,1.727e-01,-8.529e-02,1.445e-01,3.051e-03
9.544e-02,3.427e-01,1.590e+00,1.756e-01,1.727e-01,-8.529e-02,1.445e-01,3.076e-03
9.541e-02,3.446e-01,1.590e+00,1.770e-01,1.727e-01,-8.529e-02,1.445e-01,3.096e-03
9.537e-02,3.464e-01,1.589e+00,1.784e-01,1.371e-01,7.873e-03,1.438e-01,3.114e-03
9.535e-02,3.480e-01,1.589e+00,1.799e-01,1.371e-01,7.873e-03,1.438e-01,3.128e-03
9.532e-02,3.494e-01,1.588e+00,1.813e-01,1.371e-01,7.873e-03,1.438e-01,3.141e-03
9.530e-02,3.508e-01,1.589e+00,1.828e-01,1.371e-01,7.873e-03,1.438e-01,3.154e-03
9.527e-02,3.522e-01,1.589e+00,1.842e-01,1.520e-01,2.698e-03,1.438e-01,3.166e-03
9.525e-02,3.536e-01,1.589e+00,1.856e-01,1.520e-01,2.698e-03,1.438e-01,3.178e-03
9.522e-02,3.551e-01,1.589e+00,1.871e-01,2.587e-01,6.480e-02,8.417e-02,3.192e-03
9.518e-02,3.571e-01,1.589e+00,1.879e-01,2.587e-01,6.480e-02,8.417e-02,3.209e-03
9.514e-02,3.595e-01,1.589e+00,1.888e-01,2.557e-01,9.586e-02,1.090e-01,3.231e-03
9.509e-02,3.620e-01,1.590e+00,1.898e-01,2.617e-01,2.698e-03,1.043e-01,3.255e-03
9.504e-02,3.645e-01,1.590e+00,1.909e-01,2.617e-01,2.698e-03,1.043e-01,3.282e-03
9.499e-02,3.672e-01,1.591e+00,1.919e-01,2.617e-01,2.698e-03,1.043e-01,3.309e-03
9.494e-02,3.698e-01,1.591e+00,1.930e-01,2.617e-01,2.698e-03,1.043e-01,3.336e-03
9.489e-02,3.724e-01,1.591e+00,1.940e-01,2.617e-01,2.698e-03,1.043e-01,3.363e-03
9.484e-02,3.750e-01,1.591e+00,1.951e-01,2.617e-01,2.698e-03,1.043e-01,3.390e-03
9.478e-02,3.776e-01,1.591e+00,1.961e-01,2.617e-01,2.698e-03,1.043e-01,3.417e-03
9.473e-02,3.803e-01,1.591e+00,1.971e-01,2.053e-01,-3.871e-02,1.431e-01,3.444e-03
9.468e-02,3.827e-01,1.591e+00,1.986e-01,2.053e-01,-3.871e-02,1.431e-01,3.468e-03
9.464e-02,3.848e-01,1.590e+00,2.000e-01,2.053e-01,-3.871e-02,1.431e-01,3.490e-03
9.460e-02,3.869e-01,1.590e+00,2.014e-01,2.053e-01,-3.871e-02,1.431e-01,3.509e-03
9.456e-02,3.890e-01,1.590e+00,2.029e-01,2.469e-01,7.515e-02,1.317e-01,3.528e-03
9.452e-02,3.912e-01,1.590e+00,2.042e-01,2.053e-01,-3.871e-02,1.431e-01,3.548e-03
9.448e-02,3.934e-01,1.590e+00,2.056e-01,2.053e-01,-3.871e-02,1.431e-01,3.567e-03
9.444e-02,3.955e-01,1.589e+00,2.070e-01,2.469e-01,7.515e-02,1.317e-01,3.586e-03
9.440e-02,3.978e-01,1.590e+00,2.084e-01,2.469e-01,7.515e-02,1.317e-01,3.605e-03
9.435e-02,4.002e-01,1.590e+00,2.097e-01,1.134e-01,-9.046e-02,1.445e-01,3.626e-03
9.431e-02,4.021e-01,1.590e+00,2.111e-01,1.134e-01,-9.046e-02,1.445e-01,3.644e-03
9.429e-02,4.035e-01,1.589e+00,2.126e-01,1.253e-01,2.340e-02,1.445e-01,3.656e-03
9.427e-02,4.047e-01,1.589e+00,2.140e-01,2.617e-01,4.410e-02,9.422e-02,3.666e-03
9.423e-02,4.065e-01,1.589e+00,2.150e-01,2.557e-01,6.998e-02,1.264e-01,3.680e-03
9.419e-02,4.089e-01,1.590e+00,2.162e-01,2.676e-01,-9.564e-02,9.288e-02,3.700e-03
9.414e-02,4.114e-01,1.590e+00,2.171e-01,2.676e-01,-9.564e-02,9.288e-02,3.721e-03
9.409e-02,4.140e-01,1.590e+00,2.181e-01,2.557e-01,6.998e-02,1.264e-01,3.743e-03
9.404e-02,4.165e-01,1.590e+00,2.193e-01,2.676e-01,-9.564e-02,9.288e-02,3.763e-03
9.399e-02,4.191e-01,1.590e+00,2.203e-01,2.676e-01,-9.564e-02,9.288e-02,3.785e-03
9.395e-02,4.217e-01,1.589e+00,2.212e-01,2.202e-01,-2.835e-02,1.431e-01,3.805e-03
9.390e-02,4.242e-01,1.589e+00,2.226e-01,2.202e-01,-2.835e-02,1.431e-01,3.824e-03
9.386e-02,4.264e-01,1.589e+00,2.241e-01,2.202e-01,-2.835e-02,1.431e-01,3.841e-03
9.382e-02,4.287e-01,1.589e+00,2.255e-01,2.202e-01,-2.835e-02,1.431e-01,3.856e-03
9.378e-02,4.309e-01,1.588e+00,2.269e-01,2.202e-01,-2.835e-02,1.431e-01,3.871e-03
9.374e-02,4.331e-01,1.588e+00,2.284e-01,2.202e-01,-2.835e-02,1.431e-01,3.885e-03
9.370e-02,4.353e-01,1.588e+00,2.298e-01,2.202e-01,-2.835e-02,1.431e-01,3.898e-03
9.367e-02,4.375e-01,1.587e+00,2.312e-01,2.202e-01,-2.835e-02,1.431e-01,3.910e-03
9.363e-02,4.397e-01,1.587e+00,2.326e-01,2.202e-01,-2.835e-02,1.431e-01,3.922e-03
9.360e-02,4.419e-01,1.587e+00,2.341e-01,2.231e-01,3.375e-02,1.431e-01,3.932e-03
9.356e-02,4.441e-01,1.587e+00,2.355e-01,2.231e-01,3.375e-02,1.431e-01,3.943e-03
9.352e-02,4.464e-01,1.587e+00,2.369e-01,2.231e-01,3.375e-02,1.431e-01,3.953e-03
9.349e-02,4.486e-01,1.587e+00,2.384e-01,2.231e-01,3.375e-02,1.431e-01,3.964e-03
9.345e-02,4.508e-01,1.588e+00,2.398e-01,2.557e-01,1.822e-02,9.355e-02,3.976e-03
9.341e-02,4.532e-01,1.588e+00,2.407e-01,2.557e-01,1.822e-02,9.355e-02,3.988e-03
9.337e-02,4.557e-01,1.588e+00,2.417e-01,2.557e-01,1.822e-02,9.355e-02,4.002e-03
9.332e-02,4.583e-01,1.588e+00,2.426e-01,2.557e-01,1.822e-02,9.355e-02,4.017e-03
9.328e-02,4.608e-01,1.589e+00,2.435e-01,2.557e-01,1.822e-02,9.355e-02,4.032e-03
9.323e-02,4.634e-01,1.589e+00,2.445e-01,2.617e-01,3.375e-02,8.953e-02,4.047e-03
9.318e-02,4.660e-01,1.589e+00,2.454e-01,2.617e-01,3.375e-02,8.953e-02,4.063e-03
9.314e-02,4.686e-01,1.589e+00,2.463e-01,2.646e-01,7.873e-03,9.154e-02,4.079e-03
9.309e-02,4.712e-01,1.589e+00,2.472e-01,2.646e-01,7.873e-03,9.154e-02,4.096e-03
9.304e-02,4.739e-01,1.589e+00,2.481e-01,2.646e-01,7.873e-03,9.154e-02,4.113e-03
9.299e-02,4.765e-01,1.590e+00,2.490e-01,2.646e-01,7.873e-03,9.154e-02,4.130e-03
9.294e-02,4.792e-01,1.590e+00,2.499e-01,2.646e-01,-1.800e-02,1.056e-01,4.148e-03
9.289e-02,4.818e-01,1.590e+00,2.510e-01,2.291e-01,-9.046e-02,1.411e-01,4.165e-03
9.284e-02,4.843e-01,1.589e+00,2.524e-01,1.727e-01,2.340e-02,1.431e-01,4.180e-03
9.281e-02,4.864e-01,1.589e+00,2.538e-01,1.727e-01,2.340e-02,1.431e-01,4.192e-03
9.277e-02,4.883e-01,1.589e+00,2.553e-01,1.727e-01,2.340e-02,1.431e-01,4.202e-03
9.274e-02,4.900e-01,1.589e+00,2.567e-01,1.727e-01,2.340e-02,1.431e-01,4.212e-03
9.271e-02,4.918e-01,1.589e+00,2.581e-01,1.727e-01,2.340e-02,1.431e-01,4.222e-03
9.267e-02,4.935e-01,1.590e+00,2.596e-01,2.291e-01,-9.046e-02,1.411e-01,4.233e-03
9.264e-02,4.955e-01,1.589e+00,2.610e-01,1.727e-01,2.340e-02,1.431e-01,4.245e-03
9.260e-02,4.974e-01,1.589e+00,2.624e-01,1.727e-01,2.340e-02,1.431e-01,4.255e-03
9.257e-02,4.993e-01,1.589e+00,2.638e-01,1.727e-01,2.340e-02,1.431e-01,4.265e-03
9.254e-02,5.010e-01,1.589e+00,2.653e-01,1.727e-01,2.340e-02,1.431e-01,4.275e-03
9.250e-02,5.027e-01,1.590e+00,2.667e-01,2.587e-01,5.963e-02,1.170e-01,4.285e-03
9.246e-02,5.048e-01,1.590e+00,2.679e-01,2.587e-01,5.963e-02,1.170e-01,4.298e-03
9.242e-02,5.073e-01,1.590e+00,2.690e-01,2.587e-01,5.963e-02,1.170e-01,4.313e-03
9.237e-02,5.098e-01,1.591e+00,2.702e-01,2.587e-01,5.963e-02,1.170e-01,4.330e-03
9.231e-02,5.124e-01,1.591e+00,2.714e-01,2.587e-01,5.963e-02,1.170e-01,4.349e-03
9.226e-02,5.149e-01,1.592e+00,2.725e-01,2.587e-01,5.963e-02,1.170e-01,4.368e-03
9.220e-02,5.175e-01,1.592e+00,2.737e-01,2.587e-01,5.963e-02,1.170e-01,4.389e-03
9.215e-02,5.201e-01,1.593e+00,2.749e-01,2.587e-01,5.963e-02,1.170e-01,4.411e-03
9.209e-02,5.227e-01,1.593e+00,2.761e-01,2.469e-01,1.305e-02,1.264e-01,4.434e-03
9.203e-02,5.252e-01,1.594e+00,2.773e-01,2.469e-01,1.305e-02,1.264e-01,4.458e-03
9.197e-02,5.277e-01,1.594e+00,2.786e-01,2.469e-01,1.305e-02,1.264e-01,4.481e-03
9.192e-02,5.302e-01,1.594e+00,2.798e-01,2.469e-01,1.305e-02,1.264e-01,4.505e-03
9.186e-02,5.327e-01,1.594e+00,2.811e-01,2.469e-01,1.305e-02,1.264e-01,4.529e-03
9.180e-02,5.351e-01,1.594e+00,2.824e-01,2.469e-01,1.305e-02,1.264e-01,4.553e-03
9.174e-02,5.376e-01,1.595e+00,2.836e-01,2.469e-01,1.305e-02,1.264e-01,4.577e-03
9.168e-02,5.401e-01,1.595e+00,2.849e-01,2.469e-01,1.305e-02,1.264e-01,4.602e-03
9.162e-02,5.426e-01,1.595e+00,2.862e-01,2.469e-01,1.305e-02,1.264e-01,4.626e-03
9.156e-02,5.451e-01,1.595e+00,2.874e-01,2.557e-01,5.445e-02,1.183e-01,4.651e-03
9.150e-02,5.476e-01,1.595e+00,2.886e-01,2.557e-01,5.445e-02,1.183e-01,4.677e-03
9.144e-02,5.501e-01,1.596e+00,2.898e-01,2.557e-01,5.445e-02,1.183e-01,4.703e-03
9.137e-02,5.527e-01,1.596e+00,2.910e-01,2.557e-01,5.445e-02,1.183e-01,4.731e-03
9.131e-02,5.552e-01,1.597e+00,2.922e-01,2.587e-01,-7.653e-03,9.489e-02,4.760e-03
9.124e-02,5.578e-01,1.597e+00,2.931e-01,2.587e-01,-7.653e-03,9.489e-02,4.790e-03
9.117e-02,5.604e-01,1.597e+00,2.941e-01,2.587e-01,-7.653e-03,9.489e-02,4.821e-03
9.110e-02,5.630e-01,1.597e+00,2.950e-01,2.587e-01,-7.653e-03,9.489e-02,4.851e-03
9.104e-02,5.656e-01,1.597e+00,2.960e-01,2.587e-01,-1.800e-02,1.076e-01,4.881e-03
9.097e-02,5.682e-01,1.597e+00,2.970e-01,2.587e-01,-1.800e-02,1.076e-01,4.911e-03
9.090e-02,5.708e-01,1.597e+00,2.981e-01,2.587e-01,-1.800e-02,1.076e-01,4.940e-03
9.083e-02,5.734e-01,1.597e+00,2.992e-01,2.587e-01,-1.800e-02,1.076e-01,4.968e-03
9.077e-02,5.760e-01,1.596e+00,3.003e-01,2.587e-01,-1.800e-02,1.076e-01,4.996e-03
9.070e-02,5.786e-01,1.596e+00,3.013e-01,2.587e-01,-1.800e-02,1.076e-01,5.023e-03
9.064e-02,5.812e-01,1.596e+00,3.024e-01,2.587e-01,-1.800e-02,1.076e-01,5.049e-03
9.057e-02,5.837e-01,1.596e+00,3.035e-01,2.587e-01,-1.800e-02,1.076e-01,5.075e-03
9.051e-02,5.863e-01,1.596e+00,3.046e-01,2.409e-01,-1.283e-02,1.284e-01,5.100e-03
9.044e-02,5.889e-01,1.596e+00,3.058e-01,2.409e-01,-1.283e-02,1.284e-01,5.124e-03
9.038e-02,5.913e-01,1.595e+00,3.071e-01,2.409e-01,-1.283e-02,1.284e-01,5.146e-03
9.032e-02,5.937e-01,1.595e+00,3.084e-01,2.409e-01,-1.283e-02,1.284e-01,5.168e-03
9.026e-02,5.962e-01,1.595e+00,3.097e-01,2.409e-01,-1.283e-02,1.284e-01,5.190e-03
9.021e-02,5.986e-01,1.595e+00,3.110e-01,2.409e-01,-1.283e-02,1.284e-01,5.210e-03
9.015e-02,6.010e-01,1.595e+00,3.123e-01,2.409e-01,-1.283e-02,1.284e-01,5.231e-03
9.009e-02,6.034e-01,1.595e+00,3.135e-01,2.409e-01,-1.283e-02,1.284e-01,5.250e-03
9.003e-02,6.058e-01,1.595e+00,3.148e-01,2.261e-01,-3.353e-02,1.391e-01,5.270e-03
8.998e-02,6.082e-01,1.594e+00,3.162e-01,2.261e-01,-1.800e-02,1.431e-01,5.288e-03
8.992e-02,6.105e-01,1.594e+00,3.177e-01,2.261e-01,-1.800e-02,1.431e-01,5.305e-03
8.987e-02,6.127e-01,1.594e+00,3.191e-01,2.617e-01,-3.353e-02,7.881e-02,5.322e-03
8.981e-02,6.152e-01,1.594e+00,3.199e-01,2.617e-01,-3.353e-02,7.881e-02,5.338e-03
8.976e-02,6.177e-01,1.593e+00,3.207e-01,2.617e-01,-3.353e-02,7.881e-02,5.355e-03
8.970e-02,6.203e-01,1.593e+00,3.215e-01,2.617e-01,-3.353e-02,7.881e-02,5.371e-03
8.964e-02,6.229e-01,1.593e+00,3.222e-01,2.617e-01,-3.353e-02,7.881e-02,5.387e-03
8.958e-02,6.255e-01,1.593e+00,3.230e-01,2.350e-01,-2.318e-02,1.344e-01,5.401e-03
8.953e-02,6.280e-01,1.592e+00,3.244e-01,2.350e-01,-2.318e-02,1.344e-01,5.414e-03
8.948e-02,6.304e-01,1.592e+00,3.257e-01,2.350e-01,-2.318e-02,1.344e-01,5.426e-03
8.943e-02,6.328e-01,1.592e+00,3.271e-01,2.350e-01,-2.318e-02,1.344e-01,5.437e-03
8.938e-02,6.352e-01,1.592e+00,3.284e-01,2.350e-01,-2.318e-02,1.344e-01,5.447e-03
8.933e-02,6.375e-01,1.591e+00,3.297e-01,2.350e-01,-2.318e-02,1.344e-01,5.456e-03
8.928e-02,6.399e-01,1.591e+00,3.311e-01,2.350e-01,-2.318e-02,1.344e-01,5.465e-03
8.923e-02,6.422e-01,1.591e+00,3.324e-01,2.350e-01,-2.318e-02,1.344e-01,5.473e-03
8.918e-02,6.446e-01,1.591e+00,3.338e-01,2.350e-01,-2.318e-02,1.344e-01,5.480e-03
8.914e-02,6.470e-01,1.590e+00,3.351e-01,2.142e-01,-1.008e-01,1.445e-01,5.486e-03
8.909e-02,6.492e-01,1.590e+00,3.366e-01,2.142e-01,-1.008e-01,1.445e-01,5.491e-03
8.905e-02,6.514e-01,1.589e+00,3.380e-01,2.617e-01,1.787e-01,1.230e-01,5.495e-03
8.901e-02,6.537e-01,1.589e+00,3.392e-01,2.617e-01,1.787e-01,1.230e-01,5.497e-03
8.896e-02,6.562e-01,1.590e+00,3.405e-01,2.261e-01,5.963e-02,1.431e-01,5.499e-03
8.892e-02,6.586e-01,1.590e+00,3.419e-01,2.261e-01,5.963e-02,1.431e-01,5.504e-03
8.887e-02,6.609e-01,1.591e+00,3.433e-01,2.261e-01,5.963e-02,1.431e-01,5.509e-03
8.883e-02,6.631e-01,1.592e+00,3.448e-01,2.587e-01,1.305e-02,6.541e-02,5.516e-03
8.878e-02,6.655e-01,1.592e+00,3.454e-01,2.587e-01,1.305e-02,6.541e-02,5.524e-03
8.872e-02,6.681e-01,1.592e+00,3.461e-01,2.617e-01,1.305e-02,7.948e-02,5.533e-03
8.867e-02,6.707e-01,1.592e+00,3.469e-01,2.617e-01,1.305e-02,7.948e-02,5.543e-03
8.861e-02,6.733e-01,1.592e+00,3.477e-01,2.617e-01,1.305e-02,7.948e-02,5.553e-03
8.855e-02,6.759e-01,1.593e+00,3.485e-01,2.617e-01,1.305e-02,7.948e-02,5.563e-03
8.850e-02,6.785e-01,1.593e+00,3.493e-01,2.617e-01,1.305e-02,7.948e-02,5.573e-03
8.844e-02,6.812e-01,1.593e+00,3.500e-01,2.617e-01,1.305e-02,7.948e-02,5.583e-03
8.838e-02,6.838e-01,1.593e+00,3.508e-01,2.617e-01,1.305e-02,7.948e-02,5.594e-03
8.832e-02,6.864e-01,1.593e+00,3.516e-01,2.617e-01,1.305e-02,7.948e-02,5.604e-03
8.826e-02,6.890e-01,1.593e+00,3.524e-01,2.409e-01,4.928e-02,1.384e-01,5.615e-03
8.820e-02,6.916e-01,1.594e+00,3.538e-01,2.409e-01,4.928e-02,1.384e-01,5.626e-03
8.815e-02,6.940e-01,1.594e+00,3.552e-01,2.409e-01,4.928e-02,1.384e-01,5.637e-03
8.809e-02,6.964e-01,1.594e+00,3.566e-01,2.409e-01,4.928e-02,1.384e-01,5.649e-03
8.803e-02,6.989e-01,1.595e+00,3.580e-01,2.409e-01,4.928e-02,1.384e-01,5.662e-03
8.797e-02,7.013e-01,1.595e+00,3.594e-01,2.409e-01,4.928e-02,1.384e-01,5.676e-03
8.791e-02,7.037e-01,1.596e+00,3.607e-01,2.646e-01,1.114e-01,1.123e-01,5.691e-03
8.785e-02,7.062e-01,1.596e+00,3.619e-01,2.646e-01,1.114e-01,1.123e-01,5.707e-03
8.779e-02,7.087e-01,1.597e+00,3.630e-01,3.631e-02,1.822e-02,1.458e-01,5.725e-03
8.774e-02,7.104e-01,1.597e+00,3.644e-01,3.631e-02,1.822e-02,1.458e-01,5.737e-03
8.772e-02,7.111e-01,1.598e+00,3.659e-01,3.631e-02,1.822e-02,1.458e-01,5.743e-03
8.771e-02,7.116e-01,1.598e+00,3.674e-01,3.631e-02,1.822e-02,1.458e-01,5.747e-03
8.770e-02,7.120e-01,1.598e+00,3.688e-01,3.631e-02,1.822e-02,1.458e-01,5.750e-03
8.769e-02,7.124e-01,1.598e+00,3.703e-01,3.631e-02,1.822e-02,1.458e-01,5.753e-03
8.768e-02,7.127e-01,1.598e+00,3.717e-01,2.557e-01,1.305e-02,7.948e-02,5.756e-03
8.764e-02,7.140e-01,1.599e+00,3.725e-01,2.557e-01,1.305e-02,7.948e-02,5.767e-03
8.758e-02,7.162e-01,1.599e+00,3.733e-01,2.557e-01,1.305e-02,7.948e-02,5.786e-03
8.751e-02,7.186e-01,1.599e+00,3.741e-01,2.557e-01,1.305e-02,7.948e-02,5.808e-03
8.744e-02,7.212e-01,1.599e+00,3.749e-01,2.557e-01,1.305e-02,7.948e-02,5.831e-03
8.737e-02,7.237e-01,1.599e+00,3.757e-01,2.557e-01,1.305e-02,7.948e-02,5.853e-03
8.730e-02,7.263e-01,1.599e+00,3.765e-01,2.557e-01,1.305e-02,7.948e-02,5.876e-03
8.722e-02,7.288e-01,1.599e+00,3.773e-01,2.202e-01,-3.871e-02,1.431e-01,5.900e-03
8.715e-02,7.313e-01,1.599e+00,3.787e-01,2.202e-01,-3.871e-02,1.431e-01,5.921e-03
8.709e-02,7.335e-01,1.599e+00,3.802e-01,2.202e-01,-3.871e-02,1.431e-01,5.941e-03
8.703e-02,7.358e-01,1.599e+00,3.816e-01,2.202e-01,-3.871e-02,1.431e-01,5.960e-03
8.697e-02,7.380e-01,1.598e+00,3.830e-01,2.202e-01,-3.871e-02,1.431e-01,5.977e-03
8.690e-02,7.402e-01,1.598e+00,3.845e-01,2.202e-01,-3.871e-02,1.431e-01,5.993e-03
8.685e-02,7.424e-01,1.598e+00,3.859e-01,2.617e-01,-3.871e-02,1.076e-01,6.009e-03
8.678e-02,7.448e-01,1.597e+00,3.870e-01,2.617e-01,-3.871e-02,1.076e-01,6.024e-03
8.672e-02,7.473e-01,1.597e+00,3.880e-01,2.617e-01,-3.871e-02,1.076e-01,6.040e-03
8.665e-02,7.499e-01,1.597e+00,3.891e-01,2.261e-01,-7.493e-02,1.431e-01,6.055e-03
8.659e-02,7.524e-01,1.596e+00,3.905e-01,2.261e-01,-7.493e-02,1.431e-01,6.068e-03
8.653e-02,7.547e-01,1.595e+00,3.920e-01,2.261e-01,-7.493e-02,1.431e-01,6.078e-03
8.647e-02,7.570e-01,1.595e+00,3.934e-01,2.261e-01,-7.493e-02,1.431e-01,6.087e-03
8.642e-02,7.592e-01,1.594e+00,3.948e-01,2.261e-01,-7.493e-02,1.431e-01,6.094e-03
8.637e-02,7.615e-01,1.593e+00,3.963e-01,2.261e-01,-7.493e-02,1.431e-01,6.099e-03
8.632e-02,7.638e-01,1.592e+00,3.977e-01,2.587e-01,-2.478e-03,6.675e-02,6.102e-03
8.627e-02,7.662e-01,1.592e+00,3.984e-01,2.587e-01,-2.478e-03,6.675e-02,6.103e-03
8.621e-02,7.687e-01,1.592e+00,3.990e-01,2.587e-01,-1.800e-02,9.221e-02,6.104e-03
8.616e-02,7.713e-01,1.592e+00,4.000e-01,2.587e-01,-1.800e-02,9.221e-02,6.104e-03
8.611e-02,7.739e-01,1.591e+00,4.009e-01,2.587e-01,-1.800e-02,9.221e-02,6.104e-03
8.605e-02,7.765e-01,1.591e+00,4.018e-01,2.587e-01,-1.800e-02,9.221e-02,6.102e-03
8.600e-02,7.791e-01,1.591e+00,4.027e-01,2.587e-01,-1.800e-02,9.221e-02,6.101e-03
8.595e-02,7.817e-01,1.591e+00,4.036e-01,2.587e-01,-1.800e-02,9.221e-02,6.098e-03
8.589e-02,7.843e-01,1.591e+00,4.046e-01,2.587e-01,-1.800e-02,9.221e-02,6.095e-03
8.584e-02,7.869e-01,1.591e+00,4.055e-01,2.587e-01,-1.800e-02,9.221e-02,6.091e-03
8.579e-02,7.895e-01,1.590e+00,4.064e-01,2.350e-01,-2.318e-02,1.404e-01,6.087e-03
8.574e-02,7.919e-01,1.590e+00,4.078e-01,2.350e-01,-2.318e-02,1.404e-01,6.082e-03
8.570e-02,7.943e-01,1.590e+00,4.092e-01,2.350e-01,-2.318e-02,1.404e-01,6.076e-03
8.565e-02,7.967e-01,1.590e+00,4.106e-01,2.350e-01,-2.318e-02,1.404e-01,6.070e-03
8.561e-02,7.991e-01,1.590e+00,4.120e-01,2.172e-01,-2.478e-03,1.438e-01,6.063e-03
8.556e-02,8.014e-01,1.589e+00,4.135e-01,2.172e-01,-2.478e-03,1.438e-01,6.056e-03
8.552e-02,8.036e-01,1.589e+00,4.149e-01,2.172e-01,-2.478e-03,1.438e-01,6.048e-03
8.548e-02,8.058e-01,1.589e+00,4.163e-01,2.172e-01,-2.478e-03,1.438e-01,6.041e-03
8.544e-02,8.079e-01,1.589e+00,4.178e-01,2.172e-01,-2.478e-03,1.438e-01,6.033e-03
8.540e-02,8.101e-01,1.589e+00,4.192e-01,-4.672e-02,7.873e-03,1.465e-01,6.025e-03
8.538e-02,8.112e-01,1.589e+00,4.207e-01,-4.672e-02,7.873e-03,1.465e-01,6.021e-03
8.538e-02,8.112e-01,1.589e+00,4.221e-01,-4.672e-02,7.873e-03,1.465e-01,6.021e-03
8.539e-02,8.109e-01,1.589e+00,4.236e-01,2.528e-01,9.068e-02,1.317e-01,6.022e-03
8.537e-02,8.117e-01,1.590e+00,4.249e-01,2.557e-01,7.873e-03,1.049e-01,6.019e-03
8.533e-02,8.137e-01,1.590e+00,4.260e-01,2.557e-01,7.873e-03,1.049e-01,6.013e-03
8.529e-02,8.161e-01,1.590e+00,4.270e-01,2.557e-01,7.873e-03,1.049e-01,6.006e-03
8.524e-02,8.186e-01,1.590e+00,4.281e-01,2.557e-01,7.873e-03,1.049e-01,5.999e-03
8.519e-02,8.212e-01,1.591e+00,4.291e-01,2.557e-01,7.873e-03,1.049e-01,5.992e-03
8.514e-02,8.237e-01,1.591e+00,4.302e-01,2.557e-01,7.873e-03,1.049e-01,5.985e-03
8.509e-02,8.263e-01,1.591e+00,4.312e-01,2.557e-01,7.873e-03,1.049e-01,5.978e-03
8.504e-02,8.289e-01,1.591e+00,4.323e-01,2.557e-01,7.873e-03,1.049e-01,5.971e-03
8.498e-02,8.314e-01,1.591e+00,4.333e-01,2.646e-01,4.928e-02,1.250e-01,5.964e-03
8.493e-02,8.340e-01,1.591e+00,4.346e-01,2.646e-01,4.928e-02,1.250e-01,5.957e-03
8.488e-02,8.366e-01,1.591e+00,4.358e-01,2.646e-01,4.928e-02,1.250e-01,5.950e-03
8.482e-02,8.392e-01,1.591e+00,4.371e-01,2.646e-01,4.928e-02,1.250e-01,5.943e-03
8.477e-02,8.419e-01,1.592e+00,4.383e-01,2.646e-01,4.928e-02,1.250e-01,5.937e-03
8.472e-02,8.445e-01,1.592e+00,4.396e-01,2.646e-01,4.928e-02,1.250e-01,5.932e-03
8.466e-02,8.471e-01,1.592e+00,4.408e-01,2.646e-01,4.928e-02,1.250e-01,5.926e-03
8.460e-02,8.497e-01,1.593e+00,4.421e-01,2.646e-01,4.928e-02,1.250e-01,5.922e-03
8.455e-02,8.523e-01,1.593e+00,4.433e-01,2.261e-01,7.873e-03,1.431e-01,5.917e-03
8.449e-02,8.548e-01,1.593e+00,4.448e-01,2.261e-01,7.873e-03,1.431e-01,5.914e-03
8.444e-02,8.571e-01,1.593e+00,4.462e-01,2.261e-01,7.873e-03,1.431e-01,5.910e-03
8.439e-02,8.594e-01,1.593e+00,4.476e-01,2.261e-01,7.873e-03,1.431e-01,5.907e-03
8.434e-02,8.617e-01,1.593e+00,4.491e-01,2.261e-01,7.873e-03,1.431e-01,5.904e-03
8.429e-02,8.640e-01,1.593e+00,4.505e-01,2.557e-01,3.893e-02,9.087e-02,5.901e-03
8.423e-02,8.664e-01,1.594e+00,4.514e-01,2.557e-01,3.893e-02,9.087e-02,5.897e-03
8.417e-02,8.689e-01,1.594e+00,4.523e-01,2.557e-01,3.893e-02,9.087e-02,5.894e-03
8.411e-02,8.714e-01,1.594e+00,4.532e-01,2.617e-01,1.822e-02,1.130e-01,5.892e-03
8.405e-02,8.740e-01,1.595e+00,4.543e-01,2.617e-01,1.822e-02,1.130e-01,5.891e-03
8.399e-02,8.766e-01,1.595e+00,4.555e-01,2.617e-01,1.822e-02,1.130e-01,5.889e-03
8.393e-02,8.792e-01,1.595e+00,4.566e-01,2.617e-01,1.822e-02,1.130e-01,5.888e-03
8.386e-02,8.819e-01,1.595e+00,4.577e-01,2.617e-01,1.822e-02,1.130e-01,5.888e-03
8.380e-02,8.845e-01,1.595e+00,4.589e-01,2.617e-01,1.822e-02,1.130e-01,5.887e-03
8.374e-02,8.871e-01,1.596e+00,4.600e-01,2.617e-01,1.822e-02,1.130e-01,5.887e-03
8.367e-02,8.897e-01,1.596e+00,4.611e-01,2.528e-01,1.822e-02,1.337e-01,5.887e-03
8.361e-02,8.923e-01,1.596e+00,4.625e-01,2.172e-01,-3.871e-02,1.445e-01,5.888e-03
8.355e-02,8.947e-01,1.596e+00,4.639e-01,2.172e-01,-3.871e-02,1.445e-01,5.888e-03
8.349e-02,8.970e-01,1.596e+00,4.653e-01,2.172e-01,-3.871e-02,1.445e-01,5.888e-03
8.344e-02,8.992e-01,1.595e+00,4.668e-01,2.172e-01,-3.871e-02,1.445e-01,5.886e-03
8.338e-02,9.013e-01,1.595e+00,4.682e-01,2.172e-01,-3.871e-02,1.445e-01,5.884e-03
8.333e-02,9.035e-01,1.594e+00,4.697e-01,2.172e-01,-3.871e-02,1.445e-01,5.881e-03
8.328e-02,9.057e-01,1.594e+00,4.711e-01,2.172e-01,-3.871e-02,1.445e-01,5.877e-03
8.323e-02,9.079e-01,1.594e+00,4.726e-01,2.172e-01,-3.871e-02,1.445e-01,5.872e-03
8.318e-02,9.101e-01,1.593e+00,4.740e-01,2.172e-01,-3.871e-02,1.445e-01,5.865e-03
8.313e-02,9.122e-01,1.593e+00,4.755e-01,1.223e-01,-8.529e-02,1.451e-01,5.858e-03
8.309e-02,9.140e-01,1.592e+00,4.769e-01,2.587e-01,2.340e-02,1.304e-01,5.851e-03
8.305e-02,9.160e-01,1.592e+00,4.782e-01,2.587e-01,2.340e-02,1.304e-01,5.843e-03
8.300e-02,9.184e-01,1.592e+00,4.795e-01,2.587e-01,2.340e-02,1.304e-01,5.832e-03
8.295e-02,9.209e-01,1.592e+00,4.808e-01,2.587e-01,2.340e-02,1.304e-01,5.820e-03
8.289e-02,9.235e-01,1.592e+00,4.821e-01,2.587e-01,2.340e-02,1.304e-01,5.808e-03
8.283e-02,9.261e-01,1.593e+00,4.834e-01,2.587e-01,2.340e-02,1.304e-01,5.797e-03
8.278e-02,9.287e-01,1.593e+00,4.847e-01,2.587e-01,2.340e-02,1.304e-01,5.786e-03
8.272e-02,9.313e-01,1.593e+00,4.860e-01,2.587e-01,2.340e-02,1.304e-01,5.776e-03
8.266e-02,9.339e-01,1.593e+00,4.873e-01,2.202e-01,-9.564e-02,1.445e-01,5.766e-03
8.261e-02,9.363e-01,1.593e+00,4.888e-01,2.202e-01,-1.283e-02,1.445e-01,5.756e-03
8.256e-02,9.386e-01,1.593e+00,4.902e-01,2.202e-01,-1.283e-02,1.445e-01,5.746e-03
8.251e-02,9.408e-01,1.592e+00,4.917e-01,2.202e-01,-1.283e-02,1.445e-01,5.735e-03
8.246e-02,9.430e-01,1.592e+00,4.931e-01,2.202e-01,-1.283e-02,1.445e-01,5.724e-03
8.241e-02,9.452e-01,1.592e+00,4.946e-01,2.202e-01,-1.283e-02,1.445e-01,5.712e-03
8.237e-02,9.474e-01,1.592e+00,4.960e-01,2.202e-01,-1.283e-02,1.445e-01,5.700e-03
8.232e-02,9.497e-01,1.592e+00,4.975e-01,2.202e-01,-1.283e-02,1.445e-01,5.688e-03
8.227e-02,9.519e-01,1.592e+00,4.989e-01,2.202e-01,-1.283e-02,1.445e-01,5.674e-03
8.223e-02,9.541e-01,1.592e+00,5.003e-01,2.142e-01,-6.976e-02,1.438e-01,5.661e-03
8.218e-02,9.563e-01,1.591e+00,5.018e-01,2.142e-01,-6.976e-02,1.438e-01,5.647e-03
8.214e-02,9.584e-01,1.591e+00,5.032e-01,2.587e-01,6.480e-02,1.250e-01,5.632e-03
8.209e-02,9.607e-01,1.591e+00,5.045e-01,2.587e-01,6.480e-02,1.250e-01,5.614e-03
8.204e-02,9.632e-01,1.591e+00,5.057e-01,2.587e-01,6.480e-02,1.250e-01,5.595e-03
8.199e-02,9.658e-01,1.591e+00,5.070e-01,2.587e-01,6.480e-02,1.250e-01,5.577e-03
8.194e-02,9.684e-01,1.592e+00,5.082e-01,2.587e-01,6.480e-02,1.250e-01,5.559e-03
8.188e-02,9.709e-01,1.592e+00,5.095e-01,2.587e-01,6.480e-02,1.250e-01,5.543e-03
8.182e-02,9.735e-01,1.593e+00,5.107e-01,2.587e-01,6.480e-02,1.250e-01,5.528e-03
8.177e-02,9.761e-01,1.593e+00,5.120e-01,2.617e-01,6.998e-02,1.237e-01,5.513e-03
8.171e-02,9.787e-01,1.594e+00,5.132e-01,2.617e-01,6.998e-02,1.237e-01,5.500e-03
8.165e-02,9.813e-01,1.594e+00,5.144e-01,2.617e-01,6.998e-02,1.237e-01,5.488e-03
8.158e-02,9.839e-01,1.595e+00,5.157e-01,2.587e-01,2.858e-02,1.304e-01,5.477e-03
8.152e-02,9.864e-01,1.595e+00,5.170e-01,2.587e-01,2.858e-02,1.304e-01,5.467e-03
8.146e-02,9.890e-01,1.596e+00,5.183e-01,2.587e-01,2.858e-02,1.304e-01,5.457e-03
8.139e-02,9.916e-01,1.596e+00,5.196e-01,2.587e-01,2.858e-02,1.304e-01,5.448e-03
8.133e-02,9.942e-01,1.596e+00,5.209e-01,2.142e-01,-7.493e-02,1.438e-01,5.439e-03
8.127e-02,9.966e-01,1.596e+00,5.223e-01,2.142e-01,-7.493e-02,1.438e-01,5.431e-03
8.121e-02,9.989e-01,1.595e+00,5.238e-01,2.142e-01,-7.493e-02,1.438e-01,5.423e-03
8.116e-02,1.001e+00,1.595e+00,5.252e-01,2.142e-01,-7.493e-02,1.438e-01,5.413e-03
8.111e-02,1.003e+00,1.594e+00,5.266e-01,2.142e-01,-7.493e-02,1.438e-01,5.402e-03
8.106e-02,1.005e+00,1.593e+00,5.281e-01,2.142e-01,-7.493e-02,1.438e-01,5.388e-03
8.101e-02,1.007e+00,1.593e+00,5.295e-01,2.528e-01,2.340e-02,1.016e-01,5.373e-03
8.096e-02,1.010e+00,1.592e+00,5.305e-01,2.528e-01,2.340e-02,1.016e-01,5.356e-03
8.091e-02,1.012e+00,1.592e+00,5.316e-01,2.528e-01,2.340e-02,1.016e-01,5.336e-03
8.085e-02,1.015e+00,1.592e+00,5.326e-01,2.587e-01,1.062e-01,1.284e-01,5.317e-03
8.080e-02,1.017e+00,1.593e+00,5.339e-01,2.587e-01,1.062e-01,1.284e-01,5.297e-03
8.074e-02,1.020e+00,1.594e+00,5.351e-01,2.587e-01,1.062e-01,1.284e-01,5.279e-03
8.068e-02,1.022e+00,1.594e+00,5.364e-01,2.587e-01,1.062e-01,1.284e-01,5.262e-03
8.062e-02,1.025e+00,1.595e+00,5.377e-01,2.587e-01,1.062e-01,1.284e-01,5.247e-03
8.056e-02,1.027e+00,1.596e+00,5.390e-01,2.587e-01,1.062e-01,1.284e-01,5.233e-03
8.049e-02,1.030e+00,1.596e+00,5.403e-01,2.172e-01,-3.871e-02,1.445e-01,5.222e-03
8.043e-02,1.032e+00,1.597e+00,5.417e-01,2.172e-01,-3.871e-02,1.445e-01,5.211e-03
8.037e-02,1.035e+00,1.597e+00,5.432e-01,2.172e-01,-3.871e-02,1.445e-01,5.202e-03
8.032e-02,1.037e+00,1.596e+00,5.446e-01,2.202e-01,2.340e-02,1.438e-01,5.192e-03
8.026e-02,1.039e+00,1.596e+00,5.460e-01,2.202e-01,2.340e-02,1.438e-01,5.181e-03
8.021e-02,1.041e+00,1.596e+00,5.475e-01,2.202e-01,2.340e-02,1.438e-01,5.169e-03
8.015e-02,1.043e+00,1.596e+00,5.489e-01,2.202e-01,2.340e-02,1.438e-01,5.158e-03
8.009e-02,1.046e+00,1.597e+00,5.504e-01,2.202e-01,2.340e-02,1.438e-01,5.148e-03
8.004e-02,1.048e+00,1.597e+00,5.518e-01,2.202e-01,2.340e-02,1.438e-01,5.137e-03
7.998e-02,1.050e+00,1.597e+00,5.532e-01,2.202e-01,2.340e-02,1.438e-01,5.127e-03
7.992e-02,1.052e+00,1.597e+00,5.547e-01,2.587e-01,9.068e-02,1.163e-01,5.117e-03
7.986e-02,1.055e+00,1.598e+00,5.558e-01,2.587e-01,9.068e-02,1.163e-01,5.107e-03
7.979e-02,1.057e+00,1.598e+00,5.570e-01,2.617e-01,9.068e-02,1.237e-01,5.098e-03
7.972e-02,1.060e+00,1.599e+00,5.582e-01,2.617e-01,9.068e-02,1.237e-01,5.090e-03
7.964e-02,1.062e+00,1.600e+00,5.595e-01,2.617e-01,9.068e-02,1.237e-01,5.082e-03
7.957e-02,1.065e+00,1.600e+00,5.607e-01,2.617e-01,9.068e-02,1.237e-01,5.076e-03
7.949e-02,1.067e+00,1.601e+00,5.619e-01,2.350e-01,7.873e-03,1.438e-01,5.072e-03
7.942e-02,1.070e+00,1.601e+00,5.634e-01,2.350e-01,7.873e-03,1.438e-01,5.068e-03
7.935e-02,1.072e+00,1.601e+00,5.648e-01,2.350e-01,7.873e-03,1.438e-01,5.065e-03
7.927e-02,1.075e+00,1.601e+00,5.663e-01,2.350e-01,7.873e-03,1.438e-01,5.061e-03
7.920e-02,1.077e+00,1.601e+00,5.677e-01,2.409e-01,1.217e-01,1.384e-01,5.058e-03
7.913e-02,1.079e+00,1.602e+00,5.691e-01,2.409e-01,1.217e-01,1.384e-01,5.056e-03
7.905e-02,1.082e+00,1.603e+00,5.705e-01,2.409e-01,1.217e-01,1.384e-01,5.055e-03
7.897e-02,1.084e+00,1.604e+00,5.719e-01,2.409e-01,1.217e-01,1.384e-01,5.056e-03
7.889e-02,1.087e+00,1.605e+00,5.732e-01,2.409e-01,1.217e-01,1.384e-01,5.060e-03
7.881e-02,1.089e+00,1.607e+00,5.746e-01,2.409e-01,1.217e-01,1.384e-01,5.067e-03
7.872e-02,1.091e+00,1.608e+00,5.760e-01,2.409e-01,1.217e-01,1.384e-01,5.076e-03
7.863e-02,1.094e+00,1.609e+00,5.774e-01,2.409e-01,1.217e-01,1.384e-01,5.088e-03
7.853e-02,1.096e+00,1.610e+00,5.788e-01,2.409e-01,1.217e-01,1.384e-01,5.103e-03
7.844e-02,1.099e+00,1.611e+00,5.802e-01,-7.934e-02,-2.835e-02,1.471e-01,5.121e-03
7.839e-02,1.100e+00,1.612e+00,5.816e-01,2.587e-01,1.424e-01,1.324e-01,5.129e-03
7.834e-02,1.101e+00,1.613e+00,5.830e-01,2.587e-01,1.424e-01,1.324e-01,5.139e-03
7.826e-02,1.103e+00,1.613e+00,5.843e-01,2.587e-01,1.424e-01,1.324e-01,5.159e-03
7.815e-02,1.105e+00,1.614e+00,5.856e-01,2.350e-01,-7.493e-02,1.431e-01,5.182e-03
7.805e-02,1.108e+00,1.614e+00,5.870e-01,2.350e-01,-7.493e-02,1.431e-01,5.208e-03
7.794e-02,1.110e+00,1.614e+00,5.885e-01,2.587e-01,1.424e-01,1.324e-01,5.232e-03
7.784e-02,1.113e+00,1.614e+00,5.898e-01,2.587e-01,1.424e-01,1.324e-01,5.255e-03
7.773e-02,1.115e+00,1.615e+00,5.911e-01,2.350e-01,-7.493e-02,1.431e-01,5.280e-03
7.762e-02,1.118e+00,1.615e+00,5.925e-01,3.928e-02,-1.526e-01,1.478e-01,5.306e-03
7.755e-02,1.119e+00,1.614e+00,5.940e-01,5.707e-02,7.873e-03,1.458e-01,5.322e-03
7.752e-02,1.120e+00,1.613e+00,5.955e-01,5.707e-02,7.873e-03,1.458e-01,5.329e-03
7.749e-02,1.121e+00,1.613e+00,5.969e-01,5.707e-02,7.873e-03,1.458e-01,5.335e-03
7.747e-02,1.121e+00,1.613e+00,5.984e-01,5.707e-02,7.873e-03,1.458e-01,5.340e-03
7.744e-02,1.122e+00,1.613e+00,5.999e-01,5.707e-02,7.873e-03,1.458e-01,5.345e-03
7.742e-02,1.122e+00,1.613e+00,6.013e-01,5.707e-02,7.873e-03,1.458e-01,5.350e-03
7.739e-02,1.123e+00,1.613e+00,6.028e-01,5.707e-02,7.873e-03,1.458e-01,5.355e-03
7.737e-02,1.123e+00,1.614e+00,6.042e-01,-2.003e-02,-1.283e-02,1.471e-01,5.360e-03
7.736e-02,1.124e+00,1.614e+00,6.057e-01,-2.003e-02,-1.283e-02,1.471e-01,5.362e-03
7.736e-02,1.124e+00,1.613e+00,6.072e-01,2.557e-01,9.586e-02,1.009e-01,5.361e-03
7.732e-02,1.125e+00,1.614e+00,6.082e-01,2.557e-01,9.586e-02,1.009e-01,5.370e-03
7.723e-02,1.127e+00,1.614e+00,6.092e-01,2.587e-01,4.410e-02,9.623e-02,5.389e-03
7.712e-02,1.129e+00,1.615e+00,6.101e-01,2.587e-01,4.410e-02,9.623e-02,5.413e-03
7.701e-02,1.132e+00,1.615e+00,6.111e-01,2.587e-01,4.410e-02,9.623e-02,5.438e-03
7.689e-02,1.134e+00,1.616e+00,6.121e-01,2.587e-01,4.410e-02,9.623e-02,5.465e-03
7.678e-02,1.137e+00,1.616e+00,6.130e-01,2.587e-01,4.410e-02,9.623e-02,5.493e-03
7.666e-02,1.139e+00,1.617e+00,6.140e-01,2.587e-01,8.551e-02,1.224e-01,5.522e-03
7.654e-02,1.142e+00,1.617e+00,6.152e-01,2.587e-01,8.551e-02,1.224e-01,5.552e-03
7.642e-02,1.145e+00,1.618e+00,6.164e-01,2.587e-01,8.551e-02,1.224e-01,5.582e-03
7.630e-02,1.147e+00,1.618e+00,6.177e-01,2.617e-01,2.858e-02,1.096e-01,5.614e-03
7.617e-02,1.150e+00,1.619e+00,6.188e-01,2.617e-01,2.858e-02,1.096e-01,5.648e-03
7.605e-02,1.152e+00,1.619e+00,6.199e-01,2.617e-01,2.858e-02,1.096e-01,5.682e-03
7.592e-02,1.155e+00,1.620e+00,6.210e-01,2.617e-01,2.858e-02,1.096e-01,5.717e-03
7.579e-02,1.158e+00,1.620e+00,6.221e-01,2.617e-01,2.858e-02,1.096e-01,5.752e-03
7.567e-02,1.160e+00,1.620e+00,6.231e-01,2.320e-01,2.340e-02,1.438e-01,5.788e-03
7.554e-02,1.163e+00,1.620e+00,6.246e-01,2.320e-01,2.340e-02,1.438e-01,5.822e-03
7.542e-02,1.165e+00,1.621e+00,6.260e-01,2.320e-01,2.340e-02,1.438e-01,5.855e-03
7.531e-02,1.167e+00,1.621e+00,6.275e-01,2.320e-01,2.340e-02,1.438e-01,5.888e-03
7.519e-02,1.170e+00,1.621e+00,6.289e-01,2.261e-01,-4.388e-02,1.445e-01,5.921e-03
7.507e-02,1.172e+00,1.621e+00,6.303e-01,2.261e-01,-4.388e-02,1.445e-01,5.953e-03
7.496e-02,1.174e+00,1.621e+00,6.318e-01,2.261e-01,-4.388e-02,1.445e-01,5.985e-03
7.485e-02,1.177e+00,1.620e+00,6.332e-01,2.261e-01,-4.388e-02,1.445e-01,6.015e-03
7.474e-02,1.179e+00,1.620e+00,6.347e-01,2.617e-01,9.068e-02,1.257e-01,6.044e-03
7.462e-02,1.181e+00,1.620e+00,6.359e-01,2.617e-01,9.068e-02,1.257e-01,6.074e-03
7.449e-02,1.184e+00,1.620e+00,6.372e-01,2.617e-01,9.068e-02,1.257e-01,6.105e-03
7.437e-02,1.186e+00,1.621e+00,6.385e-01,2.617e-01,9.068e-02,1.257e-01,6.138e-03
7.424e-02,1.189e+00,1.621e+00,6.397e-01,2.617e-01,9.068e-02,1.257e-01,6.172e-03
7.411e-02,1.191e+00,1.622e+00,6.410e-01,2.587e-01,3.893e-02,1.284e-01,6.208e-03
7.398e-02,1.194e+00,1.622e+00,6.422e-01,2.587e-01,3.893e-02,1.284e-01,6.244e-03
7.384e-02,1.197e+00,1.623e+00,6.435e-01,2.587e-01,3.893e-02,1.284e-01,6.282e-03
7.371e-02,1.199e+00,1.623e+00,6.448e-01,2.261e-01,-1.283e-02,1.445e-01,6.320e-03
7.358e-02,1.202e+00,1.623e+00,6.463e-01,2.261e-01,-1.283e-02,1.445e-01,6.357e-03
7.346e-02,1.204e+00,1.623e+00,6.477e-01,2.261e-01,-1.283e-02,1.445e-01,6.391e-03
7.334e-02,1.206e+00,1.623e+00,6.491e-01,2.261e-01,-1.283e-02,1.445e-01,6.425e-03
7.322e-02,1.208e+00,1.623e+00,6.506e-01,2.261e-01,-1.283e-02,1.445e-01,6.458e-03
7.310e-02,1.211e+00,1.623e+00,6.520e-01,2.142e-01,-8.529e-02,1.451e-01,6.490e-03
7.298e-02,1.213e+00,1.622e+00,6.535e-01,2.142e-01,-8.529e-02,1.451e-01,6.521e-03
7.287e-02,1.215e+00,1.622e+00,6.549e-01,2.142e-01,-8.529e-02,1.451e-01,6.549e-03
7.276e-02,1.217e+00,1.621e+00,6.564e-01,2.142e-01,-8.529e-02,1.451e-01,6.576e-03
7.266e-02,1.219e+00,1.620e+00,6.578e-01,2.142e-01,-8.529e-02,1.451e-01,6.600e-03
7.255e-02,1.222e+00,1.619e+00,6.593e-01,1.490e-01,-1.215e-01,1.458e-01,6.622e-03
7.246e-02,1.223e+00,1.618e+00,6.608e-01,2.617e-01,6.998e-02,1.324e-01,6.640e-03
7.236e-02,1.226e+00,1.618e+00,6.621e-01,2.617e-01,6.998e-02,1.324e-01,6.657e-03
7.225e-02,1.228e+00,1.618e+00,6.634e-01,2.617e-01,6.998e-02,1.324e-01,6.677e-03
7.213e-02,1.230e+00,1.618e+00,6.647e-01,2.617e-01,6.998e-02,1.324e-01,6.699e-03
7.201e-02,1.233e+00,1.619e+00,6.660e-01,2.409e-01,5.445e-02,1.371e-01,6.721e-03
7.189e-02,1.236e+00,1.619e+00,6.674e-01,2.409e-01,5.445e-02,1.371e-01,6.744e-03
7.177e-02,1.238e+00,1.620e+00,6.688e-01,2.409e-01,5.445e-02,1.371e-01,6.767e-03
7.165e-02,1.240e+00,1.620e+00,6.702e-01,1.846e-01,-6.458e-02,1.458e-01,6.790e-03
7.154e-02,1.243e+00,1.620e+00,6.716e-01,1.846e-01,-6.458e-02,1.458e-01,6.812e-03
7.144e-02,1.245e+00,1.620e+00,6.731e-01,1.846e-01,-6.458e-02,1.458e-01,6.831e-03
7.135e-02,1.246e+00,1.619e+00,6.745e-01,1.846e-01,-6.458e-02,1.458e-01,6.848e-03
7.126e-02,1.248e+00,1.619e+00,6.760e-01,1.846e-01,-6.458e-02,1.458e-01,6.864e-03
7.117e-02,1.250e+00,1.618e+00,6.775e-01,1.846e-01,-6.458e-02,1.458e-01,6.878e-03
7.109e-02,1.252e+00,1.617e+00,6.789e-01,1.846e-01,-6.458e-02,1.458e-01,6.891e-03
7.100e-02,1.254e+00,1.617e+00,6.804e-01,2.261e-01,-2.318e-02,1.445e-01,6.902e-03
7.091e-02,1.256e+00,1.616e+00,6.818e-01,2.261e-01,-2.318e-02,1.445e-01,6.913e-03
7.081e-02,1.258e+00,1.616e+00,6.833e-01,2.261e-01,-2.318e-02,1.445e-01,6.924e-03
7.071e-02,1.260e+00,1.616e+00,6.847e-01,2.261e-01,-2.318e-02,1.445e-01,6.934e-03
7.061e-02,1.263e+00,1.616e+00,6.861e-01,2.646e-01,4.410e-02,1.324e-01,6.944e-03
7.050e-02,1.265e+00,1.615e+00,6.875e-01,2.646e-01,4.410e-02,1.324e-01,6.953e-03
7.038e-02,1.268e+00,1.616e+00,6.888e-01,2.646e-01,4.410e-02,1.324e-01,6.963e-03
7.027e-02,1.270e+00,1.616e+00,6.901e-01,2.646e-01,4.410e-02,1.324e-01,6.973e-03
7.015e-02,1.273e+00,1.616e+00,6.914e-01,2.646e-01,4.410e-02,1.324e-01,6.984e-03
7.003e-02,1.275e+00,1.616e+00,6.928e-01,2.646e-01,4.410e-02,1.324e-01,6.994e-03
6.991e-02,1.278e+00,1.617e+00,6.941e-01,2.261e-01,1.822e-02,1.445e-01,7.005e-03
6.980e-02,1.280e+00,1.617e+00,6.955e-01,2.261e-01,1.822e-02,1.445e-01,7.016e-03
6.969e-02,1.283e+00,1.617e+00,6.970e-01,1.460e-01,-6.976e-02,1.451e-01,7.026e-03
6.960e-02,1.285e+00,1.617e+00,6.984e-01,1.460e-01,-6.976e-02,1.451e-01,7.034e-03
6.953e-02,1.286e+00,1.616e+00,6.999e-01,1.460e-01,-6.976e-02,1.451e-01,7.040e-03
6.946e-02,1.288e+00,1.616e+00,7.013e-01,1.460e-01,-6.976e-02,1.451e-01,7.045e-03
6.939e-02,1.289e+00,1.615e+00,7.028e-01,1.460e-01,-6.976e-02,1.451e-01,7.048e-03
6.933e-02,1.291e+00,1.614e+00,7.042e-01,1.816e-01,6.480e-02,1.451e-01,7.050e-03
6.926e-02,1.292e+00,1.614e+00,7.057e-01,1.816e-01,6.480e-02,1.451e-01,7.052e-03
6.918e-02,1.294e+00,1.614e+00,7.071e-01,1.460e-01,-6.976e-02,1.451e-01,7.054e-03
6.911e-02,1.296e+00,1.614e+00,7.086e-01,1.460e-01,-6.976e-02,1.451e-01,7.056e-03
6.904e-02,1.297e+00,1.614e+00,7.100e-01,1.816e-01,6.480e-02,1.451e-01,7.057e-03
6.897e-02,1.299e+00,1.614e+00,7.115e-01,1.816e-01,6.480e-02,1.451e-01,7.058e-03
6.890e-02,1.301e+00,1.614e+00,7.129e-01,2.498e-01,-6.458e-02,1.029e-01,7.059e-03
6.881e-02,1.303e+00,1.614e+00,7.140e-01,2.557e-01,8.033e-02,1.364e-01,7.060e-03
6.870e-02,1.305e+00,1.614e+00,7.153e-01,2.557e-01,8.033e-02,1.364e-01,7.062e-03
6.859e-02,1.308e+00,1.615e+00,7.167e-01,2.557e-01,8.033e-02,1.364e-01,7.064e-03
6.848e-02,1.310e+00,1.616e+00,7.181e-01,2.557e-01,8.033e-02,1.364e-01,7.067e-03
6.836e-02,1.313e+00,1.616e+00,7.194e-01,2.557e-01,8.033e-02,1.364e-01,7.072e-03
6.825e-02,1.315e+00,1.617e+00,7.208e-01,2.557e-01,8.033e-02,1.364e-01,7.078e-03
6.813e-02,1.318e+00,1.618e+00,7.222e-01,2.557e-01,8.033e-02,1.364e-01,7.085e-03
6.801e-02,1.320e+00,1.619e+00,7.235e-01,2.557e-01,8.033e-02,1.364e-01,7.094e-03
6.788e-02,1.323e+00,1.619e+00,7.249e-01,2.380e-01,9.586e-02,1.438e-01,7.104e-03
6.776e-02,1.325e+00,1.620e+00,7.263e-01,2.380e-01,9.586e-02,1.438e-01,7.116e-03
6.764e-02,1.328e+00,1.621e+00,7.278e-01,2.380e-01,9.586e-02,1.438e-01,7.129e-03
6.752e-02,1.330e+00,1.622e+00,7.292e-01,2.380e-01,9.586e-02,1.438e-01,7.144e-03
6.740e-02,1.333e+00,1.623e+00,7.306e-01,2.380e-01,9.586e-02,1.438e-01,7.160e-03
6.727e-02,1.335e+00,1.624e+00,7.321e-01,2.380e-01,9.586e-02,1.438e-01,7.179e-03
6.714e-02,1.337e+00,1.625e+00,7.335e-01,2.380e-01,9.586e-02,1.438e-01,7.200e-03
6.701e-02,1.340e+00,1.626e+00,7.350e-01,2.380e-01,9.586e-02,1.438e-01,7.222e-03
6.688e-02,1.342e+00,1.627e+00,7.364e-01,2.380e-01,9.586e-02,1.438e-01,7.247e-03
6.675e-02,1.345e+00,1.628e+00,7.378e-01,1.460e-01,-4.388e-02,1.451e-01,7.273e-03
6.663e-02,1.347e+00,1.628e+00,7.393e-01,2.587e-01,9.068e-02,1.344e-01,7.297e-03
6.651e-02,1.349e+00,1.628e+00,7.406e-01,2.587e-01,9.068e-02,1.344e-01,7.321e-03
6.637e-02,1.351e+00,1.629e+00,7.420e-01,2.587e-01,9.068e-02,1.344e-01,7.351e-03
6.623e-02,1.354e+00,1.630e+00,7.433e-01,2.587e-01,9.068e-02,1.344e-01,7.382e-03
6.608e-02,1.356e+00,1.630e+00,7.447e-01,2.587e-01,9.068e-02,1.344e-01,7.415e-03
6.593e-02,1.359e+00,1.631e+00,7.460e-01,2.587e-01,9.068e-02,1.344e-01,7.450e-03
6.577e-02,1.361e+00,1.631e+00,7.473e-01,2.113e-01,-3.871e-02,1.445e-01,7.486e-03
6.563e-02,1.364e+00,1.632e+00,7.488e-01,2.142e-01,-2.318e-02,1.451e-01,7.520e-03
6.549e-02,1.366e+00,1.632e+00,7.502e-01,2.142e-01,-2.318e-02,1.451e-01,7.551e-03
6.536e-02,1.368e+00,1.631e+00,7.517e-01,2.142e-01,-2.318e-02,1.451e-01,7.581e-03
6.523e-02,1.370e+00,1.631e+00,7.531e-01,2.142e-01,-2.318e-02,1.451e-01,7.610e-03
6.510e-02,1.372e+00,1.631e+00,7.546e-01,2.142e-01,-2.318e-02,1.451e-01,7.639e-03
6.497e-02,1.374e+00,1.631e+00,7.560e-01,2.142e-01,-2.318e-02,1.451e-01,7.666e-03
6.484e-02,1.377e+00,1.630e+00,7.575e-01,2.142e-01,-2.318e-02,1.451e-01,7.693e-03
6.472e-02,1.379e+00,1.630e+00,7.589e-01,1.994e-01,-4.906e-02,1.451e-01,7.719e-03
6.459e-02,1.381e+00,1.630e+00,7.604e-01,1.994e-01,-4.906e-02,1.451e-01,7.743e-03
6.447e-02,1.383e+00,1.629e+00,7.619e-01,1.994e-01,-4.906e-02,1.451e-01,7.765e-03
6.436e-02,1.385e+00,1.629e+00,7.633e-01,-1.031e-01,-1.474e-01,1.491e-01,7.786e-03
6.431e-02,1.386e+00,1.628e+00,7.648e-01,2.498e-01,7.515e-02,1.331e-01,7.794e-03
6.426e-02,1.387e+00,1.628e+00,7.661e-01,2.498e-01,7.515e-02,1.331e-01,7.802e-03
6.414e-02,1.389e+00,1.628e+00,7.675e-01,2.498e-01,7.515e-02,1.331e-01,7.821e-03
6.400e-02,1.391e+00,1.629e+00,7.688e-01,2.498e-01,7.515e-02,1.331e-01,7.843e-03
6.386e-02,1.393e+00,1.629e+00,7.701e-01,2.498e-01,7.515e-02,1.331e-01,7.867e-03
6.371e-02,1.396e+00,1.630e+00,7.714e-01,2.498e-01,7.515e-02,1.331e-01,7.893e-03
6.356e-02,1.398e+00,1.631e+00,7.728e-01,2.380e-01,-1.283e-02,1.398e-01,7.921e-03
6.342e-02,1.401e+00,1.631e+00,7.742e-01,2.380e-01,-1.283e-02,1.398e-01,7.949e-03
6.327e-02,1.403e+00,1.631e+00,7.756e-01,2.380e-01,-1.283e-02,1.398e-01,7.976e-03
6.313e-02,1.406e+00,1.631e+00,7.770e-01,9.265e-02,-4.388e-02,1.458e-01,8.003e-03
6.302e-02,1.407e+00,1.631e+00,7.784e-01,9.265e-02,-4.388e-02,1.458e-01,8.023e-03
6.295e-02,1.409e+00,1.631e+00,7.799e-01,9.265e-02,-4.388e-02,1.458e-01,8.035e-03
6.289e-02,1.410e+00,1.630e+00,7.813e-01,9.265e-02,-4.388e-02,1.458e-01,8.045e-03
6.283e-02,1.411e+00,1.630e+00,7.828e-01,9.265e-02,-4.388e-02,1.458e-01,8.054e-03
6.278e-02,1.411e+00,1.629e+00,7.843e-01,9.265e-02,-4.388e-02,1.458e-01,8.063e-03
6.272e-02,1.412e+00,1.629e+00,7.857e-01,9.265e-02,-4.388e-02,1.458e-01,8.071e-03
6.267e-02,1.413e+00,1.628e+00,7.872e-01,9.265e-02,-4.388e-02,1.458e-01,8.078e-03
6.261e-02,1.414e+00,1.628e+00,7.886e-01,1.727e-01,-3.353e-02,1.445e-01,8.085e-03
6.254e-02,1.416e+00,1.628e+00,7.901e-01,1.727e-01,-3.353e-02,1.445e-01,8.094e-03
6.245e-02,1.417e+00,1.627e+00,7.915e-01,2.498e-01,1.822e-02,1.431e-01,8.105e-03
6.234e-02,1.419e+00,1.627e+00,7.930e-01,2.498e-01,1.822e-02,1.431e-01,8.117e-03
6.221e-02,1.421e+00,1.627e+00,7.944e-01,2.498e-01,1.822e-02,1.431e-01,8.131e-03
6.207e-02,1.424e+00,1.627e+00,7.958e-01,2.498e-01,1.822e-02,1.431e-01,8.146e-03
6.192e-02,1.426e+00,1.628e+00,7.972e-01,2.320e-01,2.698e-03,1.445e-01,8.160e-03
6.179e-02,1.429e+00,1.628e+00,7.987e-01,2.320e-01,2.698e-03,1.445e-01,8.175e-03
6.165e-02,1.431e+00,1.628e+00,8.001e-01,2.320e-01,2.698e-03,1.445e-01,8.189e-03
6.152e-02,1.434e+00,1.628e+00,8.016e-01,2.261e-01,-3.871e-02,1.451e-01,8.202e-03
6.139e-02,1.436e+00,1.628e+00,8.030e-01,2.261e-01,-3.871e-02,1.451e-01,8.215e-03
6.126e-02,1.438e+00,1.627e+00,8.045e-01,2.261e-01,-3.871e-02,1.451e-01,8.226e-03
6.113e-02,1.440e+00,1.627e+00,8.059e-01,2.261e-01,-3.871e-02,1.451e-01,8.236e-03
6.100e-02,1.443e+00,1.627e+00,8.074e-01,2.261e-01,-3.871e-02,1.451e-01,8.246e-03
6.088e-02,1.445e+00,1.626e+00,8.088e-01,2.261e-01,-3.871e-02,1.451e-01,8.253e-03
6.075e-02,1.447e+00,1.626e+00,8.103e-01,6.003e-02,-1.215e-01,1.458e-01,8.260e-03
6.067e-02,1.449e+00,1.625e+00,8.117e-01,6.003e-02,-1.215e-01,1.458e-01,8.264e-03
6.062e-02,1.450e+00,1.624e+00,8.132e-01,6.003e-02,-1.215e-01,1.458e-01,8.265e-03
6.058e-02,1.450e+00,1.623e+00,8.147e-01,6.003e-02,-1.215e-01,1.458e-01,8.265e-03
6.055e-02,1.451e+00,1.622e+00,8.161e-01,1.164e-01,-9.564e-02,1.465e-01,8.264e-03
6.051e-02,1.452e+00,1.620e+00,8.176e-01,2.528e-01,1.305e-02,1.190e-01,8.262e-03
6.043e-02,1.453e+00,1.620e+00,8.188e-01,2.528e-01,1.305e-02,1.190e-01,8.256e-03
6.032e-02,1.456e+00,1.620e+00,8.200e-01,2.528e-01,1.305e-02,1.190e-01,8.247e-03
6.020e-02,1.458e+00,1.620e+00,8.212e-01,2.528e-01,1.305e-02,1.190e-01,8.237e-03
6.007e-02,1.461e+00,1.620e+00,8.223e-01,2.528e-01,1.305e-02,1.190e-01,8.227e-03
5.995e-02,1.463e+00,1.620e+00,8.235e-01,2.528e-01,1.305e-02,1.190e-01,8.216e-03
5.982e-02,1.466e+00,1.620e+00,8.247e-01,2.291e-01,7.873e-03,1.445e-01,8.205e-03
5.970e-02,1.468e+00,1.620e+00,8.262e-01,2.291e-01,7.873e-03,1.445e-01,8.195e-03
5.959e-02,1.470e+00,1.621e+00,8.276e-01,2.291e-01,7.873e-03,1.445e-01,8.184e-03
5.947e-02,1.473e+00,1.621e+00,8.291e-01,1.846e-01,-2.318e-02,1.451e-01,8.174e-03
5.936e-02,1.475e+00,1.621e+00,8.305e-01,1.846e-01,-2.318e-02,1.451e-01,8.164e-03
5.927e-02,1.477e+00,1.620e+00,8.320e-01,1.846e-01,-2.318e-02,1.451e-01,8.154e-03
5.918e-02,1.479e+00,1.620e+00,8.334e-01,1.846e-01,-2.318e-02,1.451e-01,8.144e-03
5.908e-02,1.481e+00,1.620e+00,8.349e-01,1.846e-01,-2.318e-02,1.451e-01,8.134e-03
5.899e-02,1.482e+00,1.620e+00,8.363e-01,1.846e-01,-2.318e-02,1.451e-01,8.122e-03
5.890e-02,1.484e+00,1.619e+00,8.378e-01,1.846e-01,-2.318e-02,1.451e-01,8.110e-03
5.881e-02,1.486e+00,1.619e+00,8.392e-01,2.741e-02,-1.112e-01,1.465e-01,8.097e-03
5.876e-02,1.487e+00,1.619e+00,8.407e-01,2.741e-02,-1.112e-01,1.465e-01,8.089e-03
5.873e-02,1.488e+00,1.618e+00,8.421e-01,2.741e-02,-1.112e-01,1.465e-01,8.084e-03
5.871e-02,1.488e+00,1.617e+00,8.436e-01,2.528e-01,7.873e-03,1.337e-01,8.081e-03
5.866e-02,1.489e+00,1.616e+00,8.450e-01,2.528e-01,7.873e-03,1.337e-01,8.068e-03
5.856e-02,1.492e+00,1.616e+00,8.463e-01,2.528e-01,7.873e-03,1.337e-01,8.045e-03
5.845e-02,1.494e+00,1.616e+00,8.476e-01,2.528e-01,7.873e-03,1.337e-01,8.018e-03
5.834e-02,1.496e+00,1.616e+00,8.490e-01,2.261e-01,-2.478e-03,1.451e-01,7.990e-03
5.823e-02,1.499e+00,1.616e+00,8.504e-01,2.261e-01,-2.478e-03,1.451e-01,7.963e-03
5.813e-02,1.501e+00,1.616e+00,8.519e-01,2.261e-01,-2.478e-03,1.451e-01,7.936e-03
5.802e-02,1.503e+00,1.616e+00,8.533e-01,2.261e-01,-2.478e-03,1.451e-01,7.910e-03
5.792e-02,1.506e+00,1.616e+00,8.548e-01,2.261e-01,-2.478e-03,1.451e-01,7.882e-03
5.782e-02,1.508e+00,1.616e+00,8.562e-01,1.668e-01,-4.906e-02,1.451e-01,7.855e-03
5.773e-02,1.510e+00,1.616e+00,8.577e-01,1.668e-01,-4.906e-02,1.451e-01,7.830e-03
5.765e-02,1.512e+00,1.615e+00,8.591e-01,1.668e-01,-4.906e-02,1.451e-01,7.807e-03
5.757e-02,1.514e+00,1.615e+00,8.606e-01,1.668e-01,-4.906e-02,1.451e-01,7.783e-03
5.750e-02,1.515e+00,1.614e+00,8.620e-01,1.668e-01,-4.906e-02,1.451e-01,7.760e-03
5.743e-02,1.517e+00,1.614e+00,8.635e-01,2.261e-01,7.515e-02,1.445e-01,7.735e-03
5.734e-02,1.519e+00,1.614e+00,8.649e-01,2.261e-01,1.166e-01,1.445e-01,7.705e-03
5.725e-02,1.521e+00,1.615e+00,8.664e-01,1.075e-01,-1.060e-01,1.471e-01,7.673e-03
5.717e-02,1.523e+00,1.615e+00,8.678e-01,1.075e-01,-1.060e-01,1.471e-01,7.647e-03
5.712e-02,1.524e+00,1.614e+00,8.693e-01,2.261e-01,1.166e-01,1.445e-01,7.628e-03
5.705e-02,1.526e+00,1.614e+00,8.708e-01,2.557e-01,1.994e-01,1.438e-01,7.602e-03
5.695e-02,1.528e+00,1.615e+00,8.722e-01,2.291e-01,-1.283e-02,1.451e-01,7.568e-03
5.685e-02,1.530e+00,1.615e+00,8.736e-01,2.291e-01,-1.283e-02,1.451e-01,7.534e-03
5.675e-02,1.532e+00,1.615e+00,8.751e-01,2.291e-01,-1.283e-02,1.451e-01,7.500e-03
5.665e-02,1.535e+00,1.615e+00,8.765e-01,2.291e-01,-1.283e-02,1.451e-01,7.465e-03
5.654e-02,1.537e+00,1.615e+00,8.780e-01,2.291e-01,-1.283e-02,1.451e-01,7.430e-03
5.644e-02,1.539e+00,1.615e+00,8.794e-01,2.291e-01,-1.283e-02,1.451e-01,7.393e-03
5.634e-02,1.542e+00,1.615e+00,8.809e-01,2.291e-01,-1.283e-02,1.451e-01,7.357e-03
5.624e-02,1.544e+00,1.615e+00,8.824e-01,1.846e-01,-6.976e-02,1.451e-01,7.319e-03
5.615e-02,1.546e+00,1.615e+00,8.838e-01,1.846e-01,-6.976e-02,1.451e-01,7.283e-03
5.606e-02,1.548e+00,1.614e+00,8.853e-01,1.490e-01,1.683e-01,1.451e-01,7.249e-03
5.599e-02,1.550e+00,1.614e+00,8.867e-01,5.707e-02,9.586e-02,1.471e-01,7.218e-03
5.594e-02,1.551e+00,1.615e+00,8.882e-01,5.707e-02,9.586e-02,1.471e-01,7.198e-03
5.590e-02,1.552e+00,1.616e+00,8.896e-01,5.707e-02,9.586e-02,1.471e-01,7.185e-03
5.587e-02,1.552e+00,1.617e+00,8.911e-01,5.707e-02,9.586e-02,1.471e-01,7.175e-03
5.585e-02,1.553e+00,1.618e+00,8.926e-01,5.707e-02,9.586e-02,1.471e-01,7.167e-03
5.582e-02,1.553e+00,1.619e+00,8.941e-01,5.707e-02,9.586e-02,1.471e-01,7.159e-03
5.579e-02,1.554e+00,1.620e+00,8.955e-01,5.707e-02,9.586e-02,1.471e-01,7.151e-03
5.576e-02,1.554e+00,1.621e+00,8.970e-01,2.528e-01,6.480e-02,1.438e-01,7.145e-03
5.569e-02,1.556e+00,1.622e+00,8.984e-01,2.528e-01,6.480e-02,1.438e-01,7.129e-03
5.558e-02,1.558e+00,1.623e+00,8.999e-01,2.528e-01,6.480e-02,1.438e-01,7.106e-03
5.545e-02,1.560e+00,1.623e+00,9.013e-01,2.528e-01,6.480e-02,1.438e-01,7.081e-03
5.532e-02,1.563e+00,1.624e+00,9.028e-01,2.528e-01,6.480e-02,1.438e-01,7.057e-03
5.519e-02,1.566e+00,1.625e+00,9.042e-01,2.587e-01,2.858e-02,1.431e-01,7.033e-03
5.505e-02,1.568e+00,1.625e+00,9.056e-01,2.231e-01,-2.318e-02,1.465e-01,7.010e-03
5.492e-02,1.570e+00,1.625e+00,9.071e-01,2.231e-01,-2.318e-02,1.465e-01,6.989e-03
5.479e-02,1.573e+00,1.625e+00,9.086e-01,2.231e-01,-2.318e-02,1.465e-01,6.968e-03
5.467e-02,1.575e+00,1.625e+00,9.100e-01,2.231e-01,-2.318e-02,1.465e-01,6.946e-03
5.455e-02,1.577e+00,1.625e+00,9.115e-01,2.231e-01,-2.318e-02,1.465e-01,6.924e-03
5.443e-02,1.580e+00,1.624e+00,9.129e-01,2.231e-01,-2.318e-02,1.465e-01,6.900e-03
5.431e-02,1.582e+00,1.624e+00,9.144e-01,2.231e-01,-2.318e-02,1.465e-01,6.875e-03
5.419e-02,1.584e+00,1.624e+00,9.159e-01,2.498e-01,1.942e-01,1.451e-01,6.850e-03
5.407e-02,1.586e+00,1.624e+00,9.173e-01,2.498e-01,1.942e-01,1.451e-01,6.823e-03
5.394e-02,1.589e+00,1.626e+00,9.188e-01,-1.713e-01,9.586e-02,1.478e-01,6.796e-03
5.390e-02,1.589e+00,1.627e+00,9.203e-01,-1.713e-01,9.586e-02,1.478e-01,6.789e-03
5.395e-02,1.588e+00,1.628e+00,9.217e-01,-1.713e-01,9.586e-02,1.478e-01,6.798e-03
5.404e-02,1.587e+00,1.629e+00,9.232e-01,2.528e-01,8.033e-02,1.317e-01,6.809e-03
5.403e-02,1.587e+00,1.630e+00,9.245e-01,2.528e-01,8.033e-02,1.317e-01,6.809e-03
5.393e-02,1.589e+00,1.631e+00,9.258e-01,2.528e-01,5.445e-02,1.458e-01,6.798e-03
5.379e-02,1.591e+00,1.631e+00,9.273e-01,2.528e-01,5.445e-02,1.458e-01,6.786e-03
5.364e-02,1.594e+00,1.632e+00,9.288e-01,2.528e-01,5.445e-02,1.458e-01,6.773e-03
5.348e-02,1.596e+00,1.632e+00,9.302e-01,2.528e-01,5.445e-02,1.458e-01,6.761e-03
5.333e-02,1.599e+00,1.633e+00,9.317e-01,2.528e-01,5.445e-02,1.458e-01,6.750e-03
5.317e-02,1.601e+00,1.633e+00,9.331e-01,2.528e-01,9.068e-02,1.445e-01,6.739e-03
5.301e-02,1.604e+00,1.634e+00,9.346e-01,2.528e-01,9.068e-02,1.445e-01,6.730e-03
5.285e-02,1.606e+00,1.635e+00,9.360e-01,2.528e-01,9.068e-02,1.445e-01,6.721e-03
5.268e-02,1.609e+00,1.636e+00,9.375e-01,2.528e-01,9.068e-02,1.445e-01,6.714e-03
5.252e-02,1.611e+00,1.637e+00,9.389e-01,2.231e-01,1.787e-01,1.458e-01,6.708e-03
5.236e-02,1.614e+00,1.638e+00,9.404e-01,2.231e-01,1.787e-01,1.458e-01,6.704e-03
5.220e-02,1.616e+00,1.640e+00,9.418e-01,1.490e-01,-1.319e-01,1.458e-01,6.703e-03
5.207e-02,1.618e+00,1.640e+00,9.433e-01,1.638e-01,-8.011e-02,1.465e-01,6.704e-03
5.195e-02,1.620e+00,1.639e+00,9.448e-01,1.638e-01,-8.011e-02,1.465e-01,6.704e-03
5.184e-02,1.621e+00,1.639e+00,9.462e-01,1.846e-01,9.068e-02,1.451e-01,6.702e-03
5.172e-02,1.623e+00,1.639e+00,9.477e-01,1.846e-01,9.068e-02,1.451e-01,6.700e-03
5.160e-02,1.625e+00,1.639e+00,9.491e-01,2.469e-01,5.445e-02,1.451e-01,6.697e-03
5.145e-02,1.627e+00,1.640e+00,9.506e-01,2.469e-01,5.445e-02,1.451e-01,6.695e-03
5.129e-02,1.629e+00,1.640e+00,9.520e-01,2.469e-01,5.445e-02,1.451e-01,6.694e-03
5.112e-02,1.632e+00,1.641e+00,9.535e-01,2.172e-01,2.858e-02,1.458e-01,6.693e-03
5.095e-02,1.634e+00,1.641e+00,9.549e-01,1.846e-01,-3.353e-02,1.458e-01,6.693e-03
5.081e-02,1.636e+00,1.642e+00,9.564e-01,1.846e-01,-3.353e-02,1.458e-01,6.693e-03
5.067e-02,1.638e+00,1.641e+00,9.579e-01,1.846e-01,-3.353e-02,1.458e-01,6.692e-03
5.054e-02,1.640e+00,1.641e+00,9.593e-01,1.846e-01,-3.353e-02,1.458e-01,6.690e-03
5.041e-02,1.642e+00,1.641e+00,9.608e-01,1.846e-01,-3.353e-02,1.458e-01,6.687e-03
5.028e-02,1.644e+00,1.640e+00,9.622e-01,1.846e-01,-3.353e-02,1.458e-01,6.683e-03
5.015e-02,1.645e+00,1.640e+00,9.637e-01,1.846e-01,-3.353e-02,1.458e-01,6.678e-03
5.002e-02,1.647e+00,1.640e+00,9.651e-01,2.053e-01,-1.283e-02,1.471e-01,6.671e-03
4.989e-02,1.649e+00,1.639e+00,9.666e-01,2.053e-01,-1.283e-02,1.471e-01,6.664e-03
4.975e-02,1.651e+00,1.639e+00,9.681e-01,9.265e-02,-1.800e-02,1.465e-01,6.655e-03
4.964e-02,1.653e+00,1.639e+00,9.695e-01,9.265e-02,-1.800e-02,1.465e-01,6.648e-03
4.957e-02,1.654e+00,1.639e+00,9.710e-01,9.265e-02,-1.800e-02,1.465e-01,6.642e-03
4.950e-02,1.655e+00,1.639e+00,9.725e-01,7.189e-02,7.515e-02,1.458e-01,6.636e-03
4.944e-02,1.656e+00,1.639e+00,9.739e-01,9.265e-02,-1.800e-02,1.465e-01,6.632e-03
4.938e-02,1.657e+00,1.639e+00,9.754e-01,2.231e-01,4.410e-02,1.471e-01,6.627e-03
4.928e-02,1.658e+00,1.639e+00,9.769e-01,2.231e-01,4.410e-02,1.471e-01,6.619e-03
4.915e-02,1.660e+00,1.640e+00,9.783e-01,2.231e-01,4.410e-02,1.471e-01,6.608e-03
4.900e-02,1.662e+00,1.640e+00,9.798e-01,2.231e-01,4.410e-02,1.471e-01,6.597e-03
4.884e-02,1.664e+00,1.641e+00,9.813e-01,2.498e-01,3.893e-02,1.458e-01,6.585e-03
4.868e-02,1.667e+00,1.641e+00,9.827e-01,2.498e-01,3.893e-02,1.458e-01,6.573e-03
4.850e-02,1.669e+00,1.641e+00,9.842e-01,2.498e-01,3.893e-02,1.458e-01,6.561e-03
4.833e-02,1.672e+00,1.642e+00,9.857e-01,1.371e-01,3.375e-02,1.471e-01,6.548e-03
4.818e-02,1.674e+00,1.642e+00,9.871e-01,1.371e-01,3.375e-02,1.471e-01,6.538e-03
4.807e-02,1.675e+00,1.643e+00,9.886e-01,1.371e-01,3.375e-02,1.471e-01,6.530e-03
4.797e-02,1.677e+00,1.643e+00,9.901e-01,1.371e-01,3.375e-02,1.471e-01,6.523e-03
4.787e-02,1.678e+00,1.643e+00,9.915e-01,1.075e-01,-5.423e-02,1.465e-01,6.517e-03
4.778e-02,1.679e+00,1.643e+00,9.930e-01,1.075e-01,-5.423e-02,1.465e-01,6.511e-03
4.770e-02,1.680e+00,1.643e+00,9.945e-01,1.075e-01,-5.423e-02,1.465e-01,6.505e-03
4.762e-02,1.682e+00,1.642e+00,9.959e-01,1.075e-01,-5.423e-02,1.465e-01,6.499e-03
4.754e-02,1.683e+00,1.642e+00,9.974e-01,1.075e-01,-5.423e-02,1.465e-01,6.492e-03
4.746e-02,1.684e+00,1.641e+00,9.989e-01,1.075e-01,-5.423e-02,1.465e-01,6.484e-03
4.739e-02,1.685e+00,1.641e+00,1.000e+00,1.075e-01,-5.423e-02,1.465e-01,6.476e-03
4.731e-02,1.686e+00,1.640e+00,1.002e+00,2.350e-01,1.822e-02,1.471e-01,6.467e-03
4.720e-02,1.688e+00,1.640e+00,1.003e+00,2.350e-01,1.822e-02,1.471e-01,6.452e-03
4.705e-02,1.690e+00,1.640e+00,1.005e+00,2.350e-01,1.822e-02,1.471e-01,6.432e-03
4.690e-02,1.692e+00,1.640e+00,1.006e+00,2.291e-01,8.033e-02,1.471e-01,6.409e-03
4.673e-02,1.694e+00,1.641e+00,1.008e+00,2.083e-01,4.410e-02,1.471e-01,6.386e-03
4.658e-02,1.696e+00,1.641e+00,1.009e+00,2.083e-01,4.410e-02,1.471e-01,6.365e-03
4.643e-02,1.699e+00,1.642e+00,1.011e+00,2.083e-01,4.410e-02,1.471e-01,6.344e-03
4.628e-02,1.701e+00,1.642e+00,1.012e+00,2.083e-01,4.410e-02,1.471e-01,6.324e-03
4.613e-02,1.703e+00,1.642e+00,1.014e+00,2.083e-01,4.410e-02,1.471e-01,6.304e-03
4.598e-02,1.705e+00,1.643e+00,1.015e+00,2.083e-01,4.410e-02,1.471e-01,6.285e-03
4.583e-02,1.707e+00,1.643e+00,1.017e+00,2.083e-01,4.410e-02,1.471e-01,6.265e-03
4.568e-02,1.709e+00,1.644e+00,1.018e+00,2.142e-01,4.928e-02,1.465e-01,6.246e-03
4.552e-02,1.711e+00,1.644e+00,1.019e+00,2.142e-01,4.928e-02,1.465e-01,6.227e-03
4.537e-02,1.713e+00,1.645e+00,1.021e+00,-1.114e-02,-1.836e-01,1.478e-01,6.208e-03
4.528e-02,1.714e+00,1.644e+00,1.022e+00,-1.114e-02,-1.836e-01,1.478e-01,6.197e-03
4.526e-02,1.715e+00,1.643e+00,1.024e+00,-1.114e-02,-1.836e-01,1.478e-01,6.194e-03
4.526e-02,1.715e+00,1.641e+00,1.025e+00,-1.114e-02,-1.836e-01,1.478e-01,6.194e-03
4.526e-02,1.715e+00,1.639e+00,1.027e+00,-1.114e-02,-1.836e-01,1.478e-01,6.195e-03
4.527e-02,1.715e+00,1.637e+00,1.028e+00,2.469e-01,2.563e-01,1.465e-01,6.196e-03
4.521e-02,1.715e+00,1.637e+00,1.030e+00,2.469e-01,2.563e-01,1.465e-01,6.181e-03
4.508e-02,1.717e+00,1.638e+00,1.031e+00,2.469e-01,2.563e-01,1.465e-01,6.149e-03
4.492e-02,1.720e+00,1.640e+00,1.033e+00,2.350e-01,2.858e-02,1.458e-01,6.114e-03
4.476e-02,1.722e+00,1.641e+00,1.034e+00,2.350e-01,6.998e-02,1.465e-01,6.081e-03
4.459e-02,1.724e+00,1.642e+00,1.036e+00,2.350e-01,6.998e-02,1.465e-01,6.048e-03
4.443e-02,1.727e+00,1.643e+00,1.037e+00,2.350e-01,6.998e-02,1.465e-01,6.016e-03
4.426e-02,1.729e+00,1.643e+00,1.039e+00,2.350e-01,6.998e-02,1.465e-01,5.984e-03
4.408e-02,1.731e+00,1.644e+00,1.040e+00,2.350e-01,6.998e-02,1.465e-01,5.953e-03
4.391e-02,1.734e+00,1.645e+00,1.041e+00,1.259e-02,2.698e-03,1.465e-01,5.923e-03
4.381e-02,1.735e+00,1.645e+00,1.043e+00,1.259e-02,2.698e-03,1.465e-01,5.905e-03
4.377e-02,1.736e+00,1.645e+00,1.044e+00,1.259e-02,2.698e-03,1.465e-01,5.898e-03
4.375e-02,1.736e+00,1.645e+00,1.046e+00,1.259e-02,2.698e-03,1.465e-01,5.895e-03
4.374e-02,1.736e+00,1.645e+00,1.047e+00,1.259e-02,2.698e-03,1.465e-01,5.893e-03
4.373e-02,1.736e+00,1.646e+00,1.049e+00,1.259e-02,2.698e-03,1.465e-01,5.891e-03
4.372e-02,1.736e+00,1.646e+00,1.050e+00,1.259e-02,2.698e-03,1.465e-01,5.890e-03
4.371e-02,1.736e+00,1.646e+00,1.052e+00,1.223e-01,3.375e-02,1.471e-01,5.888e-03
4.366e-02,1.737e+00,1.646e+00,1.053e+00,1.223e-01,3.375e-02,1.471e-01,5.881e-03
4.359e-02,1.738e+00,1.646e+00,1.055e+00,1.994e-01,3.375e-02,1.471e-01,5.868e-03
4.347e-02,1.740e+00,1.646e+00,1.056e+00,1.994e-01,3.375e-02,1.471e-01,5.849e-03
4.333e-02,1.741e+00,1.647e+00,1.058e+00,1.994e-01,3.375e-02,1.471e-01,5.826e-03
4.319e-02,1.743e+00,1.647e+00,1.059e+00,1.994e-01,3.375e-02,1.471e-01,5.802e-03
4.303e-02,1.745e+00,1.647e+00,1.061e+00,1.994e-01,3.375e-02,1.471e-01,5.777e-03
4.288e-02,1.747e+00,1.648e+00,1.062e+00,1.994e-01,3.375e-02,1.471e-01,5.751e-03
4.273e-02,1.749e+00,1.648e+00,1.064e+00,1.994e-01,3.375e-02,1.471e-01,5.726e-03
4.257e-02,1.751e+00,1.648e+00,1.065e+00,2.291e-01,4.928e-02,1.465e-01,5.700e-03
4.241e-02,1.753e+00,1.649e+00,1.066e+00,8.079e-02,-7.653e-03,1.465e-01,5.672e-03
4.228e-02,1.755e+00,1.649e+00,1.068e+00,8.079e-02,-7.653e-03,1.465e-01,5.651e-03
4.220e-02,1.756e+00,1.649e+00,1.069e+00,8.079e-02,-7.653e-03,1.465e-01,5.637e-03
4.213e-02,1.757e+00,1.649e+00,1.071e+00,8.079e-02,-7.653e-03,1.465e-01,5.625e-03
4.206e-02,1.758e+00,1.649e+00,1.072e+00,8.079e-02,-7.653e-03,1.465e-01,5.614e-03
4.200e-02,1.759e+00,1.649e+00,1.074e+00,8.079e-02,-7.653e-03,1.465e-01,5.602e-03
4.194e-02,1.759e+00,1.649e+00,1.075e+00,8.079e-02,-7.653e-03,1.465e-01,5.591e-03
4.187e-02,1.760e+00,1.649e+00,1.077e+00,8.079e-02,-7.653e-03,1.465e-01,5.579e-03
4.181e-02,1.761e+00,1.649e+00,1.078e+00,8.079e-02,-7.653e-03,1.465e-01,5.567e-03
4.175e-02,1.762e+00,1.649e+00,1.080e+00,8.079e-02,-7.653e-03,1.465e-01,5.555e-03
4.168e-02,1.763e+00,1.648e+00,1.081e+00,1.964e-01,5.445e-02,1.485e-01,5.542e-03
4.158e-02,1.764e+00,1.649e+00,1.083e+00,2.261e-01,6.480e-02,1.471e-01,5.522e-03
4.144e-02,1.766e+00,1.649e+00,1.084e+00,2.261e-01,6.480e-02,1.471e-01,5.493e-03
4.127e-02,1.768e+00,1.650e+00,1.086e+00,2.261e-01,6.480e-02,1.471e-01,5.459e-03
4.109e-02,1.770e+00,1.650e+00,1.087e+00,2.261e-01,6.480e-02,1.471e-01,5.425e-03
4.091e-02,1.772e+00,1.651e+00,1.088e+00,2.261e-01,6.480e-02,1.471e-01,5.390e-03
4.073e-02,1.775e+00,1.652e+00,1.090e+00,1.075e-01,1.822e-02,1.471e-01,5.356e-03
4.058e-02,1.776e+00,1.652e+00,1.091e+00,1.075e-01,1.822e-02,1.471e-01,5.329e-03
4.048e-02,1.778e+00,1.652e+00,1.093e+00,6.003e-02,-2.835e-02,1.485e-01,5.309e-03
4.040e-02,1.779e+00,1.652e+00,1.094e+00,6.003e-02,-2.835e-02,1.485e-01,5.295e-03
4.035e-02,1.779e+00,1.652e+00,1.096e+00,6.003e-02,-2.835e-02,1.485e-01,5.284e-03
4.029e-02,1.780e+00,1.652e+00,1.097e+00,6.003e-02,-2.835e-02,1.485e-01,5.274e-03
4.025e-02,1.781e+00,1.652e+00,1.099e+00,6.003e-02,-2.835e-02,1.485e-01,5.264e-03
4.020e-02,1.781e+00,1.651e+00,1.100e+00,6.003e-02,-2.835e-02,1.485e-01,5.253e-03
4.015e-02,1.782e+00,1.651e+00,1.102e+00,6.003e-02,-2.835e-02,1.485e-01,5.243e-03
4.010e-02,1.782e+00,1.651e+00,1.103e+00,6.003e-02,-2.835e-02,1.485e-01,5.232e-03
4.005e-02,1.783e+00,1.651e+00,1.105e+00,6.003e-02,-2.835e-02,1.485e-01,5.221e-03
4.000e-02,1.784e+00,1.650e+00,1.106e+00,2.113e-01,1.528e-01,1.471e-01,5.210e-03
3.991e-02,1.785e+00,1.651e+00,1.108e+00,2.113e-01,1.528e-01,1.471e-01,5.186e-03
3.976e-02,1.787e+00,1.652e+00,1.109e+00,2.113e-01,1.528e-01,1.471e-01,5.152e-03
3.959e-02,1.789e+00,1.653e+00,1.111e+00,2.113e-01,1.528e-01,1.471e-01,5.116e-03
3.942e-02,1.791e+00,1.655e+00,1.112e+00,2.113e-01,8.551e-02,1.471e-01,5.081e-03
3.924e-02,1.793e+00,1.656e+00,1.114e+00,2.113e-01,8.551e-02,1.471e-01,5.047e-03
3.906e-02,1.795e+00,1.657e+00,1.115e+00,1.460e-01,6.480e-02,1.485e-01,5.015e-03
3.890e-02,1.797e+00,1.658e+00,1.117e+00,1.460e-01,6.480e-02,1.485e-01,4.987e-03
3.876e-02,1.798e+00,1.659e+00,1.118e+00,1.460e-01,6.480e-02,1.485e-01,4.963e-03
3.863e-02,1.800e+00,1.659e+00,1.120e+00,1.460e-01,6.480e-02,1.485e-01,4.941e-03
3.849e-02,1.801e+00,1.660e+00,1.121e+00,1.460e-01,6.480e-02,1.485e-01,4.920e-03
3.836e-02,1.803e+00,1.661e+00,1.122e+00,1.460e-01,6.480e-02,1.485e-01,4.899e-03
3.823e-02,1.804e+00,1.661e+00,1.124e+00,1.460e-01,6.480e-02,1.485e-01,4.879e-03
3.810e-02,1.806e+00,1.662e+00,1.125e+00,1.460e-01,6.480e-02,1.485e-01,4.858e-03
3.797e-02,1.807e+00,1.663e+00,1.127e+00,1.460e-01,6.480e-02,1.485e-01,4.838e-03
3.783e-02,1.809e+00,1.663e+00,1.128e+00,1.460e-01,6.480e-02,1.485e-01,4.819e-03
3.769e-02,1.810e+00,1.664e+00,1.130e+00,7.783e-02,-1.215e-01,1.491e-01,4.799e-03
3.759e-02,1.811e+00,1.664e+00,1.131e+00,7.783e-02,-1.215e-01,1.491e-01,4.784e-03
3.750e-02,1.812e+00,1.663e+00,1.133e+00,1.875e-01,1.580e-01,1.491e-01,4.771e-03
3.738e-02,1.814e+00,1.663e+00,1.134e+00,2.172e-01,9.586e-02,1.465e-01,4.752e-03
3.722e-02,1.815e+00,1.664e+00,1.136e+00,8.672e-02,-9.564e-02,1.478e-01,4.724e-03
3.707e-02,1.817e+00,1.664e+00,1.137e+00,8.672e-02,-9.564e-02,1.478e-01,4.701e-03
3.698e-02,1.818e+00,1.663e+00,1.139e+00,1.460e-01,3.893e-02,1.491e-01,4.684e-03
3.687e-02,1.819e+00,1.663e+00,1.140e+00,1.460e-01,3.893e-02,1.491e-01,4.665e-03
3.674e-02,1.820e+00,1.663e+00,1.142e+00,1.460e-01,3.893e-02,1.491e-01,4.641e-03
3.661e-02,1.822e+00,1.663e+00,1.143e+00,1.460e-01,3.893e-02,1.491e-01,4.616e-03
3.647e-02,1.823e+00,1.664e+00,1.145e+00,8.672e-02,-9.564e-02,1.478e-01,4.590e-03
3.636e-02,1.825e+00,1.664e+00,1.146e+00,8.672e-02,-9.564e-02,1.478e-01,4.569e-03
3.627e-02,1.826e+00,1.663e+00,1.148e+00,1.253e-01,1.305e-02,1.491e-01,4.550e-03
3.617e-02,1.827e+00,1.662e+00,1.149e+00,1.253e-01,1.305e-02,1.491e-01,4.529e-03
3.606e-02,1.828e+00,1.662e+00,1.151e+00,1.253e-01,1.305e-02,1.491e-01,4.505e-03
3.595e-02,1.829e+00,1.663e+00,1.152e+00,1.253e-01,1.305e-02,1.491e-01,4.479e-03
3.583e-02,1.830e+00,1.663e+00,1.154e+00,1.253e-01,1.305e-02,1.491e-01,4.452e-03
3.572e-02,1.832e+00,1.663e+00,1.155e+00,1.253e-01,1.305e-02,1.491e-01,4.425e-03
3.560e-02,1.833e+00,1.663e+00,1.157e+00,1.253e-01,1.305e-02,1.491e-01,4.398e-03
3.549e-02,1.834e+00,1.663e+00,1.158e+00,1.253e-01,1.305e-02,1.491e-01,4.370e-03
3.537e-02,1.835e+00,1.663e+00,1.160e+00,1.312e-01,5.445e-02,1.485e-01,4.342e-03
3.525e-02,1.837e+00,1.663e+00,1.161e+00,1.431e-01,8.033e-02,1.485e-01,4.312e-03
3.513e-02,1.838e+00,1.664e+00,1.163e+00,1.015e-01,-5.941e-02,1.491e-01,4.281e-03
3.501e-02,1.839e+00,1.664e+00,1.164e+00,1.015e-01,-5.941e-02,1.491e-01,4.253e-03
3.491e-02,1.840e+00,1.664e+00,1.166e+00,1.015e-01,-5.941e-02,1.491e-01,4.227e-03
3.482e-02,1.841e+00,1.663e+00,1.167e+00,1.431e-01,8.033e-02,1.485e-01,4.202e-03
3.471e-02,1.842e+00,1.663e+00,1.169e+00,1.431e-01,8.033e-02,1.485e-01,4.171e-03
3.458e-02,1.844e+00,1.664e+00,1.170e+00,1.015e-01,-5.941e-02,1.491e-01,4.136e-03
3.446e-02,1.845e+00,1.664e+00,1.172e+00,1.015e-01,-5.941e-02,1.491e-01,4.104e-03
3.436e-02,1.846e+00,1.664e+00,1.173e+00,1.015e-01,-5.941e-02,1.491e-01,4.076e-03
3.427e-02,1.847e+00,1.663e+00,1.175e+00,1.431e-01,8.033e-02,1.485e-01,4.048e-03
3.416e-02,1.848e+00,1.663e+00,1.176e+00,1.579e-01,3.375e-02,1.471e-01,4.014e-03
3.402e-02,1.850e+00,1.664e+00,1.178e+00,1.609e-01,3.893e-02,1.491e-01,3.973e-03
3.388e-02,1.851e+00,1.664e+00,1.179e+00,1.609e-01,3.893e-02,1.491e-01,3.929e-03
3.373e-02,1.853e+00,1.664e+00,1.180e+00,1.609e-01,3.893e-02,1.491e-01,3.883e-03
3.358e-02,1.854e+00,1.665e+00,1.182e+00,1.609e-01,3.893e-02,1.491e-01,3.836e-03
3.343e-02,1.856e+00,1.665e+00,1.183e+00,-2.039e-01,4.928e-02,1.498e-01,3.788e-03
3.342e-02,1.856e+00,1.665e+00,1.185e+00,1.490e-01,2.340e-02,1.485e-01,3.785e-03
3.342e-02,1.856e+00,1.666e+00,1.186e+00,1.490e-01,2.340e-02,1.485e-01,3.783e-03
3.331e-02,1.857e+00,1.666e+00,1.188e+00,1.490e-01,2.340e-02,1.485e-01,3.752e-03
3.318e-02,1.859e+00,1.666e+00,1.189e+00,1.490e-01,2.340e-02,1.485e-01,3.711e-03
3.304e-02,1.860e+00,1.667e+00,1.191e+00,1.401e-01,8.033e-02,1.485e-01,3.667e-03
3.291e-02,1.862e+00,1.667e+00,1.192e+00,1.401e-01,8.033e-02,1.485e-01,3.623e-03
3.277e-02,1.863e+00,1.668e+00,1.194e+00,1.401e-01,8.033e-02,1.485e-01,3.580e-03
3.263e-02,1.864e+00,1.669e+00,1.195e+00,1.401e-01,8.033e-02,1.485e-01,3.537e-03
3.249e-02,1.866e+00,1.669e+00,1.197e+00,1.401e-01,8.033e-02,1.485e-01,3.494e-03
3.236e-02,1.867e+00,1.670e+00,1.198e+00,1.401e-01,8.033e-02,1.485e-01,3.451e-03
3.222e-02,1.869e+00,1.671e+00,1.200e+00,1.401e-01,8.033e-02,1.485e-01,3.409e-03
3.207e-02,1.870e+00,1.672e+00,1.201e+00,1.579e-01,9.068e-02,1.485e-01,3.366e-03
3.192e-02,1.871e+00,1.673e+00,1.203e+00,1.579e-01,9.068e-02,1.485e-01,3.321e-03
3.177e-02,1.873e+00,1.674e+00,1.204e+00,1.579e-01,9.068e-02,1.485e-01,3.274e-03
3.160e-02,1.875e+00,1.674e+00,1.206e+00,1.579e-01,9.068e-02,1.485e-01,3.227e-03
3.144e-02,1.876e+00,1.675e+00,1.207e+00,1.164e-01,2.698e-03,1.471e-01,3.179e-03
3.129e-02,1.878e+00,1.676e+00,1.209e+00,1.164e-01,2.698e-03,1.471e-01,3.136e-03
3.116e-02,1.879e+00,1.676e+00,1.210e+00,1.164e-01,2.698e-03,1.471e-01,3.098e-03
3.104e-02,1.880e+00,1.676e+00,1.212e+00,1.579e-01,1.890e-01,1.485e-01,3.061e-03
3.089e-02,1.881e+00,1.677e+00,1.213e+00,1.579e-01,1.890e-01,1.485e-01,3.018e-03
3.073e-02,1.883e+00,1.679e+00,1.215e+00,1.579e-01,1.890e-01,1.485e-01,2.970e-03
3.056e-02,1.884e+00,1.680e+00,1.216e+00,1.579e-01,1.890e-01,1.485e-01,2.922e-03
3.039e-02,1.886e+00,1.682e+00,1.218e+00,1.579e-01,1.890e-01,1.485e-01,2.875e-03
3.021e-02,1.887e+00,1.684e+00,1.219e+00,1.579e-01,1.890e-01,1.485e-01,2.829e-03
3.003e-02,1.889e+00,1.686e+00,1.221e+00,1.579e-01,1.890e-01,1.485e-01,2.784e-03
2.985e-02,1.891e+00,1.688e+00,1.222e+00,1.816e-01,1.373e-01,1.478e-01,2.741e-03
2.965e-02,1.892e+00,1.690e+00,1.224e+00,1.698e-01,5.445e-02,1.478e-01,2.696e-03
2.944e-02,1.894e+00,1.691e+00,1.225e+00,1.698e-01,5.445e-02,1.478e-01,2.650e-03
2.924e-02,1.896e+00,1.691e+00,1.226e+00,1.698e-01,5.445e-02,1.478e-01,2.604e-03
2.903e-02,1.897e+00,1.692e+00,1.228e+00,1.371e-01,3.375e-02,1.485e-01,2.556e-03
2.884e-02,1.899e+00,1.693e+00,1.229e+00,1.371e-01,-7.653e-03,1.471e-01,2.512e-03
2.867e-02,1.900e+00,1.693e+00,1.231e+00,1.371e-01,-7.653e-03,1.471e-01,2.470e-03
2.850e-02,1.902e+00,1.693e+00,1.232e+00,1.371e-01,-7.653e-03,1.471e-01,2.428e-03
2.833e-02,1.903e+00,1.693e+00,1.234e+00,1.371e-01,-7.653e-03,1.471e-01,2.385e-03
2.816e-02,1.904e+00,1.693e+00,1.235e+00,1.371e-01,-7.653e-03,1.471e-01,2.340e-03
2.800e-02,1.906e+00,1.693e+00,1.237e+00,1.371e-01,-7.653e-03,1.471e-01,2.294e-03
2.783e-02,1.907e+00,1.692e+00,1.238e+00,1.668e-01,1.166e-01,1.478e-01,2.246e-03
2.765e-02,1.909e+00,1.693e+00,1.240e+00,1.668e-01,1.166e-01,1.478e-01,2.191e-03
2.745e-02,1.910e+00,1.694e+00,1.241e+00,1.668e-01,1.166e-01,1.478e-01,2.131e-03
2.725e-02,1.912e+00,1.695e+00,1.243e+00,1.668e-01,1.166e-01,1.478e-01,2.069e-03
2.704e-02,1.914e+00,1.696e+00,1.244e+00,1.668e-01,1.166e-01,1.478e-01,2.006e-03
2.683e-02,1.915e+00,1.697e+00,1.246e+00,1.638e-01,1.528e-01,1.471e-01,1.942e-03
2.662e-02,1.917e+00,1.699e+00,1.247e+00,1.371e-01,2.252e-01,1.471e-01,1.878e-03
2.642e-02,1.918e+00,1.700e+00,1.249e+00,1.371e-01,2.252e-01,1.471e-01,1.818e-03
2.623e-02,1.920e+00,1.703e+00,1.250e+00,1.371e-01,2.252e-01,1.471e-01,1.763e-03
2.605e-02,1.921e+00,1.705e+00,1.252e+00,1.371e-01,2.252e-01,1.471e-01,1.711e-03
2.586e-02,1.923e+00,1.707e+00,1.253e+00,1.371e-01,2.252e-01,1.471e-01,1.659e-03
2.568e-02,1.924e+00,1.709e+00,1.254e+00,-2.217e-01,1.010e-01,1.491e-01,1.609e-03
2.569e-02,1.924e+00,1.711e+00,1.256e+00,-2.217e-01,1.010e-01,1.491e-01,1.613e-03
2.592e-02,1.922e+00,1.712e+00,1.257e+00,1.371e-01,2.252e-01,1.471e-01,1.665e-03
2.599e-02,1.922e+00,1.714e+00,1.259e+00,-1.475e-01,-2.478e-03,1.478e-01,1.681e-03
2.605e-02,1.921e+00,1.715e+00,1.260e+00,-1.475e-01,-2.478e-03,1.478e-01,1.692e-03
2.621e-02,1.920e+00,1.715e+00,1.262e+00,-1.475e-01,-2.478e-03,1.478e-01,1.723e-03
2.641e-02,1.919e+00,1.715e+00,1.263e+00,-1.475e-01,-2.478e-03,1.478e-01,1.758e-03
2.662e-02,1.917e+00,1.715e+00,1.265e+00,1.193e-01,1.269e-01,1.471e-01,1.792e-03
2.667e-02,1.917e+00,1.716e+00,1.266e+00,1.193e-01,1.269e-01,1.471e-01,1.800e-03
2.657e-02,1.918e+00,1.717e+00,1.268e+00,1.193e-01,1.269e-01,1.471e-01,1.784e-03
2.641e-02,1.919e+00,1.718e+00,1.269e+00,1.193e-01,1.269e-01,1.471e-01,1.761e-03
2.624e-02,1.920e+00,1.719e+00,1.271e+00,1.193e-01,1.269e-01,1.471e-01,1.736e-03
2.607e-02,1.921e+00,1.721e+00,1.272e+00,1.193e-01,1.269e-01,1.471e-01,1.711e-03
2.589e-02,1.922e+00,1.722e+00,1.274e+00,1.193e-01,1.269e-01,1.471e-01,1.685e-03
2.571e-02,1.924e+00,1.723e+00,1.275e+00,-1.386e-01,-7.653e-03,1.471e-01,1.659e-03
2.569e-02,1.924e+00,1.724e+00,1.277e+00,-1.386e-01,-7.653e-03,1.471e-01,1.657e-03
2.583e-02,1.923e+00,1.724e+00,1.278e+00,1.193e-01,1.269e-01,1.471e-01,1.676e-03
2.586e-02,1.923e+00,1.725e+00,1.280e+00,1.193e-01,1.269e-01,1.471e-01,1.679e-03
2.574e-02,1.923e+00,1.726e+00,1.281e+00,-1.386e-01,-7.653e-03,1.471e-01,1.665e-03
2.574e-02,1.923e+00,1.726e+00,1.283e+00,-1.386e-01,-7.653e-03,1.471e-01,1.665e-03
2.589e-02,1.922e+00,1.727e+00,1.284e+00,1.193e-01,1.269e-01,1.471e-01,1.682e-03
2.592e-02,1.922e+00,1.727e+00,1.285e+00,1.193e-01,1.269e-01,1.471e-01,1.685e-03
2.580e-02,1.923e+00,1.728e+00,1.287e+00,-1.386e-01,-7.653e-03,1.471e-01,1.672e-03
2.580e-02,1.923e+00,1.729e+00,1.288e+00,-1.386e-01,-7.653e-03,1.471e-01,1.672e-03
2.595e-02,1.922e+00,1.729e+00,1.290e+00,1.193e-01,1.269e-01,1.471e-01,1.687e-03
2.598e-02,1.922e+00,1.729e+00,1.291e+00,8.969e-02,1.890e-01,1.478e-01,1.689e-03
2.588e-02,1.922e+00,1.731e+00,1.293e+00,8.969e-02,1.890e-01,1.478e-01,1.681e-03
2.574e-02,1.923e+00,1.733e+00,1.294e+00,1.342e-01,1.010e-01,1.471e-01,1.670e-03
2.557e-02,1.924e+00,1.734e+00,1.296e+00,1.342e-01,1.010e-01,1.471e-01,1.658e-03
2.537e-02,1.926e+00,1.735e+00,1.297e+00,1.342e-01,1.010e-01,1.471e-01,1.643e-03
2.515e-02,1.927e+00,1.736e+00,1.299e+00,1.342e-01,1.010e-01,1.471e-01,1.626e-03
2.493e-02,1.928e+00,1.737e+00,1.300e+00,1.342e-01,1.010e-01,1.471e-01,1.609e-03
2.471e-02,1.929e+00,1.738e+00,1.302e+00,1.549e-01,8.033e-02,1.465e-01,1.590e-03
2.447e-02,1.931e+00,1.739e+00,1.303e+00,1.549e-01,8.033e-02,1.465e-01,1.569e-03
2.421e-02,1.932e+00,1.740e+00,1.305e+00,1.549e-01,8.033e-02,1.465e-01,1.545e-03
2.395e-02,1.934e+00,1.741e+00,1.306e+00,1.549e-01,8.033e-02,1.465e-01,1.519e-03
2.369e-02,1.935e+00,1.742e+00,1.308e+00,1.698e-01,5.963e-02,1.471e-01,1.490e-03
2.341e-02,1.937e+00,1.742e+00,1.309e+00,-1.001e-01,-2.835e-02,1.471e-01,1.458e-03
2.332e-02,1.938e+00,1.743e+00,1.310e+00,-1.001e-01,-2.835e-02,1.471e-01,1.446e-03
2.341e-02,1.937e+00,1.743e+00,1.312e+00,-1.001e-01,-2.835e-02,1.471e-01,1.458e-03
2.356e-02,1.936e+00,1.742e+00,1.313e+00,1.698e-01,5.963e-02,1.471e-01,1.475e-03
2.353e-02,1.936e+00,1.742e+00,1.315e+00,1.698e-01,5.963e-02,1.471e-01,1.472e-03
2.332e-02,1.938e+00,1.743e+00,1.316e+00,8.672e-02,2.097e-01,1.458e-01,1.446e-03
2.311e-02,1.939e+00,1.744e+00,1.318e+00,8.672e-02,2.097e-01,1.458e-01,1.420e-03
2.294e-02,1.940e+00,1.746e+00,1.319e+00,8.672e-02,2.097e-01,1.458e-01,1.398e-03
2.278e-02,1.941e+00,1.748e+00,1.321e+00,8.672e-02,2.097e-01,1.458e-01,1.379e-03
2.263e-02,1.941e+00,1.750e+00,1.322e+00,1.075e-01,1.683e-01,1.465e-01,1.360e-03
2.245e-02,1.942e+00,1.752e+00,1.324e+00,1.075e-01,1.683e-01,1.465e-01,1.341e-03
2.227e-02,1.943e+00,1.754e+00,1.325e+00,1.075e-01,1.683e-01,1.465e-01,1.319e-03
2.207e-02,1.944e+00,1.755e+00,1.327e+00,1.075e-01,1.683e-01,1.465e-01,1.297e-03
2.187e-02,1.946e+00,1.757e+00,1.328e+00,1.075e-01,1.683e-01,1.465e-01,1.275e-03
2.167e-02,1.947e+00,1.759e+00,1.330e+00,1.075e-01,1.683e-01,1.465e-01,1.252e-03
2.147e-02,1.948e+00,1.760e+00,1.331e+00,1.431e-01,1.373e-01,1.471e-01,1.229e-03
2.124e-02,1.949e+00,1.762e+00,1.332e+00,1.460e-01,5.963e-02,1.471e-01,1.201e-03
2.097e-02,1.950e+00,1.763e+00,1.334e+00,1.460e-01,5.963e-02,1.471e-01,1.168e-03
2.070e-02,1.952e+00,1.764e+00,1.335e+00,1.460e-01,5.963e-02,1.471e-01,1.131e-03
2.042e-02,1.953e+00,1.765e+00,1.337e+00,8.376e-02,-2.318e-02,1.478e-01,1.090e-03
2.018e-02,1.954e+00,1.765e+00,1.338e+00,8.376e-02,-2.318e-02,1.478e-01,1.052e-03
2.000e-02,1.955e+00,1.765e+00,1.340e+00,8.376e-02,-2.318e-02,1.478e-01,1.021e-03
1.983e-02,1.956e+00,1.765e+00,1.341e+00,8.376e-02,-2.318e-02,1.478e-01,9.892e-04
1.967e-02,1.957e+00,1.764e+00,1.343e+00,1.015e-01,1.580e-01,1.465e-01,9.565e-04
1.949e-02,1.958e+00,1.765e+00,1.344e+00,9.562e-02,1.269e-01,1.451e-01,9.192e-04
1.931e-02,1.959e+00,1.766e+00,1.346e+00,9.562e-02,1.269e-01,1.451e-01,8.784e-04
1.912e-02,1.960e+00,1.767e+00,1.347e+00,9.562e-02,1.269e-01,1.451e-01,8.363e-04
1.893e-02,1.961e+00,1.769e+00,1.349e+00,9.562e-02,1.269e-01,1.451e-01,7.928e-04
1.874e-02,1.962e+00,1.770e+00,1.350e+00,9.562e-02,1.269e-01,1.451e-01,7.478e-04
1.855e-02,1.962e+00,1.771e+00,1.351e+00,9.562e-02,1.269e-01,1.451e-01,7.012e-04
1.836e-02,1.963e+00,1.772e+00,1.353e+00,1.193e-01,2.563e-01,1.391e-01,6.528e-04
1.815e-02,1.964e+00,1.774e+00,1.354e+00,1.193e-01,2.563e-01,1.391e-01,5.975e-04
1.791e-02,1.966e+00,1.777e+00,1.356e+00,1.193e-01,2.563e-01,1.391e-01,5.351e-04
1.767e-02,1.967e+00,1.779e+00,1.357e+00,1.193e-01,2.563e-01,1.391e-01,4.691e-04
1.742e-02,1.968e+00,1.782e+00,1.358e+00,1.193e-01,2.563e-01,1.391e-01,4.003e-04
1.717e-02,1.969e+00,1.784e+00,1.360e+00,1.282e-01,2.201e-01,1.425e-01,3.287e-04
1.691e-02,1.970e+00,1.787e+00,1.361e+00,1.282e-01,2.201e-01,1.425e-01,2.517e-04
1.663e-02,1.972e+00,1.789e+00,1.363e+00,8.969e-02,9.586e-02,1.451e-01,1.684e-04
1.639e-02,1.973e+00,1.791e+00,1.364e+00,8.969e-02,9.586e-02,1.451e-01,9.109e-05
1.618e-02,1.974e+00,1.792e+00,1.366e+00,8.969e-02,9.068e-02,1.445e-01,2.081e-05
1.598e-02,1.974e+00,1.793e+00,1.367e+00,8.969e-02,9.068e-02,1.445e-01,4.954e-05
1.578e-02,1.975e+00,1.794e+00,1.369e+00,8.969e-02,9.068e-02,1.445e-01,1.224e-04
1.558e-02,1.976e+00,1.795e+00,1.370e+00,9.265e-02,2.770e-01,1.297e-01,1.986e-04
1.538e-02,1.977e+00,1.796e+00,1.371e+00,9.265e-02,2.770e-01,1.297e-01,2.795e-04
1.517e-02,1.978e+00,1.799e+00,1.373e+00,4.224e-02,1.994e-01,1.358e-01,3.647e-04
1.501e-02,1.979e+00,1.801e+00,1.374e+00,4.224e-02,1.994e-01,1.358e-01,4.328e-04
1.489e-02,1.979e+00,1.803e+00,1.375e+00,4.224e-02,1.994e-01,1.358e-01,4.824e-04
1.478e-02,1.980e+00,1.805e+00,1.377e+00,4.224e-02,1.994e-01,1.358e-01,5.267e-04
1.468e-02,1.980e+00,1.807e+00,1.378e+00,4.224e-02,1.994e-01,1.358e-01,5.696e-04
1.458e-02,1.980e+00,1.809e+00,1.379e+00,4.224e-02,1.994e-01,1.358e-01,6.124e-04
1.448e-02,1.981e+00,1.811e+00,1.381e+00,4.521e-02,9.586e-02,1.438e-01,6.556e-04
1.438e-02,1.981e+00,1.813e+00,1.382e+00,4.521e-02,9.586e-02,1.438e-01,7.006e-04
1.427e-02,1.982e+00,1.814e+00,1.384e+00,4.521e-02,9.586e-02,1.438e-01,7.478e-04
1.416e-02,1.982e+00,1.815e+00,1.385e+00,7.189e-02,9.586e-02,1.431e-01,7.966e-04
1.402e-02,1.983e+00,1.816e+00,1.386e+00,7.189e-02,9.586e-02,1.431e-01,8.595e-04
1.386e-02,1.983e+00,1.817e+00,1.388e+00,7.189e-02,9.586e-02,1.431e-01,9.374e-04
1.369e-02,1.984e+00,1.818e+00,1.389e+00,7.189e-02,9.586e-02,1.431e-01,1.023e-03
1.351e-02,1.985e+00,1.819e+00,1.391e+00,7.189e-02,9.586e-02,1.431e-01,1.114e-03
1.333e-02,1.985e+00,1.820e+00,1.392e+00,7.189e-02,9.586e-02,1.431e-01,1.210e-03
1.316e-02,1.986e+00,1.821e+00,1.394e+00,-6.748e-02,1.269e-01,1.398e-01,1.310e-03
1.312e-02,1.986e+00,1.822e+00,1.395e+00,1.134e-01,3.857e-01,9.958e-02,1.330e-03
1.304e-02,1.987e+00,1.824e+00,1.396e+00,1.134e-01,3.857e-01,9.958e-02,1.377e-03
1.281e-02,1.987e+00,1.828e+00,1.397e+00,1.134e-01,3.857e-01,9.958e-02,1.510e-03
1.254e-02,1.989e+00,1.831e+00,1.398e+00,1.134e-01,3.857e-01,9.958e-02,1.677e-03
1.225e-02,1.990e+00,1.835e+00,1.399e+00,1.134e-01,3.857e-01,9.958e-02,1.865e-03
1.196e-02,1.991e+00,1.839e+00,1.400e+00,1.193e-01,2.615e-01,1.170e-01,2.070e-03
1.165e-02,1.992e+00,1.843e+00,1.401e+00,1.193e-01,2.615e-01,1.170e-01,2.298e-03
1.133e-02,1.993e+00,1.845e+00,1.402e+00,1.193e-01,2.615e-01,1.170e-01,2.552e-03
1.100e-02,1.994e+00,1.848e+00,1.404e+00,1.075e-01,2.201e-01,1.210e-01,2.834e-03
1.069e-02,1.995e+00,1.851e+00,1.405e+00,1.075e-01,2.201e-01,1.210e-01,3.132e-03
1.038e-02,1.996e+00,1.853e+00,1.406e+00,1.075e-01,2.201e-01,1.210e-01,3.446e-03
1.008e-02,1.997e+00,1.855e+00,1.407e+00,1.075e-01,2.201e-01,1.210e-01,3.786e-03
9.774e-03,1.998e+00,1.857e+00,1.408e+00,-4.376e-02,1.994e-01,1.217e-01,4.159e-03
9.648e-03,1.999e+00,1.859e+00,1.410e+00,-4.376e-02,1.994e-01,1.217e-01,4.322e-03
9.697e-03,1.999e+00,1.861e+00,1.411e+00,2.148e-02,1.580e-01,1.237e-01,4.259e-03
9.722e-03,1.999e+00,1.863e+00,1.412e+00,2.148e-02,1.580e-01,1.237e-01,4.227e-03
9.686e-03,1.999e+00,1.865e+00,1.413e+00,2.148e-02,1.580e-01,1.237e-01,4.273e-03
9.631e-03,1.999e+00,1.867e+00,1.414e+00,2.148e-02,1.580e-01,1.237e-01,4.342e-03
9.570e-03,1.999e+00,1.868e+00,1.416e+00,2.148e-02,1.580e-01,1.237e-01,4.419e-03
9.508e-03,1.999e+00,1.870e+00,1.417e+00,2.148e-02,1.580e-01,1.237e-01,4.500e-03
9.444e-03,1.999e+00,1.871e+00,1.418e+00,2.148e-02,1.580e-01,1.237e-01,4.582e-03
9.380e-03,2.000e+00,1.873e+00,1.419e+00,2.148e-02,1.580e-01,1.237e-01,4.667e-03
9.316e-03,2.000e+00,1.875e+00,1.421e+00,2.148e-02,1.580e-01,1.237e-01,4.752e-03
9.251e-03,2.000e+00,1.876e+00,1.422e+00,-3.782e-02,3.339e-01,9.355e-02,4.839e-03
9.262e-03,2.000e+00,1.878e+00,1.423e+00,-3.782e-02,3.339e-01,9.355e-02,4.826e-03
9.345e-03,2.000e+00,1.882e+00,1.424e+00,-3.782e-02,3.339e-01,9.355e-02,4.717e-03
9.452e-03,1.999e+00,1.885e+00,1.425e+00,-3.782e-02,3.339e-01,9.355e-02,4.583e-03
9.567e-03,1.999e+00,1.888e+00,1.426e+00,-2.300e-02,3.236e-01,9.087e-02,4.448e-03
9.666e-03,1.999e+00,1.891e+00,1.427e+00,-2.300e-02,3.236e-01,9.087e-02,4.337e-03
9.747e-03,1.999e+00,1.895e+00,1.427e+00,-2.300e-02,3.236e-01,9.087e-02,4.251e-03
9.823e-03,1.998e+00,1.898e+00,1.428e+00,-2.300e-02,3.236e-01,9.087e-02,4.173e-03
9.898e-03,1.998e+00,1.901e+00,1.429e+00,1.193e-01,3.132e-01,1.036e-01,4.099e-03
9.779e-03,1.998e+00,1.904e+00,1.430e+00,-2.300e-02,3.236e-01,9.087e-02,4.214e-03
9.664e-03,1.999e+00,1.908e+00,1.431e+00,-2.300e-02,3.236e-01,9.087e-02,4.327e-03
9.682e-03,1.999e+00,1.911e+00,1.432e+00,4.521e-02,2.356e-01,1.157e-01,4.309e-03
9.646e-03,1.999e+00,1.914e+00,1.433e+00,4.521e-02,2.356e-01,1.157e-01,4.344e-03
9.528e-03,1.999e+00,1.916e+00,1.434e+00,4.521e-02,2.356e-01,1.157e-01,4.459e-03
9.385e-03,2.000e+00,1.919e+00,1.436e+00,4.521e-02,2.356e-01,1.157e-01,4.604e-03
9.233e-03,2.000e+00,1.921e+00,1.437e+00,4.521e-02,2.356e-01,1.157e-01,4.762e-03
9.078e-03,2.000e+00,1.923e+00,1.438e+00,4.521e-02,2.356e-01,1.157e-01,4.929e-03
8.921e-03,2.001e+00,1.926e+00,1.439e+00,3.631e-02,2.925e-01,9.824e-02,5.105e-03
8.776e-03,2.001e+00,1.928e+00,1.440e+00,3.631e-02,2.925e-01,9.824e-02,5.273e-03
8.642e-03,2.002e+00,1.931e+00,1.441e+00,3.631e-02,2.925e-01,9.824e-02,5.432e-03
8.512e-03,2.002e+00,1.934e+00,1.442e+00,3.631e-02,2.925e-01,9.824e-02,5.591e-03
8.381e-03,2.002e+00,1.937e+00,1.443e+00,5.410e-02,1.787e-01,1.157e-01,5.754e-03
8.223e-03,2.003e+00,1.940e+00,1.444e+00,5.410e-02,1.787e-01,1.157e-01,5.956e-03
8.039e-03,2.003e+00,1.942e+00,1.445e+00,5.410e-02,1.787e-01,1.157e-01,6.201e-03
7.845e-03,2.004e+00,1.943e+00,1.446e+00,-5.858e-02,1.166e-01,1.237e-01,6.469e-03
7.820e-03,2.004e+00,1.945e+00,1.448e+00,8.672e-02,4.633e-01,5.670e-02,6.503e-03
7.740e-03,2.004e+00,1.948e+00,1.448e+00,8.672e-02,4.633e-01,5.670e-02,6.616e-03
7.490e-03,2.004e+00,1.952e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,6.977e-03
7.187e-03,2.005e+00,1.956e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,7.433e-03
6.865e-03,2.006e+00,1.961e+00,1.450e+00,-2.893e-02,4.581e-01,5.268e-02,7.940e-03
6.720e-03,2.006e+00,1.966e+00,1.451e+00,-2.893e-02,4.581e-01,5.268e-02,8.174e-03
6.754e-03,2.006e+00,1.970e+00,1.451e+00,-2.893e-02,4.581e-01,5.268e-02,8.120e-03
6.844e-03,2.006e+00,1.975e+00,1.452e+00,-2.893e-02,4.581e-01,5.268e-02,7.980e-03
6.951e-03,2.006e+00,1.979e+00,1.452e+00,3.631e-02,4.167e-01,6.608e-02,7.819e-03
6.956e-03,2.006e+00,1.984e+00,1.453e+00,1.555e-02,4.167e-01,6.809e-02,7.812e-03
6.890e-03,2.006e+00,1.988e+00,1.453e+00,1.555e-02,4.167e-01,6.809e-02,7.908e-03
6.825e-03,2.006e+00,1.992e+00,1.454e+00,-2.893e-02,4.581e-01,5.268e-02,8.001e-03
6.837e-03,2.006e+00,1.997e+00,1.455e+00,-2.893e-02,4.581e-01,5.268e-02,7.984e-03
6.925e-03,2.006e+00,2.001e+00,1.455e+00,1.555e-02,4.167e-01,6.809e-02,7.861e-03
6.959e-03,2.006e+00,2.006e+00,1.456e+00,1.555e-02,4.167e-01,6.809e-02,7.816e-03
6.923e-03,2.006e+00,2.010e+00,1.457e+00,6.656e-03,3.391e-01,7.814e-02,7.864e-03
6.881e-03,2.006e+00,2.014e+00,1.457e+00,6.656e-03,3.391e-01,7.814e-02,7.919e-03
6.849e-03,2.006e+00,2.017e+00,1.458e+00,-2.596e-02,3.236e-01,8.082e-02,7.962e-03
6.878e-03,2.006e+00,2.021e+00,1.459e+00,6.656e-03,3.391e-01,7.814e-02,7.924e-03
6.906e-03,2.006e+00,2.024e+00,1.460e+00,6.656e-03,3.391e-01,7.814e-02,7.887e-03
6.894e-03,2.006e+00,2.028e+00,1.460e+00,6.656e-03,3.391e-01,7.814e-02,7.902e-03
6.870e-03,2.006e+00,2.031e+00,1.461e+00,6.656e-03,3.391e-01,7.814e-02,7.932e-03
6.842e-03,2.006e+00,2.034e+00,1.462e+00,-2.300e-02,3.857e-01,7.412e-02,7.967e-03
6.868e-03,2.006e+00,2.038e+00,1.463e+00,2.741e-02,2.356e-01,9.355e-02,7.935e-03
6.854e-03,2.006e+00,2.041e+00,1.464e+00,-2.300e-02,3.857e-01,7.412e-02,7.953e-03
6.858e-03,2.006e+00,2.044e+00,1.464e+00,-2.300e-02,3.857e-01,7.412e-02,7.948e-03
6.933e-03,2.006e+00,2.048e+00,1.465e+00,2.741e-02,2.356e-01,9.355e-02,7.860e-03
6.933e-03,2.006e+00,2.051e+00,1.466e+00,2.741e-02,2.356e-01,9.355e-02,7.860e-03
6.844e-03,2.006e+00,2.054e+00,1.467e+00,-2.300e-02,3.857e-01,7.412e-02,7.963e-03
6.826e-03,2.006e+00,2.057e+00,1.468e+00,-2.300e-02,3.857e-01,7.412e-02,7.983e-03
6.896e-03,2.006e+00,2.061e+00,1.469e+00,2.741e-02,2.408e-01,8.886e-02,7.904e-03
6.893e-03,2.006e+00,2.064e+00,1.469e+00,2.741e-02,2.408e-01,8.886e-02,7.907e-03
6.801e-03,2.006e+00,2.066e+00,1.470e+00,-3.486e-02,3.391e-01,7.881e-02,8.009e-03
6.806e-03,2.006e+00,2.069e+00,1.471e+00,-3.486e-02,3.391e-01,7.881e-02,8.003e-03
6.925e-03,2.006e+00,2.073e+00,1.472e+00,2.741e-02,2.408e-01,8.886e-02,7.874e-03
6.953e-03,2.006e+00,2.076e+00,1.473e+00,2.741e-02,2.408e-01,8.886e-02,7.845e-03
6.868e-03,2.006e+00,2.078e+00,1.474e+00,2.741e-02,2.408e-01,8.886e-02,7.934e-03
6.749e-03,2.006e+00,2.081e+00,1.475e+00,-4.969e-02,4.581e-01,5.670e-02,8.061e-03
6.777e-03,2.006e+00,2.084e+00,1.475e+00,-4.969e-02,4.581e-01,5.670e-02,8.031e-03
6.958e-03,2.006e+00,2.088e+00,1.476e+00,-3.486e-02,4.271e-01,6.273e-02,7.846e-03
7.154e-03,2.006e+00,2.093e+00,1.476e+00,-3.486e-02,4.271e-01,6.273e-02,7.654e-03
7.336e-03,2.005e+00,2.097e+00,1.477e+00,-3.486e-02,4.271e-01,6.273e-02,7.486e-03
7.514e-03,2.005e+00,2.101e+00,1.478e+00,-3.486e-02,4.271e-01,6.273e-02,7.331e-03
7.693e-03,2.005e+00,2.106e+00,1.478e+00,-3.486e-02,4.271e-01,6.273e-02,7.184e-03
7.872e-03,2.004e+00,2.110e+00,1.479e+00,-4.672e-02,3.960e-01,6.809e-02,7.045e-03
8.078e-03,2.004e+00,2.114e+00,1.480e+00,-3.189e-02,3.702e-01,7.077e-02,6.896e-03
8.277e-03,2.004e+00,2.118e+00,1.480e+00,-3.189e-02,3.702e-01,7.077e-02,6.761e-03
8.455e-03,2.003e+00,2.122e+00,1.481e+00,-3.189e-02,3.702e-01,7.077e-02,6.650e-03
8.626e-03,2.003e+00,2.125e+00,1.482e+00,-3.189e-02,3.702e-01,7.077e-02,6.550e-03
8.796e-03,2.003e+00,2.129e+00,1.482e+00,-3.189e-02,3.702e-01,7.077e-02,6.457e-03
8.966e-03,2.003e+00,2.133e+00,1.483e+00,-1.114e-02,2.925e-01,7.948e-02,6.371e-03
9.091e-03,2.002e+00,2.136e+00,1.484e+00,-6.155e-02,4.271e-01,6.407e-02,6.313e-03
9.284e-03,2.002e+00,2.140e+00,1.484e+00,-6.155e-02,4.271e-01,6.407e-02,6.229e-03
9.576e-03,2.002e+00,2.144e+00,1.485e+00,-6.155e-02,4.271e-01,6.407e-02,6.117e-03
9.899e-03,2.001e+00,2.148e+00,1.486e+00,-6.155e-02,4.271e-01,6.407e-02,6.012e-03
1.023e-02,2.001e+00,2.153e+00,1.486e+00,-7.637e-02,4.271e-01,6.340e-02,5.922e-03
1.061e-02,2.000e+00,2.157e+00,1.487e+00,-3.486e-02,3.391e-01,7.345e-02,5.843e-03
1.092e-02,2.000e+00,2.161e+00,1.488e+00,-3.486e-02,3.391e-01,7.345e-02,5.794e-03
1.115e-02,1.999e+00,2.164e+00,1.489e+00,-2.893e-02,2.925e-01,8.015e-02,5.767e-03
1.134e-02,1.999e+00,2.168e+00,1.489e+00,-2.893e-02,2.925e-01,8.015e-02,5.750e-03
1.152e-02,1.999e+00,2.171e+00,1.490e+00,-2.893e-02,2.925e-01,8.015e-02,5.739e-03
1.168e-02,1.998e+00,2.174e+00,1.491e+00,-2.893e-02,2.925e-01,8.015e-02,5.733e-03
1.185e-02,1.998e+00,2.177e+00,1.492e+00,-7.934e-02,4.581e-01,5.134e-02,5.730e-03
1.214e-02,1.998e+00,2.180e+00,1.492e+00,-5.858e-02,3.960e-01,6.340e-02,5.733e-03
1.249e-02,1.997e+00,2.184e+00,1.493e+00,-6.451e-02,4.116e-01,6.139e-02,5.750e-03
1.285e-02,1.997e+00,2.188e+00,1.493e+00,-6.451e-02,4.116e-01,6.139e-02,5.779e-03
1.322e-02,1.996e+00,2.192e+00,1.494e+00,-4.672e-02,3.495e-01,6.943e-02,5.823e-03
1.356e-02,1.996e+00,2.196e+00,1.495e+00,-4.672e-02,3.495e-01,6.943e-02,5.872e-03
1.385e-02,1.995e+00,2.200e+00,1.495e+00,-4.672e-02,3.495e-01,6.943e-02,5.923e-03
1.413e-02,1.995e+00,2.204e+00,1.496e+00,-4.672e-02,3.495e-01,6.943e-02,5.978e-03
1.441e-02,1.995e+00,2.207e+00,1.497e+00,-2.003e-02,3.391e-01,6.608e-02,6.039e-03
1.462e-02,1.994e+00,2.211e+00,1.498e+00,-2.003e-02,3.391e-01,6.608e-02,6.090e-03
1.477e-02,1.994e+00,2.214e+00,1.498e+00,-2.003e-02,3.391e-01,6.608e-02,6.127e-03
1.490e-02,1.994e+00,2.217e+00,1.499e+00,-2.003e-02,3.391e-01,6.608e-02,6.161e-03
1.503e-02,1.994e+00,2.221e+00,1.500e+00,-2.003e-02,3.391e-01,6.608e-02,6.195e-03
1.515e-02,1.994e+00,2.224e+00,1.500e+00,-1.891e-01,4.530e-01,2.438e-03,6.229e-03
1.570e-02,1.993e+00,2.228e+00,1.500e+00,-1.772e-01,4.530e-01,1.316e-02,6.397e-03
1.665e-02,1.992e+00,2.232e+00,1.500e+00,-1.001e-01,4.581e-01,2.187e-02,6.718e-03
1.751e-02,1.991e+00,2.237e+00,1.501e+00,-9.713e-02,4.581e-01,5.788e-03,7.039e-03
1.819e-02,1.990e+00,2.242e+00,1.501e+00,-9.713e-02,4.581e-01,5.788e-03,7.316e-03
1.882e-02,1.989e+00,2.246e+00,1.501e+00,-1.120e-01,4.581e-01,2.254e-02,7.587e-03
1.948e-02,1.988e+00,2.251e+00,1.501e+00,-1.120e-01,4.581e-01,2.254e-02,7.883e-03
2.018e-02,1.987e+00,2.255e+00,1.501e+00,-2.893e-02,4.581e-01,4.330e-02,8.209e-03
2.066e-02,1.987e+00,2.260e+00,1.502e+00,6.656e-03,4.633e-01,2.656e-02,8.445e-03
2.084e-02,1.986e+00,2.265e+00,1.502e+00,6.656e-03,4.633e-01,2.656e-02,8.536e-03
2.087e-02,1.986e+00,2.269e+00,1.502e+00,6.656e-03,4.633e-01,2.656e-02,8.548e-03
2.085e-02,1.986e+00,2.274e+00,1.502e+00,6.656e-03,4.633e-01,2.656e-02,8.537e-03
2.081e-02,1.986e+00,2.279e+00,1.503e+00,6.656e-03,4.633e-01,2.656e-02,8.518e-03
2.077e-02,1.987e+00,2.283e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.497e-03
2.073e-02,1.987e+00,2.288e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.474e-03
2.068e-02,1.987e+00,2.293e+00,1.503e+00,6.656e-03,4.633e-01,2.789e-02,8.451e-03
2.064e-02,1.987e+00,2.297e+00,1.504e+00,6.656e-03,4.633e-01,2.789e-02,8.428e-03
2.059e-02,1.987e+00,2.302e+00,1.504e+00,6.656e-03,4.633e-01,2.789e-02,8.405e-03
2.055e-02,1.987e+00,2.307e+00,1.504e+00,1.852e-02,4.633e-01,3.124e-02,8.381e-03
2.047e-02,1.987e+00,2.311e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,8.339e-03
2.036e-02,1.987e+00,2.316e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,8.280e-03
2.024e-02,1.987e+00,2.321e+00,1.505e+00,1.852e-02,4.633e-01,3.124e-02,8.214e-03
2.011e-02,1.987e+00,2.325e+00,1.506e+00,1.852e-02,4.633e-01,3.124e-02,8.147e-03
1.998e-02,1.987e+00,2.330e+00,1.506e+00,9.562e-02,3.546e-01,5.402e-02,8.078e-03
1.963e-02,1.988e+00,2.334e+00,1.506e+00,9.562e-02,3.546e-01,5.402e-02,7.889e-03
1.906e-02,1.988e+00,2.338e+00,1.507e+00,8.376e-02,2.511e-01,6.541e-02,7.585e-03
1.846e-02,1.989e+00,2.341e+00,1.508e+00,8.376e-02,2.511e-01,6.541e-02,7.268e-03
1.787e-02,1.990e+00,2.344e+00,1.508e+00,6.003e-02,4.012e-01,4.799e-02,6.963e-03
1.735e-02,1.990e+00,2.347e+00,1.509e+00,1.401e-01,8.551e-02,8.886e-02,6.700e-03
1.666e-02,1.991e+00,2.349e+00,1.510e+00,1.401e-01,8.551e-02,8.886e-02,6.359e-03
1.576e-02,1.992e+00,2.351e+00,1.510e+00,-5.265e-02,4.581e-01,1.852e-02,5.930e-03
1.537e-02,1.992e+00,2.353e+00,1.511e+00,-1.114e-02,4.323e-01,4.933e-02,5.748e-03
1.539e-02,1.992e+00,2.357e+00,1.511e+00,-1.114e-02,4.323e-01,4.933e-02,5.757e-03
1.545e-02,1.992e+00,2.362e+00,1.512e+00,-1.114e-02,4.323e-01,4.933e-02,5.786e-03
1.552e-02,1.992e+00,2.366e+00,1.512e+00,-1.114e-02,4.323e-01,4.933e-02,5.820e-03
1.560e-02,1.992e+00,2.370e+00,1.513e+00,-1.114e-02,4.323e-01,4.933e-02,5.858e-03
1.568e-02,1.992e+00,2.375e+00,1.513e+00,-1.114e-02,4.323e-01,4.933e-02,5.896e-03
1.576e-02,1.992e+00,2.379e+00,1.514e+00,-3.782e-02,4.426e-01,5.067e-02,5.935e-03
1.592e-02,1.992e+00,2.383e+00,1.514e+00,-3.782e-02,4.426e-01,5.067e-02,6.015e-03
1.616e-02,1.991e+00,2.388e+00,1.515e+00,-3.782e-02,4.426e-01,5.067e-02,6.137e-03
1.643e-02,1.991e+00,2.392e+00,1.515e+00,8.376e-02,3.029e-01,5.938e-02,6.273e-03
1.633e-02,1.991e+00,2.396e+00,1.516e+00,-3.782e-02,4.426e-01,5.067e-02,6.222e-03
1.625e-02,1.991e+00,2.400e+00,1.516e+00,-3.782e-02,4.426e-01,5.067e-02,6.177e-03
1.641e-02,1.991e+00,2.404e+00,1.517e+00,1.490e-01,2.698e-03,1.036e-01,6.266e-03
1.608e-02,1.991e+00,2.407e+00,1.518e+00,1.259e-02,1.994e-01,7.680e-02,6.092e-03
1.563e-02,1.992e+00,2.408e+00,1.519e+00,1.259e-02,1.994e-01,7.680e-02,5.859e-03
1.543e-02,1.992e+00,2.410e+00,1.519e+00,1.259e-02,1.994e-01,7.680e-02,5.757e-03
1.530e-02,1.992e+00,2.412e+00,1.520e+00,1.259e-02,1.994e-01,7.680e-02,5.692e-03
1.520e-02,1.992e+00,2.414e+00,1.521e+00,-2.596e-02,3.391e-01,6.340e-02,5.640e-03
1.522e-02,1.992e+00,2.417e+00,1.521e+00,-2.596e-02,3.391e-01,6.340e-02,5.651e-03
1.537e-02,1.992e+00,2.420e+00,1.522e+00,1.259e-02,1.994e-01,7.680e-02,5.725e-03
1.542e-02,1.992e+00,2.423e+00,1.523e+00,1.259e-02,1.994e-01,7.680e-02,5.755e-03
1.538e-02,1.992e+00,2.425e+00,1.524e+00,1.259e-02,1.994e-01,7.680e-02,5.730e-03
1.529e-02,1.992e+00,2.427e+00,1.524e+00,1.259e-02,1.994e-01,7.680e-02,5.688e-03
1.520e-02,1.992e+00,2.429e+00,1.525e+00,9.622e-03,2.201e-01,7.479e-02,5.640e-03
1.512e-02,1.992e+00,2.431e+00,1.526e+00,9.622e-03,2.201e-01,7.479e-02,5.597e-03
1.504e-02,1.992e+00,2.433e+00,1.527e+00,4.224e-02,4.633e-01,1.048e-02,5.557e-03
1.486e-02,1.992e+00,2.437e+00,1.527e+00,4.224e-02,4.633e-01,1.048e-02,5.465e-03
1.458e-02,1.993e+00,2.441e+00,1.527e+00,4.224e-02,4.633e-01,1.048e-02,5.321e-03
1.427e-02,1.993e+00,2.445e+00,1.527e+00,4.224e-02,4.633e-01,1.048e-02,5.163e-03
1.395e-02,1.993e+00,2.450e+00,1.527e+00,6.003e-02,4.633e-01,2.120e-02,5.000e-03
1.357e-02,1.994e+00,2.455e+00,1.527e+00,5.410e-02,4.633e-01,2.187e-02,4.809e-03
1.314e-02,1.994e+00,2.459e+00,1.528e+00,-2.240e-03,4.633e-01,3.928e-02,4.601e-03
1.291e-02,1.994e+00,2.464e+00,1.528e+00,-2.240e-03,4.633e-01,3.928e-02,4.485e-03
1.284e-02,1.994e+00,2.469e+00,1.528e+00,-2.240e-03,4.633e-01,3.928e-02,4.456e-03
1.284e-02,1.994e+00,2.473e+00,1.529e+00,-2.240e-03,4.633e-01,3.928e-02,4.453e-03
1.285e-02,1.994e+00,2.478e+00,1.529e+00,-2.596e-02,4.271e-01,4.799e-02,4.458e-03
1.294e-02,1.994e+00,2.482e+00,1.530e+00,-2.596e-02,4.271e-01,4.799e-02,4.505e-03
1.312e-02,1.994e+00,2.487e+00,1.530e+00,-2.596e-02,4.271e-01,4.799e-02,4.592e-03
1.331e-02,1.994e+00,2.491e+00,1.531e+00,9.265e-02,2.977e-01,5.469e-02,4.693e-03
1.312e-02,1.994e+00,2.495e+00,1.531e+00,-2.596e-02,4.271e-01,4.799e-02,4.594e-03
1.294e-02,1.994e+00,2.499e+00,1.532e+00,-2.596e-02,4.271e-01,4.799e-02,4.502e-03
1.303e-02,1.994e+00,2.503e+00,1.532e+00,9.265e-02,3.598e-01,4.598e-02,4.549e-03
1.281e-02,1.994e+00,2.507e+00,1.533e+00,9.265e-02,3.598e-01,4.598e-02,4.432e-03
1.222e-02,1.995e+00,2.510e+00,1.533e+00,9.265e-02,3.598e-01,4.598e-02,4.131e-03
1.151e-02,1.995e+00,2.514e+00,1.533e+00,1.555e-02,3.288e-01,5.469e-02,3.785e-03
1.104e-02,1.995e+00,2.518e+00,1.534e+00,8.672e-02,4.685e-01,7.128e-03,3.559e-03
1.056e-02,1.996e+00,2.522e+00,1.534e+00,8.672e-02,4.685e-01,7.128e-03,3.339e-03
9.921e-03,1.996e+00,2.526e+00,1.534e+00,-4.672e-02,4.581e-01,3.727e-02,3.055e-03
9.688e-03,1.996e+00,2.531e+00,1.534e+00,-4.672e-02,4.581e-01,3.727e-02,2.955e-03
9.886e-03,1.996e+00,2.535e+00,1.535e+00,-4.672e-02,4.581e-01,3.727e-02,3.041e-03
1.022e-02,1.996e+00,2.540e+00,1.535e+00,-6.451e-02,4.581e-01,2.723e-02,3.189e-03
1.065e-02,1.996e+00,2.544e+00,1.536e+00,-6.451e-02,4.581e-01,2.723e-02,3.390e-03
1.115e-02,1.995e+00,2.549e+00,1.536e+00,1.549e-01,5.963e-02,8.819e-02,3.636e-03
1.092e-02,1.996e+00,2.552e+00,1.537e+00,-4.672e-02,4.581e-01,3.392e-02,3.519e-03
1.065e-02,1.996e+00,2.555e+00,1.537e+00,-4.672e-02,4.581e-01,3.392e-02,3.387e-03
1.084e-02,1.996e+00,2.559e+00,1.537e+00,-4.672e-02,4.581e-01,3.392e-02,3.480e-03
1.117e-02,1.995e+00,2.564e+00,1.538e+00,1.555e-02,2.822e-01,5.804e-02,3.647e-03
1.132e-02,1.995e+00,2.567e+00,1.538e+00,1.555e-02,2.822e-01,5.804e-02,3.726e-03
1.128e-02,1.995e+00,2.571e+00,1.539e+00,1.555e-02,2.822e-01,5.804e-02,3.703e-03
1.117e-02,1.995e+00,2.573e+00,1.539e+00,1.555e-02,2.822e-01,5.804e-02,3.649e-03
1.105e-02,1.995e+00,2.576e+00,1.540e+00,9.622e-03,3.702e-01,5.335e-02,3.585e-03
1.094e-02,1.996e+00,2.580e+00,1.541e+00,9.622e-03,3.702e-01,5.335e-02,3.530e-03
1.085e-02,1.996e+00,2.583e+00,1.541e+00,9.622e-03,3.702e-01,5.335e-02,3.483e-03
1.077e-02,1.996e+00,2.587e+00,1.542e+00,9.622e-03,3.702e-01,5.335e-02,3.440e-03
1.068e-02,1.996e+00,2.591e+00,1.542e+00,9.622e-03,3.702e-01,5.335e-02,3.398e-03
1.060e-02,1.996e+00,2.594e+00,1.543e+00,9.622e-03,3.702e-01,5.335e-02,3.355e-03
1.052e-02,1.996e+00,2.598e+00,1.543e+00,9.622e-03,3.702e-01,5.335e-02,3.313e-03
1.044e-02,1.996e+00,2.602e+00,1.544e+00,3.631e-02,3.443e-01,5.268e-02,3.270e-03
1.026e-02,1.996e+00,2.605e+00,1.544e+00,3.631e-02,3.443e-01,5.268e-02,3.179e-03
9.985e-03,1.996e+00,2.609e+00,1.545e+00,3.038e-02,3.443e-01,5.402e-02,3.040e-03
9.704e-03,1.996e+00,2.612e+00,1.545e+00,3.038e-02,3.443e-01,5.402e-02,2.900e-03
9.436e-03,1.996e+00,2.616e+00,1.546e+00,3.038e-02,3.443e-01,5.402e-02,2.768e-03
9.170e-03,1.997e+00,2.619e+00,1.546e+00,3.038e-02,3.443e-01,5.402e-02,2.639e-03
8.906e-03,1.997e+00,2.623e+00,1.547e+00,3.334e-02,2.615e-01,6.474e-02,2.513e-03
8.630e-03,1.997e+00,2.626e+00,1.548e+00,2.741e-02,3.288e-01,5.469e-02,2.383e-03
8.365e-03,1.997e+00,2.629e+00,1.548e+00,2.741e-02,3.288e-01,5.469e-02,2.261e-03
8.117e-03,1.997e+00,2.632e+00,1.549e+00,2.741e-02,3.288e-01,5.469e-02,2.149e-03
7.874e-03,1.997e+00,2.635e+00,1.549e+00,4.817e-02,2.770e-01,5.603e-02,2.042e-03
7.557e-03,1.998e+00,2.638e+00,1.550e+00,4.817e-02,2.770e-01,5.603e-02,1.905e-03
7.165e-03,1.998e+00,2.641e+00,1.550e+00,4.817e-02,2.770e-01,5.603e-02,1.743e-03
6.750e-03,1.998e+00,2.644e+00,1.551e+00,1.555e-02,4.633e-01,2.856e-02,1.579e-03
6.449e-03,1.998e+00,2.648e+00,1.551e+00,1.555e-02,4.633e-01,2.856e-02,1.466e-03
6.261e-03,1.998e+00,2.652e+00,1.551e+00,4.817e-02,2.977e-01,5.268e-02,1.399e-03
5.988e-03,1.998e+00,2.656e+00,1.552e+00,9.622e-03,3.184e-01,5.469e-02,1.303e-03
5.749e-03,1.998e+00,2.659e+00,1.553e+00,2.445e-02,2.408e-01,7.412e-02,1.223e-03
5.562e-03,1.999e+00,2.662e+00,1.553e+00,-2.893e-02,4.581e-01,1.768e-03,1.164e-03
5.552e-03,1.999e+00,2.666e+00,1.553e+00,-2.893e-02,4.581e-01,1.768e-03,1.161e-03
5.730e-03,1.998e+00,2.670e+00,1.553e+00,-2.893e-02,4.581e-01,1.768e-03,1.218e-03
5.964e-03,1.998e+00,2.675e+00,1.553e+00,4.521e-02,4.633e-01,-6.271e-03,1.299e-03
5.939e-03,1.998e+00,2.679e+00,1.553e+00,4.521e-02,4.633e-01,-6.271e-03,1.290e-03
5.647e-03,1.999e+00,2.684e+00,1.553e+00,-1.707e-02,4.633e-01,2.438e-03,1.188e-03
5.509e-03,1.999e+00,2.688e+00,1.553e+00,-1.707e-02,4.633e-01,2.438e-03,1.142e-03
5.575e-03,1.999e+00,2.693e+00,1.553e+00,-1.707e-02,4.633e-01,2.438e-03,1.164e-03
5.702e-03,1.999e+00,2.698e+00,1.553e+00,-1.707e-02,4.633e-01,2.438e-03,1.209e-03
5.849e-03,1.998e+00,2.702e+00,1.553e+00,3.631e-02,4.633e-01,-2.921e-03,1.262e-03
5.799e-03,1.998e+00,2.707e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,1.243e-03
5.530e-03,1.999e+00,2.712e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,1.145e-03
5.180e-03,1.999e+00,2.716e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,1.025e-03
4.804e-03,1.999e+00,2.721e+00,1.553e+00,4.224e-02,4.633e-01,-6.271e-03,9.051e-04
4.420e-03,1.999e+00,2.726e+00,1.553e+00,7.486e-02,4.685e-01,-6.271e-03,7.946e-04
3.907e-03,1.999e+00,2.730e+00,1.553e+00,7.486e-02,4.685e-01,-6.271e-03,6.685e-04
3.272e-03,2.000e+00,2.735e+00,1.553e+00,9.562e-02,4.685e-01,-4.261e-03,5.522e-04
2.517e-03,2.000e+00,2.740e+00,1.553e+00,7.253e-04,4.633e-01,5.118e-03,4.836e-04
2.039e-03,2.000e+00,2.745e+00,1.553e+00,7.253e-04,4.633e-01,5.118e-03,4.856e-04
1.889e-03,2.000e+00,2.749e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,4.936e-04
1.805e-03,2.000e+00,2.754e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,4.995e-04
1.717e-03,2.000e+00,2.759e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,5.065e-04
1.628e-03,2.000e+00,2.763e+00,1.553e+00,9.622e-03,4.633e-01,1.182e-02,5.147e-04
1.538e-03,2.000e+00,2.768e+00,1.553e+00,-5.205e-03,4.633e-01,1.718e-02,5.239e-04
1.506e-03,2.000e+00,2.773e+00,1.554e+00,-1.707e-02,4.581e-01,2.053e-02,5.274e-04
1.577e-03,2.000e+00,2.777e+00,1.554e+00,-1.707e-02,4.581e-01,2.053e-02,5.204e-04
1.711e-03,2.000e+00,2.782e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,5.102e-04
1.816e-03,2.000e+00,2.786e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,5.050e-04
1.882e-03,2.000e+00,2.791e+00,1.554e+00,-5.205e-03,4.633e-01,2.187e-02,5.030e-04
1.937e-03,2.000e+00,2.796e+00,1.555e+00,-5.205e-03,4.633e-01,2.187e-02,5.023e-04
1.987e-03,2.000e+00,2.800e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,5.023e-04
2.072e-03,2.000e+00,2.805e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,5.038e-04
2.191e-03,2.000e+00,2.810e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,5.086e-04
2.321e-03,2.000e+00,2.814e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,5.169e-04
2.453e-03,2.000e+00,2.819e+00,1.555e+00,-1.410e-02,4.633e-01,1.383e-02,5.290e-04
2.587e-03,2.000e+00,2.824e+00,1.556e+00,-1.707e-02,4.581e-01,2.053e-02,5.445e-04
2.733e-03,2.000e+00,2.828e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,5.652e-04
2.773e-03,2.000e+00,2.833e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,5.715e-04
2.701e-03,2.000e+00,2.838e+00,1.556e+00,1.259e-02,4.633e-01,1.098e-03,5.598e-04
2.595e-03,2.000e+00,2.842e+00,1.556e+00,-1.707e-02,4.581e-01,2.053e-02,5.435e-04
2.597e-03,2.000e+00,2.847e+00,1.556e+00,-2.596e-02,4.581e-01,1.517e-02,5.439e-04
2.748e-03,2.000e+00,2.852e+00,1.556e+00,7.253e-04,4.633e-01,1.584e-02,5.691e-04
2.861e-03,2.000e+00,2.856e+00,1.556e+00,7.253e-04,4.633e-01,1.584e-02,5.904e-04
2.890e-03,2.000e+00,2.861e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,5.963e-04
2.894e-03,2.000e+00,2.866e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,5.972e-04
2.890e-03,2.000e+00,2.870e+00,1.557e+00,7.253e-04,4.633e-01,1.584e-02,5.964e-04
2.884e-03,2.000e+00,2.875e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,5.950e-04
2.962e-03,2.000e+00,2.879e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,6.127e-04
3.121e-03,2.000e+00,2.884e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,6.520e-04
3.305e-03,2.000e+00,2.889e+00,1.557e+00,-2.003e-02,4.581e-01,1.249e-02,7.021e-04
3.496e-03,2.000e+00,2.893e+00,1.558e+00,-2.003e-02,4.581e-01,1.249e-02,7.592e-04
3.690e-03,2.000e+00,2.898e+00,1.558e+00,-2.003e-02,4.581e-01,1.048e-02,8.220e-04
3.885e-03,2.000e+00,2.903e+00,1.558e+00,7.253e-04,4.633e-01,4.129e-02,8.897e-04
3.995e-03,2.000e+00,2.907e+00,1.558e+00,7.253e-04,4.633e-01,4.129e-02,9.302e-04
4.024e-03,2.000e+00,2.912e+00,1.559e+00,7.253e-04,4.633e-01,4.129e-02,9.409e-04
4.027e-03,2.000e+00,2.917e+00,1.559e+00,7.253e-04,4.633e-01,4.129e-02,9.423e-04
4.024e-03,2.000e+00,2.921e+00,1.559e+00,-1.114e-02,4.633e-01,2.589e-02,9.408e-04
4.066e-03,2.000e+00,2.926e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,9.575e-04
4.155e-03,2.000e+00,2.930e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,9.933e-04
4.258e-03,2.000e+00,2.935e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,1.036e-03
4.366e-03,1.999e+00,2.940e+00,1.560e+00,-1.114e-02,4.633e-01,2.589e-02,1.082e-03
4.475e-03,1.999e+00,2.944e+00,1.561e+00,-1.114e-02,4.633e-01,2.589e-02,1.130e-03
4.584e-03,1.999e+00,2.949e+00,1.561e+00,-8.171e-03,4.633e-01,1.651e-02,1.179e-03
4.682e-03,1.999e+00,2.954e+00,1.561e+00,-8.171e-03,4.633e-01,1.651e-02,1.224e-03
4.767e-03,1.999e+00,2.958e+00,1.561e+00,7.253e-04,4.633e-01,3.861e-02,1.265e-03
4.813e-03,1.999e+00,2.963e+00,1.562e+00,7.253e-04,4.633e-01,3.861e-02,1.287e-03
4.821e-03,1.999e+00,2.968e+00,1.562e+00,7.253e-04,4.633e-01,3.861e-02,1.291e-03
4.819e-03,1.999e+00,2.972e+00,1.562e+00,9.622e-03,4.633e-01,1.316e-02,1.290e-03
4.777e-03,1.999e+00,2.977e+00,1.563e+00,9.622e-03,4.633e-01,1.316e-02,1.269e-03
4.697e-03,1.999e+00,2.982e+00,1.563e+00,-8.171e-03,4.633e-01,1.651e-02,1.230e-03
4.680e-03,1.999e+00,2.986e+00,1.563e+00,-8.171e-03,4.633e-01,1.651e-02,1.221e-03
4.732e-03,1.999e+00,2.991e+00,1.563e+00,-8.171e-03,4.633e-01,1.651e-02,1.247e-03
4.804e-03,1.999e+00,2.996e+00,1.563e+00,-5.205e-03,4.633e-01,2.053e-02,1.284e-03
4.870e-03,1.999e+00,3.000e+00,1.563e+00,-5.205e-03,4.633e-01,2.053e-02,1.318e-03
4.926e-03,1.999e+00,3.005e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.347e-03
4.979e-03,1.999e+00,3.010e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.375e-03
5.031e-03,1.999e+00,3.014e+00,1.564e+00,-5.205e-03,4.633e-01,2.053e-02,1.403e-03
5.083e-03,1.999e+00,3.019e+00,1.564e+00,-2.240e-03,4.633e-01,3.057e-02,1.431e-03
5.123e-03,1.999e+00,3.024e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.453e-03
5.150e-03,1.999e+00,3.028e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.468e-03
5.174e-03,1.999e+00,3.033e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.481e-03
5.197e-03,1.999e+00,3.038e+00,1.565e+00,-2.240e-03,4.633e-01,3.057e-02,1.494e-03
5.220e-03,1.999e+00,3.042e+00,1.566e+00,-2.240e-03,4.633e-01,3.057e-02,1.507e-03
5.242e-03,1.999e+00,3.047e+00,1.566e+00,-2.003e-02,4.581e-01,4.933e-02,1.520e-03
5.339e-03,1.999e+00,3.052e+00,1.567e+00,-2.003e-02,4.581e-01,4.933e-02,1.576e-03
5.508e-03,1.999e+00,3.056e+00,1.567e+00,-2.003e-02,4.581e-01,4.933e-02,1.676e-03
5.699e-03,1.999e+00,3.061e+00,1.568e+00,-2.003e-02,4.581e-01,4.933e-02,1.791e-03
5.896e-03,1.999e+00,3.066e+00,1.568e+00,2.741e-02,4.633e-01,3.258e-02,1.913e-03
5.897e-03,1.999e+00,3.070e+00,1.568e+00,4.224e-02,4.633e-01,3.392e-02,1.913e-03
5.644e-03,1.999e+00,3.075e+00,1.569e+00,3.691e-03,4.633e-01,3.392e-02,1.756e-03
5.434e-03,1.999e+00,3.080e+00,1.569e+00,3.691e-03,4.633e-01,3.392e-02,1.627e-03
5.344e-03,1.999e+00,3.084e+00,1.569e+00,3.691e-03,4.633e-01,3.392e-02,1.572e-03
5.292e-03,1.999e+00,3.089e+00,1.570e+00,3.691e-03,4.633e-01,3.392e-02,1.540e-03
5.250e-03,1.999e+00,3.094e+00,1.570e+00,-8.171e-03,4.581e-01,4.665e-02,1.514e-03
5.261e-03,1.999e+00,3.098e+00,1.571e+00,-8.171e-03,4.581e-01,4.665e-02,1.521e-03
5.322e-03,1.999e+00,3.103e+00,1.571e+00,-8.171e-03,4.581e-01,4.665e-02,1.559e-03
5.397e-03,1.999e+00,3.107e+00,1.571e+00,-8.171e-03,4.581e-01,4.665e-02,1.606e-03
5.477e-03,1.999e+00,3.112e+00,1.572e+00,-8.171e-03,4.581e-01,4.665e-02,1.657e-03
5.558e-03,1.999e+00,3.117e+00,1.572e+00,-8.171e-03,4.581e-01,4.665e-02,1.709e-03
5.640e-03,1.999e+00,3.121e+00,1.573e+00,1.555e-02,2.770e-01,7.680e-02,1.762e-03
5.623e-03,1.999e+00,3.125e+00,1.574e+00,1.555e-02,2.770e-01,7.680e-02,1.751e-03
5.508e-03,1.999e+00,3.128e+00,1.574e+00,1.555e-02,2.770e-01,7.680e-02,1.676e-03
5.365e-03,1.999e+00,3.131e+00,1.575e+00,1.555e-02,2.770e-01,7.680e-02,1.583e-03
5.213e-03,1.999e+00,3.134e+00,1.576e+00,1.555e-02,2.770e-01,7.680e-02,1.485e-03
5.058e-03,1.999e+00,3.137e+00,1.577e+00,1.555e-02,2.770e-01,7.680e-02,1.386e-03
4.902e-03,1.999e+00,3.139e+00,1.577e+00,1.555e-02,2.770e-01,7.680e-02,1.287e-03
4.746e-03,1.999e+00,-3.141e+00,1.578e+00,1.490e-01,4.685e-01,1.182e-02,1.189e-03
4.031e-03,1.999e+00,-3.137e+00,1.578e+00,1.490e-01,4.685e-01,1.182e-02,7.547e-04
2.771e-03,1.999e+00,-3.133e+00,1.578e+00,1.104e-01,4.685e-01,2.455e-02,7.268e-05
1.510e-03,1.999e+00,-3.128e+00,1.579e+00,8.969e-02,4.685e-01,1.383e-02,4.490e-04
4.425e-04,1.999e+00,-3.124e+00,1.579e+00,4.817e-02,4.633e-01,1.584e-02,6.926e-04
-3.333e-04,1.999e+00,-3.119e+00,1.579e+00,5.410e-02,4.633e-01,-5.601e-03,7.179e-04
-9.298e-04,1.999e+00,-3.114e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,6.466e-04
-1.290e-03,1.999e+00,-3.110e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,5.691e-04
-1.445e-03,1.999e+00,-3.105e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,5.288e-04
-1.538e-03,1.999e+00,-3.100e+00,1.579e+00,6.656e-03,4.633e-01,-9.113e-04,5.029e-04
-1.613e-03,1.999e+00,-3.096e+00,1.579e+00,-1.410e-02,4.633e-01,-2.921e-03,4.815e-04
-1.595e-03,1.999e+00,-3.091e+00,1.579e+00,-1.707e-02,4.633e-01,4.285e-04,4.865e-04
-1.479e-03,1.999e+00,-3.086e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,5.181e-04
-1.262e-03,1.999e+00,-3.082e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,5.695e-04
-9.738e-04,1.999e+00,-3.077e+00,1.579e+00,-2.596e-02,4.581e-01,5.335e-02,6.227e-04
-6.889e-04,1.999e+00,-3.072e+00,1.579e+00,-3.189e-02,4.581e-01,-1.581e-03,6.572e-04
-3.967e-04,1.999e+00,-3.068e+00,1.579e+00,6.656e-03,4.633e-01,-1.581e-03,6.727e-04
-2.470e-04,1.999e+00,-3.063e+00,1.579e+00,4.224e-02,4.633e-01,-3.591e-03,6.725e-04
-3.969e-04,1.999e+00,-3.059e+00,1.579e+00,4.224e-02,4.633e-01,-3.591e-03,6.736e-04
-7.372e-04,1.999e+00,-3.054e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,6.584e-04
-9.734e-04,1.999e+00,-3.049e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,6.339e-04
-1.070e-03,1.999e+00,-3.045e+00,1.579e+00,3.691e-03,4.633e-01,-6.271e-03,6.208e-04
-1.125e-03,1.999e+00,-3.040e+00,1.579e+00,4.224e-02,4.633e-01,-2.414e-04,6.128e-04
-1.328e-03,1.999e+00,-3.035e+00,1.579e+00,4.224e-02,4.633e-01,-2.414e-04,5.791e-04
-1.684e-03,1.999e+00,-3.031e+00,1.579e+00,1.555e-02,4.633e-01,-5.601e-03,5.028e-04
-1.974e-03,1.999e+00,-3.026e+00,1.579e+00,1.555e-02,4.633e-01,-5.601e-03,4.258e-04
-2.169e-03,1.999e+00,-3.021e+00,1.579e+00,1.555e-02,4.633e-01,-5.601e-03,3.671e-04
-2.336e-03,1.999e+00,-3.017e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,3.133e-04
-2.507e-03,1.999e+00,-3.012e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,2.552e-04
-2.687e-03,1.999e+00,-3.007e+00,1.579e+00,-6.451e-02,4.581e-01,3.778e-03,1.906e-04
-2.525e-03,1.999e+00,-3.003e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,2.479e-04
-2.374e-03,1.999e+00,-2.998e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,2.984e-04
-2.456e-03,1.999e+00,-2.993e+00,1.579e+00,1.852e-02,4.633e-01,4.285e-04,2.718e-04
-2.609e-03,1.999e+00,-2.989e+00,1.579e+00,-8.527e-02,4.581e-01,3.778e-03,2.207e-04
-2.354e-03,1.999e+00,-2.984e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,3.029e-04
-2.018e-03,1.999e+00,-2.979e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,3.959e-04
-1.881e-03,1.999e+00,-2.975e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,4.282e-04
-1.804e-03,1.999e+00,-2.970e+00,1.579e+00,-5.205e-03,4.633e-01,4.285e-04,4.448e-04
-1.745e-03,1.999e+00,-2.965e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,4.565e-04
-1.789e-03,1.999e+00,-2.961e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,4.481e-04
-1.930e-03,1.999e+00,-2.956e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,4.195e-04
-2.100e-03,1.999e+00,-2.951e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,3.813e-04
-2.278e-03,1.999e+00,-2.947e+00,1.579e+00,1.852e-02,4.633e-01,-1.581e-03,3.371e-04
-2.459e-03,1.999e+00,-2.942e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,2.883e-04
-2.665e-03,1.999e+00,-2.937e+00,1.579e+00,-7.341e-02,4.581e-01,3.108e-03,2.279e-04
-2.494e-03,1.999e+00,-2.933e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,2.776e-04
-2.340e-03,1.999e+00,-2.928e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,3.184e-04
-2.461e-03,1.999e+00,-2.923e+00,1.579e+00,2.445e-02,4.633e-01,1.098e-03,2.873e-04
-2.665e-03,1.999e+00,-2.919e+00,1.579e+00,-5.858e-02,4.581e-01,9.807e-03,2.311e-04
-2.554e-03,1.999e+00,-2.914e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,2.617e-04
-2.351e-03,1.999e+00,-2.910e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,3.129e-04
-2.274e-03,1.999e+00,-2.905e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,3.302e-04
-2.236e-03,1.999e+00,-2.900e+00,1.579e+00,-2.240e-03,4.633e-01,9.807e-03,3.384e-04
-2.209e-03,1.999e+00,-2.896e+00,1.580e+00,-2.240e-03,4.633e-01,9.807e-03,3.439e-04
-2.186e-03,1.999e+00,-2.891e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,3.484e-04
-2.019e-03,1.999e+00,-2.886e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,3.774e-04
-1.713e-03,1.999e+00,-2.882e+00,1.580e+00,-3.782e-02,4.581e-01,1.182e-02,4.171e-04
-1.364e-03,1.999e+00,-2.877e+00,1.580e+00,9.622e-03,4.633e-01,7.798e-03,4.390e-04
-1.196e-03,1.999e+00,-2.872e+00,1.580e+00,9.622e-03,4.633e-01,7.798e-03,4.401e-04
-1.210e-03,1.999e+00,-2.868e+00,1.580e+00,5.114e-02,4.633e-01,5.788e-03,4.404e-04
-1.446e-03,1.999e+00,-2.863e+00,1.580e+00,5.114e-02,4.633e-01,5.788e-03,4.390e-04
-1.862e-03,1.999e+00,-2.858e+00,1.580e+00,-4.079e-02,4.581e-01,7.798e-03,4.112e-04
-1.961e-03,1.999e+00,-2.854e+00,1.580e+00,-4.079e-02,4.581e-01,7.798e-03,4.000e-04
-1.717e-03,1.999e+00,-2.849e+00,1.580e+00,-4.079e-02,4.581e-01,7.798e-03,4.225e-04
-1.370e-03,1.999e+00,-2.845e+00,1.580e+00,6.300e-02,4.633e-01,9.137e-03,4.332e-04
-1.408e-03,1.999e+00,-2.840e+00,1.581e+00,6.300e-02,4.633e-01,9.137e-03,4.336e-04
-1.841e-03,1.999e+00,-2.835e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,4.176e-04
-2.049e-03,1.999e+00,-2.831e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,3.979e-04
-1.958e-03,1.999e+00,-2.826e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,4.069e-04
-1.777e-03,1.999e+00,-2.821e+00,1.581e+00,-2.300e-02,4.581e-01,1.852e-02,4.196e-04
-1.570e-03,1.999e+00,-2.817e+00,1.581e+00,-3.189e-02,4.581e-01,1.383e-02,4.253e-04
-1.320e-03,1.999e+00,-2.812e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,4.193e-04
-1.245e-03,1.999e+00,-2.807e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,4.147e-04
-1.364e-03,1.999e+00,-2.803e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,4.223e-04
-1.542e-03,1.999e+00,-2.798e+00,1.582e+00,2.148e-02,4.633e-01,1.450e-02,4.289e-04
-1.737e-03,1.999e+00,-2.794e+00,1.582e+00,-5.205e-03,4.633e-01,1.919e-02,4.295e-04
-1.832e-03,1.999e+00,-2.789e+00,1.582e+00,-5.205e-03,4.633e-01,1.919e-02,4.274e-04
-1.827e-03,1.999e+00,-2.784e+00,1.582e+00,-5.205e-03,4.633e-01,1.919e-02,4.275e-04
-1.791e-03,1.999e+00,-2.780e+00,1.583e+00,-5.205e-03,4.633e-01,1.919e-02,4.281e-04
-1.746e-03,1.999e+00,-2.775e+00,1.583e+00,-5.205e-03,4.633e-01,1.919e-02,4.282e-04
-1.698e-03,1.999e+00,-2.770e+00,1.583e+00,-9.120e-02,4.581e-01,1.919e-02,4.277e-04
-1.315e-03,1.999e+00,-2.766e+00,1.583e+00,-4.672e-02,4.581e-01,2.923e-02,4.038e-04
-7.787e-04,2.000e+00,-2.761e+00,1.584e+00,-4.672e-02,4.581e-01,2.923e-02,3.138e-04
-3.136e-04,2.000e+00,-2.756e+00,1.584e+00,7.486e-02,4.685e-01,1.651e-02,1.809e-04
-3.421e-04,2.000e+00,-2.752e+00,1.584e+00,7.486e-02,4.685e-01,1.651e-02,1.910e-04
-8.359e-04,2.000e+00,-2.747e+00,1.584e+00,-4.672e-02,4.581e-01,2.923e-02,3.327e-04
-9.980e-04,2.000e+00,-2.742e+00,1.584e+00,-6.748e-02,4.581e-01,3.995e-02,3.678e-04
-6.655e-04,2.000e+00,-2.738e+00,1.585e+00,-6.748e-02,4.581e-01,3.995e-02,2.868e-04
-1.308e-04,2.000e+00,-2.733e+00,1.585e+00,5.114e-02,4.633e-01,2.053e-02,1.020e-04
7.736e-06,2.000e+00,-2.728e+00,1.585e+00,5.114e-02,4.633e-01,2.053e-02,4.372e-05
-2.785e-04,2.000e+00,-2.724e+00,1.586e+00,5.114e-02,4.633e-01,2.053e-02,1.621e-04
-6.919e-04,2.000e+00,-2.719e+00,1.586e+00,2.148e-02,4.633e-01,3.459e-02,3.039e-04
-1.029e-03,1.999e+00,-2.714e+00,1.586e+00,2.148e-02,4.633e-01,3.459e-02,3.925e-04
-1.268e-03,1.999e+00,-2.710e+00,1.587e+00,2.148e-02,4.633e-01,3.459e-02,4.406e-04
-1.476e-03,1.999e+00,-2.705e+00,1.587e+00,2.148e-02,4.633e-01,3.459e-02,4.731e-04
-1.675e-03,1.999e+00,-2.700e+00,1.587e+00,-5.858e-02,4.581e-01,2.990e-02,4.961e-04
-1.568e-03,1.999e+00,-2.696e+00,1.588e+00,-3.782e-02,4.581e-01,3.459e-02,4.840e-04
-1.244e-03,1.999e+00,-2.691e+00,1.588e+00,-1.707e-02,4.633e-01,4.062e-02,4.306e-04
-9.865e-04,2.000e+00,-2.687e+00,1.588e+00,-1.707e-02,4.633e-01,4.062e-02,3.695e-04
-8.017e-04,2.000e+00,-2.682e+00,1.589e+00,-1.707e-02,4.633e-01,4.062e-02,3.150e-04
-6.390e-04,2.000e+00,-2.677e+00,1.589e+00,-1.707e-02,4.633e-01,4.062e-02,2.595e-04
-4.833e-04,2.000e+00,-2.673e+00,1.590e+00,3.334e-02,4.633e-01,3.660e-02,1.998e-04
-5.180e-04,2.000e+00,-2.668e+00,1.590e+00,2.445e-02,4.633e-01,4.330e-02,2.139e-04
-7.031e-04,2.000e+00,-2.663e+00,1.590e+00,2.445e-02,4.633e-01,4.330e-02,2.850e-04
-9.107e-04,2.000e+00,-2.659e+00,1.591e+00,2.445e-02,4.633e-01,4.330e-02,3.564e-04
-1.125e-03,1.999e+00,-2.654e+00,1.591e+00,2.445e-02,4.633e-01,4.330e-02,4.206e-04
-1.340e-03,1.999e+00,-2.649e+00,1.592e+00,2.445e-02,4.633e-01,4.330e-02,4.754e-04
-1.556e-03,1.999e+00,-2.645e+00,1.592e+00,9.622e-03,4.633e-01,3.459e-02,5.204e-04
-1.716e-03,1.999e+00,-2.640e+00,1.592e+00,9.622e-03,4.633e-01,3.459e-02,5.478e-04
-1.824e-03,1.999e+00,-2.635e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,5.634e-04
-1.915e-03,1.999e+00,-2.631e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,5.752e-04
-2.001e-03,1.999e+00,-2.626e+00,1.593e+00,9.622e-03,4.633e-01,3.459e-02,5.851e-04
-2.085e-03,1.999e+00,-2.621e+00,1.594e+00,4.224e-02,4.633e-01,2.589e-02,5.937e-04
-2.288e-03,1.999e+00,-2.617e+00,1.594e+00,4.224e-02,4.633e-01,2.589e-02,6.093e-04
-2.604e-03,1.999e+00,-2.612e+00,1.594e+00,4.224e-02,4.633e-01,2.589e-02,6.187e-04
-2.955e-03,1.998e+00,-2.607e+00,1.595e+00,3.038e-02,4.633e-01,3.258e-02,6.091e-04
-3.271e-03,1.998e+00,-2.603e+00,1.595e+00,-1.327e-01,4.530e-01,3.928e-02,5.841e-04
-2.964e-03,1.998e+00,-2.598e+00,1.595e+00,3.631e-02,4.633e-01,3.191e-02,6.066e-04
-2.681e-03,1.999e+00,-2.593e+00,1.596e+00,3.631e-02,4.633e-01,3.191e-02,6.122e-04
-2.813e-03,1.998e+00,-2.589e+00,1.596e+00,3.631e-02,4.633e-01,3.191e-02,6.123e-04
-3.069e-03,1.998e+00,-2.584e+00,1.596e+00,3.631e-02,4.633e-01,3.191e-02,6.048e-04
-3.362e-03,1.998e+00,-2.579e+00,1.597e+00,-1.209e-01,4.530e-01,5.670e-02,5.844e-04
-3.109e-03,1.998e+00,-2.575e+00,1.597e+00,3.631e-02,4.633e-01,3.191e-02,6.011e-04
-2.874e-03,1.998e+00,-2.570e+00,1.597e+00,9.622e-03,4.633e-01,4.062e-02,6.065e-04
-2.923e-03,1.998e+00,-2.566e+00,1.598e+00,9.622e-03,4.633e-01,4.062e-02,6.065e-04
-2.994e-03,1.998e+00,-2.561e+00,1.598e+00,9.622e-03,4.633e-01,4.062e-02,6.062e-04
-3.072e-03,1.998e+00,-2.556e+00,1.599e+00,9.622e-03,4.633e-01,4.062e-02,6.052e-04
-3.151e-03,1.998e+00,-2.552e+00,1.599e+00,9.622e-03,4.633e-01,4.062e-02,6.035e-04
-3.231e-03,1.998e+00,-2.547e+00,1.599e+00,-8.527e-02,4.581e-01,5.469e-02,6.012e-04
-2.982e-03,1.998e+00,-2.542e+00,1.600e+00,3.691e-03,4.633e-01,5.670e-02,6.031e-04
-2.722e-03,1.999e+00,-2.538e+00,1.601e+00,3.691e-03,4.633e-01,5.670e-02,5.919e-04
-2.665e-03,1.999e+00,-2.533e+00,1.601e+00,3.691e-03,4.633e-01,5.670e-02,5.873e-04
-2.669e-03,1.999e+00,-2.528e+00,1.602e+00,3.691e-03,4.633e-01,5.670e-02,5.877e-04
-2.691e-03,1.999e+00,-2.524e+00,1.602e+00,-1.114e-02,4.633e-01,6.005e-02,5.899e-04
-2.668e-03,1.999e+00,-2.519e+00,1.603e+00,-1.114e-02,4.633e-01,6.005e-02,5.875e-04
-2.598e-03,1.999e+00,-2.514e+00,1.604e+00,1.555e-02,4.633e-01,3.526e-02,5.793e-04
-2.604e-03,1.999e+00,-2.510e+00,1.604e+00,1.555e-02,4.633e-01,3.526e-02,5.802e-04
-2.694e-03,1.999e+00,-2.505e+00,1.604e+00,-1.114e-02,4.633e-01,6.005e-02,5.915e-04
-2.719e-03,1.999e+00,-2.500e+00,1.605e+00,-3.782e-02,4.581e-01,5.938e-02,5.944e-04
-2.574e-03,1.999e+00,-2.496e+00,1.605e+00,6.300e-02,4.633e-01,1.048e-02,5.742e-04
-2.656e-03,1.999e+00,-2.491e+00,1.606e+00,2.148e-02,4.633e-01,1.450e-02,5.869e-04
-2.893e-03,1.998e+00,-2.486e+00,1.606e+00,2.148e-02,4.633e-01,1.450e-02,6.163e-04
-3.084e-03,1.998e+00,-2.482e+00,1.606e+00,2.148e-02,4.633e-01,1.450e-02,6.329e-04
-3.260e-03,1.998e+00,-2.477e+00,1.606e+00,2.148e-02,4.633e-01,2.388e-02,6.431e-04
-3.431e-03,1.998e+00,-2.472e+00,1.606e+00,7.253e-04,4.633e-01,2.120e-02,6.487e-04
-3.532e-03,1.998e+00,-2.468e+00,1.606e+00,7.253e-04,4.633e-01,2.120e-02,6.501e-04
-3.566e-03,1.998e+00,-2.463e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,6.503e-04
-3.581e-03,1.998e+00,-2.458e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,6.505e-04
-3.589e-03,1.998e+00,-2.454e+00,1.607e+00,7.253e-04,4.633e-01,2.120e-02,6.506e-04
-3.595e-03,1.998e+00,-2.449e+00,1.607e+00,1.555e-02,4.633e-01,3.057e-02,6.507e-04
-3.649e-03,1.998e+00,-2.444e+00,1.608e+00,1.555e-02,4.633e-01,3.057e-02,6.519e-04
-3.748e-03,1.998e+00,-2.440e+00,1.608e+00,-1.707e-02,4.581e-01,2.589e-02,6.533e-04
-3.757e-03,1.998e+00,-2.435e+00,1.608e+00,-1.707e-02,4.581e-01,2.589e-02,6.533e-04
-3.669e-03,1.998e+00,-2.430e+00,1.608e+00,-1.707e-02,4.581e-01,2.589e-02,6.512e-04
-3.552e-03,1.998e+00,-2.426e+00,1.609e+00,3.928e-02,4.633e-01,2.589e-02,6.456e-04
-3.604e-03,1.998e+00,-2.421e+00,1.609e+00,3.928e-02,4.633e-01,2.589e-02,6.489e-04
-3.827e-03,1.998e+00,-2.417e+00,1.609e+00,-5.562e-02,4.581e-01,3.794e-02,6.583e-04
-3.802e-03,1.998e+00,-2.412e+00,1.610e+00,-5.562e-02,4.581e-01,3.794e-02,6.573e-04
-3.505e-03,1.998e+00,-2.407e+00,1.610e+00,3.928e-02,4.633e-01,2.589e-02,6.375e-04
-3.421e-03,1.998e+00,-2.403e+00,1.610e+00,3.928e-02,4.633e-01,2.589e-02,6.287e-04
-3.599e-03,1.998e+00,-2.398e+00,1.610e+00,2.445e-02,4.633e-01,3.057e-02,6.476e-04
-3.809e-03,1.998e+00,-2.393e+00,1.611e+00,7.253e-04,4.633e-01,5.067e-02,6.636e-04
-3.925e-03,1.998e+00,-2.389e+00,1.611e+00,7.253e-04,4.633e-01,5.067e-02,6.698e-04
-3.963e-03,1.998e+00,-2.384e+00,1.612e+00,7.253e-04,4.633e-01,5.067e-02,6.716e-04
-3.978e-03,1.998e+00,-2.379e+00,1.612e+00,7.253e-04,4.633e-01,5.067e-02,6.723e-04
-3.987e-03,1.998e+00,-2.375e+00,1.613e+00,3.631e-02,4.685e-01,4.665e-02,6.728e-04
-4.100e-03,1.997e+00,-2.370e+00,1.613e+00,3.631e-02,4.685e-01,4.665e-02,6.786e-04
-4.316e-03,1.997e+00,-2.365e+00,1.614e+00,3.631e-02,4.685e-01,4.665e-02,6.852e-04
-4.562e-03,1.997e+00,-2.361e+00,1.614e+00,3.631e-02,4.685e-01,4.665e-02,6.855e-04
-4.816e-03,1.997e+00,-2.356e+00,1.615e+00,-4.376e-02,4.581e-01,6.675e-02,6.782e-04
-4.835e-03,1.997e+00,-2.351e+00,1.615e+00,-6.748e-02,4.581e-01,7.881e-02,6.772e-04
-4.556e-03,1.997e+00,-2.347e+00,1.616e+00,-4.079e-02,4.581e-01,7.546e-02,6.816e-04
-4.220e-03,1.997e+00,-2.342e+00,1.617e+00,-4.079e-02,4.581e-01,7.546e-02,6.693e-04
-3.920e-03,1.998e+00,-2.337e+00,1.618e+00,-4.079e-02,4.581e-01,7.546e-02,6.402e-04
-3.633e-03,1.998e+00,-2.333e+00,1.618e+00,3.691e-03,4.685e-01,9.288e-02,5.943e-04
-3.478e-03,1.998e+00,-2.328e+00,1.619e+00,3.691e-03,4.685e-01,9.288e-02,5.615e-04
-3.449e-03,1.998e+00,-2.323e+00,1.620e+00,7.253e-04,4.633e-01,7.680e-02,5.546e-04
-3.450e-03,1.998e+00,-2.319e+00,1.621e+00,7.253e-04,4.633e-01,7.680e-02,5.548e-04
-3.453e-03,1.998e+00,-2.314e+00,1.622e+00,7.253e-04,4.633e-01,7.680e-02,5.557e-04
-3.458e-03,1.998e+00,-2.309e+00,1.623e+00,7.253e-04,4.633e-01,7.680e-02,5.569e-04
-3.462e-03,1.998e+00,-2.305e+00,1.623e+00,7.253e-04,4.633e-01,7.680e-02,5.582e-04
-3.467e-03,1.998e+00,-2.300e+00,1.624e+00,-2.893e-02,4.633e-01,9.422e-02,5.596e-04
-3.390e-03,1.998e+00,-2.295e+00,1.625e+00,-2.893e-02,4.633e-01,9.422e-02,5.363e-04
-3.232e-03,1.998e+00,-2.291e+00,1.626e+00,3.334e-02,4.685e-01,4.062e-02,4.837e-04
-3.223e-03,1.998e+00,-2.286e+00,1.626e+00,3.334e-02,4.685e-01,4.062e-02,4.806e-04
-3.374e-03,1.998e+00,-2.281e+00,1.627e+00,-2.893e-02,4.633e-01,9.422e-02,5.340e-04
-3.401e-03,1.998e+00,-2.277e+00,1.628e+00,3.334e-02,4.685e-01,1.063e-01,5.432e-04
-3.447e-03,1.998e+00,-2.272e+00,1.629e+00,3.334e-02,4.685e-01,1.063e-01,5.589e-04
-3.611e-03,1.998e+00,-2.267e+00,1.630e+00,3.334e-02,4.685e-01,1.063e-01,6.123e-04
-3.809e-03,1.998e+00,-2.262e+00,1.631e+00,3.691e-03,4.685e-01,9.623e-02,6.702e-04
-3.938e-03,1.998e+00,-2.258e+00,1.632e+00,9.265e-02,4.685e-01,4.129e-02,7.040e-04
-4.229e-03,1.997e+00,-2.253e+00,1.632e+00,6.893e-02,4.685e-01,4.330e-02,7.702e-04
-4.662e-03,1.997e+00,-2.248e+00,1.633e+00,6.893e-02,4.685e-01,4.330e-02,8.411e-04
-5.093e-03,1.996e+00,-2.244e+00,1.633e+00,9.265e-02,4.737e-01,4.397e-02,8.827e-04
-5.585e-03,1.995e+00,-2.239e+00,1.634e+00,9.265e-02,4.737e-01,4.397e-02,8.996e-04
-6.133e-03,1.995e+00,-2.234e+00,1.634e+00,6.300e-02,4.685e-01,4.598e-02,8.853e-04
-6.619e-03,1.994e+00,-2.229e+00,1.634e+00,6.300e-02,4.685e-01,4.598e-02,8.476e-04
-7.034e-03,1.994e+00,-2.225e+00,1.635e+00,-1.707e-02,4.633e-01,5.201e-02,7.997e-04
-7.223e-03,1.993e+00,-2.220e+00,1.635e+00,-1.707e-02,4.633e-01,5.201e-02,7.739e-04
-7.208e-03,1.993e+00,-2.215e+00,1.636e+00,-1.707e-02,4.633e-01,5.201e-02,7.760e-04
-7.131e-03,1.993e+00,-2.211e+00,1.636e+00,-1.707e-02,4.633e-01,5.201e-02,7.855e-04
-7.037e-03,1.994e+00,-2.206e+00,1.637e+00,-1.707e-02,4.633e-01,5.201e-02,7.959e-04
-6.938e-03,1.994e+00,-2.201e+00,1.638e+00,6.003e-02,4.685e-01,6.206e-02,8.052e-04
-7.028e-03,1.994e+00,-2.197e+00,1.638e+00,6.003e-02,4.685e-01,6.206e-02,7.976e-04
-7.301e-03,1.993e+00,-2.192e+00,1.639e+00,6.003e-02,4.685e-01,6.206e-02,7.714e-04
-7.626e-03,1.993e+00,-2.187e+00,1.639e+00,6.003e-02,4.685e-01,6.206e-02,7.336e-04
-7.966e-03,1.992e+00,-2.182e+00,1.640e+00,-1.707e-02,4.633e-01,6.474e-02,6.870e-04
-8.124e-03,1.992e+00,-2.178e+00,1.641e+00,-2.596e-02,4.633e-01,8.216e-02,6.632e-04
-8.082e-03,1.992e+00,-2.173e+00,1.641e+00,-2.596e-02,4.633e-01,8.216e-02,6.693e-04
-7.967e-03,1.992e+00,-2.168e+00,1.642e+00,-2.596e-02,4.633e-01,8.216e-02,6.847e-04
-7.830e-03,1.993e+00,-2.164e+00,1.643e+00,1.555e-02,4.685e-01,8.350e-02,7.005e-04
-7.785e-03,1.993e+00,-2.159e+00,1.644e+00,1.555e-02,4.685e-01,8.350e-02,7.051e-04
-7.832e-03,1.993e+00,-2.154e+00,1.645e+00,-2.240e-03,4.633e-01,1.056e-01,7.008e-04
-7.864e-03,1.992e+00,-2.150e+00,1.646e+00,-2.240e-03,4.633e-01,1.056e-01,6.979e-04
-7.866e-03,1.992e+00,-2.145e+00,1.647e+00,-2.240e-03,4.633e-01,1.056e-01,6.978e-04
-7.858e-03,1.992e+00,-2.140e+00,1.648e+00,-2.240e-03,4.633e-01,1.056e-01,6.984e-04
-7.847e-03,1.992e+00,-2.136e+00,1.649e+00,-2.240e-03,4.633e-01,1.056e-01,6.991e-04
-7.835e-03,1.993e+00,-2.131e+00,1.650e+00,-2.240e-03,4.633e-01,1.056e-01,6.997e-04
-7.823e-03,1.993e+00,-2.126e+00,1.651e+00,-1.114e-02,4.633e-01,1.244e-01,7.002e-04
-7.792e-03,1.993e+00,-2.122e+00,1.652e+00,-1.114e-02,4.633e-01,1.244e-01,7.013e-04
-7.742e-03,1.993e+00,-2.117e+00,1.654e+00,-1.114e-02,4.633e-01,1.244e-01,7.024e-04
-7.687e-03,1.993e+00,-2.112e+00,1.655e+00,-1.114e-02,4.633e-01,1.244e-01,7.029e-04
-7.630e-03,1.993e+00,-2.108e+00,1.656e+00,-1.114e-02,4.633e-01,1.244e-01,7.025e-04
-7.573e-03,1.993e+00,-2.103e+00,1.657e+00,6.656e-03,4.323e-01,1.351e-01,7.012e-04
-7.555e-03,1.993e+00,-2.099e+00,1.659e+00,1.579e-01,4.737e-01,9.087e-02,7.006e-04
-7.890e-03,1.992e+00,-2.094e+00,1.660e+00,1.549e-01,4.737e-01,6.943e-02,7.102e-04
-8.535e-03,1.991e+00,-2.089e+00,1.660e+00,1.549e-01,4.737e-01,6.943e-02,7.011e-04
-9.263e-03,1.990e+00,-2.084e+00,1.661e+00,5.410e-02,4.685e-01,9.422e-02,6.519e-04
-9.805e-03,1.989e+00,-2.080e+00,1.662e+00,5.410e-02,4.685e-01,1.103e-01,5.926e-04
-1.015e-02,1.988e+00,-2.075e+00,1.663e+00,2.445e-02,4.633e-01,1.157e-01,5.469e-04
-1.038e-02,1.988e+00,-2.070e+00,1.664e+00,2.445e-02,4.633e-01,1.157e-01,5.146e-04
-1.053e-02,1.988e+00,-2.066e+00,1.665e+00,2.445e-02,4.633e-01,1.157e-01,4.927e-04
-1.065e-02,1.987e+00,-2.061e+00,1.666e+00,2.445e-02,4.633e-01,1.157e-01,4.743e-04
-1.077e-02,1.987e+00,-2.056e+00,1.668e+00,3.038e-02,4.633e-01,1.136e-01,4.572e-04
-1.090e-02,1.987e+00,-2.052e+00,1.669e+00,3.038e-02,4.633e-01,1.136e-01,4.389e-04
-1.103e-02,1.987e+00,-2.047e+00,1.670e+00,1.259e-02,4.633e-01,1.170e-01,4.194e-04
-1.114e-02,1.987e+00,-2.042e+00,1.671e+00,1.259e-02,4.633e-01,1.170e-01,4.047e-04
-1.121e-02,1.986e+00,-2.038e+00,1.672e+00,1.259e-02,4.633e-01,1.170e-01,3.948e-04
-1.127e-02,1.986e+00,-2.033e+00,1.673e+00,1.259e-02,4.633e-01,1.170e-01,3.867e-04
-1.132e-02,1.986e+00,-2.028e+00,1.675e+00,6.300e-02,3.598e-01,1.425e-01,3.794e-04
-1.147e-02,1.986e+00,-2.024e+00,1.676e+00,6.300e-02,3.598e-01,1.425e-01,3.608e-04
-1.171e-02,1.985e+00,-2.020e+00,1.677e+00,6.300e-02,3.598e-01,1.425e-01,3.301e-04
-1.197e-02,1.985e+00,-2.017e+00,1.679e+00,6.300e-02,3.598e-01,1.425e-01,2.943e-04
-1.224e-02,1.984e+00,-2.013e+00,1.680e+00,2.148e-02,4.478e-01,1.304e-01,2.554e-04
-1.243e-02,1.984e+00,-2.009e+00,1.682e+00,2.148e-02,4.478e-01,1.304e-01,2.261e-04
-1.256e-02,1.984e+00,-2.005e+00,1.683e+00,5.410e-02,4.064e-01,1.378e-01,2.078e-04
-1.271e-02,1.983e+00,-2.000e+00,1.684e+00,8.079e-02,4.685e-01,1.297e-01,1.844e-04
-1.296e-02,1.983e+00,-1.996e+00,1.686e+00,8.079e-02,4.685e-01,1.297e-01,1.466e-04
-1.327e-02,1.982e+00,-1.991e+00,1.687e+00,5.114e-02,4.633e-01,1.230e-01,9.845e-05
-1.354e-02,1.981e+00,-1.987e+00,1.688e+00,5.114e-02,4.633e-01,1.230e-01,5.445e-05
-1.377e-02,1.981e+00,-1.982e+00,1.689e+00,6.596e-02,4.633e-01,1.317e-01,1.735e-05
-1.400e-02,1.980e+00,-1.977e+00,1.691e+00,6.596e-02,4.633e-01,1.317e-01,2.162e-05
-1.425e-02,1.980e+00,-1.973e+00,1.692e+00,-2.300e-02,4.581e-01,1.364e-01,6.396e-05
-1.436e-02,1.980e+00,-1.968e+00,1.693e+00,-2.300e-02,4.581e-01,1.364e-01,8.252e-05
-1.433e-02,1.980e+00,-1.963e+00,1.695e+00,-2.300e-02,4.581e-01,1.364e-01,7.794e-05
-1.426e-02,1.980e+00,-1.959e+00,1.696e+00,-2.300e-02,4.581e-01,1.364e-01,6.774e-05
-1.418e-02,1.980e+00,-1.954e+00,1.697e+00,5.410e-02,3.857e-01,1.431e-01,5.703e-05
-1.422e-02,1.980e+00,-1.950e+00,1.699e+00,2.148e-02,3.236e-01,1.485e-01,6.114e-05
-1.432e-02,1.980e+00,-1.946e+00,1.700e+00,2.148e-02,3.236e-01,1.485e-01,7.252e-05
-1.440e-02,1.979e+00,-1.943e+00,1.702e+00,2.148e-02,3.236e-01,1.485e-01,8.186e-05
-1.448e-02,1.979e+00,-1.939e+00,1.703e+00,2.148e-02,3.236e-01,1.485e-01,9.034e-05
-1.456e-02,1.979e+00,-1.936e+00,1.705e+00,2.148e-02,3.236e-01,1.485e-01,9.830e-05
-1.464e-02,1.979e+00,-1.933e+00,1.706e+00,4.224e-02,3.132e-01,1.471e-01,1.058e-04
-1.474e-02,1.979e+00,-1.930e+00,1.708e+00,4.224e-02,3.132e-01,1.471e-01,1.159e-04
-1.488e-02,1.978e+00,-1.926e+00,1.709e+00,4.224e-02,3.132e-01,1.471e-01,1.286e-04
-1.502e-02,1.978e+00,-1.923e+00,1.711e+00,7.486e-02,3.546e-01,1.471e-01,1.418e-04
-1.521e-02,1.977e+00,-1.920e+00,1.712e+00,7.486e-02,3.546e-01,1.471e-01,1.596e-04
-1.545e-02,1.977e+00,-1.917e+00,1.714e+00,6.300e-02,3.702e-01,1.458e-01,1.821e-04
-1.568e-02,1.976e+00,-1.913e+00,1.715e+00,6.300e-02,3.702e-01,1.458e-01,2.047e-04
-1.590e-02,1.975e+00,-1.909e+00,1.717e+00,6.300e-02,3.702e-01,1.458e-01,2.263e-04
-1.611e-02,1.975e+00,-1.905e+00,1.718e+00,7.486e-02,3.288e-01,1.478e-01,2.474e-04
-1.633e-02,1.974e+00,-1.902e+00,1.719e+00,6.893e-02,3.443e-01,1.471e-01,2.700e-04
-1.656e-02,1.973e+00,-1.899e+00,1.721e+00,6.893e-02,3.443e-01,1.471e-01,2.935e-04
-1.678e-02,1.973e+00,-1.895e+00,1.722e+00,6.893e-02,3.443e-01,1.471e-01,3.168e-04
-1.700e-02,1.972e+00,-1.892e+00,1.724e+00,6.893e-02,3.443e-01,1.471e-01,3.399e-04
-1.722e-02,1.971e+00,-1.888e+00,1.725e+00,6.893e-02,3.443e-01,1.471e-01,3.628e-04
-1.743e-02,1.971e+00,-1.885e+00,1.727e+00,5.114e-02,3.546e-01,1.478e-01,3.856e-04
-1.762e-02,1.970e+00,-1.881e+00,1.728e+00,6.596e-02,2.822e-01,1.471e-01,4.055e-04
-1.780e-02,1.970e+00,-1.878e+00,1.730e+00,6.596e-02,2.822e-01,1.471e-01,4.247e-04
-1.800e-02,1.969e+00,-1.875e+00,1.731e+00,6.596e-02,2.822e-01,1.471e-01,4.447e-04
-1.819e-02,1.968e+00,-1.872e+00,1.733e+00,6.596e-02,2.822e-01,1.471e-01,4.650e-04
-1.839e-02,1.968e+00,-1.869e+00,1.734e+00,6.596e-02,2.822e-01,1.471e-01,4.852e-04
-1.858e-02,1.967e+00,-1.866e+00,1.736e+00,7.189e-02,2.666e-01,1.471e-01,5.053e-04
-1.878e-02,1.966e+00,-1.864e+00,1.737e+00,7.486e-02,3.132e-01,1.471e-01,5.260e-04
-1.899e-02,1.966e+00,-1.861e+00,1.739e+00,7.486e-02,3.132e-01,1.471e-01,5.476e-04
-1.920e-02,1.965e+00,-1.858e+00,1.740e+00,1.075e-01,1.890e-01,1.471e-01,5.695e-04
-1.945e-02,1.964e+00,-1.855e+00,1.742e+00,9.858e-02,2.201e-01,1.485e-01,5.955e-04
-1.972e-02,1.963e+00,-1.853e+00,1.743e+00,9.858e-02,2.201e-01,1.485e-01,6.251e-04
-2.000e-02,1.962e+00,-1.851e+00,1.745e+00,9.858e-02,2.201e-01,1.485e-01,6.558e-04
-2.027e-02,1.961e+00,-1.848e+00,1.746e+00,9.858e-02,2.201e-01,1.485e-01,6.874e-04
-2.054e-02,1.960e+00,-1.846e+00,1.748e+00,8.672e-02,2.511e-01,1.465e-01,7.199e-04
-2.079e-02,1.960e+00,-1.844e+00,1.749e+00,8.672e-02,2.511e-01,1.465e-01,7.512e-04
-2.103e-02,1.959e+00,-1.841e+00,1.750e+00,8.672e-02,2.511e-01,1.465e-01,7.810e-04
-2.127e-02,1.958e+00,-1.839e+00,1.752e+00,8.672e-02,2.511e-01,1.465e-01,8.103e-04
-2.150e-02,1.957e+00,-1.836e+00,1.753e+00,1.015e-01,2.511e-01,1.471e-01,8.393e-04
-2.174e-02,1.956e+00,-1.834e+00,1.755e+00,9.265e-02,1.580e-01,1.471e-01,8.701e-04
-2.199e-02,1.955e+00,-1.832e+00,1.756e+00,9.265e-02,1.580e-01,1.471e-01,9.017e-04
-2.223e-02,1.954e+00,-1.830e+00,1.758e+00,9.265e-02,1.580e-01,1.471e-01,9.331e-04
-2.246e-02,1.953e+00,-1.828e+00,1.759e+00,9.265e-02,1.580e-01,1.471e-01,9.648e-04
-2.270e-02,1.952e+00,-1.827e+00,1.761e+00,6.893e-02,2.201e-01,1.478e-01,9.969e-04
-2.291e-02,1.952e+00,-1.825e+00,1.762e+00,6.893e-02,2.201e-01,1.478e-01,1.026e-03
-2.309e-02,1.951e+00,-1.823e+00,1.764e+00,2.148e-02,2.615e-01,1.478e-01,1.051e-03
-2.322e-02,1.950e+00,-1.820e+00,1.765e+00,2.148e-02,2.615e-01,1.478e-01,1.068e-03
-2.329e-02,1.950e+00,-1.818e+00,1.767e+00,2.148e-02,2.615e-01,1.478e-01,1.078e-03
-2.335e-02,1.950e+00,-1.815e+00,1.768e+00,2.148e-02,2.615e-01,1.478e-01,1.085e-03
-2.341e-02,1.950e+00,-1.812e+00,1.770e+00,2.148e-02,2.615e-01,1.478e-01,1.092e-03
-2.346e-02,1.949e+00,-1.810e+00,1.771e+00,1.075e-01,1.424e-01,1.478e-01,1.097e-03
-2.359e-02,1.949e+00,-1.808e+00,1.773e+00,1.075e-01,1.424e-01,1.478e-01,1.111e-03
-2.381e-02,1.948e+00,-1.806e+00,1.774e+00,6.596e-02,1.890e-01,1.471e-01,1.133e-03
-2.401e-02,1.947e+00,-1.804e+00,1.776e+00,6.596e-02,1.890e-01,1.471e-01,1.154e-03
-2.418e-02,1.946e+00,-1.803e+00,1.777e+00,6.596e-02,1.890e-01,1.471e-01,1.171e-03
-2.433e-02,1.946e+00,-1.801e+00,1.778e+00,6.596e-02,1.890e-01,1.471e-01,1.187e-03
-2.448e-02,1.945e+00,-1.799e+00,1.780e+00,6.596e-02,1.890e-01,1.471e-01,1.202e-03
-2.463e-02,1.945e+00,-1.797e+00,1.781e+00,6.596e-02,1.890e-01,1.471e-01,1.216e-03
-2.478e-02,1.944e+00,-1.795e+00,1.783e+00,7.486e-02,1.890e-01,1.485e-01,1.230e-03
-2.493e-02,1.943e+00,-1.793e+00,1.784e+00,7.486e-02,1.890e-01,1.485e-01,1.245e-03
-2.510e-02,1.942e+00,-1.791e+00,1.786e+00,7.486e-02,1.890e-01,1.485e-01,1.259e-03
-2.526e-02,1.942e+00,-1.789e+00,1.787e+00,7.486e-02,1.890e-01,1.485e-01,1.274e-03
-2.542e-02,1.941e+00,-1.787e+00,1.789e+00,7.486e-02,1.890e-01,1.485e-01,1.288e-03
-2.558e-02,1.940e+00,-1.785e+00,1.790e+00,1.193e-01,3.893e-02,1.485e-01,1.301e-03
-2.578e-02,1.939e+00,-1.784e+00,1.792e+00,1.193e-01,5.445e-02,1.491e-01,1.318e-03
-2.602e-02,1.938e+00,-1.783e+00,1.793e+00,1.193e-01,5.445e-02,1.491e-01,1.339e-03
-2.626e-02,1.937e+00,-1.783e+00,1.795e+00,1.193e-01,5.445e-02,1.491e-01,1.362e-03
-2.651e-02,1.936e+00,-1.782e+00,1.796e+00,3.334e-02,1.528e-01,1.471e-01,1.386e-03
-2.669e-02,1.935e+00,-1.781e+00,1.798e+00,3.334e-02,1.528e-01,1.471e-01,1.404e-03
-2.679e-02,1.935e+00,-1.780e+00,1.799e+00,3.334e-02,1.528e-01,1.471e-01,1.415e-03
-2.687e-02,1.934e+00,-1.778e+00,1.801e+00,-5.205e-03,1.528e-01,1.485e-01,1.423e-03
-2.691e-02,1.934e+00,-1.777e+00,1.802e+00,-5.205e-03,1.528e-01,1.485e-01,1.426e-03
-2.691e-02,1.934e+00,-1.775e+00,1.804e+00,-5.205e-03,1.528e-01,1.485e-01,1.427e-03
-2.690e-02,1.934e+00,-1.774e+00,1.805e+00,-5.205e-03,1.528e-01,1.485e-01,1.426e-03
-2.690e-02,1.934e+00,-1.772e+00,1.807e+00,-5.205e-03,1.528e-01,1.485e-01,1.425e-03
-2.689e-02,1.934e+00,-1.771e+00,1.808e+00,-5.205e-03,1.528e-01,1.485e-01,1.425e-03
-2.688e-02,1.934e+00,-1.769e+00,1.810e+00,-5.205e-03,1.528e-01,1.485e-01,1.424e-03
-2.687e-02,1.934e+00,-1.768e+00,1.811e+00,-5.205e-03,1.528e-01,1.485e-01,1.424e-03
-2.685e-02,1.934e+00,-1.766e+00,1.813e+00,-5.205e-03,1.528e-01,1.485e-01,1.423e-03
-2.684e-02,1.934e+00,-1.765e+00,1.814e+00,-5.205e-03,1.528e-01,1.485e-01,1.423e-03
-2.683e-02,1.934e+00,-1.763e+00,1.816e+00,8.672e-02,2.356e-01,1.478e-01,1.423e-03
-2.690e-02,1.934e+00,-1.761e+00,1.817e+00,1.134e-01,6.480e-02,1.485e-01,1.424e-03
-2.705e-02,1.933e+00,-1.760e+00,1.818e+00,1.134e-01,6.480e-02,1.485e-01,1.426e-03
-2.725e-02,1.932e+00,-1.759e+00,1.820e+00,1.134e-01,6.480e-02,1.485e-01,1.429e-03
-2.745e-02,1.931e+00,-1.758e+00,1.821e+00,1.134e-01,6.480e-02,1.485e-01,1.433e-03
-2.766e-02,1.930e+00,-1.757e+00,1.823e+00,1.134e-01,6.480e-02,1.485e-01,1.438e-03
-2.787e-02,1.929e+00,-1.757e+00,1.824e+00,1.104e-01,8.033e-02,1.485e-01,1.444e-03
-2.808e-02,1.928e+00,-1.756e+00,1.826e+00,1.104e-01,8.033e-02,1.485e-01,1.451e-03
-2.829e-02,1.927e+00,-1.755e+00,1.827e+00,1.104e-01,8.033e-02,1.485e-01,1.458e-03
-2.849e-02,1.926e+00,-1.754e+00,1.829e+00,1.104e-01,8.033e-02,1.485e-01,1.466e-03
-2.869e-02,1.925e+00,-1.754e+00,1.830e+00,1.104e-01,8.033e-02,1.485e-01,1.475e-03
-2.889e-02,1.924e+00,-1.753e+00,1.832e+00,1.104e-01,8.033e-02,1.485e-01,1.484e-03
-2.909e-02,1.922e+00,-1.752e+00,1.833e+00,9.265e-02,1.735e-01,1.485e-01,1.494e-03
-2.928e-02,1.921e+00,-1.751e+00,1.835e+00,9.265e-02,1.735e-01,1.485e-01,1.503e-03
-2.945e-02,1.920e+00,-1.749e+00,1.836e+00,9.265e-02,1.735e-01,1.485e-01,1.511e-03
-2.962e-02,1.920e+00,-1.748e+00,1.838e+00,9.265e-02,1.735e-01,1.485e-01,1.519e-03
-2.978e-02,1.919e+00,-1.746e+00,1.839e+00,9.265e-02,1.735e-01,1.485e-01,1.526e-03
-2.994e-02,1.918e+00,-1.744e+00,1.841e+00,9.265e-02,1.735e-01,1.485e-01,1.532e-03
-3.010e-02,1.917e+00,-1.742e+00,1.842e+00,1.045e-01,6.480e-02,1.485e-01,1.537e-03
-3.027e-02,1.916e+00,-1.741e+00,1.844e+00,9.858e-02,1.580e-01,1.478e-01,1.542e-03
-3.043e-02,1.915e+00,-1.740e+00,1.845e+00,9.858e-02,1.580e-01,1.478e-01,1.547e-03
-3.060e-02,1.914e+00,-1.738e+00,1.847e+00,9.858e-02,1.580e-01,1.478e-01,1.552e-03
-3.077e-02,1.913e+00,-1.737e+00,1.848e+00,9.858e-02,1.580e-01,1.478e-01,1.556e-03
-3.093e-02,1.912e+00,-1.735e+00,1.850e+00,1.164e-01,-7.653e-03,1.478e-01,1.560e-03
-3.110e-02,1.911e+00,-1.734e+00,1.851e+00,1.223e-01,-2.318e-02,1.465e-01,1.563e-03
-3.129e-02,1.910e+00,-1.734e+00,1.853e+00,1.223e-01,-2.318e-02,1.465e-01,1.567e-03
-3.149e-02,1.909e+00,-1.734e+00,1.854e+00,1.223e-01,-2.318e-02,1.465e-01,1.573e-03
-3.169e-02,1.907e+00,-1.734e+00,1.855e+00,1.223e-01,-2.318e-02,1.465e-01,1.580e-03
-3.189e-02,1.906e+00,-1.735e+00,1.857e+00,1.223e-01,-2.318e-02,1.465e-01,1.589e-03
-3.209e-02,1.905e+00,-1.735e+00,1.858e+00,1.075e-01,-3.871e-02,1.471e-01,1.600e-03
-3.228e-02,1.904e+00,-1.735e+00,1.860e+00,1.075e-01,-3.871e-02,1.471e-01,1.611e-03
-3.246e-02,1.903e+00,-1.736e+00,1.861e+00,1.075e-01,-3.871e-02,1.471e-01,1.624e-03
-3.264e-02,1.902e+00,-1.736e+00,1.863e+00,1.075e-01,-3.871e-02,1.471e-01,1.637e-03
-3.281e-02,1.901e+00,-1.736e+00,1.864e+00,1.075e-01,-3.871e-02,1.471e-01,1.652e-03
-3.299e-02,1.899e+00,-1.737e+00,1.866e+00,7.783e-02,9.586e-02,1.478e-01,1.668e-03
-3.315e-02,1.899e+00,-1.737e+00,1.867e+00,9.858e-02,2.698e-03,1.485e-01,1.683e-03
-3.330e-02,1.898e+00,-1.736e+00,1.869e+00,1.134e-01,2.340e-02,1.491e-01,1.698e-03
-3.347e-02,1.897e+00,-1.736e+00,1.870e+00,1.134e-01,2.340e-02,1.491e-01,1.716e-03
-3.365e-02,1.896e+00,-1.736e+00,1.872e+00,3.038e-02,4.928e-02,1.485e-01,1.735e-03
-3.378e-02,1.895e+00,-1.735e+00,1.873e+00,3.038e-02,4.928e-02,1.485e-01,1.749e-03
-3.385e-02,1.894e+00,-1.735e+00,1.875e+00,3.038e-02,4.928e-02,1.485e-01,1.757e-03
-3.391e-02,1.894e+00,-1.734e+00,1.876e+00,3.038e-02,4.928e-02,1.485e-01,1.763e-03
-3.396e-02,1.894e+00,-1.734e+00,1.878e+00,3.038e-02,4.928e-02,1.485e-01,1.769e-03
-3.401e-02,1.893e+00,-1.734e+00,1.879e+00,3.038e-02,4.928e-02,1.485e-01,1.774e-03
-3.406e-02,1.893e+00,-1.733e+00,1.881e+00,3.038e-02,4.928e-02,1.485e-01,1.779e-03
-3.411e-02,1.893e+00,-1.733e+00,1.882e+00,3.038e-02,4.928e-02,1.485e-01,1.784e-03
-3.416e-02,1.892e+00,-1.732e+00,1.884e+00,3.038e-02,4.928e-02,1.485e-01,1.789e-03
-3.421e-02,1.892e+00,-1.732e+00,1.885e+00,8.672e-02,4.928e-02,1.485e-01,1.794e-03
-3.429e-02,1.892e+00,-1.731e+00,1.887e+00,8.672e-02,4.928e-02,1.485e-01,1.803e-03
-3.442e-02,1.891e+00,-1.731e+00,1.888e+00,8.672e-02,4.928e-02,1.485e-01,1.815e-03
-3.455e-02,1.890e+00,-1.730e+00,1.890e+00,8.672e-02,4.928e-02,1.485e-01,1.828e-03
-3.469e-02,1.889e+00,-1.730e+00,1.891e+00,8.672e-02,4.928e-02,1.485e-01,1.842e-03
-3.482e-02,1.888e+00,-1.729e+00,1.893e+00,8.672e-02,4.928e-02,1.485e-01,1.856e-03
-3.496e-02,1.887e+00,-1.729e+00,1.894e+00,8.672e-02,4.928e-02,1.485e-01,1.870e-03
-3.510e-02,1.887e+00,-1.728e+00,1.895e+00,1.104e-01,1.166e-01,1.491e-01,1.884e-03
-3.525e-02,1.886e+00,-1.727e+00,1.897e+00,1.134e-01,6.998e-02,1.491e-01,1.900e-03
-3.542e-02,1.885e+00,-1.726e+00,1.898e+00,1.134e-01,6.998e-02,1.491e-01,1.917e-03
-3.559e-02,1.883e+00,-1.726e+00,1.900e+00,1.134e-01,6.998e-02,1.491e-01,1.935e-03
-3.576e-02,1.882e+00,-1.725e+00,1.901e+00,1.134e-01,6.998e-02,1.491e-01,1.953e-03
-3.594e-02,1.881e+00,-1.724e+00,1.903e+00,1.134e-01,6.998e-02,1.491e-01,1.971e-03
-3.611e-02,1.880e+00,-1.724e+00,1.904e+00,1.134e-01,6.998e-02,1.491e-01,1.989e-03
-3.628e-02,1.879e+00,-1.723e+00,1.906e+00,1.134e-01,6.998e-02,1.491e-01,2.007e-03
-3.646e-02,1.878e+00,-1.722e+00,1.907e+00,1.075e-01,9.586e-02,1.498e-01,2.025e-03
-3.662e-02,1.877e+00,-1.721e+00,1.909e+00,1.075e-01,9.586e-02,1.498e-01,2.043e-03
-3.679e-02,1.876e+00,-1.720e+00,1.910e+00,1.075e-01,9.586e-02,1.498e-01,2.060e-03
-3.695e-02,1.875e+00,-1.719e+00,1.912e+00,3.631e-02,1.217e-01,1.485e-01,2.077e-03
-3.706e-02,1.874e+00,-1.718e+00,1.913e+00,3.631e-02,1.217e-01,1.485e-01,2.088e-03
-3.713e-02,1.873e+00,-1.717e+00,1.915e+00,3.631e-02,1.217e-01,1.485e-01,2.095e-03
-3.719e-02,1.873e+00,-1.716e+00,1.916e+00,3.631e-02,1.217e-01,1.485e-01,2.100e-03
-3.725e-02,1.873e+00,-1.715e+00,1.918e+00,3.631e-02,1.217e-01,1.485e-01,2.105e-03
-3.730e-02,1.872e+00,-1.714e+00,1.919e+00,3.631e-02,1.217e-01,1.485e-01,2.109e-03
-3.735e-02,1.872e+00,-1.712e+00,1.921e+00,1.045e-01,9.586e-02,1.505e-01,2.113e-03
-3.744e-02,1.871e+00,-1.711e+00,1.922e+00,1.045e-01,3.893e-02,1.491e-01,2.119e-03
-3.757e-02,1.870e+00,-1.710e+00,1.924e+00,1.045e-01,3.893e-02,1.491e-01,2.127e-03
-3.771e-02,1.869e+00,-1.710e+00,1.925e+00,1.045e-01,3.893e-02,1.491e-01,2.135e-03
-3.785e-02,1.868e+00,-1.709e+00,1.927e+00,1.045e-01,3.893e-02,1.491e-01,2.144e-03
-3.800e-02,1.867e+00,-1.709e+00,1.928e+00,1.045e-01,3.893e-02,1.491e-01,2.154e-03
-3.814e-02,1.866e+00,-1.709e+00,1.930e+00,1.045e-01,3.893e-02,1.491e-01,2.163e-03
-3.829e-02,1.865e+00,-1.708e+00,1.931e+00,1.045e-01,3.893e-02,1.491e-01,2.172e-03
-3.843e-02,1.864e+00,-1.708e+00,1.933e+00,1.045e-01,8.033e-02,1.498e-01,2.182e-03
-3.857e-02,1.863e+00,-1.707e+00,1.934e+00,1.045e-01,8.033e-02,1.498e-01,2.192e-03
-3.872e-02,1.862e+00,-1.707e+00,1.936e+00,1.045e-01,8.033e-02,1.498e-01,2.202e-03
-3.886e-02,1.861e+00,-1.706e+00,1.937e+00,1.045e-01,8.033e-02,1.498e-01,2.211e-03
-3.900e-02,1.860e+00,-1.705e+00,1.939e+00,1.045e-01,8.033e-02,1.498e-01,2.220e-03
-3.914e-02,1.859e+00,-1.704e+00,1.940e+00,1.045e-01,8.033e-02,1.498e-01,2.229e-03
-3.928e-02,1.858e+00,-1.703e+00,1.942e+00,1.045e-01,8.033e-02,1.498e-01,2.237e-03
-3.942e-02,1.857e+00,-1.703e+00,1.943e+00,1.045e-01,8.033e-02,1.498e-01,2.246e-03
-3.955e-02,1.856e+00,-1.702e+00,1.945e+00,1.164e-01,5.445e-02,1.491e-01,2.253e-03
-3.970e-02,1.855e+00,-1.701e+00,1.946e+00,-6.155e-02,2.858e-02,1.491e-01,2.261e-03
-3.975e-02,1.854e+00,-1.701e+00,1.948e+00,1.015e-01,5.445e-02,1.505e-01,2.264e-03
-3.980e-02,1.854e+00,-1.700e+00,1.949e+00,1.015e-01,5.445e-02,1.505e-01,2.267e-03
-3.990e-02,1.853e+00,-1.700e+00,1.951e+00,1.015e-01,5.445e-02,1.505e-01,2.272e-03
-4.002e-02,1.852e+00,-1.699e+00,1.952e+00,1.015e-01,5.445e-02,1.505e-01,2.278e-03
-4.015e-02,1.851e+00,-1.699e+00,1.954e+00,1.015e-01,5.445e-02,1.505e-01,2.284e-03
-4.028e-02,1.850e+00,-1.698e+00,1.955e+00,1.015e-01,5.445e-02,1.505e-01,2.291e-03
-4.041e-02,1.849e+00,-1.697e+00,1.957e+00,1.015e-01,5.445e-02,1.505e-01,2.297e-03
-4.054e-02,1.848e+00,-1.697e+00,1.958e+00,1.104e-01,5.445e-02,1.491e-01,2.303e-03
-4.067e-02,1.847e+00,-1.696e+00,1.960e+00,1.104e-01,5.445e-02,1.491e-01,2.309e-03
-4.081e-02,1.846e+00,-1.696e+00,1.961e+00,1.104e-01,5.445e-02,1.491e-01,2.315e-03
-4.094e-02,1.845e+00,-1.695e+00,1.963e+00,1.104e-01,5.445e-02,1.491e-01,2.322e-03
-4.108e-02,1.844e+00,-1.695e+00,1.964e+00,1.104e-01,5.445e-02,1.491e-01,2.328e-03
-4.122e-02,1.843e+00,-1.694e+00,1.966e+00,1.104e-01,5.445e-02,1.491e-01,2.334e-03
-4.135e-02,1.842e+00,-1.694e+00,1.967e+00,1.104e-01,5.445e-02,1.491e-01,2.340e-03
-4.149e-02,1.841e+00,-1.693e+00,1.969e+00,1.104e-01,5.445e-02,1.491e-01,2.346e-03
-4.162e-02,1.839e+00,-1.693e+00,1.970e+00,1.104e-01,5.445e-02,1.491e-01,2.352e-03
-4.176e-02,1.838e+00,-1.692e+00,1.972e+00,1.104e-01,5.445e-02,1.491e-01,2.358e-03
-4.189e-02,1.837e+00,-1.691e+00,1.973e+00,1.371e-01,1.166e-01,1.498e-01,2.363e-03
-4.204e-02,1.836e+00,-1.691e+00,1.975e+00,1.371e-01,1.166e-01,1.498e-01,2.369e-03
-4.220e-02,1.835e+00,-1.690e+00,1.976e+00,1.371e-01,1.166e-01,1.498e-01,2.375e-03
-4.236e-02,1.833e+00,-1.688e+00,1.978e+00,9.858e-02,1.580e-01,1.505e-01,2.380e-03
-4.250e-02,1.832e+00,-1.687e+00,1.979e+00,1.104e-01,7.873e-03,1.485e-01,2.384e-03
-4.263e-02,1.831e+00,-1.686e+00,1.981e+00,1.164e-01,-2.318e-02,1.485e-01,2.387e-03
-4.276e-02,1.830e+00,-1.686e+00,1.982e+00,1.164e-01,-2.318e-02,1.485e-01,2.389e-03
-4.289e-02,1.829e+00,-1.686e+00,1.984e+00,1.164e-01,-2.318e-02,1.485e-01,2.392e-03
-4.302e-02,1.828e+00,-1.686e+00,1.985e+00,1.164e-01,-2.318e-02,1.485e-01,2.396e-03
-4.316e-02,1.826e+00,-1.687e+00,1.987e+00,1.164e-01,-2.318e-02,1.485e-01,2.401e-03
-4.329e-02,1.825e+00,-1.687e+00,1.988e+00,1.164e-01,-2.318e-02,1.485e-01,2.406e-03
-4.343e-02,1.824e+00,-1.687e+00,1.990e+00,1.164e-01,-2.318e-02,1.485e-01,2.412e-03
-4.356e-02,1.823e+00,-1.687e+00,1.991e+00,1.164e-01,-2.318e-02,1.485e-01,2.419e-03
-4.370e-02,1.822e+00,-1.687e+00,1.993e+00,8.079e-02,1.735e-01,1.498e-01,2.426e-03
-4.382e-02,1.821e+00,-1.687e+00,1.994e+00,1.075e-01,6.998e-02,1.485e-01,2.433e-03
-4.393e-02,1.820e+00,-1.686e+00,1.996e+00,1.075e-01,6.998e-02,1.485e-01,2.439e-03
-4.405e-02,1.819e+00,-1.685e+00,1.997e+00,1.075e-01,6.998e-02,1.485e-01,2.445e-03
-4.417e-02,1.818e+00,-1.684e+00,1.998e+00,1.075e-01,6.998e-02,1.485e-01,2.451e-03
-4.429e-02,1.817e+00,-1.684e+00,2.000e+00,1.816e-01,3.893e-02,1.491e-01,2.456e-03
-4.445e-02,1.815e+00,-1.683e+00,2.001e+00,1.816e-01,3.893e-02,1.491e-01,2.463e-03
-4.464e-02,1.814e+00,-1.683e+00,2.003e+00,1.342e-01,8.551e-02,1.498e-01,2.471e-03
-4.482e-02,1.812e+00,-1.682e+00,2.004e+00,1.134e-01,5.445e-02,1.505e-01,2.479e-03
-4.496e-02,1.811e+00,-1.681e+00,2.006e+00,1.134e-01,5.445e-02,1.505e-01,2.485e-03
-4.509e-02,1.810e+00,-1.681e+00,2.007e+00,1.134e-01,5.445e-02,1.505e-01,2.490e-03
-4.522e-02,1.808e+00,-1.680e+00,2.009e+00,1.134e-01,5.445e-02,1.505e-01,2.495e-03
-4.535e-02,1.807e+00,-1.680e+00,2.010e+00,1.134e-01,5.445e-02,1.505e-01,2.499e-03
-4.547e-02,1.806e+00,-1.679e+00,2.012e+00,1.134e-01,5.445e-02,1.505e-01,2.504e-03
-4.559e-02,1.805e+00,-1.679e+00,2.013e+00,1.134e-01,5.445e-02,1.505e-01,2.508e-03
-4.571e-02,1.804e+00,-1.678e+00,2.015e+00,1.134e-01,5.445e-02,1.505e-01,2.512e-03
-4.584e-02,1.803e+00,-1.678e+00,2.016e+00,1.134e-01,5.445e-02,1.478e-01,2.515e-03
-4.596e-02,1.802e+00,-1.677e+00,2.018e+00,1.134e-01,5.445e-02,1.478e-01,2.519e-03
-4.608e-02,1.800e+00,-1.676e+00,2.019e+00,1.134e-01,5.445e-02,1.478e-01,2.522e-03
-4.620e-02,1.799e+00,-1.676e+00,2.021e+00,1.134e-01,5.445e-02,1.478e-01,2.525e-03
-4.632e-02,1.798e+00,-1.675e+00,2.022e+00,1.134e-01,5.445e-02,1.478e-01,2.527e-03
-4.643e-02,1.797e+00,-1.675e+00,2.024e+00,1.134e-01,5.445e-02,1.478e-01,2.530e-03
-4.655e-02,1.796e+00,-1.674e+00,2.025e+00,2.320e-01,9.586e-02,1.438e-01,2.532e-03
-4.672e-02,1.794e+00,-1.673e+00,2.027e+00,2.320e-01,9.586e-02,1.438e-01,2.535e-03
-4.694e-02,1.792e+00,-1.673e+00,2.028e+00,1.579e-01,6.998e-02,1.498e-01,2.538e-03
-4.713e-02,1.790e+00,-1.672e+00,2.030e+00,1.579e-01,6.998e-02,1.498e-01,2.540e-03
-4.730e-02,1.789e+00,-1.671e+00,2.031e+00,1.579e-01,6.998e-02,1.498e-01,2.541e-03
-4.747e-02,1.787e+00,-1.670e+00,2.033e+00,1.579e-01,6.998e-02,1.498e-01,2.542e-03
-4.762e-02,1.785e+00,-1.670e+00,2.034e+00,1.579e-01,6.998e-02,1.498e-01,2.543e-03
-4.778e-02,1.784e+00,-1.669e+00,2.036e+00,1.579e-01,6.998e-02,1.498e-01,2.543e-03
-4.793e-02,1.782e+00,-1.668e+00,2.037e+00,1.253e-01,1.010e-01,1.498e-01,2.542e-03
-4.807e-02,1.781e+00,-1.667e+00,2.039e+00,1.253e-01,1.010e-01,1.498e-01,2.542e-03
-4.820e-02,1.779e+00,-1.666e+00,2.040e+00,1.253e-01,1.010e-01,1.498e-01,2.540e-03
-4.832e-02,1.778e+00,-1.665e+00,2.042e+00,1.253e-01,1.010e-01,1.498e-01,2.538e-03
-4.844e-02,1.777e+00,-1.664e+00,2.043e+00,1.253e-01,1.010e-01,1.498e-01,2.535e-03
-4.856e-02,1.776e+00,-1.663e+00,2.045e+00,1.253e-01,1.010e-01,1.498e-01,2.531e-03
-4.867e-02,1.774e+00,-1.662e+00,2.046e+00,1.786e-01,2.698e-03,1.478e-01,2.526e-03
-4.881e-02,1.773e+00,-1.662e+00,2.048e+00,1.786e-01,2.698e-03,1.478e-01,2.519e-03
-4.896e-02,1.771e+00,-1.662e+00,2.049e+00,-8.527e-02,-9.564e-02,1.485e-01,2.512e-03
-4.902e-02,1.771e+00,-1.662e+00,2.051e+00,-8.527e-02,-9.564e-02,1.485e-01,2.509e-03
-4.898e-02,1.771e+00,-1.663e+00,2.052e+00,1.638e-01,2.340e-02,1.478e-01,2.510e-03
-4.901e-02,1.771e+00,-1.663e+00,2.054e+00,1.549e-01,8.551e-02,1.498e-01,2.509e-03
-4.913e-02,1.769e+00,-1.663e+00,2.055e+00,1.549e-01,8.551e-02,1.498e-01,2.506e-03
-4.926e-02,1.768e+00,-1.662e+00,2.057e+00,1.638e-01,2.340e-02,1.478e-01,2.502e-03
-4.940e-02,1.766e+00,-1.662e+00,2.058e+00,1.638e-01,2.340e-02,1.478e-01,2.497e-03
-4.955e-02,1.765e+00,-1.661e+00,2.060e+00,1.638e-01,2.340e-02,1.478e-01,2.492e-03
-4.969e-02,1.763e+00,-1.661e+00,2.061e+00,1.638e-01,2.340e-02,1.478e-01,2.488e-03
-4.984e-02,1.762e+00,-1.661e+00,2.063e+00,1.638e-01,2.340e-02,1.478e-01,2.483e-03
-4.999e-02,1.760e+00,-1.660e+00,2.064e+00,1.786e-01,-1.283e-02,1.485e-01,2.478e-03
-5.014e-02,1.758e+00,-1.660e+00,2.065e+00,1.786e-01,-1.283e-02,1.485e-01,2.474e-03
-5.030e-02,1.757e+00,-1.660e+00,2.067e+00,1.786e-01,-1.283e-02,1.485e-01,2.470e-03
-5.046e-02,1.755e+00,-1.661e+00,2.068e+00,1.786e-01,-1.283e-02,1.485e-01,2.467e-03
-5.062e-02,1.753e+00,-1.661e+00,2.070e+00,1.786e-01,-1.283e-02,1.485e-01,2.465e-03
-5.078e-02,1.751e+00,-1.661e+00,2.071e+00,1.045e-01,7.873e-03,1.478e-01,2.464e-03
-5.091e-02,1.750e+00,-1.661e+00,2.073e+00,1.045e-01,7.873e-03,1.478e-01,2.464e-03
-5.102e-02,1.749e+00,-1.661e+00,2.074e+00,1.045e-01,7.873e-03,1.478e-01,2.464e-03
-5.112e-02,1.747e+00,-1.661e+00,2.076e+00,6.003e-02,-1.283e-02,1.471e-01,2.464e-03
-5.119e-02,1.747e+00,-1.661e+00,2.077e+00,6.003e-02,-1.283e-02,1.471e-01,2.465e-03
-5.126e-02,1.746e+00,-1.661e+00,2.079e+00,1.698e-01,7.873e-03,1.485e-01,2.465e-03
-5.135e-02,1.745e+00,-1.661e+00,2.080e+00,1.698e-01,7.873e-03,1.485e-01,2.466e-03
-5.149e-02,1.743e+00,-1.661e+00,2.082e+00,1.698e-01,7.873e-03,1.485e-01,2.468e-03
-5.164e-02,1.742e+00,-1.661e+00,2.083e+00,1.698e-01,7.873e-03,1.485e-01,2.471e-03
-5.179e-02,1.740e+00,-1.661e+00,2.085e+00,1.698e-01,7.873e-03,1.485e-01,2.474e-03
-5.194e-02,1.738e+00,-1.661e+00,2.086e+00,1.698e-01,7.873e-03,1.485e-01,2.477e-03
-5.209e-02,1.737e+00,-1.660e+00,2.088e+00,1.757e-01,-7.653e-03,1.491e-01,2.481e-03
-5.225e-02,1.735e+00,-1.660e+00,2.089e+00,1.757e-01,-7.653e-03,1.491e-01,2.486e-03
-5.241e-02,1.733e+00,-1.661e+00,2.091e+00,1.757e-01,-7.653e-03,1.491e-01,2.491e-03
-5.256e-02,1.731e+00,-1.661e+00,2.092e+00,1.104e-01,4.928e-02,1.485e-01,2.497e-03
-5.270e-02,1.730e+00,-1.660e+00,2.094e+00,1.104e-01,4.928e-02,1.485e-01,2.502e-03
-5.281e-02,1.729e+00,-1.660e+00,2.095e+00,1.104e-01,4.928e-02,1.485e-01,2.507e-03
-5.291e-02,1.728e+00,-1.660e+00,2.097e+00,1.104e-01,4.928e-02,1.485e-01,2.511e-03
-5.301e-02,1.726e+00,-1.659e+00,2.098e+00,1.104e-01,4.928e-02,1.485e-01,2.514e-03
-5.310e-02,1.725e+00,-1.659e+00,2.100e+00,1.104e-01,4.928e-02,1.485e-01,2.517e-03
-5.320e-02,1.724e+00,-1.658e+00,2.101e+00,1.164e-01,6.998e-02,1.491e-01,2.520e-03
-5.330e-02,1.723e+00,-1.658e+00,2.103e+00,1.164e-01,6.998e-02,1.491e-01,2.523e-03
-5.340e-02,1.722e+00,-1.657e+00,2.104e+00,1.164e-01,6.998e-02,1.491e-01,2.525e-03
-5.350e-02,1.721e+00,-1.656e+00,2.106e+00,2.024e-01,-7.653e-03,1.465e-01,2.527e-03
-5.363e-02,1.719e+00,-1.656e+00,2.107e+00,2.024e-01,-7.653e-03,1.465e-01,2.528e-03
-5.379e-02,1.717e+00,-1.656e+00,2.109e+00,2.024e-01,-7.653e-03,1.465e-01,2.531e-03
-5.396e-02,1.715e+00,-1.656e+00,2.110e+00,2.024e-01,-7.653e-03,1.465e-01,2.534e-03
-5.413e-02,1.713e+00,-1.656e+00,2.111e+00,2.024e-01,-7.653e-03,1.465e-01,2.538e-03
-5.430e-02,1.711e+00,-1.656e+00,2.113e+00,2.439e-01,-1.800e-02,1.431e-01,2.543e-03
-5.449e-02,1.709e+00,-1.656e+00,2.114e+00,9.858e-02,2.340e-02,1.498e-01,2.549e-03
-5.464e-02,1.707e+00,-1.656e+00,2.116e+00,9.858e-02,2.340e-02,1.498e-01,2.555e-03
-5.474e-02,1.706e+00,-1.656e+00,2.117e+00,9.858e-02,2.340e-02,1.498e-01,2.559e-03
-5.483e-02,1.705e+00,-1.656e+00,2.119e+00,9.858e-02,2.340e-02,1.498e-01,2.563e-03
-5.492e-02,1.704e+00,-1.655e+00,2.120e+00,9.858e-02,2.340e-02,1.498e-01,2.566e-03
-5.500e-02,1.703e+00,-1.655e+00,2.122e+00,9.858e-02,2.340e-02,1.498e-01,2.570e-03
-5.508e-02,1.702e+00,-1.655e+00,2.123e+00,9.858e-02,2.340e-02,1.498e-01,2.573e-03
-5.517e-02,1.701e+00,-1.655e+00,2.125e+00,9.858e-02,2.340e-02,1.498e-01,2.576e-03
-5.525e-02,1.700e+00,-1.654e+00,2.126e+00,9.858e-02,8.033e-02,1.485e-01,2.580e-03
-5.533e-02,1.699e+00,-1.654e+00,2.128e+00,9.858e-02,8.033e-02,1.485e-01,2.583e-03
-5.541e-02,1.698e+00,-1.653e+00,2.129e+00,9.858e-02,8.033e-02,1.485e-01,2.585e-03
-5.550e-02,1.697e+00,-1.652e+00,2.131e+00,2.498e-01,-4.906e-02,1.411e-01,2.587e-03
-5.563e-02,1.696e+00,-1.652e+00,2.132e+00,2.498e-01,-4.906e-02,1.411e-01,2.590e-03
-5.581e-02,1.693e+00,-1.653e+00,2.134e+00,2.498e-01,-4.906e-02,1.411e-01,2.594e-03
-5.601e-02,1.691e+00,-1.653e+00,2.135e+00,2.498e-01,-4.906e-02,1.411e-01,2.601e-03
-5.621e-02,1.689e+00,-1.653e+00,2.136e+00,1.846e-01,1.305e-02,1.491e-01,2.610e-03
-5.640e-02,1.686e+00,-1.654e+00,2.138e+00,1.609e-01,6.998e-02,1.498e-01,2.619e-03
-5.655e-02,1.684e+00,-1.653e+00,2.139e+00,1.609e-01,6.998e-02,1.498e-01,2.628e-03
-5.669e-02,1.683e+00,-1.653e+00,2.141e+00,1.609e-01,6.998e-02,1.498e-01,2.636e-03
-5.682e-02,1.681e+00,-1.652e+00,2.142e+00,1.609e-01,6.998e-02,1.498e-01,2.643e-03
-5.695e-02,1.679e+00,-1.651e+00,2.144e+00,1.609e-01,6.998e-02,1.498e-01,2.649e-03
-5.708e-02,1.678e+00,-1.651e+00,2.145e+00,1.609e-01,6.998e-02,1.498e-01,2.654e-03
-5.721e-02,1.676e+00,-1.650e+00,2.147e+00,1.609e-01,6.998e-02,1.498e-01,2.658e-03
-5.734e-02,1.675e+00,-1.649e+00,2.148e+00,1.609e-01,6.998e-02,1.498e-01,2.662e-03
-5.747e-02,1.673e+00,-1.649e+00,2.150e+00,1.401e-01,8.551e-02,1.491e-01,2.665e-03
-5.758e-02,1.672e+00,-1.648e+00,2.151e+00,1.401e-01,8.551e-02,1.491e-01,2.668e-03
-5.769e-02,1.670e+00,-1.647e+00,2.153e+00,7.783e-02,4.928e-02,1.478e-01,2.669e-03
-5.778e-02,1.669e+00,-1.646e+00,2.154e+00,7.783e-02,4.928e-02,1.478e-01,2.669e-03
-5.785e-02,1.668e+00,-1.646e+00,2.156e+00,7.783e-02,4.928e-02,1.478e-01,2.669e-03
-5.791e-02,1.667e+00,-1.645e+00,2.157e+00,1.727e-01,-4.906e-02,1.491e-01,2.668e-03
-5.800e-02,1.666e+00,-1.645e+00,2.159e+00,1.727e-01,-4.906e-02,1.491e-01,2.667e-03
-5.811e-02,1.664e+00,-1.645e+00,2.160e+00,1.727e-01,-4.906e-02,1.491e-01,2.667e-03
-5.824e-02,1.663e+00,-1.646e+00,2.162e+00,1.727e-01,-4.906e-02,1.491e-01,2.667e-03
-5.837e-02,1.661e+00,-1.646e+00,2.163e+00,1.727e-01,-4.906e-02,1.491e-01,2.668e-03
-5.850e-02,1.659e+00,-1.647e+00,2.165e+00,1.816e-01,3.893e-02,1.498e-01,2.671e-03
-5.864e-02,1.658e+00,-1.647e+00,2.166e+00,1.816e-01,3.893e-02,1.498e-01,2.675e-03
-5.877e-02,1.656e+00,-1.647e+00,2.168e+00,1.816e-01,3.893e-02,1.498e-01,2.679e-03
-5.891e-02,1.654e+00,-1.646e+00,2.169e+00,1.816e-01,3.893e-02,1.498e-01,2.683e-03
-5.905e-02,1.652e+00,-1.646e+00,2.171e+00,1.816e-01,3.893e-02,1.498e-01,2.687e-03
-5.918e-02,1.650e+00,-1.646e+00,2.172e+00,1.816e-01,3.893e-02,1.498e-01,2.691e-03
-5.932e-02,1.649e+00,-1.645e+00,2.174e+00,7.783e-02,3.375e-02,1.471e-01,2.694e-03
-5.942e-02,1.647e+00,-1.645e+00,2.175e+00,7.783e-02,3.375e-02,1.471e-01,2.697e-03
-5.949e-02,1.646e+00,-1.645e+00,2.177e+00,5.707e-02,-2.835e-02,1.471e-01,2.698e-03
-5.955e-02,1.645e+00,-1.644e+00,2.178e+00,5.707e-02,-2.835e-02,1.471e-01,2.699e-03
-5.960e-02,1.645e+00,-1.645e+00,2.180e+00,5.707e-02,-2.835e-02,1.471e-01,2.700e-03
-5.964e-02,1.644e+00,-1.645e+00,2.181e+00,5.707e-02,-2.835e-02,1.471e-01,2.701e-03
-5.968e-02,1.644e+00,-1.645e+00,2.183e+00,5.707e-02,-2.835e-02,1.471e-01,2.703e-03
-5.972e-02,1.643e+00,-1.645e+00,2.184e+00,2.053e-01,5.963e-02,1.465e-01,2.704e-03
-5.981e-02,1.642e+00,-1.645e+00,2.186e+00,2.053e-01,5.963e-02,1.465e-01,2.708e-03
-5.995e-02,1.640e+00,-1.645e+00,2.187e+00,2.053e-01,5.963e-02,1.465e-01,2.713e-03
-6.009e-02,1.638e+00,-1.644e+00,2.188e+00,2.053e-01,5.963e-02,1.465e-01,2.717e-03
-6.024e-02,1.636e+00,-1.644e+00,2.190e+00,2.053e-01,5.963e-02,1.465e-01,2.722e-03
-6.039e-02,1.634e+00,-1.643e+00,2.191e+00,2.053e-01,5.963e-02,1.465e-01,2.726e-03
-6.054e-02,1.632e+00,-1.643e+00,2.193e+00,1.935e-01,3.375e-02,1.471e-01,2.729e-03
-6.068e-02,1.630e+00,-1.642e+00,2.194e+00,1.935e-01,3.375e-02,1.471e-01,2.731e-03
-6.082e-02,1.628e+00,-1.642e+00,2.196e+00,1.727e-01,6.998e-02,1.485e-01,2.733e-03
-6.095e-02,1.626e+00,-1.641e+00,2.197e+00,1.727e-01,6.998e-02,1.485e-01,2.735e-03
-6.108e-02,1.624e+00,-1.641e+00,2.199e+00,1.727e-01,6.998e-02,1.485e-01,2.736e-03
-6.120e-02,1.623e+00,-1.640e+00,2.200e+00,1.727e-01,6.998e-02,1.485e-01,2.736e-03
-6.132e-02,1.621e+00,-1.639e+00,2.202e+00,1.727e-01,6.998e-02,1.485e-01,2.735e-03
-6.144e-02,1.619e+00,-1.638e+00,2.203e+00,1.727e-01,6.998e-02,1.485e-01,2.734e-03
-6.155e-02,1.618e+00,-1.638e+00,2.205e+00,1.905e-01,-3.871e-02,1.478e-01,2.731e-03
-6.167e-02,1.616e+00,-1.638e+00,2.206e+00,1.994e-01,-9.564e-02,1.471e-01,2.728e-03
-6.180e-02,1.614e+00,-1.638e+00,2.208e+00,1.994e-01,-9.564e-02,1.471e-01,2.725e-03
-6.193e-02,1.612e+00,-1.639e+00,2.209e+00,1.609e-01,7.515e-02,1.491e-01,2.724e-03
-6.206e-02,1.610e+00,-1.639e+00,2.211e+00,1.905e-01,-5.423e-02,1.284e-01,2.725e-03
-6.218e-02,1.608e+00,-1.639e+00,2.212e+00,2.172e-01,4.410e-02,1.458e-01,2.726e-03
-6.232e-02,1.606e+00,-1.639e+00,2.213e+00,2.172e-01,4.410e-02,1.458e-01,2.728e-03
-6.246e-02,1.604e+00,-1.639e+00,2.215e+00,2.172e-01,4.410e-02,1.458e-01,2.730e-03
-6.261e-02,1.602e+00,-1.638e+00,2.216e+00,2.320e-01,4.410e-02,1.438e-01,2.732e-03
-6.276e-02,1.600e+00,-1.638e+00,2.218e+00,2.291e-01,-7.493e-02,1.418e-01,2.733e-03
-6.291e-02,1.597e+00,-1.638e+00,2.219e+00,2.291e-01,-7.493e-02,1.418e-01,2.735e-03
-6.307e-02,1.595e+00,-1.638e+00,2.221e+00,2.320e-01,4.410e-02,1.438e-01,2.738e-03
-6.322e-02,1.593e+00,-1.639e+00,2.222e+00,2.320e-01,4.410e-02,1.438e-01,2.742e-03
-6.338e-02,1.591e+00,-1.638e+00,2.223e+00,2.320e-01,4.410e-02,1.438e-01,2.747e-03
-6.354e-02,1.588e+00,-1.638e+00,2.225e+00,1.312e-01,-1.283e-02,1.471e-01,2.752e-03
-6.367e-02,1.586e+00,-1.638e+00,2.226e+00,1.490e-01,-4.906e-02,1.471e-01,2.756e-03
-6.377e-02,1.585e+00,-1.638e+00,2.228e+00,1.490e-01,-4.906e-02,1.471e-01,2.759e-03
-6.387e-02,1.583e+00,-1.638e+00,2.229e+00,7.486e-02,4.928e-02,1.465e-01,2.763e-03
-6.395e-02,1.582e+00,-1.638e+00,2.231e+00,7.486e-02,4.928e-02,1.465e-01,2.767e-03
-6.401e-02,1.581e+00,-1.638e+00,2.232e+00,7.486e-02,4.928e-02,1.465e-01,2.770e-03
-6.407e-02,1.580e+00,-1.638e+00,2.234e+00,1.490e-01,-4.906e-02,1.471e-01,2.772e-03
-6.414e-02,1.579e+00,-1.638e+00,2.235e+00,1.490e-01,-4.906e-02,1.471e-01,2.775e-03
-6.423e-02,1.578e+00,-1.638e+00,2.237e+00,1.935e-01,-1.060e-01,1.264e-01,2.779e-03
-6.434e-02,1.576e+00,-1.639e+00,2.238e+00,1.875e-01,1.305e-02,1.311e-01,2.784e-03
-6.446e-02,1.574e+00,-1.639e+00,2.239e+00,1.875e-01,1.305e-02,1.311e-01,2.792e-03
-6.459e-02,1.573e+00,-1.639e+00,2.240e+00,1.875e-01,1.305e-02,1.311e-01,2.801e-03
-6.472e-02,1.571e+00,-1.639e+00,2.242e+00,1.816e-01,-3.353e-02,1.284e-01,2.810e-03
-6.485e-02,1.569e+00,-1.639e+00,2.243e+00,1.816e-01,-3.353e-02,1.284e-01,2.820e-03
-6.497e-02,1.567e+00,-1.639e+00,2.244e+00,1.935e-01,-7.653e-03,1.485e-01,2.830e-03
-6.510e-02,1.565e+00,-1.640e+00,2.246e+00,1.935e-01,-7.653e-03,1.485e-01,2.841e-03
-6.523e-02,1.563e+00,-1.640e+00,2.247e+00,1.935e-01,-7.653e-03,1.485e-01,2.853e-03
-6.537e-02,1.561e+00,-1.640e+00,2.249e+00,1.935e-01,-7.653e-03,1.485e-01,2.865e-03
-6.550e-02,1.559e+00,-1.640e+00,2.250e+00,1.935e-01,-7.653e-03,1.485e-01,2.878e-03
-6.563e-02,1.557e+00,-1.640e+00,2.252e+00,1.935e-01,-7.653e-03,1.485e-01,2.892e-03
-6.577e-02,1.556e+00,-1.640e+00,2.253e+00,1.727e-01,2.340e-02,1.485e-01,2.906e-03
-6.590e-02,1.554e+00,-1.640e+00,2.255e+00,1.727e-01,2.340e-02,1.485e-01,2.920e-03
-6.602e-02,1.552e+00,-1.640e+00,2.256e+00,1.727e-01,2.340e-02,1.485e-01,2.934e-03
-6.614e-02,1.550e+00,-1.640e+00,2.258e+00,1.727e-01,2.340e-02,1.485e-01,2.947e-03
-6.626e-02,1.548e+00,-1.639e+00,2.259e+00,1.727e-01,2.340e-02,1.485e-01,2.960e-03
-6.638e-02,1.547e+00,-1.639e+00,2.261e+00,1.312e-01,7.515e-02,1.485e-01,2.973e-03
-6.648e-02,1.545e+00,-1.639e+00,2.262e+00,1.816e-01,6.480e-02,1.291e-01,2.985e-03
-6.659e-02,1.544e+00,-1.638e+00,2.263e+00,1.816e-01,6.480e-02,1.291e-01,2.996e-03
-6.671e-02,1.542e+00,-1.637e+00,2.265e+00,2.231e-01,-6.976e-02,1.431e-01,3.007e-03
-6.684e-02,1.540e+00,-1.637e+00,2.266e+00,1.816e-01,-5.423e-02,1.284e-01,3.019e-03
-6.697e-02,1.538e+00,-1.638e+00,2.267e+00,1.816e-01,-5.423e-02,1.284e-01,3.032e-03
-6.710e-02,1.536e+00,-1.638e+00,2.269e+00,1.786e-01,1.305e-02,1.291e-01,3.046e-03
-6.722e-02,1.534e+00,-1.638e+00,2.270e+00,1.786e-01,1.305e-02,1.291e-01,3.060e-03
-6.734e-02,1.532e+00,-1.638e+00,2.271e+00,1.786e-01,1.305e-02,1.291e-01,3.075e-03
-6.746e-02,1.531e+00,-1.638e+00,2.273e+00,1.786e-01,1.305e-02,1.291e-01,3.089e-03
-6.758e-02,1.529e+00,-1.638e+00,2.274e+00,1.786e-01,1.305e-02,1.291e-01,3.104e-03
-6.770e-02,1.527e+00,-1.638e+00,2.275e+00,1.786e-01,1.305e-02,1.291e-01,3.119e-03
-6.783e-02,1.525e+00,-1.638e+00,2.277e+00,1.994e-01,-2.318e-02,1.471e-01,3.134e-03
-6.795e-02,1.523e+00,-1.638e+00,2.278e+00,1.786e-01,-2.318e-02,1.478e-01,3.150e-03
-6.808e-02,1.521e+00,-1.638e+00,2.279e+00,1.905e-01,-2.478e-03,1.478e-01,3.166e-03
-6.820e-02,1.520e+00,-1.638e+00,2.281e+00,1.905e-01,-2.478e-03,1.478e-01,3.183e-03
-6.833e-02,1.518e+00,-1.638e+00,2.282e+00,1.905e-01,-2.478e-03,1.478e-01,3.200e-03
-6.846e-02,1.516e+00,-1.638e+00,2.284e+00,1.905e-01,-2.478e-03,1.478e-01,3.219e-03
-6.859e-02,1.514e+00,-1.638e+00,2.285e+00,1.905e-01,-2.478e-03,1.478e-01,3.237e-03
-6.872e-02,1.512e+00,-1.638e+00,2.287e+00,1.905e-01,-2.478e-03,1.478e-01,3.256e-03
-6.885e-02,1.510e+00,-1.638e+00,2.288e+00,1.786e-01,5.445e-02,1.230e-01,3.275e-03
-6.897e-02,1.508e+00,-1.638e+00,2.290e+00,1.727e-01,8.033e-02,1.277e-01,3.294e-03
-6.909e-02,1.506e+00,-1.638e+00,2.291e+00,1.846e-01,2.340e-02,1.230e-01,3.312e-03
-6.921e-02,1.505e+00,-1.637e+00,2.292e+00,2.202e-01,-7.493e-02,1.458e-01,3.329e-03
-6.935e-02,1.503e+00,-1.637e+00,2.294e+00,2.202e-01,-7.493e-02,1.458e-01,3.348e-03
-6.949e-02,1.501e+00,-1.638e+00,2.295e+00,2.202e-01,-7.493e-02,1.458e-01,3.370e-03
-6.964e-02,1.498e+00,-1.639e+00,2.296e+00,1.846e-01,6.480e-02,1.491e-01,3.393e-03
-6.977e-02,1.496e+00,-1.639e+00,2.298e+00,1.846e-01,6.480e-02,1.491e-01,3.417e-03
-6.990e-02,1.494e+00,-1.638e+00,2.299e+00,1.846e-01,6.480e-02,1.491e-01,3.439e-03
-7.003e-02,1.493e+00,-1.638e+00,2.301e+00,2.142e-01,-9.046e-02,1.458e-01,3.460e-03
-7.016e-02,1.491e+00,-1.638e+00,2.302e+00,2.142e-01,-9.046e-02,1.458e-01,3.482e-03
-7.030e-02,1.488e+00,-1.638e+00,2.304e+00,2.113e-01,1.822e-02,1.465e-01,3.506e-03
-7.045e-02,1.486e+00,-1.639e+00,2.305e+00,2.113e-01,1.822e-02,1.465e-01,3.532e-03
-7.059e-02,1.484e+00,-1.639e+00,2.307e+00,1.401e-01,1.321e-01,1.485e-01,3.559e-03
-7.071e-02,1.482e+00,-1.638e+00,2.308e+00,1.401e-01,1.321e-01,1.485e-01,3.581e-03
-7.082e-02,1.481e+00,-1.637e+00,2.310e+00,1.579e-01,-3.871e-02,1.471e-01,3.599e-03
-7.092e-02,1.479e+00,-1.636e+00,2.311e+00,1.579e-01,-3.871e-02,1.471e-01,3.616e-03
-7.102e-02,1.478e+00,-1.637e+00,2.313e+00,1.579e-01,-3.871e-02,1.471e-01,3.633e-03
-7.112e-02,1.476e+00,-1.637e+00,2.314e+00,1.786e-01,-1.163e-01,1.451e-01,3.651e-03
-7.123e-02,1.475e+00,-1.638e+00,2.316e+00,1.816e-01,7.873e-03,1.297e-01,3.670e-03
-7.135e-02,1.473e+00,-1.638e+00,2.317e+00,1.964e-01,6.998e-02,1.337e-01,3.693e-03
-7.148e-02,1.471e+00,-1.638e+00,2.318e+00,1.816e-01,7.873e-03,1.297e-01,3.717e-03
-7.160e-02,1.469e+00,-1.638e+00,2.320e+00,1.816e-01,7.873e-03,1.297e-01,3.741e-03
-7.173e-02,1.467e+00,-1.638e+00,2.321e+00,1.816e-01,7.873e-03,1.297e-01,3.765e-03
-7.185e-02,1.465e+00,-1.637e+00,2.322e+00,1.816e-01,7.873e-03,1.297e-01,3.788e-03
-7.197e-02,1.464e+00,-1.637e+00,2.323e+00,2.291e-01,-1.283e-02,1.458e-01,3.812e-03
-7.210e-02,1.462e+00,-1.637e+00,2.325e+00,2.053e-01,-1.008e-01,1.458e-01,3.838e-03
-7.224e-02,1.459e+00,-1.638e+00,2.326e+00,2.053e-01,-1.008e-01,1.458e-01,3.866e-03
-7.238e-02,1.457e+00,-1.639e+00,2.328e+00,1.638e-01,3.375e-02,1.471e-01,3.895e-03
-7.251e-02,1.456e+00,-1.639e+00,2.329e+00,1.638e-01,3.375e-02,1.471e-01,3.924e-03
-7.263e-02,1.454e+00,-1.639e+00,2.331e+00,1.638e-01,3.375e-02,1.471e-01,3.950e-03
-7.274e-02,1.452e+00,-1.639e+00,2.332e+00,1.638e-01,3.375e-02,1.471e-01,3.975e-03
-7.285e-02,1.450e+00,-1.638e+00,2.334e+00,1.638e-01,3.375e-02,1.471e-01,4.000e-03
-7.297e-02,1.449e+00,-1.638e+00,2.335e+00,2.053e-01,-1.008e-01,1.458e-01,4.025e-03
-7.309e-02,1.447e+00,-1.638e+00,2.337e+00,1.638e-01,3.375e-02,1.471e-01,4.052e-03
-7.321e-02,1.445e+00,-1.638e+00,2.338e+00,1.520e-01,-1.283e-02,1.465e-01,4.079e-03
-7.332e-02,1.444e+00,-1.638e+00,2.340e+00,1.431e-01,2.858e-02,1.491e-01,4.105e-03
-7.342e-02,1.442e+00,-1.638e+00,2.341e+00,2.350e-01,1.321e-01,1.445e-01,4.129e-03
-7.355e-02,1.440e+00,-1.638e+00,2.342e+00,2.409e-01,-7.653e-03,1.438e-01,4.157e-03
-7.370e-02,1.438e+00,-1.637e+00,2.344e+00,2.409e-01,-7.653e-03,1.438e-01,4.190e-03
-7.385e-02,1.436e+00,-1.637e+00,2.345e+00,2.409e-01,-7.653e-03,1.438e-01,4.225e-03
-7.401e-02,1.433e+00,-1.637e+00,2.347e+00,2.409e-01,-7.653e-03,1.438e-01,4.261e-03
-7.417e-02,1.431e+00,-1.637e+00,2.348e+00,2.409e-01,-7.653e-03,1.438e-01,4.297e-03
-7.433e-02,1.428e+00,-1.637e+00,2.350e+00,1.964e-01,-7.653e-03,1.304e-01,4.334e-03
-7.448e-02,1.426e+00,-1.637e+00,2.351e+00,1.964e-01,-7.653e-03,1.304e-01,4.369e-03
-7.462e-02,1.424e+00,-1.637e+00,2.352e+00,1.638e-01,-2.478e-03,1.458e-01,4.401e-03
-7.474e-02,1.422e+00,-1.637e+00,2.354e+00,1.638e-01,-2.478e-03,1.458e-01,4.431e-03
-7.485e-02,1.421e+00,-1.637e+00,2.355e+00,1.638e-01,-2.478e-03,1.458e-01,4.459e-03
-7.496e-02,1.419e+00,-1.637e+00,2.357e+00,1.638e-01,-2.478e-03,1.458e-01,4.486e-03
-7.507e-02,1.417e+00,-1.638e+00,2.358e+00,1.638e-01,-2.478e-03,1.458e-01,4.513e-03
-7.518e-02,1.416e+00,-1.638e+00,2.360e+00,1.638e-01,-2.478e-03,1.458e-01,4.540e-03
-7.529e-02,1.414e+00,-1.638e+00,2.361e+00,1.431e-01,-1.283e-02,1.471e-01,4.568e-03
-7.540e-02,1.412e+00,-1.638e+00,2.362e+00,1.431e-01,-1.283e-02,1.471e-01,4.594e-03
-7.550e-02,1.411e+00,-1.638e+00,2.364e+00,1.431e-01,-1.283e-02,1.471e-01,4.619e-03
-7.559e-02,1.410e+00,-1.638e+00,2.365e+00,1.431e-01,-1.283e-02,1.471e-01,4.644e-03
-7.569e-02,1.408e+00,-1.638e+00,2.367e+00,2.053e-01,-9.046e-02,1.157e-01,4.670e-03
-7.580e-02,1.406e+00,-1.638e+00,2.368e+00,1.905e-01,6.998e-02,1.136e-01,4.700e-03
-7.593e-02,1.405e+00,-1.639e+00,2.369e+00,1.905e-01,6.998e-02,1.136e-01,4.735e-03
-7.606e-02,1.403e+00,-1.638e+00,2.370e+00,2.202e-01,1.321e-01,1.471e-01,4.770e-03
-7.620e-02,1.401e+00,-1.637e+00,2.372e+00,1.994e-01,2.858e-02,1.304e-01,4.806e-03
-7.633e-02,1.399e+00,-1.636e+00,2.373e+00,2.231e-01,2.858e-02,1.438e-01,4.841e-03
-7.647e-02,1.396e+00,-1.636e+00,2.375e+00,2.231e-01,2.858e-02,1.438e-01,4.877e-03
-7.661e-02,1.394e+00,-1.636e+00,2.376e+00,2.231e-01,2.858e-02,1.438e-01,4.913e-03
-7.676e-02,1.392e+00,-1.635e+00,2.377e+00,2.231e-01,2.858e-02,1.438e-01,4.949e-03
-7.690e-02,1.390e+00,-1.635e+00,2.379e+00,2.231e-01,2.858e-02,1.438e-01,4.985e-03
-7.705e-02,1.388e+00,-1.635e+00,2.380e+00,2.231e-01,2.858e-02,1.438e-01,5.021e-03
-7.719e-02,1.385e+00,-1.635e+00,2.382e+00,2.231e-01,2.858e-02,1.438e-01,5.056e-03
-7.733e-02,1.383e+00,-1.634e+00,2.383e+00,1.520e-01,-1.283e-02,1.465e-01,5.091e-03
-7.745e-02,1.381e+00,-1.634e+00,2.385e+00,1.609e-01,-1.800e-02,1.458e-01,5.121e-03
-7.756e-02,1.379e+00,-1.634e+00,2.386e+00,1.609e-01,-1.800e-02,1.458e-01,5.148e-03
-7.766e-02,1.378e+00,-1.634e+00,2.388e+00,1.609e-01,-1.800e-02,1.458e-01,5.174e-03
-7.777e-02,1.376e+00,-1.635e+00,2.389e+00,1.609e-01,-1.800e-02,1.458e-01,5.200e-03
-7.787e-02,1.375e+00,-1.635e+00,2.390e+00,1.609e-01,-1.800e-02,1.458e-01,5.227e-03
-7.797e-02,1.373e+00,-1.635e+00,2.392e+00,1.609e-01,-1.800e-02,1.458e-01,5.254e-03
-7.808e-02,1.371e+00,-1.635e+00,2.393e+00,2.350e-01,-6.976e-02,1.049e-01,5.281e-03
-7.820e-02,1.369e+00,-1.635e+00,2.394e+00,2.350e-01,-6.976e-02,1.049e-01,5.315e-03
-7.834e-02,1.367e+00,-1.636e+00,2.395e+00,2.350e-01,-6.976e-02,1.049e-01,5.355e-03
-7.850e-02,1.365e+00,-1.637e+00,2.397e+00,1.846e-01,-7.653e-03,1.130e-01,5.399e-03
-7.864e-02,1.363e+00,-1.637e+00,2.398e+00,1.994e-01,-7.493e-02,1.445e-01,5.441e-03
-7.877e-02,1.361e+00,-1.638e+00,2.399e+00,1.994e-01,-7.493e-02,1.445e-01,5.481e-03
-7.890e-02,1.359e+00,-1.638e+00,2.401e+00,2.350e-01,9.068e-02,1.445e-01,5.523e-03
-7.905e-02,1.357e+00,-1.638e+00,2.402e+00,2.350e-01,9.068e-02,1.445e-01,5.569e-03
-7.920e-02,1.354e+00,-1.638e+00,2.403e+00,1.994e-01,-7.493e-02,1.445e-01,5.617e-03
-7.935e-02,1.352e+00,-1.638e+00,2.405e+00,1.994e-01,-7.493e-02,1.445e-01,5.663e-03
-7.949e-02,1.350e+00,-1.638e+00,2.406e+00,2.409e-01,-1.800e-02,1.438e-01,5.707e-03
-7.964e-02,1.348e+00,-1.638e+00,2.408e+00,2.202e-01,8.551e-02,1.317e-01,5.754e-03
-7.979e-02,1.346e+00,-1.638e+00,2.409e+00,2.202e-01,8.551e-02,1.317e-01,5.805e-03
-7.994e-02,1.343e+00,-1.638e+00,2.410e+00,2.409e-01,-1.800e-02,1.438e-01,5.853e-03
-8.009e-02,1.341e+00,-1.637e+00,2.412e+00,1.460e-01,-6.976e-02,1.458e-01,5.902e-03
-8.022e-02,1.339e+00,-1.638e+00,2.413e+00,1.460e-01,-6.976e-02,1.458e-01,5.945e-03
-8.033e-02,1.338e+00,-1.638e+00,2.415e+00,1.164e-01,6.480e-02,1.485e-01,5.981e-03
-8.043e-02,1.336e+00,-1.638e+00,2.416e+00,1.164e-01,6.480e-02,1.485e-01,6.012e-03
-8.051e-02,1.335e+00,-1.638e+00,2.418e+00,1.312e-01,-8.529e-02,1.471e-01,6.040e-03
-8.059e-02,1.334e+00,-1.638e+00,2.419e+00,1.312e-01,-8.529e-02,1.471e-01,6.067e-03
-8.068e-02,1.332e+00,-1.638e+00,2.421e+00,1.994e-01,-1.283e-02,1.224e-01,6.097e-03
-8.079e-02,1.331e+00,-1.639e+00,2.422e+00,1.994e-01,-1.283e-02,1.224e-01,6.134e-03
-8.091e-02,1.329e+00,-1.639e+00,2.423e+00,1.994e-01,-1.283e-02,1.224e-01,6.178e-03
-8.105e-02,1.327e+00,-1.639e+00,2.424e+00,1.994e-01,-1.283e-02,1.224e-01,6.226e-03
-8.119e-02,1.325e+00,-1.639e+00,2.426e+00,1.994e-01,-1.283e-02,1.224e-01,6.274e-03
-8.132e-02,1.323e+00,-1.640e+00,2.427e+00,1.994e-01,-1.283e-02,1.224e-01,6.323e-03
-8.146e-02,1.321e+00,-1.640e+00,2.428e+00,2.350e-01,9.068e-02,1.425e-01,6.373e-03
-8.161e-02,1.319e+00,-1.639e+00,2.429e+00,2.380e-01,1.269e-01,1.438e-01,6.426e-03
-8.176e-02,1.317e+00,-1.639e+00,2.431e+00,2.380e-01,1.269e-01,1.438e-01,6.483e-03
-8.192e-02,1.314e+00,-1.637e+00,2.432e+00,2.409e-01,-2.478e-03,1.431e-01,6.538e-03
-8.208e-02,1.312e+00,-1.637e+00,2.434e+00,2.409e-01,-2.478e-03,1.431e-01,6.592e-03
-8.224e-02,1.309e+00,-1.636e+00,2.435e+00,2.409e-01,-2.478e-03,1.431e-01,6.646e-03
-8.240e-02,1.307e+00,-1.636e+00,2.437e+00,2.409e-01,-2.478e-03,1.431e-01,6.701e-03
-8.256e-02,1.305e+00,-1.636e+00,2.438e+00,2.409e-01,-2.478e-03,1.431e-01,6.755e-03
-8.271e-02,1.302e+00,-1.636e+00,2.439e+00,2.350e-01,5.963e-02,1.418e-01,6.810e-03
-8.287e-02,1.300e+00,-1.636e+00,2.441e+00,6.596e-02,-3.871e-02,1.485e-01,6.864e-03
-8.298e-02,1.298e+00,-1.636e+00,2.442e+00,6.596e-02,-3.871e-02,1.485e-01,6.902e-03
-8.304e-02,1.297e+00,-1.636e+00,2.444e+00,6.596e-02,-3.871e-02,1.485e-01,6.924e-03
-8.309e-02,1.296e+00,-1.637e+00,2.445e+00,6.596e-02,-3.871e-02,1.485e-01,6.941e-03
-8.314e-02,1.296e+00,-1.637e+00,2.447e+00,2.113e-01,-6.458e-02,1.096e-01,6.958e-03
-8.322e-02,1.294e+00,-1.638e+00,2.448e+00,2.113e-01,-6.458e-02,1.096e-01,6.989e-03
-8.335e-02,1.293e+00,-1.638e+00,2.449e+00,1.964e-01,1.166e-01,1.163e-01,7.035e-03
-8.348e-02,1.291e+00,-1.638e+00,2.450e+00,1.964e-01,1.166e-01,1.163e-01,7.085e-03
-8.361e-02,1.289e+00,-1.637e+00,2.451e+00,2.113e-01,-6.458e-02,1.096e-01,7.133e-03
-8.375e-02,1.287e+00,-1.637e+00,2.452e+00,2.261e-01,-5.941e-02,1.297e-01,7.182e-03
-8.389e-02,1.285e+00,-1.637e+00,2.454e+00,2.261e-01,-5.941e-02,1.297e-01,7.235e-03
-8.404e-02,1.282e+00,-1.638e+00,2.455e+00,2.261e-01,-5.941e-02,1.297e-01,7.290e-03
-8.419e-02,1.280e+00,-1.638e+00,2.456e+00,2.261e-01,8.551e-02,1.431e-01,7.348e-03
-8.434e-02,1.278e+00,-1.638e+00,2.458e+00,2.261e-01,8.551e-02,1.431e-01,7.407e-03
-8.450e-02,1.276e+00,-1.638e+00,2.459e+00,2.557e-01,-9.564e-02,1.384e-01,7.466e-03
-8.466e-02,1.273e+00,-1.638e+00,2.461e+00,2.557e-01,-9.564e-02,1.384e-01,7.526e-03
-8.482e-02,1.271e+00,-1.638e+00,2.462e+00,2.231e-01,6.480e-02,1.425e-01,7.591e-03
-8.498e-02,1.268e+00,-1.638e+00,2.463e+00,2.231e-01,6.480e-02,1.425e-01,7.654e-03
-8.514e-02,1.266e+00,-1.638e+00,2.465e+00,2.261e-01,-4.388e-02,1.425e-01,7.714e-03
-8.529e-02,1.264e+00,-1.638e+00,2.466e+00,2.261e-01,-4.388e-02,1.425e-01,7.774e-03
-8.544e-02,1.261e+00,-1.638e+00,2.468e+00,2.261e-01,-4.388e-02,1.425e-01,7.833e-03
-8.559e-02,1.259e+00,-1.638e+00,2.469e+00,1.045e-01,4.410e-02,1.485e-01,7.894e-03
-8.571e-02,1.257e+00,-1.638e+00,2.471e+00,1.045e-01,4.410e-02,1.485e-01,7.942e-03
-8.580e-02,1.256e+00,-1.638e+00,2.472e+00,2.053e-01,1.269e-01,1.157e-01,7.976e-03
-8.590e-02,1.255e+00,-1.637e+00,2.473e+00,2.142e-01,-7.493e-02,1.103e-01,8.017e-03
-8.603e-02,1.253e+00,-1.637e+00,2.474e+00,2.142e-01,-7.493e-02,1.103e-01,8.068e-03
-8.617e-02,1.251e+00,-1.638e+00,2.475e+00,2.142e-01,-7.493e-02,1.103e-01,8.123e-03
-8.631e-02,1.248e+00,-1.638e+00,2.477e+00,2.053e-01,1.269e-01,1.157e-01,8.181e-03
-8.645e-02,1.246e+00,-1.638e+00,2.478e+00,2.053e-01,1.269e-01,1.157e-01,8.239e-03
-8.659e-02,1.244e+00,-1.637e+00,2.479e+00,2.142e-01,-7.493e-02,1.103e-01,8.295e-03
-8.673e-02,1.242e+00,-1.637e+00,2.480e+00,2.142e-01,-7.493e-02,1.103e-01,8.350e-03
-8.687e-02,1.240e+00,-1.637e+00,2.481e+00,2.291e-01,-5.423e-02,1.036e-01,8.407e-03
-8.702e-02,1.238e+00,-1.638e+00,2.482e+00,2.142e-01,-1.163e-01,1.425e-01,8.468e-03
-8.717e-02,1.236e+00,-1.639e+00,2.484e+00,2.172e-01,5.963e-02,1.411e-01,8.530e-03
-8.731e-02,1.234e+00,-1.639e+00,2.485e+00,2.172e-01,5.963e-02,1.411e-01,8.593e-03
-8.746e-02,1.231e+00,-1.639e+00,2.486e+00,2.172e-01,5.963e-02,1.411e-01,8.656e-03
-8.761e-02,1.229e+00,-1.638e+00,2.488e+00,2.172e-01,5.963e-02,1.411e-01,8.718e-03
-8.776e-02,1.227e+00,-1.638e+00,2.489e+00,2.142e-01,-1.163e-01,1.425e-01,8.779e-03
-8.790e-02,1.225e+00,-1.638e+00,2.491e+00,2.261e-01,-4.388e-02,1.418e-01,8.840e-03
-8.805e-02,1.223e+00,-1.638e+00,2.492e+00,2.231e-01,9.068e-02,1.391e-01,8.903e-03
-8.820e-02,1.220e+00,-1.638e+00,2.493e+00,2.231e-01,9.068e-02,1.391e-01,8.968e-03
-8.835e-02,1.218e+00,-1.637e+00,2.495e+00,1.134e-01,-4.906e-02,1.478e-01,9.032e-03
-8.847e-02,1.216e+00,-1.637e+00,2.496e+00,1.134e-01,-4.906e-02,1.478e-01,9.082e-03
-8.856e-02,1.215e+00,-1.638e+00,2.498e+00,1.134e-01,-4.906e-02,1.478e-01,9.119e-03
-8.864e-02,1.214e+00,-1.638e+00,2.499e+00,2.320e-01,-3.871e-02,1.002e-01,9.154e-03
-8.875e-02,1.212e+00,-1.638e+00,2.500e+00,2.202e-01,4.410e-02,1.036e-01,9.202e-03
-8.889e-02,1.210e+00,-1.638e+00,2.501e+00,2.202e-01,4.410e-02,1.036e-01,9.264e-03
-8.903e-02,1.208e+00,-1.638e+00,2.502e+00,2.113e-01,6.998e-02,1.056e-01,9.328e-03
-8.918e-02,1.206e+00,-1.638e+00,2.503e+00,2.409e-01,-4.388e-02,9.958e-02,9.391e-03
-8.933e-02,1.204e+00,-1.637e+00,2.504e+00,2.409e-01,-4.388e-02,9.958e-02,9.456e-03
-8.949e-02,1.201e+00,-1.638e+00,2.505e+00,2.409e-01,-4.388e-02,9.958e-02,9.526e-03
-8.965e-02,1.199e+00,-1.638e+00,2.506e+00,2.142e-01,9.586e-02,1.404e-01,9.597e-03
-8.980e-02,1.197e+00,-1.638e+00,2.508e+00,2.439e-01,-7.493e-02,1.378e-01,9.666e-03
-8.996e-02,1.194e+00,-1.638e+00,2.509e+00,2.439e-01,-7.493e-02,1.378e-01,9.735e-03
-9.012e-02,1.192e+00,-1.638e+00,2.510e+00,2.380e-01,8.033e-02,1.384e-01,9.808e-03
-9.028e-02,1.189e+00,-1.638e+00,2.512e+00,2.380e-01,8.033e-02,1.384e-01,9.882e-03
-9.044e-02,1.187e+00,-1.638e+00,2.513e+00,2.439e-01,-3.353e-02,1.378e-01,9.955e-03
-9.061e-02,1.185e+00,-1.638e+00,2.515e+00,2.439e-01,-3.353e-02,1.378e-01,1.003e-02
-9.077e-02,1.182e+00,-1.638e+00,2.516e+00,2.439e-01,-3.353e-02,1.378e-01,1.010e-02
-9.093e-02,1.180e+00,-1.638e+00,2.517e+00,2.380e-01,8.033e-02,1.384e-01,1.018e-02
-9.110e-02,1.177e+00,-1.638e+00,2.519e+00,1.134e-01,-9.046e-02,1.478e-01,1.025e-02
-9.122e-02,1.175e+00,-1.638e+00,2.520e+00,6.893e-02,9.068e-02,1.471e-01,1.031e-02
-9.130e-02,1.174e+00,-1.638e+00,2.522e+00,1.134e-01,-9.046e-02,1.478e-01,1.035e-02
-9.137e-02,1.173e+00,-1.638e+00,2.523e+00,6.893e-02,9.068e-02,1.471e-01,1.038e-02
-9.143e-02,1.172e+00,-1.638e+00,2.525e+00,2.261e-01,-5.941e-02,1.016e-01,1.041e-02
-9.153e-02,1.171e+00,-1.638e+00,2.526e+00,2.261e-01,-5.941e-02,1.016e-01,1.045e-02
-9.166e-02,1.169e+00,-1.638e+00,2.527e+00,2.261e-01,4.928e-02,9.891e-02,1.051e-02
-9.181e-02,1.167e+00,-1.638e+00,2.528e+00,2.261e-01,4.928e-02,9.891e-02,1.058e-02
-9.196e-02,1.165e+00,-1.638e+00,2.529e+00,2.261e-01,4.928e-02,9.891e-02,1.065e-02
-9.211e-02,1.162e+00,-1.638e+00,2.530e+00,2.409e-01,-6.976e-02,1.023e-01,1.072e-02
-9.227e-02,1.160e+00,-1.638e+00,2.531e+00,2.409e-01,-6.976e-02,1.023e-01,1.080e-02
-9.243e-02,1.158e+00,-1.638e+00,2.532e+00,2.231e-01,7.515e-02,1.311e-01,1.087e-02
-9.258e-02,1.155e+00,-1.638e+00,2.533e+00,2.231e-01,7.515e-02,1.311e-01,1.095e-02
-9.274e-02,1.153e+00,-1.638e+00,2.534e+00,2.350e-01,-3.353e-02,1.384e-01,1.102e-02
-9.289e-02,1.151e+00,-1.637e+00,2.536e+00,2.350e-01,-3.353e-02,1.384e-01,1.109e-02
-9.305e-02,1.148e+00,-1.638e+00,2.537e+00,2.350e-01,-3.353e-02,1.384e-01,1.117e-02
-9.320e-02,1.146e+00,-1.638e+00,2.538e+00,2.202e-01,2.858e-02,1.096e-01,1.124e-02
-9.336e-02,1.144e+00,-1.638e+00,2.540e+00,2.202e-01,2.858e-02,1.096e-01,1.132e-02
-9.351e-02,1.141e+00,-1.638e+00,2.541e+00,2.202e-01,2.858e-02,1.096e-01,1.139e-02
-9.366e-02,1.139e+00,-1.638e+00,2.542e+00,2.202e-01,2.858e-02,1.096e-01,1.146e-02
-9.380e-02,1.137e+00,-1.637e+00,2.543e+00,1.698e-01,4.410e-02,1.438e-01,1.153e-02
-9.394e-02,1.135e+00,-1.637e+00,2.544e+00,1.698e-01,4.410e-02,1.438e-01,1.159e-02
-9.405e-02,1.133e+00,-1.637e+00,2.546e+00,1.698e-01,4.410e-02,1.438e-01,1.165e-02
-9.417e-02,1.132e+00,-1.636e+00,2.547e+00,1.698e-01,4.410e-02,1.438e-01,1.170e-02
-9.428e-02,1.130e+00,-1.636e+00,2.549e+00,1.698e-01,3.893e-02,1.445e-01,1.176e-02
-9.439e-02,1.128e+00,-1.635e+00,2.550e+00,1.698e-01,3.893e-02,1.445e-01,1.181e-02
-9.450e-02,1.126e+00,-1.635e+00,2.552e+00,2.617e-01,-8.011e-02,8.551e-02,1.186e-02
-9.463e-02,1.124e+00,-1.635e+00,2.552e+00,2.617e-01,-8.011e-02,8.551e-02,1.192e-02
-9.478e-02,1.122e+00,-1.635e+00,2.553e+00,2.617e-01,-8.011e-02,8.551e-02,1.199e-02
-9.495e-02,1.119e+00,-1.636e+00,2.554e+00,2.617e-01,-8.011e-02,8.551e-02,1.207e-02
-9.512e-02,1.117e+00,-1.636e+00,2.555e+00,2.202e-01,1.822e-02,1.398e-01,1.215e-02
-9.527e-02,1.114e+00,-1.636e+00,2.556e+00,2.231e-01,3.375e-02,1.264e-01,1.223e-02
-9.542e-02,1.112e+00,-1.636e+00,2.558e+00,2.231e-01,3.375e-02,1.264e-01,1.230e-02
-9.557e-02,1.110e+00,-1.636e+00,2.559e+00,2.231e-01,3.375e-02,1.264e-01,1.238e-02
-9.572e-02,1.108e+00,-1.636e+00,2.560e+00,2.231e-01,3.375e-02,1.264e-01,1.245e-02
-9.586e-02,1.105e+00,-1.635e+00,2.561e+00,2.231e-01,3.375e-02,1.264e-01,1.252e-02
-9.600e-02,1.103e+00,-1.635e+00,2.563e+00,2.231e-01,3.375e-02,1.264e-01,1.259e-02
-9.615e-02,1.101e+00,-1.635e+00,2.564e+00,2.231e-01,3.375e-02,1.264e-01,1.266e-02
-9.629e-02,1.099e+00,-1.634e+00,2.565e+00,2.231e-01,3.375e-02,1.264e-01,1.272e-02
-9.643e-02,1.097e+00,-1.634e+00,2.566e+00,2.320e-01,3.893e-02,1.224e-01,1.279e-02
-9.657e-02,1.094e+00,-1.634e+00,2.568e+00,2.172e-01,-1.800e-02,1.411e-01,1.286e-02
-9.672e-02,1.092e+00,-1.633e+00,2.569e+00,2.172e-01,-1.800e-02,1.411e-01,1.293e-02
-9.685e-02,1.090e+00,-1.633e+00,2.570e+00,2.172e-01,-1.800e-02,1.411e-01,1.300e-02
-9.699e-02,1.088e+00,-1.634e+00,2.572e+00,2.172e-01,-1.800e-02,1.411e-01,1.306e-02
-9.713e-02,1.085e+00,-1.634e+00,2.573e+00,2.172e-01,-1.800e-02,1.411e-01,1.313e-02
-9.726e-02,1.083e+00,-1.634e+00,2.575e+00,2.172e-01,-1.800e-02,1.411e-01,1.320e-02
-9.740e-02,1.081e+00,-1.634e+00,2.576e+00,2.024e-01,-3.353e-02,1.431e-01,1.326e-02
-9.754e-02,1.079e+00,-1.634e+00,2.578e+00,2.617e-01,-8.011e-02,8.685e-02,1.333e-02
-9.768e-02,1.077e+00,-1.635e+00,2.578e+00,2.617e-01,-8.011e-02,8.685e-02,1.340e-02
-9.784e-02,1.074e+00,-1.635e+00,2.579e+00,2.291e-01,-2.478e-03,1.036e-01,1.348e-02
-9.800e-02,1.072e+00,-1.636e+00,2.580e+00,2.291e-01,-2.478e-03,1.036e-01,1.356e-02
-9.815e-02,1.069e+00,-1.636e+00,2.581e+00,2.291e-01,-2.478e-03,1.036e-01,1.364e-02
-9.830e-02,1.067e+00,-1.636e+00,2.582e+00,2.291e-01,-2.478e-03,1.036e-01,1.372e-02
-9.845e-02,1.065e+00,-1.636e+00,2.583e+00,2.498e-01,-8.011e-02,9.824e-02,1.380e-02
-9.861e-02,1.062e+00,-1.636e+00,2.584e+00,2.498e-01,-8.011e-02,9.824e-02,1.388e-02
-9.877e-02,1.060e+00,-1.637e+00,2.585e+00,2.498e-01,-8.011e-02,9.824e-02,1.396e-02
-9.893e-02,1.058e+00,-1.638e+00,2.586e+00,2.498e-01,-8.011e-02,9.824e-02,1.405e-02
-9.910e-02,1.055e+00,-1.638e+00,2.587e+00,2.202e-01,2.858e-02,1.398e-01,1.414e-02
-9.926e-02,1.053e+00,-1.639e+00,2.589e+00,2.202e-01,2.858e-02,1.398e-01,1.423e-02
-9.942e-02,1.050e+00,-1.639e+00,2.590e+00,2.202e-01,2.858e-02,1.398e-01,1.431e-02
-9.957e-02,1.048e+00,-1.638e+00,2.592e+00,2.113e-01,6.480e-02,1.404e-01,1.439e-02
-9.971e-02,1.046e+00,-1.638e+00,2.593e+00,2.113e-01,-3.353e-02,1.404e-01,1.447e-02
-9.986e-02,1.044e+00,-1.638e+00,2.594e+00,2.113e-01,-3.353e-02,1.404e-01,1.455e-02
-1.000e-01,1.042e+00,-1.638e+00,2.596e+00,2.113e-01,-3.353e-02,1.404e-01,1.463e-02
-1.001e-01,1.040e+00,-1.638e+00,2.597e+00,2.113e-01,6.480e-02,1.404e-01,1.471e-02
-1.003e-01,1.038e+00,-1.638e+00,2.599e+00,2.113e-01,6.480e-02,1.404e-01,1.478e-02
-1.004e-01,1.035e+00,-1.638e+00,2.600e+00,2.113e-01,-3.353e-02,1.404e-01,1.486e-02
-1.006e-01,1.033e+00,-1.637e+00,2.601e+00,1.045e-01,2.340e-02,1.491e-01,1.494e-02
-1.007e-01,1.032e+00,-1.637e+00,2.603e+00,1.045e-01,2.340e-02,1.491e-01,1.500e-02
-1.008e-01,1.030e+00,-1.637e+00,2.604e+00,2.439e-01,-2.318e-02,9.891e-02,1.505e-02
-1.009e-01,1.029e+00,-1.637e+00,2.605e+00,2.439e-01,-2.318e-02,9.891e-02,1.511e-02
-1.010e-01,1.026e+00,-1.637e+00,2.606e+00,2.439e-01,-2.318e-02,9.891e-02,1.519e-02
-1.012e-01,1.024e+00,-1.638e+00,2.607e+00,2.439e-01,-2.318e-02,9.891e-02,1.528e-02
-1.013e-01,1.022e+00,-1.638e+00,2.608e+00,2.439e-01,-2.318e-02,9.891e-02,1.537e-02
-1.015e-01,1.019e+00,-1.638e+00,2.609e+00,2.439e-01,-2.318e-02,9.891e-02,1.546e-02
-1.017e-01,1.017e+00,-1.638e+00,2.610e+00,2.557e-01,7.515e-02,9.020e-02,1.555e-02
-1.018e-01,1.014e+00,-1.638e+00,2.611e+00,2.172e-01,8.033e-02,1.398e-01,1.565e-02
-1.020e-01,1.012e+00,-1.638e+00,2.613e+00,2.202e-01,-1.800e-02,1.404e-01,1.573e-02
-1.021e-01,1.010e+00,-1.637e+00,2.614e+00,2.202e-01,-1.800e-02,1.404e-01,1.582e-02
-1.023e-01,1.007e+00,-1.637e+00,2.615e+00,2.202e-01,-1.800e-02,1.404e-01,1.590e-02
-1.024e-01,1.005e+00,-1.637e+00,2.617e+00,2.202e-01,-1.800e-02,1.404e-01,1.598e-02
-1.026e-01,1.003e+00,-1.638e+00,2.618e+00,2.202e-01,-1.800e-02,1.404e-01,1.607e-02
-1.027e-01,1.001e+00,-1.638e+00,2.620e+00,2.083e-01,7.873e-03,1.398e-01,1.615e-02
-1.029e-01,9.987e-01,-1.638e+00,2.621e+00,2.083e-01,7.873e-03,1.398e-01,1.623e-02
-1.030e-01,9.966e-01,-1.638e+00,2.622e+00,2.083e-01,7.873e-03,1.398e-01,1.631e-02
-1.032e-01,9.945e-01,-1.638e+00,2.624e+00,2.083e-01,7.873e-03,1.398e-01,1.639e-02
-1.033e-01,9.924e-01,-1.638e+00,2.625e+00,1.164e-01,4.410e-02,1.485e-01,1.647e-02
-1.034e-01,9.907e-01,-1.637e+00,2.627e+00,1.164e-01,4.410e-02,1.485e-01,1.654e-02
-1.035e-01,9.894e-01,-1.637e+00,2.628e+00,1.164e-01,4.410e-02,1.485e-01,1.659e-02
-1.036e-01,9.882e-01,-1.637e+00,2.630e+00,2.498e-01,6.998e-02,9.288e-02,1.664e-02
-1.037e-01,9.865e-01,-1.636e+00,2.631e+00,2.617e-01,6.998e-02,9.154e-02,1.670e-02
-1.038e-01,9.842e-01,-1.635e+00,2.632e+00,2.617e-01,6.998e-02,9.154e-02,1.679e-02
-1.040e-01,9.817e-01,-1.635e+00,2.632e+00,2.617e-01,6.998e-02,9.154e-02,1.688e-02
-1.042e-01,9.791e-01,-1.635e+00,2.633e+00,2.617e-01,6.998e-02,9.154e-02,1.697e-02
-1.043e-01,9.765e-01,-1.634e+00,2.634e+00,2.617e-01,6.998e-02,9.154e-02,1.706e-02
-1.045e-01,9.739e-01,-1.634e+00,2.635e+00,2.617e-01,6.998e-02,9.154e-02,1.715e-02
-1.047e-01,9.714e-01,-1.633e+00,2.636e+00,2.261e-01,7.515e-02,1.116e-01,1.724e-02
-1.048e-01,9.689e-01,-1.633e+00,2.637e+00,2.291e-01,3.893e-02,1.056e-01,1.732e-02
-1.050e-01,9.666e-01,-1.632e+00,2.638e+00,2.291e-01,3.893e-02,1.056e-01,1.740e-02
-1.051e-01,9.643e-01,-1.632e+00,2.639e+00,2.291e-01,3.893e-02,1.056e-01,1.748e-02
-1.052e-01,9.620e-01,-1.631e+00,2.640e+00,2.291e-01,3.893e-02,1.056e-01,1.756e-02
-1.054e-01,9.597e-01,-1.631e+00,2.641e+00,2.291e-01,3.893e-02,1.056e-01,1.763e-02
-1.055e-01,9.574e-01,-1.630e+00,2.643e+00,2.291e-01,3.893e-02,1.056e-01,1.771e-02
-1.056e-01,9.551e-01,-1.630e+00,2.644e+00,2.291e-01,3.893e-02,1.056e-01,1.778e-02
-1.058e-01,9.528e-01,-1.630e+00,2.645e+00,1.786e-01,-1.800e-02,1.425e-01,1.785e-02
-1.059e-01,9.507e-01,-1.629e+00,2.646e+00,1.786e-01,-1.800e-02,1.425e-01,1.792e-02
-1.060e-01,9.488e-01,-1.630e+00,2.647e+00,1.786e-01,-1.800e-02,1.425e-01,1.798e-02
-1.061e-01,9.470e-01,-1.630e+00,2.649e+00,1.786e-01,-1.800e-02,1.425e-01,1.804e-02
-1.062e-01,9.452e-01,-1.630e+00,2.650e+00,1.786e-01,-1.800e-02,1.425e-01,1.810e-02
-1.063e-01,9.434e-01,-1.630e+00,2.652e+00,1.786e-01,-1.800e-02,1.425e-01,1.815e-02
-1.064e-01,9.416e-01,-1.630e+00,2.653e+00,1.786e-01,-1.800e-02,1.425e-01,1.821e-02
-1.065e-01,9.399e-01,-1.630e+00,2.655e+00,1.786e-01,-1.800e-02,1.425e-01,1.827e-02
-1.067e-01,9.381e-01,-1.631e+00,2.656e+00,2.587e-01,5.963e-02,8.350e-02,1.833e-02
-1.068e-01,9.360e-01,-1.630e+00,2.657e+00,2.587e-01,5.963e-02,8.350e-02,1.840e-02
-1.069e-01,9.335e-01,-1.630e+00,2.658e+00,2.646e-01,-1.283e-02,8.350e-02,1.848e-02
-1.071e-01,9.310e-01,-1.630e+00,2.659e+00,2.142e-01,8.551e-02,1.404e-01,1.857e-02
-1.072e-01,9.285e-01,-1.629e+00,2.660e+00,2.142e-01,8.551e-02,1.404e-01,1.864e-02
-1.074e-01,9.263e-01,-1.629e+00,2.661e+00,2.142e-01,8.551e-02,1.404e-01,1.872e-02
-1.075e-01,9.241e-01,-1.628e+00,2.663e+00,2.142e-01,8.551e-02,1.404e-01,1.878e-02
-1.076e-01,9.220e-01,-1.627e+00,2.664e+00,2.142e-01,8.551e-02,1.404e-01,1.885e-02
-1.077e-01,9.198e-01,-1.626e+00,2.666e+00,2.142e-01,8.551e-02,1.404e-01,1.892e-02
-1.078e-01,9.177e-01,-1.625e+00,2.667e+00,2.142e-01,8.551e-02,1.404e-01,1.898e-02
-1.080e-01,9.156e-01,-1.624e+00,2.668e+00,2.261e-01,1.735e-01,1.076e-01,1.904e-02
-1.081e-01,9.134e-01,-1.623e+00,2.669e+00,2.261e-01,1.735e-01,1.076e-01,1.910e-02
-1.082e-01,9.111e-01,-1.622e+00,2.670e+00,1.490e-01,1.373e-01,1.451e-01,1.916e-02
-1.083e-01,9.092e-01,-1.620e+00,2.672e+00,1.490e-01,1.373e-01,1.451e-01,1.921e-02
-1.084e-01,9.076e-01,-1.619e+00,2.673e+00,1.490e-01,1.373e-01,1.451e-01,1.924e-02
-1.084e-01,9.060e-01,-1.617e+00,2.675e+00,1.490e-01,1.373e-01,1.451e-01,1.928e-02
-1.085e-01,9.045e-01,-1.616e+00,2.676e+00,1.490e-01,1.373e-01,1.451e-01,1.931e-02
-1.086e-01,9.030e-01,-1.614e+00,2.678e+00,1.490e-01,1.373e-01,1.451e-01,1.934e-02
-1.086e-01,9.015e-01,-1.613e+00,2.679e+00,1.431e-01,-7.653e-03,1.458e-01,1.936e-02
-1.087e-01,9.001e-01,-1.612e+00,2.681e+00,1.431e-01,-7.653e-03,1.458e-01,1.939e-02
-1.088e-01,8.986e-01,-1.612e+00,2.682e+00,2.646e-01,-3.353e-02,8.015e-02,1.941e-02
-1.088e-01,8.967e-01,-1.612e+00,2.683e+00,2.646e-01,-3.353e-02,8.015e-02,1.944e-02
-1.089e-01,8.943e-01,-1.612e+00,2.684e+00,2.617e-01,-4.906e-02,8.149e-02,1.948e-02
-1.090e-01,8.917e-01,-1.613e+00,2.685e+00,2.617e-01,-4.906e-02,8.149e-02,1.952e-02
-1.091e-01,8.891e-01,-1.613e+00,2.685e+00,2.587e-01,-8.529e-02,9.489e-02,1.957e-02
-1.093e-01,8.865e-01,-1.613e+00,2.686e+00,2.587e-01,-8.529e-02,9.489e-02,1.961e-02
-1.094e-01,8.840e-01,-1.614e+00,2.687e+00,2.469e-01,8.033e-02,9.623e-02,1.966e-02
-1.095e-01,8.814e-01,-1.614e+00,2.688e+00,2.469e-01,8.033e-02,9.623e-02,1.971e-02
-1.096e-01,8.789e-01,-1.613e+00,2.689e+00,2.587e-01,-8.529e-02,9.489e-02,1.975e-02
-1.097e-01,8.764e-01,-1.613e+00,2.690e+00,2.587e-01,-8.529e-02,9.489e-02,1.980e-02
-1.098e-01,8.739e-01,-1.614e+00,2.691e+00,2.469e-01,8.033e-02,9.623e-02,1.985e-02
-1.099e-01,8.714e-01,-1.614e+00,2.692e+00,2.469e-01,8.033e-02,9.623e-02,1.989e-02
-1.100e-01,8.689e-01,-1.613e+00,2.693e+00,2.083e-01,-1.800e-02,1.398e-01,1.994e-02
-1.101e-01,8.666e-01,-1.613e+00,2.694e+00,2.083e-01,-1.800e-02,1.398e-01,1.998e-02
-1.102e-01,8.644e-01,-1.613e+00,2.696e+00,2.083e-01,-1.800e-02,1.398e-01,2.002e-02
-1.103e-01,8.623e-01,-1.613e+00,2.697e+00,2.083e-01,-1.800e-02,1.398e-01,2.006e-02
-1.104e-01,8.602e-01,-1.613e+00,2.699e+00,2.083e-01,-1.800e-02,1.398e-01,2.010e-02
-1.105e-01,8.581e-01,-1.613e+00,2.700e+00,2.083e-01,-1.800e-02,1.398e-01,2.014e-02
-1.106e-01,8.560e-01,-1.613e+00,2.701e+00,2.053e-01,1.735e-01,1.398e-01,2.017e-02
-1.106e-01,8.540e-01,-1.613e+00,2.703e+00,2.083e-01,-1.800e-02,1.398e-01,2.021e-02
-1.107e-01,8.519e-01,-1.612e+00,2.704e+00,2.083e-01,-1.800e-02,1.398e-01,2.025e-02
-1.108e-01,8.498e-01,-1.612e+00,2.706e+00,-2.240e-03,-3.353e-02,1.451e-01,2.029e-02
-1.109e-01,8.486e-01,-1.612e+00,2.707e+00,-2.240e-03,-3.353e-02,1.451e-01,2.031e-02
-1.109e-01,8.482e-01,-1.613e+00,2.708e+00,2.469e-01,9.586e-02,9.556e-02,2.032e-02
-1.109e-01,8.471e-01,-1.612e+00,2.709e+00,2.469e-01,9.586e-02,9.556e-02,2.034e-02
-1.110e-01,8.450e-01,-1.612e+00,2.710e+00,2.469e-01,9.586e-02,9.556e-02,2.037e-02
-1.111e-01,8.427e-01,-1.611e+00,2.711e+00,2.409e-01,5.445e-02,9.824e-02,2.042e-02
-1.112e-01,8.403e-01,-1.610e+00,2.712e+00,2.409e-01,5.445e-02,9.824e-02,2.045e-02
-1.113e-01,8.379e-01,-1.609e+00,2.713e+00,2.409e-01,5.445e-02,9.824e-02,2.049e-02
-1.114e-01,8.354e-01,-1.609e+00,2.714e+00,2.409e-01,5.445e-02,9.824e-02,2.053e-02
-1.115e-01,8.330e-01,-1.608e+00,2.715e+00,2.409e-01,5.445e-02,9.824e-02,2.057e-02
-1.116e-01,8.306e-01,-1.608e+00,2.716e+00,2.409e-01,5.445e-02,9.824e-02,2.060e-02
-1.117e-01,8.282e-01,-1.607e+00,2.717e+00,1.935e-01,6.480e-02,1.398e-01,2.063e-02
-1.117e-01,8.260e-01,-1.607e+00,2.719e+00,1.935e-01,6.480e-02,1.398e-01,2.066e-02
-1.118e-01,8.240e-01,-1.606e+00,2.720e+00,1.935e-01,6.480e-02,1.398e-01,2.069e-02
-1.119e-01,8.220e-01,-1.605e+00,2.721e+00,1.935e-01,6.480e-02,1.398e-01,2.071e-02
-1.119e-01,8.201e-01,-1.605e+00,2.723e+00,1.935e-01,6.480e-02,1.398e-01,2.074e-02
-1.120e-01,8.181e-01,-1.604e+00,2.724e+00,1.935e-01,6.480e-02,1.398e-01,2.076e-02
-1.121e-01,8.162e-01,-1.603e+00,2.726e+00,1.935e-01,6.480e-02,1.398e-01,2.078e-02
-1.121e-01,8.142e-01,-1.603e+00,2.727e+00,2.142e-01,1.305e-02,1.398e-01,2.080e-02
-1.122e-01,8.122e-01,-1.602e+00,2.728e+00,2.142e-01,1.305e-02,1.398e-01,2.082e-02
-1.123e-01,8.101e-01,-1.602e+00,2.730e+00,2.142e-01,1.305e-02,1.398e-01,2.084e-02
-1.123e-01,8.080e-01,-1.602e+00,2.731e+00,8.969e-02,3.893e-02,1.485e-01,2.086e-02
-1.124e-01,8.063e-01,-1.602e+00,2.733e+00,8.969e-02,3.893e-02,1.485e-01,2.087e-02
-1.124e-01,8.052e-01,-1.601e+00,2.734e+00,8.969e-02,3.893e-02,1.485e-01,2.088e-02
-1.125e-01,8.042e-01,-1.601e+00,2.736e+00,2.587e-01,-1.800e-02,8.350e-02,2.089e-02
-1.125e-01,8.026e-01,-1.601e+00,2.737e+00,2.587e-01,-1.800e-02,8.350e-02,2.090e-02
-1.126e-01,8.003e-01,-1.601e+00,2.737e+00,2.587e-01,-1.800e-02,8.350e-02,2.092e-02
-1.126e-01,7.978e-01,-1.601e+00,2.738e+00,2.587e-01,-1.800e-02,8.350e-02,2.094e-02
-1.127e-01,7.952e-01,-1.601e+00,2.739e+00,2.587e-01,-1.800e-02,8.350e-02,2.096e-02
-1.128e-01,7.927e-01,-1.601e+00,2.740e+00,2.587e-01,-1.800e-02,8.350e-02,2.099e-02
-1.129e-01,7.901e-01,-1.602e+00,2.741e+00,2.587e-01,-1.800e-02,8.350e-02,2.101e-02
-1.130e-01,7.875e-01,-1.602e+00,2.742e+00,2.439e-01,1.735e-01,1.157e-01,2.103e-02
-1.130e-01,7.850e-01,-1.601e+00,2.743e+00,2.439e-01,1.735e-01,1.157e-01,2.106e-02
-1.131e-01,7.825e-01,-1.600e+00,2.744e+00,2.439e-01,1.735e-01,1.157e-01,2.108e-02
-1.132e-01,7.801e-01,-1.598e+00,2.745e+00,2.439e-01,1.321e-01,9.958e-02,2.109e-02
-1.132e-01,7.776e-01,-1.597e+00,2.746e+00,2.439e-01,1.321e-01,9.958e-02,2.111e-02
-1.133e-01,7.752e-01,-1.596e+00,2.747e+00,2.439e-01,1.321e-01,9.958e-02,2.112e-02
-1.134e-01,7.728e-01,-1.594e+00,2.748e+00,2.439e-01,1.321e-01,9.958e-02,2.113e-02
-1.134e-01,7.703e-01,-1.593e+00,2.749e+00,2.439e-01,1.321e-01,9.958e-02,2.113e-02
-1.135e-01,7.679e-01,-1.592e+00,2.750e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.135e-01,7.656e-01,-1.591e+00,2.751e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.636e-01,-1.590e+00,2.753e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.617e-01,-1.590e+00,2.754e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.136e-01,7.598e-01,-1.590e+00,2.756e+00,1.905e-01,7.873e-03,1.404e-01,2.113e-02
-1.137e-01,7.579e-01,-1.590e+00,2.757e+00,1.905e-01,7.873e-03,1.404e-01,2.112e-02
-1.137e-01,7.560e-01,-1.590e+00,2.758e+00,1.905e-01,7.873e-03,1.404e-01,2.112e-02
-1.137e-01,7.540e-01,-1.590e+00,2.760e+00,1.905e-01,7.873e-03,1.404e-01,2.112e-02
-1.138e-01,7.521e-01,-1.590e+00,2.761e+00,2.617e-01,-1.800e-02,8.216e-02,2.112e-02
-1.138e-01,7.499e-01,-1.590e+00,2.762e+00,2.617e-01,-1.800e-02,8.216e-02,2.112e-02
-1.139e-01,7.474e-01,-1.590e+00,2.763e+00,2.587e-01,8.033e-02,9.288e-02,2.111e-02
-1.139e-01,7.449e-01,-1.590e+00,2.764e+00,2.587e-01,8.033e-02,9.288e-02,2.111e-02
-1.140e-01,7.423e-01,-1.589e+00,2.765e+00,2.587e-01,8.033e-02,9.288e-02,2.111e-02
-1.140e-01,7.397e-01,-1.589e+00,2.766e+00,2.587e-01,8.033e-02,9.288e-02,2.110e-02
-1.141e-01,7.372e-01,-1.588e+00,2.767e+00,2.409e-01,-6.458e-02,1.130e-01,2.110e-02
-1.141e-01,7.347e-01,-1.588e+00,2.768e+00,2.409e-01,-6.458e-02,1.130e-01,2.109e-02
-1.141e-01,7.322e-01,-1.589e+00,2.769e+00,2.409e-01,-6.458e-02,1.130e-01,2.109e-02
-1.142e-01,7.298e-01,-1.589e+00,2.770e+00,2.469e-01,1.321e-01,1.029e-01,2.108e-02
-1.142e-01,7.274e-01,-1.589e+00,2.771e+00,1.816e-01,4.928e-02,1.411e-01,2.108e-02
-1.143e-01,7.252e-01,-1.588e+00,2.772e+00,1.846e-01,-1.800e-02,1.418e-01,2.108e-02
-1.143e-01,7.232e-01,-1.588e+00,2.774e+00,1.846e-01,-1.800e-02,1.418e-01,2.107e-02
-1.143e-01,7.213e-01,-1.588e+00,2.775e+00,1.846e-01,-1.800e-02,1.418e-01,2.107e-02
-1.144e-01,7.195e-01,-1.588e+00,2.777e+00,1.846e-01,-1.800e-02,1.418e-01,2.107e-02
-1.144e-01,7.176e-01,-1.589e+00,2.778e+00,1.846e-01,-1.800e-02,1.418e-01,2.106e-02
-1.144e-01,7.158e-01,-1.589e+00,2.779e+00,1.846e-01,-1.800e-02,1.418e-01,2.106e-02
-1.145e-01,7.139e-01,-1.589e+00,2.781e+00,1.816e-01,4.928e-02,1.411e-01,2.106e-02
-1.145e-01,7.121e-01,-1.589e+00,2.782e+00,1.846e-01,-1.800e-02,1.418e-01,2.106e-02
-1.145e-01,7.103e-01,-1.589e+00,2.784e+00,1.846e-01,-1.800e-02,1.418e-01,2.105e-02
-1.146e-01,7.084e-01,-1.589e+00,2.785e+00,1.846e-01,-1.800e-02,1.418e-01,2.105e-02
-1.146e-01,7.066e-01,-1.589e+00,2.787e+00,8.969e-02,4.928e-02,1.491e-01,2.105e-02
-1.146e-01,7.051e-01,-1.589e+00,2.788e+00,2.587e-01,-1.283e-02,8.149e-02,2.105e-02
-1.147e-01,7.033e-01,-1.589e+00,2.789e+00,2.646e-01,-6.458e-02,9.556e-02,2.105e-02
-1.147e-01,7.010e-01,-1.589e+00,2.790e+00,2.587e-01,-1.283e-02,8.149e-02,2.105e-02
-1.148e-01,6.984e-01,-1.589e+00,2.791e+00,2.587e-01,-1.283e-02,8.149e-02,2.105e-02
-1.148e-01,6.959e-01,-1.589e+00,2.791e+00,2.587e-01,-1.283e-02,8.149e-02,2.104e-02
-1.148e-01,6.933e-01,-1.589e+00,2.792e+00,2.587e-01,-1.283e-02,8.149e-02,2.104e-02
-1.149e-01,6.907e-01,-1.589e+00,2.793e+00,2.587e-01,-1.283e-02,8.149e-02,2.104e-02
-1.149e-01,6.881e-01,-1.590e+00,2.794e+00,2.587e-01,-1.283e-02,8.149e-02,2.105e-02
-1.150e-01,6.855e-01,-1.590e+00,2.795e+00,2.469e-01,6.998e-02,1.277e-01,2.105e-02
-1.150e-01,6.830e-01,-1.589e+00,2.796e+00,2.469e-01,6.998e-02,1.277e-01,2.105e-02
-1.151e-01,6.805e-01,-1.589e+00,2.797e+00,2.469e-01,6.998e-02,1.277e-01,2.105e-02
-1.151e-01,6.780e-01,-1.588e+00,2.799e+00,2.439e-01,-7.653e-03,1.090e-01,2.105e-02
-1.152e-01,6.755e-01,-1.588e+00,2.800e+00,2.439e-01,-7.653e-03,1.090e-01,2.105e-02
-1.152e-01,6.731e-01,-1.588e+00,2.801e+00,2.439e-01,-7.653e-03,1.090e-01,2.105e-02
-1.153e-01,6.706e-01,-1.588e+00,2.802e+00,2.380e-01,-7.653e-03,1.123e-01,2.104e-02
-1.153e-01,6.682e-01,-1.588e+00,2.803e+00,2.380e-01,-7.653e-03,1.123e-01,2.104e-02
-1.153e-01,6.658e-01,-1.588e+00,2.804e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.154e-01,6.640e-01,-1.588e+00,2.806e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.154e-01,6.627e-01,-1.588e+00,2.807e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.154e-01,6.616e-01,-1.587e+00,2.809e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.154e-01,6.606e-01,-1.587e+00,2.810e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.154e-01,6.596e-01,-1.587e+00,2.811e+00,1.015e-01,3.375e-02,1.485e-01,2.104e-02
-1.155e-01,6.585e-01,-1.586e+00,2.813e+00,1.015e-01,3.375e-02,1.485e-01,2.103e-02
-1.155e-01,6.575e-01,-1.586e+00,2.814e+00,2.380e-01,-8.011e-02,8.015e-02,2.103e-02
-1.155e-01,6.559e-01,-1.586e+00,2.815e+00,2.380e-01,-8.011e-02,8.015e-02,2.103e-02
-1.155e-01,6.538e-01,-1.587e+00,2.816e+00,2.380e-01,-8.011e-02,8.015e-02,2.102e-02
-1.156e-01,6.515e-01,-1.587e+00,2.817e+00,2.380e-01,-8.011e-02,8.015e-02,2.102e-02
-1.156e-01,6.491e-01,-1.588e+00,2.818e+00,2.380e-01,-8.011e-02,8.015e-02,2.102e-02
-1.157e-01,6.467e-01,-1.589e+00,2.818e+00,2.587e-01,-5.423e-02,8.149e-02,2.102e-02
-1.157e-01,6.443e-01,-1.590e+00,2.819e+00,2.557e-01,1.114e-01,9.623e-02,2.103e-02
-1.157e-01,6.417e-01,-1.590e+00,2.820e+00,2.557e-01,1.114e-01,9.623e-02,2.103e-02
-1.158e-01,6.392e-01,-1.589e+00,2.821e+00,2.557e-01,1.114e-01,9.623e-02,2.104e-02
-1.158e-01,6.367e-01,-1.588e+00,2.822e+00,2.587e-01,-1.733e-01,8.015e-02,2.104e-02
-1.159e-01,6.342e-01,-1.588e+00,2.823e+00,2.587e-01,-1.733e-01,8.015e-02,2.104e-02
-1.159e-01,6.317e-01,-1.589e+00,2.824e+00,2.557e-01,1.114e-01,9.623e-02,2.104e-02
-1.160e-01,6.292e-01,-1.589e+00,2.825e+00,2.557e-01,1.114e-01,9.623e-02,2.105e-02
-1.160e-01,6.266e-01,-1.589e+00,2.826e+00,2.587e-01,-1.733e-01,8.015e-02,2.105e-02
-1.161e-01,6.241e-01,-1.589e+00,2.826e+00,2.083e-01,-2.835e-02,1.391e-01,2.106e-02
-1.161e-01,6.218e-01,-1.589e+00,2.828e+00,1.935e-01,1.217e-01,1.398e-01,2.106e-02
-1.161e-01,6.197e-01,-1.589e+00,2.829e+00,1.935e-01,1.217e-01,1.398e-01,2.106e-02
-1.162e-01,6.177e-01,-1.588e+00,2.831e+00,2.083e-01,-2.835e-02,1.391e-01,2.107e-02
-1.162e-01,6.157e-01,-1.587e+00,2.832e+00,2.083e-01,-2.835e-02,1.391e-01,2.107e-02
-1.162e-01,6.136e-01,-1.587e+00,2.833e+00,2.083e-01,-2.835e-02,1.391e-01,2.107e-02
-1.163e-01,6.115e-01,-1.588e+00,2.835e+00,2.083e-01,-2.835e-02,1.391e-01,2.107e-02
-1.163e-01,6.095e-01,-1.588e+00,2.836e+00,2.409e-01,-2.835e-02,1.311e-01,2.107e-02
-1.164e-01,6.072e-01,-1.588e+00,2.838e+00,2.409e-01,-2.835e-02,1.311e-01,2.107e-02
-1.164e-01,6.049e-01,-1.588e+00,2.839e+00,2.409e-01,-2.835e-02,1.311e-01,2.108e-02
-1.164e-01,6.025e-01,-1.589e+00,2.840e+00,2.587e-01,-8.011e-02,8.886e-02,2.108e-02
-1.165e-01,6.000e-01,-1.589e+00,2.841e+00,2.646e-01,1.062e-01,9.288e-02,2.109e-02
-1.165e-01,5.975e-01,-1.589e+00,2.842e+00,2.646e-01,1.062e-01,9.288e-02,2.110e-02
-1.166e-01,5.949e-01,-1.589e+00,2.843e+00,2.646e-01,1.062e-01,9.288e-02,2.110e-02
-1.166e-01,5.923e-01,-1.588e+00,2.844e+00,2.587e-01,-8.011e-02,8.886e-02,2.111e-02
-1.167e-01,5.897e-01,-1.588e+00,2.845e+00,2.587e-01,-8.011e-02,8.886e-02,2.111e-02
-1.167e-01,5.872e-01,-1.589e+00,2.846e+00,2.587e-01,-8.011e-02,8.886e-02,2.112e-02
-1.168e-01,5.846e-01,-1.589e+00,2.847e+00,2.646e-01,1.062e-01,9.288e-02,2.113e-02
-1.168e-01,5.820e-01,-1.589e+00,2.847e+00,2.557e-01,1.166e-01,1.190e-01,2.114e-02
-1.169e-01,5.795e-01,-1.589e+00,2.849e+00,2.557e-01,1.166e-01,1.190e-01,2.114e-02
-1.169e-01,5.770e-01,-1.588e+00,2.850e+00,2.498e-01,6.998e-02,1.190e-01,2.115e-02
-1.169e-01,5.744e-01,-1.587e+00,2.851e+00,2.498e-01,6.998e-02,1.190e-01,2.116e-02
-1.170e-01,5.719e-01,-1.587e+00,2.852e+00,2.498e-01,6.998e-02,1.190e-01,2.116e-02
-1.170e-01,5.694e-01,-1.586e+00,2.853e+00,2.498e-01,6.998e-02,1.190e-01,2.116e-02
-1.171e-01,5.669e-01,-1.585e+00,2.855e+00,2.498e-01,6.998e-02,1.190e-01,2.116e-02
-1.171e-01,5.644e-01,-1.584e+00,2.856e+00,2.498e-01,6.998e-02,1.190e-01,2.116e-02
-1.171e-01,5.619e-01,-1.584e+00,2.857e+00,9.858e-02,3.375e-02,1.471e-01,2.116e-02
-1.172e-01,5.600e-01,-1.583e+00,2.858e+00,9.858e-02,3.375e-02,1.471e-01,2.115e-02
-1.172e-01,5.588e-01,-1.583e+00,2.860e+00,9.858e-02,3.375e-02,1.471e-01,2.115e-02
-1.172e-01,5.577e-01,-1.582e+00,2.861e+00,9.858e-02,3.375e-02,1.471e-01,2.115e-02
-1.172e-01,5.567e-01,-1.582e+00,2.863e+00,9.858e-02,3.375e-02,1.471e-01,2.114e-02
-1.172e-01,5.557e-01,-1.582e+00,2.864e+00,9.858e-02,3.375e-02,1.471e-01,2.114e-02
-1.172e-01,5.547e-01,-1.581e+00,2.866e+00,9.858e-02,3.375e-02,1.471e-01,2.114e-02
-1.172e-01,5.537e-01,-1.581e+00,2.867e+00,2.646e-01,-1.267e-01,7.881e-02,2.113e-02
-1.172e-01,5.521e-01,-1.581e+00,2.868e+00,2.646e-01,-1.267e-01,7.881e-02,2.113e-02
-1.173e-01,5.498e-01,-1.582e+00,2.869e+00,2.646e-01,-1.267e-01,7.881e-02,2.112e-02
-1.173e-01,5.473e-01,-1.582e+00,2.870e+00,2.646e-01,-1.267e-01,7.881e-02,2.111e-02
-1.173e-01,5.448e-01,-1.583e+00,2.870e+00,2.646e-01,-1.267e-01,7.881e-02,2.110e-02
-1.174e-01,5.422e-01,-1.584e+00,2.871e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.174e-01,5.396e-01,-1.584e+00,2.872e+00,2.676e-01,-1.283e-02,8.953e-02,2.110e-02
-1.174e-01,5.370e-01,-1.584e+00,2.873e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.175e-01,5.343e-01,-1.584e+00,2.874e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.175e-01,5.317e-01,-1.584e+00,2.875e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.175e-01,5.290e-01,-1.584e+00,2.876e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.176e-01,5.264e-01,-1.584e+00,2.877e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.176e-01,5.237e-01,-1.584e+00,2.877e+00,2.676e-01,-1.283e-02,8.953e-02,2.109e-02
-1.176e-01,5.211e-01,-1.584e+00,2.878e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.188e-01,-1.584e+00,2.880e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.168e-01,-1.584e+00,2.881e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.150e-01,-1.584e+00,2.883e+00,1.786e-01,1.305e-02,1.398e-01,2.109e-02
-1.177e-01,5.132e-01,-1.584e+00,2.884e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.114e-01,-1.584e+00,2.885e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.096e-01,-1.583e+00,2.887e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.078e-01,-1.583e+00,2.888e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.178e-01,5.060e-01,-1.583e+00,2.890e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.179e-01,5.042e-01,-1.583e+00,2.891e+00,1.786e-01,1.305e-02,1.398e-01,2.108e-02
-1.179e-01,5.024e-01,-1.583e+00,2.892e+00,2.498e-01,-5.423e-02,8.015e-02,2.108e-02
-1.179e-01,5.003e-01,-1.583e+00,2.893e+00,2.617e-01,1.305e-02,8.417e-02,2.108e-02
-1.179e-01,4.979e-01,-1.583e+00,2.894e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.180e-01,4.953e-01,-1.583e+00,2.895e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.180e-01,4.927e-01,-1.583e+00,2.896e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.180e-01,4.901e-01,-1.583e+00,2.897e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.181e-01,4.875e-01,-1.583e+00,2.897e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.181e-01,4.849e-01,-1.583e+00,2.898e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.181e-01,4.822e-01,-1.582e+00,2.899e+00,2.617e-01,1.305e-02,8.417e-02,2.107e-02
-1.181e-01,4.796e-01,-1.582e+00,2.900e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.182e-01,4.770e-01,-1.582e+00,2.901e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.182e-01,4.744e-01,-1.583e+00,2.902e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.182e-01,4.718e-01,-1.583e+00,2.903e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.183e-01,4.692e-01,-1.583e+00,2.904e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.183e-01,4.666e-01,-1.584e+00,2.905e+00,2.646e-01,-6.458e-02,1.083e-01,2.106e-02
-1.183e-01,4.639e-01,-1.584e+00,2.906e+00,2.646e-01,-6.458e-02,1.083e-01,2.107e-02
-1.184e-01,4.613e-01,-1.584e+00,2.907e+00,2.646e-01,-6.458e-02,1.083e-01,2.107e-02
-1.184e-01,4.587e-01,-1.585e+00,2.909e+00,1.579e-01,8.551e-02,1.445e-01,2.107e-02
-1.184e-01,4.566e-01,-1.584e+00,2.910e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.185e-01,4.548e-01,-1.584e+00,2.911e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.185e-01,4.532e-01,-1.583e+00,2.913e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.185e-01,4.516e-01,-1.582e+00,2.914e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.185e-01,4.500e-01,-1.581e+00,2.916e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.185e-01,4.484e-01,-1.580e+00,2.917e+00,1.579e-01,8.551e-02,1.445e-01,2.108e-02
-1.186e-01,4.468e-01,-1.580e+00,2.919e+00,2.646e-01,2.698e-03,8.283e-02,2.108e-02
-1.186e-01,4.448e-01,-1.579e+00,2.919e+00,2.646e-01,2.698e-03,8.283e-02,2.107e-02
-1.186e-01,4.423e-01,-1.579e+00,2.920e+00,2.646e-01,2.698e-03,8.283e-02,2.106e-02
-1.186e-01,4.397e-01,-1.579e+00,2.921e+00,2.617e-01,2.698e-03,1.056e-01,2.106e-02
-1.186e-01,4.371e-01,-1.579e+00,2.922e+00,2.617e-01,2.698e-03,1.056e-01,2.105e-02
-1.187e-01,4.344e-01,-1.579e+00,2.923e+00,2.617e-01,2.698e-03,1.056e-01,2.104e-02
-1.187e-01,4.318e-01,-1.579e+00,2.924e+00,2.617e-01,2.698e-03,1.056e-01,2.103e-02
-1.187e-01,4.292e-01,-1.579e+00,2.925e+00,2.617e-01,2.698e-03,1.056e-01,2.102e-02
-1.187e-01,4.266e-01,-1.579e+00,2.926e+00,2.617e-01,2.698e-03,1.056e-01,2.101e-02
-1.187e-01,4.239e-01,-1.579e+00,2.927e+00,2.617e-01,2.698e-03,1.056e-01,2.101e-02
-1.188e-01,4.213e-01,-1.579e+00,2.929e+00,2.617e-01,2.698e-03,1.056e-01,2.100e-02
-1.188e-01,4.187e-01,-1.579e+00,2.930e+00,1.786e-01,9.068e-02,1.411e-01,2.099e-02
-1.188e-01,4.164e-01,-1.578e+00,2.931e+00,1.786e-01,9.068e-02,1.411e-01,2.099e-02
-1.188e-01,4.145e-01,-1.577e+00,2.932e+00,1.786e-01,9.068e-02,1.411e-01,2.098e-02
-1.188e-01,4.126e-01,-1.577e+00,2.934e+00,1.786e-01,9.068e-02,1.411e-01,2.097e-02
-1.188e-01,4.108e-01,-1.576e+00,2.935e+00,1.786e-01,9.068e-02,1.411e-01,2.096e-02
-1.188e-01,4.090e-01,-1.575e+00,2.937e+00,1.786e-01,9.068e-02,1.411e-01,2.095e-02
-1.188e-01,4.073e-01,-1.574e+00,2.938e+00,1.786e-01,9.068e-02,1.411e-01,2.094e-02
-1.188e-01,4.055e-01,-1.573e+00,2.939e+00,1.786e-01,9.068e-02,1.411e-01,2.092e-02
-1.189e-01,4.037e-01,-1.572e+00,2.941e+00,1.786e-01,9.068e-02,1.411e-01,2.091e-02
-1.189e-01,4.019e-01,-1.571e+00,2.942e+00,1.786e-01,9.068e-02,1.411e-01,2.089e-02
-1.189e-01,4.001e-01,-1.570e+00,2.944e+00,1.786e-01,9.068e-02,1.411e-01,2.087e-02
-1.189e-01,3.983e-01,-1.569e+00,2.945e+00,2.617e-01,3.375e-02,8.417e-02,2.085e-02
-1.188e-01,3.962e-01,-1.569e+00,2.946e+00,2.617e-01,3.375e-02,8.417e-02,2.083e-02
-1.188e-01,3.937e-01,-1.568e+00,2.947e+00,2.617e-01,3.375e-02,8.417e-02,2.080e-02
-1.188e-01,3.911e-01,-1.568e+00,2.948e+00,2.617e-01,3.375e-02,8.417e-02,2.076e-02
-1.188e-01,3.885e-01,-1.568e+00,2.948e+00,2.617e-01,3.375e-02,8.417e-02,2.073e-02
-1.188e-01,3.859e-01,-1.567e+00,2.949e+00,2.617e-01,3.375e-02,8.417e-02,2.070e-02
-1.188e-01,3.833e-01,-1.567e+00,2.950e+00,2.617e-01,3.375e-02,8.417e-02,2.066e-02
-1.188e-01,3.807e-01,-1.567e+00,2.951e+00,2.617e-01,3.375e-02,8.417e-02,2.063e-02
-1.188e-01,3.781e-01,-1.567e+00,2.952e+00,1.816e-01,9.068e-02,1.404e-01,2.059e-02
-1.188e-01,3.758e-01,-1.566e+00,2.953e+00,1.816e-01,9.068e-02,1.404e-01,2.056e-02
-1.188e-01,3.738e-01,-1.565e+00,2.955e+00,1.816e-01,9.068e-02,1.404e-01,2.053e-02
-1.188e-01,3.719e-01,-1.564e+00,2.956e+00,1.816e-01,9.068e-02,1.404e-01,2.050e-02
-1.187e-01,3.701e-01,-1.563e+00,2.957e+00,2.053e-01,-1.283e-02,1.411e-01,2.047e-02
-1.187e-01,3.682e-01,-1.563e+00,2.959e+00,2.053e-01,-1.283e-02,1.411e-01,2.044e-02
-1.187e-01,3.662e-01,-1.563e+00,2.960e+00,2.053e-01,-1.283e-02,1.411e-01,2.040e-02
-1.187e-01,3.641e-01,-1.563e+00,2.962e+00,2.053e-01,-1.283e-02,1.411e-01,2.037e-02
-1.187e-01,3.621e-01,-1.563e+00,2.963e+00,2.053e-01,-1.283e-02,1.411e-01,2.033e-02
-1.187e-01,3.600e-01,-1.563e+00,2.965e+00,2.053e-01,-1.283e-02,1.411e-01,2.030e-02
-1.187e-01,3.579e-01,-1.563e+00,2.966e+00,1.193e-01,-2.318e-02,1.478e-01,2.027e-02
-1.186e-01,3.562e-01,-1.564e+00,2.967e+00,1.193e-01,-2.318e-02,1.478e-01,2.024e-02
-1.186e-01,3.549e-01,-1.564e+00,2.969e+00,1.193e-01,-2.318e-02,1.478e-01,2.022e-02
-1.186e-01,3.537e-01,-1.564e+00,2.970e+00,1.193e-01,-2.318e-02,1.478e-01,2.020e-02
-1.186e-01,3.524e-01,-1.564e+00,2.972e+00,2.676e-01,-3.871e-02,8.149e-02,2.018e-02
-1.186e-01,3.506e-01,-1.564e+00,2.973e+00,2.676e-01,-3.871e-02,8.149e-02,2.015e-02
-1.186e-01,3.482e-01,-1.565e+00,2.973e+00,2.676e-01,-3.871e-02,8.149e-02,2.011e-02
-1.186e-01,3.457e-01,-1.565e+00,2.974e+00,2.676e-01,-3.871e-02,8.149e-02,2.007e-02
-1.186e-01,3.431e-01,-1.565e+00,2.975e+00,2.676e-01,-3.871e-02,8.149e-02,2.004e-02
-1.185e-01,3.404e-01,-1.565e+00,2.976e+00,2.676e-01,-3.871e-02,8.149e-02,2.000e-02
-1.185e-01,3.378e-01,-1.565e+00,2.977e+00,2.617e-01,1.321e-01,9.623e-02,1.996e-02
-1.185e-01,3.352e-01,-1.565e+00,2.978e+00,2.617e-01,1.321e-01,9.623e-02,1.992e-02
-1.185e-01,3.326e-01,-1.564e+00,2.979e+00,2.646e-01,2.698e-03,9.221e-02,1.988e-02
-1.185e-01,3.300e-01,-1.564e+00,2.980e+00,2.646e-01,2.698e-03,9.221e-02,1.984e-02
-1.185e-01,3.274e-01,-1.564e+00,2.980e+00,2.646e-01,2.698e-03,9.221e-02,1.980e-02
-1.184e-01,3.248e-01,-1.563e+00,2.981e+00,2.646e-01,2.698e-03,9.221e-02,1.976e-02
-1.184e-01,3.221e-01,-1.563e+00,2.982e+00,2.646e-01,2.698e-03,9.221e-02,1.972e-02
-1.184e-01,3.194e-01,-1.563e+00,2.983e+00,2.557e-01,2.858e-02,1.043e-01,1.968e-02
-1.184e-01,3.168e-01,-1.563e+00,2.984e+00,1.342e-01,2.858e-02,1.471e-01,1.964e-02
-1.184e-01,3.148e-01,-1.563e+00,2.986e+00,1.342e-01,2.858e-02,1.471e-01,1.961e-02
-1.183e-01,3.132e-01,-1.563e+00,2.987e+00,1.342e-01,2.858e-02,1.471e-01,1.958e-02
-1.183e-01,3.118e-01,-1.562e+00,2.989e+00,1.342e-01,2.858e-02,1.471e-01,1.956e-02
-1.183e-01,3.104e-01,-1.562e+00,2.990e+00,1.342e-01,2.858e-02,1.471e-01,1.954e-02
-1.183e-01,3.091e-01,-1.562e+00,2.992e+00,1.342e-01,2.858e-02,1.471e-01,1.951e-02
-1.183e-01,3.077e-01,-1.562e+00,2.993e+00,1.342e-01,2.858e-02,1.471e-01,1.949e-02
-1.183e-01,3.064e-01,-1.561e+00,2.995e+00,1.342e-01,2.858e-02,1.471e-01,1.947e-02
-1.183e-01,3.050e-01,-1.561e+00,2.996e+00,1.342e-01,2.858e-02,1.471e-01,1.944e-02
-1.183e-01,3.037e-01,-1.561e+00,2.998e+00,2.676e-01,-9.046e-02,7.814e-02,1.942e-02
-1.182e-01,3.018e-01,-1.561e+00,2.998e+00,2.676e-01,-9.046e-02,7.814e-02,1.939e-02
-1.182e-01,2.994e-01,-1.561e+00,2.999e+00,2.676e-01,-9.046e-02,7.814e-02,1.934e-02
-1.182e-01,2.969e-01,-1.561e+00,3.000e+00,2.587e-01,-1.215e-01,8.685e-02,1.930e-02
-1.182e-01,2.943e-01,-1.562e+00,3.001e+00,2.587e-01,-1.215e-01,8.685e-02,1.926e-02
-1.181e-01,2.918e-01,-1.563e+00,3.002e+00,2.587e-01,-1.215e-01,8.685e-02,1.922e-02
-1.181e-01,2.893e-01,-1.563e+00,3.002e+00,2.587e-01,-1.215e-01,8.685e-02,1.918e-02
-1.181e-01,2.867e-01,-1.564e+00,3.003e+00,2.617e-01,5.963e-02,8.417e-02,1.914e-02
-1.181e-01,2.842e-01,-1.565e+00,3.004e+00,2.617e-01,5.963e-02,8.417e-02,1.911e-02
-1.181e-01,2.816e-01,-1.564e+00,3.005e+00,2.617e-01,5.963e-02,8.417e-02,1.907e-02
-1.181e-01,2.790e-01,-1.564e+00,3.006e+00,2.587e-01,-1.215e-01,8.685e-02,1.904e-02
-1.180e-01,2.764e-01,-1.564e+00,3.007e+00,2.469e-01,-3.871e-02,1.130e-01,1.900e-02
-1.180e-01,2.739e-01,-1.565e+00,3.008e+00,2.469e-01,6.480e-02,1.123e-01,1.897e-02
-1.180e-01,2.714e-01,-1.564e+00,3.009e+00,2.469e-01,6.480e-02,1.123e-01,1.894e-02
-1.180e-01,2.689e-01,-1.564e+00,3.010e+00,2.469e-01,-3.871e-02,1.130e-01,1.890e-02
-1.180e-01,2.665e-01,-1.564e+00,3.011e+00,2.469e-01,-3.871e-02,1.130e-01,1.887e-02
-1.180e-01,2.640e-01,-1.564e+00,3.012e+00,2.469e-01,-3.871e-02,1.130e-01,1.884e-02
-1.179e-01,2.615e-01,-1.564e+00,3.014e+00,2.469e-01,6.480e-02,1.123e-01,1.880e-02
-1.179e-01,2.590e-01,-1.564e+00,3.015e+00,2.469e-01,6.480e-02,1.123e-01,1.877e-02
-1.179e-01,2.565e-01,-1.564e+00,3.016e+00,2.469e-01,-3.871e-02,1.130e-01,1.874e-02
-1.179e-01,2.541e-01,-1.564e+00,3.017e+00,1.312e-01,8.033e-02,1.471e-01,1.871e-02
-1.179e-01,2.521e-01,-1.563e+00,3.018e+00,1.312e-01,8.033e-02,1.471e-01,1.868e-02
-1.179e-01,2.506e-01,-1.563e+00,3.020e+00,1.312e-01,8.033e-02,1.471e-01,1.866e-02
-1.179e-01,2.492e-01,-1.562e+00,3.021e+00,1.312e-01,8.033e-02,1.471e-01,1.864e-02
-1.178e-01,2.478e-01,-1.561e+00,3.023e+00,1.312e-01,8.033e-02,1.471e-01,1.862e-02
-1.178e-01,2.465e-01,-1.560e+00,3.024e+00,2.646e-01,-1.474e-01,8.417e-02,1.859e-02
-1.178e-01,2.447e-01,-1.560e+00,3.025e+00,2.646e-01,-1.474e-01,8.417e-02,1.856e-02
-1.178e-01,2.424e-01,-1.561e+00,3.026e+00,2.646e-01,-1.474e-01,8.417e-02,1.853e-02
-1.178e-01,2.399e-01,-1.561e+00,3.027e+00,2.646e-01,-1.474e-01,8.417e-02,1.849e-02
-1.177e-01,2.374e-01,-1.562e+00,3.028e+00,2.646e-01,-1.474e-01,8.417e-02,1.845e-02
-1.177e-01,2.348e-01,-1.563e+00,3.028e+00,2.587e-01,7.515e-02,9.757e-02,1.841e-02
-1.177e-01,2.323e-01,-1.563e+00,3.029e+00,2.587e-01,7.515e-02,9.757e-02,1.838e-02
-1.177e-01,2.297e-01,-1.563e+00,3.030e+00,2.587e-01,7.515e-02,9.757e-02,1.834e-02
-1.177e-01,2.271e-01,-1.562e+00,3.031e+00,2.587e-01,7.515e-02,9.757e-02,1.831e-02
-1.176e-01,2.246e-01,-1.562e+00,3.032e+00,2.587e-01,7.515e-02,9.757e-02,1.827e-02
-1.176e-01,2.220e-01,-1.561e+00,3.033e+00,2.587e-01,7.515e-02,9.757e-02,1.823e-02
-1.176e-01,2.194e-01,-1.561e+00,3.034e+00,2.587e-01,7.515e-02,9.757e-02,1.819e-02
-1.176e-01,2.169e-01,-1.560e+00,3.035e+00,2.587e-01,7.515e-02,9.757e-02,1.815e-02
-1.175e-01,2.143e-01,-1.559e+00,3.036e+00,2.172e-01,5.445e-02,1.411e-01,1.811e-02
-1.175e-01,2.119e-01,-1.559e+00,3.038e+00,2.172e-01,5.445e-02,1.411e-01,1.807e-02
-1.175e-01,2.096e-01,-1.558e+00,3.039e+00,2.172e-01,5.445e-02,1.411e-01,1.803e-02
-1.174e-01,2.074e-01,-1.558e+00,3.041e+00,2.172e-01,5.445e-02,1.411e-01,1.799e-02
-1.174e-01,2.053e-01,-1.557e+00,3.042e+00,2.172e-01,5.445e-02,1.411e-01,1.795e-02
-1.174e-01,2.031e-01,-1.557e+00,3.043e+00,2.172e-01,5.445e-02,1.411e-01,1.790e-02
-1.174e-01,2.009e-01,-1.556e+00,3.045e+00,2.172e-01,5.445e-02,1.411e-01,1.786e-02
-1.173e-01,1.987e-01,-1.555e+00,3.046e+00,2.350e-01,3.893e-02,1.404e-01,1.782e-02
-1.173e-01,1.965e-01,-1.555e+00,3.048e+00,2.350e-01,3.893e-02,1.404e-01,1.777e-02
-1.173e-01,1.941e-01,-1.555e+00,3.049e+00,1.431e-01,5.963e-02,1.485e-01,1.772e-02
-1.172e-01,1.922e-01,-1.554e+00,3.050e+00,2.646e-01,-1.319e-01,8.484e-02,1.768e-02
-1.172e-01,1.901e-01,-1.554e+00,3.051e+00,2.646e-01,-1.319e-01,8.484e-02,1.764e-02
-1.171e-01,1.877e-01,-1.554e+00,3.052e+00,2.646e-01,-1.319e-01,8.484e-02,1.759e-02
-1.171e-01,1.852e-01,-1.555e+00,3.053e+00,2.646e-01,-1.319e-01,8.484e-02,1.753e-02
-1.171e-01,1.827e-01,-1.556e+00,3.054e+00,2.646e-01,-1.319e-01,8.484e-02,1.748e-02
-1.170e-01,1.801e-01,-1.556e+00,3.055e+00,2.646e-01,-1.319e-01,8.484e-02,1.743e-02
-1.170e-01,1.775e-01,-1.557e+00,3.056e+00,2.646e-01,-1.319e-01,8.484e-02,1.739e-02
-1.170e-01,1.750e-01,-1.558e+00,3.056e+00,2.646e-01,-1.319e-01,8.484e-02,1.734e-02
-1.169e-01,1.724e-01,-1.558e+00,3.057e+00,2.469e-01,7.873e-03,1.404e-01,1.730e-02
-1.169e-01,1.699e-01,-1.559e+00,3.059e+00,2.469e-01,7.873e-03,1.404e-01,1.726e-02
-1.169e-01,1.674e-01,-1.559e+00,3.060e+00,2.469e-01,7.873e-03,1.404e-01,1.722e-02
-1.168e-01,1.649e-01,-1.559e+00,3.061e+00,2.469e-01,7.873e-03,1.404e-01,1.718e-02
-1.168e-01,1.625e-01,-1.559e+00,3.063e+00,2.469e-01,7.873e-03,1.404e-01,1.714e-02
-1.168e-01,1.600e-01,-1.559e+00,3.064e+00,2.469e-01,7.873e-03,1.404e-01,1.710e-02
-1.167e-01,1.575e-01,-1.559e+00,3.066e+00,2.469e-01,7.873e-03,1.404e-01,1.706e-02
-1.167e-01,1.550e-01,-1.559e+00,3.067e+00,2.469e-01,7.873e-03,1.404e-01,1.702e-02
-1.167e-01,1.526e-01,-1.558e+00,3.068e+00,1.431e-01,8.551e-02,1.465e-01,1.698e-02
-1.167e-01,1.505e-01,-1.558e+00,3.070e+00,1.431e-01,8.551e-02,1.465e-01,1.694e-02
-1.166e-01,1.489e-01,-1.557e+00,3.071e+00,1.431e-01,8.551e-02,1.465e-01,1.692e-02
-1.166e-01,1.474e-01,-1.557e+00,3.073e+00,1.431e-01,8.551e-02,1.465e-01,1.689e-02
-1.166e-01,1.460e-01,-1.556e+00,3.074e+00,1.431e-01,8.551e-02,1.465e-01,1.686e-02
-1.166e-01,1.445e-01,-1.555e+00,3.076e+00,1.431e-01,8.551e-02,1.465e-01,1.684e-02
-1.166e-01,1.431e-01,-1.554e+00,3.077e+00,2.646e-01,-8.011e-02,7.881e-02,1.681e-02
-1.165e-01,1.412e-01,-1.554e+00,3.078e+00,2.646e-01,-8.011e-02,7.881e-02,1.677e-02
-1.165e-01,1.388e-01,-1.554e+00,3.079e+00,2.646e-01,-8.011e-02,7.881e-02,1.672e-02
-1.164e-01,1.362e-01,-1.554e+00,3.080e+00,2.646e-01,-8.011e-02,7.881e-02,1.667e-02
-1.164e-01,1.337e-01,-1.555e+00,3.080e+00,2.646e-01,-8.011e-02,7.881e-02,1.661e-02
-1.163e-01,1.311e-01,-1.555e+00,3.081e+00,2.617e-01,-7.653e-03,9.958e-02,1.656e-02
-1.163e-01,1.285e-01,-1.555e+00,3.082e+00,2.617e-01,-7.653e-03,9.958e-02,1.652e-02
-1.163e-01,1.258e-01,-1.555e+00,3.083e+00,2.646e-01,4.928e-02,1.244e-01,1.647e-02
-1.162e-01,1.232e-01,-1.555e+00,3.084e+00,2.646e-01,4.928e-02,1.244e-01,1.642e-02
-1.162e-01,1.206e-01,-1.555e+00,3.086e+00,2.646e-01,4.928e-02,1.244e-01,1.637e-02
-1.161e-01,1.180e-01,-1.555e+00,3.087e+00,2.646e-01,4.928e-02,1.244e-01,1.632e-02
-1.161e-01,1.154e-01,-1.555e+00,3.088e+00,2.646e-01,4.928e-02,1.244e-01,1.627e-02
-1.161e-01,1.128e-01,-1.554e+00,3.089e+00,2.646e-01,4.928e-02,1.244e-01,1.622e-02
-1.160e-01,1.101e-01,-1.554e+00,3.091e+00,2.646e-01,-2.318e-02,1.371e-01,1.617e-02
-1.160e-01,1.075e-01,-1.554e+00,3.092e+00,2.646e-01,-2.318e-02,1.371e-01,1.612e-02
-1.159e-01,1.049e-01,-1.554e+00,3.093e+00,2.646e-01,-2.318e-02,1.371e-01,1.607e-02
-1.159e-01,1.022e-01,-1.554e+00,3.095e+00,2.646e-01,-2.318e-02,1.371e-01,1.602e-02
-1.158e-01,9.960e-02,-1.554e+00,3.096e+00,2.646e-01,-2.318e-02,1.371e-01,1.597e-02
-1.158e-01,9.696e-02,-1.554e+00,3.098e+00,2.646e-01,-2.318e-02,1.371e-01,1.592e-02
-1.158e-01,9.432e-02,-1.555e+00,3.099e+00,2.646e-01,-2.318e-02,1.371e-01,1.587e-02
-1.157e-01,9.168e-02,-1.555e+00,3.100e+00,1.134e-01,-7.653e-03,1.465e-01,1.582e-02
-1.157e-01,8.967e-02,-1.555e+00,3.102e+00,1.134e-01,-7.653e-03,1.465e-01,1.578e-02
-1.157e-01,8.827e-02,-1.555e+00,3.103e+00,2.646e-01,-1.267e-01,8.752e-02,1.576e-02
-1.156e-01,8.646e-02,-1.555e+00,3.104e+00,2.646e-01,-1.267e-01,8.752e-02,1.572e-02
-1.156e-01,8.412e-02,-1.556e+00,3.105e+00,2.646e-01,-1.267e-01,8.752e-02,1.568e-02
-1.156e-01,8.163e-02,-1.556e+00,3.106e+00,2.646e-01,-1.267e-01,8.752e-02,1.564e-02
-1.155e-01,7.909e-02,-1.557e+00,3.107e+00,2.646e-01,-1.267e-01,8.752e-02,1.560e-02
-1.155e-01,7.654e-02,-1.558e+00,3.108e+00,2.646e-01,-1.267e-01,8.752e-02,1.556e-02
-1.155e-01,7.398e-02,-1.558e+00,3.108e+00,2.646e-01,-1.267e-01,8.752e-02,1.552e-02
-1.154e-01,7.142e-02,-1.559e+00,3.109e+00,2.646e-01,-1.283e-02,1.371e-01,1.549e-02
-1.154e-01,6.882e-02,-1.559e+00,3.111e+00,2.646e-01,-1.283e-02,1.371e-01,1.545e-02
-1.154e-01,6.619e-02,-1.560e+00,3.112e+00,2.646e-01,-1.283e-02,1.371e-01,1.542e-02
-1.153e-01,6.355e-02,-1.560e+00,3.113e+00,2.646e-01,-1.283e-02,1.371e-01,1.538e-02
-1.153e-01,6.091e-02,-1.560e+00,3.115e+00,2.646e-01,-1.283e-02,1.371e-01,1.535e-02
-1.153e-01,5.826e-02,-1.560e+00,3.116e+00,2.646e-01,-1.283e-02,1.371e-01,1.532e-02
-1.152e-01,5.561e-02,-1.560e+00,3.118e+00,2.646e-01,-1.283e-02,1.371e-01,1.528e-02
-1.152e-01,5.297e-02,-1.560e+00,3.119e+00,2.617e-01,-3.353e-02,1.291e-01,1.525e-02
-1.152e-01,5.033e-02,-1.560e+00,3.120e+00,2.439e-01,7.873e-03,1.411e-01,1.522e-02
-1.152e-01,4.778e-02,-1.560e+00,3.122e+00,2.439e-01,7.873e-03,1.411e-01,1.519e-02
-1.151e-01,4.531e-02,-1.560e+00,3.123e+00,2.439e-01,7.873e-03,1.411e-01,1.516e-02
-1.151e-01,4.285e-02,-1.560e+00,3.124e+00,2.439e-01,7.873e-03,1.411e-01,1.513e-02
-1.151e-01,4.040e-02,-1.560e+00,3.126e+00,2.439e-01,7.873e-03,1.411e-01,1.510e-02
-1.151e-01,3.795e-02,-1.560e+00,3.127e+00,2.439e-01,7.873e-03,1.411e-01,1.507e-02
-1.150e-01,3.551e-02,-1.560e+00,3.129e+00,2.617e-01,-1.060e-01,8.149e-02,1.505e-02
-1.150e-01,3.301e-02,-1.560e+00,3.129e+00,2.617e-01,-1.060e-01,8.149e-02,1.502e-02
-1.150e-01,3.047e-02,-1.561e+00,3.130e+00,2.706e-01,-9.564e-02,8.886e-02,1.499e-02
-1.150e-01,2.790e-02,-1.561e+00,3.131e+00,2.706e-01,-9.564e-02,8.886e-02,1.496e-02
-1.149e-01,2.529e-02,-1.561e+00,3.132e+00,2.706e-01,-9.564e-02,8.886e-02,1.493e-02
-1.149e-01,2.268e-02,-1.562e+00,3.133e+00,2.706e-01,-9.564e-02,8.886e-02,1.491e-02
-1.149e-01,2.007e-02,-1.562e+00,3.134e+00,2.706e-01,-9.564e-02,8.886e-02,1.488e-02
-1.149e-01,1.746e-02,-1.562e+00,3.135e+00,2.706e-01,-9.564e-02,8.886e-02,1.486e-02
-1.148e-01,1.484e-02,-1.563e+00,3.136e+00,2.706e-01,-9.564e-02,8.886e-02,1.484e-02
-1.148e-01,1.223e-02,-1.563e+00,3.137e+00,2.706e-01,-9.564e-02,8.886e-02,1.482e-02
-1.148e-01,9.618e-03,-1.563e+00,3.137e+00,2.646e-01,-5.423e-02,1.224e-01,1.479e-02
-1.148e-01,7.004e-03,-1.564e+00,3.139e+00,2.646e-01,-5.423e-02,1.224e-01,1.477e-02
-1.148e-01,4.389e-03,-1.564e+00,3.140e+00,2.646e-01,-5.423e-02,1.224e-01,1.476e-02
-1.147e-01,1.774e-03,-1.564e+00,3.141e+00,2.646e-01,-5.423e-02,1.224e-01,1.474e-02
-1.147e-01,-8.411e-04,-1.564e+00,3.142e+00,2.617e-01,3.375e-02,1.311e-01,1.472e-02
-1.147e-01,-3.456e-03,-1.564e+00,3.144e+00,2.617e-01,3.375e-02,1.311e-01,1.470e-02
-1.147e-01,-6.072e-03,-1.564e+00,3.145e+00,2.617e-01,3.375e-02,1.311e-01,1.469e-02
-1.147e-01,-8.688e-03,-1.564e+00,3.146e+00,2.646e-01,-5.423e-02,1.224e-01,1.467e-02
-1.147e-01,-1.130e-02,-1.564e+00,3.147e+00,1.846e-01,7.873e-03,1.465e-01,1.465e-02
-1.146e-01,-1.360e-02,-1.564e+00,3.149e+00,1.846e-01,7.873e-03,1.465e-01,1.464e-02
-1.146e-01,-1.559e-02,-1.564e+00,3.150e+00,1.846e-01,7.873e-03,1.465e-01,1.463e-02
-1.146e-01,-1.748e-02,-1.564e+00,3.152e+00,1.846e-01,7.873e-03,1.465e-01,1.461e-02
-1.146e-01,-1.934e-02,-1.564e+00,3.153e+00,1.846e-01,7.873e-03,1.465e-01,1.460e-02
-1.146e-01,-2.120e-02,-1.564e+00,3.155e+00,2.676e-01,-1.577e-01,8.618e-02,1.459e-02
-1.146e-01,-2.334e-02,-1.564e+00,3.156e+00,2.676e-01,-1.577e-01,8.618e-02,1.458e-02
-1.146e-01,-2.577e-02,-1.565e+00,3.156e+00,2.587e-01,9.068e-02,9.221e-02,1.456e-02
-1.145e-01,-2.829e-02,-1.565e+00,3.157e+00,2.587e-01,9.068e-02,9.221e-02,1.455e-02
-1.145e-01,-3.083e-02,-1.564e+00,3.158e+00,2.646e-01,7.515e-02,1.317e-01,1.453e-02
-1.145e-01,-3.340e-02,-1.564e+00,3.160e+00,2.646e-01,-1.283e-02,1.150e-01,1.452e-02
-1.145e-01,-3.601e-02,-1.564e+00,3.161e+00,2.646e-01,-1.283e-02,1.150e-01,1.450e-02
-1.145e-01,-3.865e-02,-1.563e+00,3.162e+00,2.646e-01,-1.283e-02,1.150e-01,1.448e-02
-1.144e-01,-4.129e-02,-1.564e+00,3.163e+00,2.646e-01,-1.283e-02,1.150e-01,1.447e-02
-1.144e-01,-4.394e-02,-1.564e+00,3.164e+00,2.646e-01,-1.283e-02,1.150e-01,1.445e-02
-1.144e-01,-4.659e-02,-1.564e+00,3.165e+00,2.646e-01,-1.283e-02,1.150e-01,1.444e-02
-1.144e-01,-4.923e-02,-1.564e+00,3.167e+00,2.646e-01,-1.283e-02,1.150e-01,1.442e-02
-1.144e-01,-5.188e-02,-1.564e+00,3.168e+00,2.409e-01,5.445e-02,1.418e-01,1.440e-02
-1.144e-01,-5.443e-02,-1.564e+00,3.169e+00,2.409e-01,5.445e-02,1.418e-01,1.439e-02
-1.143e-01,-5.689e-02,-1.563e+00,3.171e+00,2.409e-01,5.445e-02,1.418e-01,1.438e-02
-1.143e-01,-5.931e-02,-1.563e+00,3.172e+00,2.409e-01,5.445e-02,1.418e-01,1.436e-02
-1.143e-01,-6.173e-02,-1.562e+00,3.173e+00,2.409e-01,5.445e-02,1.418e-01,1.434e-02
-1.143e-01,-6.415e-02,-1.562e+00,3.175e+00,2.409e-01,5.445e-02,1.418e-01,1.433e-02
-1.143e-01,-6.657e-02,-1.561e+00,3.176e+00,2.409e-01,5.445e-02,1.418e-01,1.431e-02
-1.142e-01,-6.899e-02,-1.561e+00,3.178e+00,2.409e-01,5.445e-02,1.418e-01,1.429e-02
-1.142e-01,-7.140e-02,-1.560e+00,3.179e+00,2.409e-01,5.445e-02,1.418e-01,1.427e-02
-1.142e-01,-7.382e-02,-1.559e+00,3.180e+00,-7.044e-02,-8.529e-02,1.485e-01,1.424e-02
-1.142e-01,-7.493e-02,-1.559e+00,3.182e+00,2.646e-01,-8.529e-02,9.824e-02,1.423e-02
-1.141e-01,-7.615e-02,-1.560e+00,3.183e+00,2.646e-01,-8.529e-02,9.824e-02,1.422e-02
-1.141e-01,-7.833e-02,-1.560e+00,3.184e+00,2.646e-01,-8.529e-02,9.824e-02,1.420e-02
-1.141e-01,-8.079e-02,-1.561e+00,3.185e+00,2.646e-01,-8.529e-02,9.824e-02,1.418e-02
-1.141e-01,-8.335e-02,-1.561e+00,3.186e+00,2.646e-01,-8.529e-02,9.824e-02,1.416e-02
-1.141e-01,-8.593e-02,-1.562e+00,3.187e+00,2.646e-01,-8.529e-02,9.824e-02,1.414e-02
-1.140e-01,-8.852e-02,-1.562e+00,3.188e+00,2.646e-01,-8.529e-02,9.824e-02,1.413e-02
-1.140e-01,-9.111e-02,-1.563e+00,3.189e+00,2.646e-01,-8.529e-02,9.824e-02,1.411e-02
-1.140e-01,-9.370e-02,-1.563e+00,3.190e+00,2.557e-01,4.410e-02,1.364e-01,1.410e-02
-1.140e-01,-9.628e-02,-1.563e+00,3.191e+00,2.557e-01,4.410e-02,1.364e-01,1.408e-02
-1.139e-01,-9.885e-02,-1.563e+00,3.193e+00,2.557e-01,4.410e-02,1.364e-01,1.407e-02
-1.139e-01,-1.014e-01,-1.562e+00,3.194e+00,2.557e-01,4.410e-02,1.364e-01,1.405e-02
-1.139e-01,-1.040e-01,-1.562e+00,3.195e+00,2.557e-01,4.410e-02,1.364e-01,1.404e-02
-1.139e-01,-1.065e-01,-1.562e+00,3.197e+00,2.557e-01,4.410e-02,1.364e-01,1.402e-02
-1.139e-01,-1.091e-01,-1.561e+00,3.198e+00,2.557e-01,4.410e-02,1.364e-01,1.400e-02
-1.138e-01,-1.117e-01,-1.561e+00,3.199e+00,2.557e-01,4.410e-02,1.364e-01,1.398e-02
-1.138e-01,-1.142e-01,-1.560e+00,3.201e+00,2.528e-01,7.515e-02,1.411e-01,1.397e-02
-1.138e-01,-1.168e-01,-1.560e+00,3.202e+00,2.528e-01,7.515e-02,1.411e-01,1.394e-02
-1.137e-01,-1.193e-01,-1.559e+00,3.204e+00,2.528e-01,7.515e-02,1.411e-01,1.392e-02
-1.137e-01,-1.219e-01,-1.558e+00,3.205e+00,2.528e-01,7.515e-02,1.411e-01,1.390e-02
-1.137e-01,-1.244e-01,-1.557e+00,3.206e+00,2.528e-01,7.515e-02,1.411e-01,1.387e-02
-1.136e-01,-1.269e-01,-1.557e+00,3.208e+00,2.676e-01,-1.370e-01,8.752e-02,1.385e-02
-1.136e-01,-1.295e-01,-1.556e+00,3.209e+00,2.676e-01,-1.370e-01,8.752e-02,1.382e-02
-1.136e-01,-1.321e-01,-1.557e+00,3.210e+00,2.676e-01,-1.370e-01,8.752e-02,1.379e-02
-1.135e-01,-1.346e-01,-1.557e+00,3.210e+00,2.617e-01,2.698e-03,1.384e-01,1.376e-02
-1.135e-01,-1.372e-01,-1.558e+00,3.212e+00,2.617e-01,2.698e-03,1.384e-01,1.374e-02
-1.135e-01,-1.398e-01,-1.558e+00,3.213e+00,2.617e-01,2.698e-03,1.384e-01,1.371e-02
-1.134e-01,-1.424e-01,-1.558e+00,3.215e+00,2.617e-01,2.698e-03,1.384e-01,1.369e-02
-1.134e-01,-1.451e-01,-1.558e+00,3.216e+00,2.617e-01,2.698e-03,1.384e-01,1.366e-02
-1.134e-01,-1.477e-01,-1.558e+00,3.217e+00,2.617e-01,2.698e-03,1.384e-01,1.364e-02
-1.133e-01,-1.503e-01,-1.558e+00,3.219e+00,2.617e-01,2.698e-03,1.384e-01,1.362e-02
-1.133e-01,-1.529e-01,-1.558e+00,3.220e+00,2.617e-01,2.698e-03,1.384e-01,1.359e-02
-1.133e-01,-1.556e-01,-1.558e+00,3.221e+00,2.498e-01,-1.283e-02,1.398e-01,1.357e-02
-1.132e-01,-1.581e-01,-1.558e+00,3.223e+00,2.498e-01,-1.283e-02,1.398e-01,1.354e-02
-1.132e-01,-1.607e-01,-1.558e+00,3.224e+00,2.498e-01,-1.283e-02,1.398e-01,1.352e-02
-1.132e-01,-1.632e-01,-1.558e+00,3.226e+00,2.498e-01,-1.283e-02,1.398e-01,1.350e-02
-1.131e-01,-1.657e-01,-1.558e+00,3.227e+00,2.528e-01,1.305e-02,1.378e-01,1.348e-02
-1.131e-01,-1.682e-01,-1.558e+00,3.228e+00,2.528e-01,1.305e-02,1.378e-01,1.345e-02
-1.131e-01,-1.707e-01,-1.558e+00,3.230e+00,2.528e-01,1.305e-02,1.378e-01,1.343e-02
-1.130e-01,-1.733e-01,-1.558e+00,3.231e+00,2.528e-01,1.305e-02,1.378e-01,1.341e-02
-1.130e-01,-1.758e-01,-1.558e+00,3.233e+00,1.164e-01,-3.871e-02,1.471e-01,1.339e-02
-1.130e-01,-1.778e-01,-1.558e+00,3.234e+00,2.646e-01,-1.800e-02,1.009e-01,1.337e-02
-1.129e-01,-1.798e-01,-1.558e+00,3.235e+00,2.646e-01,-1.800e-02,1.009e-01,1.335e-02
-1.129e-01,-1.823e-01,-1.558e+00,3.236e+00,2.646e-01,-1.800e-02,1.009e-01,1.333e-02
-1.129e-01,-1.848e-01,-1.558e+00,3.237e+00,2.646e-01,-1.800e-02,1.009e-01,1.331e-02
-1.129e-01,-1.875e-01,-1.558e+00,3.238e+00,2.646e-01,-1.800e-02,1.009e-01,1.329e-02
-1.128e-01,-1.901e-01,-1.558e+00,3.239e+00,2.646e-01,-1.800e-02,1.009e-01,1.327e-02
-1.128e-01,-1.927e-01,-1.559e+00,3.240e+00,2.646e-01,-1.800e-02,1.009e-01,1.325e-02
-1.128e-01,-1.954e-01,-1.559e+00,3.241e+00,2.587e-01,-7.493e-02,1.224e-01,1.323e-02
-1.127e-01,-1.980e-01,-1.559e+00,3.242e+00,2.587e-01,-7.493e-02,1.224e-01,1.321e-02
-1.127e-01,-2.006e-01,-1.559e+00,3.244e+00,2.587e-01,-7.493e-02,1.224e-01,1.320e-02
-1.127e-01,-2.031e-01,-1.560e+00,3.245e+00,2.587e-01,-7.493e-02,1.224e-01,1.318e-02
-1.126e-01,-2.057e-01,-1.561e+00,3.246e+00,2.587e-01,-7.493e-02,1.224e-01,1.317e-02
-1.126e-01,-2.083e-01,-1.561e+00,3.247e+00,2.587e-01,-7.493e-02,1.224e-01,1.316e-02
-1.126e-01,-2.109e-01,-1.562e+00,3.248e+00,2.587e-01,-7.493e-02,1.224e-01,1.315e-02
-1.126e-01,-2.134e-01,-1.562e+00,3.250e+00,2.587e-01,-7.493e-02,1.224e-01,1.314e-02
-1.125e-01,-2.160e-01,-1.563e+00,3.251e+00,2.439e-01,1.822e-02,1.451e-01,1.313e-02
-1.125e-01,-2.185e-01,-1.563e+00,3.252e+00,2.439e-01,1.822e-02,1.451e-01,1.312e-02
-1.125e-01,-2.210e-01,-1.563e+00,3.254e+00,2.439e-01,1.822e-02,1.451e-01,1.312e-02
-1.125e-01,-2.234e-01,-1.563e+00,3.255e+00,2.439e-01,1.822e-02,1.451e-01,1.311e-02
-1.125e-01,-2.259e-01,-1.563e+00,3.257e+00,2.439e-01,1.822e-02,1.451e-01,1.311e-02
-1.124e-01,-2.283e-01,-1.563e+00,3.258e+00,2.439e-01,1.822e-02,1.451e-01,1.310e-02
-1.124e-01,-2.308e-01,-1.562e+00,3.260e+00,2.439e-01,1.822e-02,1.451e-01,1.310e-02
-1.124e-01,-2.332e-01,-1.562e+00,3.261e+00,2.676e-01,-1.474e-01,8.819e-02,1.309e-02
-1.124e-01,-2.357e-01,-1.562e+00,3.262e+00,2.706e-01,-1.215e-01,1.056e-01,1.308e-02
-1.124e-01,-2.383e-01,-1.563e+00,3.263e+00,2.706e-01,-1.215e-01,1.056e-01,1.308e-02
-1.123e-01,-2.409e-01,-1.563e+00,3.264e+00,2.706e-01,-1.215e-01,1.056e-01,1.307e-02
-1.123e-01,-2.434e-01,-1.564e+00,3.265e+00,2.706e-01,-1.215e-01,1.056e-01,1.307e-02
-1.123e-01,-2.460e-01,-1.564e+00,3.266e+00,2.706e-01,-1.215e-01,1.056e-01,1.307e-02
-1.123e-01,-2.486e-01,-1.565e+00,3.267e+00,2.646e-01,-4.906e-02,1.130e-01,1.307e-02
-1.123e-01,-2.512e-01,-1.565e+00,3.268e+00,2.646e-01,-4.906e-02,1.130e-01,1.307e-02
-1.123e-01,-2.539e-01,-1.565e+00,3.269e+00,2.646e-01,-4.906e-02,1.130e-01,1.307e-02
-1.122e-01,-2.565e-01,-1.565e+00,3.271e+00,2.291e-01,9.586e-02,1.458e-01,1.307e-02
-1.122e-01,-2.590e-01,-1.565e+00,3.272e+00,2.291e-01,9.586e-02,1.458e-01,1.308e-02
-1.122e-01,-2.613e-01,-1.564e+00,3.274e+00,2.291e-01,9.586e-02,1.458e-01,1.308e-02
-1.122e-01,-2.636e-01,-1.564e+00,3.275e+00,2.528e-01,-1.283e-02,1.411e-01,1.308e-02
-1.122e-01,-2.660e-01,-1.563e+00,3.276e+00,2.528e-01,-1.283e-02,1.411e-01,1.307e-02
-1.122e-01,-2.685e-01,-1.563e+00,3.278e+00,2.528e-01,-1.283e-02,1.411e-01,1.307e-02
-1.121e-01,-2.710e-01,-1.563e+00,3.279e+00,2.528e-01,-1.283e-02,1.411e-01,1.307e-02
-1.121e-01,-2.736e-01,-1.563e+00,3.281e+00,2.528e-01,-1.283e-02,1.411e-01,1.307e-02
-1.121e-01,-2.761e-01,-1.563e+00,3.282e+00,2.528e-01,-1.283e-02,1.411e-01,1.307e-02
-1.121e-01,-2.786e-01,-1.563e+00,3.283e+00,1.846e-01,-1.060e-01,1.471e-01,1.306e-02
-1.121e-01,-2.809e-01,-1.564e+00,3.285e+00,1.875e-01,-6.976e-02,1.465e-01,1.306e-02
-1.121e-01,-2.829e-01,-1.565e+00,3.286e+00,2.706e-01,-9.564e-02,8.886e-02,1.307e-02
-1.120e-01,-2.851e-01,-1.565e+00,3.287e+00,2.706e-01,-9.564e-02,8.886e-02,1.307e-02
-1.120e-01,-2.876e-01,-1.566e+00,3.288e+00,2.706e-01,-9.564e-02,8.886e-02,1.307e-02
-1.120e-01,-2.902e-01,-1.566e+00,3.289e+00,2.706e-01,-9.564e-02,8.886e-02,1.308e-02
-1.120e-01,-2.928e-01,-1.566e+00,3.290e+00,2.706e-01,-9.564e-02,8.886e-02,1.309e-02
-1.120e-01,-2.954e-01,-1.567e+00,3.291e+00,2.706e-01,-9.564e-02,8.886e-02,1.309e-02
-1.120e-01,-2.980e-01,-1.567e+00,3.292e+00,2.587e-01,6.998e-02,1.331e-01,1.310e-02
-1.120e-01,-3.006e-01,-1.567e+00,3.293e+00,2.587e-01,6.998e-02,1.331e-01,1.311e-02
-1.120e-01,-3.032e-01,-1.566e+00,3.294e+00,2.587e-01,6.998e-02,1.331e-01,1.312e-02
-1.120e-01,-3.057e-01,-1.566e+00,3.296e+00,2.587e-01,6.998e-02,1.331e-01,1.313e-02
-1.119e-01,-3.083e-01,-1.565e+00,3.297e+00,2.587e-01,6.998e-02,1.331e-01,1.314e-02
-1.119e-01,-3.109e-01,-1.565e+00,3.298e+00,2.587e-01,6.998e-02,1.331e-01,1.314e-02
-1.119e-01,-3.135e-01,-1.564e+00,3.300e+00,2.587e-01,6.998e-02,1.331e-01,1.315e-02
-1.119e-01,-3.160e-01,-1.564e+00,3.301e+00,2.528e-01,-3.871e-02,1.384e-01,1.315e-02
-1.119e-01,-3.186e-01,-1.563e+00,3.302e+00,2.469e-01,-6.458e-02,1.411e-01,1.315e-02
-1.119e-01,-3.211e-01,-1.564e+00,3.304e+00,2.469e-01,-6.458e-02,1.411e-01,1.315e-02
-1.118e-01,-3.236e-01,-1.564e+00,3.305e+00,2.528e-01,6.998e-02,1.438e-01,1.316e-02
-1.118e-01,-3.261e-01,-1.564e+00,3.307e+00,2.528e-01,6.998e-02,1.438e-01,1.316e-02
-1.118e-01,-3.286e-01,-1.564e+00,3.308e+00,2.469e-01,-6.458e-02,1.411e-01,1.317e-02
-1.118e-01,-3.311e-01,-1.564e+00,3.310e+00,2.469e-01,-6.458e-02,1.411e-01,1.317e-02
-1.118e-01,-3.336e-01,-1.564e+00,3.311e+00,2.528e-01,6.998e-02,1.438e-01,1.317e-02
-1.118e-01,-3.361e-01,-1.564e+00,3.312e+00,2.617e-01,-1.800e-02,8.149e-02,1.318e-02
-1.117e-01,-3.387e-01,-1.564e+00,3.313e+00,2.617e-01,3.893e-02,1.177e-01,1.318e-02
-1.117e-01,-3.413e-01,-1.564e+00,3.314e+00,2.646e-01,-1.060e-01,1.150e-01,1.319e-02
-1.117e-01,-3.439e-01,-1.564e+00,3.316e+00,2.617e-01,3.893e-02,1.177e-01,1.319e-02
-1.117e-01,-3.465e-01,-1.564e+00,3.317e+00,2.617e-01,3.893e-02,1.177e-01,1.320e-02
-1.117e-01,-3.491e-01,-1.564e+00,3.318e+00,2.646e-01,-1.060e-01,1.150e-01,1.320e-02
-1.117e-01,-3.517e-01,-1.564e+00,3.319e+00,2.617e-01,3.893e-02,1.177e-01,1.321e-02
-1.116e-01,-3.543e-01,-1.564e+00,3.320e+00,2.617e-01,3.893e-02,1.177e-01,1.322e-02
-1.116e-01,-3.569e-01,-1.564e+00,3.321e+00,2.646e-01,-1.060e-01,1.150e-01,1.322e-02
-1.116e-01,-3.595e-01,-1.564e+00,3.323e+00,2.617e-01,4.928e-02,1.398e-01,1.323e-02
-1.116e-01,-3.621e-01,-1.564e+00,3.324e+00,2.617e-01,4.928e-02,1.398e-01,1.324e-02
-1.116e-01,-3.647e-01,-1.564e+00,3.325e+00,2.617e-01,4.928e-02,1.398e-01,1.324e-02
-1.115e-01,-3.673e-01,-1.564e+00,3.327e+00,2.617e-01,4.928e-02,1.398e-01,1.325e-02
-1.115e-01,-3.699e-01,-1.563e+00,3.328e+00,2.617e-01,4.928e-02,1.398e-01,1.325e-02
-1.115e-01,-3.725e-01,-1.563e+00,3.330e+00,2.617e-01,4.928e-02,1.398e-01,1.326e-02
-1.115e-01,-3.751e-01,-1.562e+00,3.331e+00,2.617e-01,4.928e-02,1.398e-01,1.326e-02
-1.115e-01,-3.777e-01,-1.562e+00,3.332e+00,2.617e-01,4.928e-02,1.398e-01,1.326e-02
-1.114e-01,-3.803e-01,-1.562e+00,3.334e+00,9.622e-03,-6.976e-02,1.465e-01,1.327e-02
-1.114e-01,-3.819e-01,-1.562e+00,3.335e+00,9.622e-03,-6.976e-02,1.465e-01,1.327e-02
-1.114e-01,-3.824e-01,-1.562e+00,3.337e+00,9.622e-03,-6.976e-02,1.465e-01,1.327e-02
-1.114e-01,-3.826e-01,-1.563e+00,3.338e+00,9.622e-03,-6.976e-02,1.465e-01,1.327e-02
-1.114e-01,-3.828e-01,-1.564e+00,3.340e+00,2.706e-01,-1.319e-01,8.618e-02,1.327e-02
-1.114e-01,-3.839e-01,-1.564e+00,3.340e+00,2.646e-01,8.033e-02,1.002e-01,1.327e-02
-1.114e-01,-3.861e-01,-1.564e+00,3.341e+00,2.646e-01,8.033e-02,1.002e-01,1.328e-02
-1.114e-01,-3.885e-01,-1.564e+00,3.342e+00,2.646e-01,8.033e-02,1.002e-01,1.329e-02
-1.114e-01,-3.911e-01,-1.564e+00,3.343e+00,2.706e-01,-1.319e-01,8.618e-02,1.329e-02
-1.113e-01,-3.937e-01,-1.564e+00,3.344e+00,2.706e-01,-1.319e-01,8.618e-02,1.330e-02
-1.113e-01,-3.962e-01,-1.564e+00,3.345e+00,2.706e-01,-1.319e-01,8.618e-02,1.331e-02
-1.113e-01,-3.988e-01,-1.565e+00,3.346e+00,2.646e-01,8.033e-02,1.002e-01,1.332e-02
-1.113e-01,-4.014e-01,-1.565e+00,3.347e+00,2.646e-01,4.410e-02,1.284e-01,1.333e-02
-1.113e-01,-4.040e-01,-1.564e+00,3.348e+00,2.646e-01,4.410e-02,1.284e-01,1.334e-02
-1.113e-01,-4.066e-01,-1.564e+00,3.350e+00,2.646e-01,4.410e-02,1.284e-01,1.335e-02
-1.112e-01,-4.093e-01,-1.564e+00,3.351e+00,2.617e-01,7.873e-03,1.337e-01,1.336e-02
-1.112e-01,-4.119e-01,-1.564e+00,3.352e+00,2.617e-01,7.873e-03,1.337e-01,1.337e-02
-1.112e-01,-4.145e-01,-1.564e+00,3.354e+00,2.617e-01,7.873e-03,1.337e-01,1.338e-02
-1.112e-01,-4.171e-01,-1.564e+00,3.355e+00,2.617e-01,7.873e-03,1.337e-01,1.339e-02
-1.112e-01,-4.198e-01,-1.564e+00,3.356e+00,2.617e-01,7.873e-03,1.337e-01,1.340e-02
-1.112e-01,-4.224e-01,-1.563e+00,3.358e+00,2.528e-01,-7.653e-03,1.418e-01,1.341e-02
-1.111e-01,-4.250e-01,-1.563e+00,3.359e+00,2.528e-01,-7.653e-03,1.418e-01,1.342e-02
-1.111e-01,-4.275e-01,-1.564e+00,3.360e+00,2.528e-01,-7.653e-03,1.418e-01,1.343e-02
-1.111e-01,-4.301e-01,-1.564e+00,3.362e+00,2.528e-01,-7.653e-03,1.418e-01,1.344e-02
-1.111e-01,-4.326e-01,-1.564e+00,3.363e+00,2.528e-01,-7.653e-03,1.418e-01,1.345e-02
-1.111e-01,-4.351e-01,-1.564e+00,3.365e+00,2.528e-01,-7.653e-03,1.418e-01,1.346e-02
-1.110e-01,-4.377e-01,-1.564e+00,3.366e+00,2.676e-01,-1.526e-01,8.685e-02,1.347e-02
-1.110e-01,-4.402e-01,-1.564e+00,3.367e+00,2.676e-01,-1.283e-02,8.752e-02,1.348e-02
-1.110e-01,-4.428e-01,-1.564e+00,3.368e+00,2.676e-01,-7.653e-03,1.110e-01,1.349e-02
-1.110e-01,-4.455e-01,-1.565e+00,3.369e+00,2.676e-01,-7.653e-03,1.110e-01,1.350e-02
-1.110e-01,-4.481e-01,-1.565e+00,3.370e+00,2.676e-01,-7.653e-03,1.110e-01,1.352e-02
-1.110e-01,-4.508e-01,-1.565e+00,3.371e+00,2.676e-01,-7.653e-03,1.110e-01,1.353e-02
-1.109e-01,-4.534e-01,-1.565e+00,3.372e+00,2.676e-01,-7.653e-03,1.110e-01,1.355e-02
-1.109e-01,-4.561e-01,-1.565e+00,3.373e+00,2.676e-01,-7.653e-03,1.110e-01,1.356e-02
-1.109e-01,-4.587e-01,-1.565e+00,3.374e+00,2.676e-01,-7.653e-03,1.110e-01,1.357e-02
-1.109e-01,-4.614e-01,-1.565e+00,3.376e+00,2.557e-01,-2.835e-02,1.425e-01,1.359e-02
-1.109e-01,-4.640e-01,-1.565e+00,3.377e+00,2.557e-01,-2.835e-02,1.425e-01,1.360e-02
-1.109e-01,-4.666e-01,-1.565e+00,3.378e+00,2.557e-01,-2.835e-02,1.425e-01,1.362e-02
-1.108e-01,-4.692e-01,-1.565e+00,3.380e+00,2.557e-01,-2.835e-02,1.425e-01,1.364e-02
-1.108e-01,-4.717e-01,-1.565e+00,3.381e+00,2.557e-01,-2.835e-02,1.425e-01,1.365e-02
-1.108e-01,-4.743e-01,-1.566e+00,3.383e+00,2.557e-01,-2.835e-02,1.425e-01,1.367e-02
-1.108e-01,-4.769e-01,-1.566e+00,3.384e+00,2.557e-01,-2.835e-02,1.425e-01,1.369e-02
-1.108e-01,-4.794e-01,-1.566e+00,3.386e+00,2.557e-01,-2.835e-02,1.425e-01,1.371e-02
-1.108e-01,-4.820e-01,-1.567e+00,3.387e+00,1.846e-01,-2.478e-03,1.478e-01,1.373e-02
-1.108e-01,-4.843e-01,-1.567e+00,3.388e+00,1.846e-01,-2.478e-03,1.478e-01,1.375e-02
-1.108e-01,-4.862e-01,-1.567e+00,3.390e+00,1.846e-01,-2.478e-03,1.478e-01,1.377e-02
-1.108e-01,-4.881e-01,-1.567e+00,3.391e+00,2.646e-01,-7.653e-03,8.551e-02,1.378e-02
-1.108e-01,-4.903e-01,-1.567e+00,3.392e+00,2.646e-01,-7.653e-03,8.551e-02,1.380e-02
-1.107e-01,-4.928e-01,-1.567e+00,3.393e+00,2.646e-01,-7.653e-03,8.551e-02,1.382e-02
-1.107e-01,-4.954e-01,-1.567e+00,3.394e+00,2.646e-01,-7.653e-03,8.551e-02,1.385e-02
-1.107e-01,-4.981e-01,-1.567e+00,3.395e+00,2.646e-01,-7.653e-03,8.551e-02,1.387e-02
-1.107e-01,-5.007e-01,-1.567e+00,3.396e+00,2.646e-01,-7.653e-03,8.551e-02,1.390e-02
-1.107e-01,-5.034e-01,-1.567e+00,3.397e+00,2.646e-01,-1.283e-02,1.210e-01,1.392e-02
-1.107e-01,-5.060e-01,-1.567e+00,3.398e+00,2.646e-01,-1.283e-02,1.210e-01,1.395e-02
-1.107e-01,-5.087e-01,-1.567e+00,3.399e+00,2.646e-01,-1.283e-02,1.210e-01,1.397e-02
-1.107e-01,-5.113e-01,-1.567e+00,3.400e+00,2.646e-01,-1.283e-02,1.210e-01,1.400e-02
-1.107e-01,-5.140e-01,-1.567e+00,3.401e+00,2.646e-01,-1.283e-02,1.210e-01,1.402e-02
-1.107e-01,-5.166e-01,-1.568e+00,3.403e+00,2.646e-01,-1.283e-02,1.210e-01,1.405e-02
-1.106e-01,-5.193e-01,-1.568e+00,3.404e+00,2.646e-01,-1.283e-02,1.210e-01,1.408e-02
-1.106e-01,-5.219e-01,-1.568e+00,3.405e+00,2.646e-01,-1.283e-02,1.210e-01,1.410e-02
-1.106e-01,-5.246e-01,-1.568e+00,3.406e+00,2.528e-01,6.998e-02,1.391e-01,1.413e-02
-1.106e-01,-5.272e-01,-1.568e+00,3.408e+00,2.528e-01,6.998e-02,1.391e-01,1.416e-02
-1.106e-01,-5.297e-01,-1.567e+00,3.409e+00,2.528e-01,6.998e-02,1.391e-01,1.418e-02
-1.106e-01,-5.323e-01,-1.566e+00,3.410e+00,2.528e-01,6.998e-02,1.391e-01,1.421e-02
-1.106e-01,-5.348e-01,-1.566e+00,3.412e+00,2.528e-01,6.998e-02,1.391e-01,1.423e-02
-1.106e-01,-5.373e-01,-1.565e+00,3.413e+00,2.528e-01,6.998e-02,1.391e-01,1.425e-02
-1.106e-01,-5.399e-01,-1.564e+00,3.415e+00,2.528e-01,6.998e-02,1.391e-01,1.427e-02
-1.105e-01,-5.424e-01,-1.563e+00,3.416e+00,2.528e-01,-4.388e-02,1.384e-01,1.429e-02
-1.105e-01,-5.449e-01,-1.563e+00,3.417e+00,-1.713e-01,-1.008e-01,1.478e-01,1.431e-02
-1.105e-01,-5.457e-01,-1.564e+00,3.419e+00,2.706e-01,-2.478e-03,1.076e-01,1.431e-02
-1.105e-01,-5.466e-01,-1.564e+00,3.420e+00,2.646e-01,-9.564e-02,9.623e-02,1.432e-02
-1.105e-01,-5.486e-01,-1.565e+00,3.421e+00,2.646e-01,-9.564e-02,9.623e-02,1.434e-02
-1.105e-01,-5.511e-01,-1.565e+00,3.422e+00,2.646e-01,-9.564e-02,9.623e-02,1.436e-02
-1.105e-01,-5.536e-01,-1.565e+00,3.423e+00,2.646e-01,-9.564e-02,9.623e-02,1.438e-02
-1.105e-01,-5.562e-01,-1.566e+00,3.424e+00,2.646e-01,-9.564e-02,9.623e-02,1.440e-02
-1.104e-01,-5.588e-01,-1.566e+00,3.425e+00,2.646e-01,-9.564e-02,9.623e-02,1.443e-02
-1.104e-01,-5.613e-01,-1.567e+00,3.426e+00,2.646e-01,-9.564e-02,9.623e-02,1.445e-02
-1.104e-01,-5.639e-01,-1.567e+00,3.427e+00,2.498e-01,5.445e-02,1.398e-01,1.448e-02
-1.104e-01,-5.665e-01,-1.567e+00,3.428e+00,2.498e-01,5.445e-02,1.398e-01,1.451e-02
-1.104e-01,-5.690e-01,-1.567e+00,3.429e+00,2.498e-01,5.445e-02,1.398e-01,1.454e-02
-1.104e-01,-5.715e-01,-1.567e+00,3.431e+00,2.498e-01,5.445e-02,1.398e-01,1.457e-02
-1.104e-01,-5.740e-01,-1.566e+00,3.432e+00,2.498e-01,5.445e-02,1.398e-01,1.459e-02
-1.104e-01,-5.765e-01,-1.566e+00,3.434e+00,2.498e-01,5.445e-02,1.398e-01,1.462e-02
-1.104e-01,-5.790e-01,-1.565e+00,3.435e+00,2.498e-01,5.445e-02,1.398e-01,1.464e-02
-1.103e-01,-5.815e-01,-1.564e+00,3.436e+00,2.498e-01,5.445e-02,1.398e-01,1.467e-02
-1.103e-01,-5.840e-01,-1.564e+00,3.438e+00,2.587e-01,-7.653e-03,1.311e-01,1.469e-02
-1.103e-01,-5.866e-01,-1.564e+00,3.439e+00,1.875e-01,-5.423e-02,1.478e-01,1.471e-02
-1.103e-01,-5.889e-01,-1.564e+00,3.441e+00,1.875e-01,-5.423e-02,1.478e-01,1.473e-02
-1.103e-01,-5.909e-01,-1.564e+00,3.442e+00,8.969e-02,7.873e-03,1.465e-01,1.474e-02
-1.103e-01,-5.924e-01,-1.564e+00,3.444e+00,8.969e-02,7.873e-03,1.465e-01,1.476e-02
-1.103e-01,-5.935e-01,-1.564e+00,3.445e+00,2.676e-01,-7.653e-03,8.886e-02,1.477e-02
-1.103e-01,-5.951e-01,-1.564e+00,3.446e+00,2.676e-01,-7.653e-03,8.886e-02,1.478e-02
-1.102e-01,-5.975e-01,-1.564e+00,3.447e+00,2.676e-01,-7.653e-03,8.886e-02,1.481e-02
-1.102e-01,-6.001e-01,-1.564e+00,3.448e+00,2.676e-01,-7.653e-03,8.886e-02,1.483e-02
-1.102e-01,-6.027e-01,-1.564e+00,3.449e+00,2.676e-01,-7.653e-03,8.886e-02,1.485e-02
-1.102e-01,-6.054e-01,-1.564e+00,3.449e+00,2.557e-01,1.217e-01,1.391e-01,1.488e-02
-1.102e-01,-6.080e-01,-1.564e+00,3.451e+00,2.498e-01,-7.653e-03,1.398e-01,1.490e-02
-1.102e-01,-6.105e-01,-1.564e+00,3.452e+00,2.498e-01,-7.653e-03,1.398e-01,1.493e-02
-1.101e-01,-6.130e-01,-1.564e+00,3.454e+00,2.498e-01,-7.653e-03,1.398e-01,1.495e-02
-1.101e-01,-6.155e-01,-1.564e+00,3.455e+00,2.498e-01,-7.653e-03,1.398e-01,1.497e-02
-1.101e-01,-6.180e-01,-1.564e+00,3.456e+00,2.498e-01,-7.653e-03,1.398e-01,1.499e-02
-1.101e-01,-6.205e-01,-1.564e+00,3.458e+00,2.498e-01,-7.653e-03,1.398e-01,1.502e-02
-1.101e-01,-6.230e-01,-1.564e+00,3.459e+00,2.498e-01,-7.653e-03,1.398e-01,1.504e-02
-1.101e-01,-6.255e-01,-1.564e+00,3.461e+00,1.846e-01,1.822e-02,1.465e-01,1.507e-02
-1.100e-01,-6.278e-01,-1.564e+00,3.462e+00,1.846e-01,1.822e-02,1.465e-01,1.509e-02
-1.100e-01,-6.297e-01,-1.564e+00,3.464e+00,1.846e-01,1.822e-02,1.465e-01,1.511e-02
-1.100e-01,-6.316e-01,-1.564e+00,3.465e+00,1.846e-01,1.822e-02,1.465e-01,1.512e-02
-1.100e-01,-6.335e-01,-1.563e+00,3.466e+00,1.846e-01,1.822e-02,1.465e-01,1.514e-02
-1.100e-01,-6.353e-01,-1.563e+00,3.468e+00,1.846e-01,1.822e-02,1.465e-01,1.516e-02
-1.100e-01,-6.372e-01,-1.563e+00,3.469e+00,2.498e-01,2.858e-02,1.418e-01,1.518e-02
-1.100e-01,-6.393e-01,-1.563e+00,3.471e+00,2.646e-01,-1.283e-02,8.417e-02,1.520e-02
-1.099e-01,-6.418e-01,-1.563e+00,3.472e+00,2.646e-01,-1.283e-02,8.417e-02,1.522e-02
-1.099e-01,-6.444e-01,-1.563e+00,3.473e+00,2.646e-01,-1.283e-02,8.417e-02,1.524e-02
-1.099e-01,-6.470e-01,-1.563e+00,3.473e+00,2.706e-01,-1.319e-01,9.891e-02,1.526e-02
-1.099e-01,-6.496e-01,-1.563e+00,3.474e+00,2.706e-01,-1.319e-01,9.891e-02,1.529e-02
-1.098e-01,-6.522e-01,-1.563e+00,3.475e+00,2.706e-01,-1.319e-01,9.891e-02,1.531e-02
-1.098e-01,-6.548e-01,-1.564e+00,3.476e+00,2.706e-01,-1.319e-01,9.891e-02,1.534e-02
-1.098e-01,-6.574e-01,-1.564e+00,3.477e+00,2.735e-01,-4.388e-02,9.690e-02,1.537e-02
-1.098e-01,-6.600e-01,-1.565e+00,3.478e+00,2.735e-01,-4.388e-02,9.690e-02,1.540e-02
-1.098e-01,-6.626e-01,-1.565e+00,3.479e+00,2.735e-01,-4.388e-02,9.690e-02,1.543e-02
-1.098e-01,-6.653e-01,-1.565e+00,3.480e+00,2.735e-01,-4.388e-02,9.690e-02,1.546e-02
-1.097e-01,-6.679e-01,-1.565e+00,3.481e+00,2.469e-01,4.410e-02,1.384e-01,1.549e-02
-1.097e-01,-6.705e-01,-1.565e+00,3.483e+00,2.469e-01,4.410e-02,1.384e-01,1.552e-02
-1.097e-01,-6.730e-01,-1.564e+00,3.484e+00,2.469e-01,4.410e-02,1.384e-01,1.555e-02
-1.097e-01,-6.755e-01,-1.564e+00,3.485e+00,2.587e-01,3.375e-02,1.391e-01,1.558e-02
-1.097e-01,-6.780e-01,-1.563e+00,3.487e+00,2.587e-01,3.375e-02,1.391e-01,1.560e-02
-1.097e-01,-6.806e-01,-1.563e+00,3.488e+00,2.587e-01,3.375e-02,1.391e-01,1.563e-02
-1.096e-01,-6.832e-01,-1.563e+00,3.490e+00,2.587e-01,3.375e-02,1.391e-01,1.566e-02
-1.096e-01,-6.858e-01,-1.562e+00,3.491e+00,2.587e-01,3.375e-02,1.391e-01,1.568e-02
-1.096e-01,-6.884e-01,-1.562e+00,3.492e+00,-4.079e-02,-7.493e-02,1.478e-01,1.571e-02
-1.096e-01,-6.897e-01,-1.562e+00,3.494e+00,-4.079e-02,-7.493e-02,1.478e-01,1.572e-02
-1.096e-01,-6.899e-01,-1.563e+00,3.495e+00,-4.079e-02,-7.493e-02,1.478e-01,1.572e-02
-1.096e-01,-6.896e-01,-1.563e+00,3.497e+00,2.676e-01,-5.423e-02,8.685e-02,1.572e-02
-1.096e-01,-6.905e-01,-1.564e+00,3.498e+00,2.676e-01,-5.423e-02,8.685e-02,1.573e-02
-1.096e-01,-6.926e-01,-1.564e+00,3.498e+00,2.706e-01,2.858e-02,9.020e-02,1.575e-02
-1.096e-01,-6.951e-01,-1.564e+00,3.499e+00,2.706e-01,2.858e-02,9.020e-02,1.578e-02
-1.095e-01,-6.977e-01,-1.564e+00,3.500e+00,2.706e-01,2.858e-02,9.020e-02,1.582e-02
-1.095e-01,-7.004e-01,-1.564e+00,3.501e+00,2.706e-01,2.858e-02,9.020e-02,1.585e-02
-1.095e-01,-7.030e-01,-1.564e+00,3.502e+00,2.706e-01,2.858e-02,9.020e-02,1.588e-02
-1.095e-01,-7.057e-01,-1.564e+00,3.503e+00,2.706e-01,2.858e-02,9.020e-02,1.591e-02
-1.095e-01,-7.083e-01,-1.564e+00,3.504e+00,2.498e-01,5.963e-02,1.398e-01,1.595e-02
-1.095e-01,-7.109e-01,-1.564e+00,3.505e+00,2.498e-01,5.963e-02,1.398e-01,1.598e-02
-1.094e-01,-7.135e-01,-1.564e+00,3.507e+00,2.498e-01,5.963e-02,1.398e-01,1.601e-02
-1.094e-01,-7.160e-01,-1.563e+00,3.508e+00,2.498e-01,5.963e-02,1.398e-01,1.604e-02
-1.094e-01,-7.185e-01,-1.563e+00,3.509e+00,2.498e-01,5.963e-02,1.398e-01,1.607e-02
-1.094e-01,-7.210e-01,-1.562e+00,3.511e+00,2.498e-01,5.963e-02,1.398e-01,1.609e-02
-1.094e-01,-7.235e-01,-1.561e+00,3.512e+00,2.498e-01,5.963e-02,1.398e-01,1.612e-02
-1.093e-01,-7.260e-01,-1.561e+00,3.514e+00,2.498e-01,5.963e-02,1.398e-01,1.614e-02
-1.093e-01,-7.285e-01,-1.560e+00,3.515e+00,2.498e-01,7.873e-03,1.438e-01,1.617e-02
-1.093e-01,-7.310e-01,-1.560e+00,3.516e+00,2.498e-01,7.873e-03,1.438e-01,1.619e-02
-1.092e-01,-7.335e-01,-1.560e+00,3.518e+00,2.498e-01,7.873e-03,1.438e-01,1.621e-02
-1.092e-01,-7.360e-01,-1.559e+00,3.519e+00,2.498e-01,7.873e-03,1.438e-01,1.623e-02
-1.092e-01,-7.385e-01,-1.559e+00,3.521e+00,2.498e-01,7.873e-03,1.438e-01,1.625e-02
-1.092e-01,-7.410e-01,-1.559e+00,3.522e+00,2.498e-01,7.873e-03,1.438e-01,1.627e-02
-1.091e-01,-7.435e-01,-1.559e+00,3.524e+00,2.706e-01,-8.011e-02,8.685e-02,1.630e-02
-1.091e-01,-7.461e-01,-1.559e+00,3.525e+00,2.706e-01,-8.011e-02,8.685e-02,1.632e-02
-1.091e-01,-7.487e-01,-1.559e+00,3.525e+00,2.528e-01,6.998e-02,1.391e-01,1.634e-02
-1.090e-01,-7.513e-01,-1.559e+00,3.527e+00,2.528e-01,6.998e-02,1.391e-01,1.636e-02
-1.090e-01,-7.538e-01,-1.559e+00,3.528e+00,2.528e-01,6.998e-02,1.391e-01,1.638e-02
-1.090e-01,-7.564e-01,-1.558e+00,3.530e+00,2.528e-01,6.998e-02,1.391e-01,1.640e-02
-1.089e-01,-7.589e-01,-1.557e+00,3.531e+00,2.528e-01,6.998e-02,1.391e-01,1.642e-02
-1.089e-01,-7.614e-01,-1.557e+00,3.532e+00,2.646e-01,-3.353e-02,1.331e-01,1.644e-02
-1.089e-01,-7.640e-01,-1.556e+00,3.534e+00,2.646e-01,-3.353e-02,1.331e-01,1.646e-02
-1.088e-01,-7.666e-01,-1.556e+00,3.535e+00,2.646e-01,-3.353e-02,1.331e-01,1.647e-02
-1.088e-01,-7.693e-01,-1.556e+00,3.536e+00,2.528e-01,3.375e-02,1.398e-01,1.649e-02
-1.088e-01,-7.718e-01,-1.556e+00,3.538e+00,2.528e-01,3.375e-02,1.398e-01,1.651e-02
-1.087e-01,-7.744e-01,-1.556e+00,3.539e+00,2.528e-01,3.375e-02,1.398e-01,1.652e-02
-1.087e-01,-7.769e-01,-1.556e+00,3.541e+00,2.528e-01,3.375e-02,1.398e-01,1.654e-02
-1.086e-01,-7.795e-01,-1.556e+00,3.542e+00,2.528e-01,3.375e-02,1.398e-01,1.655e-02
-1.086e-01,-7.820e-01,-1.555e+00,3.543e+00,2.528e-01,3.375e-02,1.398e-01,1.657e-02
-1.086e-01,-7.845e-01,-1.555e+00,3.545e+00,2.528e-01,3.375e-02,1.398e-01,1.658e-02
-1.085e-01,-7.871e-01,-1.555e+00,3.546e+00,2.528e-01,3.375e-02,1.398e-01,1.659e-02
-1.085e-01,-7.896e-01,-1.554e+00,3.548e+00,-1.831e-01,-7.493e-02,1.485e-01,1.661e-02
-1.085e-01,-7.903e-01,-1.554e+00,3.549e+00,2.706e-01,4.410e-02,1.203e-01,1.661e-02
-1.085e-01,-7.911e-01,-1.555e+00,3.550e+00,2.706e-01,4.410e-02,1.203e-01,1.661e-02
-1.084e-01,-7.932e-01,-1.555e+00,3.551e+00,2.706e-01,4.410e-02,1.203e-01,1.663e-02
-1.084e-01,-7.957e-01,-1.555e+00,3.553e+00,2.706e-01,4.410e-02,1.203e-01,1.664e-02
-1.083e-01,-7.983e-01,-1.555e+00,3.554e+00,2.706e-01,4.410e-02,1.203e-01,1.665e-02
-1.083e-01,-8.009e-01,-1.554e+00,3.555e+00,2.706e-01,4.410e-02,1.203e-01,1.667e-02
-1.083e-01,-8.036e-01,-1.554e+00,3.556e+00,2.706e-01,4.410e-02,1.203e-01,1.668e-02
-1.082e-01,-8.062e-01,-1.554e+00,3.557e+00,2.706e-01,4.410e-02,1.203e-01,1.670e-02
-1.082e-01,-8.089e-01,-1.554e+00,3.559e+00,2.706e-01,4.410e-02,1.203e-01,1.671e-02
-1.081e-01,-8.116e-01,-1.554e+00,3.560e+00,2.557e-01,6.480e-02,1.391e-01,1.673e-02
-1.081e-01,-8.142e-01,-1.554e+00,3.561e+00,2.557e-01,6.480e-02,1.391e-01,1.674e-02
-1.080e-01,-8.167e-01,-1.554e+00,3.563e+00,2.557e-01,6.480e-02,1.391e-01,1.676e-02
-1.080e-01,-8.193e-01,-1.553e+00,3.564e+00,2.557e-01,6.480e-02,1.391e-01,1.677e-02
-1.080e-01,-8.219e-01,-1.552e+00,3.565e+00,2.557e-01,6.480e-02,1.391e-01,1.678e-02
-1.079e-01,-8.244e-01,-1.552e+00,3.567e+00,2.557e-01,6.480e-02,1.391e-01,1.679e-02
-1.079e-01,-8.270e-01,-1.551e+00,3.568e+00,2.557e-01,3.893e-02,1.398e-01,1.680e-02
-1.078e-01,-8.296e-01,-1.551e+00,3.570e+00,2.557e-01,3.893e-02,1.398e-01,1.680e-02
-1.077e-01,-8.321e-01,-1.550e+00,3.571e+00,-4.672e-02,-4.388e-02,1.491e-01,1.681e-02
-1.077e-01,-8.334e-01,-1.550e+00,3.572e+00,-4.672e-02,-4.388e-02,1.491e-01,1.681e-02
-1.077e-01,-8.335e-01,-1.550e+00,3.574e+00,-4.672e-02,-4.388e-02,1.491e-01,1.681e-02
-1.077e-01,-8.332e-01,-1.551e+00,3.575e+00,2.735e-01,-2.835e-02,9.824e-02,1.681e-02
-1.077e-01,-8.341e-01,-1.551e+00,3.576e+00,2.735e-01,-2.835e-02,9.824e-02,1.682e-02
-1.077e-01,-8.362e-01,-1.551e+00,3.577e+00,2.735e-01,-2.835e-02,9.824e-02,1.682e-02
-1.076e-01,-8.387e-01,-1.551e+00,3.578e+00,2.735e-01,-2.835e-02,9.824e-02,1.683e-02
-1.076e-01,-8.413e-01,-1.551e+00,3.579e+00,2.735e-01,-2.835e-02,9.824e-02,1.684e-02
-1.075e-01,-8.439e-01,-1.551e+00,3.580e+00,2.735e-01,-2.835e-02,9.824e-02,1.685e-02
-1.075e-01,-8.466e-01,-1.551e+00,3.581e+00,2.735e-01,-2.835e-02,9.824e-02,1.686e-02
-1.074e-01,-8.492e-01,-1.551e+00,3.582e+00,2.735e-01,-2.835e-02,9.824e-02,1.687e-02
-1.074e-01,-8.519e-01,-1.551e+00,3.583e+00,2.557e-01,1.062e-01,1.384e-01,1.688e-02
-1.073e-01,-8.545e-01,-1.551e+00,3.585e+00,2.557e-01,1.062e-01,1.384e-01,1.689e-02
-1.073e-01,-8.571e-01,-1.550e+00,3.586e+00,2.557e-01,1.062e-01,1.384e-01,1.689e-02
-1.072e-01,-8.596e-01,-1.549e+00,3.587e+00,2.557e-01,1.062e-01,1.384e-01,1.690e-02
-1.071e-01,-8.621e-01,-1.548e+00,3.589e+00,2.557e-01,1.062e-01,1.384e-01,1.691e-02
-1.071e-01,-8.647e-01,-1.548e+00,3.590e+00,2.557e-01,1.062e-01,1.384e-01,1.691e-02
-1.070e-01,-8.672e-01,-1.547e+00,3.592e+00,2.557e-01,1.062e-01,1.384e-01,1.691e-02
-1.070e-01,-8.697e-01,-1.546e+00,3.593e+00,2.557e-01,1.062e-01,1.384e-01,1.691e-02
-1.069e-01,-8.723e-01,-1.545e+00,3.594e+00,8.969e-02,-7.653e-03,1.485e-01,1.691e-02
-1.069e-01,-8.741e-01,-1.545e+00,3.596e+00,8.969e-02,-7.653e-03,1.485e-01,1.690e-02
-1.068e-01,-8.753e-01,-1.544e+00,3.597e+00,8.969e-02,-7.653e-03,1.485e-01,1.690e-02
-1.068e-01,-8.763e-01,-1.545e+00,3.599e+00,2.172e-01,-2.318e-02,1.458e-01,1.690e-02
-1.068e-01,-8.777e-01,-1.545e+00,3.600e+00,2.172e-01,-2.318e-02,1.458e-01,1.689e-02
-1.067e-01,-8.797e-01,-1.545e+00,3.602e+00,2.735e-01,-4.906e-02,9.623e-02,1.689e-02
-1.066e-01,-8.820e-01,-1.545e+00,3.603e+00,2.735e-01,-4.906e-02,9.623e-02,1.689e-02
-1.066e-01,-8.846e-01,-1.545e+00,3.604e+00,2.735e-01,-4.906e-02,9.623e-02,1.689e-02
-1.065e-01,-8.872e-01,-1.545e+00,3.605e+00,2.735e-01,-4.906e-02,9.623e-02,1.688e-02
-1.064e-01,-8.898e-01,-1.545e+00,3.606e+00,2.735e-01,-4.906e-02,9.623e-02,1.688e-02
-1.064e-01,-8.925e-01,-1.545e+00,3.607e+00,2.557e-01,4.410e-02,1.418e-01,1.688e-02
-1.063e-01,-8.951e-01,-1.545e+00,3.608e+00,2.557e-01,4.410e-02,1.418e-01,1.687e-02
-1.062e-01,-8.977e-01,-1.544e+00,3.609e+00,2.557e-01,4.410e-02,1.418e-01,1.687e-02
-1.062e-01,-9.003e-01,-1.544e+00,3.611e+00,2.557e-01,4.410e-02,1.418e-01,1.687e-02
-1.061e-01,-9.028e-01,-1.544e+00,3.612e+00,2.557e-01,4.410e-02,1.418e-01,1.686e-02
-1.060e-01,-9.054e-01,-1.543e+00,3.614e+00,2.557e-01,4.410e-02,1.418e-01,1.686e-02
-1.060e-01,-9.080e-01,-1.543e+00,3.615e+00,2.557e-01,4.410e-02,1.418e-01,1.685e-02
-1.059e-01,-9.105e-01,-1.542e+00,3.617e+00,2.557e-01,4.410e-02,1.418e-01,1.685e-02
-1.058e-01,-9.131e-01,-1.542e+00,3.618e+00,2.469e-01,7.873e-03,1.438e-01,1.684e-02
-1.057e-01,-9.156e-01,-1.542e+00,3.619e+00,2.053e-01,-3.871e-02,1.471e-01,1.683e-02
-1.057e-01,-9.179e-01,-1.542e+00,3.621e+00,2.053e-01,-3.871e-02,1.471e-01,1.682e-02
-1.056e-01,-9.201e-01,-1.542e+00,3.622e+00,2.053e-01,-3.871e-02,1.471e-01,1.681e-02
-1.055e-01,-9.221e-01,-1.542e+00,3.624e+00,2.053e-01,-3.871e-02,1.471e-01,1.681e-02
-1.055e-01,-9.242e-01,-1.543e+00,3.625e+00,2.053e-01,-3.871e-02,1.471e-01,1.680e-02
-1.054e-01,-9.263e-01,-1.543e+00,3.627e+00,2.053e-01,-3.871e-02,1.471e-01,1.680e-02
-1.054e-01,-9.283e-01,-1.543e+00,3.628e+00,2.676e-01,7.515e-02,9.154e-02,1.680e-02
-1.053e-01,-9.306e-01,-1.543e+00,3.629e+00,2.676e-01,7.515e-02,9.154e-02,1.679e-02
-1.052e-01,-9.331e-01,-1.543e+00,3.630e+00,2.646e-01,5.963e-02,1.324e-01,1.679e-02
-1.052e-01,-9.357e-01,-1.543e+00,3.631e+00,2.646e-01,5.963e-02,1.324e-01,1.679e-02
-1.051e-01,-9.383e-01,-1.543e+00,3.633e+00,2.646e-01,5.963e-02,1.324e-01,1.678e-02
-1.050e-01,-9.409e-01,-1.542e+00,3.634e+00,2.646e-01,5.963e-02,1.324e-01,1.678e-02
-1.050e-01,-9.435e-01,-1.542e+00,3.635e+00,2.646e-01,5.963e-02,1.324e-01,1.677e-02
-1.049e-01,-9.461e-01,-1.542e+00,3.637e+00,2.646e-01,5.963e-02,1.324e-01,1.677e-02
-1.048e-01,-9.488e-01,-1.542e+00,3.638e+00,2.646e-01,5.963e-02,1.324e-01,1.676e-02
-1.047e-01,-9.514e-01,-1.541e+00,3.639e+00,2.646e-01,5.963e-02,1.324e-01,1.676e-02
-1.046e-01,-9.540e-01,-1.541e+00,3.641e+00,2.469e-01,4.410e-02,1.431e-01,1.675e-02
-1.046e-01,-9.565e-01,-1.541e+00,3.642e+00,2.469e-01,4.410e-02,1.431e-01,1.674e-02
-1.045e-01,-9.590e-01,-1.540e+00,3.643e+00,2.469e-01,4.410e-02,1.431e-01,1.673e-02
-1.044e-01,-9.615e-01,-1.540e+00,3.645e+00,2.469e-01,4.410e-02,1.431e-01,1.673e-02
-1.043e-01,-9.640e-01,-1.539e+00,3.646e+00,2.142e-01,-1.319e-01,1.458e-01,1.672e-02
-1.043e-01,-9.663e-01,-1.540e+00,3.648e+00,2.469e-01,4.410e-02,1.431e-01,1.671e-02
-1.042e-01,-9.687e-01,-1.540e+00,3.649e+00,2.469e-01,4.410e-02,1.431e-01,1.670e-02
-1.041e-01,-9.711e-01,-1.540e+00,3.651e+00,2.469e-01,4.410e-02,1.431e-01,1.669e-02
-1.040e-01,-9.736e-01,-1.539e+00,3.652e+00,4.224e-02,-4.388e-02,1.505e-01,1.668e-02
-1.040e-01,-9.752e-01,-1.539e+00,3.654e+00,4.224e-02,-4.388e-02,1.505e-01,1.668e-02
-1.040e-01,-9.760e-01,-1.539e+00,3.655e+00,2.676e-01,-6.458e-02,9.958e-02,1.667e-02
-1.039e-01,-9.774e-01,-1.540e+00,3.656e+00,2.706e-01,1.822e-02,1.049e-01,1.667e-02
-1.038e-01,-9.797e-01,-1.540e+00,3.657e+00,2.706e-01,1.822e-02,1.049e-01,1.666e-02
-1.038e-01,-9.822e-01,-1.540e+00,3.658e+00,2.706e-01,1.822e-02,1.049e-01,1.665e-02
-1.037e-01,-9.849e-01,-1.540e+00,3.659e+00,2.706e-01,1.822e-02,1.049e-01,1.665e-02
-1.036e-01,-9.875e-01,-1.540e+00,3.660e+00,2.587e-01,9.586e-02,1.170e-01,1.664e-02
-1.035e-01,-9.901e-01,-1.540e+00,3.661e+00,2.587e-01,9.586e-02,1.170e-01,1.663e-02
-1.034e-01,-9.927e-01,-1.539e+00,3.663e+00,2.765e-01,-9.046e-02,1.130e-01,1.663e-02
-1.034e-01,-9.953e-01,-1.539e+00,3.664e+00,2.587e-01,-4.388e-02,1.431e-01,1.662e-02
-1.033e-01,-9.979e-01,-1.539e+00,3.665e+00,2.587e-01,-4.388e-02,1.431e-01,1.661e-02
-1.032e-01,-1.000e+00,-1.539e+00,3.667e+00,2.587e-01,-4.388e-02,1.431e-01,1.660e-02
-1.031e-01,-1.003e+00,-1.540e+00,3.668e+00,2.409e-01,8.033e-02,1.445e-01,1.660e-02
-1.030e-01,-1.006e+00,-1.540e+00,3.670e+00,2.409e-01,8.033e-02,1.445e-01,1.659e-02
-1.030e-01,-1.008e+00,-1.539e+00,3.671e+00,2.587e-01,-4.388e-02,1.431e-01,1.658e-02
-1.029e-01,-1.011e+00,-1.539e+00,3.672e+00,2.587e-01,-4.388e-02,1.431e-01,1.658e-02
-1.028e-01,-1.013e+00,-1.539e+00,3.674e+00,2.587e-01,-4.388e-02,1.431e-01,1.657e-02
-1.027e-01,-1.016e+00,-1.539e+00,3.675e+00,2.083e-01,-7.493e-02,1.458e-01,1.656e-02
-1.026e-01,-1.018e+00,-1.540e+00,3.677e+00,2.202e-01,1.822e-02,1.451e-01,1.656e-02
-1.026e-01,-1.020e+00,-1.540e+00,3.678e+00,1.431e-01,4.410e-02,1.485e-01,1.656e-02
-1.025e-01,-1.022e+00,-1.540e+00,3.680e+00,1.431e-01,4.410e-02,1.485e-01,1.656e-02
-1.025e-01,-1.024e+00,-1.540e+00,3.681e+00,2.735e-01,2.858e-02,1.069e-01,1.655e-02
-1.024e-01,-1.026e+00,-1.539e+00,3.682e+00,2.765e-01,-2.835e-02,1.049e-01,1.655e-02
-1.023e-01,-1.028e+00,-1.539e+00,3.683e+00,2.765e-01,-2.835e-02,1.049e-01,1.655e-02
-1.022e-01,-1.031e+00,-1.539e+00,3.684e+00,2.765e-01,-2.835e-02,1.049e-01,1.654e-02
-1.022e-01,-1.033e+00,-1.539e+00,3.685e+00,2.765e-01,-2.835e-02,1.049e-01,1.654e-02
-1.021e-01,-1.036e+00,-1.539e+00,3.686e+00,2.587e-01,5.445e-02,1.425e-01,1.654e-02
-1.020e-01,-1.039e+00,-1.539e+00,3.688e+00,2.587e-01,5.445e-02,1.425e-01,1.653e-02
-1.019e-01,-1.041e+00,-1.539e+00,3.689e+00,2.587e-01,5.445e-02,1.425e-01,1.653e-02
-1.018e-01,-1.044e+00,-1.538e+00,3.691e+00,2.587e-01,5.445e-02,1.425e-01,1.652e-02
-1.017e-01,-1.046e+00,-1.538e+00,3.692e+00,2.587e-01,5.445e-02,1.425e-01,1.652e-02
-1.017e-01,-1.049e+00,-1.537e+00,3.694e+00,2.587e-01,5.445e-02,1.425e-01,1.651e-02
-1.016e-01,-1.052e+00,-1.537e+00,3.695e+00,2.587e-01,5.445e-02,1.425e-01,1.650e-02
-1.015e-01,-1.054e+00,-1.536e+00,3.696e+00,2.528e-01,5.963e-02,1.445e-01,1.650e-02
-1.014e-01,-1.057e+00,-1.536e+00,3.698e+00,1.994e-01,-4.388e-02,1.471e-01,1.649e-02
-1.013e-01,-1.059e+00,-1.536e+00,3.699e+00,1.994e-01,-4.388e-02,1.471e-01,1.648e-02
-1.012e-01,-1.061e+00,-1.536e+00,3.701e+00,1.994e-01,-4.388e-02,1.471e-01,1.647e-02
-1.012e-01,-1.063e+00,-1.536e+00,3.702e+00,1.994e-01,-4.388e-02,1.471e-01,1.646e-02
-1.011e-01,-1.065e+00,-1.537e+00,3.704e+00,1.994e-01,-4.388e-02,1.471e-01,1.646e-02
-1.010e-01,-1.067e+00,-1.537e+00,3.705e+00,1.994e-01,-4.388e-02,1.471e-01,1.645e-02
-1.010e-01,-1.069e+00,-1.538e+00,3.707e+00,2.676e-01,4.928e-02,1.143e-01,1.645e-02
-1.009e-01,-1.072e+00,-1.538e+00,3.708e+00,2.676e-01,4.928e-02,1.143e-01,1.645e-02
-1.008e-01,-1.074e+00,-1.538e+00,3.709e+00,2.676e-01,4.928e-02,1.143e-01,1.644e-02
-1.007e-01,-1.077e+00,-1.538e+00,3.710e+00,2.498e-01,2.340e-02,1.445e-01,1.644e-02
-1.006e-01,-1.079e+00,-1.537e+00,3.712e+00,2.498e-01,2.340e-02,1.445e-01,1.644e-02
-1.006e-01,-1.082e+00,-1.537e+00,3.713e+00,2.498e-01,2.340e-02,1.445e-01,1.643e-02
-1.005e-01,-1.084e+00,-1.537e+00,3.714e+00,2.528e-01,5.445e-02,1.404e-01,1.643e-02
-1.004e-01,-1.087e+00,-1.537e+00,3.716e+00,2.528e-01,5.445e-02,1.404e-01,1.642e-02
-1.003e-01,-1.089e+00,-1.536e+00,3.717e+00,2.528e-01,5.445e-02,1.404e-01,1.642e-02
-1.002e-01,-1.092e+00,-1.536e+00,3.719e+00,2.528e-01,5.445e-02,1.404e-01,1.641e-02
-1.001e-01,-1.094e+00,-1.535e+00,3.720e+00,2.528e-01,5.445e-02,1.404e-01,1.641e-02
-1.000e-01,-1.097e+00,-1.535e+00,3.721e+00,1.609e-01,-2.478e-03,1.485e-01,1.640e-02
-9.995e-02,-1.099e+00,-1.534e+00,3.723e+00,1.609e-01,-2.478e-03,1.485e-01,1.639e-02
-9.988e-02,-1.101e+00,-1.534e+00,3.724e+00,1.609e-01,-2.478e-03,1.485e-01,1.638e-02
-9.982e-02,-1.102e+00,-1.534e+00,3.726e+00,1.609e-01,-2.478e-03,1.485e-01,1.638e-02
-9.976e-02,-1.104e+00,-1.534e+00,3.727e+00,1.609e-01,-2.478e-03,1.485e-01,1.637e-02
-9.970e-02,-1.106e+00,-1.534e+00,3.729e+00,1.609e-01,-2.478e-03,1.485e-01,1.636e-02
-9.964e-02,-1.107e+00,-1.534e+00,3.730e+00,1.609e-01,-2.478e-03,1.485e-01,1.636e-02
-9.958e-02,-1.109e+00,-1.534e+00,3.732e+00,1.609e-01,-2.478e-03,1.485e-01,1.635e-02
-9.952e-02,-1.111e+00,-1.534e+00,3.733e+00,2.795e-01,5.445e-02,1.136e-01,1.635e-02
-9.945e-02,-1.113e+00,-1.534e+00,3.734e+00,2.795e-01,5.445e-02,1.136e-01,1.634e-02
-9.936e-02,-1.115e+00,-1.534e+00,3.736e+00,2.676e-01,2.340e-02,1.090e-01,1.633e-02
-9.926e-02,-1.118e+00,-1.534e+00,3.737e+00,2.646e-01,1.476e-01,1.264e-01,1.633e-02
-9.917e-02,-1.120e+00,-1.534e+00,3.738e+00,2.646e-01,1.476e-01,1.264e-01,1.632e-02
-9.907e-02,-1.123e+00,-1.533e+00,3.739e+00,2.646e-01,1.476e-01,1.264e-01,1.631e-02
-9.898e-02,-1.125e+00,-1.533e+00,3.740e+00,2.646e-01,1.476e-01,1.264e-01,1.630e-02
-9.888e-02,-1.128e+00,-1.532e+00,3.742e+00,2.646e-01,1.476e-01,1.264e-01,1.629e-02
-9.878e-02,-1.130e+00,-1.531e+00,3.743e+00,2.646e-01,1.476e-01,1.264e-01,1.628e-02
-9.868e-02,-1.133e+00,-1.530e+00,3.744e+00,2.646e-01,1.476e-01,1.264e-01,1.626e-02
-9.857e-02,-1.136e+00,-1.530e+00,3.746e+00,2.646e-01,1.476e-01,1.264e-01,1.624e-02
-9.847e-02,-1.138e+00,-1.529e+00,3.747e+00,1.846e-01,-4.906e-02,1.465e-01,1.623e-02
-9.837e-02,-1.140e+00,-1.529e+00,3.748e+00,1.549e-01,-8.011e-02,1.485e-01,1.621e-02
-9.829e-02,-1.142e+00,-1.529e+00,3.750e+00,1.549e-01,-8.011e-02,1.485e-01,1.620e-02
-9.823e-02,-1.144e+00,-1.530e+00,3.751e+00,1.549e-01,-8.011e-02,1.485e-01,1.618e-02
-9.816e-02,-1.145e+00,-1.530e+00,3.753e+00,1.549e-01,-8.011e-02,1.485e-01,1.618e-02
-9.810e-02,-1.147e+00,-1.531e+00,3.754e+00,1.549e-01,-8.011e-02,1.485e-01,1.617e-02
-9.804e-02,-1.149e+00,-1.532e+00,3.756e+00,1.549e-01,-8.011e-02,1.485e-01,1.616e-02
-9.798e-02,-1.150e+00,-1.533e+00,3.757e+00,1.549e-01,-8.011e-02,1.485e-01,1.616e-02
-9.792e-02,-1.152e+00,-1.534e+00,3.759e+00,1.549e-01,-8.011e-02,1.485e-01,1.615e-02
-9.786e-02,-1.153e+00,-1.534e+00,3.760e+00,2.676e-01,-6.458e-02,1.056e-01,1.615e-02
-9.779e-02,-1.155e+00,-1.535e+00,3.761e+00,2.676e-01,-6.458e-02,1.056e-01,1.615e-02
-9.770e-02,-1.158e+00,-1.535e+00,3.762e+00,2.676e-01,-6.458e-02,1.056e-01,1.615e-02
-9.761e-02,-1.160e+00,-1.536e+00,3.763e+00,2.706e-01,4.928e-02,1.170e-01,1.615e-02
-9.752e-02,-1.163e+00,-1.536e+00,3.764e+00,2.706e-01,4.928e-02,1.170e-01,1.615e-02
-9.743e-02,-1.165e+00,-1.536e+00,3.766e+00,2.706e-01,4.928e-02,1.170e-01,1.615e-02
-9.734e-02,-1.168e+00,-1.536e+00,3.767e+00,2.557e-01,5.445e-02,1.331e-01,1.615e-02
-9.725e-02,-1.171e+00,-1.535e+00,3.768e+00,2.557e-01,5.445e-02,1.331e-01,1.616e-02
-9.715e-02,-1.173e+00,-1.535e+00,3.769e+00,2.557e-01,5.445e-02,1.331e-01,1.616e-02
-9.706e-02,-1.176e+00,-1.534e+00,3.771e+00,2.557e-01,5.445e-02,1.331e-01,1.616e-02
-9.697e-02,-1.178e+00,-1.534e+00,3.772e+00,2.557e-01,5.445e-02,1.331e-01,1.616e-02
-9.687e-02,-1.181e+00,-1.533e+00,3.773e+00,1.253e-01,-1.283e-02,1.485e-01,1.616e-02
-9.680e-02,-1.183e+00,-1.533e+00,3.775e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.674e-02,-1.184e+00,-1.533e+00,3.776e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.669e-02,-1.186e+00,-1.533e+00,3.778e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.664e-02,-1.187e+00,-1.533e+00,3.779e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.659e-02,-1.188e+00,-1.533e+00,3.781e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.655e-02,-1.190e+00,-1.534e+00,3.782e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.650e-02,-1.191e+00,-1.534e+00,3.784e+00,1.253e-01,-1.283e-02,1.485e-01,1.615e-02
-9.645e-02,-1.192e+00,-1.534e+00,3.785e+00,2.646e-01,-2.318e-02,9.623e-02,1.615e-02
-9.639e-02,-1.194e+00,-1.534e+00,3.786e+00,2.646e-01,-2.318e-02,9.623e-02,1.615e-02
-9.630e-02,-1.196e+00,-1.534e+00,3.787e+00,2.646e-01,-2.318e-02,9.623e-02,1.615e-02
-9.621e-02,-1.199e+00,-1.534e+00,3.788e+00,2.646e-01,-3.871e-02,1.002e-01,1.615e-02
-9.611e-02,-1.201e+00,-1.534e+00,3.789e+00,2.528e-01,1.114e-01,1.445e-01,1.615e-02
-9.602e-02,-1.204e+00,-1.534e+00,3.791e+00,2.528e-01,1.114e-01,1.445e-01,1.616e-02
-9.592e-02,-1.207e+00,-1.533e+00,3.792e+00,2.528e-01,1.114e-01,1.445e-01,1.616e-02
-9.583e-02,-1.209e+00,-1.532e+00,3.794e+00,2.528e-01,1.114e-01,1.445e-01,1.616e-02
-9.573e-02,-1.212e+00,-1.531e+00,3.795e+00,2.528e-01,1.114e-01,1.445e-01,1.616e-02
-9.563e-02,-1.214e+00,-1.531e+00,3.796e+00,2.528e-01,1.114e-01,1.445e-01,1.615e-02
-9.553e-02,-1.217e+00,-1.530e+00,3.798e+00,2.528e-01,1.114e-01,1.445e-01,1.615e-02
-9.542e-02,-1.219e+00,-1.529e+00,3.799e+00,2.528e-01,1.114e-01,1.445e-01,1.614e-02
-9.531e-02,-1.222e+00,-1.528e+00,3.801e+00,1.549e-01,1.822e-02,1.491e-01,1.613e-02
-9.522e-02,-1.224e+00,-1.527e+00,3.802e+00,2.202e-01,4.410e-02,1.471e-01,1.612e-02
-9.513e-02,-1.226e+00,-1.527e+00,3.804e+00,2.202e-01,4.410e-02,1.471e-01,1.611e-02
-9.504e-02,-1.228e+00,-1.526e+00,3.805e+00,2.202e-01,4.410e-02,1.471e-01,1.609e-02
-9.494e-02,-1.230e+00,-1.526e+00,3.807e+00,2.202e-01,4.410e-02,1.471e-01,1.608e-02
-9.484e-02,-1.232e+00,-1.525e+00,3.808e+00,2.202e-01,4.410e-02,1.471e-01,1.607e-02
-9.474e-02,-1.235e+00,-1.525e+00,3.810e+00,2.202e-01,4.410e-02,1.471e-01,1.605e-02
-9.464e-02,-1.237e+00,-1.524e+00,3.811e+00,2.202e-01,4.410e-02,1.471e-01,1.604e-02
-9.454e-02,-1.239e+00,-1.524e+00,3.813e+00,2.676e-01,-6.458e-02,1.069e-01,1.602e-02
-9.442e-02,-1.241e+00,-1.524e+00,3.814e+00,2.439e-01,5.963e-02,1.445e-01,1.600e-02
-9.431e-02,-1.244e+00,-1.523e+00,3.815e+00,2.439e-01,5.963e-02,1.445e-01,1.598e-02
-9.419e-02,-1.246e+00,-1.523e+00,3.817e+00,2.439e-01,5.963e-02,1.445e-01,1.596e-02
-9.407e-02,-1.249e+00,-1.522e+00,3.818e+00,2.498e-01,1.166e-01,1.371e-01,1.594e-02
-9.395e-02,-1.251e+00,-1.522e+00,3.819e+00,2.498e-01,1.166e-01,1.371e-01,1.592e-02
-9.383e-02,-1.254e+00,-1.521e+00,3.821e+00,2.498e-01,1.166e-01,1.371e-01,1.590e-02
-9.370e-02,-1.256e+00,-1.520e+00,3.822e+00,2.498e-01,1.166e-01,1.371e-01,1.587e-02
-9.357e-02,-1.259e+00,-1.518e+00,3.823e+00,2.498e-01,1.166e-01,1.371e-01,1.584e-02
-9.344e-02,-1.261e+00,-1.517e+00,3.825e+00,1.342e-01,9.586e-02,1.471e-01,1.581e-02
-9.333e-02,-1.263e+00,-1.516e+00,3.826e+00,1.342e-01,9.586e-02,1.471e-01,1.579e-02
-9.325e-02,-1.265e+00,-1.515e+00,3.828e+00,1.342e-01,9.586e-02,1.471e-01,1.576e-02
-9.317e-02,-1.266e+00,-1.514e+00,3.829e+00,2.083e-01,-6.976e-02,1.451e-01,1.574e-02
-9.308e-02,-1.268e+00,-1.514e+00,3.831e+00,2.291e-01,-1.163e-01,1.451e-01,1.572e-02
-9.296e-02,-1.270e+00,-1.515e+00,3.832e+00,2.291e-01,-1.163e-01,1.451e-01,1.569e-02
-9.284e-02,-1.272e+00,-1.516e+00,3.834e+00,1.816e-01,7.873e-03,1.471e-01,1.565e-02
-9.272e-02,-1.274e+00,-1.516e+00,3.835e+00,1.816e-01,7.873e-03,1.471e-01,1.563e-02
-9.262e-02,-1.276e+00,-1.516e+00,3.837e+00,1.816e-01,7.873e-03,1.471e-01,1.560e-02
-9.252e-02,-1.278e+00,-1.516e+00,3.838e+00,2.676e-01,-1.800e-02,1.150e-01,1.558e-02
-9.240e-02,-1.280e+00,-1.516e+00,3.839e+00,2.676e-01,-1.800e-02,1.150e-01,1.555e-02
-9.226e-02,-1.282e+00,-1.516e+00,3.840e+00,2.617e-01,1.822e-02,1.210e-01,1.552e-02
-9.212e-02,-1.285e+00,-1.516e+00,3.842e+00,2.617e-01,1.822e-02,1.210e-01,1.548e-02
-9.198e-02,-1.288e+00,-1.516e+00,3.843e+00,2.765e-01,1.166e-01,1.311e-01,1.545e-02
-9.184e-02,-1.290e+00,-1.516e+00,3.844e+00,2.765e-01,1.166e-01,1.311e-01,1.542e-02
-9.169e-02,-1.293e+00,-1.516e+00,3.845e+00,2.765e-01,1.166e-01,1.311e-01,1.538e-02
-9.155e-02,-1.296e+00,-1.516e+00,3.847e+00,2.765e-01,1.166e-01,1.311e-01,1.535e-02
-9.140e-02,-1.298e+00,-1.515e+00,3.848e+00,2.765e-01,1.166e-01,1.311e-01,1.532e-02
-9.126e-02,-1.301e+00,-1.515e+00,3.849e+00,2.765e-01,1.166e-01,1.311e-01,1.528e-02
-9.111e-02,-1.303e+00,-1.515e+00,3.851e+00,1.609e-01,1.305e-02,1.471e-01,1.525e-02
-9.099e-02,-1.306e+00,-1.515e+00,3.852e+00,2.113e-01,-6.976e-02,1.458e-01,1.522e-02
-9.088e-02,-1.308e+00,-1.515e+00,3.854e+00,1.638e-01,4.928e-02,1.491e-01,1.520e-02
-9.077e-02,-1.310e+00,-1.515e+00,3.855e+00,1.638e-01,4.928e-02,1.491e-01,1.517e-02
-9.068e-02,-1.311e+00,-1.515e+00,3.857e+00,2.113e-01,-6.976e-02,1.458e-01,1.515e-02
-9.057e-02,-1.313e+00,-1.515e+00,3.858e+00,2.113e-01,-6.976e-02,1.458e-01,1.513e-02
-9.046e-02,-1.315e+00,-1.515e+00,3.859e+00,1.638e-01,4.928e-02,1.491e-01,1.510e-02
-9.035e-02,-1.317e+00,-1.515e+00,3.861e+00,1.638e-01,4.928e-02,1.491e-01,1.508e-02
-9.026e-02,-1.319e+00,-1.515e+00,3.862e+00,1.638e-01,4.928e-02,1.491e-01,1.506e-02
-9.016e-02,-1.320e+00,-1.515e+00,3.864e+00,2.646e-01,-5.941e-02,1.203e-01,1.504e-02
-9.005e-02,-1.322e+00,-1.515e+00,3.865e+00,2.350e-01,-4.906e-02,1.438e-01,1.501e-02
-8.992e-02,-1.325e+00,-1.515e+00,3.867e+00,2.291e-01,-1.800e-02,1.471e-01,1.499e-02
-8.979e-02,-1.327e+00,-1.515e+00,3.868e+00,2.350e-01,9.068e-02,1.465e-01,1.496e-02
-8.966e-02,-1.329e+00,-1.515e+00,3.869e+00,2.350e-01,9.068e-02,1.465e-01,1.493e-02
-8.953e-02,-1.332e+00,-1.514e+00,3.871e+00,2.291e-01,-1.800e-02,1.471e-01,1.491e-02
-8.939e-02,-1.334e+00,-1.514e+00,3.872e+00,2.291e-01,-1.800e-02,1.471e-01,1.488e-02
-8.926e-02,-1.336e+00,-1.514e+00,3.874e+00,2.291e-01,-1.800e-02,1.471e-01,1.485e-02
-8.913e-02,-1.339e+00,-1.514e+00,3.875e+00,2.291e-01,-1.800e-02,1.471e-01,1.482e-02
-8.900e-02,-1.341e+00,-1.514e+00,3.877e+00,2.291e-01,-1.800e-02,1.471e-01,1.479e-02
-8.887e-02,-1.343e+00,-1.514e+00,3.878e+00,2.142e-01,-7.493e-02,1.451e-01,1.477e-02
-8.874e-02,-1.346e+00,-1.515e+00,3.880e+00,2.142e-01,-7.493e-02,1.451e-01,1.474e-02
-8.862e-02,-1.348e+00,-1.515e+00,3.881e+00,1.757e-01,5.445e-02,1.471e-01,1.472e-02
-8.851e-02,-1.350e+00,-1.515e+00,3.883e+00,1.757e-01,5.445e-02,1.471e-01,1.470e-02
-8.841e-02,-1.352e+00,-1.515e+00,3.884e+00,1.757e-01,5.445e-02,1.471e-01,1.468e-02
-8.831e-02,-1.353e+00,-1.515e+00,3.886e+00,2.142e-01,-7.493e-02,1.451e-01,1.466e-02
-8.820e-02,-1.355e+00,-1.515e+00,3.887e+00,2.142e-01,-7.493e-02,1.451e-01,1.464e-02
-8.809e-02,-1.357e+00,-1.515e+00,3.889e+00,1.757e-01,5.445e-02,1.471e-01,1.462e-02
-8.798e-02,-1.359e+00,-1.515e+00,3.890e+00,1.757e-01,5.445e-02,1.471e-01,1.461e-02
-8.788e-02,-1.361e+00,-1.515e+00,3.891e+00,2.617e-01,-3.871e-02,1.157e-01,1.459e-02
-8.776e-02,-1.363e+00,-1.515e+00,3.893e+00,2.142e-01,3.893e-02,1.485e-01,1.457e-02
-8.763e-02,-1.365e+00,-1.515e+00,3.894e+00,2.261e-01,-1.060e-01,1.451e-01,1.455e-02
-8.750e-02,-1.368e+00,-1.515e+00,3.896e+00,2.142e-01,3.893e-02,1.485e-01,1.453e-02
-8.738e-02,-1.370e+00,-1.515e+00,3.897e+00,2.142e-01,3.893e-02,1.485e-01,1.451e-02
-8.726e-02,-1.372e+00,-1.515e+00,3.899e+00,2.142e-01,3.893e-02,1.485e-01,1.449e-02
-8.714e-02,-1.374e+00,-1.515e+00,3.900e+00,2.261e-01,-1.060e-01,1.451e-01,1.447e-02
-8.702e-02,-1.376e+00,-1.515e+00,3.901e+00,2.142e-01,3.893e-02,1.485e-01,1.445e-02
-8.690e-02,-1.379e+00,-1.515e+00,3.903e+00,2.142e-01,3.893e-02,1.485e-01,1.443e-02
-8.678e-02,-1.381e+00,-1.515e+00,3.904e+00,2.202e-01,1.321e-01,1.471e-01,1.442e-02
-8.665e-02,-1.383e+00,-1.514e+00,3.906e+00,2.172e-01,-6.458e-02,1.471e-01,1.440e-02
-8.653e-02,-1.385e+00,-1.514e+00,3.907e+00,2.083e-01,-7.493e-02,1.471e-01,1.438e-02
-8.641e-02,-1.387e+00,-1.514e+00,3.909e+00,2.083e-01,-7.493e-02,1.471e-01,1.436e-02
-8.629e-02,-1.389e+00,-1.515e+00,3.910e+00,1.520e-01,6.480e-02,1.498e-01,1.434e-02
-8.619e-02,-1.391e+00,-1.515e+00,3.912e+00,1.520e-01,6.480e-02,1.498e-01,1.433e-02
-8.610e-02,-1.393e+00,-1.515e+00,3.913e+00,2.083e-01,-7.493e-02,1.471e-01,1.432e-02
-8.599e-02,-1.395e+00,-1.515e+00,3.915e+00,2.083e-01,-7.493e-02,1.471e-01,1.430e-02
-8.588e-02,-1.397e+00,-1.515e+00,3.916e+00,1.520e-01,6.480e-02,1.498e-01,1.429e-02
-8.578e-02,-1.398e+00,-1.515e+00,3.918e+00,2.587e-01,1.166e-01,1.244e-01,1.428e-02
-8.567e-02,-1.401e+00,-1.515e+00,3.919e+00,2.528e-01,1.373e-01,1.438e-01,1.426e-02
-8.554e-02,-1.403e+00,-1.514e+00,3.920e+00,2.676e-01,1.305e-02,1.277e-01,1.425e-02
-8.539e-02,-1.405e+00,-1.513e+00,3.922e+00,2.439e-01,6.480e-02,1.451e-01,1.423e-02
-8.525e-02,-1.408e+00,-1.513e+00,3.923e+00,2.439e-01,6.480e-02,1.451e-01,1.421e-02
-8.510e-02,-1.410e+00,-1.512e+00,3.925e+00,2.439e-01,6.480e-02,1.451e-01,1.418e-02
-8.496e-02,-1.413e+00,-1.512e+00,3.926e+00,2.439e-01,6.480e-02,1.451e-01,1.416e-02
-8.481e-02,-1.415e+00,-1.511e+00,3.928e+00,2.439e-01,6.480e-02,1.451e-01,1.414e-02
-8.467e-02,-1.418e+00,-1.511e+00,3.929e+00,2.528e-01,-3.353e-02,1.411e-01,1.412e-02
-8.452e-02,-1.420e+00,-1.510e+00,3.930e+00,2.528e-01,-3.353e-02,1.411e-01,1.409e-02
-8.436e-02,-1.423e+00,-1.510e+00,3.932e+00,2.528e-01,-3.353e-02,1.411e-01,1.406e-02
-8.421e-02,-1.425e+00,-1.511e+00,3.933e+00,1.905e-01,-7.653e-03,1.458e-01,1.404e-02
-8.408e-02,-1.428e+00,-1.511e+00,3.935e+00,1.905e-01,-7.653e-03,1.458e-01,1.402e-02
-8.396e-02,-1.430e+00,-1.511e+00,3.936e+00,1.905e-01,-7.653e-03,1.458e-01,1.400e-02
-8.384e-02,-1.431e+00,-1.511e+00,3.938e+00,1.905e-01,-7.653e-03,1.458e-01,1.398e-02
-8.373e-02,-1.433e+00,-1.511e+00,3.939e+00,1.905e-01,-7.653e-03,1.458e-01,1.397e-02
-8.361e-02,-1.435e+00,-1.511e+00,3.940e+00,1.935e-01,-1.283e-02,1.451e-01,1.395e-02
-8.350e-02,-1.437e+00,-1.511e+00,3.942e+00,1.935e-01,-1.283e-02,1.451e-01,1.394e-02
-8.338e-02,-1.439e+00,-1.512e+00,3.943e+00,2.617e-01,6.998e-02,1.364e-01,1.392e-02
-8.325e-02,-1.441e+00,-1.511e+00,3.945e+00,2.617e-01,6.998e-02,1.364e-01,1.391e-02
-8.310e-02,-1.444e+00,-1.511e+00,3.946e+00,2.617e-01,6.998e-02,1.364e-01,1.389e-02
-8.295e-02,-1.446e+00,-1.511e+00,3.947e+00,2.142e-01,-2.835e-02,1.471e-01,1.387e-02
-8.281e-02,-1.449e+00,-1.510e+00,3.949e+00,2.142e-01,-2.835e-02,1.471e-01,1.385e-02
-8.267e-02,-1.451e+00,-1.511e+00,3.950e+00,2.142e-01,-2.835e-02,1.471e-01,1.383e-02
-8.254e-02,-1.453e+00,-1.511e+00,3.952e+00,2.202e-01,-1.008e-01,1.465e-01,1.382e-02
-8.241e-02,-1.455e+00,-1.511e+00,3.953e+00,2.202e-01,-1.008e-01,1.465e-01,1.380e-02
-8.228e-02,-1.458e+00,-1.512e+00,3.955e+00,2.202e-01,-1.008e-01,1.465e-01,1.379e-02
-8.216e-02,-1.460e+00,-1.513e+00,3.956e+00,2.202e-01,-1.008e-01,1.465e-01,1.378e-02
-8.203e-02,-1.462e+00,-1.514e+00,3.958e+00,2.202e-01,-1.008e-01,1.465e-01,1.377e-02
-8.191e-02,-1.464e+00,-1.515e+00,3.959e+00,1.935e-01,-1.800e-02,1.485e-01,1.376e-02
-8.179e-02,-1.466e+00,-1.516e+00,3.961e+00,1.460e-01,4.928e-02,1.471e-01,1.376e-02
-8.169e-02,-1.468e+00,-1.516e+00,3.962e+00,1.460e-01,4.928e-02,1.471e-01,1.376e-02
-8.161e-02,-1.470e+00,-1.516e+00,3.964e+00,1.460e-01,4.928e-02,1.471e-01,1.376e-02
-8.152e-02,-1.471e+00,-1.515e+00,3.965e+00,1.342e-01,9.586e-02,1.485e-01,1.376e-02
-8.145e-02,-1.472e+00,-1.515e+00,3.967e+00,2.231e-01,-9.046e-02,1.451e-01,1.375e-02
-8.135e-02,-1.474e+00,-1.514e+00,3.968e+00,2.231e-01,-9.046e-02,1.451e-01,1.375e-02
-8.123e-02,-1.476e+00,-1.515e+00,3.970e+00,2.587e-01,8.551e-02,1.364e-01,1.375e-02
-8.110e-02,-1.479e+00,-1.515e+00,3.971e+00,2.587e-01,8.551e-02,1.364e-01,1.375e-02
-8.096e-02,-1.481e+00,-1.515e+00,3.972e+00,2.587e-01,8.551e-02,1.364e-01,1.374e-02
-8.082e-02,-1.484e+00,-1.514e+00,3.974e+00,2.587e-01,-7.653e-03,1.331e-01,1.374e-02
-8.067e-02,-1.486e+00,-1.514e+00,3.975e+00,2.024e-01,-1.008e-01,1.465e-01,1.374e-02
-8.054e-02,-1.489e+00,-1.514e+00,3.976e+00,2.024e-01,-1.008e-01,1.465e-01,1.373e-02
-8.042e-02,-1.491e+00,-1.515e+00,3.978e+00,1.460e-01,8.551e-02,1.498e-01,1.373e-02
-8.032e-02,-1.493e+00,-1.515e+00,3.979e+00,1.460e-01,8.551e-02,1.498e-01,1.373e-02
-8.023e-02,-1.494e+00,-1.515e+00,3.981e+00,2.231e-01,-1.112e-01,1.465e-01,1.373e-02
-8.013e-02,-1.496e+00,-1.515e+00,3.982e+00,2.231e-01,-1.112e-01,1.465e-01,1.373e-02
-8.001e-02,-1.498e+00,-1.516e+00,3.984e+00,1.460e-01,8.551e-02,1.498e-01,1.374e-02
-7.991e-02,-1.500e+00,-1.516e+00,3.985e+00,1.460e-01,8.551e-02,1.498e-01,1.374e-02
-7.982e-02,-1.501e+00,-1.515e+00,3.987e+00,1.460e-01,8.551e-02,1.498e-01,1.374e-02
-7.974e-02,-1.503e+00,-1.515e+00,3.988e+00,2.231e-01,-1.112e-01,1.465e-01,1.374e-02
-7.964e-02,-1.505e+00,-1.515e+00,3.990e+00,2.231e-01,-1.112e-01,1.465e-01,1.374e-02
-7.952e-02,-1.507e+00,-1.515e+00,3.991e+00,4.224e-02,1.373e-01,1.498e-01,1.375e-02
-7.944e-02,-1.508e+00,-1.515e+00,3.993e+00,9.622e-03,1.217e-01,1.505e-01,1.375e-02
-7.941e-02,-1.509e+00,-1.514e+00,3.994e+00,1.104e-01,-2.478e-03,1.505e-01,1.375e-02
-7.937e-02,-1.510e+00,-1.514e+00,3.996e+00,2.202e-01,-2.318e-02,1.445e-01,1.375e-02
-7.929e-02,-1.511e+00,-1.514e+00,3.997e+00,2.202e-01,-2.318e-02,1.445e-01,1.375e-02
-7.917e-02,-1.513e+00,-1.514e+00,3.999e+00,2.202e-01,-2.318e-02,1.445e-01,1.375e-02
-7.905e-02,-1.515e+00,-1.514e+00,4.000e+00,2.202e-01,-2.318e-02,1.445e-01,1.375e-02
-7.893e-02,-1.517e+00,-1.514e+00,4.001e+00,2.202e-01,-2.318e-02,1.445e-01,1.376e-02
-7.880e-02,-1.520e+00,-1.514e+00,4.003e+00,2.202e-01,-2.318e-02,1.445e-01,1.376e-02
-7.868e-02,-1.522e+00,-1.515e+00,4.004e+00,2.202e-01,-2.318e-02,1.445e-01,1.376e-02
-7.856e-02,-1.524e+00,-1.515e+00,4.006e+00,2.291e-01,2.858e-02,1.445e-01,1.377e-02
-7.843e-02,-1.526e+00,-1.515e+00,4.007e+00,2.291e-01,2.858e-02,1.445e-01,1.378e-02
-7.830e-02,-1.528e+00,-1.515e+00,4.009e+00,1.015e-01,6.998e-02,1.478e-01,1.378e-02
-7.821e-02,-1.530e+00,-1.514e+00,4.010e+00,1.015e-01,6.998e-02,1.478e-01,1.379e-02
-7.814e-02,-1.531e+00,-1.514e+00,4.012e+00,1.015e-01,6.998e-02,1.478e-01,1.379e-02
-7.807e-02,-1.533e+00,-1.513e+00,4.013e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.801e-02,-1.534e+00,-1.512e+00,4.015e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.795e-02,-1.535e+00,-1.512e+00,4.016e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.789e-02,-1.536e+00,-1.511e+00,4.018e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.783e-02,-1.537e+00,-1.510e+00,4.019e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.777e-02,-1.538e+00,-1.510e+00,4.021e+00,1.015e-01,6.998e-02,1.478e-01,1.380e-02
-7.771e-02,-1.539e+00,-1.509e+00,4.022e+00,2.617e-01,2.340e-02,1.317e-01,1.379e-02
-7.760e-02,-1.540e+00,-1.508e+00,4.023e+00,2.617e-01,2.340e-02,1.317e-01,1.379e-02
-7.745e-02,-1.543e+00,-1.508e+00,4.025e+00,2.617e-01,2.340e-02,1.317e-01,1.379e-02
-7.729e-02,-1.545e+00,-1.508e+00,4.026e+00,2.557e-01,7.515e-02,1.384e-01,1.378e-02
-7.713e-02,-1.548e+00,-1.507e+00,4.027e+00,1.609e-01,-3.353e-02,1.498e-01,1.377e-02
-7.699e-02,-1.550e+00,-1.507e+00,4.029e+00,1.609e-01,-3.353e-02,1.498e-01,1.377e-02
-7.688e-02,-1.552e+00,-1.507e+00,4.030e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.678e-02,-1.553e+00,-1.508e+00,4.032e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.667e-02,-1.555e+00,-1.508e+00,4.033e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.657e-02,-1.557e+00,-1.508e+00,4.035e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.647e-02,-1.558e+00,-1.509e+00,4.036e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.637e-02,-1.560e+00,-1.509e+00,4.038e+00,1.609e-01,-3.353e-02,1.498e-01,1.376e-02
-7.627e-02,-1.561e+00,-1.509e+00,4.039e+00,1.549e-01,-1.283e-02,1.505e-01,1.376e-02
-7.617e-02,-1.563e+00,-1.510e+00,4.041e+00,1.549e-01,-1.283e-02,1.505e-01,1.376e-02
-7.608e-02,-1.565e+00,-1.510e+00,4.042e+00,1.549e-01,-1.283e-02,1.505e-01,1.376e-02
-7.598e-02,-1.566e+00,-1.510e+00,4.044e+00,1.549e-01,-1.283e-02,1.505e-01,1.376e-02
-7.589e-02,-1.568e+00,-1.510e+00,4.045e+00,1.549e-01,-1.283e-02,1.505e-01,1.377e-02
-7.579e-02,-1.569e+00,-1.510e+00,4.047e+00,5.707e-02,1.114e-01,1.485e-01,1.377e-02
-7.572e-02,-1.570e+00,-1.510e+00,4.048e+00,1.786e-01,7.873e-03,1.485e-01,1.377e-02
-7.565e-02,-1.572e+00,-1.509e+00,4.050e+00,1.786e-01,7.873e-03,1.485e-01,1.377e-02
-7.555e-02,-1.573e+00,-1.509e+00,4.051e+00,1.786e-01,7.873e-03,1.485e-01,1.378e-02
-7.544e-02,-1.575e+00,-1.509e+00,4.053e+00,1.786e-01,7.873e-03,1.485e-01,1.378e-02
-7.533e-02,-1.577e+00,-1.509e+00,4.054e+00,1.786e-01,7.873e-03,1.485e-01,1.378e-02
-7.522e-02,-1.579e+00,-1.509e+00,4.056e+00,1.816e-01,-7.653e-03,1.491e-01,1.379e-02
-7.511e-02,-1.580e+00,-1.509e+00,4.057e+00,1.816e-01,-7.653e-03,1.491e-01,1.379e-02
-7.499e-02,-1.582e+00,-1.509e+00,4.059e+00,1.816e-01,-7.653e-03,1.491e-01,1.380e-02
-7.488e-02,-1.584e+00,-1.509e+00,4.060e+00,1.816e-01,-7.653e-03,1.491e-01,1.380e-02
-7.477e-02,-1.586e+00,-1.509e+00,4.062e+00,1.816e-01,-7.653e-03,1.491e-01,1.381e-02
-7.466e-02,-1.588e+00,-1.509e+00,4.063e+00,1.816e-01,-7.653e-03,1.491e-01,1.381e-02
-7.454e-02,-1.589e+00,-1.509e+00,4.065e+00,9.858e-02,1.822e-02,1.498e-01,1.382e-02
-7.445e-02,-1.591e+00,-1.509e+00,4.066e+00,9.858e-02,1.822e-02,1.498e-01,1.382e-02
-7.438e-02,-1.592e+00,-1.509e+00,4.068e+00,9.858e-02,1.822e-02,1.498e-01,1.383e-02
-7.432e-02,-1.593e+00,-1.509e+00,4.069e+00,9.858e-02,1.822e-02,1.498e-01,1.383e-02
-7.426e-02,-1.594e+00,-1.509e+00,4.071e+00,9.858e-02,1.822e-02,1.498e-01,1.383e-02
-7.420e-02,-1.595e+00,-1.508e+00,4.072e+00,9.858e-02,1.822e-02,1.498e-01,1.384e-02
-7.413e-02,-1.596e+00,-1.508e+00,4.074e+00,4.817e-02,1.114e-01,1.491e-01,1.384e-02
-7.408e-02,-1.597e+00,-1.508e+00,4.075e+00,2.617e-01,2.340e-02,1.331e-01,1.384e-02
-7.399e-02,-1.598e+00,-1.507e+00,4.077e+00,2.617e-01,2.340e-02,1.331e-01,1.385e-02
-7.385e-02,-1.601e+00,-1.507e+00,4.078e+00,2.617e-01,2.340e-02,1.331e-01,1.385e-02
-7.368e-02,-1.603e+00,-1.506e+00,4.079e+00,2.617e-01,2.340e-02,1.331e-01,1.386e-02
-7.352e-02,-1.606e+00,-1.506e+00,4.081e+00,2.617e-01,2.340e-02,1.331e-01,1.387e-02
-7.335e-02,-1.608e+00,-1.506e+00,4.082e+00,2.617e-01,2.340e-02,1.331e-01,1.387e-02
-7.318e-02,-1.611e+00,-1.506e+00,4.083e+00,9.858e-02,1.822e-02,1.512e-01,1.388e-02
-7.305e-02,-1.613e+00,-1.506e+00,4.085e+00,1.638e-01,-9.046e-02,1.485e-01,1.388e-02
-7.295e-02,-1.614e+00,-1.506e+00,4.086e+00,1.638e-01,-9.046e-02,1.485e-01,1.389e-02
-7.285e-02,-1.616e+00,-1.507e+00,4.088e+00,1.638e-01,-9.046e-02,1.485e-01,1.389e-02
-7.274e-02,-1.618e+00,-1.507e+00,4.089e+00,1.638e-01,-9.046e-02,1.485e-01,1.390e-02
-7.264e-02,-1.619e+00,-1.508e+00,4.091e+00,1.638e-01,-9.046e-02,1.485e-01,1.391e-02
-7.254e-02,-1.621e+00,-1.509e+00,4.092e+00,1.638e-01,-9.046e-02,1.485e-01,1.392e-02
-7.244e-02,-1.623e+00,-1.510e+00,4.094e+00,1.638e-01,-9.046e-02,1.485e-01,1.394e-02
-7.234e-02,-1.624e+00,-1.511e+00,4.095e+00,1.638e-01,-9.046e-02,1.485e-01,1.395e-02
-7.224e-02,-1.626e+00,-1.512e+00,4.097e+00,1.638e-01,-9.046e-02,1.485e-01,1.397e-02
-7.214e-02,-1.627e+00,-1.513e+00,4.098e+00,1.638e-01,-9.046e-02,1.485e-01,1.399e-02
-7.205e-02,-1.629e+00,-1.514e+00,4.100e+00,1.875e-01,-9.046e-02,1.491e-01,1.401e-02
-7.195e-02,-1.631e+00,-1.515e+00,4.101e+00,1.253e-01,-2.478e-03,1.512e-01,1.403e-02
-7.186e-02,-1.632e+00,-1.515e+00,4.103e+00,1.015e-01,4.410e-02,1.505e-01,1.405e-02
-7.179e-02,-1.634e+00,-1.515e+00,4.104e+00,1.015e-01,4.410e-02,1.505e-01,1.407e-02
-7.173e-02,-1.635e+00,-1.515e+00,4.106e+00,1.253e-01,-2.478e-03,1.512e-01,1.409e-02
-7.167e-02,-1.636e+00,-1.515e+00,4.107e+00,1.253e-01,-2.478e-03,1.512e-01,1.410e-02
-7.160e-02,-1.637e+00,-1.515e+00,4.109e+00,1.253e-01,-2.478e-03,1.512e-01,1.412e-02
-7.153e-02,-1.638e+00,-1.515e+00,4.110e+00,1.253e-01,-2.478e-03,1.512e-01,1.414e-02
-7.146e-02,-1.640e+00,-1.515e+00,4.112e+00,1.253e-01,-2.478e-03,1.512e-01,1.416e-02
-7.139e-02,-1.641e+00,-1.515e+00,4.113e+00,1.253e-01,-2.478e-03,1.512e-01,1.418e-02
-7.132e-02,-1.642e+00,-1.515e+00,4.115e+00,1.253e-01,-2.478e-03,1.512e-01,1.420e-02
-7.125e-02,-1.643e+00,-1.515e+00,4.116e+00,1.253e-01,-2.478e-03,1.512e-01,1.422e-02
-7.118e-02,-1.645e+00,-1.515e+00,4.118e+00,1.253e-01,-2.478e-03,1.512e-01,1.424e-02
-7.111e-02,-1.646e+00,-1.515e+00,4.119e+00,1.253e-01,-2.478e-03,1.512e-01,1.426e-02
-7.104e-02,-1.647e+00,-1.515e+00,4.121e+00,1.253e-01,-2.478e-03,1.512e-01,1.428e-02
-7.097e-02,-1.648e+00,-1.515e+00,4.122e+00,1.520e-01,-1.112e-01,1.498e-01,1.430e-02
-7.089e-02,-1.650e+00,-1.515e+00,4.124e+00,9.562e-02,1.114e-01,1.525e-01,1.432e-02
-7.082e-02,-1.651e+00,-1.515e+00,4.125e+00,-8.171e-03,2.097e-01,1.512e-01,1.434e-02
-7.079e-02,-1.652e+00,-1.514e+00,4.127e+00,2.053e-01,3.893e-02,1.458e-01,1.435e-02
-7.073e-02,-1.653e+00,-1.513e+00,4.128e+00,2.053e-01,3.893e-02,1.458e-01,1.437e-02
-7.063e-02,-1.654e+00,-1.512e+00,4.130e+00,2.053e-01,3.893e-02,1.458e-01,1.439e-02
-7.051e-02,-1.656e+00,-1.512e+00,4.131e+00,2.053e-01,3.893e-02,1.458e-01,1.442e-02
-7.039e-02,-1.658e+00,-1.511e+00,4.133e+00,2.053e-01,3.893e-02,1.458e-01,1.445e-02
-7.027e-02,-1.660e+00,-1.511e+00,4.134e+00,2.053e-01,3.893e-02,1.458e-01,1.448e-02
-7.015e-02,-1.662e+00,-1.511e+00,4.135e+00,2.053e-01,3.893e-02,1.458e-01,1.451e-02
-7.002e-02,-1.665e+00,-1.510e+00,4.137e+00,2.053e-01,3.893e-02,1.458e-01,1.454e-02
-6.990e-02,-1.667e+00,-1.510e+00,4.138e+00,2.409e-01,3.375e-02,1.431e-01,1.457e-02
-6.976e-02,-1.669e+00,-1.510e+00,4.140e+00,2.409e-01,3.375e-02,1.431e-01,1.460e-02
-6.962e-02,-1.671e+00,-1.509e+00,4.141e+00,1.075e-01,-5.423e-02,1.518e-01,1.464e-02
-6.950e-02,-1.673e+00,-1.509e+00,4.143e+00,1.075e-01,-5.423e-02,1.518e-01,1.466e-02
-6.942e-02,-1.674e+00,-1.510e+00,4.144e+00,1.075e-01,-5.423e-02,1.518e-01,1.468e-02
-6.935e-02,-1.675e+00,-1.510e+00,4.146e+00,1.075e-01,-5.423e-02,1.518e-01,1.470e-02
-6.929e-02,-1.676e+00,-1.511e+00,4.147e+00,1.075e-01,-5.423e-02,1.518e-01,1.472e-02
-6.922e-02,-1.678e+00,-1.511e+00,4.149e+00,1.075e-01,-5.423e-02,1.518e-01,1.473e-02
-6.916e-02,-1.679e+00,-1.512e+00,4.150e+00,1.075e-01,-5.423e-02,1.518e-01,1.475e-02
-6.910e-02,-1.680e+00,-1.512e+00,4.152e+00,1.075e-01,-5.423e-02,1.518e-01,1.477e-02
-6.903e-02,-1.681e+00,-1.513e+00,4.153e+00,2.617e-01,1.822e-02,1.337e-01,1.479e-02
-6.893e-02,-1.683e+00,-1.513e+00,4.155e+00,2.617e-01,1.822e-02,1.337e-01,1.483e-02
-6.880e-02,-1.685e+00,-1.513e+00,4.156e+00,2.646e-01,7.515e-02,1.371e-01,1.487e-02
-6.865e-02,-1.687e+00,-1.513e+00,4.157e+00,2.646e-01,7.515e-02,1.371e-01,1.492e-02
-6.850e-02,-1.690e+00,-1.512e+00,4.159e+00,2.646e-01,7.515e-02,1.371e-01,1.498e-02
-6.835e-02,-1.693e+00,-1.512e+00,4.160e+00,1.520e-01,1.424e-01,1.498e-01,1.503e-02
-6.822e-02,-1.695e+00,-1.511e+00,4.162e+00,1.520e-01,1.424e-01,1.498e-01,1.507e-02
-6.812e-02,-1.696e+00,-1.510e+00,4.163e+00,1.520e-01,1.424e-01,1.498e-01,1.511e-02
-6.802e-02,-1.698e+00,-1.509e+00,4.165e+00,1.520e-01,1.424e-01,1.498e-01,1.513e-02
-6.792e-02,-1.700e+00,-1.507e+00,4.166e+00,1.520e-01,1.424e-01,1.498e-01,1.516e-02
-6.783e-02,-1.701e+00,-1.506e+00,4.168e+00,6.596e-02,9.586e-02,1.532e-01,1.519e-02
-6.775e-02,-1.702e+00,-1.504e+00,4.169e+00,6.596e-02,9.586e-02,1.532e-01,1.520e-02
-6.770e-02,-1.703e+00,-1.503e+00,4.171e+00,6.596e-02,9.586e-02,1.532e-01,1.521e-02
-6.765e-02,-1.704e+00,-1.502e+00,4.172e+00,6.596e-02,9.586e-02,1.532e-01,1.522e-02
-6.760e-02,-1.704e+00,-1.501e+00,4.174e+00,6.596e-02,9.586e-02,1.532e-01,1.523e-02
-6.755e-02,-1.705e+00,-1.501e+00,4.175e+00,6.596e-02,9.586e-02,1.532e-01,1.524e-02
-6.751e-02,-1.706e+00,-1.500e+00,4.177e+00,6.596e-02,9.586e-02,1.532e-01,1.525e-02
-6.746e-02,-1.706e+00,-1.499e+00,4.178e+00,6.596e-02,9.586e-02,1.532e-01,1.525e-02
-6.741e-02,-1.707e+00,-1.498e+00,4.180e+00,2.676e-01,2.340e-02,1.324e-01,1.526e-02
-6.730e-02,-1.709e+00,-1.497e+00,4.181e+00,2.676e-01,2.340e-02,1.324e-01,1.527e-02
-6.713e-02,-1.711e+00,-1.497e+00,4.183e+00,2.676e-01,2.340e-02,1.324e-01,1.529e-02
-6.694e-02,-1.713e+00,-1.497e+00,4.184e+00,2.172e-01,1.476e-01,1.465e-01,1.531e-02
-6.676e-02,-1.716e+00,-1.496e+00,4.185e+00,1.875e-01,1.424e-01,1.485e-01,1.533e-02
-6.660e-02,-1.718e+00,-1.495e+00,4.187e+00,1.875e-01,1.424e-01,1.485e-01,1.535e-02
-6.645e-02,-1.720e+00,-1.494e+00,4.188e+00,1.875e-01,1.424e-01,1.485e-01,1.536e-02
-6.631e-02,-1.722e+00,-1.492e+00,4.190e+00,1.875e-01,1.424e-01,1.485e-01,1.537e-02
-6.616e-02,-1.724e+00,-1.491e+00,4.191e+00,1.875e-01,1.424e-01,1.485e-01,1.538e-02
-6.600e-02,-1.726e+00,-1.489e+00,4.193e+00,1.935e-01,3.375e-02,1.465e-01,1.539e-02
-6.585e-02,-1.727e+00,-1.488e+00,4.194e+00,1.935e-01,3.375e-02,1.465e-01,1.540e-02
-6.569e-02,-1.729e+00,-1.488e+00,4.196e+00,1.549e-01,-2.835e-02,1.505e-01,1.540e-02
-6.554e-02,-1.731e+00,-1.488e+00,4.197e+00,1.549e-01,-2.835e-02,1.505e-01,1.541e-02
-6.541e-02,-1.733e+00,-1.488e+00,4.199e+00,7.189e-02,-3.353e-02,1.512e-01,1.541e-02
-6.531e-02,-1.734e+00,-1.488e+00,4.200e+00,7.189e-02,-3.353e-02,1.512e-01,1.541e-02
-6.523e-02,-1.735e+00,-1.488e+00,4.202e+00,7.189e-02,-3.353e-02,1.512e-01,1.542e-02
-6.517e-02,-1.736e+00,-1.489e+00,4.203e+00,7.189e-02,-3.353e-02,1.512e-01,1.542e-02
-6.511e-02,-1.736e+00,-1.489e+00,4.205e+00,7.189e-02,-3.353e-02,1.512e-01,1.542e-02
-6.505e-02,-1.737e+00,-1.489e+00,4.206e+00,2.172e-01,1.305e-02,1.438e-01,1.543e-02
-6.494e-02,-1.738e+00,-1.490e+00,4.208e+00,2.172e-01,1.305e-02,1.438e-01,1.544e-02
-6.479e-02,-1.740e+00,-1.489e+00,4.209e+00,2.172e-01,1.305e-02,1.438e-01,1.545e-02
-6.462e-02,-1.742e+00,-1.489e+00,4.211e+00,2.053e-01,-2.835e-02,1.445e-01,1.546e-02
-6.444e-02,-1.745e+00,-1.489e+00,4.212e+00,2.053e-01,-2.835e-02,1.445e-01,1.548e-02
-6.428e-02,-1.747e+00,-1.490e+00,4.213e+00,2.053e-01,-2.835e-02,1.445e-01,1.549e-02
-6.411e-02,-1.749e+00,-1.490e+00,4.215e+00,2.053e-01,-2.835e-02,1.445e-01,1.551e-02
-6.394e-02,-1.751e+00,-1.490e+00,4.216e+00,2.053e-01,-2.835e-02,1.445e-01,1.553e-02
-6.378e-02,-1.753e+00,-1.490e+00,4.218e+00,-1.707e-02,1.114e-01,1.532e-01,1.555e-02
-6.369e-02,-1.754e+00,-1.490e+00,4.219e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.367e-02,-1.754e+00,-1.489e+00,4.221e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.367e-02,-1.754e+00,-1.488e+00,4.222e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.367e-02,-1.754e+00,-1.487e+00,4.224e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.368e-02,-1.754e+00,-1.486e+00,4.225e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.369e-02,-1.754e+00,-1.485e+00,4.227e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.370e-02,-1.754e+00,-1.484e+00,4.228e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.371e-02,-1.754e+00,-1.483e+00,4.230e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.372e-02,-1.753e+00,-1.482e+00,4.232e+00,-1.114e-02,1.062e-01,1.518e-01,1.556e-02
-6.373e-02,-1.753e+00,-1.481e+00,4.233e+00,2.142e-01,5.445e-02,1.438e-01,1.556e-02
-6.366e-02,-1.754e+00,-1.480e+00,4.234e+00,2.528e-01,5.445e-02,1.411e-01,1.556e-02
-6.348e-02,-1.756e+00,-1.479e+00,4.236e+00,2.528e-01,5.445e-02,1.411e-01,1.556e-02
-6.327e-02,-1.758e+00,-1.479e+00,4.237e+00,2.528e-01,5.445e-02,1.411e-01,1.556e-02
-6.304e-02,-1.761e+00,-1.478e+00,4.239e+00,2.528e-01,5.445e-02,1.411e-01,1.556e-02
-6.280e-02,-1.763e+00,-1.478e+00,4.240e+00,2.528e-01,5.445e-02,1.411e-01,1.556e-02
-6.257e-02,-1.766e+00,-1.477e+00,4.242e+00,2.350e-01,-2.318e-02,1.411e-01,1.556e-02
-6.234e-02,-1.768e+00,-1.477e+00,4.243e+00,2.350e-01,-2.318e-02,1.411e-01,1.556e-02
-6.211e-02,-1.771e+00,-1.477e+00,4.244e+00,2.350e-01,-2.318e-02,1.411e-01,1.556e-02
-6.189e-02,-1.773e+00,-1.477e+00,4.246e+00,6.003e-02,1.217e-01,1.498e-01,1.556e-02
-6.174e-02,-1.775e+00,-1.477e+00,4.247e+00,6.003e-02,1.217e-01,1.498e-01,1.556e-02
-6.165e-02,-1.776e+00,-1.476e+00,4.249e+00,6.003e-02,1.217e-01,1.498e-01,1.556e-02
-6.159e-02,-1.776e+00,-1.475e+00,4.250e+00,6.003e-02,1.217e-01,1.498e-01,1.556e-02
-6.153e-02,-1.777e+00,-1.473e+00,4.252e+00,-2.003e-02,1.476e-01,1.498e-01,1.556e-02
-6.150e-02,-1.777e+00,-1.472e+00,4.253e+00,-2.003e-02,1.476e-01,1.498e-01,1.556e-02
-6.151e-02,-1.777e+00,-1.471e+00,4.255e+00,-2.003e-02,1.476e-01,1.498e-01,1.556e-02
-6.152e-02,-1.777e+00,-1.469e+00,4.256e+00,-2.003e-02,1.476e-01,1.498e-01,1.556e-02
-6.154e-02,-1.777e+00,-1.468e+00,4.258e+00,-2.003e-02,1.476e-01,1.498e-01,1.556e-02
-6.156e-02,-1.777e+00,-1.466e+00,4.259e+00,2.557e-01,9.068e-02,1.404e-01,1.557e-02
-6.146e-02,-1.778e+00,-1.465e+00,4.261e+00,2.617e-01,-1.112e-01,1.384e-01,1.556e-02
-6.124e-02,-1.780e+00,-1.465e+00,4.262e+00,2.617e-01,-1.112e-01,1.384e-01,1.554e-02
-6.099e-02,-1.782e+00,-1.465e+00,4.263e+00,2.617e-01,-1.112e-01,1.384e-01,1.552e-02
-6.072e-02,-1.785e+00,-1.466e+00,4.265e+00,2.557e-01,1.062e-01,1.418e-01,1.550e-02
-6.046e-02,-1.787e+00,-1.466e+00,4.266e+00,2.587e-01,2.858e-02,1.398e-01,1.548e-02
-6.019e-02,-1.790e+00,-1.465e+00,4.268e+00,2.291e-01,-3.871e-02,1.418e-01,1.547e-02
-5.993e-02,-1.792e+00,-1.465e+00,4.269e+00,2.291e-01,-3.871e-02,1.418e-01,1.545e-02
-5.968e-02,-1.794e+00,-1.466e+00,4.270e+00,2.142e-01,6.998e-02,1.445e-01,1.544e-02
-5.945e-02,-1.797e+00,-1.466e+00,4.272e+00,2.083e-01,7.515e-02,1.445e-01,1.543e-02
-5.922e-02,-1.799e+00,-1.465e+00,4.273e+00,2.083e-01,7.515e-02,1.445e-01,1.542e-02
-5.900e-02,-1.801e+00,-1.464e+00,4.275e+00,2.083e-01,7.515e-02,1.445e-01,1.541e-02
-5.877e-02,-1.803e+00,-1.464e+00,4.276e+00,2.083e-01,7.515e-02,1.445e-01,1.541e-02
-5.855e-02,-1.805e+00,-1.463e+00,4.278e+00,2.083e-01,7.515e-02,1.445e-01,1.540e-02
-5.832e-02,-1.807e+00,-1.462e+00,4.279e+00,1.846e-01,9.068e-02,1.458e-01,1.539e-02
-5.811e-02,-1.809e+00,-1.461e+00,4.281e+00,1.846e-01,9.068e-02,1.458e-01,1.538e-02
-5.790e-02,-1.811e+00,-1.460e+00,4.282e+00,1.846e-01,9.068e-02,1.458e-01,1.537e-02
-5.769e-02,-1.813e+00,-1.459e+00,4.283e+00,1.846e-01,9.068e-02,1.458e-01,1.536e-02
-5.749e-02,-1.815e+00,-1.459e+00,4.285e+00,2.024e-01,4.928e-02,1.438e-01,1.535e-02
-5.727e-02,-1.817e+00,-1.458e+00,4.286e+00,2.053e-01,8.551e-02,1.451e-01,1.534e-02
-5.704e-02,-1.819e+00,-1.457e+00,4.288e+00,2.053e-01,8.551e-02,1.451e-01,1.533e-02
-5.681e-02,-1.821e+00,-1.456e+00,4.289e+00,2.053e-01,8.551e-02,1.451e-01,1.532e-02
-5.657e-02,-1.823e+00,-1.455e+00,4.291e+00,2.053e-01,8.551e-02,1.451e-01,1.531e-02
-5.633e-02,-1.825e+00,-1.455e+00,4.292e+00,2.053e-01,8.551e-02,1.451e-01,1.530e-02
-5.610e-02,-1.827e+00,-1.454e+00,4.294e+00,1.757e-01,-2.318e-02,1.465e-01,1.529e-02
-5.587e-02,-1.829e+00,-1.453e+00,4.295e+00,1.757e-01,-2.318e-02,1.465e-01,1.527e-02
-5.566e-02,-1.830e+00,-1.453e+00,4.297e+00,1.757e-01,-2.318e-02,1.465e-01,1.526e-02
-5.545e-02,-1.832e+00,-1.454e+00,4.298e+00,1.757e-01,-2.318e-02,1.465e-01,1.526e-02
-5.524e-02,-1.834e+00,-1.454e+00,4.299e+00,1.757e-01,-2.318e-02,1.465e-01,1.525e-02
-5.504e-02,-1.836e+00,-1.454e+00,4.301e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.491e-02,-1.837e+00,-1.454e+00,4.302e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.485e-02,-1.837e+00,-1.452e+00,4.304e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.482e-02,-1.838e+00,-1.451e+00,4.305e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.480e-02,-1.838e+00,-1.450e+00,4.307e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.477e-02,-1.838e+00,-1.449e+00,4.308e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.475e-02,-1.838e+00,-1.447e+00,4.310e+00,1.852e-02,1.321e-01,1.498e-01,1.524e-02
-5.473e-02,-1.838e+00,-1.446e+00,4.311e+00,1.994e-01,2.858e-02,1.445e-01,1.523e-02
-5.461e-02,-1.839e+00,-1.445e+00,4.313e+00,1.994e-01,2.858e-02,1.445e-01,1.522e-02
-5.440e-02,-1.841e+00,-1.445e+00,4.314e+00,1.994e-01,2.858e-02,1.445e-01,1.521e-02
-5.416e-02,-1.843e+00,-1.444e+00,4.316e+00,1.994e-01,2.858e-02,1.445e-01,1.519e-02
-5.391e-02,-1.845e+00,-1.444e+00,4.317e+00,1.994e-01,2.858e-02,1.445e-01,1.517e-02
-5.365e-02,-1.847e+00,-1.444e+00,4.319e+00,1.994e-01,2.858e-02,1.445e-01,1.516e-02
-5.340e-02,-1.849e+00,-1.443e+00,4.320e+00,1.994e-01,2.858e-02,1.445e-01,1.514e-02
-5.315e-02,-1.851e+00,-1.443e+00,4.322e+00,1.994e-01,2.858e-02,1.445e-01,1.512e-02
-5.289e-02,-1.853e+00,-1.443e+00,4.323e+00,1.401e-01,1.114e-01,1.478e-01,1.511e-02
-5.267e-02,-1.854e+00,-1.442e+00,4.324e+00,1.401e-01,1.114e-01,1.478e-01,1.510e-02
-5.247e-02,-1.856e+00,-1.441e+00,4.326e+00,3.691e-03,1.321e-01,1.498e-01,1.509e-02
-5.236e-02,-1.857e+00,-1.440e+00,4.327e+00,9.265e-02,-4.388e-02,1.512e-01,1.508e-02
-5.227e-02,-1.857e+00,-1.439e+00,4.329e+00,9.265e-02,-4.388e-02,1.512e-01,1.508e-02
-5.216e-02,-1.858e+00,-1.440e+00,4.330e+00,9.265e-02,-4.388e-02,1.512e-01,1.507e-02
-5.205e-02,-1.859e+00,-1.440e+00,4.332e+00,1.253e-01,-8.011e-02,1.512e-01,1.507e-02
-5.191e-02,-1.860e+00,-1.441e+00,4.334e+00,1.253e-01,-8.011e-02,1.512e-01,1.506e-02
-5.175e-02,-1.861e+00,-1.441e+00,4.335e+00,-2.240e-03,9.068e-02,1.512e-01,1.506e-02
-5.166e-02,-1.862e+00,-1.441e+00,4.337e+00,-2.240e-03,9.068e-02,1.512e-01,1.505e-02
-5.164e-02,-1.862e+00,-1.441e+00,4.338e+00,1.549e-01,7.873e-03,1.458e-01,1.505e-02
-5.154e-02,-1.863e+00,-1.440e+00,4.339e+00,1.549e-01,7.873e-03,1.458e-01,1.505e-02
-5.138e-02,-1.864e+00,-1.440e+00,4.341e+00,1.549e-01,7.873e-03,1.458e-01,1.504e-02
-5.118e-02,-1.866e+00,-1.440e+00,4.342e+00,1.549e-01,7.873e-03,1.458e-01,1.504e-02
-5.098e-02,-1.867e+00,-1.440e+00,4.344e+00,1.371e-01,1.166e-01,1.465e-01,1.503e-02
-5.079e-02,-1.869e+00,-1.439e+00,4.345e+00,1.371e-01,1.166e-01,1.465e-01,1.503e-02
-5.061e-02,-1.870e+00,-1.438e+00,4.347e+00,1.371e-01,1.166e-01,1.465e-01,1.503e-02
-5.042e-02,-1.871e+00,-1.437e+00,4.348e+00,1.371e-01,1.166e-01,1.465e-01,1.502e-02
-5.024e-02,-1.873e+00,-1.436e+00,4.350e+00,1.371e-01,1.166e-01,1.465e-01,1.502e-02
-5.005e-02,-1.874e+00,-1.435e+00,4.351e+00,1.371e-01,1.166e-01,1.465e-01,1.502e-02
-4.986e-02,-1.876e+00,-1.434e+00,4.353e+00,3.038e-02,3.893e-02,1.505e-01,1.501e-02
-4.974e-02,-1.877e+00,-1.433e+00,4.354e+00,3.038e-02,3.893e-02,1.505e-01,1.501e-02
-4.967e-02,-1.877e+00,-1.432e+00,4.356e+00,3.038e-02,3.893e-02,1.505e-01,1.500e-02
-4.962e-02,-1.877e+00,-1.432e+00,4.357e+00,3.038e-02,3.893e-02,1.505e-01,1.500e-02
-4.958e-02,-1.878e+00,-1.431e+00,4.359e+00,3.038e-02,3.893e-02,1.505e-01,1.500e-02
-4.953e-02,-1.878e+00,-1.431e+00,4.360e+00,3.038e-02,3.893e-02,1.505e-01,1.500e-02
-4.949e-02,-1.878e+00,-1.431e+00,4.362e+00,3.038e-02,3.893e-02,1.505e-01,1.500e-02
-4.945e-02,-1.879e+00,-1.430e+00,4.363e+00,9.562e-02,1.528e-01,1.471e-01,1.500e-02
-4.937e-02,-1.879e+00,-1.429e+00,4.365e+00,9.562e-02,1.528e-01,1.471e-01,1.499e-02
-4.925e-02,-1.880e+00,-1.428e+00,4.366e+00,9.562e-02,1.528e-01,1.471e-01,1.499e-02
-4.911e-02,-1.881e+00,-1.427e+00,4.368e+00,9.562e-02,1.528e-01,1.471e-01,1.498e-02
-4.898e-02,-1.882e+00,-1.425e+00,4.369e+00,9.562e-02,1.528e-01,1.471e-01,1.497e-02
-4.884e-02,-1.883e+00,-1.424e+00,4.371e+00,1.193e-01,1.114e-01,1.471e-01,1.496e-02
-4.868e-02,-1.884e+00,-1.422e+00,4.372e+00,1.193e-01,1.114e-01,1.471e-01,1.495e-02
-4.851e-02,-1.885e+00,-1.421e+00,4.373e+00,1.193e-01,1.114e-01,1.471e-01,1.494e-02
-4.833e-02,-1.886e+00,-1.420e+00,4.375e+00,1.193e-01,1.114e-01,1.471e-01,1.493e-02
-4.815e-02,-1.887e+00,-1.419e+00,4.376e+00,1.193e-01,1.114e-01,1.471e-01,1.491e-02
-4.797e-02,-1.889e+00,-1.418e+00,4.378e+00,1.193e-01,1.114e-01,1.471e-01,1.490e-02
-4.779e-02,-1.890e+00,-1.416e+00,4.379e+00,1.134e-01,1.269e-01,1.478e-01,1.488e-02
-4.761e-02,-1.891e+00,-1.415e+00,4.381e+00,1.431e-01,1.822e-02,1.478e-01,1.487e-02
-4.741e-02,-1.892e+00,-1.415e+00,4.382e+00,1.431e-01,1.822e-02,1.478e-01,1.485e-02
-4.719e-02,-1.893e+00,-1.414e+00,4.384e+00,1.431e-01,1.822e-02,1.478e-01,1.484e-02
-4.697e-02,-1.895e+00,-1.414e+00,4.385e+00,1.431e-01,1.822e-02,1.478e-01,1.482e-02
-4.675e-02,-1.896e+00,-1.414e+00,4.387e+00,5.707e-02,-2.478e-03,1.498e-01,1.480e-02
-4.658e-02,-1.897e+00,-1.414e+00,4.388e+00,5.707e-02,-2.478e-03,1.498e-01,1.479e-02
-4.647e-02,-1.898e+00,-1.414e+00,4.390e+00,1.549e-01,4.928e-02,1.465e-01,1.478e-02
-4.631e-02,-1.899e+00,-1.413e+00,4.391e+00,1.549e-01,4.928e-02,1.465e-01,1.477e-02
-4.609e-02,-1.900e+00,-1.413e+00,4.393e+00,1.549e-01,4.928e-02,1.465e-01,1.476e-02
-4.585e-02,-1.902e+00,-1.413e+00,4.394e+00,1.549e-01,4.928e-02,1.465e-01,1.475e-02
-4.561e-02,-1.903e+00,-1.412e+00,4.396e+00,7.486e-02,1.114e-01,1.478e-01,1.474e-02
-4.541e-02,-1.905e+00,-1.411e+00,4.397e+00,7.486e-02,1.114e-01,1.478e-01,1.473e-02
-4.527e-02,-1.906e+00,-1.410e+00,4.399e+00,7.486e-02,1.114e-01,1.478e-01,1.473e-02
-4.514e-02,-1.906e+00,-1.409e+00,4.400e+00,7.486e-02,1.114e-01,1.478e-01,1.472e-02
-4.502e-02,-1.907e+00,-1.408e+00,4.402e+00,7.486e-02,1.114e-01,1.478e-01,1.471e-02
-4.490e-02,-1.908e+00,-1.407e+00,4.403e+00,7.486e-02,1.114e-01,1.478e-01,1.471e-02
-4.478e-02,-1.909e+00,-1.406e+00,4.404e+00,7.486e-02,1.114e-01,1.478e-01,1.470e-02
-4.465e-02,-1.909e+00,-1.405e+00,4.406e+00,1.371e-01,5.963e-02,1.471e-01,1.470e-02
-4.448e-02,-1.910e+00,-1.404e+00,4.407e+00,1.371e-01,5.963e-02,1.471e-01,1.469e-02
-4.427e-02,-1.912e+00,-1.403e+00,4.409e+00,1.371e-01,5.963e-02,1.471e-01,1.467e-02
-4.405e-02,-1.913e+00,-1.402e+00,4.410e+00,1.371e-01,5.963e-02,1.471e-01,1.466e-02
-4.382e-02,-1.914e+00,-1.402e+00,4.412e+00,1.371e-01,5.963e-02,1.471e-01,1.465e-02
-4.359e-02,-1.916e+00,-1.401e+00,4.413e+00,1.104e-01,1.217e-01,1.478e-01,1.464e-02
-4.337e-02,-1.917e+00,-1.400e+00,4.415e+00,7.253e-04,1.166e-01,1.491e-01,1.463e-02
-4.326e-02,-1.918e+00,-1.399e+00,4.416e+00,-9.120e-02,2.408e-01,1.465e-01,1.463e-02
-4.329e-02,-1.917e+00,-1.398e+00,4.418e+00,-9.120e-02,2.408e-01,1.465e-01,1.463e-02
-4.341e-02,-1.917e+00,-1.395e+00,4.419e+00,-9.120e-02,2.408e-01,1.465e-01,1.464e-02
-4.355e-02,-1.916e+00,-1.393e+00,4.421e+00,1.935e-01,1.528e-01,1.425e-01,1.465e-02
-4.350e-02,-1.916e+00,-1.391e+00,4.422e+00,1.727e-01,5.445e-02,1.438e-01,1.464e-02
-4.326e-02,-1.917e+00,-1.390e+00,4.424e+00,1.253e-01,8.551e-02,1.478e-01,1.462e-02
-4.300e-02,-1.919e+00,-1.389e+00,4.425e+00,1.253e-01,8.551e-02,1.478e-01,1.460e-02
-4.276e-02,-1.920e+00,-1.388e+00,4.427e+00,1.253e-01,8.551e-02,1.478e-01,1.458e-02
-4.253e-02,-1.921e+00,-1.387e+00,4.428e+00,3.631e-02,7.515e-02,1.485e-01,1.456e-02
-4.237e-02,-1.922e+00,-1.386e+00,4.429e+00,3.631e-02,7.515e-02,1.485e-01,1.455e-02
-4.227e-02,-1.923e+00,-1.386e+00,4.431e+00,3.631e-02,7.515e-02,1.485e-01,1.454e-02
-4.220e-02,-1.923e+00,-1.385e+00,4.432e+00,3.631e-02,7.515e-02,1.485e-01,1.453e-02
-4.213e-02,-1.924e+00,-1.384e+00,4.434e+00,3.631e-02,7.515e-02,1.485e-01,1.453e-02
-4.206e-02,-1.924e+00,-1.383e+00,4.435e+00,3.631e-02,7.515e-02,1.485e-01,1.452e-02
-4.199e-02,-1.924e+00,-1.383e+00,4.437e+00,3.631e-02,7.515e-02,1.485e-01,1.451e-02
-4.192e-02,-1.925e+00,-1.382e+00,4.438e+00,3.631e-02,7.515e-02,1.485e-01,1.451e-02
-4.185e-02,-1.925e+00,-1.381e+00,4.440e+00,3.631e-02,7.515e-02,1.485e-01,1.450e-02
-4.178e-02,-1.925e+00,-1.380e+00,4.441e+00,3.631e-02,7.515e-02,1.485e-01,1.450e-02
-4.172e-02,-1.926e+00,-1.379e+00,4.443e+00,1.342e-01,9.068e-02,1.465e-01,1.449e-02
-4.157e-02,-1.926e+00,-1.379e+00,4.444e+00,1.342e-01,9.068e-02,1.465e-01,1.448e-02
-4.134e-02,-1.928e+00,-1.378e+00,4.446e+00,1.431e-01,1.217e-01,1.451e-01,1.445e-02
-4.109e-02,-1.929e+00,-1.377e+00,4.447e+00,1.431e-01,1.217e-01,1.451e-01,1.443e-02
-4.082e-02,-1.930e+00,-1.376e+00,4.449e+00,1.431e-01,1.217e-01,1.451e-01,1.441e-02
-4.054e-02,-1.932e+00,-1.374e+00,4.450e+00,1.431e-01,1.217e-01,1.451e-01,1.439e-02
-4.026e-02,-1.933e+00,-1.373e+00,4.452e+00,1.253e-01,1.373e-01,1.458e-01,1.436e-02
-3.999e-02,-1.934e+00,-1.372e+00,4.453e+00,1.253e-01,1.373e-01,1.458e-01,1.434e-02
-3.974e-02,-1.936e+00,-1.371e+00,4.454e+00,1.253e-01,1.373e-01,1.458e-01,1.433e-02
-3.948e-02,-1.937e+00,-1.369e+00,4.456e+00,1.852e-02,1.580e-01,1.471e-01,1.431e-02
-3.932e-02,-1.938e+00,-1.368e+00,4.457e+00,-4.969e-02,1.994e-01,1.471e-01,1.430e-02
-3.930e-02,-1.938e+00,-1.366e+00,4.459e+00,6.893e-02,4.410e-02,1.498e-01,1.430e-02
-3.927e-02,-1.938e+00,-1.365e+00,4.460e+00,6.893e-02,4.410e-02,1.498e-01,1.429e-02
-3.916e-02,-1.939e+00,-1.364e+00,4.462e+00,6.893e-02,4.410e-02,1.498e-01,1.428e-02
-3.902e-02,-1.939e+00,-1.363e+00,4.463e+00,6.893e-02,4.410e-02,1.498e-01,1.427e-02
-3.888e-02,-1.940e+00,-1.363e+00,4.465e+00,6.893e-02,4.410e-02,1.498e-01,1.426e-02
-3.874e-02,-1.940e+00,-1.363e+00,4.466e+00,6.893e-02,4.410e-02,1.498e-01,1.425e-02
-3.860e-02,-1.941e+00,-1.362e+00,4.468e+00,6.893e-02,4.410e-02,1.498e-01,1.424e-02
-3.846e-02,-1.942e+00,-1.362e+00,4.469e+00,8.376e-02,1.683e-01,1.458e-01,1.423e-02
-3.830e-02,-1.943e+00,-1.361e+00,4.471e+00,1.259e-02,2.149e-01,1.451e-01,1.422e-02
-3.819e-02,-1.943e+00,-1.359e+00,4.472e+00,1.259e-02,2.149e-01,1.451e-01,1.421e-02
-3.814e-02,-1.943e+00,-1.357e+00,4.474e+00,1.259e-02,2.149e-01,1.451e-01,1.421e-02
-3.811e-02,-1.943e+00,-1.355e+00,4.475e+00,1.259e-02,2.149e-01,1.451e-01,1.421e-02
-3.808e-02,-1.944e+00,-1.353e+00,4.477e+00,1.259e-02,2.149e-01,1.451e-01,1.421e-02
-3.805e-02,-1.944e+00,-1.351e+00,4.478e+00,1.259e-02,2.149e-01,1.451e-01,1.420e-02
-3.802e-02,-1.944e+00,-1.348e+00,4.480e+00,1.259e-02,2.149e-01,1.451e-01,1.420e-02
-3.799e-02,-1.944e+00,-1.346e+00,4.481e+00,1.259e-02,2.149e-01,1.451e-01,1.420e-02
-3.796e-02,-1.944e+00,-1.344e+00,4.482e+00,1.259e-02,2.149e-01,1.451e-01,1.419e-02
-3.793e-02,-1.944e+00,-1.342e+00,4.484e+00,1.193e-01,8.033e-02,1.465e-01,1.419e-02
-3.780e-02,-1.945e+00,-1.340e+00,4.485e+00,1.193e-01,8.033e-02,1.465e-01,1.417e-02
-3.757e-02,-1.946e+00,-1.339e+00,4.487e+00,1.193e-01,8.033e-02,1.465e-01,1.414e-02
-3.731e-02,-1.947e+00,-1.338e+00,4.488e+00,9.562e-02,1.166e-01,1.478e-01,1.411e-02
-3.706e-02,-1.948e+00,-1.337e+00,4.490e+00,9.562e-02,1.166e-01,1.478e-01,1.408e-02
-3.683e-02,-1.949e+00,-1.336e+00,4.491e+00,9.562e-02,1.166e-01,1.478e-01,1.405e-02
-3.660e-02,-1.950e+00,-1.335e+00,4.493e+00,9.562e-02,1.166e-01,1.478e-01,1.403e-02
-3.638e-02,-1.951e+00,-1.334e+00,4.494e+00,9.562e-02,1.166e-01,1.478e-01,1.400e-02
-3.615e-02,-1.952e+00,-1.333e+00,4.496e+00,2.528e-01,2.873e-01,1.418e-01,1.398e-02
-3.579e-02,-1.953e+00,-1.331e+00,4.497e+00,2.528e-01,2.873e-01,1.418e-01,1.394e-02
-3.528e-02,-1.955e+00,-1.330e+00,4.499e+00,2.528e-01,2.873e-01,1.418e-01,1.390e-02
-3.473e-02,-1.958e+00,-1.328e+00,4.500e+00,-1.535e-01,2.097e-01,1.458e-01,1.385e-02
-3.455e-02,-1.958e+00,-1.326e+00,4.501e+00,-1.535e-01,2.097e-01,1.458e-01,1.384e-02
-3.476e-02,-1.957e+00,-1.324e+00,4.503e+00,-1.535e-01,2.097e-01,1.458e-01,1.386e-02
-3.509e-02,-1.956e+00,-1.322e+00,4.504e+00,1.757e-01,2.977e-01,1.425e-01,1.389e-02
-3.512e-02,-1.956e+00,-1.319e+00,4.506e+00,1.757e-01,2.977e-01,1.425e-01,1.389e-02
-3.481e-02,-1.957e+00,-1.316e+00,4.507e+00,1.875e-01,1.787e-01,1.398e-01,1.386e-02
-3.440e-02,-1.959e+00,-1.314e+00,4.509e+00,-2.596e-02,1.528e-01,1.445e-01,1.381e-02
-3.417e-02,-1.960e+00,-1.312e+00,4.510e+00,-1.179e-01,1.787e-01,1.445e-01,1.378e-02
-3.424e-02,-1.959e+00,-1.310e+00,4.511e+00,-2.596e-02,1.528e-01,1.445e-01,1.379e-02
-3.438e-02,-1.959e+00,-1.309e+00,4.513e+00,-2.596e-02,1.528e-01,1.445e-01,1.381e-02
-3.447e-02,-1.959e+00,-1.307e+00,4.514e+00,-2.596e-02,1.528e-01,1.445e-01,1.382e-02
-3.454e-02,-1.958e+00,-1.305e+00,4.516e+00,-2.596e-02,1.528e-01,1.445e-01,1.383e-02
-3.461e-02,-1.958e+00,-1.304e+00,4.517e+00,-2.596e-02,1.528e-01,1.445e-01,1.384e-02
-3.468e-02,-1.958e+00,-1.302e+00,4.519e+00,-2.596e-02,1.528e-01,1.445e-01,1.385e-02
-3.475e-02,-1.957e+00,-1.301e+00,4.520e+00,-2.596e-02,1.528e-01,1.445e-01,1.386e-02
-3.482e-02,-1.957e+00,-1.299e+00,4.522e+00,2.735e-01,3.909e-01,1.237e-01,1.388e-02
-3.459e-02,-1.958e+00,-1.298e+00,4.523e+00,4.521e-02,3.236e-01,1.257e-01,1.384e-02
-3.429e-02,-1.959e+00,-1.295e+00,4.524e+00,4.521e-02,3.236e-01,1.257e-01,1.379e-02
-3.411e-02,-1.960e+00,-1.292e+00,4.525e+00,5.707e-02,2.304e-01,1.391e-01,1.376e-02
-3.395e-02,-1.960e+00,-1.290e+00,4.527e+00,5.707e-02,2.304e-01,1.391e-01,1.373e-02
-3.379e-02,-1.961e+00,-1.287e+00,4.528e+00,5.707e-02,2.304e-01,1.391e-01,1.370e-02
-3.363e-02,-1.961e+00,-1.285e+00,4.529e+00,5.707e-02,2.304e-01,1.391e-01,1.367e-02
-3.347e-02,-1.962e+00,-1.283e+00,4.531e+00,5.707e-02,2.304e-01,1.391e-01,1.364e-02
-3.331e-02,-1.962e+00,-1.280e+00,4.532e+00,5.707e-02,2.304e-01,1.391e-01,1.362e-02
-3.314e-02,-1.963e+00,-1.278e+00,4.534e+00,5.707e-02,2.304e-01,1.391e-01,1.359e-02
-3.298e-02,-1.964e+00,-1.276e+00,4.535e+00,1.852e-02,2.304e-01,1.411e-01,1.356e-02
-3.286e-02,-1.964e+00,-1.273e+00,4.536e+00,1.852e-02,2.304e-01,1.411e-01,1.353e-02
-3.278e-02,-1.964e+00,-1.271e+00,4.538e+00,1.852e-02,2.304e-01,1.411e-01,1.352e-02
-3.272e-02,-1.964e+00,-1.269e+00,4.539e+00,1.852e-02,2.304e-01,1.411e-01,1.351e-02
-3.266e-02,-1.965e+00,-1.266e+00,4.541e+00,9.562e-02,1.631e-01,1.418e-01,1.350e-02
-3.251e-02,-1.965e+00,-1.264e+00,4.542e+00,9.562e-02,1.631e-01,1.418e-01,1.347e-02
-3.226e-02,-1.966e+00,-1.262e+00,4.544e+00,9.562e-02,1.631e-01,1.418e-01,1.342e-02
-3.198e-02,-1.967e+00,-1.261e+00,4.545e+00,5.114e-02,1.683e-01,1.391e-01,1.336e-02
-3.175e-02,-1.967e+00,-1.259e+00,4.546e+00,5.114e-02,1.683e-01,1.391e-01,1.332e-02
-3.157e-02,-1.968e+00,-1.257e+00,4.548e+00,2.083e-01,3.598e-01,1.177e-01,1.329e-02
-3.120e-02,-1.969e+00,-1.255e+00,4.549e+00,2.083e-01,3.598e-01,1.177e-01,1.322e-02
-3.063e-02,-1.971e+00,-1.252e+00,4.550e+00,2.231e-01,3.598e-01,1.177e-01,1.312e-02
-2.999e-02,-1.973e+00,-1.248e+00,4.551e+00,2.231e-01,3.598e-01,1.177e-01,1.302e-02
-2.931e-02,-1.975e+00,-1.245e+00,4.552e+00,2.676e-01,4.271e-01,1.150e-01,1.293e-02
-2.859e-02,-1.977e+00,-1.242e+00,4.554e+00,1.786e-01,2.977e-01,1.217e-01,1.284e-02
-2.791e-02,-1.979e+00,-1.240e+00,4.555e+00,-1.594e-01,1.114e-01,1.458e-01,1.278e-02
-2.776e-02,-1.979e+00,-1.238e+00,4.556e+00,-8.231e-02,1.217e-01,1.411e-01,1.276e-02
-2.798e-02,-1.979e+00,-1.236e+00,4.558e+00,-1.594e-01,1.114e-01,1.458e-01,1.278e-02
-2.834e-02,-1.978e+00,-1.235e+00,4.559e+00,1.786e-01,2.977e-01,1.217e-01,1.282e-02
-2.835e-02,-1.978e+00,-1.233e+00,4.560e+00,1.786e-01,2.977e-01,1.217e-01,1.282e-02
-2.793e-02,-1.979e+00,-1.230e+00,4.562e+00,-1.594e-01,1.114e-01,1.458e-01,1.277e-02
-2.786e-02,-1.979e+00,-1.228e+00,4.563e+00,-8.231e-02,1.217e-01,1.411e-01,1.277e-02
-2.811e-02,-1.978e+00,-1.227e+00,4.564e+00,-1.594e-01,1.114e-01,1.458e-01,1.280e-02
-2.849e-02,-1.977e+00,-1.225e+00,4.566e+00,1.786e-01,2.977e-01,1.217e-01,1.285e-02
-2.850e-02,-1.977e+00,-1.223e+00,4.567e+00,1.786e-01,2.977e-01,1.217e-01,1.285e-02
-2.808e-02,-1.978e+00,-1.221e+00,4.568e+00,-1.594e-01,1.114e-01,1.458e-01,1.279e-02
-2.801e-02,-1.979e+00,-1.219e+00,4.570e+00,1.259e-02,9.068e-02,1.398e-01,1.278e-02
-2.812e-02,-1.978e+00,-1.217e+00,4.571e+00,1.259e-02,9.068e-02,1.398e-01,1.279e-02
-2.813e-02,-1.978e+00,-1.216e+00,4.573e+00,1.259e-02,9.068e-02,1.398e-01,1.280e-02
-2.810e-02,-1.978e+00,-1.215e+00,4.574e+00,8.969e-02,4.219e-01,8.819e-02,1.279e-02
-2.794e-02,-1.979e+00,-1.213e+00,4.575e+00,8.969e-02,4.219e-01,8.819e-02,1.277e-02
-2.768e-02,-1.980e+00,-1.209e+00,4.576e+00,-1.114e-02,4.633e-01,8.283e-02,1.273e-02
-2.752e-02,-1.980e+00,-1.205e+00,4.577e+00,-1.114e-02,4.633e-01,8.283e-02,1.270e-02
-2.750e-02,-1.980e+00,-1.201e+00,4.577e+00,-1.114e-02,4.633e-01,8.283e-02,1.270e-02
-2.753e-02,-1.980e+00,-1.196e+00,4.578e+00,-1.114e-02,4.633e-01,8.283e-02,1.270e-02
-2.756e-02,-1.980e+00,-1.191e+00,4.579e+00,-1.114e-02,4.323e-01,8.752e-02,1.271e-02
-2.760e-02,-1.980e+00,-1.187e+00,4.580e+00,-1.114e-02,4.323e-01,8.752e-02,1.272e-02
-2.764e-02,-1.980e+00,-1.182e+00,4.581e+00,-1.114e-02,4.323e-01,8.752e-02,1.273e-02
-2.769e-02,-1.980e+00,-1.178e+00,4.582e+00,-1.114e-02,4.323e-01,8.752e-02,1.274e-02
-2.773e-02,-1.979e+00,-1.174e+00,4.583e+00,-1.114e-02,4.323e-01,8.752e-02,1.275e-02
-2.777e-02,-1.979e+00,-1.169e+00,4.583e+00,1.852e-02,3.236e-01,9.958e-02,1.276e-02
-2.777e-02,-1.979e+00,-1.165e+00,4.584e+00,1.852e-02,3.236e-01,9.958e-02,1.275e-02
-2.771e-02,-1.979e+00,-1.162e+00,4.585e+00,1.852e-02,3.236e-01,9.958e-02,1.274e-02
-2.765e-02,-1.980e+00,-1.159e+00,4.586e+00,1.852e-02,3.236e-01,9.958e-02,1.272e-02
-2.757e-02,-1.980e+00,-1.155e+00,4.587e+00,1.852e-02,3.236e-01,9.958e-02,1.270e-02
-2.750e-02,-1.980e+00,-1.152e+00,4.588e+00,1.852e-02,3.236e-01,9.958e-02,1.268e-02
-2.742e-02,-1.980e+00,-1.149e+00,4.589e+00,1.852e-02,3.236e-01,9.958e-02,1.266e-02
-2.735e-02,-1.980e+00,-1.146e+00,4.590e+00,1.852e-02,3.236e-01,9.958e-02,1.264e-02
-2.727e-02,-1.980e+00,-1.142e+00,4.591e+00,8.969e-02,2.408e-01,1.123e-01,1.262e-02
-2.707e-02,-1.981e+00,-1.139e+00,4.593e+00,8.969e-02,2.408e-01,1.123e-01,1.257e-02
-2.674e-02,-1.982e+00,-1.137e+00,4.594e+00,7.486e-02,2.252e-01,1.123e-01,1.248e-02
-2.641e-02,-1.982e+00,-1.134e+00,4.595e+00,7.486e-02,2.252e-01,1.123e-01,1.239e-02
-2.608e-02,-1.983e+00,-1.132e+00,4.596e+00,7.486e-02,2.252e-01,1.123e-01,1.230e-02
-2.576e-02,-1.984e+00,-1.130e+00,4.597e+00,6.300e-02,2.563e-01,1.056e-01,1.222e-02
-2.546e-02,-1.984e+00,-1.127e+00,4.598e+00,6.300e-02,2.563e-01,1.056e-01,1.215e-02
-2.518e-02,-1.985e+00,-1.125e+00,4.599e+00,6.300e-02,2.563e-01,1.056e-01,1.208e-02
-2.490e-02,-1.986e+00,-1.122e+00,4.600e+00,1.164e-01,4.685e-01,2.388e-02,1.202e-02
-2.453e-02,-1.986e+00,-1.119e+00,4.600e+00,6.893e-02,4.633e-01,3.325e-02,1.194e-02
-2.415e-02,-1.987e+00,-1.115e+00,4.601e+00,6.893e-02,4.633e-01,3.325e-02,1.185e-02
-2.381e-02,-1.988e+00,-1.110e+00,4.601e+00,6.893e-02,4.633e-01,3.325e-02,1.178e-02
-2.350e-02,-1.988e+00,-1.105e+00,4.601e+00,-2.240e-03,4.633e-01,3.861e-02,1.172e-02
-2.332e-02,-1.989e+00,-1.101e+00,4.602e+00,-2.240e-03,4.633e-01,3.861e-02,1.168e-02
-2.327e-02,-1.989e+00,-1.096e+00,4.602e+00,-2.240e-03,4.633e-01,3.861e-02,1.167e-02
-2.326e-02,-1.989e+00,-1.091e+00,4.603e+00,1.852e-02,4.633e-01,4.531e-02,1.167e-02
-2.323e-02,-1.989e+00,-1.087e+00,4.603e+00,1.852e-02,4.633e-01,4.531e-02,1.166e-02
-2.316e-02,-1.989e+00,-1.082e+00,4.603e+00,1.852e-02,4.633e-01,4.531e-02,1.165e-02
-2.307e-02,-1.989e+00,-1.077e+00,4.604e+00,1.852e-02,4.633e-01,4.531e-02,1.163e-02
-2.299e-02,-1.989e+00,-1.073e+00,4.604e+00,1.852e-02,4.633e-01,4.531e-02,1.161e-02
-2.290e-02,-1.990e+00,-1.068e+00,4.605e+00,3.631e-02,4.633e-01,4.464e-02,1.159e-02
-2.277e-02,-1.990e+00,-1.063e+00,4.605e+00,3.631e-02,4.633e-01,4.464e-02,1.156e-02
-2.261e-02,-1.990e+00,-1.059e+00,4.606e+00,3.631e-02,4.633e-01,4.464e-02,1.152e-02
-2.244e-02,-1.990e+00,-1.054e+00,4.606e+00,3.631e-02,4.167e-01,7.412e-02,1.148e-02
-2.226e-02,-1.991e+00,-1.050e+00,4.607e+00,3.631e-02,4.167e-01,7.412e-02,1.143e-02
-2.208e-02,-1.991e+00,-1.045e+00,4.608e+00,4.224e-02,3.184e-01,8.886e-02,1.139e-02
-2.188e-02,-1.991e+00,-1.042e+00,4.609e+00,4.224e-02,3.184e-01,8.886e-02,1.134e-02
-2.167e-02,-1.992e+00,-1.038e+00,4.609e+00,4.224e-02,3.184e-01,8.886e-02,1.129e-02
-2.146e-02,-1.992e+00,-1.035e+00,4.610e+00,4.521e-02,2.356e-01,1.076e-01,1.124e-02
-2.123e-02,-1.992e+00,-1.032e+00,4.611e+00,4.521e-02,2.356e-01,1.076e-01,1.119e-02
-2.100e-02,-1.993e+00,-1.029e+00,4.612e+00,4.521e-02,2.356e-01,1.076e-01,1.114e-02
-2.077e-02,-1.993e+00,-1.027e+00,4.614e+00,4.521e-02,2.356e-01,1.076e-01,1.109e-02
-2.054e-02,-1.994e+00,-1.025e+00,4.615e+00,4.521e-02,2.356e-01,1.076e-01,1.104e-02
-2.030e-02,-1.994e+00,-1.022e+00,4.616e+00,1.555e-02,2.718e-01,9.824e-02,1.100e-02
-2.013e-02,-1.994e+00,-1.020e+00,4.617e+00,7.783e-02,2.408e-01,1.009e-01,1.096e-02
-1.988e-02,-1.995e+00,-1.017e+00,4.618e+00,7.783e-02,2.408e-01,1.009e-01,1.092e-02
-1.952e-02,-1.995e+00,-1.015e+00,4.619e+00,7.783e-02,2.408e-01,1.009e-01,1.085e-02
-1.912e-02,-1.996e+00,-1.012e+00,4.620e+00,8.079e-02,1.528e-01,1.130e-01,1.079e-02
-1.871e-02,-1.997e+00,-1.010e+00,4.621e+00,8.079e-02,1.528e-01,1.130e-01,1.073e-02
-1.828e-02,-1.997e+00,-1.009e+00,4.622e+00,6.003e-02,1.631e-01,1.143e-01,1.069e-02
-1.789e-02,-1.998e+00,-1.007e+00,4.623e+00,6.003e-02,1.631e-01,1.143e-01,1.065e-02
-1.755e-02,-1.998e+00,-1.005e+00,4.624e+00,2.741e-02,1.528e-01,1.157e-01,1.063e-02
-1.730e-02,-1.999e+00,-1.004e+00,4.625e+00,3.928e-02,1.373e-01,1.177e-01,1.062e-02
-1.709e-02,-1.999e+00,-1.002e+00,4.627e+00,-7.637e-02,4.581e-01,6.072e-02,1.061e-02
-1.714e-02,-1.999e+00,-9.995e-01,4.627e+00,-7.637e-02,4.581e-01,6.072e-02,1.061e-02
-1.745e-02,-1.999e+00,-9.954e-01,4.628e+00,-8.231e-02,4.581e-01,4.866e-02,1.063e-02
-1.784e-02,-1.998e+00,-9.910e-01,4.628e+00,8.969e-02,4.633e-01,3.325e-02,1.066e-02
-1.789e-02,-1.998e+00,-9.864e-01,4.629e+00,8.969e-02,4.633e-01,3.325e-02,1.066e-02
-1.755e-02,-1.998e+00,-9.818e-01,4.629e+00,-8.231e-02,4.581e-01,4.866e-02,1.063e-02
-1.750e-02,-1.998e+00,-9.771e-01,4.629e+00,-8.231e-02,4.581e-01,4.866e-02,1.062e-02
-1.781e-02,-1.998e+00,-9.725e-01,4.630e+00,4.817e-02,4.633e-01,3.526e-02,1.066e-02
-1.792e-02,-1.998e+00,-9.679e-01,4.630e+00,4.817e-02,4.633e-01,3.526e-02,1.067e-02
-1.776e-02,-1.998e+00,-9.632e-01,4.631e+00,4.817e-02,4.633e-01,3.526e-02,1.065e-02
-1.752e-02,-1.998e+00,-9.586e-01,4.631e+00,-8.824e-02,4.581e-01,5.804e-02,1.062e-02
-1.758e-02,-1.998e+00,-9.539e-01,4.632e+00,-8.824e-02,4.581e-01,5.804e-02,1.063e-02
-1.796e-02,-1.998e+00,-9.493e-01,4.632e+00,4.817e-02,4.633e-01,3.526e-02,1.069e-02
-1.810e-02,-1.998e+00,-9.447e-01,4.632e+00,8.969e-02,4.633e-01,4.263e-02,1.071e-02
-1.784e-02,-1.998e+00,-9.400e-01,4.633e+00,8.969e-02,4.633e-01,4.263e-02,1.067e-02
-1.739e-02,-1.999e+00,-9.354e-01,4.633e+00,-9.120e-02,4.581e-01,4.062e-02,1.059e-02
-1.733e-02,-1.999e+00,-9.307e-01,4.634e+00,-7.044e-02,4.581e-01,6.072e-02,1.058e-02
-1.765e-02,-1.998e+00,-9.261e-01,4.634e+00,8.969e-02,4.633e-01,4.263e-02,1.063e-02
-1.763e-02,-1.998e+00,-9.215e-01,4.635e+00,1.223e-01,4.064e-01,6.809e-02,1.063e-02
-1.717e-02,-1.999e+00,-9.170e-01,4.635e+00,-8.824e-02,4.581e-01,6.608e-02,1.055e-02
-1.704e-02,-1.999e+00,-9.126e-01,4.636e+00,-8.824e-02,4.581e-01,6.608e-02,1.052e-02
-1.738e-02,-1.999e+00,-9.081e-01,4.637e+00,-1.179e-01,4.530e-01,6.943e-02,1.059e-02
-1.794e-02,-1.998e+00,-9.035e-01,4.637e+00,1.223e-01,4.064e-01,6.809e-02,1.071e-02
-1.800e-02,-1.998e+00,-8.991e-01,4.638e+00,1.223e-01,4.064e-01,6.809e-02,1.072e-02
-1.748e-02,-1.998e+00,-8.950e-01,4.639e+00,-5.265e-02,3.960e-01,7.613e-02,1.060e-02
-1.725e-02,-1.999e+00,-8.909e-01,4.640e+00,-1.060e-01,4.581e-01,5.335e-02,1.055e-02
-1.755e-02,-1.998e+00,-8.866e-01,4.640e+00,-5.265e-02,3.960e-01,7.613e-02,1.062e-02
-1.797e-02,-1.998e+00,-8.824e-01,4.641e+00,1.015e-01,4.012e-01,6.675e-02,1.072e-02
-1.792e-02,-1.998e+00,-8.783e-01,4.642e+00,1.015e-01,4.012e-01,6.675e-02,1.071e-02
-1.745e-02,-1.998e+00,-8.742e-01,4.642e+00,-3.189e-02,3.546e-01,8.350e-02,1.059e-02
-1.721e-02,-1.999e+00,-8.704e-01,4.643e+00,-7.934e-02,4.581e-01,6.541e-02,1.053e-02
-1.741e-02,-1.998e+00,-8.663e-01,4.644e+00,-3.189e-02,3.546e-01,8.350e-02,1.058e-02
-1.770e-02,-1.998e+00,-8.623e-01,4.645e+00,1.342e-01,1.838e-01,1.029e-01,1.066e-02
-1.749e-02,-1.998e+00,-8.593e-01,4.646e+00,-3.189e-02,3.546e-01,8.350e-02,1.060e-02
-1.726e-02,-1.999e+00,-8.564e-01,4.646e+00,-7.934e-02,4.581e-01,6.541e-02,1.054e-02
-1.747e-02,-1.998e+00,-8.526e-01,4.647e+00,-3.189e-02,3.546e-01,8.350e-02,1.060e-02
-1.777e-02,-1.998e+00,-8.486e-01,4.648e+00,1.282e-01,1.217e-01,1.063e-01,1.068e-02
-1.756e-02,-1.998e+00,-8.459e-01,4.649e+00,-3.486e-02,3.391e-01,8.216e-02,1.062e-02
-1.736e-02,-1.999e+00,-8.434e-01,4.650e+00,-3.486e-02,3.391e-01,8.216e-02,1.056e-02
-1.746e-02,-1.998e+00,-8.402e-01,4.651e+00,-3.486e-02,3.391e-01,8.216e-02,1.059e-02
-1.765e-02,-1.998e+00,-8.369e-01,4.651e+00,1.282e-01,1.217e-01,1.063e-01,1.065e-02
-1.741e-02,-1.998e+00,-8.344e-01,4.653e+00,-2.240e-03,4.633e-01,1.182e-02,1.058e-02
-1.711e-02,-1.999e+00,-8.313e-01,4.653e+00,-4.376e-02,4.581e-01,1.718e-02,1.049e-02
-1.714e-02,-1.999e+00,-8.272e-01,4.653e+00,-4.376e-02,4.581e-01,1.718e-02,1.050e-02
-1.736e-02,-1.999e+00,-8.227e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.057e-02
-1.745e-02,-1.998e+00,-8.181e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.059e-02
-1.737e-02,-1.999e+00,-8.135e-01,4.653e+00,2.148e-02,4.633e-01,8.467e-03,1.057e-02
-1.725e-02,-1.999e+00,-8.088e-01,4.653e+00,-2.003e-02,4.581e-01,1.450e-02,1.053e-02
-1.722e-02,-1.999e+00,-8.042e-01,4.653e+00,-2.003e-02,4.581e-01,1.450e-02,1.052e-02
-1.731e-02,-1.999e+00,-7.996e-01,4.654e+00,-1.707e-02,4.581e-01,2.053e-02,1.055e-02
-1.743e-02,-1.998e+00,-7.950e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.059e-02
-1.759e-02,-1.998e+00,-7.903e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.064e-02
-1.778e-02,-1.998e+00,-7.857e-01,4.654e+00,9.562e-02,4.685e-01,1.517e-02,1.071e-02
-1.761e-02,-1.998e+00,-7.811e-01,4.654e+00,-2.893e-02,4.581e-01,2.187e-02,1.065e-02
-1.745e-02,-1.998e+00,-7.764e-01,4.655e+00,-2.893e-02,4.581e-01,2.187e-02,1.059e-02
-1.755e-02,-1.998e+00,-7.718e-01,4.655e+00,-5.562e-02,4.581e-01,3.124e-02,1.063e-02
-1.780e-02,-1.998e+00,-7.672e-01,4.655e+00,1.253e-01,4.685e-01,8.467e-03,1.072e-02
-1.761e-02,-1.998e+00,-7.625e-01,4.655e+00,1.253e-01,4.685e-01,8.467e-03,1.065e-02
-1.692e-02,-1.999e+00,-7.578e-01,4.655e+00,-4.376e-02,4.581e-01,2.990e-02,1.040e-02
-1.659e-02,-1.999e+00,-7.532e-01,4.656e+00,-4.376e-02,4.581e-01,2.990e-02,1.028e-02
-1.671e-02,-1.999e+00,-7.485e-01,4.656e+00,-6.155e-02,4.581e-01,3.459e-02,1.033e-02
-1.703e-02,-1.999e+00,-7.439e-01,4.656e+00,-6.155e-02,4.581e-01,3.459e-02,1.044e-02
-1.744e-02,-1.998e+00,-7.393e-01,4.657e+00,-6.451e-02,4.581e-01,4.598e-02,1.060e-02
-1.790e-02,-1.998e+00,-7.347e-01,4.657e+00,1.371e-01,4.685e-01,1.986e-02,1.078e-02
-1.774e-02,-1.998e+00,-7.300e-01,4.657e+00,1.371e-01,4.685e-01,1.986e-02,1.072e-02
-1.698e-02,-1.999e+00,-7.253e-01,4.657e+00,-8.171e-03,4.633e-01,3.258e-02,1.041e-02
-1.648e-02,-1.999e+00,-7.207e-01,4.658e+00,-8.171e-03,4.633e-01,3.258e-02,1.022e-02
-1.638e-02,-1.999e+00,-7.160e-01,4.658e+00,-8.171e-03,4.633e-01,3.258e-02,1.018e-02
-1.639e-02,-1.999e+00,-7.113e-01,4.658e+00,-8.171e-03,4.633e-01,3.258e-02,1.019e-02
-1.643e-02,-1.999e+00,-7.067e-01,4.659e+00,-8.171e-03,4.633e-01,3.258e-02,1.021e-02
-1.649e-02,-1.999e+00,-7.020e-01,4.659e+00,-8.171e-03,4.633e-01,3.258e-02,1.023e-02
-1.655e-02,-1.999e+00,-6.973e-01,4.659e+00,6.656e-03,4.633e-01,3.526e-02,1.025e-02
-1.657e-02,-1.999e+00,-6.927e-01,4.660e+00,6.656e-03,4.633e-01,3.526e-02,1.026e-02
-1.654e-02,-1.999e+00,-6.880e-01,4.660e+00,6.656e-03,4.633e-01,3.526e-02,1.025e-02
-1.649e-02,-1.999e+00,-6.833e-01,4.660e+00,6.656e-03,4.633e-01,3.526e-02,1.023e-02
-1.644e-02,-1.999e+00,-6.787e-01,4.661e+00,6.656e-03,4.633e-01,3.526e-02,1.021e-02
-1.639e-02,-1.999e+00,-6.740e-01,4.661e+00,7.253e-04,4.633e-01,3.861e-02,1.019e-02
-1.636e-02,-1.999e+00,-6.693e-01,4.661e+00,7.253e-04,4.633e-01,3.861e-02,1.017e-02
-1.634e-02,-1.999e+00,-6.647e-01,4.662e+00,7.253e-04,4.633e-01,3.861e-02,1.017e-02
-1.633e-02,-1.999e+00,-6.600e-01,4.662e+00,7.253e-04,4.633e-01,3.861e-02,1.016e-02
-1.633e-02,-1.999e+00,-6.554e-01,4.663e+00,7.253e-04,4.633e-01,3.861e-02,1.016e-02
-1.632e-02,-1.999e+00,-6.507e-01,4.663e+00,-1.707e-02,4.581e-01,4.464e-02,1.016e-02
-1.637e-02,-1.999e+00,-6.461e-01,4.663e+00,-1.707e-02,4.581e-01,4.464e-02,1.018e-02
-1.649e-02,-1.999e+00,-6.414e-01,4.664e+00,-1.707e-02,4.581e-01,4.464e-02,1.023e-02
-1.662e-02,-1.999e+00,-6.368e-01,4.664e+00,-1.707e-02,4.581e-01,4.464e-02,1.029e-02
-1.675e-02,-1.999e+00,-6.322e-01,4.665e+00,-1.707e-02,4.581e-01,4.464e-02,1.035e-02
-1.689e-02,-1.999e+00,-6.276e-01,4.665e+00,2.741e-02,4.633e-01,3.057e-02,1.041e-02
-1.688e-02,-1.999e+00,-6.230e-01,4.666e+00,2.741e-02,4.633e-01,3.057e-02,1.041e-02
-1.672e-02,-1.999e+00,-6.183e-01,4.666e+00,2.741e-02,4.633e-01,3.057e-02,1.033e-02
-1.651e-02,-1.999e+00,-6.136e-01,4.666e+00,2.741e-02,4.633e-01,3.057e-02,1.024e-02
-1.629e-02,-1.999e+00,-6.090e-01,4.666e+00,2.741e-02,4.633e-01,3.057e-02,1.013e-02
-1.607e-02,-2.000e+00,-6.043e-01,4.667e+00,1.555e-02,4.633e-01,5.134e-02,1.003e-02
-1.588e-02,-2.000e+00,-5.997e-01,4.667e+00,6.656e-03,4.633e-01,6.072e-02,9.945e-03
-1.577e-02,-2.000e+00,-5.950e-01,4.668e+00,6.656e-03,4.633e-01,6.072e-02,9.892e-03
-1.569e-02,-2.000e+00,-5.903e-01,4.669e+00,6.656e-03,4.633e-01,6.072e-02,9.858e-03
-1.563e-02,-2.000e+00,-5.857e-01,4.669e+00,6.656e-03,4.633e-01,6.072e-02,9.830e-03
-1.558e-02,-2.000e+00,-5.810e-01,4.670e+00,6.656e-03,4.633e-01,6.072e-02,9.803e-03
-1.552e-02,-2.000e+00,-5.763e-01,4.670e+00,4.224e-02,3.702e-01,7.680e-02,9.777e-03
-1.534e-02,-2.000e+00,-5.721e-01,4.671e+00,4.224e-02,3.702e-01,7.680e-02,9.693e-03
-1.503e-02,-2.000e+00,-5.682e-01,4.672e+00,4.521e-02,3.184e-01,8.685e-02,9.552e-03
-1.468e-02,-2.000e+00,-5.646e-01,4.673e+00,4.521e-02,3.184e-01,8.685e-02,9.393e-03
-1.431e-02,-2.001e+00,-5.613e-01,4.674e+00,4.521e-02,3.184e-01,8.685e-02,9.227e-03
-1.393e-02,-2.001e+00,-5.581e-01,4.674e+00,4.521e-02,3.184e-01,8.685e-02,9.062e-03
-1.354e-02,-2.001e+00,-5.549e-01,4.675e+00,4.521e-02,3.184e-01,8.685e-02,8.900e-03
-1.316e-02,-2.001e+00,-5.516e-01,4.676e+00,2.445e-02,3.495e-01,8.082e-02,8.743e-03
-1.284e-02,-2.002e+00,-5.483e-01,4.677e+00,2.741e-02,3.288e-01,8.551e-02,8.619e-03
-1.259e-02,-2.002e+00,-5.449e-01,4.678e+00,2.741e-02,3.288e-01,8.551e-02,8.521e-03
-1.235e-02,-2.002e+00,-5.416e-01,4.679e+00,7.783e-02,4.633e-01,2.856e-02,8.430e-03
-1.193e-02,-2.002e+00,-5.377e-01,4.679e+00,9.858e-02,4.685e-01,2.455e-02,8.276e-03
-1.126e-02,-2.003e+00,-5.333e-01,4.679e+00,9.858e-02,4.685e-01,2.455e-02,8.044e-03
-1.046e-02,-2.003e+00,-5.286e-01,4.680e+00,1.015e-01,4.685e-01,1.517e-02,7.796e-03
-9.615e-03,-2.004e+00,-5.239e-01,4.680e+00,6.893e-02,4.633e-01,2.187e-02,7.568e-03
-8.861e-03,-2.004e+00,-5.193e-01,4.680e+00,8.672e-02,4.633e-01,2.120e-02,7.401e-03
-8.147e-03,-2.004e+00,-5.146e-01,4.680e+00,8.672e-02,4.633e-01,2.120e-02,7.277e-03
-7.402e-03,-2.005e+00,-5.099e-01,4.680e+00,6.893e-02,4.633e-01,2.187e-02,7.184e-03
-6.711e-03,-2.005e+00,-5.053e-01,4.681e+00,6.596e-02,4.633e-01,1.852e-02,7.136e-03
-6.090e-03,-2.006e+00,-5.006e-01,4.681e+00,3.038e-02,4.633e-01,3.928e-02,7.124e-03
-5.628e-03,-2.006e+00,-4.959e-01,4.681e+00,2.148e-02,4.633e-01,3.124e-02,7.135e-03
-5.333e-03,-2.006e+00,-4.913e-01,4.681e+00,2.148e-02,4.633e-01,3.124e-02,7.151e-03
-5.111e-03,-2.006e+00,-4.866e-01,4.682e+00,2.148e-02,4.633e-01,3.124e-02,7.166e-03
-4.911e-03,-2.006e+00,-4.819e-01,4.682e+00,2.148e-02,4.633e-01,3.124e-02,7.184e-03
-4.717e-03,-2.006e+00,-4.773e-01,4.682e+00,3.631e-02,4.633e-01,3.861e-02,7.203e-03
-4.469e-03,-2.006e+00,-4.726e-01,4.683e+00,-2.893e-02,4.581e-01,3.794e-02,7.231e-03
-4.411e-03,-2.006e+00,-4.680e-01,4.683e+00,-2.893e-02,4.581e-01,3.794e-02,7.238e-03
-4.575e-03,-2.006e+00,-4.634e-01,4.683e+00,-2.893e-02,4.581e-01,3.794e-02,7.220e-03
-4.806e-03,-2.006e+00,-4.587e-01,4.684e+00,3.631e-02,4.633e-01,3.861e-02,7.199e-03
-4.812e-03,-2.006e+00,-4.541e-01,4.684e+00,6.003e-02,4.633e-01,3.660e-02,7.199e-03
-4.496e-03,-2.006e+00,-4.495e-01,4.685e+00,-2.893e-02,4.581e-01,3.794e-02,7.224e-03
-4.357e-03,-2.006e+00,-4.448e-01,4.685e+00,-2.893e-02,4.581e-01,3.794e-02,7.238e-03
-4.498e-03,-2.006e+00,-4.402e-01,4.685e+00,-2.893e-02,4.581e-01,3.794e-02,7.225e-03
-4.725e-03,-2.006e+00,-4.356e-01,4.686e+00,6.003e-02,4.633e-01,3.660e-02,7.209e-03
-4.638e-03,-2.006e+00,-4.309e-01,4.686e+00,-2.893e-02,4.581e-01,3.794e-02,7.214e-03
-4.569e-03,-2.006e+00,-4.263e-01,4.687e+00,-2.893e-02,4.581e-01,3.794e-02,7.219e-03
-4.733e-03,-2.006e+00,-4.217e-01,4.687e+00,1.555e-02,4.478e-01,5.000e-02,7.210e-03
-4.797e-03,-2.006e+00,-4.171e-01,4.687e+00,1.555e-02,4.478e-01,5.000e-02,7.208e-03
-4.717e-03,-2.006e+00,-4.126e-01,4.688e+00,1.555e-02,4.478e-01,5.000e-02,7.210e-03
-4.592e-03,-2.006e+00,-4.081e-01,4.688e+00,-2.893e-02,4.581e-01,3.794e-02,7.215e-03
-4.626e-03,-2.006e+00,-4.035e-01,4.689e+00,2.445e-02,4.633e-01,3.995e-02,7.214e-03
-4.617e-03,-2.006e+00,-3.989e-01,4.689e+00,2.445e-02,4.633e-01,3.995e-02,7.214e-03
-4.456e-03,-2.006e+00,-3.943e-01,4.690e+00,2.445e-02,4.633e-01,3.995e-02,7.219e-03
-4.249e-03,-2.006e+00,-3.896e-01,4.690e+00,2.445e-02,4.633e-01,3.995e-02,7.227e-03
-4.028e-03,-2.007e+00,-3.849e-01,4.690e+00,2.445e-02,4.633e-01,3.995e-02,7.239e-03
-3.802e-03,-2.007e+00,-3.803e-01,4.691e+00,-2.003e-02,4.581e-01,4.598e-02,7.255e-03
-3.748e-03,-2.007e+00,-3.756e-01,4.691e+00,-2.003e-02,4.581e-01,4.598e-02,7.259e-03
-3.863e-03,-2.007e+00,-3.710e-01,4.692e+00,-2.003e-02,4.581e-01,4.598e-02,7.251e-03
-4.028e-03,-2.007e+00,-3.664e-01,4.692e+00,-2.003e-02,4.581e-01,4.598e-02,7.243e-03
-4.209e-03,-2.007e+00,-3.618e-01,4.693e+00,-2.003e-02,4.581e-01,4.598e-02,7.237e-03
-4.395e-03,-2.006e+00,-3.572e-01,4.693e+00,-2.003e-02,4.581e-01,4.598e-02,7.235e-03
-4.583e-03,-2.006e+00,-3.526e-01,4.694e+00,9.622e-03,3.960e-01,6.273e-02,7.237e-03
-4.655e-03,-2.006e+00,-3.482e-01,4.694e+00,9.622e-03,3.960e-01,6.273e-02,7.239e-03
-4.613e-03,-2.006e+00,-3.441e-01,4.695e+00,9.622e-03,3.960e-01,6.273e-02,7.238e-03
-4.537e-03,-2.006e+00,-3.401e-01,4.695e+00,9.622e-03,3.960e-01,6.273e-02,7.235e-03
-4.451e-03,-2.006e+00,-3.361e-01,4.696e+00,9.622e-03,3.960e-01,6.273e-02,7.233e-03
-4.361e-03,-2.006e+00,-3.321e-01,4.697e+00,3.631e-02,3.960e-01,6.474e-02,7.230e-03
-4.164e-03,-2.007e+00,-3.281e-01,4.697e+00,3.631e-02,3.960e-01,6.474e-02,7.227e-03
-3.864e-03,-2.007e+00,-3.242e-01,4.698e+00,3.631e-02,3.960e-01,6.474e-02,7.227e-03
-3.532e-03,-2.007e+00,-3.202e-01,4.699e+00,-2.240e-03,4.633e-01,3.325e-02,7.234e-03
-3.343e-03,-2.007e+00,-3.159e-01,4.699e+00,-2.240e-03,4.633e-01,3.325e-02,7.242e-03
-3.301e-03,-2.007e+00,-3.113e-01,4.699e+00,-2.240e-03,4.633e-01,3.325e-02,7.244e-03
-3.304e-03,-2.007e+00,-3.067e-01,4.700e+00,1.852e-02,4.633e-01,4.062e-02,7.244e-03
-3.236e-03,-2.007e+00,-3.021e-01,4.700e+00,1.852e-02,4.633e-01,4.062e-02,7.246e-03
-3.092e-03,-2.007e+00,-2.974e-01,4.700e+00,1.852e-02,4.633e-01,4.062e-02,7.252e-03
-2.924e-03,-2.007e+00,-2.927e-01,4.701e+00,1.852e-02,4.633e-01,4.062e-02,7.261e-03
-2.749e-03,-2.007e+00,-2.881e-01,4.701e+00,1.852e-02,4.633e-01,4.062e-02,7.272e-03
-2.572e-03,-2.007e+00,-2.834e-01,4.702e+00,-1.114e-02,4.581e-01,3.660e-02,7.285e-03
-2.513e-03,-2.007e+00,-2.788e-01,4.702e+00,2.445e-02,4.633e-01,3.526e-02,7.290e-03
-2.427e-03,-2.007e+00,-2.741e-01,4.702e+00,2.445e-02,4.633e-01,3.526e-02,7.296e-03
-2.236e-03,-2.007e+00,-2.695e-01,4.703e+00,2.445e-02,4.633e-01,3.526e-02,7.313e-03
-2.013e-03,-2.007e+00,-2.648e-01,4.703e+00,2.445e-02,4.633e-01,3.526e-02,7.335e-03
-1.780e-03,-2.007e+00,-2.602e-01,4.703e+00,2.445e-02,4.633e-01,3.526e-02,7.361e-03
-1.545e-03,-2.007e+00,-2.555e-01,4.704e+00,1.259e-02,4.633e-01,3.928e-02,7.391e-03
-1.356e-03,-2.007e+00,-2.508e-01,4.704e+00,1.259e-02,4.633e-01,3.928e-02,7.417e-03
-1.213e-03,-2.007e+00,-2.462e-01,4.705e+00,2.113e-01,4.737e-01,1.098e-03,7.439e-03
-3.132e-04,-2.008e+00,-2.417e-01,4.705e+00,1.164e-01,4.685e-01,-5.601e-03,7.607e-03
9.855e-04,-2.008e+00,-2.372e-01,4.704e+00,4.224e-02,4.633e-01,-2.921e-03,7.958e-03
1.868e-03,-2.008e+00,-2.326e-01,4.704e+00,-2.300e-02,4.581e-01,5.788e-03,8.263e-03
2.157e-03,-2.008e+00,-2.280e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.374e-03
2.087e-03,-2.008e+00,-2.234e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.347e-03
1.908e-03,-2.008e+00,-2.187e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.281e-03
1.697e-03,-2.008e+00,-2.141e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.206e-03
1.476e-03,-2.008e+00,-2.095e-01,4.705e+00,4.224e-02,4.633e-01,-2.921e-03,8.133e-03
1.519e-03,-2.008e+00,-2.049e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.146e-03
1.554e-03,-2.008e+00,-2.003e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.158e-03
1.407e-03,-2.008e+00,-1.956e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.112e-03
1.204e-03,-2.008e+00,-1.910e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,8.052e-03
9.846e-04,-2.008e+00,-1.864e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,7.992e-03
7.600e-04,-2.008e+00,-1.818e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,7.935e-03
5.337e-04,-2.008e+00,-1.772e-01,4.705e+00,5.114e-02,4.633e-01,1.768e-03,7.883e-03
6.127e-04,-2.008e+00,-1.726e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,7.900e-03
6.835e-04,-2.008e+00,-1.679e-01,4.705e+00,-2.300e-02,4.581e-01,5.788e-03,7.916e-03
5.458e-04,-2.008e+00,-1.633e-01,4.705e+00,5.114e-02,4.633e-01,1.768e-03,7.886e-03
6.519e-04,-2.008e+00,-1.587e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,7.908e-03
8.170e-04,-2.008e+00,-1.540e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,7.944e-03
8.512e-04,-2.008e+00,-1.494e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,7.951e-03
8.461e-04,-2.008e+00,-1.447e-01,4.705e+00,-2.240e-03,4.633e-01,7.128e-03,7.950e-03
8.290e-04,-2.008e+00,-1.400e-01,4.706e+00,-2.240e-03,4.633e-01,7.128e-03,7.947e-03
8.083e-04,-2.008e+00,-1.354e-01,4.706e+00,-2.240e-03,4.633e-01,7.128e-03,7.942e-03
7.865e-04,-2.008e+00,-1.307e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.938e-03
7.766e-04,-2.008e+00,-1.260e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.936e-03
7.787e-04,-2.008e+00,-1.214e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.937e-03
7.844e-04,-2.008e+00,-1.167e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.938e-03
7.912e-04,-2.008e+00,-1.120e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.939e-03
7.983e-04,-2.008e+00,-1.074e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.940e-03
8.054e-04,-2.008e+00,-1.027e-01,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.941e-03
8.127e-04,-2.008e+00,-9.805e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.942e-03
8.199e-04,-2.008e+00,-9.339e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.944e-03
8.272e-04,-2.008e+00,-8.873e-02,4.706e+00,7.253e-04,4.633e-01,3.108e-03,7.945e-03
8.344e-04,-2.008e+00,-8.406e-02,4.706e+00,5.114e-02,4.633e-01,6.458e-03,7.946e-03
1.052e-03,-2.008e+00,-7.940e-02,4.706e+00,5.114e-02,4.633e-01,6.458e-03,7.979e-03
1.475e-03,-2.008e+00,-7.474e-02,4.706e+00,5.114e-02,4.633e-01,6.458e-03,8.053e-03
1.960e-03,-2.008e+00,-7.007e-02,4.706e+00,7.253e-04,4.633e-01,5.788e-03,8.151e-03
2.253e-03,-2.008e+00,-6.541e-02,4.706e+00,7.253e-04,4.633e-01,5.788e-03,8.217e-03
2.346e-03,-2.008e+00,-6.075e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.239e-03
2.442e-03,-2.008e+00,-5.608e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.262e-03
2.579e-03,-2.008e+00,-5.142e-02,4.706e+00,1.555e-02,4.633e-01,6.458e-03,8.295e-03
2.730e-03,-2.008e+00,-4.675e-02,4.706e+00,-1.149e-01,4.581e-01,1.651e-02,8.332e-03
2.338e-03,-2.008e+00,-4.211e-02,4.707e+00,1.555e-02,4.633e-01,6.458e-03,8.241e-03
1.961e-03,-2.008e+00,-3.747e-02,4.707e+00,1.555e-02,4.633e-01,6.458e-03,8.165e-03
1.956e-03,-2.008e+00,-3.281e-02,4.707e+00,-8.527e-02,4.581e-01,1.785e-02,8.164e-03
1.642e-03,-2.008e+00,-2.817e-02,4.707e+00,-8.527e-02,4.581e-01,1.785e-02,8.112e-03
9.491e-04,-2.008e+00,-2.355e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.025e-03
6.651e-04,-2.008e+00,-1.892e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.002e-03
8.546e-04,-2.008e+00,-1.426e-02,4.707e+00,3.928e-02,4.633e-01,8.467e-03,8.016e-03
1.187e-03,-2.008e+00,-9.602e-03,4.707e+00,2.148e-02,4.633e-01,2.656e-02,8.046e-03
1.488e-03,-2.008e+00,-4.940e-03,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.079e-03
1.729e-03,-2.008e+00,-2.765e-04,4.708e+00,-6.155e-02,4.581e-01,1.249e-02,8.109e-03
1.604e-03,-2.008e+00,4.365e-03,4.708e+00,-6.155e-02,4.581e-01,1.249e-02,8.093e-03
1.135e-03,-2.008e+00,8.986e-03,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.047e-03
9.107e-04,-2.008e+00,1.362e-02,4.708e+00,2.148e-02,4.633e-01,2.656e-02,8.032e-03
9.935e-04,-2.008e+00,1.828e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.037e-03
1.169e-03,-2.008e+00,2.294e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.048e-03
1.372e-03,-2.008e+00,2.760e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.062e-03
1.584e-03,-2.008e+00,3.226e-02,4.709e+00,2.148e-02,4.633e-01,2.656e-02,8.080e-03
1.798e-03,-2.008e+00,3.693e-02,4.710e+00,-4.672e-02,4.581e-01,2.388e-02,8.100e-03
1.728e-03,-2.008e+00,4.157e-02,4.710e+00,-5.562e-02,4.581e-01,1.584e-02,8.094e-03
1.342e-03,-2.008e+00,4.619e-02,4.710e+00,-2.240e-03,4.633e-01,3.325e-02,8.065e-03
1.060e-03,-2.008e+00,5.082e-02,4.710e+00,-2.240e-03,4.633e-01,3.325e-02,8.053e-03
9.596e-04,-2.008e+00,5.548e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.051e-03
9.136e-04,-2.008e+00,6.014e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.050e-03
8.840e-04,-2.008e+00,6.480e-02,4.711e+00,-2.240e-03,4.633e-01,3.325e-02,8.050e-03
8.594e-04,-2.008e+00,6.947e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.050e-03
8.364e-04,-2.008e+00,7.413e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.050e-03
8.138e-04,-2.008e+00,7.879e-02,4.712e+00,-2.240e-03,4.633e-01,3.325e-02,8.050e-03
7.913e-04,-2.008e+00,8.346e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.051e-03
7.689e-04,-2.008e+00,8.812e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.051e-03
7.465e-04,-2.008e+00,9.278e-02,4.713e+00,-2.240e-03,4.633e-01,3.325e-02,8.052e-03
7.242e-04,-2.008e+00,9.745e-02,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.053e-03
7.018e-04,-2.008e+00,1.021e-01,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.054e-03
6.795e-04,-2.008e+00,1.068e-01,4.714e+00,-2.240e-03,4.633e-01,3.325e-02,8.055e-03
6.571e-04,-2.008e+00,1.114e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.056e-03
6.595e-04,-2.008e+00,1.161e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.056e-03
6.859e-04,-2.008e+00,1.208e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.054e-03
7.195e-04,-2.008e+00,1.254e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.052e-03
7.553e-04,-2.008e+00,1.301e-01,4.715e+00,3.691e-03,4.633e-01,1.450e-02,8.049e-03
7.917e-04,-2.008e+00,1.348e-01,4.716e+00,3.691e-03,4.633e-01,1.450e-02,8.047e-03
8.283e-04,-2.008e+00,1.394e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.044e-03
9.510e-04,-2.008e+00,1.441e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.035e-03
1.158e-03,-2.008e+00,1.487e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.021e-03
1.389e-03,-2.008e+00,1.534e-01,4.716e+00,2.445e-02,4.633e-01,1.919e-02,8.009e-03
1.628e-03,-2.008e+00,1.581e-01,4.716e+00,-1.298e-01,4.530e-01,2.923e-02,7.999e-03
1.231e-03,-2.008e+00,1.627e-01,4.717e+00,-6.155e-02,4.581e-01,3.593e-02,8.020e-03
4.970e-04,-2.008e+00,1.673e-01,4.717e+00,4.224e-02,4.633e-01,1.986e-02,8.093e-03
2.792e-04,-2.008e+00,1.719e-01,4.717e+00,4.224e-02,4.633e-01,1.986e-02,8.124e-03
5.051e-04,-2.008e+00,1.766e-01,4.717e+00,4.224e-02,4.633e-01,1.986e-02,8.091e-03
8.646e-04,-2.008e+00,1.812e-01,4.718e+00,-6.155e-02,4.581e-01,3.593e-02,8.044e-03
8.362e-04,-2.008e+00,1.859e-01,4.718e+00,-6.155e-02,4.581e-01,3.593e-02,8.048e-03
4.036e-04,-2.008e+00,1.905e-01,4.718e+00,9.622e-03,4.633e-01,2.990e-02,8.110e-03
1.431e-04,-2.008e+00,1.951e-01,4.719e+00,9.622e-03,4.633e-01,2.990e-02,8.155e-03
1.307e-04,-2.008e+00,1.998e-01,4.719e+00,9.622e-03,4.633e-01,2.990e-02,8.158e-03
1.931e-04,-2.008e+00,2.044e-01,4.719e+00,9.622e-03,4.633e-01,2.990e-02,8.146e-03
2.778e-04,-2.008e+00,2.091e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.129e-03
3.692e-04,-2.008e+00,2.138e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.112e-03
4.626e-04,-2.008e+00,2.184e-01,4.720e+00,9.622e-03,4.633e-01,2.990e-02,8.094e-03
5.565e-04,-2.008e+00,2.231e-01,4.720e+00,-6.155e-02,4.581e-01,3.593e-02,8.077e-03
3.599e-04,-2.008e+00,2.277e-01,4.721e+00,9.622e-03,4.633e-01,2.990e-02,8.115e-03
1.711e-04,-2.008e+00,2.324e-01,4.721e+00,9.622e-03,4.633e-01,2.990e-02,8.156e-03
1.798e-04,-2.008e+00,2.370e-01,4.721e+00,9.622e-03,4.633e-01,2.589e-02,8.154e-03
2.479e-04,-2.008e+00,2.417e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.138e-03
3.339e-04,-2.008e+00,2.464e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.119e-03
4.251e-04,-2.008e+00,2.510e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.098e-03
5.178e-04,-2.008e+00,2.557e-01,4.722e+00,9.622e-03,4.633e-01,2.589e-02,8.077e-03
6.109e-04,-2.008e+00,2.604e-01,4.723e+00,-1.410e-02,4.581e-01,3.057e-02,8.057e-03
6.080e-04,-2.008e+00,2.650e-01,4.723e+00,-1.410e-02,4.581e-01,3.057e-02,8.058e-03
5.118e-04,-2.008e+00,2.696e-01,4.723e+00,3.334e-02,4.633e-01,2.990e-02,8.080e-03
5.791e-04,-2.008e+00,2.743e-01,4.724e+00,-1.410e-02,4.581e-01,3.057e-02,8.064e-03
6.330e-04,-2.008e+00,2.789e-01,4.724e+00,-1.410e-02,4.581e-01,3.057e-02,8.051e-03
5.543e-04,-2.008e+00,2.835e-01,4.724e+00,-1.410e-02,4.581e-01,3.057e-02,8.070e-03
4.358e-04,-2.008e+00,2.881e-01,4.725e+00,3.334e-02,4.633e-01,3.057e-02,8.101e-03
4.958e-04,-2.008e+00,2.928e-01,4.725e+00,3.334e-02,4.633e-01,3.057e-02,8.085e-03
7.377e-04,-2.008e+00,2.974e-01,4.725e+00,-3.782e-02,4.581e-01,3.526e-02,8.023e-03
7.487e-04,-2.008e+00,3.020e-01,4.726e+00,-3.782e-02,4.581e-01,3.526e-02,8.020e-03
4.989e-04,-2.008e+00,3.067e-01,4.726e+00,3.334e-02,4.633e-01,3.057e-02,8.087e-03
4.555e-04,-2.008e+00,3.113e-01,4.726e+00,3.928e-02,3.598e-01,8.216e-02,8.099e-03
6.885e-04,-2.008e+00,3.155e-01,4.727e+00,-4.969e-02,4.581e-01,3.660e-02,8.033e-03
6.659e-04,-2.008e+00,3.197e-01,4.727e+00,-4.969e-02,4.581e-01,3.660e-02,8.040e-03
3.285e-04,-2.008e+00,3.242e-01,4.728e+00,3.928e-02,3.598e-01,8.216e-02,8.139e-03
2.505e-04,-2.008e+00,3.284e-01,4.729e+00,3.928e-02,3.598e-01,8.216e-02,8.164e-03
4.875e-04,-2.008e+00,3.322e-01,4.729e+00,3.928e-02,3.598e-01,8.216e-02,8.089e-03
8.188e-04,-2.008e+00,3.358e-01,4.730e+00,-3.486e-02,4.581e-01,5.335e-02,7.991e-03
8.851e-04,-2.008e+00,3.399e-01,4.731e+00,2.350e-01,4.737e-01,1.098e-03,7.972e-03
1.657e-03,-2.008e+00,3.438e-01,4.731e+00,1.253e-01,4.685e-01,-2.921e-03,7.775e-03
2.951e-03,-2.007e+00,3.479e-01,4.731e+00,-5.205e-03,4.633e-01,4.448e-03,7.551e-03
3.652e-03,-2.007e+00,3.524e-01,4.731e+00,-5.205e-03,4.633e-01,4.448e-03,7.486e-03
3.829e-03,-2.007e+00,3.571e-01,4.731e+00,1.555e-02,4.633e-01,8.467e-03,7.476e-03
3.929e-03,-2.007e+00,3.617e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,7.470e-03
3.841e-03,-2.007e+00,3.663e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,7.476e-03
3.547e-03,-2.007e+00,3.710e-01,4.731e+00,4.224e-02,4.633e-01,4.285e-04,7.499e-03
3.517e-03,-2.007e+00,3.756e-01,4.731e+00,4.224e-02,4.633e-01,4.285e-04,7.502e-03
3.783e-03,-2.007e+00,3.803e-01,4.731e+00,-4.079e-02,4.581e-01,3.108e-03,7.477e-03
3.815e-03,-2.007e+00,3.849e-01,4.731e+00,2.445e-02,4.633e-01,2.438e-03,7.474e-03
3.813e-03,-2.007e+00,3.895e-01,4.731e+00,2.445e-02,4.633e-01,2.438e-03,7.474e-03
3.971e-03,-2.007e+00,3.942e-01,4.731e+00,2.445e-02,4.633e-01,2.438e-03,7.460e-03
4.176e-03,-2.007e+00,3.988e-01,4.731e+00,2.445e-02,4.633e-01,2.438e-03,7.445e-03
4.395e-03,-2.007e+00,4.035e-01,4.731e+00,2.445e-02,4.633e-01,2.438e-03,7.431e-03
4.619e-03,-2.007e+00,4.082e-01,4.731e+00,7.253e-04,4.633e-01,5.118e-03,7.420e-03
4.752e-03,-2.006e+00,4.128e-01,4.731e+00,7.253e-04,4.633e-01,5.118e-03,7.415e-03
4.797e-03,-2.006e+00,4.175e-01,4.731e+00,-5.858e-02,4.581e-01,9.807e-03,7.413e-03
4.588e-03,-2.007e+00,4.221e-01,4.731e+00,7.253e-04,4.633e-01,5.118e-03,7.423e-03
4.378e-03,-2.007e+00,4.268e-01,4.731e+00,7.253e-04,4.633e-01,5.118e-03,7.438e-03
4.319e-03,-2.007e+00,4.314e-01,4.731e+00,7.253e-04,4.633e-01,5.118e-03,7.444e-03
4.306e-03,-2.007e+00,4.361e-01,4.731e+00,6.656e-03,4.633e-01,5.118e-03,7.445e-03
4.329e-03,-2.007e+00,4.408e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.443e-03
4.378e-03,-2.007e+00,4.454e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.437e-03
4.435e-03,-2.007e+00,4.501e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.431e-03
4.494e-03,-2.007e+00,4.548e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.425e-03
4.553e-03,-2.007e+00,4.594e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.419e-03
4.613e-03,-2.007e+00,4.641e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.413e-03
4.673e-03,-2.007e+00,4.687e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.406e-03
4.732e-03,-2.006e+00,4.734e-01,4.732e+00,6.656e-03,4.633e-01,5.118e-03,7.400e-03
4.792e-03,-2.006e+00,4.781e-01,4.732e+00,-5.858e-02,4.581e-01,6.458e-03,7.394e-03
4.609e-03,-2.007e+00,4.827e-01,4.732e+00,3.038e-02,4.633e-01,-9.113e-04,7.415e-03
4.520e-03,-2.007e+00,4.874e-01,4.732e+00,3.038e-02,4.633e-01,-9.113e-04,7.427e-03
4.681e-03,-2.007e+00,4.920e-01,4.732e+00,3.038e-02,4.633e-01,-9.113e-04,7.405e-03
4.917e-03,-2.006e+00,4.967e-01,4.732e+00,-5.858e-02,4.581e-01,6.458e-03,7.376e-03
4.848e-03,-2.006e+00,5.013e-01,4.732e+00,-5.858e-02,4.581e-01,6.458e-03,7.384e-03
4.467e-03,-2.007e+00,5.059e-01,4.732e+00,-1.410e-02,4.633e-01,1.048e-02,7.441e-03
4.157e-03,-2.007e+00,5.106e-01,4.732e+00,-1.410e-02,4.633e-01,1.048e-02,7.499e-03
3.978e-03,-2.007e+00,5.152e-01,4.732e+00,-1.410e-02,4.633e-01,1.048e-02,7.538e-03
3.838e-03,-2.007e+00,5.199e-01,4.732e+00,-1.410e-02,4.633e-01,1.048e-02,7.571e-03
3.710e-03,-2.007e+00,5.246e-01,4.733e+00,-1.410e-02,4.633e-01,1.048e-02,7.603e-03
3.586e-03,-2.007e+00,5.292e-01,4.733e+00,7.189e-02,4.633e-01,1.986e-02,7.637e-03
3.774e-03,-2.007e+00,5.339e-01,4.733e+00,2.741e-02,4.633e-01,2.589e-02,7.585e-03
4.104e-03,-2.007e+00,5.385e-01,4.733e+00,2.741e-02,4.633e-01,2.589e-02,7.500e-03
4.368e-03,-2.007e+00,5.432e-01,4.733e+00,2.741e-02,4.633e-01,2.589e-02,7.438e-03
4.611e-03,-2.007e+00,5.479e-01,4.734e+00,2.741e-02,4.633e-01,2.589e-02,7.386e-03
4.848e-03,-2.006e+00,5.525e-01,4.734e+00,-6.155e-02,4.581e-01,1.383e-02,7.339e-03
4.766e-03,-2.006e+00,5.572e-01,4.734e+00,-7.341e-02,4.581e-01,1.383e-02,7.355e-03
4.333e-03,-2.007e+00,5.618e-01,4.734e+00,7.253e-04,4.633e-01,1.986e-02,7.454e-03
4.031e-03,-2.007e+00,5.664e-01,4.734e+00,7.253e-04,4.633e-01,1.986e-02,7.535e-03
3.945e-03,-2.007e+00,5.711e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,7.561e-03
3.923e-03,-2.007e+00,5.757e-01,4.735e+00,7.253e-04,4.633e-01,1.986e-02,7.568e-03
3.921e-03,-2.007e+00,5.804e-01,4.735e+00,-6.748e-02,4.581e-01,3.258e-02,7.568e-03
3.686e-03,-2.007e+00,5.851e-01,4.735e+00,6.656e-03,4.633e-01,2.388e-02,7.647e-03
3.480e-03,-2.007e+00,5.897e-01,4.736e+00,6.656e-03,4.633e-01,2.388e-02,7.721e-03
3.457e-03,-2.007e+00,5.944e-01,4.736e+00,6.656e-03,4.633e-01,2.388e-02,7.730e-03
3.489e-03,-2.007e+00,5.990e-01,4.736e+00,6.656e-03,4.633e-01,2.388e-02,7.718e-03
3.537e-03,-2.007e+00,6.037e-01,4.736e+00,6.656e-03,4.633e-01,2.388e-02,7.699e-03
3.589e-03,-2.007e+00,6.083e-01,4.736e+00,6.300e-02,4.633e-01,2.455e-02,7.678e-03
3.837e-03,-2.007e+00,6.130e-01,4.737e+00,-6.155e-02,4.581e-01,1.316e-02,7.584e-03
3.845e-03,-2.007e+00,6.176e-01,4.737e+00,-6.155e-02,4.581e-01,1.316e-02,7.581e-03
3.497e-03,-2.007e+00,6.223e-01,4.737e+00,6.300e-02,4.633e-01,2.455e-02,7.720e-03
3.466e-03,-2.007e+00,6.269e-01,4.737e+00,6.300e-02,4.633e-01,2.455e-02,7.733e-03
3.814e-03,-2.007e+00,6.316e-01,4.737e+00,-6.155e-02,4.581e-01,1.316e-02,7.588e-03
3.853e-03,-2.007e+00,6.362e-01,4.738e+00,-6.155e-02,4.581e-01,1.316e-02,7.573e-03
3.518e-03,-2.007e+00,6.408e-01,4.738e+00,6.003e-02,4.633e-01,1.651e-02,7.715e-03
3.480e-03,-2.007e+00,6.455e-01,4.738e+00,6.003e-02,4.633e-01,1.651e-02,7.732e-03
3.805e-03,-2.007e+00,6.501e-01,4.738e+00,-6.155e-02,4.581e-01,1.316e-02,7.588e-03
3.832e-03,-2.007e+00,6.547e-01,4.738e+00,-1.090e-01,4.581e-01,2.187e-02,7.577e-03
3.341e-03,-2.007e+00,6.594e-01,4.738e+00,3.928e-02,4.633e-01,5.788e-03,7.804e-03
3.081e-03,-2.008e+00,6.640e-01,4.738e+00,3.928e-02,4.633e-01,5.788e-03,7.936e-03
3.219e-03,-2.007e+00,6.687e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,7.864e-03
3.476e-03,-2.007e+00,6.733e-01,4.739e+00,3.928e-02,4.633e-01,5.788e-03,7.733e-03
3.768e-03,-2.007e+00,6.780e-01,4.739e+00,-6.748e-02,4.581e-01,1.852e-02,7.590e-03
3.722e-03,-2.007e+00,6.826e-01,4.739e+00,-6.748e-02,4.581e-01,1.852e-02,7.613e-03
3.342e-03,-2.007e+00,6.872e-01,4.739e+00,9.622e-03,4.633e-01,1.115e-02,7.808e-03
3.112e-03,-2.008e+00,6.919e-01,4.739e+00,9.622e-03,4.633e-01,1.115e-02,7.934e-03
3.095e-03,-2.008e+00,6.965e-01,4.739e+00,9.622e-03,4.633e-01,1.115e-02,7.944e-03
3.142e-03,-2.008e+00,7.012e-01,4.739e+00,9.622e-03,4.633e-01,1.115e-02,7.917e-03
3.207e-03,-2.007e+00,7.059e-01,4.739e+00,1.852e-02,4.633e-01,1.651e-02,7.879e-03
3.306e-03,-2.007e+00,7.105e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,7.822e-03
3.434e-03,-2.007e+00,7.152e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,7.748e-03
3.570e-03,-2.007e+00,7.198e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,7.671e-03
3.708e-03,-2.007e+00,7.245e-01,4.740e+00,1.852e-02,4.633e-01,1.651e-02,7.593e-03
3.847e-03,-2.007e+00,7.292e-01,4.740e+00,-1.060e-01,4.581e-01,3.057e-02,7.516e-03
3.597e-03,-2.007e+00,7.338e-01,4.741e+00,-9.417e-02,4.581e-01,2.990e-02,7.659e-03
3.008e-03,-2.008e+00,7.384e-01,4.741e+00,-9.417e-02,4.581e-01,2.990e-02,8.026e-03
2.344e-03,-2.008e+00,7.430e-01,4.741e+00,3.334e-02,4.633e-01,2.923e-02,8.487e-03
2.053e-03,-2.009e+00,7.477e-01,4.741e+00,3.334e-02,4.633e-01,2.923e-02,8.705e-03
2.136e-03,-2.008e+00,7.523e-01,4.742e+00,1.852e-02,4.633e-01,3.392e-02,8.641e-03
2.286e-03,-2.008e+00,7.570e-01,4.742e+00,1.852e-02,4.633e-01,3.392e-02,8.526e-03
2.425e-03,-2.008e+00,7.617e-01,4.742e+00,1.852e-02,4.633e-01,3.392e-02,8.420e-03
2.561e-03,-2.008e+00,7.663e-01,4.743e+00,1.852e-02,4.633e-01,3.392e-02,8.318e-03
2.695e-03,-2.008e+00,7.710e-01,4.743e+00,-8.231e-02,4.581e-01,3.794e-02,8.217e-03
2.526e-03,-2.008e+00,7.756e-01,4.744e+00,1.852e-02,4.633e-01,3.392e-02,8.346e-03
2.365e-03,-2.008e+00,7.803e-01,4.744e+00,3.631e-02,4.633e-01,3.325e-02,8.473e-03
2.461e-03,-2.008e+00,7.849e-01,4.744e+00,3.631e-02,4.633e-01,3.325e-02,8.395e-03
2.670e-03,-2.008e+00,7.896e-01,4.745e+00,6.656e-03,4.633e-01,3.660e-02,8.230e-03
2.824e-03,-2.008e+00,7.943e-01,4.745e+00,6.656e-03,4.633e-01,3.660e-02,8.109e-03
2.903e-03,-2.008e+00,7.989e-01,4.745e+00,6.656e-03,4.633e-01,3.660e-02,8.047e-03
2.959e-03,-2.008e+00,8.036e-01,4.746e+00,-5.205e-03,4.633e-01,4.598e-02,8.004e-03
2.974e-03,-2.008e+00,8.082e-01,4.746e+00,-5.205e-03,4.633e-01,4.598e-02,7.992e-03
2.953e-03,-2.008e+00,8.129e-01,4.747e+00,-5.205e-03,4.633e-01,4.598e-02,8.008e-03
2.922e-03,-2.008e+00,8.176e-01,4.747e+00,-5.205e-03,4.633e-01,4.598e-02,8.034e-03
2.887e-03,-2.008e+00,8.222e-01,4.747e+00,-5.205e-03,4.633e-01,4.598e-02,8.062e-03
2.852e-03,-2.008e+00,8.269e-01,4.748e+00,3.038e-02,4.633e-01,5.737e-02,8.091e-03
2.918e-03,-2.008e+00,8.316e-01,4.748e+00,3.038e-02,4.633e-01,5.737e-02,8.036e-03
3.081e-03,-2.008e+00,8.362e-01,4.749e+00,3.038e-02,4.633e-01,5.737e-02,7.898e-03
3.272e-03,-2.007e+00,8.409e-01,4.750e+00,3.038e-02,4.633e-01,5.737e-02,7.739e-03
3.471e-03,-2.007e+00,8.456e-01,4.750e+00,3.038e-02,4.633e-01,5.737e-02,7.576e-03
3.671e-03,-2.007e+00,8.502e-01,4.751e+00,3.038e-02,4.633e-01,5.737e-02,7.414e-03
3.871e-03,-2.007e+00,8.549e-01,4.751e+00,1.555e-02,4.633e-01,6.206e-02,7.256e-03
4.030e-03,-2.006e+00,8.595e-01,4.752e+00,1.555e-02,4.633e-01,6.206e-02,7.132e-03
4.148e-03,-2.006e+00,8.642e-01,4.753e+00,1.555e-02,4.633e-01,6.206e-02,7.041e-03
4.254e-03,-2.006e+00,8.689e-01,4.753e+00,1.555e-02,4.633e-01,6.206e-02,6.960e-03
4.356e-03,-2.006e+00,8.735e-01,4.754e+00,1.555e-02,4.633e-01,6.206e-02,6.882e-03
4.457e-03,-2.006e+00,8.782e-01,4.754e+00,5.707e-02,4.167e-01,9.355e-02,6.806e-03
4.667e-03,-2.006e+00,8.827e-01,4.755e+00,5.707e-02,4.167e-01,9.355e-02,6.649e-03
4.983e-03,-2.005e+00,8.869e-01,4.756e+00,3.928e-02,3.391e-01,1.076e-01,6.423e-03
5.283e-03,-2.005e+00,8.908e-01,4.757e+00,1.259e-02,4.633e-01,3.392e-02,6.219e-03
5.476e-03,-2.005e+00,8.949e-01,4.758e+00,1.259e-02,4.633e-01,3.392e-02,6.095e-03
5.588e-03,-2.005e+00,8.994e-01,4.758e+00,1.259e-02,4.633e-01,3.392e-02,6.024e-03
5.677e-03,-2.004e+00,9.040e-01,4.758e+00,4.521e-02,4.633e-01,4.933e-02,5.968e-03
5.842e-03,-2.004e+00,9.087e-01,4.759e+00,1.852e-02,4.633e-01,4.933e-02,5.866e-03
6.017e-03,-2.004e+00,9.133e-01,4.759e+00,1.852e-02,4.633e-01,4.933e-02,5.761e-03
6.149e-03,-2.004e+00,9.180e-01,4.760e+00,1.852e-02,4.633e-01,4.933e-02,5.685e-03
6.267e-03,-2.004e+00,9.226e-01,4.760e+00,1.852e-02,4.633e-01,4.933e-02,5.617e-03
6.380e-03,-2.004e+00,9.273e-01,4.761e+00,3.334e-02,4.633e-01,5.670e-02,5.553e-03
6.529e-03,-2.003e+00,9.320e-01,4.761e+00,3.334e-02,4.633e-01,5.670e-02,5.471e-03
6.712e-03,-2.003e+00,9.366e-01,4.762e+00,3.334e-02,4.633e-01,5.670e-02,5.373e-03
6.905e-03,-2.003e+00,9.413e-01,4.763e+00,-2.300e-02,4.581e-01,4.799e-02,5.275e-03
6.962e-03,-2.003e+00,9.459e-01,4.763e+00,-2.300e-02,4.581e-01,4.799e-02,5.247e-03
6.885e-03,-2.003e+00,9.506e-01,4.764e+00,2.741e-02,4.633e-01,6.541e-02,5.286e-03
6.891e-03,-2.003e+00,9.552e-01,4.764e+00,2.741e-02,4.633e-01,6.541e-02,5.283e-03
7.003e-03,-2.003e+00,9.598e-01,4.765e+00,2.741e-02,4.633e-01,6.541e-02,5.223e-03
7.146e-03,-2.002e+00,9.645e-01,4.766e+00,2.741e-02,4.633e-01,6.541e-02,5.149e-03
7.298e-03,-2.002e+00,9.692e-01,4.766e+00,2.741e-02,4.633e-01,6.541e-02,5.073e-03
7.452e-03,-2.002e+00,9.738e-01,4.767e+00,-2.240e-03,4.633e-01,6.541e-02,4.998e-03
7.536e-03,-2.002e+00,9.785e-01,4.767e+00,-2.240e-03,4.633e-01,6.541e-02,4.958e-03
7.553e-03,-2.002e+00,9.832e-01,4.768e+00,-2.240e-03,4.633e-01,6.541e-02,4.950e-03
7.549e-03,-2.002e+00,9.878e-01,4.769e+00,-2.240e-03,4.633e-01,6.541e-02,4.952e-03
7.539e-03,-2.002e+00,9.925e-01,4.769e+00,-2.240e-03,4.633e-01,6.541e-02,4.957e-03
7.528e-03,-2.002e+00,9.972e-01,4.770e+00,-2.240e-03,4.633e-01,6.541e-02,4.963e-03
7.516e-03,-2.002e+00,1.002e+00,4.771e+00,3.631e-02,4.633e-01,9.020e-02,4.969e-03
7.591e-03,-2.002e+00,1.006e+00,4.772e+00,3.631e-02,4.633e-01,9.020e-02,4.929e-03
7.749e-03,-2.002e+00,1.011e+00,4.773e+00,3.631e-02,4.633e-01,9.020e-02,4.846e-03
7.930e-03,-2.001e+00,1.016e+00,4.773e+00,5.410e-02,4.633e-01,9.623e-02,4.754e-03
8.158e-03,-2.001e+00,1.020e+00,4.774e+00,5.410e-02,4.633e-01,9.623e-02,4.646e-03
8.423e-03,-2.000e+00,1.025e+00,4.775e+00,4.817e-02,4.012e-01,1.123e-01,4.528e-03
8.685e-03,-2.000e+00,1.030e+00,4.776e+00,4.817e-02,4.012e-01,1.123e-01,4.421e-03
8.937e-03,-2.000e+00,1.034e+00,4.778e+00,4.817e-02,4.012e-01,1.123e-01,4.327e-03
9.185e-03,-1.999e+00,1.038e+00,4.779e+00,3.631e-02,3.857e-01,1.130e-01,4.243e-03
9.405e-03,-1.999e+00,1.042e+00,4.780e+00,3.631e-02,3.857e-01,1.130e-01,4.174e-03
9.599e-03,-1.998e+00,1.046e+00,4.781e+00,3.631e-02,3.857e-01,1.130e-01,4.118e-03
9.784e-03,-1.998e+00,1.050e+00,4.782e+00,-1.446e-01,3.495e-01,1.411e-01,4.068e-03
9.590e-03,-1.999e+00,1.053e+00,4.784e+00,6.003e-02,4.633e-01,1.023e-01,4.123e-03
9.454e-03,-1.999e+00,1.057e+00,4.785e+00,6.003e-02,4.633e-01,1.023e-01,4.165e-03
9.620e-03,-1.998e+00,1.062e+00,4.786e+00,6.003e-02,4.633e-01,1.023e-01,4.111e-03
9.873e-03,-1.998e+00,1.066e+00,4.787e+00,-2.596e-02,4.581e-01,1.076e-01,4.035e-03
9.978e-03,-1.998e+00,1.071e+00,4.788e+00,-2.596e-02,4.581e-01,1.076e-01,4.005e-03
9.923e-03,-1.998e+00,1.076e+00,4.789e+00,-2.003e-02,4.323e-01,1.183e-01,4.022e-03
9.832e-03,-1.998e+00,1.080e+00,4.790e+00,-2.003e-02,4.323e-01,1.183e-01,4.050e-03
9.739e-03,-1.998e+00,1.085e+00,4.791e+00,-2.003e-02,4.323e-01,1.183e-01,4.082e-03
9.646e-03,-1.998e+00,1.089e+00,4.792e+00,7.486e-02,4.167e-01,1.123e-01,4.117e-03
9.736e-03,-1.998e+00,1.093e+00,4.793e+00,-2.003e-02,4.323e-01,1.183e-01,4.082e-03
9.822e-03,-1.998e+00,1.098e+00,4.795e+00,-4.969e-02,4.271e-01,1.364e-01,4.050e-03
9.727e-03,-1.998e+00,1.102e+00,4.796e+00,-4.969e-02,4.271e-01,1.364e-01,4.087e-03
9.542e-03,-1.999e+00,1.106e+00,4.797e+00,8.079e-02,3.857e-01,1.244e-01,4.167e-03
9.575e-03,-1.999e+00,1.110e+00,4.799e+00,8.079e-02,3.857e-01,1.244e-01,4.152e-03
9.836e-03,-1.998e+00,1.114e+00,4.800e+00,-4.969e-02,4.271e-01,1.364e-01,4.035e-03
9.923e-03,-1.998e+00,1.118e+00,4.801e+00,-4.969e-02,4.271e-01,1.364e-01,3.999e-03
9.797e-03,-1.998e+00,1.123e+00,4.803e+00,5.114e-02,3.702e-01,1.418e-01,4.055e-03
9.791e-03,-1.998e+00,1.127e+00,4.804e+00,5.114e-02,3.702e-01,1.418e-01,4.057e-03
9.943e-03,-1.998e+00,1.130e+00,4.805e+00,5.114e-02,3.702e-01,1.418e-01,3.986e-03
1.014e-02,-1.997e+00,1.134e+00,4.807e+00,3.691e-03,2.925e-01,1.471e-01,3.898e-03
1.027e-02,-1.997e+00,1.138e+00,4.808e+00,3.691e-03,2.925e-01,1.471e-01,3.844e-03
1.032e-02,-1.997e+00,1.141e+00,4.810e+00,4.817e-02,4.012e-01,1.297e-01,3.824e-03
1.042e-02,-1.997e+00,1.144e+00,4.811e+00,4.817e-02,4.012e-01,1.297e-01,3.780e-03
1.059e-02,-1.996e+00,1.148e+00,4.812e+00,1.104e-01,3.857e-01,1.418e-01,3.711e-03
1.088e-02,-1.996e+00,1.152e+00,4.814e+00,1.104e-01,3.857e-01,1.418e-01,3.599e-03
1.128e-02,-1.995e+00,1.156e+00,4.815e+00,5.707e-02,4.012e-01,1.364e-01,3.465e-03
1.163e-02,-1.994e+00,1.160e+00,4.817e+00,5.707e-02,4.012e-01,1.364e-01,3.366e-03
1.189e-02,-1.993e+00,1.164e+00,4.818e+00,5.707e-02,4.012e-01,1.364e-01,3.299e-03
1.212e-02,-1.993e+00,1.168e+00,4.819e+00,5.707e-02,4.012e-01,1.364e-01,3.243e-03
1.235e-02,-1.992e+00,1.172e+00,4.821e+00,5.410e-02,3.081e-01,1.458e-01,3.193e-03
1.257e-02,-1.992e+00,1.175e+00,4.822e+00,5.410e-02,3.081e-01,1.458e-01,3.148e-03
1.278e-02,-1.991e+00,1.179e+00,4.824e+00,5.410e-02,3.081e-01,1.458e-01,3.108e-03
1.298e-02,-1.991e+00,1.182e+00,4.825e+00,5.410e-02,3.081e-01,1.458e-01,3.072e-03
1.319e-02,-1.990e+00,1.185e+00,4.826e+00,7.486e-02,3.857e-01,1.250e-01,3.039e-03
1.343e-02,-1.990e+00,1.188e+00,4.828e+00,7.486e-02,3.857e-01,1.250e-01,3.004e-03
1.369e-02,-1.989e+00,1.192e+00,4.829e+00,7.486e-02,3.857e-01,1.250e-01,2.968e-03
1.396e-02,-1.988e+00,1.196e+00,4.830e+00,5.707e-02,2.770e-01,1.471e-01,2.937e-03
1.421e-02,-1.988e+00,1.199e+00,4.832e+00,5.707e-02,2.770e-01,1.471e-01,2.911e-03
1.443e-02,-1.987e+00,1.202e+00,4.833e+00,4.817e-02,3.081e-01,1.445e-01,2.891e-03
1.462e-02,-1.987e+00,1.205e+00,4.835e+00,4.817e-02,3.081e-01,1.445e-01,2.875e-03
1.480e-02,-1.986e+00,1.208e+00,4.836e+00,1.015e-01,3.391e-01,1.465e-01,2.862e-03
1.505e-02,-1.986e+00,1.212e+00,4.838e+00,1.015e-01,3.391e-01,1.465e-01,2.845e-03
1.538e-02,-1.985e+00,1.215e+00,4.839e+00,4.521e-02,3.236e-01,1.451e-01,2.828e-03
1.564e-02,-1.984e+00,1.218e+00,4.840e+00,4.521e-02,3.236e-01,1.451e-01,2.818e-03
1.582e-02,-1.984e+00,1.222e+00,4.842e+00,7.486e-02,2.149e-01,1.498e-01,2.812e-03
1.603e-02,-1.983e+00,1.224e+00,4.843e+00,7.486e-02,2.149e-01,1.498e-01,2.807e-03
1.627e-02,-1.982e+00,1.227e+00,4.845e+00,7.486e-02,2.149e-01,1.498e-01,2.803e-03
1.652e-02,-1.982e+00,1.229e+00,4.846e+00,6.300e-02,1.683e-01,1.505e-01,2.801e-03
1.675e-02,-1.981e+00,1.231e+00,4.848e+00,6.300e-02,1.683e-01,1.505e-01,2.801e-03
1.697e-02,-1.980e+00,1.233e+00,4.849e+00,6.300e-02,1.683e-01,1.505e-01,2.804e-03
1.718e-02,-1.980e+00,1.234e+00,4.851e+00,6.300e-02,1.683e-01,1.505e-01,2.808e-03
1.739e-02,-1.979e+00,1.236e+00,4.852e+00,6.300e-02,1.683e-01,1.505e-01,2.814e-03
1.759e-02,-1.979e+00,1.238e+00,4.854e+00,5.410e-02,2.149e-01,1.498e-01,2.821e-03
1.779e-02,-1.978e+00,1.240e+00,4.855e+00,5.410e-02,2.149e-01,1.498e-01,2.830e-03
1.797e-02,-1.977e+00,1.242e+00,4.857e+00,-2.596e-02,1.994e-01,1.545e-01,2.838e-03
1.804e-02,-1.977e+00,1.244e+00,4.858e+00,-2.596e-02,1.994e-01,1.545e-01,2.842e-03
1.800e-02,-1.977e+00,1.246e+00,4.860e+00,3.631e-02,1.217e-01,1.545e-01,2.840e-03
1.801e-02,-1.977e+00,1.248e+00,4.862e+00,3.631e-02,1.217e-01,1.545e-01,2.840e-03
1.810e-02,-1.977e+00,1.249e+00,4.863e+00,2.148e-02,2.149e-01,1.518e-01,2.843e-03
1.818e-02,-1.977e+00,1.251e+00,4.865e+00,2.148e-02,2.149e-01,1.518e-01,2.846e-03
1.826e-02,-1.977e+00,1.253e+00,4.866e+00,2.148e-02,2.149e-01,1.518e-01,2.849e-03
1.833e-02,-1.976e+00,1.255e+00,4.868e+00,2.148e-02,2.149e-01,1.518e-01,2.851e-03
1.839e-02,-1.976e+00,1.257e+00,4.869e+00,2.148e-02,2.149e-01,1.518e-01,2.853e-03
1.846e-02,-1.976e+00,1.259e+00,4.871e+00,3.691e-03,1.838e-01,1.545e-01,2.855e-03
1.850e-02,-1.976e+00,1.261e+00,4.872e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.852e-02,-1.976e+00,1.263e+00,4.874e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.854e-02,-1.976e+00,1.265e+00,4.875e+00,3.691e-03,1.838e-01,1.545e-01,2.857e-03
1.855e-02,-1.976e+00,1.267e+00,4.877e+00,3.691e-03,1.838e-01,1.545e-01,2.857e-03
1.856e-02,-1.976e+00,1.269e+00,4.878e+00,3.691e-03,1.838e-01,1.545e-01,2.857e-03
1.857e-02,-1.976e+00,1.270e+00,4.880e+00,3.691e-03,1.838e-01,1.545e-01,2.857e-03
1.858e-02,-1.976e+00,1.272e+00,4.881e+00,3.691e-03,1.838e-01,1.545e-01,2.857e-03
1.859e-02,-1.976e+00,1.274e+00,4.883e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.860e-02,-1.975e+00,1.276e+00,4.885e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.862e-02,-1.975e+00,1.278e+00,4.886e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.863e-02,-1.975e+00,1.280e+00,4.888e+00,3.691e-03,1.838e-01,1.545e-01,2.856e-03
1.864e-02,-1.975e+00,1.282e+00,4.889e+00,5.707e-02,3.391e-01,1.465e-01,2.855e-03
1.871e-02,-1.975e+00,1.284e+00,4.891e+00,5.707e-02,3.391e-01,1.465e-01,2.852e-03
1.885e-02,-1.975e+00,1.287e+00,4.892e+00,5.707e-02,3.391e-01,1.465e-01,2.846e-03
1.900e-02,-1.974e+00,1.290e+00,4.894e+00,5.707e-02,3.391e-01,1.465e-01,2.838e-03
1.915e-02,-1.974e+00,1.294e+00,4.895e+00,5.707e-02,3.391e-01,1.465e-01,2.830e-03
1.931e-02,-1.973e+00,1.297e+00,4.897e+00,9.562e-02,1.994e-01,1.485e-01,2.822e-03
1.950e-02,-1.972e+00,1.300e+00,4.898e+00,5.707e-02,1.683e-01,1.512e-01,2.811e-03
1.970e-02,-1.972e+00,1.302e+00,4.900e+00,5.707e-02,1.683e-01,1.512e-01,2.801e-03
1.986e-02,-1.971e+00,1.304e+00,4.901e+00,5.707e-02,1.683e-01,1.512e-01,2.793e-03
2.002e-02,-1.970e+00,1.306e+00,4.903e+00,5.707e-02,1.683e-01,1.512e-01,2.785e-03
2.017e-02,-1.970e+00,1.307e+00,4.904e+00,5.707e-02,1.683e-01,1.512e-01,2.779e-03
2.032e-02,-1.969e+00,1.309e+00,4.906e+00,5.707e-02,1.683e-01,1.512e-01,2.773e-03
2.046e-02,-1.969e+00,1.311e+00,4.907e+00,5.707e-02,1.683e-01,1.512e-01,2.767e-03
2.061e-02,-1.968e+00,1.313e+00,4.909e+00,5.410e-02,9.586e-02,1.518e-01,2.761e-03
2.075e-02,-1.968e+00,1.314e+00,4.910e+00,5.410e-02,9.586e-02,1.518e-01,2.756e-03
2.089e-02,-1.967e+00,1.315e+00,4.912e+00,5.410e-02,9.586e-02,1.518e-01,2.752e-03
2.103e-02,-1.967e+00,1.316e+00,4.913e+00,5.410e-02,9.586e-02,1.518e-01,2.748e-03
2.117e-02,-1.966e+00,1.317e+00,4.915e+00,9.858e-02,2.304e-01,1.485e-01,2.745e-03
2.135e-02,-1.965e+00,1.319e+00,4.916e+00,1.253e-01,1.735e-01,1.491e-01,2.741e-03
2.160e-02,-1.964e+00,1.320e+00,4.918e+00,1.253e-01,1.735e-01,1.491e-01,2.737e-03
2.190e-02,-1.963e+00,1.322e+00,4.919e+00,8.079e-02,1.580e-01,1.498e-01,2.734e-03
2.215e-02,-1.962e+00,1.324e+00,4.921e+00,8.079e-02,1.580e-01,1.498e-01,2.734e-03
2.237e-02,-1.961e+00,1.326e+00,4.922e+00,8.079e-02,1.580e-01,1.498e-01,2.735e-03
2.257e-02,-1.961e+00,1.327e+00,4.924e+00,8.079e-02,1.580e-01,1.498e-01,2.737e-03
2.277e-02,-1.960e+00,1.329e+00,4.925e+00,8.079e-02,1.580e-01,1.498e-01,2.739e-03
2.296e-02,-1.959e+00,1.330e+00,4.927e+00,8.079e-02,1.580e-01,1.498e-01,2.742e-03
2.315e-02,-1.958e+00,1.332e+00,4.928e+00,8.079e-02,1.580e-01,1.498e-01,2.745e-03
2.334e-02,-1.957e+00,1.333e+00,4.930e+00,8.079e-02,1.580e-01,1.498e-01,2.749e-03
2.353e-02,-1.957e+00,1.335e+00,4.931e+00,2.741e-02,1.373e-01,1.538e-01,2.753e-03
2.367e-02,-1.956e+00,1.337e+00,4.933e+00,2.741e-02,1.373e-01,1.538e-01,2.756e-03
2.375e-02,-1.956e+00,1.338e+00,4.934e+00,1.555e-02,1.373e-01,1.538e-01,2.758e-03
2.381e-02,-1.955e+00,1.339e+00,4.936e+00,1.555e-02,1.373e-01,1.538e-01,2.759e-03
2.386e-02,-1.955e+00,1.341e+00,4.937e+00,1.555e-02,1.373e-01,1.538e-01,2.760e-03
2.389e-02,-1.955e+00,1.342e+00,4.939e+00,1.555e-02,1.373e-01,1.538e-01,2.760e-03
2.393e-02,-1.955e+00,1.344e+00,4.940e+00,2.445e-02,1.062e-01,1.538e-01,2.761e-03
2.397e-02,-1.955e+00,1.345e+00,4.942e+00,9.265e-02,1.994e-01,1.478e-01,2.761e-03
2.409e-02,-1.954e+00,1.346e+00,4.943e+00,9.265e-02,1.994e-01,1.478e-01,2.761e-03
2.427e-02,-1.954e+00,1.348e+00,4.945e+00,9.265e-02,1.994e-01,1.478e-01,2.761e-03
2.446e-02,-1.953e+00,1.350e+00,4.946e+00,9.265e-02,1.994e-01,1.478e-01,2.761e-03
2.466e-02,-1.952e+00,1.352e+00,4.948e+00,9.265e-02,1.994e-01,1.478e-01,2.761e-03
2.486e-02,-1.951e+00,1.354e+00,4.949e+00,6.596e-02,2.149e-01,1.485e-01,2.761e-03
2.504e-02,-1.950e+00,1.356e+00,4.951e+00,6.596e-02,2.149e-01,1.485e-01,2.761e-03
2.519e-02,-1.949e+00,1.358e+00,4.952e+00,6.596e-02,2.149e-01,1.485e-01,2.761e-03
2.533e-02,-1.949e+00,1.360e+00,4.954e+00,6.596e-02,2.149e-01,1.485e-01,2.760e-03
2.547e-02,-1.948e+00,1.363e+00,4.955e+00,6.596e-02,2.149e-01,1.485e-01,2.759e-03
2.560e-02,-1.947e+00,1.365e+00,4.957e+00,6.596e-02,2.149e-01,1.485e-01,2.757e-03
2.574e-02,-1.947e+00,1.367e+00,4.958e+00,6.596e-02,2.149e-01,1.485e-01,2.754e-03
2.587e-02,-1.946e+00,1.369e+00,4.960e+00,1.134e-01,1.114e-01,1.478e-01,2.751e-03
2.604e-02,-1.945e+00,1.371e+00,4.961e+00,1.134e-01,1.114e-01,1.478e-01,2.747e-03
2.625e-02,-1.944e+00,1.372e+00,4.963e+00,1.134e-01,1.114e-01,1.478e-01,2.741e-03
2.647e-02,-1.943e+00,1.373e+00,4.964e+00,1.134e-01,1.114e-01,1.478e-01,2.737e-03
2.669e-02,-1.942e+00,1.374e+00,4.966e+00,1.134e-01,1.114e-01,1.478e-01,2.733e-03
2.691e-02,-1.941e+00,1.376e+00,4.967e+00,1.816e-01,9.068e-02,1.478e-01,2.730e-03
2.719e-02,-1.940e+00,1.377e+00,4.969e+00,1.816e-01,9.068e-02,1.478e-01,2.727e-03
2.752e-02,-1.938e+00,1.378e+00,4.970e+00,1.816e-01,9.068e-02,1.478e-01,2.727e-03
2.786e-02,-1.936e+00,1.379e+00,4.972e+00,1.668e-01,9.586e-02,1.478e-01,2.730e-03
2.819e-02,-1.934e+00,1.379e+00,4.973e+00,7.783e-02,1.838e-01,1.491e-01,2.735e-03
2.844e-02,-1.933e+00,1.381e+00,4.974e+00,7.783e-02,1.838e-01,1.491e-01,2.741e-03
2.862e-02,-1.932e+00,1.382e+00,4.976e+00,7.783e-02,1.838e-01,1.491e-01,2.745e-03
2.877e-02,-1.931e+00,1.384e+00,4.977e+00,7.783e-02,1.838e-01,1.491e-01,2.748e-03
2.892e-02,-1.931e+00,1.386e+00,4.979e+00,7.783e-02,1.838e-01,1.491e-01,2.751e-03
2.906e-02,-1.930e+00,1.388e+00,4.980e+00,7.189e-02,1.528e-01,1.491e-01,2.753e-03
2.920e-02,-1.929e+00,1.390e+00,4.982e+00,7.189e-02,1.528e-01,1.491e-01,2.754e-03
2.933e-02,-1.928e+00,1.391e+00,4.983e+00,7.189e-02,1.528e-01,1.491e-01,2.754e-03
2.946e-02,-1.928e+00,1.393e+00,4.985e+00,1.638e-01,-6.458e-02,1.478e-01,2.754e-03
2.966e-02,-1.927e+00,1.393e+00,4.986e+00,1.638e-01,-6.458e-02,1.478e-01,2.754e-03
2.992e-02,-1.925e+00,1.393e+00,4.988e+00,1.638e-01,-6.458e-02,1.478e-01,2.757e-03
3.020e-02,-1.923e+00,1.393e+00,4.989e+00,1.490e-01,-5.941e-02,1.485e-01,2.763e-03
3.048e-02,-1.922e+00,1.392e+00,4.991e+00,3.631e-02,1.528e-01,1.505e-01,2.772e-03
3.066e-02,-1.921e+00,1.392e+00,4.992e+00,3.631e-02,1.528e-01,1.505e-01,2.780e-03
3.076e-02,-1.920e+00,1.394e+00,4.994e+00,1.816e-01,-2.318e-02,1.485e-01,2.785e-03
3.095e-02,-1.919e+00,1.394e+00,4.995e+00,1.816e-01,-2.318e-02,1.485e-01,2.793e-03
3.123e-02,-1.918e+00,1.394e+00,4.997e+00,1.757e-01,1.305e-02,1.471e-01,2.807e-03
3.153e-02,-1.916e+00,1.394e+00,4.998e+00,1.282e-01,2.858e-02,1.498e-01,2.825e-03
3.180e-02,-1.915e+00,1.394e+00,5.000e+00,1.282e-01,2.858e-02,1.498e-01,2.844e-03
3.204e-02,-1.913e+00,1.395e+00,5.001e+00,1.282e-01,2.858e-02,1.498e-01,2.862e-03
3.227e-02,-1.912e+00,1.395e+00,5.003e+00,1.223e-01,-2.478e-03,1.491e-01,2.881e-03
3.249e-02,-1.911e+00,1.395e+00,5.004e+00,1.223e-01,-2.478e-03,1.491e-01,2.901e-03
3.271e-02,-1.909e+00,1.395e+00,5.006e+00,1.223e-01,-2.478e-03,1.491e-01,2.921e-03
3.292e-02,-1.908e+00,1.395e+00,5.007e+00,1.223e-01,-2.478e-03,1.491e-01,2.943e-03
3.314e-02,-1.907e+00,1.395e+00,5.009e+00,1.223e-01,-2.478e-03,1.491e-01,2.966e-03
3.335e-02,-1.906e+00,1.395e+00,5.010e+00,1.045e-01,6.480e-02,1.505e-01,2.990e-03
3.355e-02,-1.905e+00,1.395e+00,5.012e+00,1.045e-01,6.480e-02,1.505e-01,3.014e-03
3.374e-02,-1.904e+00,1.396e+00,5.013e+00,1.045e-01,6.480e-02,1.505e-01,3.037e-03
3.393e-02,-1.903e+00,1.396e+00,5.015e+00,1.045e-01,6.480e-02,1.505e-01,3.060e-03
3.411e-02,-1.902e+00,1.397e+00,5.016e+00,1.045e-01,6.480e-02,1.505e-01,3.083e-03
3.429e-02,-1.901e+00,1.398e+00,5.018e+00,7.783e-02,6.480e-02,1.498e-01,3.106e-03
3.445e-02,-1.900e+00,1.398e+00,5.019e+00,7.783e-02,6.480e-02,1.498e-01,3.126e-03
3.459e-02,-1.899e+00,1.399e+00,5.021e+00,7.486e-02,1.683e-01,1.465e-01,3.145e-03
3.473e-02,-1.898e+00,1.400e+00,5.022e+00,7.486e-02,1.683e-01,1.465e-01,3.162e-03
3.485e-02,-1.897e+00,1.402e+00,5.024e+00,7.486e-02,1.683e-01,1.465e-01,3.178e-03
3.498e-02,-1.897e+00,1.403e+00,5.025e+00,7.486e-02,1.683e-01,1.465e-01,3.193e-03
3.511e-02,-1.896e+00,1.405e+00,5.027e+00,8.376e-02,1.424e-01,1.512e-01,3.208e-03
3.523e-02,-1.895e+00,1.407e+00,5.028e+00,8.376e-02,1.424e-01,1.512e-01,3.222e-03
3.537e-02,-1.894e+00,1.408e+00,5.030e+00,8.672e-02,6.480e-02,1.518e-01,3.236e-03
3.551e-02,-1.893e+00,1.409e+00,5.031e+00,8.672e-02,6.480e-02,1.518e-01,3.250e-03
3.564e-02,-1.892e+00,1.410e+00,5.033e+00,8.672e-02,6.480e-02,1.518e-01,3.264e-03
3.578e-02,-1.892e+00,1.411e+00,5.034e+00,8.672e-02,6.480e-02,1.518e-01,3.277e-03
3.592e-02,-1.891e+00,1.411e+00,5.036e+00,8.672e-02,6.480e-02,1.518e-01,3.291e-03
3.606e-02,-1.890e+00,1.412e+00,5.037e+00,8.672e-02,6.480e-02,1.518e-01,3.305e-03
3.620e-02,-1.889e+00,1.413e+00,5.039e+00,8.672e-02,6.480e-02,1.518e-01,3.319e-03
3.633e-02,-1.888e+00,1.413e+00,5.040e+00,8.672e-02,6.480e-02,1.518e-01,3.332e-03
3.647e-02,-1.887e+00,1.414e+00,5.042e+00,7.783e-02,6.480e-02,1.512e-01,3.346e-03
3.660e-02,-1.887e+00,1.415e+00,5.043e+00,7.783e-02,6.480e-02,1.512e-01,3.359e-03
3.672e-02,-1.886e+00,1.415e+00,5.045e+00,7.783e-02,6.480e-02,1.512e-01,3.371e-03
3.684e-02,-1.885e+00,1.416e+00,5.046e+00,3.334e-02,2.304e-01,1.518e-01,3.383e-03
3.694e-02,-1.884e+00,1.417e+00,5.048e+00,1.104e-01,9.068e-02,1.478e-01,3.392e-03
3.705e-02,-1.884e+00,1.419e+00,5.049e+00,1.104e-01,9.068e-02,1.478e-01,3.402e-03
3.720e-02,-1.883e+00,1.420e+00,5.051e+00,1.104e-01,9.068e-02,1.478e-01,3.415e-03
3.736e-02,-1.882e+00,1.421e+00,5.052e+00,1.104e-01,9.068e-02,1.478e-01,3.428e-03
3.752e-02,-1.880e+00,1.422e+00,5.054e+00,8.079e-02,1.062e-01,1.485e-01,3.442e-03
3.767e-02,-1.880e+00,1.423e+00,5.055e+00,8.079e-02,1.062e-01,1.485e-01,3.454e-03
3.780e-02,-1.879e+00,1.424e+00,5.057e+00,8.079e-02,1.062e-01,1.485e-01,3.464e-03
3.792e-02,-1.878e+00,1.425e+00,5.058e+00,8.079e-02,1.062e-01,1.485e-01,3.473e-03
3.803e-02,-1.877e+00,1.426e+00,5.060e+00,8.079e-02,1.062e-01,1.485e-01,3.482e-03
3.815e-02,-1.876e+00,1.427e+00,5.061e+00,8.079e-02,1.062e-01,1.485e-01,3.490e-03
3.827e-02,-1.875e+00,1.428e+00,5.063e+00,8.079e-02,1.062e-01,1.485e-01,3.497e-03
3.838e-02,-1.875e+00,1.429e+00,5.064e+00,1.555e-02,4.410e-02,1.518e-01,3.504e-03
3.846e-02,-1.874e+00,1.430e+00,5.066e+00,8.672e-02,1.010e-01,1.498e-01,3.509e-03
3.854e-02,-1.874e+00,1.431e+00,5.067e+00,8.672e-02,1.010e-01,1.498e-01,3.513e-03
3.865e-02,-1.873e+00,1.432e+00,5.069e+00,8.672e-02,1.010e-01,1.498e-01,3.518e-03
3.876e-02,-1.872e+00,1.433e+00,5.070e+00,8.672e-02,1.010e-01,1.498e-01,3.524e-03
3.888e-02,-1.871e+00,1.434e+00,5.072e+00,8.672e-02,1.010e-01,1.498e-01,3.529e-03
3.900e-02,-1.870e+00,1.435e+00,5.073e+00,6.300e-02,1.838e-01,1.498e-01,3.534e-03
3.910e-02,-1.869e+00,1.436e+00,5.075e+00,6.300e-02,1.838e-01,1.498e-01,3.538e-03
3.919e-02,-1.869e+00,1.438e+00,5.076e+00,6.300e-02,1.838e-01,1.498e-01,3.540e-03
3.928e-02,-1.868e+00,1.439e+00,5.078e+00,6.300e-02,1.838e-01,1.498e-01,3.542e-03
3.936e-02,-1.868e+00,1.441e+00,5.079e+00,6.300e-02,1.838e-01,1.498e-01,3.542e-03
3.944e-02,-1.867e+00,1.443e+00,5.081e+00,1.460e-01,-1.800e-02,1.491e-01,3.542e-03
3.957e-02,-1.866e+00,1.444e+00,5.082e+00,9.265e-02,8.551e-02,1.491e-01,3.540e-03
3.970e-02,-1.865e+00,1.445e+00,5.084e+00,9.265e-02,8.551e-02,1.491e-01,3.538e-03
3.983e-02,-1.864e+00,1.446e+00,5.085e+00,9.265e-02,8.551e-02,1.491e-01,3.536e-03
3.994e-02,-1.863e+00,1.446e+00,5.087e+00,9.265e-02,8.551e-02,1.491e-01,3.534e-03
4.006e-02,-1.862e+00,1.447e+00,5.088e+00,9.265e-02,8.551e-02,1.491e-01,3.531e-03
4.017e-02,-1.861e+00,1.448e+00,5.090e+00,9.265e-02,8.551e-02,1.491e-01,3.528e-03
4.029e-02,-1.860e+00,1.449e+00,5.091e+00,9.265e-02,8.551e-02,1.491e-01,3.525e-03
4.040e-02,-1.859e+00,1.450e+00,5.093e+00,9.265e-02,8.551e-02,1.491e-01,3.521e-03
4.051e-02,-1.858e+00,1.451e+00,5.094e+00,9.265e-02,8.551e-02,1.491e-01,3.517e-03
4.062e-02,-1.857e+00,1.451e+00,5.096e+00,1.193e-01,2.858e-02,1.485e-01,3.512e-03
4.075e-02,-1.856e+00,1.452e+00,5.097e+00,1.193e-01,2.858e-02,1.485e-01,3.507e-03
4.088e-02,-1.855e+00,1.453e+00,5.099e+00,1.964e-01,5.963e-02,1.471e-01,3.501e-03
4.106e-02,-1.854e+00,1.453e+00,5.100e+00,9.562e-02,1.114e-01,1.498e-01,3.494e-03
4.123e-02,-1.852e+00,1.454e+00,5.102e+00,9.562e-02,1.114e-01,1.498e-01,3.487e-03
4.135e-02,-1.851e+00,1.455e+00,5.103e+00,9.562e-02,1.114e-01,1.498e-01,3.481e-03
4.147e-02,-1.850e+00,1.456e+00,5.104e+00,9.562e-02,1.114e-01,1.498e-01,3.476e-03
4.158e-02,-1.849e+00,1.457e+00,5.106e+00,9.562e-02,1.114e-01,1.498e-01,3.469e-03
4.169e-02,-1.848e+00,1.458e+00,5.107e+00,1.193e-01,5.963e-02,1.491e-01,3.463e-03
4.181e-02,-1.847e+00,1.459e+00,5.109e+00,1.193e-01,5.963e-02,1.491e-01,3.454e-03
4.194e-02,-1.846e+00,1.460e+00,5.110e+00,1.193e-01,5.963e-02,1.491e-01,3.445e-03
4.207e-02,-1.845e+00,1.460e+00,5.112e+00,1.193e-01,5.963e-02,1.491e-01,3.435e-03
4.220e-02,-1.844e+00,1.461e+00,5.113e+00,1.193e-01,5.963e-02,1.491e-01,3.426e-03
4.233e-02,-1.843e+00,1.461e+00,5.115e+00,1.193e-01,5.963e-02,1.491e-01,3.416e-03
4.246e-02,-1.841e+00,1.462e+00,5.116e+00,1.193e-01,5.963e-02,1.491e-01,3.405e-03
4.259e-02,-1.840e+00,1.463e+00,5.118e+00,1.193e-01,5.963e-02,1.491e-01,3.395e-03
4.272e-02,-1.839e+00,1.463e+00,5.119e+00,1.045e-01,4.410e-02,1.498e-01,3.385e-03
4.284e-02,-1.838e+00,1.464e+00,5.121e+00,1.045e-01,4.410e-02,1.498e-01,3.375e-03
4.295e-02,-1.837e+00,1.464e+00,5.122e+00,1.045e-01,4.410e-02,1.498e-01,3.365e-03
4.306e-02,-1.836e+00,1.465e+00,5.124e+00,1.045e-01,4.410e-02,1.498e-01,3.356e-03
4.318e-02,-1.835e+00,1.465e+00,5.125e+00,2.291e-01,1.269e-01,1.465e-01,3.346e-03
4.334e-02,-1.833e+00,1.466e+00,5.127e+00,9.265e-02,1.683e-01,1.498e-01,3.332e-03
4.350e-02,-1.832e+00,1.467e+00,5.128e+00,1.579e-01,-5.941e-02,1.485e-01,3.318e-03
4.364e-02,-1.830e+00,1.468e+00,5.130e+00,1.579e-01,-5.941e-02,1.485e-01,3.304e-03
4.380e-02,-1.829e+00,1.468e+00,5.131e+00,1.045e-01,-5.941e-02,1.485e-01,3.289e-03
4.393e-02,-1.827e+00,1.467e+00,5.133e+00,1.045e-01,-5.941e-02,1.485e-01,3.278e-03
4.405e-02,-1.826e+00,1.467e+00,5.134e+00,1.045e-01,-5.941e-02,1.485e-01,3.269e-03
4.416e-02,-1.825e+00,1.466e+00,5.136e+00,1.075e-01,6.998e-02,1.505e-01,3.262e-03
4.428e-02,-1.824e+00,1.466e+00,5.137e+00,1.075e-01,6.998e-02,1.505e-01,3.255e-03
4.439e-02,-1.823e+00,1.466e+00,5.139e+00,1.045e-01,-5.941e-02,1.485e-01,3.249e-03
4.450e-02,-1.822e+00,1.467e+00,5.140e+00,1.045e-01,-5.941e-02,1.485e-01,3.243e-03
4.461e-02,-1.821e+00,1.466e+00,5.142e+00,1.075e-01,6.998e-02,1.505e-01,3.237e-03
4.472e-02,-1.820e+00,1.466e+00,5.143e+00,1.075e-01,6.998e-02,1.505e-01,3.232e-03
4.483e-02,-1.819e+00,1.467e+00,5.145e+00,1.312e-01,7.873e-03,1.485e-01,3.227e-03
4.495e-02,-1.818e+00,1.467e+00,5.146e+00,1.312e-01,7.873e-03,1.485e-01,3.222e-03
4.509e-02,-1.816e+00,1.467e+00,5.148e+00,1.312e-01,7.873e-03,1.485e-01,3.216e-03
4.522e-02,-1.815e+00,1.467e+00,5.149e+00,1.312e-01,7.873e-03,1.485e-01,3.210e-03
4.536e-02,-1.814e+00,1.467e+00,5.151e+00,1.312e-01,7.873e-03,1.485e-01,3.205e-03
4.549e-02,-1.813e+00,1.468e+00,5.152e+00,1.609e-01,2.340e-02,1.478e-01,3.201e-03
4.564e-02,-1.811e+00,1.468e+00,5.154e+00,1.609e-01,2.340e-02,1.478e-01,3.196e-03
4.580e-02,-1.810e+00,1.468e+00,5.155e+00,1.609e-01,2.340e-02,1.478e-01,3.191e-03
4.596e-02,-1.808e+00,1.468e+00,5.157e+00,1.015e-01,1.424e-01,1.485e-01,3.187e-03
4.610e-02,-1.807e+00,1.469e+00,5.158e+00,1.015e-01,1.424e-01,1.485e-01,3.184e-03
4.622e-02,-1.805e+00,1.470e+00,5.160e+00,1.015e-01,1.424e-01,1.485e-01,3.180e-03
4.632e-02,-1.804e+00,1.471e+00,5.161e+00,1.015e-01,1.424e-01,1.485e-01,3.176e-03
4.642e-02,-1.803e+00,1.473e+00,5.163e+00,1.015e-01,1.424e-01,1.485e-01,3.170e-03
4.652e-02,-1.802e+00,1.474e+00,5.164e+00,1.015e-01,1.424e-01,1.485e-01,3.164e-03
4.662e-02,-1.801e+00,1.476e+00,5.166e+00,1.015e-01,1.424e-01,1.485e-01,3.156e-03
4.672e-02,-1.800e+00,1.477e+00,5.167e+00,1.015e-01,1.424e-01,1.485e-01,3.147e-03
4.681e-02,-1.799e+00,1.479e+00,5.169e+00,1.015e-01,1.424e-01,1.485e-01,3.137e-03
4.690e-02,-1.798e+00,1.480e+00,5.170e+00,8.079e-02,1.580e-01,1.491e-01,3.126e-03
4.699e-02,-1.797e+00,1.481e+00,5.172e+00,8.079e-02,1.580e-01,1.491e-01,3.115e-03
4.706e-02,-1.797e+00,1.483e+00,5.173e+00,8.079e-02,1.580e-01,1.491e-01,3.104e-03
4.713e-02,-1.796e+00,1.485e+00,5.174e+00,8.079e-02,1.580e-01,1.491e-01,3.092e-03
4.720e-02,-1.795e+00,1.486e+00,5.176e+00,8.079e-02,1.580e-01,1.491e-01,3.079e-03
4.727e-02,-1.794e+00,1.488e+00,5.177e+00,1.549e-01,1.114e-01,1.471e-01,3.064e-03
4.736e-02,-1.793e+00,1.489e+00,5.179e+00,1.193e-01,1.373e-01,1.485e-01,3.044e-03
4.747e-02,-1.792e+00,1.491e+00,5.180e+00,1.193e-01,1.373e-01,1.485e-01,3.019e-03
4.756e-02,-1.791e+00,1.492e+00,5.182e+00,1.579e-01,7.873e-03,1.471e-01,2.993e-03
4.767e-02,-1.789e+00,1.493e+00,5.183e+00,1.579e-01,7.873e-03,1.471e-01,2.964e-03
4.779e-02,-1.788e+00,1.493e+00,5.185e+00,1.579e-01,7.873e-03,1.471e-01,2.931e-03
4.791e-02,-1.786e+00,1.493e+00,5.186e+00,1.579e-01,7.873e-03,1.471e-01,2.898e-03
4.803e-02,-1.785e+00,1.493e+00,5.188e+00,2.202e-01,-1.112e-01,1.445e-01,2.865e-03
4.817e-02,-1.783e+00,1.493e+00,5.189e+00,2.202e-01,-1.112e-01,1.445e-01,2.827e-03
4.834e-02,-1.781e+00,1.492e+00,5.191e+00,2.202e-01,-1.112e-01,1.445e-01,2.787e-03
4.851e-02,-1.778e+00,1.491e+00,5.192e+00,1.371e-01,6.480e-02,1.485e-01,2.748e-03
4.866e-02,-1.777e+00,1.491e+00,5.194e+00,1.371e-01,6.480e-02,1.485e-01,2.718e-03
4.878e-02,-1.775e+00,1.491e+00,5.195e+00,1.371e-01,6.480e-02,1.485e-01,2.694e-03
4.889e-02,-1.774e+00,1.491e+00,5.197e+00,2.202e-01,-1.112e-01,1.445e-01,2.671e-03
4.903e-02,-1.772e+00,1.491e+00,5.198e+00,-1.772e-01,-7.493e-02,1.491e-01,2.643e-03
4.906e-02,-1.772e+00,1.491e+00,5.200e+00,-1.624e-01,3.893e-02,1.518e-01,2.637e-03
4.898e-02,-1.773e+00,1.490e+00,5.201e+00,-1.624e-01,3.893e-02,1.518e-01,2.652e-03
4.886e-02,-1.774e+00,1.491e+00,5.203e+00,1.371e-01,6.480e-02,1.485e-01,2.675e-03
4.884e-02,-1.774e+00,1.491e+00,5.204e+00,2.498e-01,-4.388e-02,1.431e-01,2.680e-03
4.894e-02,-1.773e+00,1.491e+00,5.205e+00,2.498e-01,-4.388e-02,1.431e-01,2.658e-03
4.911e-02,-1.771e+00,1.491e+00,5.207e+00,1.579e-01,5.963e-02,1.478e-01,2.625e-03
4.927e-02,-1.769e+00,1.491e+00,5.208e+00,1.579e-01,5.963e-02,1.478e-01,2.595e-03
4.941e-02,-1.767e+00,1.491e+00,5.210e+00,1.816e-01,-2.835e-02,1.471e-01,2.570e-03
4.955e-02,-1.765e+00,1.492e+00,5.211e+00,1.816e-01,-2.835e-02,1.471e-01,2.545e-03
4.969e-02,-1.764e+00,1.491e+00,5.213e+00,1.816e-01,-2.835e-02,1.471e-01,2.520e-03
4.983e-02,-1.762e+00,1.491e+00,5.214e+00,1.816e-01,-2.835e-02,1.471e-01,2.496e-03
4.998e-02,-1.760e+00,1.491e+00,5.216e+00,1.579e-01,5.963e-02,1.478e-01,2.472e-03
5.012e-02,-1.758e+00,1.491e+00,5.217e+00,1.312e-01,1.528e-01,1.485e-01,2.451e-03
5.024e-02,-1.757e+00,1.492e+00,5.219e+00,1.935e-01,-3.871e-02,1.465e-01,2.433e-03
5.036e-02,-1.755e+00,1.492e+00,5.220e+00,1.935e-01,-3.871e-02,1.465e-01,2.412e-03
5.051e-02,-1.753e+00,1.492e+00,5.222e+00,1.935e-01,-3.871e-02,1.465e-01,2.389e-03
5.066e-02,-1.751e+00,1.492e+00,5.223e+00,1.549e-01,3.893e-02,1.478e-01,2.366e-03
5.080e-02,-1.750e+00,1.492e+00,5.225e+00,1.549e-01,3.893e-02,1.478e-01,2.346e-03
5.093e-02,-1.748e+00,1.492e+00,5.226e+00,1.549e-01,3.893e-02,1.478e-01,2.328e-03
5.105e-02,-1.746e+00,1.493e+00,5.228e+00,1.549e-01,3.893e-02,1.478e-01,2.311e-03
5.117e-02,-1.745e+00,1.493e+00,5.229e+00,1.668e-01,-2.318e-02,1.485e-01,2.294e-03
5.130e-02,-1.743e+00,1.493e+00,5.231e+00,1.905e-01,1.822e-02,1.471e-01,2.276e-03
5.143e-02,-1.742e+00,1.493e+00,5.232e+00,1.905e-01,1.822e-02,1.471e-01,2.257e-03
5.158e-02,-1.740e+00,1.493e+00,5.233e+00,1.905e-01,1.822e-02,1.471e-01,2.238e-03
5.172e-02,-1.738e+00,1.493e+00,5.235e+00,1.905e-01,1.822e-02,1.471e-01,2.218e-03
5.187e-02,-1.736e+00,1.494e+00,5.236e+00,1.905e-01,1.822e-02,1.471e-01,2.199e-03
5.202e-02,-1.734e+00,1.494e+00,5.238e+00,1.905e-01,1.822e-02,1.471e-01,2.181e-03
5.217e-02,-1.732e+00,1.494e+00,5.239e+00,1.935e-01,1.305e-02,1.478e-01,2.162e-03
5.231e-02,-1.730e+00,1.494e+00,5.241e+00,1.668e-01,-3.871e-02,1.485e-01,2.144e-03
5.245e-02,-1.728e+00,1.494e+00,5.242e+00,1.668e-01,-3.871e-02,1.485e-01,2.128e-03
5.258e-02,-1.727e+00,1.494e+00,5.244e+00,1.668e-01,-3.871e-02,1.485e-01,2.113e-03
5.272e-02,-1.725e+00,1.493e+00,5.245e+00,1.668e-01,-3.871e-02,1.485e-01,2.100e-03
5.285e-02,-1.723e+00,1.493e+00,5.247e+00,1.668e-01,-3.871e-02,1.485e-01,2.088e-03
5.298e-02,-1.722e+00,1.493e+00,5.248e+00,1.668e-01,-3.871e-02,1.485e-01,2.077e-03
5.311e-02,-1.720e+00,1.492e+00,5.250e+00,1.668e-01,-3.871e-02,1.485e-01,2.067e-03
5.324e-02,-1.718e+00,1.492e+00,5.251e+00,1.668e-01,-3.353e-02,1.471e-01,2.059e-03
5.337e-02,-1.717e+00,1.491e+00,5.253e+00,1.668e-01,-3.353e-02,1.471e-01,2.052e-03
5.350e-02,-1.715e+00,1.491e+00,5.254e+00,1.668e-01,-3.353e-02,1.471e-01,2.045e-03
5.364e-02,-1.713e+00,1.491e+00,5.256e+00,1.075e-01,1.580e-01,1.491e-01,2.040e-03
5.375e-02,-1.712e+00,1.491e+00,5.257e+00,2.113e-01,-3.871e-02,1.471e-01,2.036e-03
5.388e-02,-1.710e+00,1.492e+00,5.259e+00,1.786e-01,-4.906e-02,1.471e-01,2.031e-03
5.402e-02,-1.708e+00,1.491e+00,5.260e+00,1.786e-01,-4.906e-02,1.471e-01,2.026e-03
5.417e-02,-1.707e+00,1.491e+00,5.262e+00,1.786e-01,-4.906e-02,1.471e-01,2.022e-03
5.431e-02,-1.705e+00,1.491e+00,5.263e+00,1.075e-01,1.838e-01,1.498e-01,2.019e-03
5.443e-02,-1.703e+00,1.491e+00,5.264e+00,1.668e-01,1.822e-02,1.471e-01,2.018e-03
5.455e-02,-1.702e+00,1.492e+00,5.266e+00,1.668e-01,1.822e-02,1.471e-01,2.015e-03
5.467e-02,-1.700e+00,1.492e+00,5.267e+00,1.668e-01,1.822e-02,1.471e-01,2.012e-03
5.480e-02,-1.699e+00,1.492e+00,5.269e+00,1.668e-01,1.822e-02,1.471e-01,2.009e-03
5.493e-02,-1.697e+00,1.493e+00,5.270e+00,1.668e-01,1.822e-02,1.471e-01,2.006e-03
5.506e-02,-1.695e+00,1.493e+00,5.272e+00,1.668e-01,1.822e-02,1.471e-01,2.003e-03
5.519e-02,-1.694e+00,1.493e+00,5.273e+00,1.668e-01,1.822e-02,1.471e-01,2.000e-03
5.532e-02,-1.692e+00,1.493e+00,5.275e+00,1.223e-01,6.998e-02,1.478e-01,1.998e-03
5.544e-02,-1.691e+00,1.494e+00,5.276e+00,1.460e-01,5.445e-02,1.478e-01,1.996e-03
5.555e-02,-1.689e+00,1.494e+00,5.278e+00,1.460e-01,5.445e-02,1.478e-01,1.993e-03
5.566e-02,-1.688e+00,1.495e+00,5.279e+00,1.460e-01,5.445e-02,1.478e-01,1.990e-03
5.577e-02,-1.686e+00,1.495e+00,5.281e+00,1.460e-01,5.445e-02,1.478e-01,1.986e-03
5.588e-02,-1.685e+00,1.496e+00,5.282e+00,1.846e-01,7.873e-03,1.478e-01,1.982e-03
5.600e-02,-1.683e+00,1.496e+00,5.284e+00,1.846e-01,7.873e-03,1.478e-01,1.977e-03
5.613e-02,-1.681e+00,1.496e+00,5.285e+00,1.846e-01,7.873e-03,1.478e-01,1.972e-03
5.627e-02,-1.680e+00,1.496e+00,5.287e+00,1.846e-01,7.873e-03,1.478e-01,1.967e-03
5.640e-02,-1.678e+00,1.496e+00,5.288e+00,2.024e-01,2.340e-02,1.458e-01,1.962e-03
5.655e-02,-1.676e+00,1.497e+00,5.290e+00,2.024e-01,2.340e-02,1.458e-01,1.957e-03
5.669e-02,-1.674e+00,1.497e+00,5.291e+00,2.024e-01,2.340e-02,1.458e-01,1.953e-03
5.684e-02,-1.672e+00,1.497e+00,5.292e+00,2.024e-01,2.340e-02,1.458e-01,1.948e-03
5.699e-02,-1.670e+00,1.497e+00,5.294e+00,1.638e-01,2.858e-02,1.485e-01,1.944e-03
5.713e-02,-1.668e+00,1.498e+00,5.295e+00,1.638e-01,2.858e-02,1.485e-01,1.940e-03
5.726e-02,-1.666e+00,1.498e+00,5.297e+00,1.638e-01,2.858e-02,1.485e-01,1.936e-03
5.738e-02,-1.665e+00,1.498e+00,5.298e+00,1.638e-01,2.858e-02,1.485e-01,1.932e-03
5.750e-02,-1.663e+00,1.498e+00,5.300e+00,1.490e-01,4.928e-02,1.485e-01,1.929e-03
5.761e-02,-1.661e+00,1.499e+00,5.301e+00,1.490e-01,4.928e-02,1.485e-01,1.925e-03
5.772e-02,-1.660e+00,1.499e+00,5.303e+00,1.490e-01,4.928e-02,1.485e-01,1.921e-03
5.783e-02,-1.658e+00,1.500e+00,5.304e+00,1.490e-01,4.928e-02,1.485e-01,1.917e-03
5.793e-02,-1.657e+00,1.500e+00,5.306e+00,1.490e-01,4.928e-02,1.485e-01,1.912e-03
5.804e-02,-1.655e+00,1.501e+00,5.307e+00,1.490e-01,4.928e-02,1.485e-01,1.907e-03
5.814e-02,-1.654e+00,1.501e+00,5.309e+00,2.528e-01,2.698e-03,1.378e-01,1.902e-03
5.828e-02,-1.652e+00,1.501e+00,5.310e+00,2.528e-01,2.698e-03,1.378e-01,1.895e-03
5.844e-02,-1.650e+00,1.502e+00,5.312e+00,1.757e-01,4.928e-02,1.485e-01,1.886e-03
5.859e-02,-1.647e+00,1.502e+00,5.313e+00,1.668e-01,4.410e-02,1.485e-01,1.878e-03
5.871e-02,-1.646e+00,1.502e+00,5.315e+00,1.668e-01,4.410e-02,1.485e-01,1.872e-03
5.883e-02,-1.644e+00,1.503e+00,5.316e+00,1.668e-01,4.410e-02,1.485e-01,1.865e-03
5.895e-02,-1.642e+00,1.503e+00,5.317e+00,1.668e-01,4.410e-02,1.485e-01,1.859e-03
5.906e-02,-1.640e+00,1.504e+00,5.319e+00,1.668e-01,4.410e-02,1.485e-01,1.852e-03
5.917e-02,-1.639e+00,1.504e+00,5.320e+00,1.668e-01,4.410e-02,1.485e-01,1.844e-03
5.928e-02,-1.637e+00,1.504e+00,5.322e+00,1.668e-01,4.410e-02,1.485e-01,1.836e-03
5.939e-02,-1.635e+00,1.505e+00,5.323e+00,1.668e-01,4.410e-02,1.485e-01,1.828e-03
5.950e-02,-1.634e+00,1.505e+00,5.325e+00,1.490e-01,7.873e-03,1.485e-01,1.820e-03
5.961e-02,-1.632e+00,1.506e+00,5.326e+00,1.490e-01,7.873e-03,1.485e-01,1.811e-03
5.971e-02,-1.631e+00,1.506e+00,5.328e+00,1.490e-01,7.873e-03,1.485e-01,1.803e-03
5.980e-02,-1.629e+00,1.506e+00,5.329e+00,1.638e-01,4.928e-02,1.478e-01,1.795e-03
5.991e-02,-1.628e+00,1.506e+00,5.331e+00,1.638e-01,4.928e-02,1.478e-01,1.787e-03
6.001e-02,-1.626e+00,1.507e+00,5.332e+00,1.638e-01,4.928e-02,1.478e-01,1.779e-03
6.011e-02,-1.624e+00,1.507e+00,5.334e+00,1.638e-01,4.928e-02,1.478e-01,1.770e-03
6.022e-02,-1.623e+00,1.508e+00,5.335e+00,2.380e-01,3.375e-02,1.431e-01,1.760e-03
6.034e-02,-1.621e+00,1.508e+00,5.337e+00,2.380e-01,3.375e-02,1.431e-01,1.748e-03
6.048e-02,-1.619e+00,1.508e+00,5.338e+00,2.380e-01,3.375e-02,1.431e-01,1.734e-03
6.063e-02,-1.616e+00,1.509e+00,5.340e+00,1.994e-01,7.515e-02,1.471e-01,1.719e-03
6.077e-02,-1.614e+00,1.509e+00,5.341e+00,1.994e-01,7.515e-02,1.471e-01,1.705e-03
6.089e-02,-1.612e+00,1.510e+00,5.342e+00,1.994e-01,7.515e-02,1.471e-01,1.691e-03
6.101e-02,-1.610e+00,1.511e+00,5.344e+00,1.994e-01,7.515e-02,1.471e-01,1.676e-03
6.113e-02,-1.608e+00,1.511e+00,5.345e+00,1.905e-01,3.375e-02,1.471e-01,1.661e-03
6.125e-02,-1.606e+00,1.512e+00,5.347e+00,1.905e-01,3.375e-02,1.471e-01,1.645e-03
6.136e-02,-1.604e+00,1.512e+00,5.348e+00,1.905e-01,3.375e-02,1.471e-01,1.628e-03
6.148e-02,-1.602e+00,1.513e+00,5.350e+00,1.905e-01,3.375e-02,1.471e-01,1.612e-03
6.159e-02,-1.600e+00,1.513e+00,5.351e+00,1.905e-01,3.375e-02,1.471e-01,1.595e-03
6.170e-02,-1.598e+00,1.513e+00,5.353e+00,1.490e-01,4.410e-02,1.485e-01,1.578e-03
6.180e-02,-1.597e+00,1.514e+00,5.354e+00,1.490e-01,4.410e-02,1.485e-01,1.562e-03
6.188e-02,-1.595e+00,1.514e+00,5.356e+00,1.490e-01,4.410e-02,1.485e-01,1.548e-03
6.197e-02,-1.593e+00,1.515e+00,5.357e+00,1.490e-01,4.410e-02,1.485e-01,1.534e-03
6.205e-02,-1.592e+00,1.515e+00,5.359e+00,1.490e-01,4.410e-02,1.485e-01,1.519e-03
6.214e-02,-1.590e+00,1.516e+00,5.360e+00,1.490e-01,4.410e-02,1.485e-01,1.504e-03
6.222e-02,-1.589e+00,1.516e+00,5.362e+00,2.528e-01,-4.388e-02,1.378e-01,1.488e-03
6.233e-02,-1.587e+00,1.516e+00,5.363e+00,1.846e-01,-2.318e-02,1.478e-01,1.468e-03
6.244e-02,-1.585e+00,1.516e+00,5.365e+00,1.846e-01,-2.318e-02,1.478e-01,1.447e-03
6.254e-02,-1.583e+00,1.516e+00,5.366e+00,1.816e-01,3.893e-02,1.478e-01,1.429e-03
6.265e-02,-1.581e+00,1.516e+00,5.368e+00,1.816e-01,3.893e-02,1.478e-01,1.411e-03
6.275e-02,-1.579e+00,1.516e+00,5.369e+00,1.905e-01,-3.871e-02,1.471e-01,1.394e-03
6.285e-02,-1.578e+00,1.516e+00,5.370e+00,1.905e-01,-3.871e-02,1.471e-01,1.377e-03
6.295e-02,-1.576e+00,1.516e+00,5.372e+00,1.905e-01,-3.871e-02,1.471e-01,1.360e-03
6.306e-02,-1.574e+00,1.515e+00,5.373e+00,1.786e-01,2.340e-02,1.478e-01,1.344e-03
6.316e-02,-1.572e+00,1.515e+00,5.375e+00,1.786e-01,2.340e-02,1.478e-01,1.329e-03
6.326e-02,-1.570e+00,1.515e+00,5.376e+00,1.786e-01,2.340e-02,1.478e-01,1.314e-03
6.336e-02,-1.568e+00,1.516e+00,5.378e+00,1.786e-01,2.340e-02,1.478e-01,1.300e-03
6.346e-02,-1.566e+00,1.516e+00,5.379e+00,6.656e-03,-1.283e-02,1.498e-01,1.286e-03
6.352e-02,-1.565e+00,1.516e+00,5.381e+00,6.656e-03,-1.283e-02,1.498e-01,1.278e-03
6.354e-02,-1.565e+00,1.516e+00,5.382e+00,6.656e-03,-1.283e-02,1.498e-01,1.275e-03
6.355e-02,-1.565e+00,1.516e+00,5.384e+00,6.656e-03,-1.283e-02,1.498e-01,1.274e-03
6.355e-02,-1.565e+00,1.516e+00,5.385e+00,3.691e-03,7.515e-02,1.491e-01,1.273e-03
6.356e-02,-1.565e+00,1.516e+00,5.387e+00,6.656e-03,-1.283e-02,1.498e-01,1.272e-03
6.356e-02,-1.565e+00,1.516e+00,5.388e+00,2.053e-01,2.698e-03,1.465e-01,1.272e-03
6.361e-02,-1.564e+00,1.516e+00,5.390e+00,2.053e-01,2.698e-03,1.465e-01,1.265e-03
6.370e-02,-1.562e+00,1.516e+00,5.391e+00,2.053e-01,2.698e-03,1.465e-01,1.251e-03
6.381e-02,-1.560e+00,1.516e+00,5.393e+00,1.757e-01,-3.871e-02,1.485e-01,1.236e-03
6.391e-02,-1.558e+00,1.516e+00,5.394e+00,1.757e-01,-3.871e-02,1.485e-01,1.222e-03
6.401e-02,-1.556e+00,1.516e+00,5.396e+00,1.757e-01,-3.871e-02,1.485e-01,1.210e-03
6.411e-02,-1.555e+00,1.515e+00,5.397e+00,1.905e-01,1.010e-01,1.485e-01,1.198e-03
6.421e-02,-1.553e+00,1.516e+00,5.399e+00,1.905e-01,1.010e-01,1.485e-01,1.187e-03
6.432e-02,-1.551e+00,1.516e+00,5.400e+00,1.757e-01,-3.871e-02,1.485e-01,1.175e-03
6.442e-02,-1.549e+00,1.517e+00,5.402e+00,1.757e-01,-3.871e-02,1.485e-01,1.162e-03
6.451e-02,-1.547e+00,1.516e+00,5.403e+00,1.579e-01,-4.388e-02,1.478e-01,1.150e-03
6.460e-02,-1.546e+00,1.516e+00,5.405e+00,1.579e-01,-4.388e-02,1.478e-01,1.139e-03
6.469e-02,-1.544e+00,1.516e+00,5.406e+00,1.579e-01,-4.388e-02,1.478e-01,1.129e-03
6.478e-02,-1.542e+00,1.515e+00,5.408e+00,1.698e-01,1.114e-01,1.485e-01,1.121e-03
6.487e-02,-1.541e+00,1.516e+00,5.409e+00,1.698e-01,1.114e-01,1.485e-01,1.113e-03
6.496e-02,-1.539e+00,1.516e+00,5.410e+00,1.964e-01,-2.318e-02,1.478e-01,1.104e-03
6.506e-02,-1.537e+00,1.517e+00,5.412e+00,1.964e-01,-2.318e-02,1.478e-01,1.093e-03
6.517e-02,-1.535e+00,1.517e+00,5.413e+00,1.964e-01,-2.318e-02,1.478e-01,1.081e-03
6.527e-02,-1.533e+00,1.517e+00,5.415e+00,2.498e-01,-2.478e-03,1.317e-01,1.070e-03
6.539e-02,-1.531e+00,1.517e+00,5.416e+00,2.498e-01,-2.478e-03,1.317e-01,1.059e-03
6.552e-02,-1.529e+00,1.516e+00,5.418e+00,2.498e-01,-2.478e-03,1.317e-01,1.047e-03
6.566e-02,-1.526e+00,1.516e+00,5.419e+00,2.261e-01,8.033e-02,1.451e-01,1.035e-03
6.579e-02,-1.524e+00,1.517e+00,5.420e+00,2.261e-01,8.033e-02,1.451e-01,1.024e-03
6.591e-02,-1.522e+00,1.517e+00,5.422e+00,1.964e-01,2.858e-02,1.471e-01,1.013e-03
6.602e-02,-1.519e+00,1.518e+00,5.423e+00,1.964e-01,2.858e-02,1.471e-01,1.001e-03
6.613e-02,-1.517e+00,1.518e+00,5.425e+00,1.964e-01,2.858e-02,1.471e-01,9.897e-04
6.623e-02,-1.515e+00,1.519e+00,5.426e+00,1.964e-01,2.858e-02,1.471e-01,9.783e-04
6.634e-02,-1.514e+00,1.519e+00,5.428e+00,1.964e-01,2.858e-02,1.471e-01,9.667e-04
6.644e-02,-1.512e+00,1.519e+00,5.429e+00,1.964e-01,2.858e-02,1.471e-01,9.548e-04
6.654e-02,-1.510e+00,1.520e+00,5.431e+00,1.964e-01,2.858e-02,1.471e-01,9.428e-04
6.664e-02,-1.508e+00,1.520e+00,5.432e+00,1.964e-01,2.858e-02,1.471e-01,9.305e-04
6.674e-02,-1.506e+00,1.520e+00,5.434e+00,1.253e-01,2.340e-02,1.478e-01,9.180e-04
6.683e-02,-1.504e+00,1.520e+00,5.435e+00,1.253e-01,2.340e-02,1.478e-01,9.072e-04
6.690e-02,-1.503e+00,1.521e+00,5.437e+00,9.265e-02,-2.478e-03,1.485e-01,8.981e-04
6.695e-02,-1.501e+00,1.521e+00,5.438e+00,9.265e-02,-2.478e-03,1.485e-01,8.904e-04
6.700e-02,-1.500e+00,1.521e+00,5.439e+00,9.265e-02,-2.478e-03,1.485e-01,8.838e-04
6.705e-02,-1.499e+00,1.521e+00,5.441e+00,2.469e-01,2.698e-03,1.438e-01,8.775e-04
6.713e-02,-1.498e+00,1.521e+00,5.442e+00,2.469e-01,2.698e-03,1.438e-01,8.673e-04
6.724e-02,-1.496e+00,1.521e+00,5.444e+00,2.469e-01,2.698e-03,1.438e-01,8.534e-04
6.736e-02,-1.493e+00,1.521e+00,5.445e+00,2.469e-01,2.698e-03,1.438e-01,8.388e-04
6.748e-02,-1.491e+00,1.521e+00,5.447e+00,2.469e-01,2.698e-03,1.438e-01,8.242e-04
6.761e-02,-1.488e+00,1.521e+00,5.448e+00,2.469e-01,2.698e-03,1.438e-01,8.100e-04
6.773e-02,-1.486e+00,1.521e+00,5.450e+00,2.469e-01,2.698e-03,1.438e-01,7.962e-04
6.785e-02,-1.483e+00,1.521e+00,5.451e+00,1.579e-01,3.375e-02,1.478e-01,7.828e-04
6.796e-02,-1.481e+00,1.521e+00,5.453e+00,1.609e-01,5.445e-02,1.478e-01,7.717e-04
6.805e-02,-1.480e+00,1.521e+00,5.454e+00,1.609e-01,5.445e-02,1.478e-01,7.622e-04
6.813e-02,-1.478e+00,1.522e+00,5.455e+00,1.609e-01,5.445e-02,1.478e-01,7.528e-04
6.821e-02,-1.476e+00,1.522e+00,5.457e+00,1.609e-01,5.445e-02,1.478e-01,7.429e-04
6.828e-02,-1.475e+00,1.523e+00,5.458e+00,1.609e-01,5.445e-02,1.478e-01,7.323e-04
6.836e-02,-1.473e+00,1.524e+00,5.460e+00,1.609e-01,5.445e-02,1.478e-01,7.212e-04
6.844e-02,-1.471e+00,1.524e+00,5.461e+00,1.609e-01,5.445e-02,1.478e-01,7.094e-04
6.851e-02,-1.470e+00,1.525e+00,5.463e+00,1.609e-01,5.445e-02,1.478e-01,6.969e-04
6.859e-02,-1.468e+00,1.525e+00,5.464e+00,1.609e-01,5.445e-02,1.478e-01,6.837e-04
6.866e-02,-1.467e+00,1.526e+00,5.466e+00,1.609e-01,5.445e-02,1.478e-01,6.698e-04
6.873e-02,-1.465e+00,1.526e+00,5.467e+00,2.231e-01,8.551e-02,1.465e-01,6.553e-04
6.881e-02,-1.463e+00,1.527e+00,5.469e+00,2.231e-01,8.551e-02,1.465e-01,6.375e-04
6.891e-02,-1.461e+00,1.528e+00,5.470e+00,2.231e-01,8.551e-02,1.465e-01,6.161e-04
6.900e-02,-1.459e+00,1.529e+00,5.472e+00,1.964e-01,9.586e-02,1.478e-01,5.924e-04
6.909e-02,-1.457e+00,1.529e+00,5.473e+00,1.964e-01,9.586e-02,1.478e-01,5.683e-04
6.917e-02,-1.455e+00,1.530e+00,5.475e+00,1.964e-01,9.586e-02,1.478e-01,5.437e-04
6.925e-02,-1.453e+00,1.531e+00,5.476e+00,1.964e-01,9.586e-02,1.478e-01,5.180e-04
6.933e-02,-1.451e+00,1.532e+00,5.478e+00,1.964e-01,9.586e-02,1.478e-01,4.907e-04
6.940e-02,-1.449e+00,1.533e+00,5.479e+00,1.964e-01,9.586e-02,1.478e-01,4.619e-04
6.947e-02,-1.447e+00,1.534e+00,5.481e+00,1.964e-01,9.586e-02,1.478e-01,4.315e-04
6.955e-02,-1.445e+00,1.535e+00,5.482e+00,1.253e-01,7.515e-02,1.478e-01,3.995e-04
6.960e-02,-1.443e+00,1.536e+00,5.484e+00,1.253e-01,7.515e-02,1.478e-01,3.711e-04
6.965e-02,-1.442e+00,1.537e+00,5.485e+00,1.253e-01,7.515e-02,1.478e-01,3.466e-04
6.969e-02,-1.441e+00,1.538e+00,5.486e+00,1.253e-01,7.515e-02,1.478e-01,3.227e-04
6.974e-02,-1.439e+00,1.538e+00,5.488e+00,1.253e-01,7.515e-02,1.478e-01,2.985e-04
6.978e-02,-1.438e+00,1.539e+00,5.489e+00,1.253e-01,7.515e-02,1.478e-01,2.736e-04
6.982e-02,-1.437e+00,1.540e+00,5.491e+00,1.253e-01,7.515e-02,1.478e-01,2.479e-04
6.985e-02,-1.435e+00,1.541e+00,5.492e+00,2.557e-01,-2.354e-01,1.277e-01,2.214e-04
6.991e-02,-1.434e+00,1.541e+00,5.494e+00,2.557e-01,-2.354e-01,1.277e-01,1.841e-04
6.997e-02,-1.431e+00,1.539e+00,5.495e+00,2.528e-01,1.010e-01,1.438e-01,1.384e-04
7.005e-02,-1.429e+00,1.539e+00,5.496e+00,2.557e-01,2.340e-02,1.123e-01,9.160e-05
7.013e-02,-1.427e+00,1.539e+00,5.497e+00,2.557e-01,2.340e-02,1.123e-01,4.317e-05
7.021e-02,-1.424e+00,1.540e+00,5.499e+00,2.291e-01,9.068e-02,1.458e-01,6.222e-06
7.029e-02,-1.422e+00,1.540e+00,5.500e+00,2.291e-01,9.068e-02,1.458e-01,5.408e-05
7.036e-02,-1.419e+00,1.541e+00,5.502e+00,2.469e-01,-9.564e-02,1.431e-01,1.011e-04
7.043e-02,-1.417e+00,1.541e+00,5.503e+00,2.469e-01,-9.564e-02,1.431e-01,1.499e-04
7.050e-02,-1.414e+00,1.540e+00,5.504e+00,2.469e-01,-9.564e-02,1.431e-01,1.987e-04
7.058e-02,-1.412e+00,1.539e+00,5.506e+00,2.291e-01,9.068e-02,1.458e-01,2.456e-04
7.065e-02,-1.410e+00,1.539e+00,5.507e+00,2.291e-01,9.068e-02,1.458e-01,2.892e-04
7.073e-02,-1.407e+00,1.540e+00,5.509e+00,2.291e-01,9.068e-02,1.458e-01,3.318e-04
7.080e-02,-1.405e+00,1.541e+00,5.510e+00,2.469e-01,-9.564e-02,1.431e-01,3.754e-04
7.087e-02,-1.403e+00,1.541e+00,5.512e+00,2.172e-01,-9.564e-02,1.471e-01,4.212e-04
7.094e-02,-1.400e+00,1.540e+00,5.513e+00,2.024e-01,6.998e-02,1.471e-01,4.649e-04
7.100e-02,-1.398e+00,1.540e+00,5.515e+00,2.024e-01,6.998e-02,1.471e-01,5.040e-04
7.107e-02,-1.396e+00,1.540e+00,5.516e+00,2.172e-01,-9.564e-02,1.471e-01,5.416e-04
7.113e-02,-1.394e+00,1.540e+00,5.518e+00,1.875e-01,-5.423e-02,1.465e-01,5.801e-04
7.119e-02,-1.392e+00,1.540e+00,5.519e+00,2.557e-01,-2.478e-03,1.331e-01,6.163e-04
7.126e-02,-1.390e+00,1.540e+00,5.520e+00,2.557e-01,-2.478e-03,1.331e-01,6.544e-04
7.134e-02,-1.387e+00,1.539e+00,5.522e+00,2.557e-01,-2.478e-03,1.331e-01,6.958e-04
7.142e-02,-1.385e+00,1.539e+00,5.523e+00,2.557e-01,-2.478e-03,1.331e-01,7.379e-04
7.150e-02,-1.382e+00,1.539e+00,5.524e+00,2.498e-01,7.515e-02,1.378e-01,7.798e-04
7.158e-02,-1.380e+00,1.540e+00,5.526e+00,2.498e-01,7.515e-02,1.378e-01,8.213e-04
7.166e-02,-1.377e+00,1.540e+00,5.527e+00,2.498e-01,7.515e-02,1.378e-01,8.631e-04
7.173e-02,-1.375e+00,1.541e+00,5.528e+00,2.557e-01,-9.564e-02,1.291e-01,9.062e-04
7.181e-02,-1.372e+00,1.541e+00,5.530e+00,2.557e-01,-9.564e-02,1.291e-01,9.503e-04
7.188e-02,-1.369e+00,1.541e+00,5.531e+00,2.557e-01,-9.564e-02,1.291e-01,9.935e-04
7.196e-02,-1.367e+00,1.540e+00,5.532e+00,2.498e-01,7.515e-02,1.378e-01,1.035e-03
7.204e-02,-1.364e+00,1.540e+00,5.534e+00,2.498e-01,7.515e-02,1.378e-01,1.074e-03
7.212e-02,-1.362e+00,1.540e+00,5.535e+00,1.935e-01,9.068e-02,1.458e-01,1.114e-03
7.219e-02,-1.360e+00,1.541e+00,5.537e+00,2.528e-01,-1.215e-01,1.431e-01,1.150e-03
7.225e-02,-1.357e+00,1.541e+00,5.538e+00,2.528e-01,-1.215e-01,1.431e-01,1.188e-03
7.233e-02,-1.355e+00,1.540e+00,5.539e+00,2.528e-01,-1.215e-01,1.431e-01,1.227e-03
7.240e-02,-1.352e+00,1.539e+00,5.541e+00,2.469e-01,2.340e-02,1.431e-01,1.264e-03
7.248e-02,-1.350e+00,1.539e+00,5.542e+00,2.469e-01,2.340e-02,1.431e-01,1.299e-03
7.256e-02,-1.347e+00,1.539e+00,5.544e+00,2.469e-01,2.340e-02,1.431e-01,1.333e-03
7.264e-02,-1.345e+00,1.539e+00,5.545e+00,2.557e-01,1.305e-02,1.123e-01,1.367e-03
7.272e-02,-1.343e+00,1.539e+00,5.546e+00,2.557e-01,1.305e-02,1.123e-01,1.402e-03
7.280e-02,-1.340e+00,1.539e+00,5.547e+00,2.409e-01,-1.800e-02,1.445e-01,1.437e-03
7.288e-02,-1.337e+00,1.539e+00,5.549e+00,2.409e-01,-1.800e-02,1.445e-01,1.471e-03
7.295e-02,-1.335e+00,1.539e+00,5.550e+00,2.409e-01,-1.800e-02,1.445e-01,1.504e-03
7.303e-02,-1.333e+00,1.539e+00,5.552e+00,2.409e-01,-1.800e-02,1.445e-01,1.536e-03
7.311e-02,-1.330e+00,1.539e+00,5.553e+00,2.409e-01,-1.800e-02,1.445e-01,1.567e-03
7.319e-02,-1.328e+00,1.539e+00,5.555e+00,2.528e-01,5.445e-02,1.358e-01,1.597e-03
7.326e-02,-1.325e+00,1.539e+00,5.556e+00,2.528e-01,5.445e-02,1.358e-01,1.627e-03
7.334e-02,-1.323e+00,1.539e+00,5.557e+00,2.528e-01,5.445e-02,1.358e-01,1.659e-03
7.342e-02,-1.320e+00,1.540e+00,5.559e+00,1.816e-01,3.375e-02,1.458e-01,1.691e-03
7.349e-02,-1.318e+00,1.540e+00,5.560e+00,1.134e-01,-1.319e-01,1.471e-01,1.720e-03
7.354e-02,-1.316e+00,1.540e+00,5.562e+00,1.816e-01,3.375e-02,1.458e-01,1.742e-03
7.359e-02,-1.315e+00,1.540e+00,5.563e+00,1.816e-01,3.375e-02,1.458e-01,1.762e-03
7.365e-02,-1.313e+00,1.540e+00,5.564e+00,1.816e-01,3.375e-02,1.458e-01,1.784e-03
7.370e-02,-1.311e+00,1.540e+00,5.566e+00,1.816e-01,3.375e-02,1.458e-01,1.807e-03
7.376e-02,-1.309e+00,1.540e+00,5.567e+00,1.134e-01,-1.319e-01,1.471e-01,1.830e-03
7.380e-02,-1.308e+00,1.540e+00,5.569e+00,1.816e-01,3.375e-02,1.458e-01,1.849e-03
7.385e-02,-1.306e+00,1.540e+00,5.570e+00,1.816e-01,3.375e-02,1.458e-01,1.868e-03
7.390e-02,-1.305e+00,1.540e+00,5.572e+00,2.617e-01,1.217e-01,1.130e-01,1.889e-03
7.397e-02,-1.303e+00,1.540e+00,5.573e+00,2.617e-01,1.217e-01,1.130e-01,1.914e-03
7.404e-02,-1.300e+00,1.541e+00,5.574e+00,2.380e-01,-6.458e-02,1.404e-01,1.945e-03
7.412e-02,-1.298e+00,1.541e+00,5.575e+00,2.380e-01,-6.458e-02,1.404e-01,1.976e-03
7.419e-02,-1.295e+00,1.541e+00,5.577e+00,2.380e-01,-6.458e-02,1.404e-01,2.007e-03
7.426e-02,-1.293e+00,1.540e+00,5.578e+00,2.172e-01,2.858e-02,1.451e-01,2.035e-03
7.433e-02,-1.291e+00,1.540e+00,5.580e+00,2.172e-01,2.858e-02,1.451e-01,2.061e-03
7.440e-02,-1.288e+00,1.540e+00,5.581e+00,2.172e-01,2.858e-02,1.451e-01,2.086e-03
7.447e-02,-1.286e+00,1.540e+00,5.583e+00,2.172e-01,2.858e-02,1.451e-01,2.111e-03
7.453e-02,-1.284e+00,1.540e+00,5.584e+00,2.113e-01,-5.423e-02,1.451e-01,2.136e-03
7.460e-02,-1.282e+00,1.540e+00,5.586e+00,2.113e-01,-5.423e-02,1.451e-01,2.160e-03
7.466e-02,-1.280e+00,1.540e+00,5.587e+00,-1.707e-02,4.410e-02,1.471e-01,2.184e-03
7.470e-02,-1.279e+00,1.540e+00,5.588e+00,-1.707e-02,4.410e-02,1.471e-01,2.196e-03
7.471e-02,-1.278e+00,1.540e+00,5.590e+00,-1.707e-02,4.410e-02,1.471e-01,2.199e-03
7.471e-02,-1.278e+00,1.541e+00,5.591e+00,-4.969e-02,-1.319e-01,1.485e-01,2.198e-03
7.470e-02,-1.279e+00,1.540e+00,5.593e+00,-1.707e-02,4.410e-02,1.471e-01,2.195e-03
7.469e-02,-1.279e+00,1.540e+00,5.594e+00,-1.707e-02,4.410e-02,1.471e-01,2.192e-03
7.468e-02,-1.279e+00,1.540e+00,5.596e+00,-1.707e-02,4.410e-02,1.471e-01,2.190e-03
7.468e-02,-1.279e+00,1.541e+00,5.597e+00,-4.969e-02,-1.319e-01,1.485e-01,2.188e-03
7.467e-02,-1.280e+00,1.540e+00,5.599e+00,2.646e-01,6.480e-02,1.136e-01,2.184e-03
7.469e-02,-1.279e+00,1.540e+00,5.600e+00,2.646e-01,6.480e-02,1.136e-01,2.193e-03
7.476e-02,-1.277e+00,1.540e+00,5.601e+00,2.646e-01,6.480e-02,1.136e-01,2.215e-03
7.483e-02,-1.274e+00,1.540e+00,5.602e+00,2.587e-01,-1.800e-02,1.197e-01,2.242e-03
7.491e-02,-1.272e+00,1.540e+00,5.603e+00,2.587e-01,-1.800e-02,1.197e-01,2.270e-03
7.499e-02,-1.269e+00,1.540e+00,5.605e+00,2.587e-01,-1.800e-02,1.197e-01,2.297e-03
7.507e-02,-1.267e+00,1.540e+00,5.606e+00,2.646e-01,6.480e-02,1.136e-01,2.324e-03
7.515e-02,-1.264e+00,1.540e+00,5.607e+00,2.646e-01,6.480e-02,1.136e-01,2.351e-03
7.523e-02,-1.261e+00,1.540e+00,5.608e+00,2.587e-01,-1.800e-02,1.197e-01,2.377e-03
7.531e-02,-1.259e+00,1.541e+00,5.609e+00,1.994e-01,-1.577e-01,1.451e-01,2.404e-03
7.538e-02,-1.256e+00,1.540e+00,5.611e+00,2.409e-01,8.033e-02,1.371e-01,2.428e-03
7.545e-02,-1.254e+00,1.540e+00,5.612e+00,2.409e-01,8.033e-02,1.371e-01,2.448e-03
7.552e-02,-1.252e+00,1.540e+00,5.613e+00,2.409e-01,8.033e-02,1.371e-01,2.470e-03
7.559e-02,-1.249e+00,1.541e+00,5.615e+00,1.994e-01,-1.577e-01,1.451e-01,2.493e-03
7.566e-02,-1.247e+00,1.541e+00,5.616e+00,1.994e-01,-1.577e-01,1.451e-01,2.515e-03
7.573e-02,-1.245e+00,1.539e+00,5.618e+00,2.409e-01,8.033e-02,1.371e-01,2.534e-03
7.580e-02,-1.243e+00,1.539e+00,5.619e+00,2.409e-01,8.033e-02,1.371e-01,2.551e-03
7.587e-02,-1.240e+00,1.539e+00,5.620e+00,2.409e-01,8.033e-02,1.371e-01,2.570e-03
7.594e-02,-1.238e+00,1.540e+00,5.622e+00,7.486e-02,1.217e-01,1.458e-01,2.590e-03
7.600e-02,-1.236e+00,1.541e+00,5.623e+00,5.410e-02,-1.526e-01,1.458e-01,2.605e-03
7.603e-02,-1.235e+00,1.541e+00,5.625e+00,2.557e-01,-3.353e-02,1.311e-01,2.614e-03
7.607e-02,-1.234e+00,1.540e+00,5.626e+00,2.557e-01,-3.353e-02,1.311e-01,2.628e-03
7.614e-02,-1.232e+00,1.540e+00,5.627e+00,2.587e-01,1.321e-01,1.237e-01,2.647e-03
7.622e-02,-1.229e+00,1.540e+00,5.629e+00,2.587e-01,1.321e-01,1.237e-01,2.667e-03
7.629e-02,-1.227e+00,1.541e+00,5.630e+00,2.557e-01,-3.353e-02,1.311e-01,2.688e-03
7.637e-02,-1.224e+00,1.541e+00,5.631e+00,2.528e-01,-5.941e-02,1.291e-01,2.711e-03
7.644e-02,-1.222e+00,1.541e+00,5.632e+00,2.528e-01,-5.941e-02,1.291e-01,2.733e-03
7.652e-02,-1.219e+00,1.540e+00,5.634e+00,1.371e-01,-1.319e-01,1.445e-01,2.754e-03
7.658e-02,-1.217e+00,1.539e+00,5.635e+00,1.282e-01,1.476e-01,1.465e-01,2.770e-03
7.663e-02,-1.215e+00,1.539e+00,5.637e+00,1.282e-01,1.476e-01,1.465e-01,2.780e-03
7.667e-02,-1.214e+00,1.540e+00,5.638e+00,1.371e-01,-1.319e-01,1.445e-01,2.790e-03
7.671e-02,-1.213e+00,1.541e+00,5.640e+00,1.371e-01,-1.319e-01,1.445e-01,2.801e-03
7.676e-02,-1.211e+00,1.540e+00,5.641e+00,1.282e-01,1.476e-01,1.465e-01,2.811e-03
7.680e-02,-1.210e+00,1.540e+00,5.642e+00,1.282e-01,1.476e-01,1.465e-01,2.820e-03
7.684e-02,-1.209e+00,1.541e+00,5.644e+00,1.371e-01,-1.319e-01,1.445e-01,2.830e-03
7.688e-02,-1.207e+00,1.541e+00,5.645e+00,1.371e-01,-1.319e-01,1.445e-01,2.841e-03
7.692e-02,-1.206e+00,1.540e+00,5.647e+00,1.282e-01,1.476e-01,1.465e-01,2.851e-03
7.696e-02,-1.205e+00,1.540e+00,5.648e+00,1.282e-01,1.476e-01,1.465e-01,2.860e-03
7.700e-02,-1.203e+00,1.541e+00,5.650e+00,1.371e-01,-1.319e-01,1.445e-01,2.870e-03
7.704e-02,-1.202e+00,1.541e+00,5.651e+00,2.557e-01,-1.112e-01,9.020e-02,2.881e-03
7.709e-02,-1.200e+00,1.541e+00,5.652e+00,2.557e-01,-1.112e-01,9.020e-02,2.895e-03
7.716e-02,-1.198e+00,1.540e+00,5.653e+00,2.528e-01,1.269e-01,1.183e-01,2.911e-03
7.724e-02,-1.195e+00,1.540e+00,5.654e+00,2.528e-01,1.269e-01,1.183e-01,2.926e-03
7.732e-02,-1.193e+00,1.540e+00,5.655e+00,2.380e-01,-9.564e-02,1.317e-01,2.942e-03
7.739e-02,-1.191e+00,1.541e+00,5.657e+00,2.380e-01,-9.564e-02,1.317e-01,2.959e-03
7.746e-02,-1.188e+00,1.540e+00,5.658e+00,2.528e-01,1.269e-01,1.210e-01,2.974e-03
7.754e-02,-1.186e+00,1.540e+00,5.659e+00,2.528e-01,1.269e-01,1.210e-01,2.988e-03
7.762e-02,-1.183e+00,1.541e+00,5.660e+00,2.202e-01,-6.976e-02,1.425e-01,3.004e-03
7.769e-02,-1.181e+00,1.541e+00,5.662e+00,2.202e-01,-6.976e-02,1.425e-01,3.019e-03
7.776e-02,-1.179e+00,1.540e+00,5.663e+00,2.202e-01,-6.976e-02,1.425e-01,3.034e-03
7.782e-02,-1.176e+00,1.540e+00,5.665e+00,1.520e-01,1.321e-01,1.451e-01,3.046e-03
7.788e-02,-1.174e+00,1.540e+00,5.666e+00,1.520e-01,1.321e-01,1.451e-01,3.056e-03
7.793e-02,-1.173e+00,1.541e+00,5.668e+00,1.401e-01,-7.493e-02,1.451e-01,3.066e-03
7.798e-02,-1.171e+00,1.541e+00,5.669e+00,1.401e-01,-7.493e-02,1.451e-01,3.076e-03
7.802e-02,-1.170e+00,1.541e+00,5.670e+00,1.401e-01,-7.493e-02,1.451e-01,3.085e-03
7.806e-02,-1.168e+00,1.540e+00,5.672e+00,1.520e-01,1.321e-01,1.451e-01,3.093e-03
7.811e-02,-1.167e+00,1.540e+00,5.673e+00,1.401e-01,-7.493e-02,1.451e-01,3.101e-03
7.815e-02,-1.166e+00,1.540e+00,5.675e+00,1.401e-01,-7.493e-02,1.451e-01,3.109e-03
7.820e-02,-1.164e+00,1.540e+00,5.676e+00,2.676e-01,1.838e-01,9.690e-02,3.117e-03
7.825e-02,-1.162e+00,1.540e+00,5.677e+00,2.676e-01,1.838e-01,9.690e-02,3.126e-03
7.833e-02,-1.160e+00,1.541e+00,5.678e+00,2.528e-01,-1.800e-02,9.422e-02,3.137e-03
7.840e-02,-1.157e+00,1.541e+00,5.679e+00,2.083e-01,-1.800e-02,1.418e-01,3.151e-03
7.847e-02,-1.155e+00,1.541e+00,5.681e+00,2.587e-01,-9.564e-02,1.056e-01,3.164e-03
7.854e-02,-1.153e+00,1.540e+00,5.682e+00,2.587e-01,-9.564e-02,1.056e-01,3.176e-03
7.862e-02,-1.150e+00,1.540e+00,5.683e+00,2.202e-01,1.114e-01,1.411e-01,3.188e-03
7.869e-02,-1.148e+00,1.540e+00,5.684e+00,2.202e-01,1.114e-01,1.411e-01,3.197e-03
7.876e-02,-1.146e+00,1.541e+00,5.686e+00,2.587e-01,-9.564e-02,1.056e-01,3.208e-03
7.883e-02,-1.143e+00,1.541e+00,5.687e+00,2.587e-01,-9.564e-02,1.056e-01,3.220e-03
7.890e-02,-1.141e+00,1.541e+00,5.688e+00,2.587e-01,-9.564e-02,1.056e-01,3.232e-03
7.898e-02,-1.138e+00,1.540e+00,5.689e+00,2.202e-01,1.114e-01,1.411e-01,3.243e-03
7.906e-02,-1.136e+00,1.540e+00,5.690e+00,2.231e-01,1.269e-01,1.384e-01,3.252e-03
7.912e-02,-1.134e+00,1.541e+00,5.691e+00,2.113e-01,-1.163e-01,1.418e-01,3.262e-03
7.919e-02,-1.131e+00,1.541e+00,5.693e+00,2.113e-01,-1.163e-01,1.418e-01,3.272e-03
7.925e-02,-1.129e+00,1.540e+00,5.694e+00,2.113e-01,-1.163e-01,1.418e-01,3.281e-03
7.932e-02,-1.127e+00,1.539e+00,5.696e+00,2.231e-01,1.269e-01,1.384e-01,3.288e-03
7.939e-02,-1.125e+00,1.539e+00,5.697e+00,2.231e-01,1.269e-01,1.384e-01,3.293e-03
7.946e-02,-1.123e+00,1.540e+00,5.699e+00,2.231e-01,1.269e-01,1.384e-01,3.300e-03
7.952e-02,-1.120e+00,1.541e+00,5.700e+00,1.994e-01,2.340e-02,1.451e-01,3.308e-03
7.959e-02,-1.118e+00,1.542e+00,5.701e+00,1.994e-01,2.340e-02,1.451e-01,3.318e-03
7.964e-02,-1.116e+00,1.542e+00,5.703e+00,2.439e-01,-1.800e-02,1.250e-01,3.328e-03
7.971e-02,-1.114e+00,1.543e+00,5.704e+00,2.439e-01,-1.800e-02,1.250e-01,3.340e-03
7.977e-02,-1.112e+00,1.542e+00,5.705e+00,2.439e-01,-1.800e-02,1.250e-01,3.353e-03
7.984e-02,-1.109e+00,1.542e+00,5.707e+00,2.439e-01,-1.800e-02,1.250e-01,3.365e-03
7.991e-02,-1.107e+00,1.542e+00,5.708e+00,2.439e-01,-1.800e-02,1.250e-01,3.376e-03
7.998e-02,-1.104e+00,1.542e+00,5.709e+00,2.439e-01,-1.800e-02,1.250e-01,3.387e-03
8.005e-02,-1.102e+00,1.542e+00,5.710e+00,2.439e-01,-1.800e-02,1.250e-01,3.397e-03
8.012e-02,-1.099e+00,1.542e+00,5.712e+00,2.439e-01,-1.800e-02,1.250e-01,3.407e-03
8.020e-02,-1.097e+00,1.541e+00,5.713e+00,2.439e-01,-1.800e-02,1.250e-01,3.415e-03
8.027e-02,-1.095e+00,1.541e+00,5.714e+00,2.231e-01,2.340e-02,1.411e-01,3.423e-03
8.034e-02,-1.092e+00,1.541e+00,5.715e+00,2.231e-01,2.340e-02,1.411e-01,3.431e-03
8.040e-02,-1.090e+00,1.541e+00,5.717e+00,2.231e-01,2.340e-02,1.411e-01,3.438e-03
8.047e-02,-1.088e+00,1.542e+00,5.718e+00,2.231e-01,2.340e-02,1.411e-01,3.445e-03
8.054e-02,-1.085e+00,1.542e+00,5.720e+00,2.231e-01,2.340e-02,1.411e-01,3.452e-03
8.060e-02,-1.083e+00,1.542e+00,5.721e+00,1.964e-01,-5.423e-02,1.418e-01,3.460e-03
8.066e-02,-1.081e+00,1.542e+00,5.723e+00,1.964e-01,-5.423e-02,1.418e-01,3.467e-03
8.072e-02,-1.079e+00,1.542e+00,5.724e+00,1.964e-01,-5.423e-02,1.418e-01,3.473e-03
8.078e-02,-1.077e+00,1.541e+00,5.725e+00,1.964e-01,-5.423e-02,1.418e-01,3.478e-03
8.084e-02,-1.075e+00,1.541e+00,5.727e+00,6.656e-03,-5.941e-02,1.465e-01,3.482e-03
8.087e-02,-1.074e+00,1.540e+00,5.728e+00,6.893e-02,9.068e-02,1.451e-01,3.484e-03
8.089e-02,-1.073e+00,1.540e+00,5.730e+00,2.587e-01,1.890e-01,1.110e-01,3.484e-03
8.094e-02,-1.072e+00,1.541e+00,5.731e+00,2.528e-01,-5.423e-02,1.170e-01,3.486e-03
8.100e-02,-1.070e+00,1.541e+00,5.732e+00,2.528e-01,-5.423e-02,1.170e-01,3.491e-03
8.108e-02,-1.067e+00,1.541e+00,5.733e+00,2.528e-01,-5.423e-02,1.170e-01,3.495e-03
8.115e-02,-1.065e+00,1.540e+00,5.734e+00,2.528e-01,-5.423e-02,1.170e-01,3.498e-03
8.123e-02,-1.062e+00,1.540e+00,5.735e+00,2.587e-01,1.890e-01,1.110e-01,3.500e-03
8.131e-02,-1.060e+00,1.540e+00,5.737e+00,2.587e-01,1.890e-01,1.110e-01,3.501e-03
8.138e-02,-1.057e+00,1.541e+00,5.738e+00,2.528e-01,-5.423e-02,1.170e-01,3.503e-03
8.146e-02,-1.055e+00,1.541e+00,5.739e+00,1.816e-01,2.340e-02,1.425e-01,3.506e-03
8.152e-02,-1.053e+00,1.541e+00,5.740e+00,1.816e-01,2.340e-02,1.425e-01,3.509e-03
8.158e-02,-1.051e+00,1.541e+00,5.742e+00,1.816e-01,2.340e-02,1.425e-01,3.512e-03
8.163e-02,-1.049e+00,1.542e+00,5.743e+00,2.142e-01,3.893e-02,1.425e-01,3.515e-03
8.169e-02,-1.047e+00,1.542e+00,5.745e+00,2.142e-01,3.893e-02,1.425e-01,3.519e-03
8.175e-02,-1.045e+00,1.542e+00,5.746e+00,2.142e-01,3.893e-02,1.425e-01,3.523e-03
8.181e-02,-1.043e+00,1.543e+00,5.747e+00,2.142e-01,3.893e-02,1.425e-01,3.528e-03
8.187e-02,-1.040e+00,1.543e+00,5.749e+00,2.142e-01,3.893e-02,1.425e-01,3.533e-03
8.193e-02,-1.038e+00,1.544e+00,5.750e+00,2.142e-01,3.893e-02,1.425e-01,3.540e-03
8.199e-02,-1.036e+00,1.544e+00,5.752e+00,2.142e-01,3.893e-02,1.425e-01,3.547e-03
8.205e-02,-1.034e+00,1.544e+00,5.753e+00,1.045e-01,-5.941e-02,1.451e-01,3.554e-03
8.209e-02,-1.032e+00,1.544e+00,5.755e+00,1.045e-01,-5.941e-02,1.451e-01,3.560e-03
8.212e-02,-1.031e+00,1.544e+00,5.756e+00,2.646e-01,-2.318e-02,1.063e-01,3.565e-03
8.217e-02,-1.029e+00,1.543e+00,5.757e+00,2.646e-01,-2.318e-02,1.063e-01,3.570e-03
8.224e-02,-1.027e+00,1.543e+00,5.758e+00,2.646e-01,-2.318e-02,1.063e-01,3.576e-03
8.231e-02,-1.024e+00,1.543e+00,5.759e+00,2.646e-01,-2.318e-02,1.063e-01,3.582e-03
8.238e-02,-1.022e+00,1.543e+00,5.760e+00,2.646e-01,-2.318e-02,1.063e-01,3.587e-03
8.245e-02,-1.019e+00,1.543e+00,5.761e+00,2.646e-01,-2.318e-02,1.063e-01,3.592e-03
8.253e-02,-1.016e+00,1.543e+00,5.762e+00,2.646e-01,-2.318e-02,1.063e-01,3.596e-03
8.260e-02,-1.014e+00,1.543e+00,5.763e+00,2.320e-01,-2.318e-02,1.277e-01,3.599e-03
8.267e-02,-1.011e+00,1.542e+00,5.765e+00,2.113e-01,2.698e-03,1.404e-01,3.602e-03
8.274e-02,-1.009e+00,1.542e+00,5.766e+00,2.113e-01,2.698e-03,1.404e-01,3.604e-03
8.280e-02,-1.007e+00,1.542e+00,5.768e+00,2.113e-01,2.698e-03,1.404e-01,3.606e-03
8.286e-02,-1.005e+00,1.542e+00,5.769e+00,2.113e-01,2.698e-03,1.404e-01,3.607e-03
8.292e-02,-1.003e+00,1.542e+00,5.770e+00,2.113e-01,2.698e-03,1.404e-01,3.608e-03
8.298e-02,-1.000e+00,1.542e+00,5.772e+00,2.113e-01,2.698e-03,1.404e-01,3.609e-03
8.304e-02,-9.983e-01,1.542e+00,5.773e+00,2.113e-01,2.698e-03,1.404e-01,3.610e-03
8.310e-02,-9.962e-01,1.542e+00,5.775e+00,2.113e-01,2.698e-03,1.404e-01,3.611e-03
8.316e-02,-9.941e-01,1.542e+00,5.776e+00,2.113e-01,2.698e-03,1.404e-01,3.612e-03
8.322e-02,-9.919e-01,1.543e+00,5.777e+00,-5.205e-03,-6.976e-02,1.451e-01,3.612e-03
8.325e-02,-9.907e-01,1.542e+00,5.779e+00,-5.205e-03,-6.976e-02,1.451e-01,3.613e-03
8.326e-02,-9.904e-01,1.542e+00,5.780e+00,-5.205e-03,-6.976e-02,1.451e-01,3.612e-03
8.327e-02,-9.903e-01,1.541e+00,5.782e+00,2.617e-01,3.893e-02,9.020e-02,3.612e-03
8.330e-02,-9.892e-01,1.541e+00,5.783e+00,2.617e-01,3.893e-02,9.020e-02,3.611e-03
8.336e-02,-9.871e-01,1.541e+00,5.784e+00,2.617e-01,3.893e-02,9.020e-02,3.607e-03
8.344e-02,-9.846e-01,1.541e+00,5.784e+00,2.617e-01,3.893e-02,9.020e-02,3.604e-03
8.351e-02,-9.820e-01,1.541e+00,5.785e+00,2.617e-01,3.893e-02,9.020e-02,3.600e-03
8.359e-02,-9.795e-01,1.542e+00,5.786e+00,2.617e-01,3.893e-02,9.020e-02,3.597e-03
8.366e-02,-9.768e-01,1.542e+00,5.787e+00,2.617e-01,3.893e-02,9.020e-02,3.595e-03
8.374e-02,-9.742e-01,1.542e+00,5.788e+00,2.617e-01,-1.800e-02,1.069e-01,3.593e-03
8.381e-02,-9.716e-01,1.542e+00,5.789e+00,2.113e-01,-3.353e-02,1.411e-01,3.592e-03
8.388e-02,-9.692e-01,1.542e+00,5.791e+00,2.113e-01,-3.353e-02,1.411e-01,3.590e-03
8.395e-02,-9.670e-01,1.542e+00,5.792e+00,2.113e-01,-3.353e-02,1.411e-01,3.588e-03
8.401e-02,-9.649e-01,1.542e+00,5.793e+00,2.113e-01,-3.353e-02,1.411e-01,3.585e-03
8.407e-02,-9.627e-01,1.541e+00,5.795e+00,2.113e-01,-3.353e-02,1.411e-01,3.581e-03
8.413e-02,-9.606e-01,1.541e+00,5.796e+00,2.113e-01,-3.353e-02,1.411e-01,3.576e-03
8.420e-02,-9.585e-01,1.541e+00,5.798e+00,2.113e-01,-3.353e-02,1.411e-01,3.570e-03
8.426e-02,-9.564e-01,1.540e+00,5.799e+00,2.113e-01,-3.353e-02,1.411e-01,3.564e-03
8.433e-02,-9.543e-01,1.540e+00,5.800e+00,2.557e-01,1.735e-01,1.150e-01,3.556e-03
8.440e-02,-9.520e-01,1.540e+00,5.802e+00,1.579e-01,1.269e-01,1.418e-01,3.548e-03
8.446e-02,-9.499e-01,1.541e+00,5.803e+00,1.816e-01,-8.011e-02,1.425e-01,3.542e-03
8.451e-02,-9.481e-01,1.542e+00,5.804e+00,1.816e-01,-8.011e-02,1.425e-01,3.538e-03
8.456e-02,-9.463e-01,1.541e+00,5.806e+00,1.816e-01,-8.011e-02,1.425e-01,3.533e-03
8.462e-02,-9.445e-01,1.540e+00,5.807e+00,1.816e-01,-8.011e-02,1.425e-01,3.527e-03
8.467e-02,-9.427e-01,1.540e+00,5.809e+00,2.646e-01,2.873e-01,8.082e-02,3.519e-03
8.474e-02,-9.406e-01,1.540e+00,5.809e+00,2.646e-01,2.873e-01,8.082e-02,3.510e-03
8.481e-02,-9.383e-01,1.541e+00,5.810e+00,2.498e-01,5.445e-02,8.819e-02,3.501e-03
8.488e-02,-9.358e-01,1.542e+00,5.811e+00,2.498e-01,5.445e-02,8.819e-02,3.493e-03
8.495e-02,-9.333e-01,1.542e+00,5.812e+00,2.498e-01,5.445e-02,8.819e-02,3.488e-03
8.502e-02,-9.308e-01,1.543e+00,5.813e+00,2.617e-01,8.551e-02,1.036e-01,3.483e-03
8.509e-02,-9.283e-01,1.544e+00,5.814e+00,2.617e-01,8.551e-02,1.036e-01,3.480e-03
8.516e-02,-9.257e-01,1.544e+00,5.815e+00,2.617e-01,8.551e-02,1.036e-01,3.478e-03
8.523e-02,-9.232e-01,1.545e+00,5.816e+00,2.617e-01,8.551e-02,1.036e-01,3.477e-03
8.530e-02,-9.206e-01,1.545e+00,5.817e+00,2.617e-01,8.551e-02,1.036e-01,3.477e-03
8.536e-02,-9.180e-01,1.546e+00,5.818e+00,2.617e-01,8.551e-02,1.036e-01,3.479e-03
8.543e-02,-9.154e-01,1.546e+00,5.819e+00,2.617e-01,8.551e-02,1.036e-01,3.481e-03
8.549e-02,-9.129e-01,1.547e+00,5.820e+00,2.617e-01,8.551e-02,1.036e-01,3.485e-03
8.555e-02,-9.103e-01,1.547e+00,5.821e+00,1.994e-01,1.305e-02,1.411e-01,3.490e-03
8.560e-02,-9.080e-01,1.548e+00,5.823e+00,1.994e-01,1.305e-02,1.411e-01,3.495e-03
8.565e-02,-9.059e-01,1.548e+00,5.824e+00,1.994e-01,1.305e-02,1.411e-01,3.500e-03
8.570e-02,-9.038e-01,1.548e+00,5.825e+00,1.994e-01,1.305e-02,1.411e-01,3.506e-03
8.574e-02,-9.018e-01,1.548e+00,5.827e+00,1.994e-01,1.305e-02,1.411e-01,3.511e-03
8.579e-02,-8.998e-01,1.548e+00,5.828e+00,1.994e-01,1.305e-02,1.411e-01,3.516e-03
8.583e-02,-8.978e-01,1.548e+00,5.830e+00,1.786e-01,1.822e-02,1.418e-01,3.522e-03
8.588e-02,-8.959e-01,1.549e+00,5.831e+00,1.786e-01,1.822e-02,1.418e-01,3.527e-03
8.592e-02,-8.941e-01,1.549e+00,5.833e+00,1.786e-01,1.822e-02,1.418e-01,3.533e-03
8.596e-02,-8.923e-01,1.549e+00,5.834e+00,2.587e-01,6.480e-02,7.479e-02,3.538e-03
8.600e-02,-8.902e-01,1.549e+00,5.835e+00,2.291e-01,2.858e-02,1.297e-01,3.545e-03
8.605e-02,-8.878e-01,1.550e+00,5.836e+00,2.291e-01,2.858e-02,1.297e-01,3.553e-03
8.610e-02,-8.855e-01,1.550e+00,5.837e+00,2.291e-01,2.858e-02,1.297e-01,3.562e-03
8.615e-02,-8.832e-01,1.550e+00,5.839e+00,2.291e-01,2.858e-02,1.297e-01,3.571e-03
8.620e-02,-8.809e-01,1.551e+00,5.840e+00,2.291e-01,2.858e-02,1.297e-01,3.581e-03
8.624e-02,-8.786e-01,1.551e+00,5.841e+00,2.291e-01,2.858e-02,1.297e-01,3.591e-03
8.629e-02,-8.763e-01,1.551e+00,5.842e+00,2.291e-01,2.858e-02,1.297e-01,3.602e-03
8.633e-02,-8.740e-01,1.551e+00,5.844e+00,2.291e-01,2.858e-02,1.297e-01,3.613e-03
8.638e-02,-8.717e-01,1.552e+00,5.845e+00,2.291e-01,2.858e-02,1.297e-01,3.624e-03
8.642e-02,-8.694e-01,1.552e+00,5.846e+00,2.350e-01,7.873e-03,1.244e-01,3.636e-03
8.646e-02,-8.671e-01,1.552e+00,5.848e+00,2.350e-01,7.873e-03,1.244e-01,3.649e-03
8.651e-02,-8.648e-01,1.552e+00,5.849e+00,2.350e-01,7.873e-03,1.244e-01,3.662e-03
8.655e-02,-8.624e-01,1.552e+00,5.850e+00,2.350e-01,7.873e-03,1.244e-01,3.675e-03
8.659e-02,-8.601e-01,1.553e+00,5.851e+00,2.350e-01,7.873e-03,1.244e-01,3.688e-03
8.664e-02,-8.577e-01,1.553e+00,5.853e+00,2.350e-01,7.873e-03,1.244e-01,3.701e-03
8.668e-02,-8.553e-01,1.553e+00,5.854e+00,2.350e-01,7.873e-03,1.244e-01,3.714e-03
8.672e-02,-8.530e-01,1.553e+00,5.855e+00,2.350e-01,7.873e-03,1.244e-01,3.727e-03
8.676e-02,-8.506e-01,1.553e+00,5.856e+00,2.350e-01,7.873e-03,1.244e-01,3.740e-03
8.681e-02,-8.483e-01,1.553e+00,5.858e+00,1.757e-01,-4.906e-02,1.418e-01,3.753e-03
8.684e-02,-8.462e-01,1.553e+00,5.859e+00,1.757e-01,-4.906e-02,1.418e-01,3.765e-03
8.688e-02,-8.443e-01,1.552e+00,5.860e+00,2.706e-01,1.822e-02,1.016e-01,3.774e-03
8.692e-02,-8.421e-01,1.552e+00,5.861e+00,2.706e-01,1.822e-02,1.016e-01,3.784e-03
8.696e-02,-8.396e-01,1.552e+00,5.862e+00,2.706e-01,1.822e-02,1.016e-01,3.795e-03
8.701e-02,-8.370e-01,1.552e+00,5.863e+00,2.706e-01,1.822e-02,1.016e-01,3.807e-03
8.706e-02,-8.344e-01,1.552e+00,5.864e+00,2.706e-01,1.822e-02,1.016e-01,3.818e-03
8.711e-02,-8.317e-01,1.552e+00,5.865e+00,2.706e-01,1.822e-02,1.016e-01,3.829e-03
8.716e-02,-8.291e-01,1.552e+00,5.866e+00,2.291e-01,2.698e-03,1.224e-01,3.839e-03
8.721e-02,-8.266e-01,1.552e+00,5.868e+00,2.291e-01,2.698e-03,1.224e-01,3.849e-03
8.725e-02,-8.242e-01,1.552e+00,5.869e+00,2.291e-01,2.698e-03,1.224e-01,3.858e-03
8.730e-02,-8.219e-01,1.552e+00,5.870e+00,2.291e-01,2.698e-03,1.224e-01,3.867e-03
8.734e-02,-8.196e-01,1.552e+00,5.871e+00,2.291e-01,2.698e-03,1.224e-01,3.876e-03
8.738e-02,-8.173e-01,1.552e+00,5.873e+00,2.291e-01,2.698e-03,1.224e-01,3.884e-03
8.743e-02,-8.150e-01,1.552e+00,5.874e+00,2.291e-01,2.698e-03,1.224e-01,3.893e-03
8.747e-02,-8.127e-01,1.552e+00,5.875e+00,2.291e-01,2.698e-03,1.224e-01,3.901e-03
8.751e-02,-8.104e-01,1.552e+00,5.876e+00,2.291e-01,2.698e-03,1.224e-01,3.909e-03
8.756e-02,-8.081e-01,1.552e+00,5.877e+00,1.816e-01,-2.835e-02,1.404e-01,3.917e-03
8.759e-02,-8.060e-01,1.552e+00,5.879e+00,1.816e-01,-2.835e-02,1.404e-01,3.925e-03
8.763e-02,-8.041e-01,1.552e+00,5.880e+00,1.816e-01,-2.835e-02,1.404e-01,3.931e-03
8.767e-02,-8.022e-01,1.552e+00,5.882e+00,1.816e-01,-2.835e-02,1.404e-01,3.936e-03
8.770e-02,-8.004e-01,1.551e+00,5.883e+00,1.816e-01,-2.835e-02,1.404e-01,3.941e-03
8.774e-02,-7.986e-01,1.551e+00,5.885e+00,1.816e-01,-2.835e-02,1.404e-01,3.945e-03
8.777e-02,-7.968e-01,1.551e+00,5.886e+00,1.816e-01,-2.835e-02,1.404e-01,3.948e-03
8.781e-02,-7.949e-01,1.550e+00,5.887e+00,2.528e-01,8.551e-02,7.077e-02,3.951e-03
8.785e-02,-7.928e-01,1.551e+00,5.888e+00,2.528e-01,8.551e-02,7.077e-02,3.953e-03
8.790e-02,-7.904e-01,1.551e+00,5.889e+00,2.528e-01,8.551e-02,7.077e-02,3.958e-03
8.795e-02,-7.879e-01,1.552e+00,5.889e+00,2.409e-01,4.928e-02,1.163e-01,3.964e-03
8.799e-02,-7.854e-01,1.553e+00,5.891e+00,2.409e-01,4.928e-02,1.163e-01,3.971e-03
8.804e-02,-7.830e-01,1.553e+00,5.892e+00,2.409e-01,4.928e-02,1.163e-01,3.980e-03
8.808e-02,-7.806e-01,1.554e+00,5.893e+00,2.409e-01,4.928e-02,1.163e-01,3.989e-03
8.812e-02,-7.782e-01,1.554e+00,5.894e+00,2.409e-01,4.928e-02,1.163e-01,4.000e-03
8.816e-02,-7.758e-01,1.555e+00,5.895e+00,2.409e-01,4.928e-02,1.163e-01,4.012e-03
8.820e-02,-7.733e-01,1.555e+00,5.896e+00,2.409e-01,4.928e-02,1.163e-01,4.024e-03
8.823e-02,-7.709e-01,1.556e+00,5.898e+00,2.409e-01,4.928e-02,1.163e-01,4.038e-03
8.827e-02,-7.685e-01,1.556e+00,5.899e+00,2.024e-01,2.858e-02,1.398e-01,4.053e-03
8.830e-02,-7.663e-01,1.557e+00,5.900e+00,2.024e-01,2.858e-02,1.398e-01,4.068e-03
8.833e-02,-7.642e-01,1.557e+00,5.902e+00,2.024e-01,2.858e-02,1.398e-01,4.082e-03
8.836e-02,-7.621e-01,1.557e+00,5.903e+00,2.024e-01,2.858e-02,1.398e-01,4.096e-03
8.839e-02,-7.601e-01,1.558e+00,5.904e+00,2.024e-01,2.858e-02,1.398e-01,4.111e-03
8.841e-02,-7.580e-01,1.558e+00,5.906e+00,2.024e-01,2.858e-02,1.398e-01,4.126e-03
8.844e-02,-7.560e-01,1.558e+00,5.907e+00,2.024e-01,2.858e-02,1.398e-01,4.142e-03
8.846e-02,-7.540e-01,1.558e+00,5.909e+00,2.024e-01,2.858e-02,1.398e-01,4.158e-03
8.849e-02,-7.519e-01,1.559e+00,5.910e+00,2.024e-01,2.858e-02,1.398e-01,4.174e-03
8.851e-02,-7.499e-01,1.559e+00,5.911e+00,2.024e-01,2.858e-02,1.398e-01,4.191e-03
8.854e-02,-7.479e-01,1.559e+00,5.913e+00,2.528e-01,9.586e-02,7.546e-02,4.209e-03
8.856e-02,-7.457e-01,1.560e+00,5.913e+00,2.528e-01,9.586e-02,7.546e-02,4.229e-03
8.859e-02,-7.432e-01,1.561e+00,5.914e+00,2.528e-01,9.586e-02,7.546e-02,4.252e-03
8.861e-02,-7.407e-01,1.562e+00,5.915e+00,2.528e-01,9.586e-02,7.546e-02,4.278e-03
8.863e-02,-7.382e-01,1.562e+00,5.916e+00,2.528e-01,9.586e-02,7.546e-02,4.306e-03
8.865e-02,-7.357e-01,1.563e+00,5.917e+00,2.528e-01,9.586e-02,7.546e-02,4.336e-03
8.867e-02,-7.332e-01,1.564e+00,5.917e+00,2.528e-01,9.586e-02,7.546e-02,4.368e-03
8.869e-02,-7.306e-01,1.565e+00,5.918e+00,2.617e-01,-5.423e-02,1.023e-01,4.402e-03
8.870e-02,-7.281e-01,1.565e+00,5.919e+00,2.617e-01,-5.423e-02,1.023e-01,4.438e-03
8.871e-02,-7.255e-01,1.565e+00,5.920e+00,2.172e-01,-1.888e-01,1.418e-01,4.474e-03
8.873e-02,-7.231e-01,1.564e+00,5.921e+00,2.053e-01,3.375e-02,1.404e-01,4.507e-03
8.874e-02,-7.209e-01,1.564e+00,5.923e+00,2.053e-01,3.375e-02,1.404e-01,4.534e-03
8.876e-02,-7.188e-01,1.564e+00,5.924e+00,2.053e-01,3.375e-02,1.404e-01,4.560e-03
8.877e-02,-7.167e-01,1.564e+00,5.926e+00,2.053e-01,3.375e-02,1.404e-01,4.585e-03
8.879e-02,-7.146e-01,1.564e+00,5.927e+00,2.053e-01,3.375e-02,1.404e-01,4.611e-03
8.880e-02,-7.126e-01,1.565e+00,5.929e+00,2.053e-01,3.375e-02,1.404e-01,4.637e-03
8.881e-02,-7.105e-01,1.565e+00,5.930e+00,2.053e-01,3.375e-02,1.404e-01,4.663e-03
8.882e-02,-7.084e-01,1.565e+00,5.931e+00,2.172e-01,-1.888e-01,1.418e-01,4.691e-03
8.884e-02,-7.063e-01,1.565e+00,5.933e+00,2.231e-01,-2.318e-02,1.284e-01,4.719e-03
8.885e-02,-7.042e-01,1.564e+00,5.934e+00,2.231e-01,-2.318e-02,1.284e-01,4.745e-03
8.887e-02,-7.019e-01,1.563e+00,5.935e+00,2.231e-01,-2.318e-02,1.284e-01,4.771e-03
8.888e-02,-6.997e-01,1.563e+00,5.937e+00,2.231e-01,-2.318e-02,1.284e-01,4.796e-03
8.890e-02,-6.975e-01,1.563e+00,5.938e+00,2.231e-01,-2.318e-02,1.284e-01,4.820e-03
8.892e-02,-6.952e-01,1.563e+00,5.939e+00,2.676e-01,2.858e-02,9.757e-02,4.844e-03
8.894e-02,-6.928e-01,1.563e+00,5.940e+00,2.676e-01,2.858e-02,9.757e-02,4.869e-03
8.896e-02,-6.902e-01,1.563e+00,5.941e+00,2.676e-01,2.858e-02,9.757e-02,4.895e-03
8.898e-02,-6.876e-01,1.563e+00,5.942e+00,2.528e-01,9.068e-02,1.069e-01,4.921e-03
8.900e-02,-6.850e-01,1.563e+00,5.943e+00,2.557e-01,1.010e-01,1.049e-01,4.948e-03
8.902e-02,-6.825e-01,1.564e+00,5.944e+00,2.557e-01,1.010e-01,1.049e-01,4.975e-03
8.904e-02,-6.799e-01,1.564e+00,5.945e+00,2.557e-01,1.010e-01,1.049e-01,5.004e-03
8.905e-02,-6.774e-01,1.565e+00,5.946e+00,2.676e-01,-4.906e-02,1.002e-01,5.035e-03
8.907e-02,-6.748e-01,1.566e+00,5.947e+00,2.676e-01,-4.906e-02,1.002e-01,5.067e-03
8.908e-02,-6.722e-01,1.566e+00,5.948e+00,2.676e-01,-4.906e-02,1.002e-01,5.101e-03
8.909e-02,-6.696e-01,1.566e+00,5.949e+00,2.676e-01,-4.906e-02,1.002e-01,5.134e-03
8.911e-02,-6.669e-01,1.565e+00,5.950e+00,2.676e-01,-4.906e-02,1.002e-01,5.167e-03
8.912e-02,-6.643e-01,1.565e+00,5.951e+00,2.083e-01,-9.564e-02,1.418e-01,5.199e-03
8.914e-02,-6.619e-01,1.565e+00,5.953e+00,2.142e-01,4.928e-02,1.331e-01,5.227e-03
8.915e-02,-6.597e-01,1.565e+00,5.954e+00,2.142e-01,4.928e-02,1.331e-01,5.252e-03
8.916e-02,-6.575e-01,1.565e+00,5.955e+00,2.142e-01,4.928e-02,1.331e-01,5.277e-03
8.918e-02,-6.554e-01,1.565e+00,5.957e+00,2.083e-01,-9.564e-02,1.418e-01,5.302e-03
8.919e-02,-6.532e-01,1.565e+00,5.958e+00,2.083e-01,-9.564e-02,1.418e-01,5.327e-03
8.920e-02,-6.511e-01,1.564e+00,5.960e+00,2.142e-01,4.928e-02,1.331e-01,5.351e-03
8.921e-02,-6.490e-01,1.564e+00,5.961e+00,2.142e-01,4.928e-02,1.331e-01,5.373e-03
8.923e-02,-6.469e-01,1.564e+00,5.962e+00,2.142e-01,4.928e-02,1.331e-01,5.396e-03
8.924e-02,-6.447e-01,1.565e+00,5.964e+00,4.224e-02,-3.871e-02,1.431e-01,5.419e-03
8.925e-02,-6.433e-01,1.565e+00,5.965e+00,9.562e-02,-1.008e-01,1.431e-01,5.435e-03
8.926e-02,-6.424e-01,1.564e+00,5.966e+00,2.676e-01,1.166e-01,8.685e-02,5.445e-03
8.927e-02,-6.407e-01,1.564e+00,5.967e+00,2.676e-01,1.166e-01,8.685e-02,5.462e-03
8.928e-02,-6.384e-01,1.564e+00,5.968e+00,2.676e-01,1.166e-01,8.685e-02,5.486e-03
8.930e-02,-6.359e-01,1.565e+00,5.969e+00,2.498e-01,-3.871e-02,8.484e-02,5.513e-03
8.931e-02,-6.334e-01,1.565e+00,5.970e+00,2.498e-01,-3.871e-02,8.484e-02,5.541e-03
8.933e-02,-6.309e-01,1.565e+00,5.971e+00,2.676e-01,1.166e-01,8.685e-02,5.568e-03
8.934e-02,-6.284e-01,1.565e+00,5.972e+00,2.676e-01,1.166e-01,8.685e-02,5.595e-03
8.936e-02,-6.258e-01,1.565e+00,5.972e+00,2.498e-01,-3.871e-02,8.484e-02,5.622e-03
8.937e-02,-6.232e-01,1.565e+00,5.973e+00,2.261e-01,-9.046e-02,1.304e-01,5.650e-03
8.938e-02,-6.208e-01,1.565e+00,5.975e+00,2.202e-01,1.305e-02,1.311e-01,5.676e-03
8.940e-02,-6.185e-01,1.564e+00,5.976e+00,2.202e-01,1.305e-02,1.311e-01,5.699e-03
8.941e-02,-6.163e-01,1.564e+00,5.977e+00,2.202e-01,1.305e-02,1.311e-01,5.721e-03
8.943e-02,-6.141e-01,1.565e+00,5.979e+00,2.202e-01,1.305e-02,1.311e-01,5.743e-03
8.944e-02,-6.119e-01,1.565e+00,5.980e+00,2.202e-01,1.305e-02,1.311e-01,5.764e-03
8.945e-02,-6.097e-01,1.565e+00,5.981e+00,2.202e-01,1.305e-02,1.311e-01,5.786e-03
8.947e-02,-6.075e-01,1.565e+00,5.982e+00,2.202e-01,1.305e-02,1.311e-01,5.809e-03
8.948e-02,-6.052e-01,1.565e+00,5.984e+00,2.261e-01,-9.046e-02,1.304e-01,5.831e-03
8.949e-02,-6.030e-01,1.565e+00,5.985e+00,2.024e-01,3.893e-02,1.398e-01,5.853e-03
8.951e-02,-6.009e-01,1.565e+00,5.986e+00,2.024e-01,3.893e-02,1.398e-01,5.874e-03
8.952e-02,-5.988e-01,1.565e+00,5.988e+00,2.024e-01,3.893e-02,1.398e-01,5.894e-03
8.953e-02,-5.967e-01,1.565e+00,5.989e+00,2.113e-01,-5.423e-02,1.398e-01,5.914e-03
8.954e-02,-5.947e-01,1.565e+00,5.991e+00,2.113e-01,-5.423e-02,1.398e-01,5.934e-03
8.955e-02,-5.926e-01,1.565e+00,5.992e+00,2.469e-01,6.480e-02,8.484e-02,5.955e-03
8.957e-02,-5.903e-01,1.565e+00,5.993e+00,2.469e-01,6.480e-02,8.484e-02,5.976e-03
8.958e-02,-5.879e-01,1.565e+00,5.994e+00,2.498e-01,-6.458e-02,8.417e-02,5.999e-03
8.960e-02,-5.854e-01,1.565e+00,5.995e+00,2.498e-01,-6.458e-02,8.417e-02,6.023e-03
8.961e-02,-5.829e-01,1.565e+00,5.995e+00,2.557e-01,7.873e-03,1.090e-01,6.047e-03
8.963e-02,-5.804e-01,1.565e+00,5.997e+00,2.557e-01,7.873e-03,1.090e-01,6.070e-03
8.964e-02,-5.779e-01,1.564e+00,5.998e+00,2.557e-01,7.873e-03,1.090e-01,6.092e-03
8.966e-02,-5.753e-01,1.565e+00,5.999e+00,2.557e-01,7.873e-03,1.090e-01,6.115e-03
8.967e-02,-5.727e-01,1.565e+00,6.000e+00,2.557e-01,7.873e-03,1.090e-01,6.137e-03
8.969e-02,-5.702e-01,1.565e+00,6.001e+00,2.557e-01,7.873e-03,1.090e-01,6.159e-03
8.971e-02,-5.676e-01,1.565e+00,6.002e+00,2.557e-01,7.873e-03,1.090e-01,6.182e-03
8.972e-02,-5.650e-01,1.565e+00,6.003e+00,2.557e-01,7.873e-03,1.090e-01,6.204e-03
8.974e-02,-5.625e-01,1.565e+00,6.004e+00,2.498e-01,-1.800e-02,1.116e-01,6.227e-03
8.975e-02,-5.599e-01,1.565e+00,6.005e+00,2.498e-01,-1.800e-02,1.116e-01,6.249e-03
8.977e-02,-5.574e-01,1.565e+00,6.006e+00,2.498e-01,-1.800e-02,1.116e-01,6.270e-03
8.978e-02,-5.549e-01,1.565e+00,6.008e+00,2.498e-01,-1.800e-02,1.116e-01,6.291e-03
8.980e-02,-5.524e-01,1.564e+00,6.009e+00,2.498e-01,-1.800e-02,1.116e-01,6.312e-03
8.981e-02,-5.499e-01,1.564e+00,6.010e+00,2.498e-01,-1.800e-02,1.116e-01,6.331e-03
8.983e-02,-5.474e-01,1.564e+00,6.011e+00,2.498e-01,-1.800e-02,1.116e-01,6.350e-03
8.985e-02,-5.449e-01,1.564e+00,6.012e+00,2.498e-01,-1.800e-02,1.116e-01,6.369e-03
8.987e-02,-5.424e-01,1.564e+00,6.013e+00,9.562e-02,-4.388e-02,1.425e-01,6.386e-03
8.988e-02,-5.405e-01,1.563e+00,6.015e+00,9.562e-02,-4.388e-02,1.425e-01,6.399e-03
8.989e-02,-5.393e-01,1.563e+00,6.016e+00,9.562e-02,-4.388e-02,1.425e-01,6.407e-03
8.990e-02,-5.382e-01,1.563e+00,6.017e+00,9.562e-02,-4.388e-02,1.425e-01,6.413e-03
8.991e-02,-5.373e-01,1.562e+00,6.019e+00,2.557e-01,1.822e-02,1.016e-01,6.419e-03
8.992e-02,-5.356e-01,1.562e+00,6.020e+00,2.557e-01,1.822e-02,1.016e-01,6.427e-03
8.994e-02,-5.333e-01,1.562e+00,6.021e+00,2.557e-01,1.822e-02,1.016e-01,6.439e-03
8.996e-02,-5.308e-01,1.562e+00,6.022e+00,2.557e-01,1.822e-02,1.016e-01,6.451e-03
8.998e-02,-5.283e-01,1.562e+00,6.023e+00,2.557e-01,1.822e-02,1.016e-01,6.464e-03
9.000e-02,-5.258e-01,1.563e+00,6.024e+00,2.557e-01,1.822e-02,1.016e-01,6.478e-03
9.003e-02,-5.232e-01,1.563e+00,6.025e+00,2.350e-01,1.424e-01,7.412e-02,6.492e-03
9.004e-02,-5.207e-01,1.563e+00,6.026e+00,2.172e-01,4.928e-02,1.324e-01,6.506e-03
9.006e-02,-5.184e-01,1.564e+00,6.027e+00,2.172e-01,4.928e-02,1.324e-01,6.521e-03
9.007e-02,-5.162e-01,1.565e+00,6.028e+00,2.172e-01,4.928e-02,1.324e-01,6.537e-03
9.009e-02,-5.140e-01,1.565e+00,6.030e+00,2.498e-01,-5.423e-02,1.130e-01,6.553e-03
9.010e-02,-5.117e-01,1.565e+00,6.031e+00,2.498e-01,-5.423e-02,1.130e-01,6.572e-03
9.011e-02,-5.092e-01,1.565e+00,6.032e+00,2.498e-01,-5.423e-02,1.130e-01,6.591e-03
9.013e-02,-5.067e-01,1.565e+00,6.033e+00,2.172e-01,4.928e-02,1.324e-01,6.608e-03
9.014e-02,-5.044e-01,1.564e+00,6.034e+00,2.172e-01,4.928e-02,1.324e-01,6.624e-03
9.016e-02,-5.021e-01,1.565e+00,6.036e+00,1.609e-01,1.010e-01,1.404e-01,6.639e-03
9.017e-02,-5.002e-01,1.565e+00,6.037e+00,2.024e-01,-6.458e-02,1.418e-01,6.654e-03
9.018e-02,-4.983e-01,1.566e+00,6.038e+00,2.024e-01,-6.458e-02,1.418e-01,6.668e-03
9.019e-02,-4.963e-01,1.565e+00,6.040e+00,2.024e-01,-6.458e-02,1.418e-01,6.683e-03
9.020e-02,-4.943e-01,1.565e+00,6.041e+00,1.609e-01,1.010e-01,1.404e-01,6.697e-03
9.021e-02,-4.924e-01,1.565e+00,6.043e+00,1.609e-01,1.010e-01,1.404e-01,6.710e-03
9.022e-02,-4.907e-01,1.566e+00,6.044e+00,2.498e-01,3.893e-02,7.077e-02,6.721e-03
9.023e-02,-4.887e-01,1.566e+00,6.045e+00,2.498e-01,3.893e-02,7.077e-02,6.737e-03
9.024e-02,-4.864e-01,1.567e+00,6.046e+00,2.498e-01,3.893e-02,7.077e-02,6.756e-03
9.025e-02,-4.839e-01,1.567e+00,6.046e+00,2.498e-01,3.893e-02,7.077e-02,6.777e-03
9.026e-02,-4.814e-01,1.567e+00,6.047e+00,2.261e-01,-5.941e-02,1.297e-01,6.799e-03
9.027e-02,-4.790e-01,1.567e+00,6.048e+00,2.261e-01,-5.941e-02,1.297e-01,6.821e-03
9.028e-02,-4.767e-01,1.567e+00,6.050e+00,2.261e-01,-5.941e-02,1.297e-01,6.841e-03
9.029e-02,-4.744e-01,1.566e+00,6.051e+00,2.261e-01,-5.941e-02,1.297e-01,6.860e-03
9.030e-02,-4.722e-01,1.566e+00,6.052e+00,2.261e-01,-5.941e-02,1.297e-01,6.877e-03
9.031e-02,-4.699e-01,1.565e+00,6.053e+00,2.261e-01,-5.941e-02,1.297e-01,6.893e-03
9.032e-02,-4.676e-01,1.565e+00,6.055e+00,2.409e-01,-1.800e-02,1.183e-01,6.907e-03
9.034e-02,-4.653e-01,1.564e+00,6.056e+00,2.409e-01,-1.800e-02,1.183e-01,6.920e-03
9.035e-02,-4.629e-01,1.564e+00,6.057e+00,2.409e-01,-1.800e-02,1.183e-01,6.933e-03
9.037e-02,-4.605e-01,1.564e+00,6.058e+00,2.142e-01,2.858e-02,1.391e-01,6.945e-03
9.038e-02,-4.582e-01,1.564e+00,6.060e+00,2.142e-01,2.858e-02,1.391e-01,6.956e-03
9.040e-02,-4.560e-01,1.564e+00,6.061e+00,2.142e-01,2.858e-02,1.391e-01,6.967e-03
9.041e-02,-4.538e-01,1.564e+00,6.062e+00,2.142e-01,2.858e-02,1.391e-01,6.978e-03
9.043e-02,-4.517e-01,1.565e+00,6.064e+00,2.142e-01,2.858e-02,1.391e-01,6.989e-03
9.044e-02,-4.495e-01,1.565e+00,6.065e+00,2.142e-01,2.858e-02,1.391e-01,7.001e-03
9.045e-02,-4.474e-01,1.565e+00,6.067e+00,2.113e-01,-5.423e-02,1.398e-01,7.013e-03
9.046e-02,-4.452e-01,1.565e+00,6.068e+00,2.113e-01,-5.423e-02,1.398e-01,7.026e-03
9.048e-02,-4.431e-01,1.565e+00,6.069e+00,2.142e-01,2.858e-02,1.391e-01,7.037e-03
9.049e-02,-4.410e-01,1.565e+00,6.071e+00,2.498e-01,1.166e-01,6.474e-02,7.048e-03
9.050e-02,-4.387e-01,1.565e+00,6.071e+00,2.528e-01,-7.493e-02,1.090e-01,7.060e-03
9.052e-02,-4.362e-01,1.565e+00,6.073e+00,2.528e-01,-7.493e-02,1.090e-01,7.074e-03
9.053e-02,-4.337e-01,1.565e+00,6.074e+00,2.439e-01,2.698e-03,1.130e-01,7.087e-03
9.055e-02,-4.312e-01,1.564e+00,6.075e+00,2.439e-01,2.698e-03,1.130e-01,7.099e-03
9.056e-02,-4.288e-01,1.564e+00,6.076e+00,2.439e-01,2.698e-03,1.130e-01,7.110e-03
9.058e-02,-4.263e-01,1.564e+00,6.077e+00,2.439e-01,2.698e-03,1.130e-01,7.121e-03
9.060e-02,-4.239e-01,1.564e+00,6.078e+00,2.439e-01,2.698e-03,1.130e-01,7.131e-03
9.061e-02,-4.214e-01,1.564e+00,6.079e+00,2.439e-01,2.698e-03,1.130e-01,7.142e-03
9.063e-02,-4.190e-01,1.564e+00,6.080e+00,2.498e-01,1.305e-02,1.069e-01,7.152e-03
9.064e-02,-4.165e-01,1.564e+00,6.081e+00,2.498e-01,1.305e-02,1.069e-01,7.163e-03
9.066e-02,-4.140e-01,1.564e+00,6.083e+00,2.498e-01,1.305e-02,1.069e-01,7.173e-03
9.068e-02,-4.115e-01,1.565e+00,6.084e+00,2.498e-01,1.305e-02,1.069e-01,7.184e-03
9.069e-02,-4.090e-01,1.565e+00,6.085e+00,2.498e-01,1.305e-02,1.069e-01,7.195e-03
9.071e-02,-4.065e-01,1.565e+00,6.086e+00,2.498e-01,1.305e-02,1.069e-01,7.206e-03
9.072e-02,-4.040e-01,1.565e+00,6.087e+00,2.528e-01,-7.493e-02,1.090e-01,7.217e-03
9.074e-02,-4.015e-01,1.565e+00,6.088e+00,2.498e-01,1.305e-02,1.069e-01,7.229e-03
9.075e-02,-3.990e-01,1.565e+00,6.089e+00,2.053e-01,7.515e-02,1.404e-01,7.239e-03
9.077e-02,-3.966e-01,1.565e+00,6.090e+00,2.053e-01,7.515e-02,1.404e-01,7.248e-03
9.078e-02,-3.945e-01,1.565e+00,6.092e+00,2.172e-01,-9.564e-02,1.404e-01,7.257e-03
9.079e-02,-3.924e-01,1.565e+00,6.093e+00,2.172e-01,-9.564e-02,1.404e-01,7.268e-03
9.080e-02,-3.902e-01,1.565e+00,6.095e+00,2.053e-01,7.515e-02,1.404e-01,7.277e-03
9.081e-02,-3.881e-01,1.565e+00,6.096e+00,2.053e-01,7.515e-02,1.404e-01,7.285e-03
9.083e-02,-3.860e-01,1.565e+00,6.097e+00,2.439e-01,3.893e-02,7.278e-02,7.293e-03
9.084e-02,-3.838e-01,1.566e+00,6.098e+00,2.439e-01,3.893e-02,7.278e-02,7.303e-03
9.085e-02,-3.814e-01,1.566e+00,6.099e+00,2.439e-01,3.893e-02,7.278e-02,7.314e-03
9.086e-02,-3.790e-01,1.566e+00,6.100e+00,2.706e-01,-2.835e-02,9.422e-02,7.326e-03
9.087e-02,-3.764e-01,1.567e+00,6.101e+00,2.706e-01,-2.835e-02,9.422e-02,7.340e-03
9.088e-02,-3.738e-01,1.567e+00,6.101e+00,2.706e-01,-2.835e-02,9.422e-02,7.354e-03
9.089e-02,-3.712e-01,1.567e+00,6.102e+00,2.706e-01,-2.835e-02,9.422e-02,7.369e-03
9.090e-02,-3.685e-01,1.567e+00,6.103e+00,2.706e-01,-2.835e-02,9.422e-02,7.383e-03
9.092e-02,-3.659e-01,1.567e+00,6.104e+00,2.706e-01,-2.835e-02,9.422e-02,7.397e-03
9.093e-02,-3.632e-01,1.567e+00,6.105e+00,2.706e-01,-2.835e-02,9.422e-02,7.411e-03
9.094e-02,-3.605e-01,1.567e+00,6.106e+00,2.706e-01,-2.835e-02,9.422e-02,7.425e-03
9.095e-02,-3.579e-01,1.567e+00,6.107e+00,2.202e-01,-1.370e-01,1.398e-01,7.438e-03
9.096e-02,-3.554e-01,1.566e+00,6.109e+00,2.202e-01,-1.370e-01,1.398e-01,7.450e-03
9.097e-02,-3.531e-01,1.565e+00,6.110e+00,2.202e-01,-1.370e-01,1.398e-01,7.459e-03
9.098e-02,-3.509e-01,1.564e+00,6.111e+00,1.935e-01,-4.906e-02,1.411e-01,7.465e-03
9.100e-02,-3.488e-01,1.563e+00,6.113e+00,1.935e-01,-4.906e-02,1.411e-01,7.468e-03
9.102e-02,-3.468e-01,1.562e+00,6.114e+00,1.935e-01,-4.906e-02,1.411e-01,7.469e-03
9.103e-02,-3.449e-01,1.562e+00,6.116e+00,1.935e-01,-4.906e-02,1.411e-01,7.468e-03
9.105e-02,-3.429e-01,1.561e+00,6.117e+00,1.935e-01,-4.906e-02,1.411e-01,7.467e-03
9.107e-02,-3.410e-01,1.561e+00,6.118e+00,1.935e-01,-4.906e-02,1.411e-01,7.464e-03
9.109e-02,-3.390e-01,1.560e+00,6.120e+00,2.113e-01,2.858e-02,1.404e-01,7.461e-03
9.111e-02,-3.370e-01,1.560e+00,6.121e+00,6.300e-02,7.515e-02,1.431e-01,7.456e-03
9.113e-02,-3.355e-01,1.560e+00,6.123e+00,6.300e-02,7.515e-02,1.431e-01,7.453e-03
9.114e-02,-3.347e-01,1.561e+00,6.124e+00,2.350e-01,7.515e-02,7.747e-02,7.451e-03
9.115e-02,-3.332e-01,1.562e+00,6.125e+00,2.350e-01,7.515e-02,7.747e-02,7.450e-03
9.117e-02,-3.312e-01,1.562e+00,6.126e+00,2.350e-01,7.515e-02,7.747e-02,7.449e-03
9.119e-02,-3.289e-01,1.563e+00,6.126e+00,2.350e-01,7.515e-02,7.747e-02,7.450e-03
9.121e-02,-3.265e-01,1.564e+00,6.127e+00,2.350e-01,7.515e-02,7.747e-02,7.452e-03
9.122e-02,-3.242e-01,1.565e+00,6.128e+00,2.350e-01,7.515e-02,7.747e-02,7.456e-03
9.123e-02,-3.218e-01,1.565e+00,6.129e+00,2.498e-01,-1.112e-01,1.110e-01,7.462e-03
9.125e-02,-3.194e-01,1.565e+00,6.130e+00,2.498e-01,-1.112e-01,1.110e-01,7.469e-03
9.126e-02,-3.170e-01,1.565e+00,6.131e+00,2.083e-01,7.873e-03,1.411e-01,7.474e-03
9.128e-02,-3.146e-01,1.564e+00,6.132e+00,2.083e-01,7.873e-03,1.411e-01,7.478e-03
9.129e-02,-3.125e-01,1.564e+00,6.134e+00,2.083e-01,7.873e-03,1.411e-01,7.480e-03
9.131e-02,-3.104e-01,1.564e+00,6.135e+00,2.083e-01,7.873e-03,1.411e-01,7.483e-03
9.132e-02,-3.083e-01,1.564e+00,6.137e+00,2.083e-01,7.873e-03,1.411e-01,7.485e-03
9.133e-02,-3.062e-01,1.564e+00,6.138e+00,2.083e-01,7.873e-03,1.411e-01,7.488e-03
9.135e-02,-3.041e-01,1.564e+00,6.139e+00,2.083e-01,7.873e-03,1.411e-01,7.490e-03
9.136e-02,-3.020e-01,1.564e+00,6.141e+00,2.083e-01,7.873e-03,1.411e-01,7.493e-03
9.137e-02,-2.999e-01,1.564e+00,6.142e+00,2.083e-01,7.873e-03,1.411e-01,7.495e-03
9.139e-02,-2.978e-01,1.565e+00,6.144e+00,2.083e-01,7.873e-03,1.411e-01,7.498e-03
9.140e-02,-2.957e-01,1.565e+00,6.145e+00,-2.240e-03,1.822e-02,1.438e-01,7.501e-03
9.141e-02,-2.945e-01,1.565e+00,6.146e+00,-2.240e-03,1.822e-02,1.438e-01,7.502e-03
9.141e-02,-2.942e-01,1.565e+00,6.148e+00,-2.240e-03,1.822e-02,1.438e-01,7.503e-03
9.141e-02,-2.941e-01,1.565e+00,6.149e+00,2.676e-01,3.893e-02,8.886e-02,7.503e-03
9.142e-02,-2.930e-01,1.565e+00,6.150e+00,2.676e-01,3.893e-02,8.886e-02,7.505e-03
9.143e-02,-2.908e-01,1.565e+00,6.151e+00,2.676e-01,3.893e-02,8.886e-02,7.509e-03
9.144e-02,-2.883e-01,1.565e+00,6.152e+00,2.676e-01,3.893e-02,8.886e-02,7.514e-03
9.146e-02,-2.857e-01,1.566e+00,6.153e+00,2.676e-01,3.893e-02,8.886e-02,7.519e-03
9.147e-02,-2.830e-01,1.566e+00,6.154e+00,2.676e-01,3.893e-02,8.886e-02,7.524e-03
9.148e-02,-2.804e-01,1.566e+00,6.155e+00,2.676e-01,3.893e-02,8.886e-02,7.530e-03
9.150e-02,-2.778e-01,1.566e+00,6.156e+00,2.676e-01,3.893e-02,8.886e-02,7.535e-03
9.151e-02,-2.751e-01,1.566e+00,6.156e+00,2.528e-01,-4.906e-02,1.090e-01,7.541e-03
9.152e-02,-2.725e-01,1.566e+00,6.158e+00,2.528e-01,-4.906e-02,1.090e-01,7.546e-03
9.153e-02,-2.700e-01,1.565e+00,6.159e+00,2.528e-01,-4.906e-02,1.090e-01,7.551e-03
9.155e-02,-2.674e-01,1.565e+00,6.160e+00,2.528e-01,-4.906e-02,1.090e-01,7.554e-03
9.156e-02,-2.649e-01,1.565e+00,6.161e+00,2.053e-01,5.445e-02,1.398e-01,7.555e-03
9.158e-02,-2.626e-01,1.564e+00,6.162e+00,2.053e-01,5.445e-02,1.398e-01,7.556e-03
9.159e-02,-2.604e-01,1.565e+00,6.164e+00,2.053e-01,5.445e-02,1.398e-01,7.557e-03
9.160e-02,-2.583e-01,1.565e+00,6.165e+00,2.528e-01,-4.906e-02,1.090e-01,7.559e-03
9.162e-02,-2.561e-01,1.565e+00,6.166e+00,2.202e-01,-9.564e-02,1.398e-01,7.561e-03
9.163e-02,-2.537e-01,1.565e+00,6.167e+00,2.172e-01,7.873e-03,1.317e-01,7.563e-03
9.164e-02,-2.515e-01,1.565e+00,6.169e+00,2.172e-01,7.873e-03,1.317e-01,7.564e-03
9.166e-02,-2.493e-01,1.564e+00,6.170e+00,2.172e-01,7.873e-03,1.317e-01,7.564e-03
9.167e-02,-2.471e-01,1.565e+00,6.171e+00,2.172e-01,7.873e-03,1.317e-01,7.564e-03
9.168e-02,-2.450e-01,1.565e+00,6.173e+00,2.172e-01,7.873e-03,1.317e-01,7.564e-03
9.170e-02,-2.428e-01,1.565e+00,6.174e+00,2.172e-01,7.873e-03,1.317e-01,7.564e-03
9.171e-02,-2.406e-01,1.565e+00,6.175e+00,2.380e-01,9.068e-02,7.680e-02,7.563e-03
9.172e-02,-2.383e-01,1.565e+00,6.176e+00,2.498e-01,7.873e-03,8.350e-02,7.564e-03
9.174e-02,-2.359e-01,1.566e+00,6.177e+00,2.498e-01,7.873e-03,8.350e-02,7.565e-03
9.175e-02,-2.335e-01,1.566e+00,6.178e+00,2.706e-01,-8.011e-02,9.221e-02,7.567e-03
9.176e-02,-2.309e-01,1.566e+00,6.179e+00,2.706e-01,-8.011e-02,9.221e-02,7.569e-03
9.178e-02,-2.283e-01,1.566e+00,6.180e+00,2.706e-01,-8.011e-02,9.221e-02,7.571e-03
9.179e-02,-2.257e-01,1.565e+00,6.181e+00,2.706e-01,-8.011e-02,9.221e-02,7.572e-03
9.180e-02,-2.231e-01,1.565e+00,6.182e+00,2.706e-01,-8.011e-02,9.221e-02,7.572e-03
9.182e-02,-2.205e-01,1.565e+00,6.182e+00,2.706e-01,-8.011e-02,9.221e-02,7.572e-03
9.183e-02,-2.178e-01,1.565e+00,6.183e+00,2.676e-01,4.410e-02,9.288e-02,7.571e-03
9.185e-02,-2.152e-01,1.565e+00,6.184e+00,2.172e-01,1.822e-02,1.384e-01,7.569e-03
9.187e-02,-2.128e-01,1.565e+00,6.186e+00,2.172e-01,1.822e-02,1.384e-01,7.567e-03
9.188e-02,-2.105e-01,1.565e+00,6.187e+00,2.172e-01,1.822e-02,1.384e-01,7.566e-03
9.189e-02,-2.083e-01,1.565e+00,6.188e+00,2.231e-01,-4.906e-02,1.277e-01,7.564e-03
9.190e-02,-2.061e-01,1.565e+00,6.190e+00,2.231e-01,-4.906e-02,1.277e-01,7.563e-03
9.192e-02,-2.038e-01,1.565e+00,6.191e+00,2.172e-01,1.822e-02,1.384e-01,7.561e-03
9.193e-02,-2.016e-01,1.564e+00,6.192e+00,2.172e-01,1.822e-02,1.384e-01,7.559e-03
9.195e-02,-1.994e-01,1.565e+00,6.194e+00,2.172e-01,1.822e-02,1.384e-01,7.556e-03
9.196e-02,-1.973e-01,1.565e+00,6.195e+00,2.172e-01,1.822e-02,1.384e-01,7.553e-03
9.197e-02,-1.951e-01,1.565e+00,6.197e+00,2.172e-01,1.822e-02,1.384e-01,7.551e-03
9.199e-02,-1.929e-01,1.565e+00,6.198e+00,2.113e-01,-5.423e-02,1.398e-01,7.549e-03
9.200e-02,-1.908e-01,1.565e+00,6.199e+00,1.638e-01,2.340e-02,1.411e-01,7.547e-03
9.201e-02,-1.888e-01,1.565e+00,6.201e+00,1.638e-01,2.340e-02,1.411e-01,7.544e-03
9.202e-02,-1.871e-01,1.565e+00,6.202e+00,2.587e-01,5.445e-02,5.804e-02,7.542e-03
9.203e-02,-1.850e-01,1.565e+00,6.203e+00,2.587e-01,5.445e-02,5.804e-02,7.540e-03
9.204e-02,-1.826e-01,1.566e+00,6.203e+00,2.587e-01,5.445e-02,5.804e-02,7.538e-03
9.206e-02,-1.801e-01,1.566e+00,6.204e+00,2.587e-01,5.445e-02,5.804e-02,7.537e-03
9.207e-02,-1.775e-01,1.567e+00,6.204e+00,2.587e-01,5.445e-02,5.804e-02,7.538e-03
9.208e-02,-1.749e-01,1.567e+00,6.205e+00,2.587e-01,5.445e-02,5.804e-02,7.539e-03
9.209e-02,-1.723e-01,1.568e+00,6.206e+00,2.409e-01,-8.011e-02,1.143e-01,7.541e-03
9.209e-02,-1.698e-01,1.568e+00,6.207e+00,2.409e-01,-8.011e-02,1.143e-01,7.544e-03
9.210e-02,-1.674e-01,1.567e+00,6.208e+00,2.409e-01,-8.011e-02,1.143e-01,7.546e-03
9.211e-02,-1.649e-01,1.566e+00,6.209e+00,2.409e-01,-8.011e-02,1.143e-01,7.546e-03
9.213e-02,-1.625e-01,1.565e+00,6.210e+00,2.409e-01,-8.011e-02,1.143e-01,7.543e-03
9.214e-02,-1.601e-01,1.565e+00,6.211e+00,2.469e-01,-4.906e-02,1.103e-01,7.539e-03
9.216e-02,-1.577e-01,1.564e+00,6.212e+00,2.469e-01,-4.906e-02,1.103e-01,7.533e-03
9.217e-02,-1.552e-01,1.563e+00,6.214e+00,2.469e-01,-4.906e-02,1.103e-01,7.525e-03
9.219e-02,-1.527e-01,1.563e+00,6.215e+00,2.202e-01,-6.458e-02,1.391e-01,7.516e-03
9.221e-02,-1.504e-01,1.562e+00,6.216e+00,2.202e-01,-6.458e-02,1.391e-01,7.506e-03
9.223e-02,-1.481e-01,1.562e+00,6.217e+00,2.202e-01,-6.458e-02,1.391e-01,7.494e-03
9.225e-02,-1.459e-01,1.561e+00,6.219e+00,2.202e-01,-6.458e-02,1.391e-01,7.481e-03
9.227e-02,-1.437e-01,1.560e+00,6.220e+00,2.202e-01,-6.458e-02,1.391e-01,7.467e-03
9.230e-02,-1.415e-01,1.560e+00,6.222e+00,2.202e-01,-6.458e-02,1.391e-01,7.452e-03
9.232e-02,-1.393e-01,1.559e+00,6.223e+00,2.202e-01,-6.458e-02,1.391e-01,7.434e-03
9.235e-02,-1.370e-01,1.558e+00,6.224e+00,2.202e-01,-6.458e-02,1.391e-01,7.415e-03
9.238e-02,-1.348e-01,1.558e+00,6.226e+00,2.202e-01,-6.458e-02,1.391e-01,7.395e-03
9.241e-02,-1.326e-01,1.557e+00,6.227e+00,2.202e-01,-4.906e-02,1.411e-01,7.373e-03
9.244e-02,-1.304e-01,1.557e+00,6.229e+00,2.528e-01,-8.011e-02,1.076e-01,7.349e-03
9.247e-02,-1.281e-01,1.556e+00,6.230e+00,2.528e-01,-8.011e-02,1.076e-01,7.323e-03
9.251e-02,-1.256e-01,1.555e+00,6.231e+00,2.528e-01,-8.011e-02,1.076e-01,7.293e-03
9.255e-02,-1.231e-01,1.554e+00,6.232e+00,2.528e-01,-8.011e-02,1.076e-01,7.261e-03
9.259e-02,-1.206e-01,1.554e+00,6.233e+00,2.528e-01,-8.011e-02,1.076e-01,7.226e-03
9.264e-02,-1.180e-01,1.553e+00,6.234e+00,2.528e-01,-8.011e-02,1.076e-01,7.189e-03
9.268e-02,-1.155e-01,1.552e+00,6.235e+00,2.528e-01,-8.011e-02,1.076e-01,7.149e-03
9.273e-02,-1.129e-01,1.551e+00,6.236e+00,2.528e-01,-8.011e-02,1.076e-01,7.108e-03
9.278e-02,-1.104e-01,1.550e+00,6.237e+00,2.291e-01,-9.564e-02,1.284e-01,7.064e-03
9.283e-02,-1.080e-01,1.549e+00,6.238e+00,2.291e-01,-9.564e-02,1.284e-01,7.020e-03
9.289e-02,-1.056e-01,1.549e+00,6.240e+00,2.291e-01,-9.564e-02,1.284e-01,6.975e-03
9.294e-02,-1.033e-01,1.548e+00,6.241e+00,2.291e-01,-9.564e-02,1.284e-01,6.929e-03
9.299e-02,-1.010e-01,1.547e+00,6.242e+00,2.291e-01,-9.564e-02,1.284e-01,6.880e-03
9.305e-02,-9.873e-02,1.546e+00,6.244e+00,2.291e-01,-9.564e-02,1.284e-01,6.829e-03
9.311e-02,-9.643e-02,1.545e+00,6.245e+00,2.291e-01,-9.564e-02,1.284e-01,6.776e-03
9.317e-02,-9.414e-02,1.544e+00,6.246e+00,2.291e-01,-9.564e-02,1.284e-01,6.721e-03
9.323e-02,-9.184e-02,1.543e+00,6.247e+00,1.964e-01,-4.906e-02,1.418e-01,6.663e-03
9.329e-02,-8.968e-02,1.542e+00,6.249e+00,1.964e-01,-4.906e-02,1.418e-01,6.606e-03
9.335e-02,-8.765e-02,1.541e+00,6.250e+00,1.964e-01,-4.906e-02,1.418e-01,6.552e-03
9.341e-02,-8.567e-02,1.541e+00,6.252e+00,1.964e-01,-4.906e-02,1.418e-01,6.497e-03
9.347e-02,-8.369e-02,1.540e+00,6.253e+00,1.964e-01,-4.906e-02,1.418e-01,6.442e-03
9.353e-02,-8.172e-02,1.540e+00,6.255e+00,2.646e-01,1.580e-01,8.953e-02,6.385e-03
9.360e-02,-7.951e-02,1.540e+00,6.255e+00,2.646e-01,1.580e-01,8.953e-02,6.322e-03
9.367e-02,-7.708e-02,1.541e+00,6.256e+00,2.557e-01,-2.478e-03,9.891e-02,6.252e-03
9.375e-02,-7.456e-02,1.541e+00,6.257e+00,2.557e-01,-2.478e-03,9.891e-02,6.181e-03
9.383e-02,-7.201e-02,1.541e+00,6.258e+00,2.557e-01,-2.478e-03,9.891e-02,6.110e-03
9.390e-02,-6.945e-02,1.541e+00,6.259e+00,2.291e-01,-7.493e-02,1.270e-01,6.038e-03
9.397e-02,-6.700e-02,1.541e+00,6.261e+00,2.291e-01,-7.493e-02,1.270e-01,5.969e-03
9.405e-02,-6.466e-02,1.540e+00,6.262e+00,2.380e-01,1.062e-01,1.143e-01,5.902e-03
9.412e-02,-6.231e-02,1.540e+00,6.263e+00,2.380e-01,1.062e-01,1.143e-01,5.833e-03
9.419e-02,-5.993e-02,1.541e+00,6.264e+00,2.291e-01,-7.493e-02,1.270e-01,5.765e-03
9.426e-02,-5.759e-02,1.541e+00,6.265e+00,2.231e-01,-2.318e-02,1.297e-01,5.699e-03
9.433e-02,-5.530e-02,1.541e+00,6.267e+00,2.231e-01,-2.318e-02,1.297e-01,5.634e-03
9.440e-02,-5.305e-02,1.541e+00,6.268e+00,2.231e-01,-2.318e-02,1.297e-01,5.570e-03
9.446e-02,-5.081e-02,1.540e+00,6.269e+00,1.134e-01,-2.835e-02,1.431e-01,5.505e-03
9.452e-02,-4.903e-02,1.540e+00,6.271e+00,1.757e-01,1.062e-01,1.398e-01,5.453e-03
9.457e-02,-4.744e-02,1.540e+00,6.272e+00,1.134e-01,-2.835e-02,1.431e-01,5.406e-03
9.461e-02,-4.599e-02,1.541e+00,6.274e+00,1.134e-01,-2.835e-02,1.431e-01,5.364e-03
9.465e-02,-4.476e-02,1.541e+00,6.275e+00,1.134e-01,-2.835e-02,1.431e-01,5.328e-03
9.468e-02,-4.359e-02,1.540e+00,6.276e+00,1.134e-01,-2.835e-02,1.431e-01,5.294e-03
9.472e-02,-4.245e-02,1.540e+00,6.278e+00,1.757e-01,1.062e-01,1.398e-01,5.260e-03
9.476e-02,-4.105e-02,1.540e+00,6.279e+00,1.134e-01,-2.835e-02,1.431e-01,5.219e-03
9.480e-02,-3.965e-02,1.541e+00,6.281e+00,2.498e-01,1.114e-01,7.948e-02,5.178e-03
9.486e-02,-3.787e-02,1.541e+00,6.281e+00,2.498e-01,1.114e-01,7.948e-02,5.126e-03
9.492e-02,-3.559e-02,1.542e+00,6.282e+00,2.498e-01,1.114e-01,7.948e-02,5.062e-03
9.499e-02,-3.316e-02,1.543e+00,6.283e+00,2.498e-01,1.114e-01,7.948e-02,4.995e-03
9.506e-02,-3.068e-02,1.544e+00,6.708e-04,2.617e-01,1.580e-01,1.009e-01,4.929e-03
9.512e-02,-2.818e-02,1.545e+00,1.680e-03,2.617e-01,1.580e-01,1.009e-01,4.866e-03
9.519e-02,-2.567e-02,1.546e+00,2.689e-03,2.617e-01,1.580e-01,1.009e-01,4.804e-03
9.525e-02,-2.315e-02,1.547e+00,3.698e-03,2.557e-01,1.838e-01,5.335e-02,4.744e-03
9.531e-02,-2.065e-02,1.548e+00,4.232e-03,2.557e-01,1.321e-01,4.866e-02,4.686e-03
9.536e-02,-1.815e-02,1.549e+00,4.718e-03,2.557e-01,1.321e-01,4.866e-02,4.632e-03
9.542e-02,-1.565e-02,1.550e+00,5.205e-03,2.557e-01,1.321e-01,4.866e-02,4.580e-03
9.547e-02,-1.314e-02,1.551e+00,5.692e-03,2.557e-01,1.321e-01,4.866e-02,4.529e-03
9.552e-02,-1.063e-02,1.552e+00,6.178e-03,2.557e-01,1.321e-01,4.866e-02,4.482e-03
9.556e-02,-8.115e-03,1.553e+00,6.665e-03,2.528e-01,1.787e-01,9.221e-02,4.436e-03
9.561e-02,-5.625e-03,1.554e+00,7.587e-03,2.528e-01,1.787e-01,9.221e-02,4.393e-03
9.565e-02,-3.155e-03,1.555e+00,8.509e-03,2.528e-01,1.787e-01,9.221e-02,4.354e-03
9.568e-02,-6.914e-04,1.557e+00,9.431e-03,2.528e-01,1.787e-01,9.221e-02,4.317e-03
9.572e-02,1.770e-03,1.558e+00,1.035e-02,2.528e-01,1.787e-01,9.221e-02,4.284e-03
9.575e-02,4.232e-03,1.559e+00,1.128e-02,2.528e-01,1.787e-01,9.221e-02,4.253e-03
9.577e-02,6.693e-03,1.560e+00,1.220e-02,2.528e-01,1.787e-01,9.221e-02,4.226e-03
9.580e-02,9.154e-03,1.562e+00,1.312e-02,2.528e-01,1.787e-01,9.221e-02,4.202e-03
9.582e-02,1.162e-02,1.563e+00,1.404e-02,2.557e-01,8.033e-02,9.891e-02,4.180e-03
9.584e-02,1.411e-02,1.564e+00,1.503e-02,2.557e-01,8.033e-02,9.891e-02,4.162e-03
9.585e-02,1.665e-02,1.565e+00,1.602e-02,2.617e-01,-9.564e-02,1.002e-01,4.145e-03
9.587e-02,1.920e-02,1.565e+00,1.702e-02,2.617e-01,-9.564e-02,1.002e-01,4.129e-03
9.588e-02,2.177e-02,1.565e+00,1.802e-02,2.557e-01,8.033e-02,9.891e-02,4.113e-03
9.590e-02,2.433e-02,1.565e+00,1.901e-02,2.557e-01,8.033e-02,9.891e-02,4.096e-03
9.591e-02,2.688e-02,1.565e+00,2.000e-02,2.617e-01,-9.564e-02,1.002e-01,4.080e-03
9.593e-02,2.944e-02,1.565e+00,2.101e-02,2.617e-01,-9.564e-02,1.002e-01,4.064e-03
9.594e-02,3.200e-02,1.565e+00,2.201e-02,2.528e-01,-4.388e-02,1.224e-01,4.048e-03
9.595e-02,3.456e-02,1.565e+00,2.323e-02,2.646e-01,1.269e-01,1.177e-01,4.031e-03
9.597e-02,3.711e-02,1.565e+00,2.441e-02,2.646e-01,1.269e-01,1.177e-01,4.012e-03
9.599e-02,3.967e-02,1.565e+00,2.558e-02,2.528e-01,-4.388e-02,1.224e-01,3.994e-03
9.600e-02,4.222e-02,1.565e+00,2.681e-02,2.528e-01,-4.388e-02,1.224e-01,3.978e-03
9.601e-02,4.476e-02,1.565e+00,2.803e-02,2.646e-01,1.269e-01,1.177e-01,3.960e-03
9.603e-02,4.730e-02,1.565e+00,2.921e-02,2.528e-01,-4.388e-02,1.224e-01,3.942e-03
9.604e-02,4.985e-02,1.565e+00,3.043e-02,2.617e-01,-4.906e-02,8.216e-02,3.924e-03
9.606e-02,5.242e-02,1.565e+00,3.125e-02,2.587e-01,6.998e-02,8.082e-02,3.906e-03
9.608e-02,5.500e-02,1.565e+00,3.206e-02,2.587e-01,6.998e-02,8.082e-02,3.887e-03
9.609e-02,5.757e-02,1.565e+00,3.287e-02,2.646e-01,-5.423e-02,9.020e-02,3.868e-03
9.610e-02,6.016e-02,1.565e+00,3.377e-02,2.646e-01,-5.423e-02,9.020e-02,3.850e-03
9.612e-02,6.277e-02,1.565e+00,3.467e-02,2.646e-01,-5.423e-02,9.020e-02,3.832e-03
9.613e-02,6.538e-02,1.565e+00,3.558e-02,2.646e-01,-5.423e-02,9.020e-02,3.813e-03
9.615e-02,6.800e-02,1.565e+00,3.648e-02,2.587e-01,6.998e-02,8.082e-02,3.793e-03
9.617e-02,7.060e-02,1.565e+00,3.729e-02,2.587e-01,6.998e-02,8.082e-02,3.772e-03
9.618e-02,7.318e-02,1.565e+00,3.809e-02,2.676e-01,-2.318e-02,1.136e-01,3.753e-03
9.619e-02,7.579e-02,1.565e+00,3.923e-02,2.676e-01,-2.318e-02,1.136e-01,3.733e-03
9.621e-02,7.843e-02,1.566e+00,4.037e-02,2.676e-01,-2.318e-02,1.136e-01,3.714e-03
9.622e-02,8.108e-02,1.565e+00,4.150e-02,2.676e-01,-2.318e-02,1.136e-01,3.695e-03
9.624e-02,8.373e-02,1.565e+00,4.264e-02,2.676e-01,-2.318e-02,1.136e-01,3.675e-03
9.625e-02,8.638e-02,1.565e+00,4.378e-02,2.676e-01,-2.318e-02,1.136e-01,3.656e-03
9.627e-02,8.904e-02,1.565e+00,4.491e-02,2.676e-01,-2.318e-02,1.136e-01,3.636e-03
9.628e-02,9.169e-02,1.565e+00,4.605e-02,2.676e-01,-2.318e-02,1.136e-01,3.615e-03
9.629e-02,9.434e-02,1.565e+00,4.719e-02,2.291e-01,-3.353e-02,1.418e-01,3.595e-03
9.631e-02,9.685e-02,1.565e+00,4.860e-02,2.291e-01,-3.353e-02,1.418e-01,3.575e-03
9.632e-02,9.921e-02,1.565e+00,5.002e-02,2.617e-01,6.998e-02,1.190e-01,3.556e-03
9.634e-02,1.016e-01,1.565e+00,5.121e-02,2.291e-01,-3.353e-02,1.418e-01,3.535e-03
9.635e-02,1.041e-01,1.565e+00,5.263e-02,2.320e-01,-7.653e-03,1.364e-01,3.515e-03
9.636e-02,1.064e-01,1.565e+00,5.399e-02,1.520e-01,6.480e-02,1.438e-01,3.495e-03
9.638e-02,1.084e-01,1.565e+00,5.543e-02,2.320e-01,-7.653e-03,1.364e-01,3.477e-03
9.639e-02,1.104e-01,1.565e+00,5.680e-02,2.646e-01,6.480e-02,6.876e-02,3.461e-03
9.640e-02,1.128e-01,1.565e+00,5.748e-02,2.646e-01,1.822e-02,9.355e-02,3.441e-03
9.641e-02,1.153e-01,1.566e+00,5.842e-02,2.646e-01,1.822e-02,9.355e-02,3.420e-03
9.643e-02,1.179e-01,1.566e+00,5.935e-02,2.646e-01,1.822e-02,9.355e-02,3.399e-03
9.644e-02,1.206e-01,1.566e+00,6.029e-02,2.646e-01,1.822e-02,9.355e-02,3.378e-03
9.645e-02,1.232e-01,1.566e+00,6.122e-02,2.646e-01,1.822e-02,9.355e-02,3.357e-03
9.647e-02,1.258e-01,1.566e+00,6.216e-02,2.646e-01,1.822e-02,9.355e-02,3.336e-03
9.648e-02,1.285e-01,1.566e+00,6.310e-02,2.646e-01,1.822e-02,9.355e-02,3.316e-03
9.649e-02,1.311e-01,1.566e+00,6.403e-02,2.646e-01,1.822e-02,9.355e-02,3.295e-03
9.650e-02,1.338e-01,1.566e+00,6.497e-02,2.202e-01,-4.906e-02,1.425e-01,3.274e-03
9.651e-02,1.362e-01,1.566e+00,6.639e-02,2.202e-01,-4.906e-02,1.425e-01,3.255e-03
9.652e-02,1.385e-01,1.566e+00,6.782e-02,2.202e-01,-4.906e-02,1.425e-01,3.236e-03
9.654e-02,1.407e-01,1.565e+00,6.924e-02,2.202e-01,-4.906e-02,1.425e-01,3.217e-03
9.655e-02,1.430e-01,1.565e+00,7.066e-02,2.380e-01,1.321e-01,1.331e-01,3.196e-03
9.656e-02,1.452e-01,1.565e+00,7.200e-02,2.202e-01,-4.906e-02,1.425e-01,3.175e-03
9.657e-02,1.475e-01,1.565e+00,7.342e-02,2.202e-01,-4.906e-02,1.425e-01,3.154e-03
9.659e-02,1.497e-01,1.565e+00,7.484e-02,2.202e-01,-4.906e-02,1.425e-01,3.133e-03
9.660e-02,1.520e-01,1.565e+00,7.627e-02,2.380e-01,1.321e-01,1.331e-01,3.112e-03
9.661e-02,1.542e-01,1.565e+00,7.760e-02,6.596e-02,-3.871e-02,1.438e-01,3.089e-03
9.662e-02,1.559e-01,1.565e+00,7.904e-02,6.596e-02,-3.871e-02,1.438e-01,3.074e-03
9.663e-02,1.568e-01,1.565e+00,8.048e-02,6.596e-02,-3.871e-02,1.438e-01,3.065e-03
9.663e-02,1.576e-01,1.565e+00,8.191e-02,2.587e-01,1.269e-01,8.551e-02,3.057e-03
9.664e-02,1.591e-01,1.565e+00,8.277e-02,2.646e-01,4.410e-02,1.090e-01,3.043e-03
9.665e-02,1.613e-01,1.565e+00,8.386e-02,2.646e-01,4.410e-02,1.090e-01,3.021e-03
9.667e-02,1.638e-01,1.566e+00,8.495e-02,2.646e-01,4.410e-02,1.090e-01,2.997e-03
9.668e-02,1.664e-01,1.566e+00,8.604e-02,2.646e-01,4.410e-02,1.090e-01,2.974e-03
9.669e-02,1.690e-01,1.566e+00,8.713e-02,2.646e-01,4.410e-02,1.090e-01,2.950e-03
9.670e-02,1.716e-01,1.566e+00,8.822e-02,2.646e-01,4.410e-02,1.090e-01,2.927e-03
9.672e-02,1.743e-01,1.567e+00,8.931e-02,2.676e-01,5.963e-02,1.190e-01,2.904e-03
9.673e-02,1.769e-01,1.567e+00,9.050e-02,2.676e-01,5.963e-02,1.190e-01,2.881e-03
9.674e-02,1.795e-01,1.567e+00,9.169e-02,2.676e-01,5.963e-02,1.190e-01,2.859e-03
9.675e-02,1.821e-01,1.567e+00,9.288e-02,2.676e-01,5.963e-02,1.190e-01,2.838e-03
9.676e-02,1.848e-01,1.567e+00,9.407e-02,2.676e-01,5.963e-02,1.190e-01,2.816e-03
9.676e-02,1.874e-01,1.568e+00,9.526e-02,2.676e-01,5.963e-02,1.190e-01,2.795e-03
9.677e-02,1.900e-01,1.568e+00,9.645e-02,2.676e-01,5.963e-02,1.190e-01,2.775e-03
9.678e-02,1.926e-01,1.568e+00,9.764e-02,2.676e-01,5.963e-02,1.190e-01,2.755e-03
9.679e-02,1.953e-01,1.568e+00,9.883e-02,2.409e-01,6.998e-02,1.291e-01,2.735e-03
9.679e-02,1.978e-01,1.569e+00,1.001e-01,2.409e-01,6.998e-02,1.291e-01,2.717e-03
9.680e-02,2.003e-01,1.569e+00,1.014e-01,2.409e-01,6.998e-02,1.291e-01,2.700e-03
9.680e-02,2.027e-01,1.570e+00,1.027e-01,2.409e-01,6.998e-02,1.291e-01,2.685e-03
9.680e-02,2.051e-01,1.571e+00,1.040e-01,2.409e-01,6.998e-02,1.291e-01,2.671e-03
9.680e-02,2.075e-01,1.571e+00,1.053e-01,2.409e-01,6.998e-02,1.291e-01,2.659e-03
9.680e-02,2.099e-01,1.572e+00,1.066e-01,2.409e-01,6.998e-02,1.291e-01,2.649e-03
9.679e-02,2.124e-01,1.573e+00,1.079e-01,2.409e-01,6.998e-02,1.291e-01,2.640e-03
9.679e-02,2.148e-01,1.573e+00,1.091e-01,2.557e-01,1.305e-02,8.685e-02,2.633e-03
9.678e-02,2.173e-01,1.574e+00,1.100e-01,2.528e-01,1.305e-02,1.264e-01,2.627e-03
9.677e-02,2.198e-01,1.574e+00,1.113e-01,2.528e-01,1.305e-02,1.264e-01,2.621e-03
9.676e-02,2.223e-01,1.574e+00,1.125e-01,2.528e-01,1.305e-02,1.264e-01,2.616e-03
9.676e-02,2.248e-01,1.574e+00,1.138e-01,2.528e-01,1.305e-02,1.264e-01,2.611e-03
9.675e-02,2.274e-01,1.575e+00,1.151e-01,2.528e-01,1.305e-02,1.264e-01,2.606e-03
9.674e-02,2.299e-01,1.575e+00,1.163e-01,2.528e-01,1.305e-02,1.264e-01,2.601e-03
9.673e-02,2.325e-01,1.575e+00,1.176e-01,2.528e-01,1.305e-02,1.264e-01,2.596e-03
9.672e-02,2.350e-01,1.575e+00,1.189e-01,2.528e-01,1.305e-02,1.264e-01,2.592e-03
9.670e-02,2.375e-01,1.575e+00,1.201e-01,2.528e-01,1.305e-02,1.264e-01,2.588e-03
9.669e-02,2.401e-01,1.575e+00,1.214e-01,2.528e-01,1.305e-02,1.264e-01,2.584e-03
9.668e-02,2.426e-01,1.575e+00,1.227e-01,2.528e-01,1.305e-02,1.264e-01,2.580e-03
9.667e-02,2.451e-01,1.576e+00,1.239e-01,2.528e-01,1.305e-02,1.264e-01,2.576e-03
9.666e-02,2.477e-01,1.576e+00,1.252e-01,2.528e-01,1.305e-02,1.264e-01,2.573e-03
9.665e-02,2.502e-01,1.576e+00,1.264e-01,2.528e-01,1.305e-02,1.264e-01,2.569e-03
9.663e-02,2.527e-01,1.576e+00,1.277e-01,2.528e-01,1.305e-02,1.264e-01,2.566e-03
9.662e-02,2.553e-01,1.576e+00,1.290e-01,2.528e-01,1.305e-02,1.264e-01,2.563e-03
9.661e-02,2.578e-01,1.576e+00,1.302e-01,2.741e-02,-4.388e-02,1.451e-01,2.560e-03
9.660e-02,2.594e-01,1.576e+00,1.317e-01,2.741e-02,-4.388e-02,1.451e-01,2.558e-03
9.659e-02,2.601e-01,1.576e+00,1.331e-01,2.741e-02,-4.388e-02,1.451e-01,2.557e-03
9.659e-02,2.605e-01,1.575e+00,1.346e-01,2.557e-01,1.010e-01,1.002e-01,2.557e-03
9.659e-02,2.617e-01,1.575e+00,1.356e-01,2.557e-01,1.010e-01,1.002e-01,2.554e-03
9.658e-02,2.639e-01,1.576e+00,1.366e-01,2.557e-01,1.010e-01,1.002e-01,2.551e-03
9.656e-02,2.663e-01,1.577e+00,1.376e-01,2.557e-01,1.010e-01,1.002e-01,2.548e-03
9.655e-02,2.688e-01,1.578e+00,1.386e-01,2.557e-01,1.010e-01,1.002e-01,2.547e-03
9.653e-02,2.713e-01,1.578e+00,1.396e-01,2.557e-01,1.010e-01,1.002e-01,2.548e-03
9.651e-02,2.738e-01,1.579e+00,1.406e-01,2.557e-01,1.010e-01,1.002e-01,2.551e-03
9.649e-02,2.764e-01,1.580e+00,1.416e-01,2.557e-01,1.010e-01,1.002e-01,2.555e-03
9.646e-02,2.789e-01,1.581e+00,1.426e-01,2.528e-01,6.480e-02,1.304e-01,2.562e-03
9.643e-02,2.814e-01,1.582e+00,1.439e-01,2.528e-01,6.480e-02,1.304e-01,2.571e-03
9.641e-02,2.840e-01,1.582e+00,1.452e-01,2.528e-01,6.480e-02,1.304e-01,2.581e-03
9.638e-02,2.865e-01,1.583e+00,1.465e-01,2.528e-01,6.480e-02,1.304e-01,2.592e-03
9.634e-02,2.891e-01,1.584e+00,1.478e-01,2.528e-01,6.480e-02,1.304e-01,2.605e-03
9.631e-02,2.916e-01,1.584e+00,1.491e-01,2.320e-01,5.445e-02,1.384e-01,2.620e-03
9.628e-02,2.940e-01,1.585e+00,1.505e-01,2.320e-01,5.445e-02,1.384e-01,2.636e-03
9.624e-02,2.964e-01,1.585e+00,1.519e-01,2.320e-01,5.445e-02,1.384e-01,2.652e-03
9.621e-02,2.987e-01,1.586e+00,1.533e-01,2.261e-01,7.873e-03,1.398e-01,2.669e-03
9.617e-02,3.010e-01,1.586e+00,1.547e-01,2.261e-01,7.873e-03,1.398e-01,2.687e-03
9.614e-02,3.033e-01,1.586e+00,1.561e-01,2.261e-01,7.873e-03,1.398e-01,2.705e-03
9.610e-02,3.056e-01,1.587e+00,1.575e-01,2.261e-01,7.873e-03,1.398e-01,2.723e-03
9.607e-02,3.079e-01,1.587e+00,1.589e-01,2.261e-01,7.873e-03,1.398e-01,2.742e-03
9.603e-02,3.101e-01,1.587e+00,1.603e-01,2.261e-01,7.873e-03,1.398e-01,2.760e-03
9.599e-02,3.124e-01,1.587e+00,1.617e-01,2.587e-01,8.551e-02,9.958e-02,2.778e-03
9.596e-02,3.148e-01,1.587e+00,1.627e-01,2.587e-01,8.551e-02,9.958e-02,2.798e-03
9.591e-02,3.173e-01,1.588e+00,1.637e-01,2.587e-01,8.551e-02,9.958e-02,2.820e-03
9.587e-02,3.198e-01,1.588e+00,1.647e-01,2.617e-01,5.445e-02,1.150e-01,2.843e-03
9.582e-02,3.224e-01,1.589e+00,1.658e-01,2.617e-01,5.445e-02,1.150e-01,2.868e-03
9.578e-02,3.250e-01,1.589e+00,1.670e-01,2.617e-01,5.445e-02,1.150e-01,2.894e-03
9.573e-02,3.276e-01,1.590e+00,1.681e-01,2.587e-01,2.340e-02,1.203e-01,2.921e-03
9.568e-02,3.302e-01,1.590e+00,1.693e-01,2.587e-01,2.340e-02,1.203e-01,2.948e-03
9.563e-02,3.328e-01,1.590e+00,1.705e-01,2.587e-01,2.340e-02,1.203e-01,2.977e-03
9.558e-02,3.354e-01,1.590e+00,1.717e-01,2.587e-01,2.340e-02,1.203e-01,3.005e-03
9.553e-02,3.380e-01,1.591e+00,1.729e-01,2.587e-01,2.340e-02,1.203e-01,3.035e-03
9.547e-02,3.406e-01,1.591e+00,1.741e-01,1.727e-01,-8.529e-02,1.445e-01,3.064e-03
9.543e-02,3.428e-01,1.591e+00,1.756e-01,1.727e-01,-8.529e-02,1.445e-01,3.090e-03
9.539e-02,3.447e-01,1.590e+00,1.770e-01,1.727e-01,-8.529e-02,1.445e-01,3.110e-03
9.536e-02,3.465e-01,1.589e+00,1.785e-01,1.371e-01,7.873e-03,1.438e-01,3.128e-03
9.533e-02,3.481e-01,1.589e+00,1.799e-01,1.371e-01,7.873e-03,1.438e-01,3.143e-03
9.530e-02,3.495e-01,1.589e+00,1.813e-01,1.371e-01,7.873e-03,1.438e-01,3.156e-03
9.528e-02,3.509e-01,1.589e+00,1.828e-01,1.520e-01,2.698e-03,1.438e-01,3.169e-03
9.525e-02,3.524e-01,1.589e+00,1.842e-01,1.520e-01,2.698e-03,1.438e-01,3.182e-03
9.523e-02,3.539e-01,1.589e+00,1.856e-01,1.520e-01,2.698e-03,1.438e-01,3.196e-03
9.520e-02,3.554e-01,1.589e+00,1.871e-01,2.587e-01,6.480e-02,8.417e-02,3.209e-03
9.516e-02,3.573e-01,1.589e+00,1.879e-01,2.587e-01,6.480e-02,8.417e-02,3.227e-03
9.512e-02,3.597e-01,1.590e+00,1.888e-01,2.557e-01,9.586e-02,1.090e-01,3.250e-03
9.507e-02,3.622e-01,1.590e+00,1.899e-01,2.617e-01,2.698e-03,1.043e-01,3.274e-03
9.502e-02,3.648e-01,1.591e+00,1.909e-01,2.617e-01,2.698e-03,1.043e-01,3.301e-03
9.497e-02,3.674e-01,1.591e+00,1.919e-01,2.617e-01,2.698e-03,1.043e-01,3.329e-03
9.492e-02,3.700e-01,1.591e+00,1.930e-01,2.617e-01,2.698e-03,1.043e-01,3.356e-03
9.486e-02,3.726e-01,1.591e+00,1.940e-01,2.617e-01,2.698e-03,1.043e-01,3.384e-03
9.481e-02,3.753e-01,1.591e+00,1.951e-01,2.617e-01,2.698e-03,1.043e-01,3.412e-03
9.476e-02,3.779e-01,1.591e+00,1.961e-01,2.617e-01,2.698e-03,1.043e-01,3.439e-03
9.471e-02,3.805e-01,1.591e+00,1.972e-01,2.053e-01,-3.871e-02,1.431e-01,3.467e-03
9.466e-02,3.829e-01,1.591e+00,1.986e-01,2.053e-01,-3.871e-02,1.431e-01,3.491e-03
9.462e-02,3.851e-01,1.590e+00,2.000e-01,2.053e-01,-3.871e-02,1.431e-01,3.513e-03
9.458e-02,3.872e-01,1.590e+00,2.015e-01,2.053e-01,-3.871e-02,1.431e-01,3.533e-03
9.454e-02,3.892e-01,1.590e+00,2.029e-01,2.053e-01,-3.871e-02,1.431e-01,3.552e-03
9.450e-02,3.913e-01,1.589e+00,2.043e-01,2.469e-01,7.515e-02,1.317e-01,3.570e-03
9.446e-02,3.935e-01,1.589e+00,2.056e-01,2.469e-01,7.515e-02,1.317e-01,3.589e-03
9.441e-02,3.959e-01,1.590e+00,2.069e-01,2.053e-01,-3.871e-02,1.431e-01,3.610e-03
9.437e-02,3.982e-01,1.590e+00,2.084e-01,2.053e-01,-3.871e-02,1.431e-01,3.631e-03
9.433e-02,4.003e-01,1.590e+00,2.098e-01,1.134e-01,-9.046e-02,1.445e-01,3.651e-03
9.429e-02,4.020e-01,1.589e+00,2.113e-01,1.253e-01,2.340e-02,1.445e-01,3.665e-03
9.427e-02,4.034e-01,1.589e+00,2.127e-01,1.253e-01,2.340e-02,1.445e-01,3.676e-03
9.424e-02,4.047e-01,1.589e+00,2.141e-01,2.617e-01,4.410e-02,9.422e-02,3.687e-03
9.421e-02,4.065e-01,1.589e+00,2.151e-01,2.557e-01,6.998e-02,1.264e-01,3.702e-03
9.417e-02,4.088e-01,1.590e+00,2.163e-01,2.676e-01,-9.564e-02,9.288e-02,3.721e-03
9.412e-02,4.114e-01,1.590e+00,2.173e-01,2.676e-01,-9.564e-02,9.288e-02,3.743e-03
9.407e-02,4.139e-01,1.590e+00,2.182e-01,2.676e-01,-9.564e-02,9.288e-02,3.765e-03
9.402e-02,4.165e-01,1.589e+00,2.191e-01,2.557e-01,6.998e-02,1.264e-01,3.786e-03
9.397e-02,4.191e-01,1.589e+00,2.204e-01,2.557e-01,6.998e-02,1.264e-01,3.807e-03
9.392e-02,4.217e-01,1.590e+00,2.217e-01,2.380e-01,2.698e-03,1.304e-01,3.827e-03
9.388e-02,4.242e-01,1.590e+00,2.230e-01,2.380e-01,2.698e-03,1.304e-01,3.849e-03
9.383e-02,4.266e-01,1.590e+00,2.243e-01,2.380e-01,2.698e-03,1.304e-01,3.870e-03
9.378e-02,4.290e-01,1.590e+00,2.256e-01,2.380e-01,2.698e-03,1.304e-01,3.890e-03
9.374e-02,4.314e-01,1.590e+00,2.269e-01,2.380e-01,2.698e-03,1.304e-01,3.911e-03
9.369e-02,4.337e-01,1.591e+00,2.282e-01,2.380e-01,2.698e-03,1.304e-01,3.932e-03
9.364e-02,4.361e-01,1.591e+00,2.295e-01,2.380e-01,2.698e-03,1.304e-01,3.952e-03
9.359e-02,4.385e-01,1.591e+00,2.308e-01,2.380e-01,2.698e-03,1.304e-01,3.973e-03
9.355e-02,4.409e-01,1.591e+00,2.321e-01,2.469e-01,7.873e-03,1.311e-01,3.993e-03
9.350e-02,4.433e-01,1.591e+00,2.334e-01,2.469e-01,7.873e-03,1.311e-01,4.014e-03
9.345e-02,4.458e-01,1.591e+00,2.347e-01,2.469e-01,7.873e-03,1.311e-01,4.035e-03
9.340e-02,4.483e-01,1.591e+00,2.360e-01,2.469e-01,7.873e-03,1.311e-01,4.056e-03
9.335e-02,4.507e-01,1.591e+00,2.373e-01,2.469e-01,7.873e-03,1.311e-01,4.077e-03
9.330e-02,4.532e-01,1.591e+00,2.386e-01,2.469e-01,7.873e-03,1.311e-01,4.098e-03
9.325e-02,4.557e-01,1.591e+00,2.400e-01,2.587e-01,-2.478e-03,1.069e-01,4.119e-03
9.320e-02,4.582e-01,1.591e+00,2.410e-01,2.587e-01,-2.478e-03,1.069e-01,4.140e-03
9.315e-02,4.608e-01,1.591e+00,2.421e-01,2.617e-01,-7.653e-03,6.206e-02,4.162e-03
9.309e-02,4.634e-01,1.591e+00,2.427e-01,2.646e-01,-1.800e-02,1.056e-01,4.184e-03
9.304e-02,4.660e-01,1.591e+00,2.438e-01,2.646e-01,-1.800e-02,1.056e-01,4.206e-03
9.299e-02,4.686e-01,1.591e+00,2.448e-01,2.646e-01,-1.800e-02,1.056e-01,4.227e-03
9.294e-02,4.713e-01,1.591e+00,2.459e-01,2.646e-01,-1.800e-02,1.056e-01,4.248e-03
9.288e-02,4.739e-01,1.591e+00,2.469e-01,2.646e-01,-1.800e-02,1.056e-01,4.268e-03
9.283e-02,4.766e-01,1.591e+00,2.480e-01,2.646e-01,-1.800e-02,1.056e-01,4.288e-03
9.278e-02,4.792e-01,1.590e+00,2.491e-01,2.646e-01,-1.800e-02,1.056e-01,4.308e-03
9.273e-02,4.818e-01,1.590e+00,2.501e-01,2.291e-01,-9.046e-02,1.411e-01,4.327e-03
9.268e-02,4.843e-01,1.590e+00,2.515e-01,2.291e-01,-9.046e-02,1.411e-01,4.344e-03
9.263e-02,4.867e-01,1.589e+00,2.529e-01,1.727e-01,2.340e-02,1.431e-01,4.359e-03
9.260e-02,4.888e-01,1.589e+00,2.544e-01,1.727e-01,2.340e-02,1.431e-01,4.370e-03
9.256e-02,4.906e-01,1.589e+00,2.558e-01,1.727e-01,2.340e-02,1.431e-01,4.380e-03
9.253e-02,4.924e-01,1.589e+00,2.572e-01,1.727e-01,2.340e-02,1.431e-01,4.390e-03
9.250e-02,4.941e-01,1.589e+00,2.587e-01,1.727e-01,2.340e-02,1.431e-01,4.399e-03
9.247e-02,4.959e-01,1.589e+00,2.601e-01,1.727e-01,2.340e-02,1.431e-01,4.409e-03
9.244e-02,4.976e-01,1.590e+00,2.615e-01,2.291e-01,-9.046e-02,1.411e-01,4.420e-03
9.240e-02,4.996e-01,1.589e+00,2.629e-01,1.727e-01,2.340e-02,1.431e-01,4.431e-03
9.236e-02,5.015e-01,1.589e+00,2.644e-01,1.727e-01,2.340e-02,1.431e-01,4.442e-03
9.233e-02,5.033e-01,1.589e+00,2.658e-01,2.646e-01,1.373e-01,1.183e-01,4.452e-03
9.229e-02,5.054e-01,1.590e+00,2.670e-01,2.587e-01,5.963e-02,1.170e-01,4.464e-03
9.224e-02,5.078e-01,1.590e+00,2.681e-01,2.587e-01,5.963e-02,1.170e-01,4.478e-03
9.219e-02,5.104e-01,1.591e+00,2.693e-01,2.587e-01,5.963e-02,1.170e-01,4.495e-03
9.214e-02,5.130e-01,1.591e+00,2.705e-01,2.587e-01,5.963e-02,1.170e-01,4.513e-03
9.209e-02,5.155e-01,1.592e+00,2.717e-01,2.557e-01,7.515e-02,9.891e-02,4.532e-03
9.203e-02,5.181e-01,1.592e+00,2.726e-01,2.557e-01,7.515e-02,9.891e-02,4.552e-03
9.198e-02,5.207e-01,1.593e+00,2.736e-01,2.557e-01,7.515e-02,9.891e-02,4.573e-03
9.192e-02,5.232e-01,1.594e+00,2.746e-01,2.469e-01,1.305e-02,1.264e-01,4.596e-03
9.186e-02,5.257e-01,1.594e+00,2.759e-01,2.469e-01,1.305e-02,1.264e-01,4.620e-03
9.180e-02,5.282e-01,1.594e+00,2.772e-01,2.469e-01,1.305e-02,1.264e-01,4.644e-03
9.175e-02,5.307e-01,1.594e+00,2.784e-01,2.469e-01,1.305e-02,1.264e-01,4.669e-03
9.169e-02,5.332e-01,1.595e+00,2.797e-01,2.469e-01,1.305e-02,1.264e-01,4.694e-03
9.163e-02,5.357e-01,1.595e+00,2.809e-01,2.469e-01,1.305e-02,1.264e-01,4.718e-03
9.157e-02,5.381e-01,1.595e+00,2.822e-01,2.469e-01,1.305e-02,1.264e-01,4.743e-03
9.151e-02,5.406e-01,1.595e+00,2.835e-01,2.469e-01,1.305e-02,1.264e-01,4.769e-03
9.145e-02,5.431e-01,1.595e+00,2.847e-01,2.469e-01,1.305e-02,1.264e-01,4.794e-03
9.139e-02,5.456e-01,1.595e+00,2.860e-01,2.557e-01,5.445e-02,1.183e-01,4.819e-03
9.133e-02,5.481e-01,1.596e+00,2.872e-01,2.557e-01,5.445e-02,1.183e-01,4.845e-03
9.126e-02,5.506e-01,1.596e+00,2.884e-01,2.557e-01,5.445e-02,1.183e-01,4.873e-03
9.120e-02,5.532e-01,1.597e+00,2.895e-01,2.557e-01,5.445e-02,1.183e-01,4.901e-03
9.113e-02,5.557e-01,1.597e+00,2.907e-01,2.557e-01,5.445e-02,1.183e-01,4.931e-03
9.106e-02,5.583e-01,1.598e+00,2.919e-01,2.557e-01,7.873e-03,5.938e-02,4.962e-03
9.099e-02,5.609e-01,1.598e+00,2.925e-01,2.557e-01,7.873e-03,5.938e-02,4.994e-03
9.092e-02,5.634e-01,1.598e+00,2.931e-01,2.557e-01,7.873e-03,5.938e-02,5.027e-03
9.085e-02,5.660e-01,1.598e+00,2.937e-01,2.587e-01,-1.800e-02,1.076e-01,5.059e-03
9.078e-02,5.686e-01,1.598e+00,2.948e-01,2.587e-01,-1.800e-02,1.076e-01,5.092e-03
9.071e-02,5.712e-01,1.598e+00,2.958e-01,2.587e-01,-1.800e-02,1.076e-01,5.125e-03
9.064e-02,5.738e-01,1.598e+00,2.969e-01,2.587e-01,-1.800e-02,1.076e-01,5.157e-03
9.057e-02,5.763e-01,1.598e+00,2.980e-01,2.587e-01,-1.800e-02,1.076e-01,5.188e-03
9.050e-02,5.789e-01,1.598e+00,2.991e-01,2.587e-01,-1.800e-02,1.076e-01,5.219e-03
9.043e-02,5.815e-01,1.597e+00,3.002e-01,2.587e-01,-1.800e-02,1.076e-01,5.249e-03
9.036e-02,5.841e-01,1.597e+00,3.012e-01,2.409e-01,-1.283e-02,1.284e-01,5.278e-03
9.029e-02,5.866e-01,1.597e+00,3.025e-01,2.409e-01,-1.283e-02,1.284e-01,5.306e-03
9.023e-02,5.891e-01,1.597e+00,3.038e-01,2.409e-01,-1.283e-02,1.284e-01,5.332e-03
9.017e-02,5.915e-01,1.597e+00,3.051e-01,2.409e-01,-1.283e-02,1.284e-01,5.358e-03
9.010e-02,5.939e-01,1.597e+00,3.064e-01,2.409e-01,-1.283e-02,1.284e-01,5.384e-03
9.004e-02,5.964e-01,1.597e+00,3.076e-01,2.409e-01,-1.283e-02,1.284e-01,5.408e-03
8.998e-02,5.988e-01,1.596e+00,3.089e-01,2.469e-01,2.340e-02,1.317e-01,5.433e-03
8.992e-02,6.012e-01,1.596e+00,3.102e-01,2.469e-01,2.340e-02,1.317e-01,5.457e-03
8.985e-02,6.037e-01,1.597e+00,3.116e-01,2.469e-01,2.340e-02,1.317e-01,5.481e-03
8.979e-02,6.062e-01,1.597e+00,3.129e-01,2.261e-01,-1.800e-02,1.431e-01,5.506e-03
8.973e-02,6.085e-01,1.597e+00,3.143e-01,2.261e-01,-1.800e-02,1.431e-01,5.530e-03
8.967e-02,6.108e-01,1.597e+00,3.157e-01,2.261e-01,-1.800e-02,1.431e-01,5.554e-03
8.961e-02,6.131e-01,1.597e+00,3.172e-01,2.261e-01,-1.800e-02,1.431e-01,5.576e-03
8.955e-02,6.154e-01,1.596e+00,3.186e-01,2.617e-01,-3.353e-02,7.881e-02,5.598e-03
8.949e-02,6.178e-01,1.596e+00,3.194e-01,2.617e-01,-3.353e-02,7.881e-02,5.620e-03
8.942e-02,6.204e-01,1.596e+00,3.202e-01,2.617e-01,-3.353e-02,7.881e-02,5.643e-03
8.936e-02,6.230e-01,1.596e+00,3.210e-01,2.617e-01,-3.353e-02,7.881e-02,5.666e-03
8.929e-02,6.256e-01,1.595e+00,3.218e-01,2.350e-01,-2.318e-02,1.344e-01,5.688e-03
8.923e-02,6.281e-01,1.595e+00,3.231e-01,2.350e-01,-2.318e-02,1.344e-01,5.708e-03
8.917e-02,6.305e-01,1.595e+00,3.244e-01,2.350e-01,-2.318e-02,1.344e-01,5.726e-03
8.912e-02,6.328e-01,1.595e+00,3.258e-01,2.350e-01,-2.318e-02,1.344e-01,5.744e-03
8.906e-02,6.352e-01,1.594e+00,3.271e-01,2.350e-01,-2.318e-02,1.344e-01,5.760e-03
8.901e-02,6.376e-01,1.594e+00,3.285e-01,2.350e-01,-2.318e-02,1.344e-01,5.776e-03
8.895e-02,6.399e-01,1.594e+00,3.298e-01,2.587e-01,4.928e-02,1.076e-01,5.791e-03
8.889e-02,6.424e-01,1.594e+00,3.309e-01,2.587e-01,4.928e-02,1.076e-01,5.807e-03
8.883e-02,6.449e-01,1.594e+00,3.320e-01,2.587e-01,4.928e-02,1.076e-01,5.823e-03
8.877e-02,6.475e-01,1.595e+00,3.331e-01,2.261e-01,5.963e-02,1.431e-01,5.840e-03
8.871e-02,6.499e-01,1.595e+00,3.345e-01,2.261e-01,5.963e-02,1.431e-01,5.858e-03
8.866e-02,6.523e-01,1.596e+00,3.359e-01,2.261e-01,5.963e-02,1.431e-01,5.875e-03
8.860e-02,6.546e-01,1.596e+00,3.373e-01,2.261e-01,5.963e-02,1.431e-01,5.894e-03
8.854e-02,6.568e-01,1.597e+00,3.388e-01,2.261e-01,5.963e-02,1.431e-01,5.913e-03
8.848e-02,6.591e-01,1.598e+00,3.402e-01,2.261e-01,5.963e-02,1.431e-01,5.934e-03
8.842e-02,6.614e-01,1.598e+00,3.416e-01,2.261e-01,5.963e-02,1.431e-01,5.956e-03
8.835e-02,6.636e-01,1.599e+00,3.431e-01,2.261e-01,5.963e-02,1.431e-01,5.979e-03
8.829e-02,6.659e-01,1.599e+00,3.445e-01,2.587e-01,1.305e-02,6.541e-02,6.004e-03
8.822e-02,6.683e-01,1.600e+00,3.452e-01,2.617e-01,1.305e-02,7.948e-02,6.031e-03
8.815e-02,6.708e-01,1.600e+00,3.460e-01,2.617e-01,1.305e-02,7.948e-02,6.060e-03
8.807e-02,6.734e-01,1.600e+00,3.467e-01,2.617e-01,1.305e-02,7.948e-02,6.090e-03
8.799e-02,6.761e-01,1.600e+00,3.475e-01,2.617e-01,1.305e-02,7.948e-02,6.120e-03
8.791e-02,6.787e-01,1.601e+00,3.483e-01,2.617e-01,8.551e-02,7.814e-02,6.151e-03
8.784e-02,6.813e-01,1.601e+00,3.491e-01,2.617e-01,8.551e-02,7.814e-02,6.181e-03
8.776e-02,6.839e-01,1.601e+00,3.499e-01,2.617e-01,8.551e-02,7.814e-02,6.212e-03
8.768e-02,6.865e-01,1.602e+00,3.507e-01,2.617e-01,8.551e-02,7.814e-02,6.245e-03
8.760e-02,6.890e-01,1.602e+00,3.515e-01,2.646e-01,1.114e-01,1.123e-01,6.278e-03
8.752e-02,6.916e-01,1.603e+00,3.526e-01,2.646e-01,1.114e-01,1.123e-01,6.313e-03
8.743e-02,6.942e-01,1.603e+00,3.537e-01,2.646e-01,1.114e-01,1.123e-01,6.348e-03
8.735e-02,6.967e-01,1.604e+00,3.548e-01,2.646e-01,1.114e-01,1.123e-01,6.385e-03
8.726e-02,6.993e-01,1.605e+00,3.560e-01,2.646e-01,1.114e-01,1.123e-01,6.424e-03
8.718e-02,7.019e-01,1.605e+00,3.571e-01,2.646e-01,1.114e-01,1.123e-01,6.463e-03
8.709e-02,7.045e-01,1.606e+00,3.582e-01,2.646e-01,1.114e-01,1.123e-01,6.504e-03
8.700e-02,7.070e-01,1.606e+00,3.593e-01,2.646e-01,1.114e-01,1.123e-01,6.546e-03
8.690e-02,7.096e-01,1.607e+00,3.604e-01,3.631e-02,1.822e-02,1.458e-01,6.590e-03
8.684e-02,7.112e-01,1.607e+00,3.619e-01,-3.782e-02,-8.011e-02,1.478e-01,6.618e-03
8.683e-02,7.117e-01,1.607e+00,3.634e-01,-3.782e-02,-8.011e-02,1.478e-01,6.626e-03
8.683e-02,7.116e-01,1.607e+00,3.649e-01,-3.782e-02,-8.011e-02,1.478e-01,6.623e-03
8.684e-02,7.112e-01,1.606e+00,3.663e-01,-3.782e-02,-8.011e-02,1.478e-01,6.619e-03
8.686e-02,7.109e-01,1.605e+00,3.678e-01,-3.782e-02,-8.011e-02,1.478e-01,6.613e-03
8.687e-02,7.105e-01,1.604e+00,3.693e-01,3.631e-02,1.822e-02,1.458e-01,6.607e-03
8.687e-02,7.105e-01,1.604e+00,3.708e-01,2.557e-01,1.305e-02,7.948e-02,6.606e-03
8.683e-02,7.116e-01,1.604e+00,3.715e-01,2.557e-01,8.033e-02,8.283e-02,6.623e-03
8.676e-02,7.137e-01,1.604e+00,3.724e-01,2.557e-01,8.033e-02,8.283e-02,6.653e-03
8.668e-02,7.162e-01,1.605e+00,3.732e-01,2.557e-01,8.033e-02,8.283e-02,6.688e-03
8.659e-02,7.187e-01,1.605e+00,3.740e-01,2.557e-01,8.033e-02,8.283e-02,6.725e-03
8.651e-02,7.212e-01,1.606e+00,3.749e-01,2.557e-01,8.033e-02,8.283e-02,6.765e-03
8.641e-02,7.238e-01,1.607e+00,3.757e-01,2.557e-01,8.033e-02,8.283e-02,6.807e-03
8.632e-02,7.263e-01,1.608e+00,3.765e-01,2.557e-01,8.033e-02,8.283e-02,6.850e-03
8.623e-02,7.289e-01,1.608e+00,3.773e-01,2.617e-01,-3.871e-02,1.076e-01,6.894e-03
8.613e-02,7.314e-01,1.609e+00,3.784e-01,2.617e-01,-3.871e-02,1.076e-01,6.941e-03
8.603e-02,7.340e-01,1.608e+00,3.795e-01,2.617e-01,-3.871e-02,1.076e-01,6.988e-03
8.594e-02,7.366e-01,1.608e+00,3.806e-01,2.617e-01,-3.871e-02,1.076e-01,7.034e-03
8.584e-02,7.392e-01,1.608e+00,3.816e-01,2.617e-01,-3.871e-02,1.076e-01,7.079e-03
8.574e-02,7.419e-01,1.608e+00,3.827e-01,2.291e-01,1.305e-02,1.438e-01,7.123e-03
8.565e-02,7.443e-01,1.607e+00,3.842e-01,2.291e-01,1.305e-02,1.438e-01,7.164e-03
8.556e-02,7.467e-01,1.607e+00,3.856e-01,2.291e-01,1.305e-02,1.438e-01,7.203e-03
8.548e-02,7.490e-01,1.608e+00,3.870e-01,2.142e-01,-7.493e-02,1.438e-01,7.242e-03
8.540e-02,7.512e-01,1.607e+00,3.885e-01,2.142e-01,-7.493e-02,1.438e-01,7.279e-03
8.532e-02,7.534e-01,1.607e+00,3.899e-01,2.142e-01,-7.493e-02,1.438e-01,7.313e-03
8.524e-02,7.556e-01,1.606e+00,3.914e-01,2.142e-01,-7.493e-02,1.438e-01,7.346e-03
8.517e-02,7.577e-01,1.605e+00,3.928e-01,2.142e-01,-7.493e-02,1.438e-01,7.377e-03
8.509e-02,7.599e-01,1.605e+00,3.942e-01,2.142e-01,-7.493e-02,1.438e-01,7.406e-03
8.502e-02,7.620e-01,1.604e+00,3.957e-01,2.142e-01,-7.493e-02,1.438e-01,7.434e-03
8.495e-02,7.642e-01,1.603e+00,3.971e-01,2.646e-01,-2.318e-02,1.103e-01,7.460e-03
8.488e-02,7.665e-01,1.603e+00,3.982e-01,2.646e-01,-2.318e-02,1.103e-01,7.486e-03
8.480e-02,7.691e-01,1.602e+00,3.993e-01,2.587e-01,-2.318e-02,1.043e-01,7.514e-03
8.471e-02,7.717e-01,1.602e+00,4.004e-01,2.409e-01,-1.267e-01,1.244e-01,7.541e-03
8.464e-02,7.742e-01,1.601e+00,4.016e-01,2.409e-01,-1.267e-01,1.244e-01,7.566e-03
8.456e-02,7.766e-01,1.600e+00,4.028e-01,2.409e-01,-1.267e-01,1.244e-01,7.589e-03
8.449e-02,7.790e-01,1.599e+00,4.041e-01,2.409e-01,-1.267e-01,1.244e-01,7.608e-03
8.443e-02,7.815e-01,1.598e+00,4.053e-01,2.409e-01,-1.267e-01,1.244e-01,7.623e-03
8.436e-02,7.839e-01,1.597e+00,4.066e-01,2.409e-01,-1.267e-01,1.244e-01,7.636e-03
8.430e-02,7.863e-01,1.595e+00,4.078e-01,2.409e-01,-1.267e-01,1.244e-01,7.645e-03
8.424e-02,7.887e-01,1.594e+00,4.091e-01,2.409e-01,-1.267e-01,1.244e-01,7.651e-03
8.419e-02,7.911e-01,1.593e+00,4.103e-01,9.858e-02,-2.835e-02,1.465e-01,7.654e-03
8.415e-02,7.930e-01,1.592e+00,4.118e-01,9.858e-02,-2.835e-02,1.465e-01,7.654e-03
8.412e-02,7.942e-01,1.591e+00,4.132e-01,9.858e-02,-2.835e-02,1.465e-01,7.653e-03
8.410e-02,7.953e-01,1.591e+00,4.147e-01,9.858e-02,-2.835e-02,1.465e-01,7.651e-03
8.408e-02,7.963e-01,1.591e+00,4.162e-01,9.858e-02,-2.835e-02,1.465e-01,7.650e-03
8.406e-02,7.973e-01,1.591e+00,4.176e-01,9.858e-02,-2.835e-02,1.465e-01,7.648e-03
8.404e-02,7.983e-01,1.590e+00,4.191e-01,9.858e-02,-2.835e-02,1.465e-01,7.646e-03
8.402e-02,7.992e-01,1.590e+00,4.206e-01,9.858e-02,-2.835e-02,1.465e-01,7.643e-03
8.400e-02,8.002e-01,1.590e+00,4.220e-01,9.858e-02,-2.835e-02,1.465e-01,7.641e-03
8.399e-02,8.012e-01,1.589e+00,4.235e-01,2.617e-01,8.551e-02,7.479e-02,7.638e-03
8.395e-02,8.029e-01,1.589e+00,4.242e-01,2.617e-01,8.551e-02,7.479e-02,7.632e-03
8.391e-02,8.052e-01,1.590e+00,4.250e-01,2.617e-01,7.873e-03,8.685e-02,7.625e-03
8.386e-02,8.077e-01,1.590e+00,4.258e-01,2.617e-01,7.873e-03,8.685e-02,7.618e-03
8.381e-02,8.103e-01,1.590e+00,4.267e-01,2.617e-01,5.445e-02,1.150e-01,7.611e-03
8.376e-02,8.129e-01,1.591e+00,4.279e-01,2.617e-01,5.445e-02,1.150e-01,7.604e-03
8.371e-02,8.155e-01,1.591e+00,4.290e-01,2.617e-01,5.445e-02,1.150e-01,7.598e-03
8.366e-02,8.181e-01,1.591e+00,4.302e-01,2.617e-01,-2.318e-02,1.096e-01,7.592e-03
8.360e-02,8.207e-01,1.591e+00,4.313e-01,2.617e-01,-2.318e-02,1.096e-01,7.587e-03
8.355e-02,8.233e-01,1.591e+00,4.324e-01,2.617e-01,-2.318e-02,1.096e-01,7.582e-03
8.350e-02,8.259e-01,1.591e+00,4.335e-01,2.617e-01,-2.318e-02,1.096e-01,7.576e-03
8.344e-02,8.286e-01,1.591e+00,4.346e-01,2.617e-01,-2.318e-02,1.096e-01,7.569e-03
8.339e-02,8.312e-01,1.591e+00,4.356e-01,2.528e-01,-5.941e-02,1.150e-01,7.561e-03
8.334e-02,8.338e-01,1.590e+00,4.368e-01,2.528e-01,-5.941e-02,1.150e-01,7.553e-03
8.329e-02,8.363e-01,1.590e+00,4.379e-01,2.528e-01,-5.941e-02,1.150e-01,7.543e-03
8.325e-02,8.389e-01,1.589e+00,4.391e-01,2.587e-01,1.942e-01,1.217e-01,7.532e-03
8.320e-02,8.414e-01,1.589e+00,4.403e-01,2.587e-01,1.942e-01,1.217e-01,7.519e-03
8.315e-02,8.439e-01,1.590e+00,4.415e-01,2.528e-01,-5.941e-02,1.150e-01,7.508e-03
8.310e-02,8.464e-01,1.590e+00,4.427e-01,2.528e-01,-5.941e-02,1.150e-01,7.499e-03
8.305e-02,8.489e-01,1.590e+00,4.438e-01,2.528e-01,-5.941e-02,1.150e-01,7.489e-03
8.301e-02,8.514e-01,1.590e+00,4.450e-01,1.875e-01,-1.800e-02,1.445e-01,7.478e-03
8.296e-02,8.537e-01,1.589e+00,4.464e-01,1.549e-01,6.480e-02,1.445e-01,7.467e-03
8.293e-02,8.555e-01,1.589e+00,4.479e-01,1.549e-01,6.480e-02,1.445e-01,7.457e-03
8.290e-02,8.572e-01,1.590e+00,4.493e-01,1.875e-01,-1.800e-02,1.445e-01,7.449e-03
8.287e-02,8.589e-01,1.590e+00,4.508e-01,2.587e-01,-2.835e-02,8.618e-02,7.442e-03
8.282e-02,8.610e-01,1.590e+00,4.516e-01,2.587e-01,-2.835e-02,8.618e-02,7.432e-03
8.278e-02,8.635e-01,1.590e+00,4.525e-01,2.587e-01,-2.835e-02,8.618e-02,7.420e-03
8.273e-02,8.660e-01,1.589e+00,4.533e-01,2.528e-01,1.787e-01,8.685e-02,7.407e-03
8.268e-02,8.686e-01,1.590e+00,4.542e-01,2.587e-01,-2.835e-02,8.618e-02,7.394e-03
8.263e-02,8.711e-01,1.590e+00,4.551e-01,2.469e-01,2.340e-02,1.331e-01,7.381e-03
8.258e-02,8.736e-01,1.590e+00,4.564e-01,2.469e-01,2.340e-02,1.331e-01,7.369e-03
8.253e-02,8.761e-01,1.591e+00,4.577e-01,2.469e-01,2.340e-02,1.331e-01,7.358e-03
8.249e-02,8.786e-01,1.591e+00,4.591e-01,2.469e-01,2.340e-02,1.331e-01,7.347e-03
8.244e-02,8.811e-01,1.591e+00,4.604e-01,2.469e-01,2.340e-02,1.331e-01,7.336e-03
8.239e-02,8.836e-01,1.591e+00,4.617e-01,2.469e-01,2.340e-02,1.331e-01,7.325e-03
8.233e-02,8.860e-01,1.592e+00,4.631e-01,2.469e-01,2.340e-02,1.331e-01,7.315e-03
8.228e-02,8.885e-01,1.592e+00,4.644e-01,2.469e-01,2.340e-02,1.331e-01,7.305e-03
8.223e-02,8.910e-01,1.592e+00,4.657e-01,2.469e-01,2.340e-02,1.331e-01,7.296e-03
8.218e-02,8.935e-01,1.592e+00,4.671e-01,1.401e-01,-6.458e-02,1.451e-01,7.287e-03
8.213e-02,8.955e-01,1.592e+00,4.685e-01,1.401e-01,-6.458e-02,1.451e-01,7.280e-03
8.210e-02,8.971e-01,1.592e+00,4.700e-01,1.401e-01,-6.458e-02,1.451e-01,7.273e-03
8.207e-02,8.985e-01,1.591e+00,4.714e-01,1.401e-01,-6.458e-02,1.451e-01,7.267e-03
8.204e-02,9.000e-01,1.590e+00,4.729e-01,1.401e-01,-6.458e-02,1.451e-01,7.259e-03
8.202e-02,9.014e-01,1.590e+00,4.743e-01,1.401e-01,-6.458e-02,1.451e-01,7.251e-03
8.199e-02,9.028e-01,1.589e+00,4.758e-01,2.617e-01,1.994e-01,8.082e-02,7.241e-03
8.196e-02,9.046e-01,1.589e+00,4.766e-01,2.617e-01,1.994e-01,8.082e-02,7.228e-03
8.191e-02,9.069e-01,1.590e+00,4.774e-01,2.557e-01,9.068e-02,8.953e-02,7.213e-03
8.186e-02,9.094e-01,1.591e+00,4.783e-01,2.557e-01,9.068e-02,8.953e-02,7.198e-03
8.181e-02,9.119e-01,1.592e+00,4.792e-01,2.557e-01,9.068e-02,8.953e-02,7.185e-03
8.176e-02,9.144e-01,1.592e+00,4.801e-01,2.409e-01,-4.906e-02,1.384e-01,7.174e-03
8.171e-02,9.169e-01,1.593e+00,4.814e-01,2.409e-01,-4.906e-02,1.384e-01,7.164e-03
8.165e-02,9.194e-01,1.592e+00,4.828e-01,2.409e-01,-4.906e-02,1.384e-01,7.154e-03
8.160e-02,9.218e-01,1.592e+00,4.842e-01,2.469e-01,2.698e-03,1.371e-01,7.143e-03
8.155e-02,9.242e-01,1.592e+00,4.856e-01,2.469e-01,2.698e-03,1.371e-01,7.130e-03
8.150e-02,9.267e-01,1.592e+00,4.870e-01,2.469e-01,2.698e-03,1.371e-01,7.117e-03
8.145e-02,9.292e-01,1.592e+00,4.883e-01,2.469e-01,2.698e-03,1.371e-01,7.104e-03
8.139e-02,9.316e-01,1.592e+00,4.897e-01,2.469e-01,2.698e-03,1.371e-01,7.091e-03
8.134e-02,9.341e-01,1.592e+00,4.911e-01,2.202e-01,-8.011e-02,1.445e-01,7.077e-03
8.129e-02,9.365e-01,1.591e+00,4.925e-01,2.202e-01,-8.011e-02,1.445e-01,7.063e-03
8.125e-02,9.387e-01,1.591e+00,4.940e-01,2.202e-01,-8.011e-02,1.445e-01,7.049e-03
8.121e-02,9.410e-01,1.590e+00,4.954e-01,2.202e-01,-8.011e-02,1.445e-01,7.033e-03
8.116e-02,9.432e-01,1.589e+00,4.968e-01,2.469e-01,6.480e-02,1.391e-01,7.016e-03
8.112e-02,9.455e-01,1.589e+00,4.982e-01,2.469e-01,6.480e-02,1.391e-01,6.996e-03
8.108e-02,9.479e-01,1.589e+00,4.996e-01,2.469e-01,6.480e-02,1.391e-01,6.975e-03
8.103e-02,9.504e-01,1.590e+00,5.010e-01,2.202e-01,-8.011e-02,1.445e-01,6.955e-03
8.099e-02,9.527e-01,1.590e+00,5.025e-01,2.587e-01,-2.318e-02,1.049e-01,6.936e-03
8.094e-02,9.552e-01,1.590e+00,5.035e-01,2.409e-01,-3.871e-02,1.384e-01,6.917e-03
8.089e-02,9.576e-01,1.589e+00,5.049e-01,2.587e-01,1.787e-01,1.237e-01,6.895e-03
8.085e-02,9.601e-01,1.590e+00,5.061e-01,2.587e-01,1.787e-01,1.237e-01,6.874e-03
8.080e-02,9.626e-01,1.590e+00,5.074e-01,2.409e-01,-3.871e-02,1.384e-01,6.853e-03
8.075e-02,9.650e-01,1.591e+00,5.088e-01,2.409e-01,-3.871e-02,1.384e-01,6.834e-03
8.070e-02,9.675e-01,1.591e+00,5.101e-01,2.409e-01,-3.871e-02,1.384e-01,6.816e-03
8.066e-02,9.699e-01,1.590e+00,5.115e-01,2.409e-01,-3.871e-02,1.384e-01,6.796e-03
8.061e-02,9.723e-01,1.590e+00,5.129e-01,2.409e-01,-3.871e-02,1.384e-01,6.776e-03
8.056e-02,9.747e-01,1.590e+00,5.143e-01,2.587e-01,2.858e-02,1.304e-01,6.755e-03
8.052e-02,9.772e-01,1.589e+00,5.156e-01,2.528e-01,1.217e-01,1.317e-01,6.732e-03
8.047e-02,9.797e-01,1.590e+00,5.169e-01,2.409e-01,-5.423e-02,1.344e-01,6.708e-03
8.042e-02,9.822e-01,1.590e+00,5.183e-01,2.409e-01,-5.423e-02,1.344e-01,6.686e-03
8.037e-02,9.846e-01,1.590e+00,5.196e-01,2.409e-01,-5.423e-02,1.344e-01,6.664e-03
8.033e-02,9.871e-01,1.589e+00,5.209e-01,2.528e-01,1.217e-01,1.317e-01,6.641e-03
8.028e-02,9.895e-01,1.589e+00,5.223e-01,2.528e-01,1.217e-01,1.317e-01,6.617e-03
8.024e-02,9.920e-01,1.590e+00,5.236e-01,2.409e-01,-5.423e-02,1.344e-01,6.593e-03
8.019e-02,9.945e-01,1.591e+00,5.249e-01,-1.707e-02,-1.008e-01,1.478e-01,6.571e-03
8.016e-02,9.958e-01,1.590e+00,5.264e-01,-1.707e-02,-1.008e-01,1.478e-01,6.559e-03
8.016e-02,9.961e-01,1.589e+00,5.279e-01,2.202e-01,2.698e-03,1.438e-01,6.556e-03
8.014e-02,9.971e-01,1.589e+00,5.293e-01,2.587e-01,5.445e-02,1.023e-01,6.546e-03
8.010e-02,9.990e-01,1.589e+00,5.303e-01,2.587e-01,5.445e-02,1.023e-01,6.524e-03
8.006e-02,1.001e+00,1.589e+00,5.314e-01,2.587e-01,5.445e-02,1.023e-01,6.498e-03
8.001e-02,1.004e+00,1.589e+00,5.324e-01,2.587e-01,5.445e-02,1.023e-01,6.471e-03
7.996e-02,1.007e+00,1.590e+00,5.334e-01,2.557e-01,7.873e-03,1.163e-01,6.445e-03
7.991e-02,1.009e+00,1.590e+00,5.346e-01,2.557e-01,7.873e-03,1.163e-01,6.420e-03
7.986e-02,1.012e+00,1.590e+00,5.357e-01,2.557e-01,7.873e-03,1.163e-01,6.395e-03
7.981e-02,1.014e+00,1.590e+00,5.369e-01,2.557e-01,7.873e-03,1.163e-01,6.370e-03
7.976e-02,1.017e+00,1.591e+00,5.381e-01,2.172e-01,-3.871e-02,1.445e-01,6.345e-03
7.972e-02,1.019e+00,1.590e+00,5.395e-01,2.172e-01,-3.871e-02,1.445e-01,6.322e-03
7.967e-02,1.021e+00,1.590e+00,5.410e-01,2.172e-01,-3.871e-02,1.445e-01,6.299e-03
7.963e-02,1.024e+00,1.590e+00,5.424e-01,2.172e-01,-3.871e-02,1.445e-01,6.276e-03
7.959e-02,1.026e+00,1.589e+00,5.438e-01,2.320e-01,7.515e-02,1.431e-01,6.251e-03
7.955e-02,1.028e+00,1.590e+00,5.453e-01,2.320e-01,7.515e-02,1.431e-01,6.226e-03
7.950e-02,1.030e+00,1.590e+00,5.467e-01,2.172e-01,-3.871e-02,1.445e-01,6.201e-03
7.946e-02,1.033e+00,1.590e+00,5.481e-01,2.350e-01,-9.046e-02,1.438e-01,6.177e-03
7.942e-02,1.035e+00,1.590e+00,5.496e-01,2.350e-01,-9.046e-02,1.438e-01,6.152e-03
7.937e-02,1.037e+00,1.589e+00,5.510e-01,2.320e-01,9.068e-02,1.431e-01,6.125e-03
7.933e-02,1.040e+00,1.589e+00,5.525e-01,2.320e-01,9.068e-02,1.431e-01,6.096e-03
7.929e-02,1.042e+00,1.590e+00,5.539e-01,1.816e-01,-2.835e-02,1.438e-01,6.068e-03
7.925e-02,1.044e+00,1.590e+00,5.553e-01,2.557e-01,2.858e-02,1.056e-01,6.044e-03
7.920e-02,1.046e+00,1.590e+00,5.564e-01,2.557e-01,2.858e-02,1.056e-01,6.018e-03
7.916e-02,1.049e+00,1.590e+00,5.574e-01,2.557e-01,2.858e-02,1.056e-01,5.990e-03
7.911e-02,1.051e+00,1.591e+00,5.585e-01,2.557e-01,2.858e-02,1.056e-01,5.962e-03
7.906e-02,1.054e+00,1.591e+00,5.595e-01,2.557e-01,2.858e-02,1.056e-01,5.934e-03
7.900e-02,1.056e+00,1.591e+00,5.606e-01,2.350e-01,7.873e-03,1.438e-01,5.906e-03
7.895e-02,1.059e+00,1.591e+00,5.620e-01,2.350e-01,7.873e-03,1.438e-01,5.879e-03
7.890e-02,1.061e+00,1.591e+00,5.635e-01,2.350e-01,7.873e-03,1.438e-01,5.854e-03
7.885e-02,1.064e+00,1.592e+00,5.649e-01,2.350e-01,7.873e-03,1.438e-01,5.829e-03
7.881e-02,1.066e+00,1.592e+00,5.664e-01,2.350e-01,7.873e-03,1.438e-01,5.804e-03
7.876e-02,1.068e+00,1.592e+00,5.678e-01,2.350e-01,7.873e-03,1.438e-01,5.778e-03
7.871e-02,1.071e+00,1.592e+00,5.692e-01,2.350e-01,7.873e-03,1.438e-01,5.753e-03
7.866e-02,1.073e+00,1.592e+00,5.707e-01,2.350e-01,7.873e-03,1.438e-01,5.728e-03
7.861e-02,1.075e+00,1.592e+00,5.721e-01,2.350e-01,7.873e-03,1.438e-01,5.703e-03
7.856e-02,1.078e+00,1.592e+00,5.735e-01,2.409e-01,1.217e-01,1.384e-01,5.677e-03
7.851e-02,1.080e+00,1.593e+00,5.749e-01,2.409e-01,1.217e-01,1.384e-01,5.652e-03
7.845e-02,1.083e+00,1.594e+00,5.763e-01,2.409e-01,1.217e-01,1.384e-01,5.628e-03
7.840e-02,1.085e+00,1.595e+00,5.777e-01,1.668e-01,-7.493e-02,1.438e-01,5.607e-03
7.835e-02,1.087e+00,1.595e+00,5.791e-01,1.668e-01,-7.493e-02,1.438e-01,5.590e-03
7.830e-02,1.089e+00,1.595e+00,5.806e-01,1.668e-01,-7.493e-02,1.438e-01,5.575e-03
7.826e-02,1.091e+00,1.594e+00,5.820e-01,2.617e-01,1.305e-02,1.157e-01,5.560e-03
7.821e-02,1.093e+00,1.594e+00,5.832e-01,2.617e-01,1.305e-02,1.157e-01,5.540e-03
7.816e-02,1.095e+00,1.594e+00,5.843e-01,2.617e-01,1.305e-02,1.157e-01,5.516e-03
7.810e-02,1.098e+00,1.594e+00,5.855e-01,2.587e-01,1.424e-01,1.324e-01,5.491e-03
7.804e-02,1.100e+00,1.594e+00,5.868e-01,2.587e-01,1.424e-01,1.324e-01,5.466e-03
7.798e-02,1.103e+00,1.595e+00,5.881e-01,2.587e-01,1.424e-01,1.324e-01,5.443e-03
7.792e-02,1.105e+00,1.596e+00,5.895e-01,2.587e-01,1.424e-01,1.324e-01,5.422e-03
7.785e-02,1.108e+00,1.597e+00,5.908e-01,2.587e-01,1.424e-01,1.324e-01,5.403e-03
7.778e-02,1.110e+00,1.598e+00,5.921e-01,2.587e-01,1.424e-01,1.324e-01,5.385e-03
7.772e-02,1.113e+00,1.599e+00,5.934e-01,2.587e-01,1.424e-01,1.324e-01,5.370e-03
7.764e-02,1.115e+00,1.600e+00,5.948e-01,2.587e-01,1.424e-01,1.324e-01,5.357e-03
7.757e-02,1.118e+00,1.601e+00,5.961e-01,5.707e-02,7.873e-03,1.458e-01,5.346e-03
7.752e-02,1.120e+00,1.601e+00,5.975e-01,5.707e-02,7.873e-03,1.458e-01,5.340e-03
7.749e-02,1.121e+00,1.601e+00,5.990e-01,5.707e-02,7.873e-03,1.458e-01,5.337e-03
7.747e-02,1.121e+00,1.601e+00,6.004e-01,5.707e-02,7.873e-03,1.458e-01,5.335e-03
7.745e-02,1.122e+00,1.602e+00,6.019e-01,5.707e-02,7.873e-03,1.458e-01,5.333e-03
7.743e-02,1.122e+00,1.602e+00,6.034e-01,5.707e-02,7.873e-03,1.458e-01,5.331e-03
7.742e-02,1.123e+00,1.602e+00,6.048e-01,5.707e-02,7.873e-03,1.458e-01,5.329e-03
7.740e-02,1.124e+00,1.602e+00,6.063e-01,5.707e-02,7.873e-03,1.458e-01,5.327e-03
7.738e-02,1.124e+00,1.602e+00,6.077e-01,2.557e-01,9.586e-02,1.009e-01,5.326e-03
7.734e-02,1.125e+00,1.602e+00,6.087e-01,2.557e-01,9.586e-02,1.009e-01,5.322e-03
7.727e-02,1.128e+00,1.603e+00,6.098e-01,2.557e-01,9.586e-02,1.009e-01,5.317e-03
7.719e-02,1.130e+00,1.604e+00,6.108e-01,2.557e-01,9.586e-02,1.009e-01,5.313e-03
7.711e-02,1.133e+00,1.604e+00,6.118e-01,2.557e-01,9.586e-02,1.009e-01,5.310e-03
7.702e-02,1.135e+00,1.605e+00,6.128e-01,2.557e-01,9.586e-02,1.009e-01,5.309e-03
7.693e-02,1.138e+00,1.606e+00,6.138e-01,2.409e-01,1.631e-01,1.384e-01,5.310e-03
7.684e-02,1.140e+00,1.607e+00,6.152e-01,2.409e-01,1.631e-01,1.384e-01,5.313e-03
7.675e-02,1.143e+00,1.609e+00,6.166e-01,2.409e-01,1.631e-01,1.384e-01,5.318e-03
7.666e-02,1.145e+00,1.610e+00,6.179e-01,2.409e-01,1.631e-01,1.384e-01,5.328e-03
7.656e-02,1.147e+00,1.612e+00,6.193e-01,2.409e-01,1.631e-01,1.384e-01,5.340e-03
7.646e-02,1.150e+00,1.613e+00,6.207e-01,2.409e-01,1.631e-01,1.384e-01,5.357e-03
7.636e-02,1.152e+00,1.615e+00,6.221e-01,2.587e-01,8.551e-02,1.224e-01,5.377e-03
7.624e-02,1.155e+00,1.616e+00,6.233e-01,2.617e-01,2.858e-02,1.096e-01,5.400e-03
7.613e-02,1.157e+00,1.617e+00,6.244e-01,2.617e-01,2.858e-02,1.096e-01,5.427e-03
7.601e-02,1.160e+00,1.617e+00,6.255e-01,2.320e-01,2.340e-02,1.438e-01,5.455e-03
7.589e-02,1.162e+00,1.618e+00,6.270e-01,2.320e-01,2.340e-02,1.438e-01,5.482e-03
7.578e-02,1.165e+00,1.618e+00,6.284e-01,2.320e-01,2.340e-02,1.438e-01,5.509e-03
7.567e-02,1.167e+00,1.618e+00,6.298e-01,2.320e-01,2.340e-02,1.438e-01,5.535e-03
7.556e-02,1.169e+00,1.618e+00,6.313e-01,2.320e-01,2.340e-02,1.438e-01,5.562e-03
7.545e-02,1.172e+00,1.619e+00,6.327e-01,2.320e-01,2.340e-02,1.438e-01,5.589e-03
7.534e-02,1.174e+00,1.619e+00,6.341e-01,2.557e-01,-7.653e-03,9.355e-02,5.616e-03
7.522e-02,1.177e+00,1.619e+00,6.351e-01,2.557e-01,-8.529e-02,9.154e-02,5.644e-03
7.510e-02,1.179e+00,1.619e+00,6.360e-01,2.617e-01,9.068e-02,1.257e-01,5.673e-03
7.498e-02,1.182e+00,1.619e+00,6.373e-01,2.617e-01,9.068e-02,1.257e-01,5.702e-03
7.485e-02,1.184e+00,1.619e+00,6.385e-01,2.617e-01,9.068e-02,1.257e-01,5.731e-03
7.473e-02,1.187e+00,1.619e+00,6.398e-01,2.617e-01,9.068e-02,1.257e-01,5.760e-03
7.460e-02,1.189e+00,1.620e+00,6.410e-01,2.617e-01,9.068e-02,1.257e-01,5.791e-03
7.448e-02,1.192e+00,1.621e+00,6.423e-01,2.617e-01,9.068e-02,1.257e-01,5.823e-03
7.435e-02,1.194e+00,1.621e+00,6.435e-01,2.617e-01,9.068e-02,1.257e-01,5.856e-03
7.422e-02,1.197e+00,1.622e+00,6.448e-01,2.587e-01,3.893e-02,1.284e-01,5.890e-03
7.409e-02,1.200e+00,1.622e+00,6.461e-01,2.261e-01,-1.283e-02,1.445e-01,5.926e-03
7.396e-02,1.202e+00,1.622e+00,6.475e-01,2.261e-01,-1.283e-02,1.445e-01,5.960e-03
7.384e-02,1.204e+00,1.622e+00,6.490e-01,2.261e-01,-1.283e-02,1.445e-01,5.992e-03
7.372e-02,1.207e+00,1.622e+00,6.504e-01,2.261e-01,-1.283e-02,1.445e-01,6.023e-03
7.361e-02,1.209e+00,1.622e+00,6.519e-01,2.261e-01,-1.283e-02,1.445e-01,6.054e-03
7.349e-02,1.211e+00,1.622e+00,6.533e-01,2.261e-01,-1.283e-02,1.445e-01,6.084e-03
7.337e-02,1.213e+00,1.622e+00,6.547e-01,2.261e-01,-1.283e-02,1.445e-01,6.114e-03
7.326e-02,1.216e+00,1.622e+00,6.562e-01,2.261e-01,-1.283e-02,1.445e-01,6.143e-03
7.314e-02,1.218e+00,1.622e+00,6.576e-01,2.142e-01,-8.529e-02,1.451e-01,6.171e-03
7.303e-02,1.220e+00,1.621e+00,6.591e-01,1.490e-01,-1.215e-01,1.458e-01,6.198e-03
7.294e-02,1.222e+00,1.620e+00,6.605e-01,2.617e-01,6.998e-02,1.324e-01,6.220e-03
7.284e-02,1.224e+00,1.620e+00,6.619e-01,2.617e-01,6.998e-02,1.324e-01,6.242e-03
7.272e-02,1.227e+00,1.620e+00,6.632e-01,2.617e-01,6.998e-02,1.324e-01,6.267e-03
7.259e-02,1.229e+00,1.620e+00,6.645e-01,2.617e-01,6.998e-02,1.324e-01,6.294e-03
7.246e-02,1.232e+00,1.621e+00,6.658e-01,2.617e-01,6.998e-02,1.324e-01,6.322e-03
7.233e-02,1.234e+00,1.621e+00,6.672e-01,2.617e-01,6.998e-02,1.324e-01,6.350e-03
7.220e-02,1.237e+00,1.622e+00,6.685e-01,2.617e-01,6.998e-02,1.324e-01,6.380e-03
7.207e-02,1.239e+00,1.622e+00,6.698e-01,2.409e-01,5.445e-02,1.371e-01,6.411e-03
7.194e-02,1.242e+00,1.623e+00,6.712e-01,1.846e-01,-6.458e-02,1.458e-01,6.441e-03
7.182e-02,1.244e+00,1.623e+00,6.726e-01,1.846e-01,-6.458e-02,1.458e-01,6.469e-03
7.172e-02,1.246e+00,1.622e+00,6.741e-01,1.846e-01,-6.458e-02,1.458e-01,6.492e-03
7.163e-02,1.248e+00,1.622e+00,6.756e-01,1.846e-01,-6.458e-02,1.458e-01,6.514e-03
7.153e-02,1.250e+00,1.621e+00,6.770e-01,1.846e-01,-6.458e-02,1.458e-01,6.533e-03
7.144e-02,1.252e+00,1.620e+00,6.785e-01,1.846e-01,-6.458e-02,1.458e-01,6.552e-03
7.135e-02,1.254e+00,1.620e+00,6.799e-01,1.846e-01,-6.458e-02,1.458e-01,6.569e-03
7.126e-02,1.255e+00,1.619e+00,6.814e-01,1.846e-01,-6.458e-02,1.458e-01,6.585e-03
7.117e-02,1.257e+00,1.619e+00,6.828e-01,1.846e-01,-6.458e-02,1.458e-01,6.599e-03
7.108e-02,1.259e+00,1.618e+00,6.843e-01,1.846e-01,-6.458e-02,1.458e-01,6.612e-03
7.099e-02,1.261e+00,1.617e+00,6.858e-01,-3.189e-02,-3.353e-02,1.478e-01,6.623e-03
7.095e-02,1.262e+00,1.617e+00,6.872e-01,2.646e-01,4.410e-02,1.324e-01,6.628e-03
7.089e-02,1.263e+00,1.617e+00,6.886e-01,2.646e-01,4.410e-02,1.324e-01,6.635e-03
7.079e-02,1.265e+00,1.617e+00,6.899e-01,2.646e-01,4.410e-02,1.324e-01,6.646e-03
7.067e-02,1.268e+00,1.617e+00,6.912e-01,2.646e-01,4.410e-02,1.324e-01,6.659e-03
7.055e-02,1.270e+00,1.617e+00,6.925e-01,2.646e-01,4.410e-02,1.324e-01,6.672e-03
7.043e-02,1.273e+00,1.617e+00,6.939e-01,2.646e-01,4.410e-02,1.324e-01,6.686e-03
7.031e-02,1.276e+00,1.618e+00,6.952e-01,2.646e-01,4.410e-02,1.324e-01,6.700e-03
7.019e-02,1.278e+00,1.618e+00,6.965e-01,2.646e-01,4.410e-02,1.324e-01,6.714e-03
7.007e-02,1.281e+00,1.618e+00,6.978e-01,2.646e-01,4.410e-02,1.324e-01,6.728e-03
6.994e-02,1.284e+00,1.618e+00,6.992e-01,1.460e-01,-6.976e-02,1.451e-01,6.743e-03
6.984e-02,1.286e+00,1.618e+00,7.006e-01,1.460e-01,-6.976e-02,1.451e-01,6.755e-03
6.976e-02,1.287e+00,1.618e+00,7.021e-01,1.460e-01,-6.976e-02,1.451e-01,6.763e-03
6.969e-02,1.289e+00,1.617e+00,7.035e-01,1.460e-01,-6.976e-02,1.451e-01,6.770e-03
6.962e-02,1.290e+00,1.616e+00,7.050e-01,1.460e-01,-6.976e-02,1.451e-01,6.775e-03
6.956e-02,1.292e+00,1.616e+00,7.064e-01,1.460e-01,-6.976e-02,1.451e-01,6.779e-03
6.949e-02,1.293e+00,1.615e+00,7.079e-01,1.460e-01,-6.976e-02,1.451e-01,6.782e-03
6.943e-02,1.295e+00,1.614e+00,7.093e-01,1.816e-01,6.480e-02,1.451e-01,6.784e-03
6.936e-02,1.296e+00,1.614e+00,7.108e-01,1.816e-01,6.480e-02,1.451e-01,6.785e-03
6.928e-02,1.298e+00,1.614e+00,7.122e-01,2.557e-01,8.033e-02,1.224e-01,6.786e-03
6.919e-02,1.300e+00,1.615e+00,7.134e-01,2.557e-01,8.033e-02,1.224e-01,6.789e-03
6.908e-02,1.303e+00,1.616e+00,7.147e-01,2.320e-01,3.893e-02,1.451e-01,6.793e-03
6.897e-02,1.305e+00,1.616e+00,7.161e-01,2.557e-01,8.033e-02,1.364e-01,6.798e-03
6.886e-02,1.307e+00,1.617e+00,7.175e-01,2.557e-01,8.033e-02,1.364e-01,6.805e-03
6.874e-02,1.310e+00,1.617e+00,7.188e-01,2.557e-01,8.033e-02,1.364e-01,6.813e-03
6.862e-02,1.313e+00,1.618e+00,7.202e-01,2.557e-01,8.033e-02,1.364e-01,6.822e-03
6.850e-02,1.315e+00,1.619e+00,7.216e-01,2.557e-01,8.033e-02,1.364e-01,6.832e-03
6.838e-02,1.318e+00,1.620e+00,7.229e-01,2.557e-01,8.033e-02,1.364e-01,6.845e-03
6.825e-02,1.320e+00,1.620e+00,7.243e-01,2.557e-01,8.033e-02,1.364e-01,6.858e-03
6.813e-02,1.323e+00,1.621e+00,7.257e-01,2.142e-01,-1.283e-02,1.451e-01,6.873e-03
6.801e-02,1.325e+00,1.621e+00,7.271e-01,2.142e-01,-1.283e-02,1.451e-01,6.888e-03
6.789e-02,1.327e+00,1.621e+00,7.286e-01,2.380e-01,9.586e-02,1.438e-01,6.902e-03
6.778e-02,1.330e+00,1.622e+00,7.300e-01,2.380e-01,9.586e-02,1.438e-01,6.917e-03
6.766e-02,1.332e+00,1.623e+00,7.314e-01,2.380e-01,9.586e-02,1.438e-01,6.933e-03
6.753e-02,1.334e+00,1.623e+00,7.329e-01,2.380e-01,9.586e-02,1.438e-01,6.951e-03
6.741e-02,1.337e+00,1.624e+00,7.343e-01,2.380e-01,9.586e-02,1.438e-01,6.970e-03
6.728e-02,1.339e+00,1.625e+00,7.358e-01,2.380e-01,9.586e-02,1.438e-01,6.992e-03
6.715e-02,1.341e+00,1.626e+00,7.372e-01,2.380e-01,9.586e-02,1.438e-01,7.016e-03
6.701e-02,1.344e+00,1.627e+00,7.386e-01,2.587e-01,8.551e-02,1.317e-01,7.042e-03
6.687e-02,1.346e+00,1.628e+00,7.400e-01,2.587e-01,8.551e-02,1.317e-01,7.070e-03
6.673e-02,1.349e+00,1.629e+00,7.413e-01,2.587e-01,9.068e-02,1.344e-01,7.101e-03
6.658e-02,1.351e+00,1.630e+00,7.426e-01,2.587e-01,9.068e-02,1.344e-01,7.133e-03
6.643e-02,1.354e+00,1.630e+00,7.440e-01,2.587e-01,9.068e-02,1.344e-01,7.167e-03
6.627e-02,1.356e+00,1.631e+00,7.453e-01,2.587e-01,9.068e-02,1.344e-01,7.202e-03
6.612e-02,1.359e+00,1.632e+00,7.466e-01,2.587e-01,9.068e-02,1.344e-01,7.238e-03
6.596e-02,1.362e+00,1.632e+00,7.480e-01,2.587e-01,9.068e-02,1.344e-01,7.275e-03
6.581e-02,1.364e+00,1.633e+00,7.493e-01,2.142e-01,-2.318e-02,1.451e-01,7.314e-03
6.566e-02,1.367e+00,1.633e+00,7.508e-01,2.142e-01,-2.318e-02,1.451e-01,7.351e-03
6.552e-02,1.369e+00,1.633e+00,7.522e-01,2.142e-01,-2.318e-02,1.451e-01,7.386e-03
6.538e-02,1.371e+00,1.633e+00,7.537e-01,2.142e-01,-2.318e-02,1.451e-01,7.419e-03
6.525e-02,1.373e+00,1.633e+00,7.551e-01,2.142e-01,-2.318e-02,1.451e-01,7.451e-03
6.512e-02,1.375e+00,1.632e+00,7.566e-01,2.142e-01,-2.318e-02,1.451e-01,7.482e-03
6.499e-02,1.377e+00,1.632e+00,7.580e-01,2.142e-01,-2.318e-02,1.451e-01,7.512e-03
6.485e-02,1.379e+00,1.632e+00,7.595e-01,2.142e-01,-2.318e-02,1.451e-01,7.542e-03
6.472e-02,1.382e+00,1.632e+00,7.609e-01,1.994e-01,-4.906e-02,1.451e-01,7.570e-03
6.460e-02,1.384e+00,1.631e+00,7.624e-01,-1.031e-01,-1.474e-01,1.491e-01,7.597e-03
6.455e-02,1.384e+00,1.631e+00,7.639e-01,-1.031e-01,-1.474e-01,1.491e-01,7.607e-03
6.458e-02,1.384e+00,1.629e+00,7.654e-01,2.498e-01,7.515e-02,1.331e-01,7.601e-03
6.455e-02,1.385e+00,1.629e+00,7.667e-01,2.498e-01,7.515e-02,1.331e-01,7.607e-03
6.443e-02,1.387e+00,1.629e+00,7.680e-01,2.498e-01,7.515e-02,1.331e-01,7.627e-03
6.430e-02,1.389e+00,1.630e+00,7.694e-01,2.498e-01,7.515e-02,1.331e-01,7.651e-03
6.415e-02,1.391e+00,1.630e+00,7.707e-01,2.498e-01,7.515e-02,1.331e-01,7.678e-03
6.400e-02,1.394e+00,1.631e+00,7.720e-01,2.498e-01,7.515e-02,1.331e-01,7.707e-03
6.385e-02,1.396e+00,1.632e+00,7.734e-01,2.498e-01,7.515e-02,1.331e-01,7.737e-03
6.370e-02,1.399e+00,1.633e+00,7.747e-01,2.380e-01,-1.283e-02,1.398e-01,7.769e-03
6.354e-02,1.401e+00,1.633e+00,7.761e-01,2.380e-01,-1.283e-02,1.398e-01,7.802e-03
6.339e-02,1.404e+00,1.633e+00,7.775e-01,2.380e-01,-1.283e-02,1.398e-01,7.833e-03
6.324e-02,1.406e+00,1.633e+00,7.789e-01,9.265e-02,-4.388e-02,1.458e-01,7.865e-03
6.313e-02,1.408e+00,1.633e+00,7.803e-01,9.265e-02,-4.388e-02,1.458e-01,7.887e-03
6.306e-02,1.409e+00,1.632e+00,7.818e-01,9.265e-02,-4.388e-02,1.458e-01,7.902e-03
6.300e-02,1.410e+00,1.632e+00,7.833e-01,9.265e-02,-4.388e-02,1.458e-01,7.914e-03
6.294e-02,1.411e+00,1.632e+00,7.847e-01,9.265e-02,-4.388e-02,1.458e-01,7.924e-03
6.288e-02,1.412e+00,1.631e+00,7.862e-01,9.265e-02,-4.388e-02,1.458e-01,7.934e-03
6.283e-02,1.413e+00,1.631e+00,7.876e-01,9.265e-02,-4.388e-02,1.458e-01,7.944e-03
6.277e-02,1.414e+00,1.630e+00,7.891e-01,9.265e-02,-4.388e-02,1.458e-01,7.953e-03
6.272e-02,1.415e+00,1.630e+00,7.905e-01,9.265e-02,-4.388e-02,1.458e-01,7.962e-03
6.266e-02,1.416e+00,1.629e+00,7.920e-01,2.528e-01,-4.388e-02,1.391e-01,7.970e-03
6.257e-02,1.417e+00,1.629e+00,7.934e-01,2.498e-01,1.822e-02,1.431e-01,7.983e-03
6.244e-02,1.419e+00,1.629e+00,7.948e-01,2.498e-01,1.822e-02,1.431e-01,8.000e-03
6.230e-02,1.422e+00,1.629e+00,7.963e-01,2.498e-01,1.822e-02,1.431e-01,8.018e-03
6.215e-02,1.424e+00,1.629e+00,7.977e-01,2.498e-01,1.822e-02,1.431e-01,8.037e-03
6.201e-02,1.427e+00,1.629e+00,7.991e-01,2.320e-01,2.698e-03,1.445e-01,8.056e-03
6.187e-02,1.429e+00,1.629e+00,8.006e-01,2.320e-01,2.698e-03,1.445e-01,8.074e-03
6.173e-02,1.432e+00,1.629e+00,8.020e-01,2.320e-01,2.698e-03,1.445e-01,8.091e-03
6.159e-02,1.434e+00,1.629e+00,8.035e-01,2.261e-01,-3.871e-02,1.451e-01,8.108e-03
6.146e-02,1.436e+00,1.629e+00,8.049e-01,2.261e-01,-3.871e-02,1.451e-01,8.124e-03
6.132e-02,1.439e+00,1.629e+00,8.064e-01,2.261e-01,-3.871e-02,1.451e-01,8.139e-03
6.119e-02,1.441e+00,1.629e+00,8.078e-01,2.261e-01,-3.871e-02,1.451e-01,8.153e-03
6.106e-02,1.443e+00,1.628e+00,8.093e-01,2.261e-01,-3.871e-02,1.451e-01,8.165e-03
6.093e-02,1.445e+00,1.628e+00,8.107e-01,6.003e-02,-1.215e-01,1.458e-01,8.177e-03
6.084e-02,1.447e+00,1.627e+00,8.122e-01,6.003e-02,-1.215e-01,1.458e-01,8.184e-03
6.079e-02,1.448e+00,1.626e+00,8.136e-01,6.003e-02,-1.215e-01,1.458e-01,8.187e-03
6.076e-02,1.448e+00,1.625e+00,8.151e-01,6.003e-02,-1.215e-01,1.458e-01,8.188e-03
6.072e-02,1.449e+00,1.624e+00,8.165e-01,6.003e-02,-1.215e-01,1.458e-01,8.189e-03
6.069e-02,1.450e+00,1.622e+00,8.180e-01,2.528e-01,-1.060e-01,1.250e-01,8.188e-03
6.062e-02,1.451e+00,1.621e+00,8.193e-01,2.528e-01,-1.060e-01,1.250e-01,8.186e-03
6.051e-02,1.453e+00,1.620e+00,8.205e-01,2.528e-01,1.305e-02,1.190e-01,8.180e-03
6.039e-02,1.456e+00,1.620e+00,8.217e-01,2.528e-01,1.305e-02,1.190e-01,8.170e-03
6.027e-02,1.458e+00,1.620e+00,8.229e-01,2.528e-01,1.305e-02,1.190e-01,8.160e-03
6.015e-02,1.461e+00,1.620e+00,8.241e-01,2.528e-01,1.305e-02,1.190e-01,8.148e-03
6.002e-02,1.463e+00,1.620e+00,8.253e-01,2.528e-01,1.305e-02,1.190e-01,8.137e-03
5.990e-02,1.466e+00,1.620e+00,8.265e-01,2.291e-01,7.873e-03,1.445e-01,8.125e-03
5.978e-02,1.468e+00,1.620e+00,8.279e-01,2.291e-01,7.873e-03,1.445e-01,8.114e-03
5.966e-02,1.471e+00,1.620e+00,8.293e-01,2.291e-01,7.873e-03,1.445e-01,8.103e-03
5.955e-02,1.473e+00,1.620e+00,8.308e-01,2.291e-01,7.873e-03,1.445e-01,8.091e-03
5.943e-02,1.475e+00,1.620e+00,8.322e-01,1.846e-01,-2.318e-02,1.451e-01,8.080e-03
5.933e-02,1.477e+00,1.620e+00,8.337e-01,1.846e-01,-2.318e-02,1.451e-01,8.069e-03
5.923e-02,1.479e+00,1.620e+00,8.351e-01,1.846e-01,-2.318e-02,1.451e-01,8.058e-03
5.914e-02,1.481e+00,1.620e+00,8.366e-01,1.846e-01,-2.318e-02,1.451e-01,8.047e-03
5.905e-02,1.483e+00,1.620e+00,8.380e-01,1.846e-01,-2.318e-02,1.451e-01,8.036e-03
5.896e-02,1.485e+00,1.619e+00,8.395e-01,1.846e-01,-2.318e-02,1.451e-01,8.024e-03
5.887e-02,1.487e+00,1.619e+00,8.409e-01,2.741e-02,-1.112e-01,1.465e-01,8.011e-03
5.881e-02,1.488e+00,1.619e+00,8.424e-01,2.741e-02,-1.112e-01,1.465e-01,8.002e-03
5.879e-02,1.488e+00,1.618e+00,8.439e-01,2.528e-01,7.873e-03,1.337e-01,7.998e-03
5.873e-02,1.490e+00,1.617e+00,8.452e-01,2.528e-01,7.873e-03,1.337e-01,7.986e-03
5.863e-02,1.492e+00,1.617e+00,8.465e-01,2.528e-01,7.873e-03,1.337e-01,7.965e-03
5.852e-02,1.494e+00,1.617e+00,8.479e-01,2.528e-01,7.873e-03,1.337e-01,7.940e-03
5.840e-02,1.497e+00,1.617e+00,8.492e-01,2.261e-01,-2.478e-03,1.451e-01,7.915e-03
5.829e-02,1.499e+00,1.617e+00,8.507e-01,2.261e-01,-2.478e-03,1.451e-01,7.891e-03
5.818e-02,1.501e+00,1.617e+00,8.521e-01,2.261e-01,-2.478e-03,1.451e-01,7.866e-03
5.808e-02,1.504e+00,1.617e+00,8.536e-01,2.261e-01,-2.478e-03,1.451e-01,7.842e-03
5.797e-02,1.506e+00,1.617e+00,8.550e-01,2.261e-01,-2.478e-03,1.451e-01,7.817e-03
5.787e-02,1.508e+00,1.617e+00,8.565e-01,1.668e-01,-4.906e-02,1.451e-01,7.792e-03
5.777e-02,1.510e+00,1.617e+00,8.579e-01,1.668e-01,-4.906e-02,1.451e-01,7.769e-03
5.769e-02,1.512e+00,1.616e+00,8.594e-01,1.668e-01,-4.906e-02,1.451e-01,7.748e-03
5.761e-02,1.514e+00,1.616e+00,8.608e-01,1.668e-01,-4.906e-02,1.451e-01,7.727e-03
5.754e-02,1.515e+00,1.615e+00,8.623e-01,1.668e-01,-4.906e-02,1.451e-01,7.705e-03
5.746e-02,1.517e+00,1.615e+00,8.637e-01,1.668e-01,-4.906e-02,1.451e-01,7.682e-03
5.739e-02,1.519e+00,1.614e+00,8.652e-01,1.075e-01,-1.060e-01,1.471e-01,7.658e-03
5.733e-02,1.520e+00,1.614e+00,8.667e-01,2.261e-01,1.166e-01,1.445e-01,7.636e-03
5.726e-02,1.522e+00,1.614e+00,8.681e-01,2.261e-01,1.166e-01,1.445e-01,7.610e-03
5.717e-02,1.524e+00,1.614e+00,8.695e-01,1.075e-01,-1.060e-01,1.471e-01,7.577e-03
5.709e-02,1.526e+00,1.615e+00,8.710e-01,2.320e-01,1.305e-02,1.458e-01,7.551e-03
5.701e-02,1.528e+00,1.614e+00,8.725e-01,2.291e-01,-1.283e-02,1.451e-01,7.524e-03
5.692e-02,1.530e+00,1.614e+00,8.739e-01,2.291e-01,-1.283e-02,1.451e-01,7.490e-03
5.682e-02,1.532e+00,1.614e+00,8.754e-01,2.469e-01,2.097e-01,1.445e-01,7.454e-03
5.672e-02,1.534e+00,1.615e+00,8.768e-01,2.291e-01,-1.283e-02,1.451e-01,7.417e-03
5.662e-02,1.537e+00,1.615e+00,8.783e-01,2.291e-01,-1.283e-02,1.451e-01,7.380e-03
5.651e-02,1.539e+00,1.615e+00,8.797e-01,2.291e-01,-1.283e-02,1.451e-01,7.345e-03
5.641e-02,1.541e+00,1.615e+00,8.812e-01,2.291e-01,-1.283e-02,1.451e-01,7.309e-03
5.631e-02,1.543e+00,1.615e+00,8.826e-01,1.846e-01,-6.976e-02,1.451e-01,7.272e-03
5.621e-02,1.546e+00,1.615e+00,8.841e-01,1.846e-01,-6.976e-02,1.451e-01,7.238e-03
5.613e-02,1.548e+00,1.614e+00,8.855e-01,5.707e-02,9.586e-02,1.471e-01,7.205e-03
5.607e-02,1.549e+00,1.614e+00,8.870e-01,5.707e-02,9.586e-02,1.471e-01,7.181e-03
5.604e-02,1.550e+00,1.615e+00,8.885e-01,5.707e-02,9.586e-02,1.471e-01,7.167e-03
5.601e-02,1.550e+00,1.616e+00,8.899e-01,5.707e-02,9.586e-02,1.471e-01,7.156e-03
5.598e-02,1.551e+00,1.617e+00,8.914e-01,5.707e-02,9.586e-02,1.471e-01,7.147e-03
5.595e-02,1.551e+00,1.618e+00,8.929e-01,5.707e-02,9.586e-02,1.471e-01,7.139e-03
5.593e-02,1.552e+00,1.619e+00,8.944e-01,5.707e-02,9.586e-02,1.471e-01,7.131e-03
5.590e-02,1.553e+00,1.620e+00,8.958e-01,5.707e-02,9.586e-02,1.471e-01,7.123e-03
5.587e-02,1.553e+00,1.621e+00,8.973e-01,2.528e-01,6.480e-02,1.438e-01,7.116e-03
5.580e-02,1.555e+00,1.622e+00,8.987e-01,2.528e-01,6.480e-02,1.438e-01,7.100e-03
5.569e-02,1.557e+00,1.622e+00,9.002e-01,2.528e-01,6.480e-02,1.438e-01,7.077e-03
5.556e-02,1.559e+00,1.623e+00,9.016e-01,2.528e-01,6.480e-02,1.438e-01,7.052e-03
5.543e-02,1.562e+00,1.624e+00,9.031e-01,2.528e-01,6.480e-02,1.438e-01,7.027e-03
5.530e-02,1.564e+00,1.624e+00,9.045e-01,2.528e-01,6.480e-02,1.438e-01,7.004e-03
5.516e-02,1.567e+00,1.625e+00,9.059e-01,2.587e-01,2.858e-02,1.431e-01,6.981e-03
5.502e-02,1.569e+00,1.625e+00,9.074e-01,2.231e-01,-2.318e-02,1.465e-01,6.958e-03
5.489e-02,1.572e+00,1.626e+00,9.088e-01,2.231e-01,-2.318e-02,1.465e-01,6.937e-03
5.476e-02,1.574e+00,1.625e+00,9.103e-01,2.231e-01,-2.318e-02,1.465e-01,6.917e-03
5.464e-02,1.576e+00,1.625e+00,9.118e-01,2.231e-01,-2.318e-02,1.465e-01,6.896e-03
5.452e-02,1.579e+00,1.625e+00,9.132e-01,2.231e-01,-2.318e-02,1.465e-01,6.874e-03
5.440e-02,1.581e+00,1.625e+00,9.147e-01,2.231e-01,-2.318e-02,1.465e-01,6.851e-03
5.428e-02,1.583e+00,1.625e+00,9.161e-01,2.231e-01,-2.318e-02,1.465e-01,6.827e-03
5.416e-02,1.585e+00,1.624e+00,9.176e-01,2.498e-01,1.942e-01,1.451e-01,6.802e-03
5.403e-02,1.588e+00,1.625e+00,9.191e-01,2.498e-01,1.942e-01,1.451e-01,6.775e-03
5.390e-02,1.590e+00,1.626e+00,9.205e-01,-1.713e-01,9.586e-02,1.478e-01,6.749e-03
5.386e-02,1.591e+00,1.627e+00,9.220e-01,-1.713e-01,9.586e-02,1.478e-01,6.742e-03
5.392e-02,1.590e+00,1.628e+00,9.235e-01,2.528e-01,5.445e-02,1.458e-01,6.751e-03
5.390e-02,1.590e+00,1.629e+00,9.249e-01,2.528e-01,5.445e-02,1.458e-01,6.749e-03
5.379e-02,1.592e+00,1.630e+00,9.264e-01,2.528e-01,5.445e-02,1.458e-01,6.736e-03
5.366e-02,1.594e+00,1.630e+00,9.278e-01,2.528e-01,5.445e-02,1.458e-01,6.720e-03
5.351e-02,1.597e+00,1.631e+00,9.293e-01,2.528e-01,5.445e-02,1.458e-01,6.704e-03
5.336e-02,1.599e+00,1.631e+00,9.308e-01,2.528e-01,5.445e-02,1.458e-01,6.689e-03
5.320e-02,1.602e+00,1.632e+00,9.322e-01,2.528e-01,5.445e-02,1.458e-01,6.674e-03
5.305e-02,1.604e+00,1.632e+00,9.337e-01,2.528e-01,9.068e-02,1.445e-01,6.659e-03
5.289e-02,1.607e+00,1.633e+00,9.351e-01,2.528e-01,9.068e-02,1.445e-01,6.646e-03
5.273e-02,1.609e+00,1.634e+00,9.366e-01,2.231e-01,1.787e-01,1.458e-01,6.634e-03
5.258e-02,1.612e+00,1.635e+00,9.380e-01,2.231e-01,1.787e-01,1.458e-01,6.623e-03
5.243e-02,1.614e+00,1.637e+00,9.395e-01,2.231e-01,1.787e-01,1.458e-01,6.616e-03
5.228e-02,1.616e+00,1.638e+00,9.409e-01,2.231e-01,1.787e-01,1.458e-01,6.613e-03
5.213e-02,1.618e+00,1.640e+00,9.424e-01,1.638e-01,-8.011e-02,1.465e-01,6.613e-03
5.199e-02,1.620e+00,1.641e+00,9.439e-01,1.638e-01,-8.011e-02,1.465e-01,6.615e-03
5.187e-02,1.622e+00,1.641e+00,9.453e-01,1.638e-01,-8.011e-02,1.465e-01,6.616e-03
5.175e-02,1.624e+00,1.640e+00,9.468e-01,1.638e-01,-8.011e-02,1.465e-01,6.617e-03
5.164e-02,1.625e+00,1.639e+00,9.483e-01,1.638e-01,-8.011e-02,1.465e-01,6.615e-03
5.152e-02,1.627e+00,1.638e+00,9.497e-01,2.498e-01,3.893e-02,1.404e-01,6.612e-03
5.139e-02,1.629e+00,1.638e+00,9.511e-01,2.498e-01,3.893e-02,1.404e-01,6.607e-03
5.123e-02,1.631e+00,1.638e+00,9.525e-01,2.202e-01,1.683e-01,1.451e-01,6.600e-03
5.107e-02,1.634e+00,1.639e+00,9.540e-01,1.846e-01,-3.353e-02,1.458e-01,6.594e-03
5.093e-02,1.636e+00,1.640e+00,9.554e-01,1.846e-01,-3.353e-02,1.458e-01,6.589e-03
5.080e-02,1.638e+00,1.640e+00,9.569e-01,1.846e-01,-3.353e-02,1.458e-01,6.585e-03
5.067e-02,1.640e+00,1.639e+00,9.584e-01,1.846e-01,-3.353e-02,1.458e-01,6.580e-03
5.054e-02,1.641e+00,1.639e+00,9.598e-01,1.846e-01,-3.353e-02,1.458e-01,6.574e-03
5.041e-02,1.643e+00,1.639e+00,9.613e-01,2.172e-01,1.476e-01,1.451e-01,6.567e-03
5.028e-02,1.645e+00,1.639e+00,9.627e-01,1.846e-01,-3.353e-02,1.458e-01,6.559e-03
5.014e-02,1.647e+00,1.640e+00,9.642e-01,1.846e-01,-3.353e-02,1.458e-01,6.552e-03
5.001e-02,1.649e+00,1.640e+00,9.656e-01,2.053e-01,-1.283e-02,1.471e-01,6.544e-03
4.988e-02,1.651e+00,1.639e+00,9.671e-01,9.265e-02,-1.800e-02,1.465e-01,6.536e-03
4.977e-02,1.653e+00,1.639e+00,9.686e-01,9.265e-02,-1.800e-02,1.465e-01,6.529e-03
4.970e-02,1.654e+00,1.639e+00,9.700e-01,9.265e-02,-1.800e-02,1.465e-01,6.523e-03
4.963e-02,1.655e+00,1.639e+00,9.715e-01,7.189e-02,7.515e-02,1.458e-01,6.518e-03
4.957e-02,1.656e+00,1.639e+00,9.730e-01,9.265e-02,-1.800e-02,1.465e-01,6.513e-03
4.951e-02,1.656e+00,1.639e+00,9.744e-01,9.265e-02,-1.800e-02,1.465e-01,6.508e-03
4.945e-02,1.657e+00,1.639e+00,9.759e-01,2.231e-01,4.410e-02,1.471e-01,6.503e-03
4.935e-02,1.659e+00,1.639e+00,9.774e-01,2.231e-01,4.410e-02,1.471e-01,6.495e-03
4.921e-02,1.661e+00,1.640e+00,9.788e-01,2.231e-01,4.410e-02,1.471e-01,6.483e-03
4.906e-02,1.663e+00,1.640e+00,9.803e-01,2.231e-01,4.410e-02,1.471e-01,6.471e-03
4.891e-02,1.665e+00,1.640e+00,9.818e-01,2.498e-01,3.893e-02,1.458e-01,6.459e-03
4.875e-02,1.668e+00,1.641e+00,9.832e-01,2.498e-01,3.893e-02,1.458e-01,6.446e-03
4.857e-02,1.670e+00,1.641e+00,9.847e-01,2.498e-01,3.893e-02,1.458e-01,6.433e-03
4.840e-02,1.672e+00,1.642e+00,9.862e-01,1.371e-01,3.375e-02,1.471e-01,6.420e-03
4.825e-02,1.675e+00,1.642e+00,9.876e-01,1.371e-01,3.375e-02,1.471e-01,6.409e-03
4.814e-02,1.676e+00,1.642e+00,9.891e-01,1.371e-01,3.375e-02,1.471e-01,6.401e-03
4.804e-02,1.678e+00,1.643e+00,9.906e-01,1.371e-01,3.375e-02,1.471e-01,6.394e-03
4.794e-02,1.679e+00,1.643e+00,9.920e-01,1.371e-01,3.375e-02,1.471e-01,6.387e-03
4.784e-02,1.680e+00,1.643e+00,9.935e-01,1.075e-01,-5.423e-02,1.465e-01,6.380e-03
4.775e-02,1.682e+00,1.643e+00,9.950e-01,1.075e-01,-5.423e-02,1.465e-01,6.374e-03
4.766e-02,1.683e+00,1.643e+00,9.964e-01,1.075e-01,-5.423e-02,1.465e-01,6.368e-03
4.759e-02,1.684e+00,1.642e+00,9.979e-01,1.075e-01,-5.423e-02,1.465e-01,6.362e-03
4.751e-02,1.685e+00,1.642e+00,9.994e-01,1.075e-01,-5.423e-02,1.465e-01,6.355e-03
4.743e-02,1.686e+00,1.641e+00,1.001e+00,1.075e-01,-5.423e-02,1.465e-01,6.347e-03
4.736e-02,1.687e+00,1.641e+00,1.002e+00,2.350e-01,1.822e-02,1.471e-01,6.338e-03
4.724e-02,1.689e+00,1.641e+00,1.004e+00,2.350e-01,1.822e-02,1.471e-01,6.325e-03
4.709e-02,1.691e+00,1.641e+00,1.005e+00,2.350e-01,1.822e-02,1.471e-01,6.305e-03
4.693e-02,1.693e+00,1.641e+00,1.007e+00,2.291e-01,8.033e-02,1.471e-01,6.284e-03
4.677e-02,1.695e+00,1.641e+00,1.008e+00,2.083e-01,4.410e-02,1.471e-01,6.262e-03
4.662e-02,1.698e+00,1.642e+00,1.010e+00,2.083e-01,4.410e-02,1.471e-01,6.242e-03
4.646e-02,1.700e+00,1.642e+00,1.011e+00,2.083e-01,4.410e-02,1.471e-01,6.223e-03
4.631e-02,1.702e+00,1.643e+00,1.013e+00,2.083e-01,4.410e-02,1.471e-01,6.204e-03
4.616e-02,1.704e+00,1.643e+00,1.014e+00,2.083e-01,4.410e-02,1.471e-01,6.185e-03
4.601e-02,1.706e+00,1.644e+00,1.016e+00,2.083e-01,4.410e-02,1.471e-01,6.167e-03
4.586e-02,1.708e+00,1.644e+00,1.017e+00,2.083e-01,4.410e-02,1.471e-01,6.148e-03
4.571e-02,1.710e+00,1.645e+00,1.018e+00,2.142e-01,4.928e-02,1.465e-01,6.130e-03
4.555e-02,1.712e+00,1.645e+00,1.020e+00,-1.114e-02,-1.836e-01,1.478e-01,6.112e-03
4.546e-02,1.713e+00,1.644e+00,1.021e+00,-1.114e-02,-1.836e-01,1.478e-01,6.102e-03
4.544e-02,1.714e+00,1.643e+00,1.023e+00,-1.114e-02,-1.836e-01,1.478e-01,6.099e-03
4.544e-02,1.714e+00,1.641e+00,1.024e+00,-1.114e-02,-1.836e-01,1.478e-01,6.099e-03
4.544e-02,1.714e+00,1.640e+00,1.026e+00,-1.114e-02,-1.836e-01,1.478e-01,6.100e-03
4.545e-02,1.713e+00,1.638e+00,1.027e+00,2.469e-01,2.563e-01,1.465e-01,6.102e-03
4.539e-02,1.714e+00,1.637e+00,1.029e+00,2.469e-01,2.563e-01,1.465e-01,6.086e-03
4.526e-02,1.716e+00,1.639e+00,1.030e+00,2.469e-01,2.563e-01,1.465e-01,6.055e-03
4.511e-02,1.719e+00,1.640e+00,1.032e+00,2.350e-01,2.858e-02,1.458e-01,6.021e-03
4.494e-02,1.721e+00,1.641e+00,1.033e+00,2.350e-01,2.858e-02,1.458e-01,5.989e-03
4.478e-02,1.723e+00,1.642e+00,1.035e+00,2.350e-01,2.858e-02,1.458e-01,5.957e-03
4.461e-02,1.726e+00,1.642e+00,1.036e+00,2.350e-01,6.998e-02,1.465e-01,5.925e-03
4.444e-02,1.728e+00,1.643e+00,1.038e+00,2.350e-01,6.998e-02,1.465e-01,5.893e-03
4.427e-02,1.730e+00,1.644e+00,1.039e+00,2.350e-01,6.998e-02,1.465e-01,5.861e-03
4.410e-02,1.733e+00,1.644e+00,1.040e+00,1.259e-02,2.698e-03,1.465e-01,5.830e-03
4.399e-02,1.734e+00,1.645e+00,1.042e+00,1.259e-02,2.698e-03,1.465e-01,5.811e-03
4.395e-02,1.735e+00,1.645e+00,1.043e+00,1.259e-02,2.698e-03,1.465e-01,5.805e-03
4.394e-02,1.735e+00,1.645e+00,1.045e+00,1.259e-02,2.698e-03,1.465e-01,5.801e-03
4.392e-02,1.735e+00,1.645e+00,1.046e+00,1.259e-02,2.698e-03,1.465e-01,5.799e-03
4.391e-02,1.735e+00,1.645e+00,1.048e+00,1.259e-02,2.698e-03,1.465e-01,5.797e-03
4.390e-02,1.735e+00,1.645e+00,1.049e+00,1.259e-02,2.698e-03,1.465e-01,5.796e-03
4.389e-02,1.735e+00,1.645e+00,1.051e+00,1.259e-02,2.698e-03,1.465e-01,5.794e-03
4.388e-02,1.736e+00,1.645e+00,1.052e+00,1.259e-02,2.698e-03,1.465e-01,5.793e-03
4.388e-02,1.736e+00,1.645e+00,1.054e+00,2.469e-01,8.551e-02,1.431e-01,5.791e-03
4.379e-02,1.737e+00,1.645e+00,1.055e+00,2.469e-01,8.551e-02,1.431e-01,5.777e-03
4.364e-02,1.739e+00,1.646e+00,1.057e+00,1.994e-01,3.375e-02,1.471e-01,5.750e-03
4.348e-02,1.741e+00,1.647e+00,1.058e+00,1.994e-01,3.375e-02,1.471e-01,5.724e-03
4.332e-02,1.743e+00,1.647e+00,1.059e+00,1.994e-01,3.375e-02,1.471e-01,5.698e-03
4.317e-02,1.745e+00,1.647e+00,1.061e+00,1.994e-01,3.375e-02,1.471e-01,5.673e-03
4.301e-02,1.747e+00,1.648e+00,1.062e+00,1.994e-01,3.375e-02,1.471e-01,5.648e-03
4.286e-02,1.749e+00,1.648e+00,1.064e+00,1.994e-01,3.375e-02,1.471e-01,5.623e-03
4.270e-02,1.751e+00,1.649e+00,1.065e+00,1.994e-01,3.375e-02,1.471e-01,5.598e-03
4.255e-02,1.753e+00,1.649e+00,1.067e+00,8.079e-02,-7.653e-03,1.465e-01,5.572e-03
4.243e-02,1.754e+00,1.649e+00,1.068e+00,8.079e-02,-7.653e-03,1.465e-01,5.553e-03
4.235e-02,1.755e+00,1.649e+00,1.070e+00,8.079e-02,-7.653e-03,1.465e-01,5.539e-03
4.228e-02,1.756e+00,1.649e+00,1.071e+00,8.079e-02,-7.653e-03,1.465e-01,5.528e-03
4.222e-02,1.757e+00,1.649e+00,1.073e+00,8.079e-02,-7.653e-03,1.465e-01,5.516e-03
4.215e-02,1.758e+00,1.649e+00,1.074e+00,8.079e-02,-7.653e-03,1.465e-01,5.505e-03
4.209e-02,1.759e+00,1.649e+00,1.076e+00,8.079e-02,-7.653e-03,1.465e-01,5.494e-03
4.203e-02,1.760e+00,1.649e+00,1.077e+00,8.079e-02,-7.653e-03,1.465e-01,5.482e-03
4.196e-02,1.760e+00,1.649e+00,1.079e+00,8.079e-02,-7.653e-03,1.465e-01,5.470e-03
4.190e-02,1.761e+00,1.649e+00,1.080e+00,1.964e-01,5.445e-02,1.485e-01,5.458e-03
4.180e-02,1.763e+00,1.649e+00,1.082e+00,1.964e-01,5.445e-02,1.485e-01,5.438e-03
4.166e-02,1.764e+00,1.649e+00,1.083e+00,1.964e-01,5.445e-02,1.485e-01,5.412e-03
4.151e-02,1.766e+00,1.650e+00,1.084e+00,2.261e-01,6.480e-02,1.471e-01,5.383e-03
4.135e-02,1.768e+00,1.650e+00,1.086e+00,2.261e-01,6.480e-02,1.471e-01,5.351e-03
4.117e-02,1.770e+00,1.651e+00,1.087e+00,2.261e-01,6.480e-02,1.471e-01,5.318e-03
4.099e-02,1.773e+00,1.652e+00,1.089e+00,2.261e-01,6.480e-02,1.471e-01,5.285e-03
4.081e-02,1.775e+00,1.652e+00,1.090e+00,1.075e-01,1.822e-02,1.471e-01,5.251e-03
4.066e-02,1.777e+00,1.653e+00,1.092e+00,1.075e-01,1.822e-02,1.471e-01,5.225e-03
4.056e-02,1.778e+00,1.653e+00,1.093e+00,1.075e-01,1.822e-02,1.471e-01,5.206e-03
4.047e-02,1.779e+00,1.653e+00,1.095e+00,6.003e-02,-2.835e-02,1.485e-01,5.189e-03
4.039e-02,1.780e+00,1.653e+00,1.096e+00,6.003e-02,-2.835e-02,1.485e-01,5.176e-03
4.034e-02,1.781e+00,1.653e+00,1.098e+00,6.003e-02,-2.835e-02,1.485e-01,5.165e-03
4.028e-02,1.781e+00,1.653e+00,1.099e+00,6.003e-02,-2.835e-02,1.485e-01,5.155e-03
4.023e-02,1.782e+00,1.652e+00,1.101e+00,6.003e-02,-2.835e-02,1.485e-01,5.145e-03
4.018e-02,1.783e+00,1.652e+00,1.102e+00,6.003e-02,-2.835e-02,1.485e-01,5.135e-03
4.014e-02,1.783e+00,1.652e+00,1.104e+00,6.003e-02,-2.835e-02,1.485e-01,5.125e-03
4.009e-02,1.784e+00,1.651e+00,1.105e+00,6.003e-02,-2.835e-02,1.485e-01,5.115e-03
4.004e-02,1.784e+00,1.651e+00,1.107e+00,2.113e-01,1.528e-01,1.471e-01,5.104e-03
3.994e-02,1.786e+00,1.652e+00,1.108e+00,2.113e-01,1.528e-01,1.471e-01,5.081e-03
3.979e-02,1.787e+00,1.653e+00,1.110e+00,2.113e-01,1.528e-01,1.471e-01,5.049e-03
3.962e-02,1.789e+00,1.654e+00,1.111e+00,2.113e-01,1.528e-01,1.471e-01,5.014e-03
3.944e-02,1.792e+00,1.656e+00,1.113e+00,2.113e-01,8.551e-02,1.471e-01,4.981e-03
3.926e-02,1.794e+00,1.657e+00,1.114e+00,1.460e-01,6.480e-02,1.485e-01,4.949e-03
3.910e-02,1.796e+00,1.658e+00,1.115e+00,1.460e-01,6.480e-02,1.485e-01,4.922e-03
3.896e-02,1.797e+00,1.659e+00,1.117e+00,1.460e-01,6.480e-02,1.485e-01,4.899e-03
3.883e-02,1.799e+00,1.659e+00,1.118e+00,1.460e-01,6.480e-02,1.485e-01,4.878e-03
3.870e-02,1.800e+00,1.660e+00,1.120e+00,1.460e-01,6.480e-02,1.485e-01,4.857e-03
3.857e-02,1.802e+00,1.661e+00,1.121e+00,1.460e-01,6.480e-02,1.485e-01,4.837e-03
3.844e-02,1.803e+00,1.661e+00,1.123e+00,1.460e-01,6.480e-02,1.485e-01,4.817e-03
3.831e-02,1.804e+00,1.662e+00,1.124e+00,1.460e-01,6.480e-02,1.485e-01,4.798e-03
3.817e-02,1.806e+00,1.663e+00,1.126e+00,1.460e-01,6.480e-02,1.485e-01,4.779e-03
3.804e-02,1.807e+00,1.663e+00,1.127e+00,1.460e-01,6.480e-02,1.485e-01,4.760e-03
3.790e-02,1.809e+00,1.664e+00,1.129e+00,7.783e-02,-1.215e-01,1.491e-01,4.742e-03
3.779e-02,1.810e+00,1.664e+00,1.130e+00,7.783e-02,-1.215e-01,1.491e-01,4.727e-03
3.771e-02,1.811e+00,1.663e+00,1.132e+00,1.460e-01,6.480e-02,1.485e-01,4.714e-03
3.761e-02,1.812e+00,1.663e+00,1.133e+00,1.875e-01,1.580e-01,1.491e-01,4.698e-03
3.747e-02,1.813e+00,1.663e+00,1.135e+00,1.875e-01,1.580e-01,1.491e-01,4.675e-03
3.730e-02,1.815e+00,1.665e+00,1.136e+00,8.672e-02,-9.564e-02,1.478e-01,4.650e-03
3.717e-02,1.817e+00,1.665e+00,1.138e+00,8.672e-02,-9.564e-02,1.478e-01,4.630e-03
3.707e-02,1.818e+00,1.665e+00,1.139e+00,8.672e-02,-9.564e-02,1.478e-01,4.615e-03
3.698e-02,1.819e+00,1.664e+00,1.141e+00,8.672e-02,-9.564e-02,1.478e-01,4.601e-03
3.690e-02,1.820e+00,1.663e+00,1.142e+00,1.460e-01,3.893e-02,1.491e-01,4.586e-03
3.680e-02,1.821e+00,1.662e+00,1.144e+00,1.460e-01,3.893e-02,1.491e-01,4.566e-03
3.667e-02,1.822e+00,1.663e+00,1.145e+00,1.460e-01,3.893e-02,1.491e-01,4.541e-03
3.654e-02,1.823e+00,1.663e+00,1.147e+00,1.460e-01,3.893e-02,1.491e-01,4.515e-03
3.641e-02,1.825e+00,1.663e+00,1.148e+00,1.460e-01,3.893e-02,1.491e-01,4.488e-03
3.627e-02,1.826e+00,1.664e+00,1.150e+00,1.431e-01,-1.800e-02,1.485e-01,4.460e-03
3.614e-02,1.828e+00,1.664e+00,1.151e+00,1.431e-01,-1.800e-02,1.485e-01,4.433e-03
3.600e-02,1.829e+00,1.664e+00,1.153e+00,1.431e-01,-1.800e-02,1.485e-01,4.404e-03
3.587e-02,1.831e+00,1.664e+00,1.154e+00,1.431e-01,-1.800e-02,1.485e-01,4.375e-03
3.574e-02,1.832e+00,1.663e+00,1.156e+00,1.253e-01,1.305e-02,1.491e-01,4.345e-03
3.561e-02,1.833e+00,1.663e+00,1.157e+00,1.253e-01,1.305e-02,1.491e-01,4.316e-03
3.549e-02,1.835e+00,1.663e+00,1.159e+00,-1.357e-01,1.822e-02,1.491e-01,4.288e-03
3.548e-02,1.835e+00,1.664e+00,1.160e+00,1.164e-01,-1.800e-02,1.485e-01,4.284e-03
3.546e-02,1.835e+00,1.664e+00,1.162e+00,1.164e-01,-1.800e-02,1.485e-01,4.280e-03
3.538e-02,1.836e+00,1.663e+00,1.163e+00,1.164e-01,-1.800e-02,1.485e-01,4.261e-03
3.528e-02,1.837e+00,1.663e+00,1.165e+00,1.431e-01,8.033e-02,1.485e-01,4.236e-03
3.517e-02,1.838e+00,1.664e+00,1.166e+00,1.015e-01,-5.941e-02,1.491e-01,4.207e-03
3.506e-02,1.839e+00,1.664e+00,1.168e+00,1.015e-01,-5.941e-02,1.491e-01,4.178e-03
3.496e-02,1.840e+00,1.663e+00,1.169e+00,1.431e-01,8.033e-02,1.485e-01,4.152e-03
3.484e-02,1.842e+00,1.663e+00,1.171e+00,1.431e-01,8.033e-02,1.485e-01,4.122e-03
3.472e-02,1.843e+00,1.664e+00,1.172e+00,1.015e-01,-5.941e-02,1.491e-01,4.087e-03
3.460e-02,1.844e+00,1.664e+00,1.173e+00,1.015e-01,-5.941e-02,1.491e-01,4.056e-03
3.450e-02,1.845e+00,1.664e+00,1.175e+00,1.015e-01,-5.941e-02,1.491e-01,4.027e-03
3.441e-02,1.846e+00,1.663e+00,1.176e+00,1.431e-01,8.033e-02,1.485e-01,3.999e-03
3.430e-02,1.848e+00,1.663e+00,1.178e+00,1.431e-01,8.033e-02,1.485e-01,3.966e-03
3.417e-02,1.849e+00,1.664e+00,1.179e+00,1.609e-01,3.893e-02,1.491e-01,3.928e-03
3.403e-02,1.850e+00,1.664e+00,1.181e+00,1.609e-01,3.893e-02,1.491e-01,3.886e-03
3.388e-02,1.852e+00,1.665e+00,1.182e+00,1.609e-01,3.893e-02,1.491e-01,3.842e-03
3.373e-02,1.854e+00,1.665e+00,1.184e+00,1.609e-01,3.893e-02,1.491e-01,3.796e-03
3.358e-02,1.855e+00,1.665e+00,1.185e+00,1.490e-01,2.340e-02,1.485e-01,3.750e-03
3.343e-02,1.857e+00,1.666e+00,1.187e+00,1.490e-01,2.340e-02,1.485e-01,3.704e-03
3.329e-02,1.858e+00,1.666e+00,1.188e+00,1.490e-01,2.340e-02,1.485e-01,3.659e-03
3.315e-02,1.860e+00,1.666e+00,1.190e+00,1.401e-01,8.033e-02,1.485e-01,3.614e-03
3.301e-02,1.861e+00,1.667e+00,1.191e+00,1.401e-01,8.033e-02,1.485e-01,3.569e-03
3.287e-02,1.863e+00,1.667e+00,1.193e+00,1.401e-01,8.033e-02,1.485e-01,3.525e-03
3.273e-02,1.864e+00,1.668e+00,1.194e+00,1.401e-01,8.033e-02,1.485e-01,3.482e-03
3.260e-02,1.865e+00,1.669e+00,1.196e+00,1.401e-01,8.033e-02,1.485e-01,3.439e-03
3.246e-02,1.867e+00,1.670e+00,1.197e+00,1.401e-01,8.033e-02,1.485e-01,3.396e-03
3.232e-02,1.868e+00,1.671e+00,1.199e+00,1.401e-01,8.033e-02,1.485e-01,3.353e-03
3.218e-02,1.870e+00,1.671e+00,1.200e+00,1.401e-01,8.033e-02,1.485e-01,3.311e-03
3.204e-02,1.871e+00,1.672e+00,1.202e+00,1.579e-01,9.068e-02,1.485e-01,3.268e-03
3.188e-02,1.872e+00,1.673e+00,1.203e+00,1.579e-01,9.068e-02,1.485e-01,3.223e-03
3.173e-02,1.874e+00,1.674e+00,1.205e+00,1.579e-01,9.068e-02,1.485e-01,3.176e-03
3.156e-02,1.876e+00,1.675e+00,1.206e+00,1.164e-01,2.698e-03,1.471e-01,3.128e-03
3.142e-02,1.877e+00,1.675e+00,1.208e+00,1.164e-01,2.698e-03,1.471e-01,3.085e-03
3.129e-02,1.878e+00,1.676e+00,1.209e+00,1.164e-01,2.698e-03,1.471e-01,3.047e-03
3.116e-02,1.879e+00,1.676e+00,1.211e+00,1.164e-01,2.698e-03,1.471e-01,3.010e-03
3.104e-02,1.881e+00,1.676e+00,1.212e+00,1.579e-01,1.890e-01,1.485e-01,2.972e-03
3.090e-02,1.882e+00,1.677e+00,1.214e+00,1.579e-01,1.890e-01,1.485e-01,2.928e-03
3.074e-02,1.883e+00,1.678e+00,1.215e+00,1.579e-01,1.890e-01,1.485e-01,2.879e-03
3.057e-02,1.885e+00,1.680e+00,1.217e+00,1.579e-01,1.890e-01,1.485e-01,2.830e-03
3.039e-02,1.887e+00,1.682e+00,1.218e+00,1.579e-01,1.890e-01,1.485e-01,2.782e-03
3.022e-02,1.888e+00,1.684e+00,1.219e+00,1.579e-01,1.890e-01,1.485e-01,2.734e-03
3.004e-02,1.890e+00,1.686e+00,1.221e+00,1.579e-01,1.890e-01,1.485e-01,2.688e-03
2.985e-02,1.891e+00,1.688e+00,1.222e+00,1.816e-01,1.373e-01,1.478e-01,2.644e-03
2.966e-02,1.893e+00,1.689e+00,1.224e+00,1.698e-01,5.445e-02,1.478e-01,2.597e-03
2.945e-02,1.895e+00,1.690e+00,1.225e+00,1.698e-01,5.445e-02,1.478e-01,2.550e-03
2.925e-02,1.896e+00,1.691e+00,1.227e+00,1.371e-01,3.375e-02,1.485e-01,2.502e-03
2.906e-02,1.898e+00,1.692e+00,1.228e+00,1.371e-01,3.375e-02,1.485e-01,2.458e-03
2.889e-02,1.899e+00,1.692e+00,1.230e+00,1.371e-01,-7.653e-03,1.471e-01,2.416e-03
2.872e-02,1.901e+00,1.692e+00,1.231e+00,1.371e-01,-7.653e-03,1.471e-01,2.374e-03
2.855e-02,1.902e+00,1.692e+00,1.233e+00,1.371e-01,-7.653e-03,1.471e-01,2.331e-03
2.838e-02,1.903e+00,1.692e+00,1.234e+00,1.371e-01,-7.653e-03,1.471e-01,2.287e-03
2.822e-02,1.905e+00,1.692e+00,1.236e+00,1.371e-01,-7.653e-03,1.471e-01,2.241e-03
2.805e-02,1.906e+00,1.692e+00,1.237e+00,1.371e-01,-7.653e-03,1.471e-01,2.194e-03
2.788e-02,1.908e+00,1.692e+00,1.239e+00,1.668e-01,1.166e-01,1.478e-01,2.144e-03
2.770e-02,1.909e+00,1.692e+00,1.240e+00,1.668e-01,1.166e-01,1.478e-01,2.089e-03
2.750e-02,1.911e+00,1.693e+00,1.242e+00,1.668e-01,1.166e-01,1.478e-01,2.027e-03
2.730e-02,1.912e+00,1.694e+00,1.243e+00,1.668e-01,1.166e-01,1.478e-01,1.964e-03
2.709e-02,1.914e+00,1.696e+00,1.245e+00,1.668e-01,1.166e-01,1.478e-01,1.899e-03
2.689e-02,1.916e+00,1.697e+00,1.246e+00,1.668e-01,1.166e-01,1.478e-01,1.834e-03
2.667e-02,1.917e+00,1.698e+00,1.248e+00,1.371e-01,2.252e-01,1.471e-01,1.767e-03
2.648e-02,1.919e+00,1.700e+00,1.249e+00,1.371e-01,2.252e-01,1.471e-01,1.705e-03
2.629e-02,1.920e+00,1.702e+00,1.251e+00,1.371e-01,2.252e-01,1.471e-01,1.649e-03
2.611e-02,1.922e+00,1.704e+00,1.252e+00,1.371e-01,2.252e-01,1.471e-01,1.594e-03
2.593e-02,1.923e+00,1.706e+00,1.253e+00,1.371e-01,2.252e-01,1.471e-01,1.541e-03
2.574e-02,1.924e+00,1.708e+00,1.255e+00,-2.217e-01,1.010e-01,1.491e-01,1.489e-03
2.576e-02,1.924e+00,1.710e+00,1.256e+00,-2.217e-01,1.010e-01,1.491e-01,1.493e-03
2.598e-02,1.923e+00,1.711e+00,1.258e+00,1.371e-01,2.252e-01,1.471e-01,1.547e-03
2.605e-02,1.922e+00,1.713e+00,1.259e+00,-1.475e-01,-2.478e-03,1.478e-01,1.564e-03
2.611e-02,1.922e+00,1.714e+00,1.261e+00,-1.475e-01,-2.478e-03,1.478e-01,1.576e-03
2.627e-02,1.921e+00,1.714e+00,1.262e+00,-1.475e-01,-2.478e-03,1.478e-01,1.608e-03
2.647e-02,1.919e+00,1.714e+00,1.264e+00,1.193e-01,1.269e-01,1.471e-01,1.644e-03
2.652e-02,1.919e+00,1.715e+00,1.265e+00,1.193e-01,1.269e-01,1.471e-01,1.653e-03
2.641e-02,1.920e+00,1.716e+00,1.267e+00,1.193e-01,1.269e-01,1.471e-01,1.635e-03
2.626e-02,1.921e+00,1.717e+00,1.268e+00,1.193e-01,1.269e-01,1.471e-01,1.609e-03
2.609e-02,1.922e+00,1.718e+00,1.270e+00,1.193e-01,1.269e-01,1.471e-01,1.581e-03
2.591e-02,1.923e+00,1.720e+00,1.271e+00,1.193e-01,1.269e-01,1.471e-01,1.552e-03
2.574e-02,1.924e+00,1.721e+00,1.273e+00,-1.386e-01,-7.653e-03,1.471e-01,1.522e-03
2.572e-02,1.924e+00,1.722e+00,1.274e+00,-1.386e-01,-7.653e-03,1.471e-01,1.520e-03
2.586e-02,1.923e+00,1.722e+00,1.276e+00,1.193e-01,1.269e-01,1.471e-01,1.541e-03
2.589e-02,1.923e+00,1.722e+00,1.277e+00,1.193e-01,1.269e-01,1.471e-01,1.545e-03
2.577e-02,1.924e+00,1.724e+00,1.279e+00,-1.386e-01,-7.653e-03,1.471e-01,1.528e-03
2.577e-02,1.924e+00,1.724e+00,1.280e+00,-1.386e-01,-7.653e-03,1.471e-01,1.528e-03
2.592e-02,1.923e+00,1.724e+00,1.281e+00,1.193e-01,1.269e-01,1.471e-01,1.548e-03
2.594e-02,1.923e+00,1.725e+00,1.283e+00,1.193e-01,1.269e-01,1.471e-01,1.552e-03
2.582e-02,1.924e+00,1.726e+00,1.284e+00,1.193e-01,1.269e-01,1.471e-01,1.537e-03
2.566e-02,1.925e+00,1.727e+00,1.286e+00,-1.386e-01,-7.653e-03,1.471e-01,1.517e-03
2.565e-02,1.925e+00,1.728e+00,1.287e+00,-1.386e-01,-7.653e-03,1.471e-01,1.515e-03
2.579e-02,1.924e+00,1.728e+00,1.289e+00,-1.386e-01,-7.653e-03,1.471e-01,1.532e-03
2.599e-02,1.923e+00,1.728e+00,1.290e+00,8.969e-02,1.890e-01,1.478e-01,1.553e-03
2.605e-02,1.922e+00,1.729e+00,1.292e+00,8.969e-02,1.890e-01,1.478e-01,1.559e-03
2.597e-02,1.923e+00,1.730e+00,1.293e+00,8.969e-02,1.890e-01,1.478e-01,1.552e-03
2.585e-02,1.923e+00,1.732e+00,1.295e+00,8.969e-02,1.890e-01,1.478e-01,1.542e-03
2.571e-02,1.924e+00,1.734e+00,1.296e+00,1.342e-01,1.010e-01,1.471e-01,1.531e-03
2.553e-02,1.925e+00,1.736e+00,1.298e+00,1.342e-01,1.010e-01,1.471e-01,1.519e-03
2.532e-02,1.927e+00,1.737e+00,1.299e+00,1.342e-01,1.010e-01,1.471e-01,1.504e-03
2.511e-02,1.928e+00,1.738e+00,1.301e+00,1.164e-01,1.373e-01,1.478e-01,1.488e-03
2.489e-02,1.929e+00,1.739e+00,1.302e+00,1.164e-01,1.373e-01,1.478e-01,1.471e-03
2.469e-02,1.930e+00,1.740e+00,1.304e+00,1.549e-01,8.033e-02,1.465e-01,1.456e-03
2.447e-02,1.932e+00,1.741e+00,1.305e+00,1.549e-01,8.033e-02,1.465e-01,1.438e-03
2.421e-02,1.933e+00,1.742e+00,1.307e+00,1.549e-01,8.033e-02,1.465e-01,1.416e-03
2.395e-02,1.935e+00,1.743e+00,1.308e+00,1.549e-01,8.033e-02,1.465e-01,1.392e-03
2.369e-02,1.936e+00,1.744e+00,1.309e+00,1.698e-01,5.963e-02,1.471e-01,1.365e-03
2.341e-02,1.938e+00,1.745e+00,1.311e+00,-1.001e-01,-2.835e-02,1.471e-01,1.335e-03
2.331e-02,1.938e+00,1.745e+00,1.312e+00,-1.001e-01,-2.835e-02,1.471e-01,1.324e-03
2.341e-02,1.938e+00,1.745e+00,1.314e+00,-1.001e-01,-2.835e-02,1.471e-01,1.335e-03
2.355e-02,1.937e+00,1.745e+00,1.315e+00,-1.001e-01,-2.835e-02,1.471e-01,1.351e-03
2.372e-02,1.936e+00,1.744e+00,1.317e+00,1.431e-01,1.683e-01,1.471e-01,1.368e-03
2.372e-02,1.936e+00,1.745e+00,1.318e+00,1.431e-01,1.683e-01,1.471e-01,1.368e-03
2.354e-02,1.937e+00,1.746e+00,1.320e+00,8.672e-02,2.097e-01,1.458e-01,1.351e-03
2.335e-02,1.938e+00,1.748e+00,1.321e+00,8.672e-02,2.097e-01,1.458e-01,1.333e-03
2.319e-02,1.939e+00,1.750e+00,1.323e+00,8.672e-02,2.097e-01,1.458e-01,1.317e-03
2.303e-02,1.940e+00,1.752e+00,1.324e+00,8.672e-02,2.097e-01,1.458e-01,1.303e-03
2.287e-02,1.941e+00,1.754e+00,1.326e+00,8.672e-02,2.097e-01,1.458e-01,1.290e-03
2.271e-02,1.941e+00,1.756e+00,1.327e+00,8.672e-02,2.097e-01,1.458e-01,1.277e-03
2.255e-02,1.942e+00,1.758e+00,1.328e+00,1.075e-01,1.683e-01,1.465e-01,1.264e-03
2.237e-02,1.943e+00,1.760e+00,1.330e+00,1.075e-01,1.683e-01,1.465e-01,1.251e-03
2.217e-02,1.944e+00,1.762e+00,1.331e+00,1.193e-01,3.375e-02,1.478e-01,1.237e-03
2.196e-02,1.945e+00,1.763e+00,1.333e+00,1.193e-01,3.375e-02,1.478e-01,1.221e-03
2.173e-02,1.947e+00,1.764e+00,1.334e+00,1.193e-01,3.375e-02,1.478e-01,1.203e-03
2.151e-02,1.948e+00,1.764e+00,1.336e+00,1.460e-01,5.963e-02,1.471e-01,1.183e-03
2.125e-02,1.949e+00,1.765e+00,1.337e+00,1.460e-01,5.963e-02,1.471e-01,1.157e-03
2.098e-02,1.950e+00,1.765e+00,1.339e+00,1.460e-01,5.963e-02,1.471e-01,1.127e-03
2.070e-02,1.952e+00,1.766e+00,1.340e+00,1.460e-01,5.963e-02,1.471e-01,1.092e-03
2.042e-02,1.953e+00,1.766e+00,1.342e+00,8.376e-02,-2.318e-02,1.478e-01,1.052e-03
2.018e-02,1.954e+00,1.767e+00,1.343e+00,1.015e-01,1.580e-01,1.465e-01,1.017e-03
1.998e-02,1.955e+00,1.767e+00,1.345e+00,1.015e-01,1.580e-01,1.465e-01,9.839e-04
1.978e-02,1.956e+00,1.769e+00,1.346e+00,1.015e-01,1.580e-01,1.465e-01,9.498e-04
1.958e-02,1.957e+00,1.770e+00,1.348e+00,7.189e-02,2.718e-01,1.384e-01,9.144e-04
1.940e-02,1.958e+00,1.772e+00,1.349e+00,9.562e-02,1.269e-01,1.451e-01,8.826e-04
1.923e-02,1.959e+00,1.774e+00,1.350e+00,9.562e-02,1.269e-01,1.451e-01,8.513e-04
1.904e-02,1.960e+00,1.776e+00,1.352e+00,9.562e-02,1.269e-01,1.451e-01,8.170e-04
1.885e-02,1.961e+00,1.777e+00,1.353e+00,9.562e-02,1.269e-01,1.451e-01,7.807e-04
1.865e-02,1.962e+00,1.778e+00,1.355e+00,9.562e-02,1.269e-01,1.451e-01,7.427e-04
1.845e-02,1.963e+00,1.780e+00,1.356e+00,9.562e-02,1.269e-01,1.451e-01,7.029e-04
1.825e-02,1.964e+00,1.781e+00,1.358e+00,1.193e-01,2.563e-01,1.391e-01,6.614e-04
1.803e-02,1.965e+00,1.783e+00,1.359e+00,1.193e-01,2.563e-01,1.391e-01,6.135e-04
1.779e-02,1.966e+00,1.785e+00,1.360e+00,1.193e-01,2.563e-01,1.391e-01,5.593e-04
1.753e-02,1.967e+00,1.787e+00,1.362e+00,7.486e-02,8.033e-02,1.471e-01,5.015e-04
1.732e-02,1.968e+00,1.789e+00,1.363e+00,8.969e-02,9.586e-02,1.451e-01,4.504e-04
1.712e-02,1.969e+00,1.790e+00,1.365e+00,8.969e-02,9.586e-02,1.451e-01,4.031e-04
1.693e-02,1.970e+00,1.792e+00,1.366e+00,8.969e-02,9.586e-02,1.451e-01,3.532e-04
1.673e-02,1.971e+00,1.792e+00,1.368e+00,8.969e-02,9.586e-02,1.451e-01,3.005e-04
1.653e-02,1.972e+00,1.793e+00,1.369e+00,8.079e-02,2.666e-01,1.324e-01,2.450e-04
1.634e-02,1.972e+00,1.795e+00,1.370e+00,9.265e-02,2.770e-01,1.297e-01,1.894e-04
1.614e-02,1.973e+00,1.798e+00,1.372e+00,9.265e-02,2.770e-01,1.297e-01,1.310e-04
1.594e-02,1.974e+00,1.800e+00,1.373e+00,9.265e-02,2.770e-01,1.297e-01,6.838e-05
1.573e-02,1.975e+00,1.803e+00,1.374e+00,9.265e-02,2.770e-01,1.297e-01,2.956e-06
1.551e-02,1.976e+00,1.806e+00,1.376e+00,9.265e-02,2.770e-01,1.297e-01,6.492e-05
1.529e-02,1.977e+00,1.809e+00,1.377e+00,9.265e-02,2.770e-01,1.297e-01,1.353e-04
1.507e-02,1.978e+00,1.811e+00,1.378e+00,4.521e-02,9.586e-02,1.438e-01,2.084e-04
1.490e-02,1.979e+00,1.813e+00,1.380e+00,4.521e-02,9.586e-02,1.438e-01,2.680e-04
1.477e-02,1.979e+00,1.815e+00,1.381e+00,4.521e-02,9.586e-02,1.438e-01,3.132e-04
1.465e-02,1.980e+00,1.816e+00,1.383e+00,4.521e-02,9.586e-02,1.438e-01,3.546e-04
1.454e-02,1.980e+00,1.817e+00,1.384e+00,4.521e-02,9.586e-02,1.438e-01,3.956e-04
1.443e-02,1.980e+00,1.818e+00,1.385e+00,4.521e-02,9.586e-02,1.438e-01,4.372e-04
1.432e-02,1.981e+00,1.819e+00,1.387e+00,4.521e-02,9.586e-02,1.438e-01,4.798e-04
1.421e-02,1.981e+00,1.820e+00,1.388e+00,7.189e-02,9.586e-02,1.431e-01,5.234e-04
1.407e-02,1.982e+00,1.821e+00,1.390e+00,7.189e-02,9.586e-02,1.431e-01,5.796e-04
1.390e-02,1.982e+00,1.822e+00,1.391e+00,7.189e-02,9.586e-02,1.431e-01,6.494e-04
1.373e-02,1.983e+00,1.823e+00,1.393e+00,7.189e-02,9.586e-02,1.431e-01,7.261e-04
1.355e-02,1.984e+00,1.823e+00,1.394e+00,7.189e-02,9.586e-02,1.431e-01,8.078e-04
1.337e-02,1.985e+00,1.824e+00,1.395e+00,9.562e-02,3.702e-01,1.016e-01,8.940e-04
1.316e-02,1.985e+00,1.827e+00,1.396e+00,1.134e-01,3.857e-01,9.958e-02,9.974e-04
1.291e-02,1.986e+00,1.830e+00,1.397e+00,1.134e-01,3.857e-01,9.958e-02,1.129e-03
1.262e-02,1.987e+00,1.834e+00,1.398e+00,1.134e-01,3.857e-01,9.958e-02,1.284e-03
1.233e-02,1.988e+00,1.837e+00,1.399e+00,1.015e-01,3.184e-01,1.130e-01,1.454e-03
1.204e-02,1.989e+00,1.841e+00,1.401e+00,1.193e-01,2.615e-01,1.170e-01,1.630e-03
1.174e-02,1.991e+00,1.844e+00,1.402e+00,1.193e-01,2.615e-01,1.170e-01,1.826e-03
1.143e-02,1.992e+00,1.847e+00,1.403e+00,1.193e-01,2.615e-01,1.170e-01,2.050e-03
1.110e-02,1.993e+00,1.850e+00,1.404e+00,1.193e-01,2.615e-01,1.170e-01,2.301e-03
1.077e-02,1.994e+00,1.852e+00,1.405e+00,1.075e-01,2.201e-01,1.210e-01,2.578e-03
1.045e-02,1.995e+00,1.855e+00,1.407e+00,1.075e-01,2.201e-01,1.210e-01,2.872e-03
1.014e-02,1.996e+00,1.857e+00,1.408e+00,1.075e-01,2.201e-01,1.210e-01,3.183e-03
9.835e-03,1.997e+00,1.859e+00,1.409e+00,7.486e-02,2.097e-01,1.217e-01,3.520e-03
9.566e-03,1.998e+00,1.861e+00,1.410e+00,8.969e-02,8.551e-02,1.344e-01,3.842e-03
9.315e-03,1.999e+00,1.863e+00,1.411e+00,2.148e-02,1.580e-01,1.237e-01,4.163e-03
9.141e-03,1.999e+00,1.864e+00,1.413e+00,2.148e-02,1.580e-01,1.237e-01,4.402e-03
9.044e-03,2.000e+00,1.866e+00,1.414e+00,2.148e-02,1.580e-01,1.237e-01,4.538e-03
8.971e-03,2.000e+00,1.867e+00,1.415e+00,-1.298e-01,1.114e-01,1.317e-01,4.644e-03
9.091e-03,2.000e+00,1.869e+00,1.417e+00,2.148e-02,1.580e-01,1.237e-01,4.475e-03
9.208e-03,1.999e+00,1.870e+00,1.418e+00,2.148e-02,1.580e-01,1.237e-01,4.316e-03
9.199e-03,1.999e+00,1.872e+00,1.419e+00,2.148e-02,1.580e-01,1.237e-01,4.327e-03
9.151e-03,1.999e+00,1.873e+00,1.420e+00,2.148e-02,1.580e-01,1.237e-01,4.390e-03
9.092e-03,2.000e+00,1.875e+00,1.421e+00,-3.782e-02,3.339e-01,9.355e-02,4.469e-03
9.103e-03,2.000e+00,1.877e+00,1.422e+00,-3.782e-02,3.339e-01,9.355e-02,4.454e-03
9.187e-03,1.999e+00,1.880e+00,1.423e+00,-3.782e-02,3.339e-01,9.355e-02,4.346e-03
9.294e-03,1.999e+00,1.884e+00,1.424e+00,-3.782e-02,3.339e-01,9.355e-02,4.215e-03
9.408e-03,1.999e+00,1.887e+00,1.425e+00,-2.300e-02,3.236e-01,9.087e-02,4.082e-03
9.507e-03,1.998e+00,1.890e+00,1.426e+00,-2.300e-02,3.236e-01,9.087e-02,3.973e-03
9.587e-03,1.998e+00,1.893e+00,1.427e+00,1.193e-01,3.132e-01,1.036e-01,3.888e-03
9.473e-03,1.998e+00,1.897e+00,1.428e+00,-2.300e-02,3.236e-01,9.087e-02,4.006e-03
9.361e-03,1.999e+00,1.900e+00,1.429e+00,-2.300e-02,3.236e-01,9.087e-02,4.125e-03
9.380e-03,1.999e+00,1.903e+00,1.430e+00,-2.300e-02,3.236e-01,9.087e-02,4.105e-03
9.438e-03,1.999e+00,1.906e+00,1.431e+00,-2.300e-02,3.236e-01,9.087e-02,4.046e-03
9.509e-03,1.998e+00,1.910e+00,1.432e+00,-2.300e-02,3.236e-01,9.087e-02,3.976e-03
9.585e-03,1.998e+00,1.913e+00,1.433e+00,1.075e-01,2.252e-01,1.150e-01,3.905e-03
9.478e-03,1.998e+00,1.916e+00,1.434e+00,4.521e-02,2.356e-01,1.157e-01,4.004e-03
9.278e-03,1.999e+00,1.918e+00,1.435e+00,4.521e-02,2.356e-01,1.157e-01,4.196e-03
9.109e-03,1.999e+00,1.921e+00,1.436e+00,4.521e-02,2.356e-01,1.157e-01,4.366e-03
8.949e-03,2.000e+00,1.923e+00,1.437e+00,3.631e-02,2.925e-01,9.824e-02,4.535e-03
8.804e-03,2.000e+00,1.926e+00,1.438e+00,3.631e-02,2.925e-01,9.824e-02,4.693e-03
8.671e-03,2.001e+00,1.928e+00,1.439e+00,3.631e-02,2.925e-01,9.824e-02,4.842e-03
8.541e-03,2.001e+00,1.931e+00,1.440e+00,3.631e-02,2.925e-01,9.824e-02,4.991e-03
8.412e-03,2.001e+00,1.934e+00,1.441e+00,3.631e-02,2.925e-01,9.824e-02,5.144e-03
8.281e-03,2.002e+00,1.937e+00,1.442e+00,5.410e-02,1.787e-01,1.157e-01,5.301e-03
8.123e-03,2.002e+00,1.940e+00,1.443e+00,5.410e-02,1.787e-01,1.157e-01,5.497e-03
7.939e-03,2.003e+00,1.942e+00,1.444e+00,5.410e-02,1.787e-01,1.157e-01,5.735e-03
7.745e-03,2.003e+00,1.944e+00,1.446e+00,-5.858e-02,1.166e-01,1.237e-01,5.996e-03
7.720e-03,2.003e+00,1.945e+00,1.447e+00,-5.858e-02,1.166e-01,1.237e-01,6.029e-03
7.863e-03,2.003e+00,1.946e+00,1.448e+00,8.672e-02,4.633e-01,5.670e-02,5.837e-03
7.833e-03,2.003e+00,1.949e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,5.876e-03
7.598e-03,2.003e+00,1.953e+00,1.449e+00,8.672e-02,4.633e-01,5.670e-02,6.190e-03
7.299e-03,2.004e+00,1.958e+00,1.450e+00,8.672e-02,4.633e-01,5.670e-02,6.610e-03
6.977e-03,2.005e+00,1.962e+00,1.450e+00,3.631e-02,4.167e-01,6.608e-02,7.083e-03
6.727e-03,2.006e+00,1.967e+00,1.451e+00,-2.893e-02,4.581e-01,5.268e-02,7.466e-03
6.659e-03,2.006e+00,1.971e+00,1.452e+00,-2.893e-02,4.581e-01,5.268e-02,7.574e-03
6.717e-03,2.006e+00,1.976e+00,1.452e+00,0.000e+00,0.000e+00,0.000e+00,7.484e-03


==> figs/non_quantized_NN-S_P.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.053e-01,-5.423e-02,1.431e-01,0.000e+00
1.000e-01,8.603e-04,1.571e+00,1.431e-03,2.254e-01,-5.423e-02,1.431e-01,1.076e-07
1.000e-01,2.644e-03,1.570e+00,2.862e-03,2.361e-01,-5.415e-02,1.431e-01,1.002e-06
1.000e-01,4.805e-03,1.570e+00,4.294e-03,2.936e-01,5.473e-02,1.090e-01,3.233e-06
1.000e-01,7.232e-03,1.569e+00,5.383e-03,2.911e-01,5.506e-02,1.090e-01,6.951e-06
1.000e-01,9.820e-03,1.569e+00,6.473e-03,2.870e-01,5.548e-02,1.090e-01,1.154e-05
1.000e-01,1.246e-02,1.569e+00,7.562e-03,2.883e-01,5.593e-02,1.116e-01,1.653e-05
1.000e-01,1.511e-02,1.569e+00,8.679e-03,2.842e-01,5.641e-02,1.116e-01,2.176e-05
1.000e-01,1.777e-02,1.569e+00,9.795e-03,2.799e-01,5.690e-02,1.116e-01,2.720e-05
1.000e-01,2.042e-02,1.569e+00,1.091e-02,2.757e-01,5.740e-02,1.116e-01,3.281e-05
1.000e-01,2.308e-02,1.569e+00,1.203e-02,2.714e-01,5.793e-02,1.116e-01,3.861e-05
1.000e-01,2.573e-02,1.569e+00,1.314e-02,2.672e-01,5.846e-02,1.116e-01,4.454e-05
1.000e-01,2.837e-02,1.569e+00,1.426e-02,2.631e-01,5.899e-02,1.116e-01,5.042e-05
1.000e-01,3.099e-02,1.570e+00,1.538e-02,2.622e-01,-1.297e-02,1.224e-01,5.595e-05
1.000e-01,3.361e-02,1.570e+00,1.660e-02,2.605e-01,-1.251e-02,1.224e-01,6.106e-05
1.000e-01,3.623e-02,1.570e+00,1.782e-02,2.588e-01,-1.204e-02,1.224e-01,6.631e-05
1.001e-01,3.884e-02,1.570e+00,1.905e-02,2.571e-01,-1.153e-02,1.224e-01,7.191e-05
1.001e-01,4.143e-02,1.569e+00,2.027e-02,2.557e-01,-1.099e-02,1.224e-01,7.794e-05
1.001e-01,4.401e-02,1.569e+00,2.149e-02,2.544e-01,-1.041e-02,1.224e-01,8.439e-05
1.001e-01,4.657e-02,1.569e+00,2.272e-02,2.532e-01,-9.793e-03,1.224e-01,9.125e-05
1.001e-01,4.912e-02,1.569e+00,2.394e-02,2.522e-01,-9.140e-03,1.224e-01,9.851e-05
1.001e-01,5.166e-02,1.569e+00,2.516e-02,2.216e-01,-7.056e-02,1.391e-01,1.062e-04
1.001e-01,5.407e-02,1.569e+00,2.656e-02,2.254e-01,-6.985e-02,1.391e-01,1.140e-04
1.001e-01,5.636e-02,1.568e+00,2.795e-02,2.302e-01,-6.906e-02,1.391e-01,1.228e-04
1.001e-01,5.865e-02,1.567e+00,2.934e-02,2.678e-01,-1.637e-02,9.288e-02,1.331e-04
1.001e-01,6.110e-02,1.567e+00,3.027e-02,2.618e-01,-1.524e-02,9.288e-02,1.457e-04
1.001e-01,6.368e-02,1.567e+00,3.120e-02,2.546e-01,-1.397e-02,9.288e-02,1.599e-04
1.001e-01,6.627e-02,1.567e+00,3.212e-02,2.473e-01,-1.264e-02,9.288e-02,1.746e-04
1.001e-01,6.880e-02,1.566e+00,3.305e-02,2.406e-01,-1.130e-02,9.288e-02,1.896e-04
1.001e-01,7.127e-02,1.566e+00,3.398e-02,2.345e-01,-9.947e-03,9.288e-02,2.047e-04
1.002e-01,7.367e-02,1.566e+00,3.491e-02,2.231e-01,-2.412e-02,1.250e-01,2.198e-04
1.002e-01,7.599e-02,1.566e+00,3.616e-02,2.248e-01,-2.276e-02,1.250e-01,2.348e-04
1.002e-01,7.826e-02,1.566e+00,3.741e-02,2.271e-01,-2.139e-02,1.250e-01,2.501e-04
1.002e-01,8.053e-02,1.566e+00,3.866e-02,2.294e-01,-1.995e-02,1.250e-01,2.660e-04
1.002e-01,8.281e-02,1.565e+00,3.991e-02,2.316e-01,-1.845e-02,1.250e-01,2.826e-04
1.002e-01,8.512e-02,1.565e+00,4.116e-02,2.335e-01,-1.689e-02,1.250e-01,3.000e-04
1.002e-01,8.745e-02,1.565e+00,4.241e-02,2.352e-01,-1.526e-02,1.250e-01,3.181e-04
1.002e-01,8.979e-02,1.565e+00,4.366e-02,2.368e-01,7.442e-02,1.224e-01,3.369e-04
1.002e-01,9.215e-02,1.565e+00,4.489e-02,2.376e-01,-1.184e-02,1.250e-01,3.561e-04
1.003e-01,9.453e-02,1.565e+00,4.614e-02,2.359e-01,6.229e-02,1.257e-01,3.747e-04
1.003e-01,9.690e-02,1.566e+00,4.739e-02,2.373e-01,6.394e-02,1.257e-01,3.930e-04
1.003e-01,9.927e-02,1.566e+00,4.865e-02,2.386e-01,6.551e-02,1.257e-01,4.105e-04
1.003e-01,1.017e-01,1.567e+00,4.991e-02,2.399e-01,6.698e-02,1.257e-01,4.267e-04
1.003e-01,1.041e-01,1.567e+00,5.116e-02,2.410e-01,6.832e-02,1.257e-01,4.417e-04
1.003e-01,1.065e-01,1.568e+00,5.242e-02,2.421e-01,6.955e-02,1.257e-01,4.553e-04
1.003e-01,1.089e-01,1.569e+00,5.368e-02,2.430e-01,7.064e-02,1.257e-01,4.674e-04
1.003e-01,1.113e-01,1.570e+00,5.494e-02,2.438e-01,7.160e-02,1.257e-01,4.780e-04
1.003e-01,1.137e-01,1.570e+00,5.619e-02,2.445e-01,8.794e-02,1.157e-01,4.872e-04
1.003e-01,1.162e-01,1.571e+00,5.735e-02,2.431e-01,8.862e-02,1.157e-01,4.946e-04
1.003e-01,1.186e-01,1.572e+00,5.851e-02,2.418e-01,8.912e-02,1.157e-01,5.002e-04
1.003e-01,1.211e-01,1.573e+00,5.966e-02,2.405e-01,8.944e-02,1.157e-01,5.038e-04
1.003e-01,1.235e-01,1.574e+00,6.082e-02,2.394e-01,8.958e-02,1.157e-01,5.054e-04
1.003e-01,1.259e-01,1.575e+00,6.198e-02,2.384e-01,8.954e-02,1.157e-01,5.050e-04
1.003e-01,1.283e-01,1.575e+00,6.313e-02,2.375e-01,8.932e-02,1.157e-01,5.025e-04
1.003e-01,1.307e-01,1.576e+00,6.429e-02,2.366e-01,8.892e-02,1.157e-01,4.980e-04
1.003e-01,1.331e-01,1.577e+00,6.545e-02,2.359e-01,8.834e-02,1.157e-01,4.916e-04
1.003e-01,1.355e-01,1.578e+00,6.660e-02,5.438e-02,-4.698e-02,1.438e-01,4.832e-04
1.002e-01,1.371e-01,1.578e+00,6.804e-02,6.700e-02,-4.758e-02,1.438e-01,4.765e-04
1.002e-01,1.380e-01,1.578e+00,6.948e-02,8.650e-02,-4.792e-02,1.438e-01,4.727e-04
1.002e-01,1.388e-01,1.578e+00,7.092e-02,1.069e-01,-4.821e-02,1.438e-01,4.696e-04
1.002e-01,1.397e-01,1.577e+00,7.235e-02,1.262e-01,-4.850e-02,1.438e-01,4.665e-04
1.002e-01,1.409e-01,1.577e+00,7.379e-02,1.437e-01,-4.881e-02,1.438e-01,4.633e-04
1.002e-01,1.422e-01,1.576e+00,7.523e-02,1.595e-01,-4.910e-02,1.438e-01,4.604e-04
1.002e-01,1.436e-01,1.576e+00,7.667e-02,1.735e-01,-4.936e-02,1.438e-01,4.578e-04
1.002e-01,1.452e-01,1.575e+00,7.810e-02,1.860e-01,-4.957e-02,1.438e-01,4.558e-04
1.002e-01,1.470e-01,1.575e+00,7.954e-02,1.971e-01,-4.971e-02,1.438e-01,4.545e-04
1.002e-01,1.489e-01,1.574e+00,8.098e-02,2.070e-01,-4.977e-02,1.438e-01,4.542e-04
1.002e-01,1.509e-01,1.574e+00,8.242e-02,3.996e-01,6.931e-02,8.350e-02,4.550e-04
1.002e-01,1.532e-01,1.574e+00,8.325e-02,3.933e-01,6.951e-02,8.350e-02,4.570e-04
1.002e-01,1.557e-01,1.574e+00,8.409e-02,3.845e-01,4.908e-02,7.948e-02,4.598e-04
1.001e-01,1.583e-01,1.574e+00,8.488e-02,3.741e-01,4.940e-02,7.948e-02,4.630e-04
1.001e-01,1.610e-01,1.574e+00,8.568e-02,3.634e-01,4.973e-02,7.948e-02,4.664e-04
1.001e-01,1.636e-01,1.574e+00,8.647e-02,3.527e-01,5.008e-02,7.948e-02,4.700e-04
1.001e-01,1.663e-01,1.574e+00,8.727e-02,3.420e-01,5.044e-02,7.948e-02,4.738e-04
1.001e-01,1.689e-01,1.574e+00,8.806e-02,3.313e-01,5.082e-02,7.948e-02,4.778e-04
1.001e-01,1.716e-01,1.574e+00,8.886e-02,3.205e-01,5.121e-02,7.948e-02,4.820e-04
1.001e-01,1.743e-01,1.574e+00,8.965e-02,3.068e-01,1.085e-01,9.355e-02,4.863e-04
1.001e-01,1.769e-01,1.574e+00,9.059e-02,2.988e-01,1.090e-01,9.355e-02,4.908e-04
1.001e-01,1.796e-01,1.574e+00,9.152e-02,2.909e-01,1.094e-01,9.355e-02,4.955e-04
1.001e-01,1.822e-01,1.574e+00,9.246e-02,2.829e-01,1.098e-01,9.355e-02,5.004e-04
1.001e-01,1.849e-01,1.574e+00,9.339e-02,2.750e-01,1.103e-01,9.355e-02,5.055e-04
1.001e-01,1.875e-01,1.574e+00,9.433e-02,2.672e-01,1.108e-01,9.355e-02,5.106e-04
1.001e-01,1.901e-01,1.574e+00,9.526e-02,2.597e-01,1.112e-01,9.355e-02,5.154e-04
1.001e-01,1.927e-01,1.574e+00,9.620e-02,2.525e-01,1.115e-01,9.355e-02,5.192e-04
1.000e-01,1.953e-01,1.575e+00,9.714e-02,-1.368e-01,-5.389e-02,1.471e-01,5.214e-04
1.000e-01,1.962e-01,1.575e+00,9.861e-02,-1.165e-01,-5.386e-02,1.471e-01,5.217e-04
1.000e-01,1.956e-01,1.575e+00,1.001e-01,-8.119e-02,-5.390e-02,1.471e-01,5.215e-04
1.000e-01,1.947e-01,1.575e+00,1.015e-01,-4.341e-02,-5.401e-02,1.471e-01,5.208e-04
1.000e-01,1.940e-01,1.574e+00,1.030e-01,3.751e-01,1.115e-01,9.355e-02,5.200e-04
1.000e-01,1.948e-01,1.574e+00,1.040e-01,3.275e-03,-5.407e-02,1.471e-01,5.214e-04
1.000e-01,1.958e-01,1.574e+00,1.054e-01,2.257e-02,-5.396e-02,1.471e-01,5.233e-04
1.000e-01,1.962e-01,1.573e+00,1.069e-01,4.779e-02,-5.396e-02,1.471e-01,5.243e-04
1.000e-01,1.966e-01,1.573e+00,1.084e-01,4.557e-01,1.686e-01,6.407e-02,5.254e-04
1.000e-01,1.980e-01,1.572e+00,1.090e-01,4.548e-01,1.690e-01,6.407e-02,5.300e-04
1.000e-01,2.002e-01,1.572e+00,1.097e-01,4.449e-01,1.698e-01,6.407e-02,5.382e-04
1.000e-01,2.028e-01,1.572e+00,1.103e-01,4.322e-01,1.707e-01,6.407e-02,5.476e-04
1.000e-01,2.054e-01,1.572e+00,1.109e-01,4.188e-01,1.716e-01,6.407e-02,5.576e-04
1.000e-01,2.081e-01,1.572e+00,1.116e-01,4.050e-01,1.726e-01,6.407e-02,5.679e-04
1.000e-01,2.107e-01,1.572e+00,1.122e-01,3.912e-01,1.736e-01,6.407e-02,5.783e-04
1.000e-01,2.134e-01,1.572e+00,1.129e-01,3.774e-01,1.746e-01,6.407e-02,5.890e-04
1.000e-01,2.160e-01,1.572e+00,1.135e-01,3.635e-01,7.208e-02,9.556e-02,5.998e-04
1.000e-01,2.187e-01,1.572e+00,1.145e-01,3.559e-01,7.309e-02,9.556e-02,6.108e-04
1.000e-01,2.213e-01,1.572e+00,1.154e-01,3.483e-01,7.411e-02,9.556e-02,6.220e-04
1.000e-01,2.240e-01,1.572e+00,1.164e-01,3.407e-01,7.515e-02,9.556e-02,6.333e-04
1.000e-01,2.267e-01,1.572e+00,1.173e-01,3.331e-01,7.620e-02,9.556e-02,6.449e-04
1.000e-01,2.293e-01,1.572e+00,1.183e-01,3.255e-01,7.727e-02,9.556e-02,6.566e-04
9.999e-02,2.320e-01,1.572e+00,1.192e-01,3.179e-01,7.835e-02,9.556e-02,6.685e-04
9.999e-02,2.346e-01,1.572e+00,1.202e-01,3.103e-01,7.945e-02,9.556e-02,6.806e-04
9.999e-02,2.373e-01,1.572e+00,1.211e-01,2.968e-01,1.271e-01,1.304e-01,6.929e-04
9.998e-02,2.400e-01,1.572e+00,1.224e-01,2.961e-01,1.283e-01,1.304e-01,7.053e-04
9.998e-02,2.426e-01,1.572e+00,1.237e-01,2.954e-01,1.294e-01,1.304e-01,7.180e-04
9.998e-02,2.453e-01,1.572e+00,1.251e-01,2.947e-01,1.306e-01,1.304e-01,7.308e-04
9.997e-02,2.479e-01,1.572e+00,1.264e-01,2.940e-01,1.317e-01,1.304e-01,7.438e-04
9.997e-02,2.506e-01,1.572e+00,1.277e-01,2.933e-01,1.329e-01,1.304e-01,7.569e-04
9.997e-02,2.532e-01,1.572e+00,1.290e-01,2.925e-01,1.341e-01,1.304e-01,7.703e-04
9.996e-02,2.559e-01,1.572e+00,1.303e-01,2.918e-01,1.353e-01,1.304e-01,7.838e-04
9.996e-02,2.586e-01,1.572e+00,1.316e-01,4.201e-02,-8.080e-02,1.451e-01,7.975e-04
9.996e-02,2.603e-01,1.572e+00,1.330e-01,5.354e-02,-7.999e-02,1.451e-01,8.067e-04
9.996e-02,2.611e-01,1.571e+00,1.345e-01,3.317e-01,1.068e-01,9.020e-02,8.118e-04
9.996e-02,2.627e-01,1.571e+00,1.354e-01,3.343e-01,1.076e-01,9.020e-02,8.218e-04
9.996e-02,2.650e-01,1.571e+00,1.363e-01,3.291e-01,1.091e-01,9.020e-02,8.376e-04
9.996e-02,2.675e-01,1.571e+00,1.372e-01,3.214e-01,1.107e-01,9.020e-02,8.554e-04
9.996e-02,2.702e-01,1.571e+00,1.381e-01,3.130e-01,1.124e-01,9.020e-02,8.740e-04
9.996e-02,2.728e-01,1.571e+00,1.390e-01,3.044e-01,1.141e-01,9.020e-02,8.929e-04
9.996e-02,2.755e-01,1.571e+00,1.399e-01,2.957e-01,1.158e-01,9.020e-02,9.121e-04
9.996e-02,2.781e-01,1.571e+00,1.408e-01,2.840e-01,9.169e-02,1.049e-01,9.314e-04
9.996e-02,2.808e-01,1.571e+00,1.418e-01,2.782e-01,9.345e-02,1.049e-01,9.509e-04
9.996e-02,2.834e-01,1.571e+00,1.429e-01,2.724e-01,9.523e-02,1.049e-01,9.706e-04
9.996e-02,2.861e-01,1.571e+00,1.439e-01,2.668e-01,9.699e-02,1.049e-01,9.902e-04
9.996e-02,2.887e-01,1.571e+00,1.450e-01,2.614e-01,9.872e-02,1.049e-01,1.009e-03
9.996e-02,2.913e-01,1.571e+00,1.460e-01,2.563e-01,1.003e-01,1.049e-01,1.027e-03
9.996e-02,2.938e-01,1.572e+00,1.471e-01,2.514e-01,1.018e-01,1.049e-01,1.044e-03
9.995e-02,2.964e-01,1.573e+00,1.481e-01,2.468e-01,1.032e-01,1.049e-01,1.059e-03
9.995e-02,2.989e-01,1.574e+00,1.492e-01,2.099e-01,8.879e-02,1.411e-01,1.072e-03
9.994e-02,3.012e-01,1.575e+00,1.506e-01,2.146e-01,8.965e-02,1.411e-01,1.081e-03
9.993e-02,3.034e-01,1.576e+00,1.520e-01,2.205e-01,9.030e-02,1.411e-01,1.088e-03
9.992e-02,3.056e-01,1.577e+00,1.534e-01,2.265e-01,9.077e-02,1.411e-01,1.094e-03
9.991e-02,3.078e-01,1.577e+00,1.548e-01,2.321e-01,9.108e-02,1.411e-01,1.097e-03
9.989e-02,3.101e-01,1.578e+00,1.562e-01,2.372e-01,9.122e-02,1.411e-01,1.099e-03
9.987e-02,3.124e-01,1.579e+00,1.577e-01,2.417e-01,9.118e-02,1.411e-01,1.098e-03
9.985e-02,3.148e-01,1.580e+00,1.591e-01,2.457e-01,9.096e-02,1.411e-01,1.096e-03
9.983e-02,3.173e-01,1.581e+00,1.605e-01,2.493e-01,9.055e-02,1.411e-01,1.091e-03
9.980e-02,3.197e-01,1.582e+00,1.619e-01,2.851e-01,2.038e-01,1.230e-01,1.084e-03
9.977e-02,3.223e-01,1.583e+00,1.631e-01,2.840e-01,2.030e-01,1.230e-01,1.076e-03
9.974e-02,3.248e-01,1.583e+00,1.643e-01,2.825e-01,2.021e-01,1.230e-01,1.065e-03
9.970e-02,3.274e-01,1.584e+00,1.656e-01,2.808e-01,2.011e-01,1.230e-01,1.054e-03
9.967e-02,3.300e-01,1.584e+00,1.668e-01,2.792e-01,2.000e-01,1.230e-01,1.042e-03
9.964e-02,3.326e-01,1.585e+00,1.680e-01,2.776e-01,1.988e-01,1.230e-01,1.029e-03
9.960e-02,3.352e-01,1.585e+00,1.693e-01,2.761e-01,1.975e-01,1.230e-01,1.014e-03
9.956e-02,3.378e-01,1.586e+00,1.705e-01,2.747e-01,1.961e-01,1.230e-01,9.985e-04
9.952e-02,3.403e-01,1.586e+00,1.717e-01,1.280e-01,8.585e-02,1.431e-01,9.815e-04
9.949e-02,3.423e-01,1.587e+00,1.732e-01,2.308e-01,-1.380e-02,1.431e-01,9.669e-04
9.946e-02,3.443e-01,1.587e+00,1.746e-01,2.396e-01,-1.517e-02,1.431e-01,9.517e-04
9.942e-02,3.465e-01,1.588e+00,1.760e-01,2.454e-01,-1.678e-02,1.431e-01,9.339e-04
9.938e-02,3.489e-01,1.587e+00,1.775e-01,2.498e-01,-1.846e-02,1.431e-01,9.152e-04
9.934e-02,3.514e-01,1.587e+00,1.789e-01,2.535e-01,-2.015e-02,1.431e-01,8.965e-04
9.930e-02,3.539e-01,1.587e+00,1.803e-01,2.566e-01,-2.182e-02,1.431e-01,8.779e-04
9.926e-02,3.564e-01,1.587e+00,1.817e-01,2.593e-01,-2.346e-02,1.431e-01,8.598e-04
9.922e-02,3.590e-01,1.587e+00,1.832e-01,1.668e-01,7.328e-02,1.431e-01,8.421e-04
9.918e-02,3.612e-01,1.587e+00,1.846e-01,1.729e-01,7.194e-02,1.431e-01,8.273e-04
9.915e-02,3.630e-01,1.587e+00,1.860e-01,1.824e-01,7.074e-02,1.431e-01,8.142e-04
9.912e-02,3.649e-01,1.588e+00,1.875e-01,3.348e-01,8.500e-02,9.958e-02,8.003e-04
9.908e-02,3.670e-01,1.588e+00,1.885e-01,3.326e-01,8.341e-02,9.958e-02,7.825e-04
9.904e-02,3.695e-01,1.589e+00,1.895e-01,3.271e-01,8.153e-02,9.958e-02,7.616e-04
9.899e-02,3.721e-01,1.589e+00,1.905e-01,3.205e-01,7.958e-02,9.958e-02,7.397e-04
9.895e-02,3.748e-01,1.589e+00,1.915e-01,3.136e-01,7.761e-02,9.958e-02,7.178e-04
9.890e-02,3.774e-01,1.589e+00,1.924e-01,3.066e-01,7.565e-02,9.958e-02,6.959e-04
9.885e-02,3.801e-01,1.589e+00,1.934e-01,2.699e-01,1.306e-01,1.411e-01,6.742e-04
9.880e-02,3.827e-01,1.589e+00,1.949e-01,2.714e-01,1.287e-01,1.411e-01,6.527e-04
9.876e-02,3.853e-01,1.589e+00,1.963e-01,2.730e-01,1.267e-01,1.411e-01,6.308e-04
9.871e-02,3.879e-01,1.590e+00,1.977e-01,3.044e-01,1.247e-01,1.083e-01,6.080e-04
9.866e-02,3.905e-01,1.590e+00,1.988e-01,2.994e-01,1.226e-01,1.083e-01,5.844e-04
9.861e-02,3.932e-01,1.590e+00,1.998e-01,2.941e-01,1.204e-01,1.083e-01,5.604e-04
9.856e-02,3.959e-01,1.590e+00,2.009e-01,2.888e-01,1.182e-01,1.083e-01,5.364e-04
9.851e-02,3.985e-01,1.590e+00,2.020e-01,2.835e-01,1.161e-01,1.083e-01,5.125e-04
9.846e-02,4.012e-01,1.590e+00,2.031e-01,2.425e-01,5.703e-02,1.425e-01,4.888e-04
9.841e-02,4.037e-01,1.590e+00,2.045e-01,2.448e-01,-1.748e-02,1.425e-01,4.659e-04
9.836e-02,4.062e-01,1.590e+00,2.059e-01,2.479e-01,-1.953e-02,1.425e-01,4.432e-04
9.831e-02,4.087e-01,1.590e+00,2.074e-01,2.510e-01,-2.155e-02,1.425e-01,4.207e-04
9.826e-02,4.112e-01,1.590e+00,2.088e-01,2.539e-01,-2.355e-02,1.425e-01,3.986e-04
9.821e-02,4.137e-01,1.590e+00,2.102e-01,2.565e-01,-2.551e-02,1.425e-01,3.768e-04
9.817e-02,4.163e-01,1.590e+00,2.116e-01,2.589e-01,-2.742e-02,1.425e-01,3.556e-04
9.812e-02,4.188e-01,1.589e+00,2.131e-01,1.720e-01,-1.893e-02,1.431e-01,3.349e-04
9.808e-02,4.211e-01,1.589e+00,2.145e-01,3.082e-01,1.296e-01,7.881e-02,3.178e-04
9.804e-02,4.233e-01,1.589e+00,2.153e-01,3.009e-01,1.281e-01,7.881e-02,3.009e-04
9.799e-02,4.259e-01,1.589e+00,2.161e-01,2.909e-01,1.264e-01,7.881e-02,2.823e-04
9.794e-02,4.285e-01,1.589e+00,2.169e-01,2.801e-01,1.247e-01,7.881e-02,2.634e-04
9.789e-02,4.311e-01,1.589e+00,2.176e-01,2.691e-01,1.230e-01,7.881e-02,2.445e-04
9.785e-02,4.337e-01,1.589e+00,2.184e-01,2.583e-01,1.213e-01,7.881e-02,2.256e-04
9.780e-02,4.363e-01,1.590e+00,2.192e-01,2.450e-01,7.300e-02,9.556e-02,2.061e-04
9.775e-02,4.388e-01,1.591e+00,2.202e-01,2.385e-01,7.116e-02,9.556e-02,1.857e-04
9.770e-02,4.413e-01,1.591e+00,2.211e-01,1.853e-01,-8.087e-02,1.438e-01,1.641e-04
9.765e-02,4.435e-01,1.591e+00,2.226e-01,1.915e-01,-8.268e-02,1.438e-01,1.440e-04
9.761e-02,4.454e-01,1.591e+00,2.240e-01,1.997e-01,-8.426e-02,1.438e-01,1.264e-04
9.758e-02,4.474e-01,1.590e+00,2.254e-01,2.080e-01,-8.571e-02,1.438e-01,1.103e-04
9.754e-02,4.494e-01,1.589e+00,2.269e-01,1.890e-01,5.787e-02,1.431e-01,9.551e-05
9.750e-02,4.514e-01,1.589e+00,2.283e-01,1.970e-01,5.669e-02,1.431e-01,8.235e-05
9.747e-02,4.534e-01,1.589e+00,2.297e-01,2.053e-01,5.551e-02,1.431e-01,6.931e-05
9.743e-02,4.554e-01,1.590e+00,2.312e-01,2.398e-01,-9.068e-02,1.438e-01,5.519e-05
9.739e-02,4.576e-01,1.590e+00,2.326e-01,2.193e-01,-1.966e-02,1.425e-01,3.928e-05
9.734e-02,4.598e-01,1.589e+00,2.340e-01,3.015e-01,1.187e-01,1.291e-01,2.374e-05
9.730e-02,4.622e-01,1.589e+00,2.353e-01,-3.549e-02,-6.907e-02,1.458e-01,7.920e-06
9.728e-02,4.636e-01,1.589e+00,2.368e-01,-2.037e-02,-6.984e-02,1.458e-01,5.006e-07
9.727e-02,4.638e-01,1.588e+00,2.382e-01,5.841e-03,-7.000e-02,1.458e-01,1.765e-06
9.727e-02,4.638e-01,1.588e+00,2.397e-01,3.630e-01,1.111e-01,1.036e-01,1.925e-06
9.725e-02,4.649e-01,1.587e+00,2.407e-01,3.718e-01,1.106e-01,1.036e-01,7.063e-06
9.722e-02,4.671e-01,1.587e+00,2.418e-01,3.699e-01,1.097e-01,1.036e-01,1.651e-05
9.718e-02,4.697e-01,1.587e+00,2.428e-01,3.648e-01,1.088e-01,1.036e-01,2.699e-05
9.713e-02,4.723e-01,1.587e+00,2.438e-01,3.588e-01,1.079e-01,1.036e-01,3.764e-05
9.709e-02,4.749e-01,1.587e+00,2.449e-01,3.524e-01,1.069e-01,1.036e-01,4.820e-05
9.705e-02,4.776e-01,1.587e+00,2.459e-01,3.460e-01,1.060e-01,1.036e-01,5.860e-05
9.701e-02,4.802e-01,1.587e+00,2.470e-01,3.395e-01,1.051e-01,1.036e-01,6.882e-05
9.696e-02,4.829e-01,1.587e+00,2.480e-01,2.500e-01,-4.477e-03,1.431e-01,7.884e-05
9.692e-02,4.855e-01,1.587e+00,2.494e-01,2.518e-01,-5.344e-03,1.431e-01,8.843e-05
9.688e-02,4.880e-01,1.587e+00,2.509e-01,2.541e-01,-6.170e-03,1.431e-01,9.755e-05
9.684e-02,4.906e-01,1.587e+00,2.523e-01,2.564e-01,-6.969e-03,1.431e-01,1.064e-04
9.680e-02,4.931e-01,1.587e+00,2.537e-01,2.586e-01,-7.744e-03,1.431e-01,1.149e-04
9.676e-02,4.957e-01,1.587e+00,2.551e-01,2.605e-01,-8.492e-03,1.431e-01,1.232e-04
9.672e-02,4.983e-01,1.587e+00,2.566e-01,2.622e-01,-9.212e-03,1.431e-01,1.312e-04
9.667e-02,5.009e-01,1.587e+00,2.580e-01,2.638e-01,-9.900e-03,1.431e-01,1.388e-04
9.663e-02,5.035e-01,1.586e+00,2.594e-01,2.325e-01,-4.161e-02,1.438e-01,1.460e-04
9.659e-02,5.061e-01,1.586e+00,2.609e-01,2.352e-01,-4.219e-02,1.438e-01,1.524e-04
9.656e-02,5.085e-01,1.586e+00,2.623e-01,2.390e-01,-4.266e-02,1.438e-01,1.575e-04
9.652e-02,5.108e-01,1.585e+00,2.638e-01,2.429e-01,-4.304e-02,1.438e-01,1.616e-04
9.649e-02,5.132e-01,1.585e+00,2.652e-01,2.466e-01,-4.331e-02,1.438e-01,1.645e-04
9.645e-02,5.157e-01,1.585e+00,2.666e-01,3.715e-01,1.066e-01,9.154e-02,1.663e-04
9.642e-02,5.182e-01,1.584e+00,2.675e-01,3.637e-01,1.066e-01,9.154e-02,1.670e-04
9.638e-02,5.209e-01,1.584e+00,2.685e-01,3.551e-01,1.066e-01,9.154e-02,1.672e-04
9.635e-02,5.235e-01,1.584e+00,2.694e-01,3.522e-01,4.449e-02,1.096e-01,1.671e-04
9.631e-02,5.262e-01,1.584e+00,2.705e-01,3.379e-01,4.454e-02,9.422e-02,1.667e-04
9.627e-02,5.288e-01,1.584e+00,2.714e-01,3.295e-01,4.460e-02,9.422e-02,1.662e-04
9.624e-02,5.315e-01,1.584e+00,2.724e-01,3.211e-01,4.469e-02,9.422e-02,1.654e-04
9.620e-02,5.341e-01,1.584e+00,2.733e-01,3.126e-01,4.479e-02,9.422e-02,1.644e-04
9.617e-02,5.368e-01,1.584e+00,2.742e-01,3.042e-01,4.490e-02,9.422e-02,1.633e-04
9.613e-02,5.394e-01,1.584e+00,2.752e-01,2.958e-01,4.504e-02,9.422e-02,1.619e-04
9.610e-02,5.421e-01,1.584e+00,2.761e-01,2.873e-01,4.518e-02,9.422e-02,1.604e-04
9.606e-02,5.448e-01,1.584e+00,2.771e-01,-1.174e-02,-2.711e-02,1.465e-01,1.586e-04
9.604e-02,5.463e-01,1.584e+00,2.785e-01,1.444e-03,-2.702e-02,1.465e-01,1.575e-04
9.603e-02,5.467e-01,1.584e+00,2.800e-01,2.536e-02,-2.701e-02,1.465e-01,1.571e-04
9.603e-02,5.469e-01,1.584e+00,2.815e-01,5.113e-02,-2.703e-02,1.465e-01,1.568e-04
9.603e-02,5.473e-01,1.583e+00,2.829e-01,7.569e-02,-2.705e-02,1.465e-01,1.563e-04
9.602e-02,5.479e-01,1.583e+00,2.844e-01,9.813e-02,-2.702e-02,1.465e-01,1.552e-04
9.601e-02,5.486e-01,1.583e+00,2.859e-01,1.183e-01,-2.695e-02,1.465e-01,1.536e-04
9.600e-02,5.497e-01,1.583e+00,2.873e-01,1.363e-01,-2.681e-02,1.465e-01,1.512e-04
9.598e-02,5.509e-01,1.582e+00,2.888e-01,1.523e-01,-2.659e-02,1.465e-01,1.480e-04
9.597e-02,5.523e-01,1.582e+00,2.903e-01,1.665e-01,-2.629e-02,1.465e-01,1.438e-04
9.595e-02,5.538e-01,1.582e+00,2.917e-01,1.791e-01,-2.590e-02,1.465e-01,1.388e-04
9.593e-02,5.555e-01,1.582e+00,2.932e-01,4.839e-01,1.454e-01,7.479e-02,1.327e-04
9.591e-02,5.576e-01,1.581e+00,2.939e-01,4.770e-01,1.461e-01,7.479e-02,1.245e-04
9.588e-02,5.601e-01,1.581e+00,2.947e-01,4.663e-01,1.471e-01,7.479e-02,1.144e-04
9.586e-02,5.627e-01,1.581e+00,2.954e-01,4.545e-01,1.481e-01,7.479e-02,1.037e-04
9.583e-02,5.654e-01,1.581e+00,2.962e-01,4.483e-01,6.122e-02,1.297e-01,9.257e-05
9.580e-02,5.680e-01,1.581e+00,2.975e-01,4.466e-01,6.225e-02,1.297e-01,8.121e-05
9.577e-02,5.707e-01,1.581e+00,2.988e-01,4.449e-01,6.330e-02,1.297e-01,6.963e-05
9.575e-02,5.733e-01,1.581e+00,3.001e-01,4.431e-01,6.436e-02,1.297e-01,5.785e-05
9.572e-02,5.760e-01,1.581e+00,3.014e-01,4.413e-01,6.545e-02,1.297e-01,4.586e-05
9.569e-02,5.786e-01,1.581e+00,3.027e-01,4.395e-01,6.655e-02,1.297e-01,3.367e-05
9.566e-02,5.813e-01,1.581e+00,3.040e-01,4.376e-01,6.768e-02,1.297e-01,2.128e-05
9.563e-02,5.840e-01,1.581e+00,3.053e-01,4.358e-01,6.882e-02,1.297e-01,8.695e-06
9.561e-02,5.866e-01,1.581e+00,3.066e-01,4.073e-01,8.033e-02,1.384e-01,4.098e-06
9.558e-02,5.893e-01,1.581e+00,3.079e-01,4.071e-01,8.150e-02,1.384e-01,1.709e-05
9.555e-02,5.919e-01,1.581e+00,3.093e-01,4.069e-01,8.269e-02,1.384e-01,3.029e-05
9.552e-02,5.946e-01,1.581e+00,3.107e-01,4.067e-01,8.389e-02,1.384e-01,4.369e-05
9.549e-02,5.972e-01,1.581e+00,3.121e-01,4.065e-01,8.512e-02,1.384e-01,5.729e-05
9.547e-02,5.999e-01,1.581e+00,3.135e-01,4.062e-01,8.636e-02,1.384e-01,7.109e-05
9.544e-02,6.026e-01,1.581e+00,3.149e-01,4.060e-01,8.762e-02,1.384e-01,8.510e-05
9.541e-02,6.052e-01,1.581e+00,3.162e-01,4.235e-01,2.286e-01,1.257e-01,9.932e-05
9.538e-02,6.079e-01,1.581e+00,3.175e-01,4.208e-01,2.299e-01,1.257e-01,1.137e-04
9.536e-02,6.105e-01,1.581e+00,3.188e-01,4.241e-01,1.588e-01,8.283e-02,1.284e-04
9.533e-02,6.132e-01,1.581e+00,3.196e-01,4.132e-01,1.602e-01,8.283e-02,1.432e-04
9.530e-02,6.159e-01,1.581e+00,3.204e-01,4.024e-01,1.616e-01,8.283e-02,1.582e-04
9.527e-02,6.185e-01,1.581e+00,3.212e-01,3.826e-01,8.537e-02,9.623e-02,1.734e-04
9.524e-02,6.212e-01,1.581e+00,3.222e-01,3.743e-01,8.678e-02,9.623e-02,1.889e-04
9.522e-02,6.238e-01,1.581e+00,3.232e-01,3.660e-01,8.822e-02,9.623e-02,2.045e-04
9.519e-02,6.265e-01,1.581e+00,3.241e-01,3.576e-01,1.000e-01,8.886e-02,2.204e-04
9.516e-02,6.291e-01,1.581e+00,3.250e-01,3.479e-01,1.015e-01,8.886e-02,2.364e-04
9.513e-02,6.318e-01,1.581e+00,3.259e-01,3.381e-01,1.030e-01,8.886e-02,2.527e-04
9.510e-02,6.345e-01,1.581e+00,3.268e-01,3.284e-01,1.045e-01,8.886e-02,2.692e-04
9.508e-02,6.371e-01,1.581e+00,3.277e-01,3.187e-01,1.060e-01,8.886e-02,2.858e-04
9.505e-02,6.398e-01,1.581e+00,3.286e-01,3.089e-01,1.075e-01,8.886e-02,3.027e-04
9.502e-02,6.424e-01,1.581e+00,3.295e-01,2.991e-01,1.091e-01,8.886e-02,3.198e-04
9.499e-02,6.451e-01,1.581e+00,3.303e-01,2.894e-01,1.107e-01,8.886e-02,3.371e-04
9.496e-02,6.477e-01,1.581e+00,3.312e-01,1.788e-01,6.566e-02,1.425e-01,3.546e-04
9.494e-02,6.500e-01,1.582e+00,3.327e-01,1.828e-01,6.701e-02,1.425e-01,3.697e-04
9.492e-02,6.520e-01,1.582e+00,3.341e-01,1.901e-01,6.810e-02,1.425e-01,3.819e-04
9.490e-02,6.539e-01,1.583e+00,3.355e-01,1.979e-01,6.905e-02,1.425e-01,3.926e-04
9.487e-02,6.558e-01,1.583e+00,3.369e-01,2.055e-01,6.992e-02,1.425e-01,4.023e-04
9.485e-02,6.578e-01,1.584e+00,3.384e-01,2.123e-01,7.071e-02,1.425e-01,4.111e-04
9.482e-02,6.599e-01,1.585e+00,3.398e-01,2.185e-01,7.140e-02,1.425e-01,4.189e-04
9.479e-02,6.621e-01,1.586e+00,3.412e-01,2.239e-01,7.199e-02,1.425e-01,4.256e-04
9.475e-02,6.643e-01,1.586e+00,3.426e-01,2.288e-01,7.247e-02,1.425e-01,4.310e-04
9.472e-02,6.665e-01,1.587e+00,3.441e-01,2.213e-01,9.353e-02,1.438e-01,4.351e-04
9.468e-02,6.688e-01,1.588e+00,3.455e-01,3.385e-01,1.248e-01,1.123e-01,4.377e-04
9.464e-02,6.712e-01,1.588e+00,3.466e-01,3.355e-01,1.249e-01,1.123e-01,4.388e-04
9.459e-02,6.738e-01,1.588e+00,3.477e-01,3.308e-01,1.250e-01,1.123e-01,4.394e-04
9.455e-02,6.764e-01,1.589e+00,3.489e-01,3.256e-01,1.250e-01,1.123e-01,4.400e-04
9.450e-02,6.790e-01,1.589e+00,3.500e-01,3.202e-01,1.251e-01,1.123e-01,4.408e-04
9.445e-02,6.817e-01,1.589e+00,3.511e-01,3.147e-01,1.252e-01,1.123e-01,4.417e-04
9.441e-02,6.844e-01,1.589e+00,3.522e-01,3.092e-01,1.253e-01,1.123e-01,4.429e-04
9.436e-02,6.870e-01,1.589e+00,3.534e-01,3.037e-01,2.083e-01,1.284e-01,4.442e-04
9.431e-02,6.897e-01,1.589e+00,3.546e-01,3.012e-01,2.084e-01,1.284e-01,4.458e-04
9.427e-02,6.923e-01,1.589e+00,3.559e-01,2.987e-01,2.086e-01,1.284e-01,4.476e-04
9.422e-02,6.950e-01,1.589e+00,3.572e-01,3.021e-01,2.036e-01,1.190e-01,4.496e-04
9.417e-02,6.976e-01,1.589e+00,3.584e-01,2.978e-01,2.038e-01,1.190e-01,4.518e-04
9.412e-02,7.003e-01,1.589e+00,3.596e-01,2.936e-01,2.040e-01,1.190e-01,4.542e-04
9.408e-02,7.030e-01,1.589e+00,3.608e-01,2.893e-01,2.042e-01,1.190e-01,4.568e-04
9.403e-02,7.056e-01,1.589e+00,3.620e-01,2.852e-01,2.045e-01,1.190e-01,4.594e-04
9.398e-02,7.082e-01,1.589e+00,3.632e-01,2.516e-01,1.529e-01,1.431e-01,4.618e-04
9.394e-02,7.108e-01,1.590e+00,3.646e-01,9.561e-02,-1.256e-02,1.445e-01,4.632e-04
9.390e-02,7.126e-01,1.590e+00,3.660e-01,1.039e-01,-1.258e-02,1.445e-01,4.630e-04
9.388e-02,7.139e-01,1.590e+00,3.675e-01,1.182e-01,-1.262e-02,1.445e-01,4.627e-04
9.385e-02,7.151e-01,1.590e+00,3.689e-01,1.335e-01,-1.267e-02,1.445e-01,4.624e-04
9.383e-02,7.163e-01,1.590e+00,3.704e-01,1.480e-01,-1.271e-02,1.445e-01,4.623e-04
9.380e-02,7.177e-01,1.590e+00,3.718e-01,3.451e-01,1.011e-01,8.886e-02,4.624e-04
9.377e-02,7.196e-01,1.590e+00,3.727e-01,3.422e-01,1.012e-01,8.886e-02,4.628e-04
9.372e-02,7.221e-01,1.590e+00,3.736e-01,3.343e-01,1.013e-01,8.886e-02,4.636e-04
9.367e-02,7.247e-01,1.590e+00,3.745e-01,3.250e-01,1.014e-01,8.886e-02,4.647e-04
9.362e-02,7.273e-01,1.590e+00,3.754e-01,3.151e-01,1.015e-01,8.886e-02,4.660e-04
9.357e-02,7.299e-01,1.590e+00,3.763e-01,3.081e-01,1.017e-01,1.237e-01,4.675e-04
9.352e-02,7.326e-01,1.590e+00,3.775e-01,3.045e-01,1.018e-01,1.237e-01,4.693e-04
9.347e-02,7.353e-01,1.590e+00,3.787e-01,3.010e-01,1.020e-01,1.237e-01,4.713e-04
9.342e-02,7.379e-01,1.590e+00,3.800e-01,2.974e-01,1.022e-01,1.237e-01,4.735e-04
9.337e-02,7.406e-01,1.590e+00,3.812e-01,2.938e-01,1.024e-01,1.237e-01,4.760e-04
9.332e-02,7.432e-01,1.590e+00,3.824e-01,2.901e-01,1.027e-01,1.237e-01,4.786e-04
9.327e-02,7.459e-01,1.590e+00,3.837e-01,2.865e-01,1.030e-01,1.237e-01,4.815e-04
9.322e-02,7.485e-01,1.590e+00,3.849e-01,1.820e-01,-3.651e-02,1.438e-01,4.846e-04
9.317e-02,7.509e-01,1.590e+00,3.863e-01,2.538e-01,8.280e-02,1.431e-01,4.876e-04
9.313e-02,7.531e-01,1.590e+00,3.878e-01,2.576e-01,8.309e-02,1.431e-01,4.908e-04
9.308e-02,7.556e-01,1.590e+00,3.892e-01,2.594e-01,8.333e-02,1.431e-01,4.935e-04
9.303e-02,7.581e-01,1.591e+00,3.906e-01,2.606e-01,8.346e-02,1.431e-01,4.950e-04
9.298e-02,7.607e-01,1.592e+00,3.921e-01,2.615e-01,8.347e-02,1.431e-01,4.952e-04
9.293e-02,7.633e-01,1.592e+00,3.935e-01,2.622e-01,8.337e-02,1.431e-01,4.941e-04
9.287e-02,7.658e-01,1.593e+00,3.949e-01,2.629e-01,8.316e-02,1.431e-01,4.918e-04
9.281e-02,7.684e-01,1.593e+00,3.964e-01,2.635e-01,8.285e-02,1.431e-01,4.883e-04
9.275e-02,7.710e-01,1.594e+00,3.978e-01,2.967e-01,1.135e-01,9.288e-02,4.838e-04
9.269e-02,7.736e-01,1.594e+00,3.987e-01,2.876e-01,1.130e-01,9.288e-02,4.784e-04
9.263e-02,7.763e-01,1.594e+00,3.997e-01,2.783e-01,1.125e-01,9.288e-02,4.727e-04
9.257e-02,7.789e-01,1.594e+00,4.006e-01,2.689e-01,1.120e-01,9.288e-02,4.670e-04
9.251e-02,7.815e-01,1.594e+00,4.015e-01,2.598e-01,1.115e-01,9.288e-02,4.612e-04
9.245e-02,7.841e-01,1.595e+00,4.024e-01,2.511e-01,1.109e-01,9.288e-02,4.548e-04
9.239e-02,7.866e-01,1.596e+00,4.034e-01,2.428e-01,1.102e-01,9.288e-02,4.471e-04
9.232e-02,7.891e-01,1.597e+00,4.043e-01,1.668e-01,-2.004e-02,1.431e-01,4.376e-04
9.227e-02,7.913e-01,1.597e+00,4.057e-01,1.718e-01,-2.092e-02,1.431e-01,4.277e-04
9.222e-02,7.931e-01,1.597e+00,4.072e-01,1.798e-01,-2.170e-02,1.431e-01,4.190e-04
9.217e-02,7.949e-01,1.597e+00,4.086e-01,1.882e-01,-2.245e-02,1.431e-01,4.107e-04
9.213e-02,7.967e-01,1.597e+00,4.100e-01,2.317e-01,-1.282e-02,1.431e-01,4.026e-04
9.207e-02,7.988e-01,1.597e+00,4.115e-01,2.374e-01,-1.359e-02,1.431e-01,3.941e-04
9.201e-02,8.010e-01,1.596e+00,4.129e-01,2.409e-01,-1.439e-02,1.431e-01,3.853e-04
9.195e-02,8.034e-01,1.596e+00,4.143e-01,2.435e-01,-1.517e-02,1.431e-01,3.766e-04
9.189e-02,8.058e-01,1.596e+00,4.158e-01,2.456e-01,-1.593e-02,1.431e-01,3.682e-04
9.183e-02,8.082e-01,1.596e+00,4.172e-01,2.474e-01,-1.664e-02,1.431e-01,3.603e-04
9.177e-02,8.107e-01,1.596e+00,4.186e-01,2.133e-01,-5.871e-02,1.438e-01,3.529e-04
9.171e-02,8.130e-01,1.595e+00,4.201e-01,2.163e-01,-5.928e-02,1.438e-01,3.466e-04
9.166e-02,8.153e-01,1.595e+00,4.215e-01,2.204e-01,-5.971e-02,1.438e-01,3.418e-04
9.160e-02,8.175e-01,1.594e+00,4.229e-01,2.247e-01,-6.002e-02,1.438e-01,3.384e-04
9.155e-02,8.197e-01,1.594e+00,4.244e-01,2.939e-01,2.778e-02,1.230e-01,3.364e-04
9.150e-02,8.221e-01,1.593e+00,4.256e-01,2.922e-01,2.771e-02,1.230e-01,3.357e-04
9.144e-02,8.247e-01,1.593e+00,4.268e-01,2.887e-01,2.771e-02,1.230e-01,3.356e-04
9.138e-02,8.273e-01,1.593e+00,4.281e-01,2.848e-01,2.775e-02,1.230e-01,3.360e-04
9.132e-02,8.300e-01,1.593e+00,4.293e-01,2.806e-01,2.781e-02,1.230e-01,3.366e-04
9.126e-02,8.326e-01,1.593e+00,4.305e-01,2.794e-01,4.859e-02,1.230e-01,3.375e-04
9.120e-02,8.353e-01,1.593e+00,4.317e-01,2.752e-01,4.869e-02,1.230e-01,3.386e-04
9.114e-02,8.379e-01,1.593e+00,4.330e-01,2.710e-01,4.881e-02,1.230e-01,3.399e-04
9.108e-02,8.406e-01,1.593e+00,4.342e-01,2.667e-01,4.896e-02,1.230e-01,3.415e-04
9.102e-02,8.432e-01,1.593e+00,4.354e-01,2.656e-01,1.805e-02,1.344e-01,3.431e-04
9.096e-02,8.459e-01,1.594e+00,4.368e-01,2.636e-01,1.819e-02,1.344e-01,3.447e-04
9.090e-02,8.485e-01,1.594e+00,4.381e-01,2.615e-01,1.833e-02,1.344e-01,3.462e-04
9.084e-02,8.511e-01,1.594e+00,4.395e-01,-1.141e-01,-6.953e-02,1.478e-01,3.476e-04
9.082e-02,8.522e-01,1.594e+00,4.409e-01,-9.789e-02,-6.948e-02,1.478e-01,3.482e-04
9.083e-02,8.518e-01,1.593e+00,4.424e-01,-6.701e-02,-6.955e-02,1.478e-01,3.477e-04
9.084e-02,8.511e-01,1.592e+00,4.439e-01,-3.348e-02,-6.971e-02,1.478e-01,3.467e-04
9.085e-02,8.506e-01,1.592e+00,4.454e-01,-1.441e-03,-6.991e-02,1.478e-01,3.455e-04
9.086e-02,8.503e-01,1.591e+00,4.469e-01,4.015e-01,1.790e-02,1.344e-01,3.447e-04
9.084e-02,8.513e-01,1.591e+00,4.482e-01,4.182e-02,-6.982e-02,1.478e-01,3.484e-04
9.081e-02,8.526e-01,1.590e+00,4.497e-01,4.209e-01,9.098e-02,9.623e-02,3.532e-04
9.078e-02,8.542e-01,1.590e+00,4.506e-01,4.222e-01,9.161e-02,9.623e-02,3.602e-04
9.074e-02,8.565e-01,1.590e+00,4.516e-01,4.162e-01,9.261e-02,9.623e-02,3.710e-04
9.069e-02,8.591e-01,1.590e+00,4.526e-01,4.079e-01,9.375e-02,9.623e-02,3.832e-04
9.064e-02,8.617e-01,1.590e+00,4.535e-01,3.989e-01,9.494e-02,9.623e-02,3.961e-04
9.059e-02,8.643e-01,1.590e+00,4.545e-01,3.897e-01,9.617e-02,9.623e-02,4.092e-04
9.054e-02,8.670e-01,1.590e+00,4.555e-01,3.804e-01,9.742e-02,9.623e-02,4.227e-04
9.049e-02,8.696e-01,1.590e+00,4.564e-01,3.711e-01,9.868e-02,9.623e-02,4.364e-04
9.044e-02,8.723e-01,1.590e+00,4.574e-01,3.678e-01,5.339e-02,1.291e-01,4.503e-04
9.039e-02,8.750e-01,1.590e+00,4.587e-01,3.643e-01,5.468e-02,1.291e-01,4.645e-04
9.034e-02,8.776e-01,1.590e+00,4.600e-01,3.609e-01,5.599e-02,1.291e-01,4.789e-04
9.029e-02,8.803e-01,1.590e+00,4.613e-01,3.574e-01,5.732e-02,1.291e-01,4.936e-04
9.024e-02,8.829e-01,1.590e+00,4.625e-01,3.540e-01,5.867e-02,1.291e-01,5.085e-04
9.019e-02,8.856e-01,1.590e+00,4.638e-01,3.505e-01,6.004e-02,1.291e-01,5.236e-04
9.014e-02,8.883e-01,1.590e+00,4.651e-01,3.470e-01,6.144e-02,1.291e-01,5.390e-04
9.009e-02,8.909e-01,1.590e+00,4.664e-01,3.435e-01,6.286e-02,1.291e-01,5.547e-04
9.003e-02,8.936e-01,1.590e+00,4.677e-01,2.124e-01,7.365e-03,1.445e-01,5.706e-04
8.999e-02,8.960e-01,1.590e+00,4.691e-01,3.087e-01,1.122e-01,1.431e-01,5.853e-04
8.994e-02,8.984e-01,1.590e+00,4.706e-01,3.098e-01,1.135e-01,1.431e-01,6.002e-04
8.989e-02,9.010e-01,1.590e+00,4.720e-01,3.094e-01,1.150e-01,1.431e-01,6.162e-04
8.984e-02,9.037e-01,1.590e+00,4.734e-01,3.085e-01,1.165e-01,1.431e-01,6.328e-04
8.979e-02,9.063e-01,1.590e+00,4.749e-01,3.075e-01,1.180e-01,1.431e-01,6.496e-04
8.974e-02,9.090e-01,1.590e+00,4.763e-01,3.390e-01,1.765e-01,8.819e-02,6.667e-04
8.969e-02,9.116e-01,1.590e+00,4.772e-01,3.281e-01,1.781e-01,8.819e-02,6.841e-04
8.964e-02,9.143e-01,1.590e+00,4.781e-01,3.172e-01,1.383e-01,1.076e-01,7.017e-04
8.959e-02,9.170e-01,1.590e+00,4.791e-01,3.097e-01,1.399e-01,1.076e-01,7.196e-04
8.954e-02,9.196e-01,1.590e+00,4.802e-01,3.022e-01,1.415e-01,1.076e-01,7.377e-04
8.949e-02,9.223e-01,1.590e+00,4.813e-01,2.947e-01,1.432e-01,1.076e-01,7.561e-04
8.944e-02,9.249e-01,1.590e+00,4.824e-01,2.872e-01,1.449e-01,1.076e-01,7.748e-04
8.939e-02,9.276e-01,1.590e+00,4.834e-01,2.797e-01,1.466e-01,1.076e-01,7.937e-04
8.934e-02,9.302e-01,1.590e+00,4.845e-01,2.724e-01,1.483e-01,1.076e-01,8.126e-04
8.929e-02,9.328e-01,1.590e+00,4.856e-01,2.653e-01,6.714e-02,1.398e-01,8.310e-04
8.924e-02,9.354e-01,1.591e+00,4.870e-01,2.640e-01,6.873e-02,1.398e-01,8.487e-04
8.918e-02,9.380e-01,1.591e+00,4.884e-01,2.627e-01,7.025e-02,1.398e-01,8.656e-04
8.913e-02,9.406e-01,1.591e+00,4.898e-01,2.614e-01,7.171e-02,1.398e-01,8.818e-04
8.908e-02,9.432e-01,1.592e+00,4.912e-01,2.601e-01,7.309e-02,1.398e-01,8.972e-04
8.902e-02,9.458e-01,1.592e+00,4.926e-01,2.589e-01,7.438e-02,1.398e-01,9.115e-04
8.897e-02,9.484e-01,1.593e+00,4.940e-01,5.318e-02,1.014e-01,1.451e-01,9.247e-04
8.893e-02,9.501e-01,1.594e+00,4.954e-01,6.153e-02,1.022e-01,1.451e-01,9.327e-04
8.891e-02,9.510e-01,1.595e+00,4.969e-01,7.780e-02,1.025e-01,1.451e-01,9.362e-04
8.889e-02,9.518e-01,1.596e+00,4.983e-01,9.553e-02,1.026e-01,1.451e-01,9.384e-04
8.887e-02,9.527e-01,1.597e+00,4.998e-01,1.125e-01,1.028e-01,1.451e-01,9.399e-04
8.884e-02,9.537e-01,1.598e+00,5.012e-01,4.602e-04,9.245e-02,1.471e-01,9.408e-04
8.882e-02,9.543e-01,1.599e+00,5.027e-01,3.522e-01,2.477e-01,1.224e-01,9.407e-04
8.879e-02,9.556e-01,1.599e+00,5.039e-01,3.607e-01,2.475e-01,1.224e-01,9.394e-04
8.872e-02,9.578e-01,1.599e+00,5.052e-01,3.596e-01,2.473e-01,1.224e-01,9.367e-04
8.865e-02,9.604e-01,1.599e+00,5.064e-01,3.557e-01,2.470e-01,1.224e-01,9.337e-04
8.858e-02,9.630e-01,1.599e+00,5.076e-01,3.509e-01,2.468e-01,1.224e-01,9.307e-04
8.850e-02,9.656e-01,1.599e+00,5.088e-01,3.458e-01,2.465e-01,1.224e-01,9.279e-04
8.842e-02,9.683e-01,1.599e+00,5.101e-01,3.406e-01,2.463e-01,1.224e-01,9.253e-04
8.835e-02,9.709e-01,1.599e+00,5.113e-01,3.354e-01,2.461e-01,1.224e-01,9.230e-04
8.827e-02,9.736e-01,1.599e+00,5.125e-01,3.064e-01,6.998e-02,1.431e-01,9.210e-04
8.820e-02,9.763e-01,1.599e+00,5.139e-01,3.048e-01,6.982e-02,1.431e-01,9.193e-04
8.812e-02,9.789e-01,1.599e+00,5.154e-01,3.031e-01,6.969e-02,1.431e-01,9.178e-04
8.804e-02,9.816e-01,1.599e+00,5.168e-01,3.015e-01,6.958e-02,1.431e-01,9.165e-04
8.797e-02,9.842e-01,1.599e+00,5.182e-01,2.998e-01,6.950e-02,1.431e-01,9.156e-04
8.789e-02,9.869e-01,1.599e+00,5.197e-01,2.803e-01,1.005e-01,1.438e-01,9.149e-04
8.782e-02,9.895e-01,1.599e+00,5.211e-01,2.787e-01,1.005e-01,1.438e-01,9.145e-04
8.774e-02,9.922e-01,1.599e+00,5.225e-01,2.770e-01,1.004e-01,1.438e-01,9.143e-04
8.767e-02,9.948e-01,1.599e+00,5.240e-01,-8.630e-02,2.115e-03,1.478e-01,9.143e-04
8.763e-02,9.960e-01,1.600e+00,5.255e-01,-7.248e-02,2.084e-03,1.478e-01,9.143e-04
8.764e-02,9.958e-01,1.600e+00,5.269e-01,-4.499e-02,2.003e-03,1.478e-01,9.143e-04
8.765e-02,9.954e-01,1.600e+00,5.284e-01,3.913e-01,1.675e-01,1.277e-01,9.143e-04
8.763e-02,9.962e-01,1.600e+00,5.297e-01,4.049e-01,1.674e-01,1.277e-01,9.142e-04
8.756e-02,9.983e-01,1.600e+00,5.310e-01,4.058e-01,1.674e-01,1.277e-01,9.142e-04
8.749e-02,1.001e+00,1.600e+00,5.322e-01,4.029e-01,1.674e-01,1.277e-01,9.143e-04
8.742e-02,1.003e+00,1.600e+00,5.335e-01,3.988e-01,1.675e-01,1.277e-01,9.147e-04
8.734e-02,1.006e+00,1.600e+00,5.348e-01,3.944e-01,1.676e-01,1.277e-01,9.154e-04
8.727e-02,1.009e+00,1.600e+00,5.361e-01,3.898e-01,1.677e-01,1.277e-01,9.163e-04
8.719e-02,1.011e+00,1.600e+00,5.373e-01,3.852e-01,1.678e-01,1.277e-01,9.175e-04
8.711e-02,1.014e+00,1.600e+00,5.386e-01,3.806e-01,1.680e-01,1.277e-01,9.190e-04
8.704e-02,1.017e+00,1.600e+00,5.399e-01,3.552e-01,1.319e-01,1.431e-01,9.208e-04
8.696e-02,1.019e+00,1.600e+00,5.413e-01,3.532e-01,1.321e-01,1.431e-01,9.229e-04
8.688e-02,1.022e+00,1.600e+00,5.428e-01,3.511e-01,1.323e-01,1.431e-01,9.252e-04
8.681e-02,1.025e+00,1.600e+00,5.442e-01,3.668e-01,4.459e-02,1.304e-01,9.278e-04
8.673e-02,1.027e+00,1.600e+00,5.455e-01,3.626e-01,4.486e-02,1.304e-01,9.307e-04
8.665e-02,1.030e+00,1.600e+00,5.468e-01,3.583e-01,4.516e-02,1.304e-01,9.338e-04
8.658e-02,1.033e+00,1.600e+00,5.481e-01,3.540e-01,4.549e-02,1.304e-01,9.373e-04
8.650e-02,1.035e+00,1.600e+00,5.494e-01,1.569e-01,9.241e-02,1.451e-01,9.410e-04
8.644e-02,1.038e+00,1.600e+00,5.509e-01,1.596e-01,9.268e-02,1.451e-01,9.440e-04
8.638e-02,1.039e+00,1.601e+00,5.523e-01,1.666e-01,9.278e-02,1.451e-01,9.455e-04
8.633e-02,1.041e+00,1.602e+00,5.538e-01,1.745e-01,9.276e-02,1.451e-01,9.456e-04
8.628e-02,1.043e+00,1.603e+00,5.552e-01,3.748e-01,9.778e-02,1.237e-01,9.442e-04
8.621e-02,1.045e+00,1.603e+00,5.565e-01,3.747e-01,9.750e-02,1.237e-01,9.411e-04
8.613e-02,1.047e+00,1.603e+00,5.577e-01,3.708e-01,9.713e-02,1.237e-01,9.368e-04
8.605e-02,1.050e+00,1.603e+00,5.589e-01,3.657e-01,9.675e-02,1.237e-01,9.323e-04
8.596e-02,1.053e+00,1.603e+00,5.602e-01,3.602e-01,9.638e-02,1.237e-01,9.280e-04
8.587e-02,1.055e+00,1.603e+00,5.614e-01,3.546e-01,9.604e-02,1.237e-01,9.240e-04
8.579e-02,1.058e+00,1.603e+00,5.626e-01,3.490e-01,9.572e-02,1.237e-01,9.202e-04
8.570e-02,1.060e+00,1.603e+00,5.639e-01,3.434e-01,9.542e-02,1.237e-01,9.167e-04
8.561e-02,1.063e+00,1.603e+00,5.651e-01,3.377e-01,9.515e-02,1.237e-01,9.135e-04
8.553e-02,1.066e+00,1.603e+00,5.663e-01,3.320e-01,9.490e-02,1.237e-01,9.106e-04
8.544e-02,1.068e+00,1.603e+00,5.676e-01,3.263e-01,9.468e-02,1.237e-01,9.080e-04
8.536e-02,1.071e+00,1.603e+00,5.688e-01,3.206e-01,9.449e-02,1.237e-01,9.057e-04
8.527e-02,1.074e+00,1.603e+00,5.701e-01,3.148e-01,9.432e-02,1.237e-01,9.036e-04
8.518e-02,1.076e+00,1.603e+00,5.713e-01,3.061e-01,1.459e-01,1.445e-01,9.019e-04
8.510e-02,1.079e+00,1.603e+00,5.727e-01,3.039e-01,1.458e-01,1.445e-01,9.004e-04
8.501e-02,1.082e+00,1.603e+00,5.742e-01,3.016e-01,1.457e-01,1.445e-01,8.993e-04
8.492e-02,1.084e+00,1.603e+00,5.756e-01,2.992e-01,1.456e-01,1.445e-01,8.984e-04
8.484e-02,1.087e+00,1.603e+00,5.771e-01,2.969e-01,1.456e-01,1.445e-01,8.979e-04
8.475e-02,1.090e+00,1.603e+00,5.785e-01,2.441e-01,1.145e-01,1.425e-01,8.976e-04
8.467e-02,1.092e+00,1.604e+00,5.799e-01,2.423e-01,1.145e-01,1.425e-01,8.972e-04
8.458e-02,1.095e+00,1.605e+00,5.814e-01,2.947e-01,1.816e-01,9.891e-02,8.952e-04
8.450e-02,1.097e+00,1.605e+00,5.824e-01,2.858e-01,2.019e-01,1.270e-01,8.912e-04
8.441e-02,1.100e+00,1.606e+00,5.836e-01,2.810e-01,2.015e-01,1.270e-01,8.863e-04
8.432e-02,1.103e+00,1.606e+00,5.849e-01,2.763e-01,2.010e-01,1.270e-01,8.809e-04
8.422e-02,1.105e+00,1.607e+00,5.862e-01,2.717e-01,2.004e-01,1.270e-01,8.746e-04
8.413e-02,1.108e+00,1.607e+00,5.874e-01,2.673e-01,1.998e-01,1.270e-01,8.671e-04
8.404e-02,1.110e+00,1.608e+00,5.887e-01,2.631e-01,1.990e-01,1.270e-01,8.582e-04
8.394e-02,1.113e+00,1.609e+00,5.900e-01,2.590e-01,1.980e-01,1.270e-01,8.473e-04
8.385e-02,1.115e+00,1.610e+00,5.912e-01,2.552e-01,1.968e-01,1.270e-01,8.343e-04
8.375e-02,1.118e+00,1.611e+00,5.925e-01,2.486e-01,1.178e-01,1.425e-01,8.188e-04
8.365e-02,1.120e+00,1.613e+00,5.939e-01,1.259e-01,7.474e-02,1.445e-01,8.005e-04
8.356e-02,1.122e+00,1.614e+00,5.954e-01,1.301e-01,7.325e-02,1.445e-01,7.840e-04
8.350e-02,1.124e+00,1.614e+00,5.968e-01,1.510e-01,-3.667e-02,1.458e-01,7.702e-04
8.344e-02,1.125e+00,1.615e+00,5.983e-01,1.606e-01,-3.795e-02,1.458e-01,7.560e-04
8.337e-02,1.127e+00,1.614e+00,5.997e-01,1.693e-01,-3.930e-02,1.458e-01,7.411e-04
8.330e-02,1.128e+00,1.614e+00,6.012e-01,1.653e-01,6.800e-02,1.445e-01,7.258e-04
8.323e-02,1.130e+00,1.614e+00,6.027e-01,1.844e-01,-4.206e-02,1.458e-01,7.106e-04
8.315e-02,1.132e+00,1.614e+00,6.041e-01,1.910e-01,-4.351e-02,1.458e-01,6.946e-04
8.307e-02,1.133e+00,1.614e+00,6.056e-01,1.847e-01,6.367e-02,1.445e-01,6.780e-04
8.299e-02,1.135e+00,1.614e+00,6.070e-01,1.898e-01,6.219e-02,1.445e-01,6.617e-04
8.291e-02,1.137e+00,1.614e+00,6.085e-01,3.223e-01,1.331e-01,9.891e-02,6.450e-04
8.281e-02,1.139e+00,1.615e+00,6.094e-01,3.105e-01,4.331e-02,1.425e-01,6.244e-04
8.270e-02,1.142e+00,1.615e+00,6.109e-01,3.086e-01,4.119e-02,1.425e-01,6.009e-04
8.258e-02,1.145e+00,1.615e+00,6.123e-01,3.058e-01,4.936e-02,1.311e-01,5.765e-04
8.247e-02,1.147e+00,1.615e+00,6.136e-01,3.008e-01,4.718e-02,1.311e-01,5.522e-04
8.235e-02,1.150e+00,1.615e+00,6.149e-01,2.957e-01,4.502e-02,1.311e-01,5.282e-04
8.223e-02,1.152e+00,1.615e+00,6.162e-01,2.905e-01,4.289e-02,1.311e-01,5.044e-04
8.212e-02,1.155e+00,1.615e+00,6.175e-01,2.853e-01,4.079e-02,1.311e-01,4.809e-04
8.200e-02,1.158e+00,1.615e+00,6.188e-01,2.801e-01,3.871e-02,1.311e-01,4.578e-04
8.188e-02,1.160e+00,1.615e+00,6.202e-01,1.770e-01,-6.168e-02,1.451e-01,4.349e-04
8.178e-02,1.163e+00,1.615e+00,6.216e-01,1.778e-01,-6.340e-02,1.451e-01,4.157e-04
8.170e-02,1.165e+00,1.614e+00,6.231e-01,2.858e-01,8.014e-02,1.425e-01,4.005e-04
8.160e-02,1.167e+00,1.614e+00,6.245e-01,2.870e-01,7.869e-02,1.425e-01,3.845e-04
8.149e-02,1.169e+00,1.614e+00,6.259e-01,2.849e-01,7.711e-02,1.425e-01,3.669e-04
8.138e-02,1.172e+00,1.614e+00,6.273e-01,2.819e-01,7.551e-02,1.425e-01,3.491e-04
8.127e-02,1.175e+00,1.614e+00,6.288e-01,2.785e-01,7.392e-02,1.425e-01,3.314e-04
8.115e-02,1.177e+00,1.614e+00,6.302e-01,2.750e-01,7.236e-02,1.425e-01,3.140e-04
8.104e-02,1.180e+00,1.614e+00,6.316e-01,1.232e-01,1.847e-01,1.458e-01,2.970e-04
8.095e-02,1.182e+00,1.614e+00,6.331e-01,4.902e-02,-3.908e-02,1.458e-01,2.834e-04
8.090e-02,1.183e+00,1.615e+00,6.345e-01,2.862e-01,8.434e-02,1.297e-01,2.748e-04
8.083e-02,1.185e+00,1.615e+00,6.358e-01,2.910e-01,8.324e-02,1.297e-01,2.626e-04
8.073e-02,1.187e+00,1.615e+00,6.371e-01,2.885e-01,8.165e-02,1.297e-01,2.449e-04
8.061e-02,1.190e+00,1.615e+00,6.384e-01,2.838e-01,7.994e-02,1.297e-01,2.258e-04
8.049e-02,1.192e+00,1.615e+00,6.397e-01,2.694e-01,6.269e-02,1.270e-01,2.066e-04
8.038e-02,1.195e+00,1.615e+00,6.410e-01,2.634e-01,6.098e-02,1.270e-01,1.875e-04
8.026e-02,1.198e+00,1.615e+00,6.423e-01,2.576e-01,5.927e-02,1.270e-01,1.686e-04
8.014e-02,1.200e+00,1.616e+00,6.435e-01,2.490e-01,7.306e-02,1.445e-01,1.493e-04
8.003e-02,1.203e+00,1.616e+00,6.450e-01,2.466e-01,7.128e-02,1.445e-01,1.295e-04
7.991e-02,1.205e+00,1.617e+00,6.464e-01,2.446e-01,6.941e-02,1.445e-01,1.087e-04
7.980e-02,1.208e+00,1.618e+00,6.479e-01,2.430e-01,6.744e-02,1.445e-01,8.678e-05
7.968e-02,1.210e+00,1.618e+00,6.493e-01,2.415e-01,6.535e-02,1.445e-01,6.363e-05
7.957e-02,1.213e+00,1.619e+00,6.507e-01,2.401e-01,6.316e-02,1.445e-01,3.927e-05
7.945e-02,1.215e+00,1.620e+00,6.522e-01,2.241e-01,3.932e-03,1.445e-01,1.374e-05
7.933e-02,1.217e+00,1.620e+00,6.536e-01,2.236e-01,1.614e-03,1.445e-01,1.201e-05
7.922e-02,1.220e+00,1.620e+00,6.551e-01,-1.342e-02,-3.689e-02,1.471e-01,3.728e-05
7.916e-02,1.221e+00,1.620e+00,6.566e-01,-2.677e-03,-3.814e-02,1.471e-01,5.121e-05
7.914e-02,1.221e+00,1.620e+00,6.580e-01,1.733e-02,-3.847e-02,1.471e-01,5.478e-05
7.913e-02,1.221e+00,1.620e+00,6.595e-01,3.897e-02,-3.865e-02,1.471e-01,5.650e-05
7.912e-02,1.222e+00,1.619e+00,6.610e-01,3.146e-01,7.492e-02,1.358e-01,5.913e-05
7.906e-02,1.223e+00,1.619e+00,6.623e-01,3.231e-01,7.376e-02,1.358e-01,7.169e-05
7.895e-02,1.225e+00,1.619e+00,6.637e-01,3.220e-01,7.185e-02,1.358e-01,9.300e-05
7.883e-02,1.228e+00,1.619e+00,6.650e-01,3.181e-01,6.974e-02,1.358e-01,1.166e-04
7.870e-02,1.230e+00,1.619e+00,6.664e-01,3.132e-01,6.759e-02,1.358e-01,1.406e-04
7.857e-02,1.233e+00,1.619e+00,6.678e-01,3.081e-01,6.545e-02,1.358e-01,1.645e-04
7.845e-02,1.236e+00,1.619e+00,6.691e-01,3.029e-01,6.334e-02,1.358e-01,1.882e-04
7.832e-02,1.238e+00,1.619e+00,6.705e-01,3.035e-01,4.573e-02,1.311e-01,2.114e-04
7.819e-02,1.241e+00,1.619e+00,6.718e-01,3.655e-02,-5.466e-02,1.471e-01,2.344e-04
7.811e-02,1.243e+00,1.619e+00,6.733e-01,4.258e-02,-5.596e-02,1.471e-01,2.487e-04
7.807e-02,1.243e+00,1.618e+00,6.747e-01,5.766e-02,-5.657e-02,1.471e-01,2.551e-04
7.804e-02,1.244e+00,1.618e+00,6.762e-01,7.463e-02,-5.703e-02,1.471e-01,2.596e-04
7.801e-02,1.245e+00,1.617e+00,6.777e-01,9.102e-02,-5.750e-02,1.471e-01,2.641e-04
7.798e-02,1.245e+00,1.617e+00,6.791e-01,1.061e-01,-5.802e-02,1.471e-01,2.690e-04
7.793e-02,1.246e+00,1.616e+00,6.806e-01,1.196e-01,-5.857e-02,1.471e-01,2.743e-04
7.789e-02,1.247e+00,1.615e+00,6.821e-01,1.316e-01,-5.913e-02,1.471e-01,2.797e-04
7.783e-02,1.249e+00,1.615e+00,6.836e-01,1.423e-01,-5.968e-02,1.471e-01,2.850e-04
7.777e-02,1.250e+00,1.614e+00,6.850e-01,3.861e-01,1.106e-01,1.445e-01,2.900e-04
7.769e-02,1.252e+00,1.614e+00,6.865e-01,4.130e-01,9.451e-02,1.116e-01,2.959e-04
7.759e-02,1.254e+00,1.614e+00,6.876e-01,4.060e-01,9.394e-02,1.116e-01,3.027e-04
7.747e-02,1.257e+00,1.614e+00,6.887e-01,3.973e-01,9.340e-02,1.116e-01,3.095e-04
7.736e-02,1.260e+00,1.614e+00,6.898e-01,3.882e-01,1.653e-01,1.002e-01,3.159e-04
7.725e-02,1.262e+00,1.614e+00,6.908e-01,3.742e-01,1.907e-01,1.277e-01,3.220e-04
7.713e-02,1.265e+00,1.614e+00,6.921e-01,3.673e-01,1.902e-01,1.277e-01,3.278e-04
7.702e-02,1.268e+00,1.614e+00,6.934e-01,3.604e-01,1.898e-01,1.277e-01,3.331e-04
7.691e-02,1.270e+00,1.614e+00,6.947e-01,3.535e-01,1.894e-01,1.277e-01,3.381e-04
7.679e-02,1.273e+00,1.614e+00,6.959e-01,3.465e-01,1.890e-01,1.277e-01,3.427e-04
7.668e-02,1.275e+00,1.614e+00,6.972e-01,3.396e-01,1.887e-01,1.277e-01,3.469e-04
7.656e-02,1.278e+00,1.614e+00,6.985e-01,3.326e-01,1.883e-01,1.277e-01,3.507e-04
7.645e-02,1.281e+00,1.614e+00,6.998e-01,3.256e-01,1.881e-01,1.277e-01,3.541e-04
7.634e-02,1.283e+00,1.614e+00,7.010e-01,3.007e-01,9.983e-02,1.451e-01,3.572e-04
7.622e-02,1.286e+00,1.614e+00,7.025e-01,2.963e-01,9.960e-02,1.451e-01,3.598e-04
7.611e-02,1.289e+00,1.614e+00,7.039e-01,2.919e-01,9.941e-02,1.451e-01,3.621e-04
7.599e-02,1.291e+00,1.614e+00,7.054e-01,2.875e-01,9.926e-02,1.451e-01,3.640e-04
7.588e-02,1.294e+00,1.614e+00,7.068e-01,2.830e-01,9.914e-02,1.451e-01,3.654e-04
7.577e-02,1.297e+00,1.614e+00,7.083e-01,2.785e-01,9.905e-02,1.451e-01,3.665e-04
7.565e-02,1.299e+00,1.614e+00,7.097e-01,2.740e-01,9.900e-02,1.451e-01,3.672e-04
7.554e-02,1.302e+00,1.614e+00,7.112e-01,-5.068e-02,5.756e-02,1.471e-01,3.677e-04
7.548e-02,1.303e+00,1.614e+00,7.127e-01,2.994e-01,1.248e-01,1.431e-01,3.679e-04
7.542e-02,1.305e+00,1.614e+00,7.141e-01,3.104e-01,3.673e-02,1.297e-01,3.687e-04
7.532e-02,1.307e+00,1.614e+00,7.154e-01,3.073e-01,3.662e-02,1.297e-01,3.700e-04
7.521e-02,1.309e+00,1.615e+00,7.167e-01,2.985e-01,2.937e-04,1.425e-01,3.712e-04
7.510e-02,1.312e+00,1.615e+00,7.181e-01,2.938e-01,2.218e-04,1.425e-01,3.721e-04
7.498e-02,1.315e+00,1.615e+00,7.195e-01,2.888e-01,1.839e-04,1.425e-01,3.726e-04
7.487e-02,1.317e+00,1.615e+00,7.210e-01,2.837e-01,1.814e-04,1.425e-01,3.728e-04
7.475e-02,1.320e+00,1.615e+00,7.224e-01,2.785e-01,2.147e-04,1.425e-01,3.725e-04
7.463e-02,1.323e+00,1.615e+00,7.238e-01,2.525e-01,2.841e-04,1.451e-01,3.718e-04
7.452e-02,1.325e+00,1.615e+00,7.253e-01,2.482e-01,3.865e-04,1.451e-01,3.707e-04
7.441e-02,1.328e+00,1.615e+00,7.267e-01,2.446e-01,5.194e-04,1.451e-01,3.692e-04
7.430e-02,1.330e+00,1.615e+00,7.282e-01,2.414e-01,6.818e-04,1.451e-01,3.674e-04
7.419e-02,1.333e+00,1.615e+00,7.296e-01,2.089e-01,-6.123e-02,1.458e-01,3.653e-04
7.409e-02,1.335e+00,1.614e+00,7.311e-01,2.077e-01,-6.101e-02,1.458e-01,3.628e-04
7.400e-02,1.337e+00,1.614e+00,7.325e-01,2.020e-01,1.204e-01,1.445e-01,3.593e-04
7.391e-02,1.339e+00,1.614e+00,7.340e-01,2.027e-01,1.208e-01,1.445e-01,3.551e-04
7.382e-02,1.341e+00,1.615e+00,7.354e-01,2.096e-01,-6.003e-02,1.458e-01,3.519e-04
7.373e-02,1.343e+00,1.615e+00,7.369e-01,-1.897e-01,-7.538e-02,1.498e-01,3.500e-04
7.371e-02,1.344e+00,1.615e+00,7.384e-01,2.820e-01,-3.396e-02,1.445e-01,3.497e-04
7.368e-02,1.345e+00,1.615e+00,7.398e-01,2.964e-01,-3.389e-02,1.445e-01,3.485e-04
7.359e-02,1.347e+00,1.614e+00,7.413e-01,2.970e-01,-3.355e-02,1.445e-01,3.448e-04
7.348e-02,1.349e+00,1.614e+00,7.427e-01,2.935e-01,-3.310e-02,1.445e-01,3.399e-04
7.337e-02,1.352e+00,1.614e+00,7.442e-01,2.888e-01,-3.259e-02,1.445e-01,3.343e-04
7.325e-02,1.354e+00,1.614e+00,7.456e-01,2.836e-01,-3.203e-02,1.445e-01,3.281e-04
7.314e-02,1.357e+00,1.614e+00,7.470e-01,2.783e-01,3.068e-02,1.418e-01,3.215e-04
7.302e-02,1.360e+00,1.614e+00,7.485e-01,2.726e-01,3.132e-02,1.418e-01,3.144e-04
7.291e-02,1.362e+00,1.614e+00,7.499e-01,2.668e-01,3.201e-02,1.418e-01,3.069e-04
7.279e-02,1.365e+00,1.614e+00,7.513e-01,1.098e-01,-2.421e-02,1.451e-01,2.990e-04
7.270e-02,1.367e+00,1.614e+00,7.528e-01,1.110e-01,-2.365e-02,1.451e-01,2.928e-04
7.264e-02,1.368e+00,1.614e+00,7.542e-01,5.910e-02,1.217e-01,1.458e-01,2.881e-04
7.260e-02,1.369e+00,1.615e+00,7.557e-01,1.299e-01,-2.295e-02,1.451e-01,2.848e-04
7.256e-02,1.370e+00,1.615e+00,7.571e-01,1.410e-01,-2.270e-02,1.451e-01,2.818e-04
7.250e-02,1.372e+00,1.615e+00,7.586e-01,1.495e-01,-2.238e-02,1.451e-01,2.781e-04
7.244e-02,1.373e+00,1.615e+00,7.600e-01,1.565e-01,-2.201e-02,1.451e-01,2.737e-04
7.238e-02,1.374e+00,1.614e+00,7.615e-01,1.626e-01,-2.156e-02,1.451e-01,2.686e-04
7.231e-02,1.376e+00,1.614e+00,7.629e-01,1.679e-01,-2.105e-02,1.451e-01,2.627e-04
7.224e-02,1.378e+00,1.614e+00,7.644e-01,1.132e-01,1.244e-01,1.458e-01,2.560e-04
7.217e-02,1.379e+00,1.614e+00,7.658e-01,3.245e-01,4.732e-02,1.277e-01,2.500e-04
7.209e-02,1.381e+00,1.615e+00,7.671e-01,3.242e-01,8.934e-02,1.190e-01,2.432e-04
7.198e-02,1.383e+00,1.615e+00,7.683e-01,3.172e-01,9.015e-02,1.190e-01,2.346e-04
7.187e-02,1.386e+00,1.615e+00,7.695e-01,3.114e-01,-1.249e-02,1.431e-01,2.252e-04
7.175e-02,1.389e+00,1.615e+00,7.709e-01,3.056e-01,-1.157e-02,1.431e-01,2.152e-04
7.164e-02,1.391e+00,1.615e+00,7.723e-01,2.997e-01,-1.061e-02,1.431e-01,2.047e-04
7.152e-02,1.394e+00,1.615e+00,7.738e-01,2.936e-01,-9.602e-03,1.431e-01,1.937e-04
7.140e-02,1.397e+00,1.615e+00,7.752e-01,2.875e-01,-8.557e-03,1.431e-01,1.822e-04
7.128e-02,1.399e+00,1.615e+00,7.766e-01,2.814e-01,-7.471e-03,1.431e-01,1.703e-04
7.116e-02,1.402e+00,1.615e+00,7.781e-01,2.752e-01,-6.344e-03,1.431e-01,1.578e-04
7.105e-02,1.405e+00,1.615e+00,7.795e-01,9.707e-02,-7.763e-02,1.465e-01,1.449e-04
7.096e-02,1.406e+00,1.615e+00,7.810e-01,9.837e-02,-7.673e-02,1.465e-01,1.349e-04
7.090e-02,1.408e+00,1.614e+00,7.824e-01,2.162e-01,3.260e-02,1.458e-01,1.276e-04
7.084e-02,1.409e+00,1.614e+00,7.839e-01,2.212e-01,3.350e-02,1.458e-01,1.176e-04
7.075e-02,1.411e+00,1.614e+00,7.854e-01,2.218e-01,3.468e-02,1.458e-01,1.044e-04
7.066e-02,1.413e+00,1.614e+00,7.868e-01,1.111e-01,-7.275e-02,1.465e-01,9.052e-05
7.058e-02,1.415e+00,1.614e+00,7.883e-01,1.144e-01,-7.175e-02,1.465e-01,7.932e-05
7.052e-02,1.417e+00,1.614e+00,7.897e-01,2.316e-01,3.774e-02,1.458e-01,7.022e-05
7.045e-02,1.418e+00,1.613e+00,7.912e-01,2.946e-01,2.407e-01,1.183e-01,5.756e-05
7.036e-02,1.420e+00,1.614e+00,7.924e-01,2.886e-01,2.423e-01,1.183e-01,4.039e-05
7.025e-02,1.423e+00,1.614e+00,7.936e-01,2.802e-01,2.440e-01,1.183e-01,2.147e-05
7.014e-02,1.426e+00,1.614e+00,7.947e-01,2.744e-01,1.279e-02,1.445e-01,2.736e-06
7.002e-02,1.428e+00,1.615e+00,7.962e-01,2.687e-01,1.444e-02,1.445e-01,1.556e-05
6.991e-02,1.431e+00,1.615e+00,7.976e-01,2.625e-01,5.923e-04,1.445e-01,3.413e-05
6.979e-02,1.433e+00,1.615e+00,7.991e-01,2.563e-01,2.298e-03,1.445e-01,5.306e-05
6.968e-02,1.436e+00,1.615e+00,8.005e-01,2.503e-01,4.019e-03,1.445e-01,7.219e-05
6.956e-02,1.439e+00,1.615e+00,8.020e-01,2.449e-01,5.742e-03,1.445e-01,9.137e-05
6.945e-02,1.441e+00,1.615e+00,8.034e-01,2.400e-01,7.460e-03,1.445e-01,1.105e-04
6.935e-02,1.443e+00,1.615e+00,8.049e-01,2.355e-01,9.171e-03,1.445e-01,1.296e-04
6.924e-02,1.446e+00,1.615e+00,8.063e-01,1.634e-01,-3.053e-02,1.451e-01,1.485e-04
6.915e-02,1.448e+00,1.615e+00,8.078e-01,1.628e-01,-2.904e-02,1.451e-01,1.652e-04
6.907e-02,1.450e+00,1.615e+00,8.092e-01,1.652e-01,-2.770e-02,1.451e-01,1.799e-04
6.900e-02,1.451e+00,1.615e+00,8.107e-01,1.684e-01,-2.637e-02,1.451e-01,1.947e-04
6.892e-02,1.453e+00,1.614e+00,8.121e-01,2.042e-01,6.064e-03,1.451e-01,2.100e-04
6.884e-02,1.455e+00,1.614e+00,8.136e-01,2.266e-01,1.577e-01,1.458e-01,2.274e-04
6.875e-02,1.457e+00,1.615e+00,8.150e-01,2.051e-01,9.403e-03,1.451e-01,2.471e-04
6.866e-02,1.459e+00,1.615e+00,8.165e-01,2.038e-01,1.109e-02,1.451e-01,2.658e-04
6.857e-02,1.461e+00,1.616e+00,8.179e-01,2.326e-01,9.031e-02,1.358e-01,2.836e-04
6.847e-02,1.463e+00,1.616e+00,8.193e-01,2.295e-01,9.195e-02,1.358e-01,3.018e-04
6.836e-02,1.466e+00,1.617e+00,8.206e-01,2.342e-01,-4.781e-03,1.431e-01,3.197e-04
6.826e-02,1.468e+00,1.618e+00,8.221e-01,2.306e-01,-3.254e-03,1.431e-01,3.367e-04
6.815e-02,1.470e+00,1.618e+00,8.235e-01,2.269e-01,-1.738e-03,1.431e-01,3.537e-04
6.804e-02,1.473e+00,1.618e+00,8.249e-01,2.233e-01,-2.108e-04,1.431e-01,3.707e-04
6.793e-02,1.475e+00,1.618e+00,8.264e-01,2.201e-01,1.331e-03,1.431e-01,3.879e-04
6.783e-02,1.477e+00,1.618e+00,8.278e-01,2.171e-01,5.464e-02,1.445e-01,4.053e-04
6.773e-02,1.479e+00,1.618e+00,8.292e-01,2.147e-01,5.619e-02,1.445e-01,4.227e-04
6.762e-02,1.481e+00,1.618e+00,8.307e-01,2.124e-01,5.769e-02,1.445e-01,4.394e-04
6.752e-02,1.484e+00,1.619e+00,8.321e-01,2.104e-01,5.910e-02,1.445e-01,4.552e-04
6.742e-02,1.486e+00,1.619e+00,8.336e-01,2.086e-01,6.043e-02,1.445e-01,4.700e-04
6.731e-02,1.488e+00,1.620e+00,8.350e-01,2.010e-01,-4.371e-04,1.445e-01,4.838e-04
6.721e-02,1.490e+00,1.620e+00,8.365e-01,1.998e-01,7.143e-04,1.445e-01,4.967e-04
6.711e-02,1.492e+00,1.621e+00,8.379e-01,1.989e-01,1.839e-03,1.445e-01,5.092e-04
6.701e-02,1.494e+00,1.621e+00,8.393e-01,1.982e-01,2.973e-03,1.445e-01,5.218e-04
6.691e-02,1.496e+00,1.621e+00,8.408e-01,1.975e-01,4.124e-03,1.445e-01,5.347e-04
6.681e-02,1.498e+00,1.621e+00,8.422e-01,2.199e-02,3.635e-02,1.471e-01,5.477e-04
6.675e-02,1.499e+00,1.621e+00,8.437e-01,2.100e-01,8.888e-02,1.438e-01,5.560e-04
6.668e-02,1.500e+00,1.621e+00,8.451e-01,2.160e-01,8.965e-02,1.438e-01,5.644e-04
6.659e-02,1.502e+00,1.622e+00,8.466e-01,2.161e-01,9.065e-02,1.438e-01,5.754e-04
6.648e-02,1.504e+00,1.623e+00,8.480e-01,2.143e-01,9.161e-02,1.438e-01,5.862e-04
6.637e-02,1.507e+00,1.624e+00,8.495e-01,2.091e-01,1.546e-01,1.445e-01,5.958e-04
6.625e-02,1.509e+00,1.625e+00,8.509e-01,2.069e-01,1.553e-01,1.445e-01,6.036e-04
6.614e-02,1.511e+00,1.627e+00,8.523e-01,2.050e-01,1.557e-01,1.445e-01,6.088e-04
6.602e-02,1.513e+00,1.628e+00,8.538e-01,2.033e-01,1.559e-01,1.445e-01,6.113e-04
6.590e-02,1.515e+00,1.630e+00,8.552e-01,2.018e-01,1.559e-01,1.445e-01,6.109e-04
6.578e-02,1.517e+00,1.631e+00,8.567e-01,1.974e-01,8.833e-02,1.445e-01,6.078e-04
6.566e-02,1.519e+00,1.632e+00,8.581e-01,1.963e-01,8.781e-02,1.445e-01,6.021e-04
6.554e-02,1.521e+00,1.633e+00,8.596e-01,1.953e-01,8.713e-02,1.445e-01,5.946e-04
6.541e-02,1.523e+00,1.634e+00,8.610e-01,1.945e-01,8.632e-02,1.445e-01,5.856e-04
6.529e-02,1.525e+00,1.635e+00,8.625e-01,1.938e-01,8.539e-02,1.445e-01,5.753e-04
6.516e-02,1.527e+00,1.636e+00,8.639e-01,1.931e-01,8.434e-02,1.445e-01,5.637e-04
6.503e-02,1.529e+00,1.637e+00,8.653e-01,-3.591e-02,4.694e-02,1.471e-01,5.508e-04
6.497e-02,1.530e+00,1.638e+00,8.668e-01,-2.660e-02,4.635e-02,1.471e-01,5.437e-04
6.496e-02,1.530e+00,1.638e+00,8.683e-01,-8.360e-03,4.636e-02,1.471e-01,5.431e-04
6.497e-02,1.530e+00,1.639e+00,8.698e-01,2.399e-01,1.241e-01,1.438e-01,5.438e-04
6.490e-02,1.531e+00,1.639e+00,8.712e-01,2.459e-01,-1.642e-02,1.451e-01,5.352e-04
6.476e-02,1.533e+00,1.640e+00,8.727e-01,2.447e-01,-1.814e-02,1.451e-01,5.161e-04
6.460e-02,1.535e+00,1.640e+00,8.741e-01,2.431e-01,1.608e-02,1.438e-01,4.938e-04
6.444e-02,1.537e+00,1.640e+00,8.755e-01,2.375e-01,1.405e-02,1.438e-01,4.713e-04
6.427e-02,1.540e+00,1.640e+00,8.770e-01,2.319e-01,1.205e-02,1.438e-01,4.491e-04
6.411e-02,1.542e+00,1.640e+00,8.784e-01,2.267e-01,1.010e-02,1.438e-01,4.276e-04
6.395e-02,1.544e+00,1.640e+00,8.799e-01,2.219e-01,8.206e-03,1.438e-01,4.067e-04
6.379e-02,1.547e+00,1.641e+00,8.813e-01,2.176e-01,6.381e-03,1.438e-01,3.866e-04
6.363e-02,1.549e+00,1.641e+00,8.827e-01,2.166e-01,2.014e-02,1.438e-01,3.671e-04
6.348e-02,1.551e+00,1.641e+00,8.842e-01,2.130e-01,1.843e-02,1.438e-01,3.482e-04
6.333e-02,1.553e+00,1.641e+00,8.856e-01,2.096e-01,1.675e-02,1.438e-01,3.297e-04
6.318e-02,1.555e+00,1.641e+00,8.870e-01,2.066e-01,1.509e-02,1.438e-01,3.115e-04
6.303e-02,1.557e+00,1.641e+00,8.885e-01,2.038e-01,1.348e-02,1.438e-01,2.936e-04
6.289e-02,1.560e+00,1.641e+00,8.899e-01,2.012e-01,1.189e-02,1.438e-01,2.762e-04
6.274e-02,1.562e+00,1.642e+00,8.914e-01,1.989e-01,1.034e-02,1.438e-01,2.591e-04
6.260e-02,1.564e+00,1.642e+00,8.928e-01,1.732e-01,-4.810e-02,1.445e-01,2.424e-04
6.246e-02,1.565e+00,1.642e+00,8.942e-01,1.724e-01,-4.949e-02,1.445e-01,2.270e-04
6.234e-02,1.567e+00,1.641e+00,8.957e-01,1.727e-01,-5.072e-02,1.445e-01,2.134e-04
6.222e-02,1.569e+00,1.641e+00,8.971e-01,1.970e-01,3.616e-02,1.451e-01,2.011e-04
6.209e-02,1.571e+00,1.641e+00,8.986e-01,1.968e-01,3.509e-02,1.451e-01,1.892e-04
6.195e-02,1.573e+00,1.641e+00,9.000e-01,1.955e-01,3.397e-02,1.451e-01,1.769e-04
6.182e-02,1.575e+00,1.641e+00,9.015e-01,1.940e-01,3.283e-02,1.451e-01,1.643e-04
6.168e-02,1.577e+00,1.641e+00,9.029e-01,1.925e-01,3.167e-02,1.451e-01,1.516e-04
6.154e-02,1.579e+00,1.642e+00,9.044e-01,1.881e-01,4.085e-02,1.438e-01,1.386e-04
6.141e-02,1.580e+00,1.642e+00,9.058e-01,1.868e-01,3.967e-02,1.438e-01,1.256e-04
6.127e-02,1.582e+00,1.642e+00,9.073e-01,1.856e-01,3.848e-02,1.438e-01,1.125e-04
6.114e-02,1.584e+00,1.643e+00,9.087e-01,1.846e-01,3.727e-02,1.438e-01,9.911e-05
6.100e-02,1.586e+00,1.643e+00,9.101e-01,1.837e-01,3.604e-02,1.438e-01,8.547e-05
6.087e-02,1.588e+00,1.644e+00,9.116e-01,1.829e-01,3.478e-02,1.438e-01,7.159e-05
6.073e-02,1.590e+00,1.644e+00,9.130e-01,-9.963e-02,6.455e-02,1.471e-01,5.747e-05
6.069e-02,1.590e+00,1.644e+00,9.145e-01,-8.814e-02,6.417e-02,1.471e-01,5.238e-05
6.072e-02,1.590e+00,1.645e+00,9.160e-01,-6.563e-02,6.462e-02,1.471e-01,5.624e-05
6.077e-02,1.589e+00,1.646e+00,9.174e-01,-4.109e-02,6.523e-02,1.471e-01,6.228e-05
6.081e-02,1.589e+00,1.646e+00,9.189e-01,-1.762e-02,6.572e-02,1.471e-01,6.774e-05
6.084e-02,1.588e+00,1.647e+00,9.204e-01,3.824e-03,6.601e-02,1.471e-01,7.150e-05
6.085e-02,1.588e+00,1.648e+00,9.218e-01,3.048e-01,3.502e-02,1.438e-01,7.308e-05
6.077e-02,1.589e+00,1.648e+00,9.233e-01,3.114e-01,1.011e-01,1.451e-01,6.035e-05
6.060e-02,1.592e+00,1.648e+00,9.247e-01,3.071e-01,9.882e-02,1.451e-01,3.459e-05
6.040e-02,1.594e+00,1.648e+00,9.262e-01,2.935e-01,3.413e-02,1.438e-01,5.420e-06
6.020e-02,1.597e+00,1.648e+00,9.276e-01,2.847e-01,3.150e-02,1.438e-01,2.422e-05
6.000e-02,1.599e+00,1.648e+00,9.291e-01,2.755e-01,2.890e-02,1.438e-01,5.342e-05
5.979e-02,1.602e+00,1.648e+00,9.305e-01,2.662e-01,2.636e-02,1.438e-01,8.192e-05
5.959e-02,1.605e+00,1.648e+00,9.319e-01,2.569e-01,2.388e-02,1.438e-01,1.096e-04
5.938e-02,1.607e+00,1.648e+00,9.334e-01,2.390e-01,-9.576e-03,1.458e-01,1.364e-04
5.919e-02,1.610e+00,1.648e+00,9.348e-01,2.431e-01,6.060e-02,1.458e-01,1.616e-04
5.900e-02,1.612e+00,1.649e+00,9.363e-01,2.359e-01,5.842e-02,1.458e-01,1.858e-04
5.881e-02,1.615e+00,1.649e+00,9.377e-01,2.291e-01,5.625e-02,1.458e-01,2.098e-04
5.863e-02,1.617e+00,1.650e+00,9.392e-01,2.229e-01,5.407e-02,1.458e-01,2.338e-04
5.844e-02,1.619e+00,1.650e+00,9.407e-01,1.817e-01,6.224e-02,1.458e-01,2.578e-04
5.828e-02,1.621e+00,1.651e+00,9.421e-01,1.781e-01,6.022e-02,1.458e-01,2.802e-04
5.813e-02,1.623e+00,1.651e+00,9.436e-01,1.764e-01,5.832e-02,1.458e-01,3.011e-04
5.798e-02,1.625e+00,1.652e+00,9.450e-01,1.755e-01,5.645e-02,1.458e-01,3.219e-04
5.784e-02,1.627e+00,1.653e+00,9.465e-01,1.748e-01,5.455e-02,1.458e-01,3.430e-04
5.769e-02,1.628e+00,1.653e+00,9.480e-01,1.742e-01,5.261e-02,1.458e-01,3.645e-04
5.755e-02,1.630e+00,1.654e+00,9.494e-01,2.123e-01,-1.148e-02,1.458e-01,3.865e-04
5.739e-02,1.632e+00,1.654e+00,9.509e-01,2.102e-01,1.219e-02,1.465e-01,4.109e-04
5.722e-02,1.634e+00,1.654e+00,9.523e-01,2.067e-01,9.837e-03,1.465e-01,4.369e-04
5.705e-02,1.636e+00,1.654e+00,9.538e-01,2.029e-01,7.483e-03,1.465e-01,4.628e-04
5.687e-02,1.638e+00,1.654e+00,9.553e-01,1.993e-01,5.180e-03,1.465e-01,4.881e-04
5.670e-02,1.640e+00,1.654e+00,9.567e-01,1.960e-01,2.946e-03,1.465e-01,5.127e-04
5.654e-02,1.642e+00,1.654e+00,9.582e-01,1.929e-01,7.862e-04,1.465e-01,5.364e-04
5.637e-02,1.644e+00,1.654e+00,9.597e-01,1.902e-01,-1.298e-03,1.465e-01,5.594e-04
5.621e-02,1.646e+00,1.654e+00,9.611e-01,1.818e-01,-2.401e-02,1.458e-01,5.815e-04
5.606e-02,1.648e+00,1.654e+00,9.626e-01,1.797e-01,-2.591e-02,1.458e-01,6.024e-04
5.590e-02,1.650e+00,1.654e+00,9.640e-01,1.781e-01,-2.770e-02,1.458e-01,6.221e-04
5.575e-02,1.652e+00,1.654e+00,9.655e-01,-7.166e-03,-6.560e-02,1.471e-01,6.405e-04
5.567e-02,1.653e+00,1.653e+00,9.670e-01,-5.497e-04,-6.644e-02,1.471e-01,6.505e-04
5.565e-02,1.653e+00,1.653e+00,9.684e-01,1.335e-02,-6.658e-02,1.471e-01,6.531e-04
5.563e-02,1.653e+00,1.652e+00,9.699e-01,2.865e-02,-6.661e-02,1.471e-01,6.542e-04
5.562e-02,1.653e+00,1.652e+00,9.714e-01,4.331e-02,-6.670e-02,1.471e-01,6.558e-04
5.559e-02,1.654e+00,1.651e+00,9.729e-01,5.671e-02,-6.688e-02,1.471e-01,6.581e-04
5.556e-02,1.654e+00,1.650e+00,9.743e-01,6.873e-02,-6.714e-02,1.471e-01,6.610e-04
5.551e-02,1.655e+00,1.650e+00,9.758e-01,2.633e-01,-1.570e-02,1.458e-01,6.642e-04
5.539e-02,1.656e+00,1.649e+00,9.773e-01,2.649e-01,-1.634e-02,1.458e-01,6.713e-04
5.522e-02,1.658e+00,1.649e+00,9.787e-01,2.495e-01,-6.897e-02,1.465e-01,6.812e-04
5.502e-02,1.661e+00,1.648e+00,9.802e-01,2.411e-01,-6.978e-02,1.465e-01,6.903e-04
5.483e-02,1.663e+00,1.648e+00,9.816e-01,2.328e-01,-7.041e-02,1.465e-01,6.973e-04
5.465e-02,1.666e+00,1.647e+00,9.831e-01,2.252e-01,-7.082e-02,1.465e-01,7.017e-04
5.447e-02,1.668e+00,1.647e+00,9.846e-01,2.182e-01,-7.100e-02,1.465e-01,7.036e-04
5.430e-02,1.670e+00,1.646e+00,9.860e-01,2.120e-01,-7.098e-02,1.465e-01,7.031e-04
5.414e-02,1.672e+00,1.645e+00,9.875e-01,2.241e-01,6.884e-03,1.451e-01,7.003e-04
5.398e-02,1.675e+00,1.645e+00,9.890e-01,2.182e-01,7.291e-03,1.451e-01,6.955e-04
5.381e-02,1.677e+00,1.645e+00,9.904e-01,2.121e-01,7.799e-03,1.451e-01,6.894e-04
5.365e-02,1.679e+00,1.645e+00,9.919e-01,2.064e-01,8.361e-03,1.451e-01,6.828e-04
5.350e-02,1.681e+00,1.645e+00,9.933e-01,2.011e-01,8.960e-03,1.451e-01,6.757e-04
5.335e-02,1.683e+00,1.645e+00,9.948e-01,1.964e-01,9.589e-03,1.451e-01,6.683e-04
5.320e-02,1.685e+00,1.645e+00,9.962e-01,1.921e-01,1.024e-02,1.451e-01,6.606e-04
5.305e-02,1.687e+00,1.645e+00,9.977e-01,1.527e-01,-7.706e-02,1.465e-01,6.526e-04
5.292e-02,1.689e+00,1.645e+00,9.991e-01,1.509e-01,-7.638e-02,1.465e-01,6.448e-04
5.280e-02,1.690e+00,1.644e+00,1.001e+00,1.508e-01,-7.564e-02,1.465e-01,6.366e-04
5.269e-02,1.692e+00,1.643e+00,1.002e+00,1.809e-01,3.388e-02,1.458e-01,6.273e-04
5.257e-02,1.694e+00,1.643e+00,1.004e+00,1.802e-01,3.490e-02,1.458e-01,6.159e-04
5.244e-02,1.695e+00,1.643e+00,1.005e+00,1.783e-01,3.602e-02,1.458e-01,6.032e-04
5.231e-02,1.697e+00,1.644e+00,1.006e+00,1.761e-01,3.716e-02,1.458e-01,5.903e-04
5.219e-02,1.699e+00,1.644e+00,1.008e+00,1.739e-01,3.829e-02,1.458e-01,5.774e-04
5.206e-02,1.701e+00,1.644e+00,1.009e+00,1.719e-01,8.598e-02,1.458e-01,5.648e-04
5.193e-02,1.702e+00,1.645e+00,1.011e+00,1.700e-01,8.705e-02,1.458e-01,5.525e-04
5.180e-02,1.704e+00,1.646e+00,1.012e+00,1.683e-01,8.805e-02,1.458e-01,5.411e-04
5.167e-02,1.706e+00,1.647e+00,1.014e+00,1.668e-01,8.896e-02,1.458e-01,5.308e-04
5.154e-02,1.708e+00,1.647e+00,1.015e+00,1.654e-01,8.978e-02,1.458e-01,5.215e-04
5.141e-02,1.709e+00,1.648e+00,1.017e+00,1.641e-01,9.050e-02,1.458e-01,5.133e-04
5.129e-02,1.711e+00,1.649e+00,1.018e+00,1.629e-01,9.112e-02,1.458e-01,5.061e-04
5.116e-02,1.712e+00,1.650e+00,1.020e+00,4.020e-02,9.682e-02,1.471e-01,5.000e-04
5.107e-02,1.714e+00,1.651e+00,1.021e+00,-7.716e-02,7.131e-02,1.478e-01,4.966e-04
5.106e-02,1.714e+00,1.652e+00,1.022e+00,-6.297e-02,7.152e-02,1.478e-01,4.962e-04
5.109e-02,1.713e+00,1.653e+00,1.024e+00,7.848e-02,9.753e-02,1.471e-01,4.968e-04
5.109e-02,1.713e+00,1.653e+00,1.025e+00,9.363e-02,9.762e-02,1.471e-01,4.968e-04
5.104e-02,1.714e+00,1.654e+00,1.027e+00,-1.885e-02,7.177e-02,1.478e-01,4.970e-04
5.101e-02,1.714e+00,1.655e+00,1.028e+00,2.241e-01,1.184e-01,1.465e-01,4.974e-04
5.092e-02,1.715e+00,1.656e+00,1.030e+00,2.292e-01,1.182e-01,1.465e-01,4.994e-04
5.076e-02,1.717e+00,1.657e+00,1.031e+00,2.254e-01,1.177e-01,1.465e-01,5.044e-04
5.057e-02,1.719e+00,1.659e+00,1.033e+00,2.189e-01,1.170e-01,1.465e-01,5.118e-04
5.038e-02,1.722e+00,1.660e+00,1.034e+00,2.119e-01,1.162e-01,1.465e-01,5.210e-04
5.018e-02,1.724e+00,1.661e+00,1.036e+00,2.052e-01,1.152e-01,1.465e-01,5.317e-04
4.999e-02,1.726e+00,1.662e+00,1.037e+00,2.050e-01,4.679e-02,1.458e-01,5.438e-04
4.980e-02,1.728e+00,1.663e+00,1.039e+00,1.992e-01,4.555e-02,1.458e-01,5.570e-04
4.962e-02,1.730e+00,1.664e+00,1.040e+00,1.640e-01,-1.524e-01,1.465e-01,5.706e-04
4.944e-02,1.732e+00,1.663e+00,1.042e+00,1.899e-01,4.315e-02,1.458e-01,5.828e-04
4.928e-02,1.734e+00,1.663e+00,1.043e+00,3.223e-02,1.612e-01,1.465e-01,5.930e-04
4.916e-02,1.735e+00,1.664e+00,1.044e+00,-1.579e-01,-2.430e-01,1.491e-01,5.996e-04
4.918e-02,1.735e+00,1.663e+00,1.046e+00,5.189e-02,1.609e-01,1.465e-01,5.985e-04
4.921e-02,1.734e+00,1.663e+00,1.047e+00,6.949e-02,1.611e-01,1.465e-01,5.970e-04
4.918e-02,1.735e+00,1.664e+00,1.049e+00,-1.121e-01,-2.427e-01,1.491e-01,5.991e-04
4.919e-02,1.734e+00,1.664e+00,1.050e+00,-9.550e-02,-2.426e-01,1.491e-01,5.980e-04
4.926e-02,1.734e+00,1.662e+00,1.052e+00,1.198e-01,1.614e-01,1.465e-01,5.938e-04
4.926e-02,1.734e+00,1.662e+00,1.053e+00,1.343e-01,1.613e-01,1.465e-01,5.938e-04
4.918e-02,1.735e+00,1.663e+00,1.055e+00,2.555e-01,4.700e-02,1.478e-01,5.978e-04
4.902e-02,1.736e+00,1.664e+00,1.056e+00,2.826e-01,-1.505e-01,1.451e-01,6.068e-04
4.880e-02,1.739e+00,1.664e+00,1.058e+00,2.676e-01,-1.050e-01,1.458e-01,6.196e-04
4.857e-02,1.741e+00,1.664e+00,1.059e+00,2.567e-01,-1.060e-01,1.458e-01,6.323e-04
4.833e-02,1.744e+00,1.663e+00,1.061e+00,2.366e-01,-4.485e-02,1.458e-01,6.431e-04
4.811e-02,1.746e+00,1.663e+00,1.062e+00,2.262e-01,-4.552e-02,1.458e-01,6.507e-04
4.789e-02,1.748e+00,1.662e+00,1.064e+00,2.227e-01,-6.148e-02,1.465e-01,6.556e-04
4.768e-02,1.751e+00,1.662e+00,1.065e+00,2.142e-01,-6.172e-02,1.465e-01,6.580e-04
4.748e-02,1.753e+00,1.661e+00,1.067e+00,1.114e-01,5.212e-02,1.478e-01,6.581e-04
4.733e-02,1.755e+00,1.661e+00,1.068e+00,1.083e-01,5.224e-02,1.478e-01,6.566e-04
4.721e-02,1.756e+00,1.661e+00,1.069e+00,1.097e-01,5.237e-02,1.478e-01,6.552e-04
4.711e-02,1.757e+00,1.662e+00,1.071e+00,1.124e-01,5.248e-02,1.478e-01,6.541e-04
4.700e-02,1.758e+00,1.662e+00,1.072e+00,1.153e-01,5.256e-02,1.478e-01,6.533e-04
4.690e-02,1.759e+00,1.663e+00,1.074e+00,1.181e-01,5.261e-02,1.478e-01,6.528e-04
4.679e-02,1.761e+00,1.663e+00,1.075e+00,1.117e-01,-2.500e-02,1.471e-01,6.526e-04
4.669e-02,1.762e+00,1.663e+00,1.077e+00,1.142e-01,-2.499e-02,1.471e-01,6.526e-04
4.658e-02,1.763e+00,1.663e+00,1.078e+00,1.168e-01,-2.495e-02,1.471e-01,6.522e-04
4.647e-02,1.764e+00,1.663e+00,1.080e+00,1.192e-01,-2.488e-02,1.471e-01,6.514e-04
4.637e-02,1.765e+00,1.663e+00,1.081e+00,2.192e-01,1.148e-02,1.471e-01,6.500e-04
4.622e-02,1.767e+00,1.663e+00,1.083e+00,2.170e-01,1.174e-02,1.471e-01,6.471e-04
4.603e-02,1.769e+00,1.663e+00,1.084e+00,2.107e-01,1.212e-02,1.471e-01,6.427e-04
4.584e-02,1.771e+00,1.663e+00,1.086e+00,2.035e-01,1.260e-02,1.471e-01,6.373e-04
4.565e-02,1.773e+00,1.663e+00,1.087e+00,9.566e-02,1.322e-01,1.478e-01,6.310e-04
4.550e-02,1.775e+00,1.664e+00,1.089e+00,9.344e-02,-6.406e-02,1.485e-01,6.259e-04
4.539e-02,1.776e+00,1.664e+00,1.090e+00,9.582e-02,-6.375e-02,1.485e-01,6.226e-04
4.530e-02,1.777e+00,1.664e+00,1.092e+00,9.949e-02,-6.343e-02,1.485e-01,6.193e-04
4.521e-02,1.778e+00,1.663e+00,1.093e+00,1.033e-01,1.336e-01,1.478e-01,6.153e-04
4.511e-02,1.779e+00,1.663e+00,1.095e+00,1.068e-01,1.340e-01,1.478e-01,6.107e-04
4.502e-02,1.780e+00,1.664e+00,1.096e+00,1.100e-01,-6.224e-02,1.485e-01,6.065e-04
4.492e-02,1.781e+00,1.665e+00,1.098e+00,1.128e-01,-6.190e-02,1.485e-01,6.026e-04
4.481e-02,1.782e+00,1.664e+00,1.099e+00,1.153e-01,-6.151e-02,1.485e-01,5.984e-04
4.471e-02,1.783e+00,1.664e+00,1.100e+00,1.798e-01,-8.174e-02,1.485e-01,5.932e-04
4.458e-02,1.784e+00,1.663e+00,1.102e+00,1.643e-01,1.260e-01,1.485e-01,5.853e-04
4.443e-02,1.786e+00,1.663e+00,1.103e+00,1.615e-01,1.269e-01,1.485e-01,5.750e-04
4.427e-02,1.788e+00,1.664e+00,1.105e+00,1.735e-01,-7.921e-02,1.485e-01,5.650e-04
4.412e-02,1.789e+00,1.665e+00,1.106e+00,2.116e-01,-9.903e-02,1.458e-01,5.551e-04
4.394e-02,1.791e+00,1.664e+00,1.108e+00,2.059e-01,-9.794e-02,1.458e-01,5.427e-04
4.376e-02,1.793e+00,1.663e+00,1.109e+00,1.958e-01,1.053e-01,1.471e-01,5.268e-04
4.357e-02,1.795e+00,1.663e+00,1.111e+00,1.443e-01,8.618e-02,1.485e-01,5.087e-04
4.341e-02,1.797e+00,1.664e+00,1.112e+00,1.133e-01,-5.731e-02,1.485e-01,4.924e-04
4.328e-02,1.798e+00,1.664e+00,1.114e+00,1.123e-01,-5.616e-02,1.485e-01,4.795e-04
4.316e-02,1.800e+00,1.664e+00,1.115e+00,1.133e-01,-5.509e-02,1.485e-01,4.677e-04
4.306e-02,1.801e+00,1.663e+00,1.117e+00,1.415e-01,9.092e-02,1.485e-01,4.556e-04
4.294e-02,1.802e+00,1.663e+00,1.118e+00,1.420e-01,9.219e-02,1.485e-01,4.416e-04
4.281e-02,1.803e+00,1.664e+00,1.120e+00,1.146e-01,-5.137e-02,1.485e-01,4.264e-04
4.269e-02,1.805e+00,1.664e+00,1.121e+00,1.147e-01,-5.009e-02,1.485e-01,4.123e-04
4.258e-02,1.806e+00,1.664e+00,1.123e+00,1.246e-01,5.465e-02,1.491e-01,3.987e-04
4.247e-02,1.807e+00,1.664e+00,1.124e+00,1.255e-01,5.595e-02,1.491e-01,3.843e-04
4.235e-02,1.808e+00,1.664e+00,1.126e+00,1.260e-01,5.731e-02,1.491e-01,3.693e-04
4.224e-02,1.810e+00,1.665e+00,1.127e+00,1.264e-01,5.867e-02,1.491e-01,3.541e-04
4.212e-02,1.811e+00,1.665e+00,1.129e+00,1.266e-01,6.002e-02,1.491e-01,3.391e-04
4.200e-02,1.812e+00,1.666e+00,1.130e+00,1.267e-01,6.136e-02,1.491e-01,3.243e-04
4.188e-02,1.813e+00,1.666e+00,1.132e+00,1.268e-01,6.268e-02,1.491e-01,3.096e-04
4.176e-02,1.815e+00,1.667e+00,1.133e+00,1.417e-01,-7.576e-02,1.485e-01,2.952e-04
4.163e-02,1.816e+00,1.667e+00,1.135e+00,1.410e-01,-7.441e-02,1.485e-01,2.800e-04
4.149e-02,1.817e+00,1.667e+00,1.136e+00,1.159e-01,9.902e-03,1.505e-01,2.632e-04
4.137e-02,1.819e+00,1.666e+00,1.138e+00,1.156e-01,1.143e-02,1.505e-01,2.462e-04
4.126e-02,1.820e+00,1.666e+00,1.139e+00,1.163e-01,1.291e-02,1.505e-01,2.298e-04
4.114e-02,1.821e+00,1.666e+00,1.141e+00,1.172e-01,1.439e-02,1.505e-01,2.133e-04
4.103e-02,1.822e+00,1.666e+00,1.142e+00,1.180e-01,1.591e-02,1.505e-01,1.966e-04
4.092e-02,1.823e+00,1.667e+00,1.144e+00,1.188e-01,1.746e-02,1.505e-01,1.794e-04
4.081e-02,1.824e+00,1.667e+00,1.145e+00,1.195e-01,1.905e-02,1.505e-01,1.618e-04
4.069e-02,1.826e+00,1.667e+00,1.147e+00,1.200e-01,2.067e-02,1.505e-01,1.438e-04
4.058e-02,1.827e+00,1.667e+00,1.148e+00,1.205e-01,2.233e-02,1.505e-01,1.254e-04
4.046e-02,1.828e+00,1.667e+00,1.150e+00,9.713e-02,-3.291e-02,1.498e-01,1.067e-04
4.035e-02,1.829e+00,1.667e+00,1.151e+00,9.834e-02,-3.132e-02,1.498e-01,8.909e-05
4.026e-02,1.830e+00,1.667e+00,1.153e+00,1.004e-01,-2.979e-02,1.498e-01,7.236e-05
4.016e-02,1.831e+00,1.667e+00,1.154e+00,1.026e-01,-2.824e-02,1.498e-01,5.523e-05
4.006e-02,1.832e+00,1.666e+00,1.156e+00,1.046e-01,-2.660e-02,1.498e-01,3.725e-05
3.996e-02,1.833e+00,1.666e+00,1.157e+00,1.064e-01,-2.488e-02,1.498e-01,1.825e-05
3.986e-02,1.834e+00,1.666e+00,1.159e+00,1.614e-01,-1.789e-02,1.491e-01,1.797e-06
3.974e-02,1.836e+00,1.666e+00,1.160e+00,1.367e-01,-7.302e-05,1.491e-01,2.736e-05
3.961e-02,1.837e+00,1.666e+00,1.162e+00,1.345e-01,2.521e-03,1.491e-01,5.635e-05
3.948e-02,1.838e+00,1.666e+00,1.163e+00,1.297e-01,-2.076e-02,1.491e-01,8.536e-05
3.935e-02,1.840e+00,1.665e+00,1.165e+00,1.282e-01,-1.817e-02,1.491e-01,1.143e-04
3.923e-02,1.841e+00,1.665e+00,1.166e+00,1.270e-01,-1.555e-02,1.491e-01,1.435e-04
3.910e-02,1.842e+00,1.665e+00,1.168e+00,1.260e-01,-1.290e-02,1.491e-01,1.731e-04
3.898e-02,1.843e+00,1.665e+00,1.169e+00,1.250e-01,-1.019e-02,1.491e-01,2.034e-04
3.887e-02,1.845e+00,1.665e+00,1.171e+00,1.241e-01,-7.427e-03,1.491e-01,2.342e-04
3.875e-02,1.846e+00,1.665e+00,1.172e+00,1.233e-01,-4.615e-03,1.491e-01,2.655e-04
3.863e-02,1.847e+00,1.665e+00,1.174e+00,1.225e-01,-1.754e-03,1.491e-01,2.974e-04
3.852e-02,1.848e+00,1.665e+00,1.175e+00,1.217e-01,1.154e-03,1.491e-01,3.298e-04
3.840e-02,1.850e+00,1.665e+00,1.177e+00,1.062e-01,2.998e-02,1.498e-01,3.628e-04
3.829e-02,1.851e+00,1.665e+00,1.178e+00,1.062e-01,3.283e-02,1.498e-01,3.944e-04
3.819e-02,1.852e+00,1.665e+00,1.180e+00,1.068e-01,3.555e-02,1.498e-01,4.245e-04
3.809e-02,1.853e+00,1.665e+00,1.181e+00,1.075e-01,3.825e-02,1.498e-01,4.545e-04
3.799e-02,1.854e+00,1.666e+00,1.183e+00,1.082e-01,4.096e-02,1.498e-01,4.845e-04
3.788e-02,1.855e+00,1.666e+00,1.184e+00,6.732e-02,-2.876e-02,1.491e-01,5.149e-04
3.780e-02,1.856e+00,1.666e+00,1.186e+00,1.466e-01,8.227e-02,1.485e-01,5.407e-04
3.769e-02,1.857e+00,1.667e+00,1.187e+00,1.471e-01,8.505e-02,1.485e-01,5.715e-04
3.756e-02,1.858e+00,1.667e+00,1.188e+00,1.447e-01,8.852e-02,1.485e-01,6.104e-04
3.743e-02,1.860e+00,1.668e+00,1.190e+00,1.416e-01,9.215e-02,1.485e-01,6.512e-04
3.729e-02,1.861e+00,1.669e+00,1.191e+00,1.028e-01,5.953e-02,1.491e-01,6.919e-04
3.716e-02,1.863e+00,1.670e+00,1.193e+00,1.013e-01,6.271e-02,1.491e-01,7.275e-04
3.705e-02,1.864e+00,1.670e+00,1.194e+00,1.014e-01,6.548e-02,1.491e-01,7.583e-04
3.695e-02,1.865e+00,1.671e+00,1.196e+00,1.021e-01,6.811e-02,1.491e-01,7.874e-04
3.685e-02,1.866e+00,1.672e+00,1.197e+00,1.028e-01,7.070e-02,1.491e-01,8.161e-04
3.674e-02,1.867e+00,1.672e+00,1.199e+00,1.035e-01,7.327e-02,1.491e-01,8.446e-04
3.664e-02,1.868e+00,1.673e+00,1.200e+00,1.041e-01,7.584e-02,1.491e-01,8.731e-04
3.653e-02,1.869e+00,1.674e+00,1.202e+00,1.045e-01,7.841e-02,1.491e-01,9.016e-04
3.642e-02,1.870e+00,1.675e+00,1.203e+00,1.049e-01,8.097e-02,1.491e-01,9.300e-04
3.631e-02,1.871e+00,1.675e+00,1.205e+00,1.052e-01,1.456e-01,1.498e-01,9.583e-04
3.620e-02,1.872e+00,1.676e+00,1.206e+00,1.055e-01,1.482e-01,1.498e-01,9.864e-04
3.609e-02,1.873e+00,1.678e+00,1.208e+00,1.057e-01,1.506e-01,1.498e-01,1.014e-03
3.598e-02,1.874e+00,1.679e+00,1.209e+00,1.058e-01,1.530e-01,1.498e-01,1.041e-03
3.586e-02,1.875e+00,1.681e+00,1.211e+00,1.059e-01,1.553e-01,1.498e-01,1.066e-03
3.575e-02,1.876e+00,1.682e+00,1.212e+00,1.000e-01,2.300e-01,1.498e-01,1.091e-03
3.563e-02,1.877e+00,1.684e+00,1.214e+00,1.002e-01,2.321e-01,1.498e-01,1.114e-03
3.551e-02,1.878e+00,1.686e+00,1.215e+00,1.006e-01,2.340e-01,1.498e-01,1.136e-03
3.540e-02,1.879e+00,1.689e+00,1.217e+00,1.040e-01,1.426e-01,1.498e-01,1.155e-03
3.527e-02,1.880e+00,1.691e+00,1.218e+00,1.042e-01,1.029e-01,1.485e-01,1.173e-03
3.515e-02,1.881e+00,1.692e+00,1.220e+00,1.042e-01,1.044e-01,1.485e-01,1.190e-03
3.502e-02,1.882e+00,1.693e+00,1.221e+00,1.040e-01,1.059e-01,1.485e-01,1.207e-03
3.489e-02,1.883e+00,1.694e+00,1.223e+00,1.039e-01,1.074e-01,1.485e-01,1.223e-03
3.477e-02,1.884e+00,1.695e+00,1.224e+00,1.036e-01,1.088e-01,1.485e-01,1.239e-03
3.464e-02,1.885e+00,1.696e+00,1.226e+00,1.034e-01,1.101e-01,1.485e-01,1.254e-03
3.450e-02,1.886e+00,1.698e+00,1.227e+00,1.031e-01,1.115e-01,1.485e-01,1.269e-03
3.437e-02,1.887e+00,1.699e+00,1.229e+00,1.029e-01,1.128e-01,1.485e-01,1.284e-03
3.424e-02,1.888e+00,1.700e+00,1.230e+00,1.026e-01,1.140e-01,1.485e-01,1.298e-03
3.411e-02,1.889e+00,1.701e+00,1.232e+00,1.111e-01,7.380e-02,1.491e-01,1.311e-03
3.397e-02,1.891e+00,1.702e+00,1.233e+00,1.105e-01,7.499e-02,1.491e-01,1.324e-03
3.382e-02,1.892e+00,1.703e+00,1.235e+00,1.095e-01,7.621e-02,1.491e-01,1.338e-03
3.368e-02,1.893e+00,1.704e+00,1.236e+00,1.084e-01,7.742e-02,1.491e-01,1.352e-03
3.353e-02,1.894e+00,1.704e+00,1.238e+00,1.074e-01,1.925e-01,1.485e-01,1.366e-03
3.339e-02,1.895e+00,1.706e+00,1.239e+00,1.063e-01,1.937e-01,1.485e-01,1.379e-03
3.324e-02,1.896e+00,1.707e+00,1.241e+00,8.752e-02,1.223e-01,1.491e-01,1.392e-03
3.311e-02,1.897e+00,1.709e+00,1.242e+00,1.111e-01,2.216e-01,1.491e-01,1.402e-03
3.297e-02,1.898e+00,1.711e+00,1.244e+00,1.107e-01,2.225e-01,1.491e-01,1.412e-03
3.282e-02,1.899e+00,1.713e+00,1.245e+00,1.096e-01,2.233e-01,1.491e-01,1.421e-03
3.266e-02,1.900e+00,1.715e+00,1.247e+00,8.749e-02,6.351e-02,1.491e-01,1.430e-03
3.251e-02,1.901e+00,1.717e+00,1.248e+00,8.703e-02,6.405e-02,1.491e-01,1.436e-03
3.238e-02,1.902e+00,1.717e+00,1.250e+00,8.744e-02,6.453e-02,1.491e-01,1.441e-03
3.225e-02,1.903e+00,1.718e+00,1.251e+00,8.808e-02,6.500e-02,1.491e-01,1.446e-03
3.212e-02,1.904e+00,1.719e+00,1.253e+00,8.279e-02,1.069e-01,1.491e-01,1.451e-03
3.199e-02,1.905e+00,1.720e+00,1.254e+00,8.361e-02,1.073e-01,1.491e-01,1.456e-03
3.187e-02,1.905e+00,1.721e+00,1.256e+00,8.456e-02,1.078e-01,1.491e-01,1.461e-03
3.174e-02,1.906e+00,1.722e+00,1.257e+00,8.547e-02,1.082e-01,1.491e-01,1.465e-03
3.161e-02,1.907e+00,1.723e+00,1.259e+00,8.627e-02,1.086e-01,1.491e-01,1.470e-03
3.148e-02,1.908e+00,1.724e+00,1.260e+00,8.694e-02,1.090e-01,1.491e-01,1.474e-03
3.135e-02,1.909e+00,1.725e+00,1.262e+00,8.750e-02,1.093e-01,1.491e-01,1.477e-03
3.122e-02,1.910e+00,1.726e+00,1.263e+00,8.796e-02,1.096e-01,1.491e-01,1.481e-03
3.108e-02,1.911e+00,1.727e+00,1.265e+00,9.721e-02,1.668e-01,1.491e-01,1.484e-03
3.094e-02,1.911e+00,1.729e+00,1.266e+00,1.030e-01,2.447e-01,1.491e-01,1.487e-03
3.078e-02,1.912e+00,1.730e+00,1.268e+00,1.023e-01,2.449e-01,1.491e-01,1.489e-03
3.062e-02,1.913e+00,1.733e+00,1.269e+00,1.011e-01,2.450e-01,1.491e-01,1.491e-03
3.045e-02,1.914e+00,1.735e+00,1.270e+00,9.992e-02,2.450e-01,1.491e-01,1.491e-03
3.029e-02,1.915e+00,1.738e+00,1.272e+00,1.165e-01,1.827e-01,1.491e-01,1.489e-03
3.011e-02,1.916e+00,1.740e+00,1.273e+00,8.799e-02,1.099e-01,1.498e-01,1.486e-03
2.993e-02,1.917e+00,1.741e+00,1.275e+00,8.371e-02,1.509e-01,1.505e-01,1.483e-03
2.978e-02,1.918e+00,1.743e+00,1.276e+00,8.353e-02,1.505e-01,1.505e-01,1.479e-03
2.963e-02,1.919e+00,1.744e+00,1.278e+00,8.378e-02,1.502e-01,1.505e-01,1.475e-03
2.948e-02,1.920e+00,1.746e+00,1.279e+00,8.412e-02,1.498e-01,1.505e-01,1.471e-03
2.934e-02,1.921e+00,1.747e+00,1.281e+00,8.445e-02,1.493e-01,1.505e-01,1.466e-03
2.919e-02,1.922e+00,1.749e+00,1.283e+00,8.471e-02,1.489e-01,1.505e-01,1.460e-03
2.904e-02,1.923e+00,1.750e+00,1.284e+00,8.490e-02,1.483e-01,1.505e-01,1.454e-03
2.889e-02,1.923e+00,1.752e+00,1.286e+00,6.131e-02,1.891e-01,1.491e-01,1.448e-03
2.875e-02,1.924e+00,1.754e+00,1.287e+00,6.230e-02,1.886e-01,1.491e-01,1.442e-03
2.863e-02,1.925e+00,1.755e+00,1.288e+00,6.416e-02,1.881e-01,1.491e-01,1.436e-03
2.851e-02,1.925e+00,1.757e+00,1.290e+00,9.284e-02,2.290e-01,1.498e-01,1.429e-03
2.837e-02,1.926e+00,1.759e+00,1.291e+00,9.362e-02,2.283e-01,1.498e-01,1.421e-03
2.820e-02,1.927e+00,1.762e+00,1.293e+00,9.316e-02,2.273e-01,1.498e-01,1.410e-03
2.803e-02,1.928e+00,1.764e+00,1.294e+00,1.012e-01,1.484e-01,1.505e-01,1.397e-03
2.784e-02,1.929e+00,1.766e+00,1.296e+00,9.395e-02,1.730e-01,1.491e-01,1.383e-03
2.765e-02,1.930e+00,1.768e+00,1.297e+00,9.247e-02,1.716e-01,1.491e-01,1.369e-03
2.747e-02,1.931e+00,1.769e+00,1.299e+00,9.120e-02,1.702e-01,1.491e-01,1.354e-03
2.728e-02,1.932e+00,1.771e+00,1.300e+00,9.006e-02,1.688e-01,1.491e-01,1.339e-03
2.710e-02,1.933e+00,1.773e+00,1.302e+00,8.901e-02,1.674e-01,1.491e-01,1.324e-03
2.692e-02,1.933e+00,1.774e+00,1.303e+00,8.804e-02,1.659e-01,1.491e-01,1.308e-03
2.674e-02,1.934e+00,1.776e+00,1.305e+00,9.306e-02,1.282e-01,1.485e-01,1.293e-03
2.655e-02,1.935e+00,1.778e+00,1.306e+00,9.192e-02,1.267e-01,1.485e-01,1.277e-03
2.636e-02,1.936e+00,1.779e+00,1.308e+00,9.060e-02,1.251e-01,1.485e-01,1.260e-03
2.617e-02,1.937e+00,1.780e+00,1.309e+00,-1.302e-01,1.487e-02,1.491e-01,1.244e-03
2.617e-02,1.937e+00,1.781e+00,1.311e+00,-1.222e-01,1.534e-02,1.491e-01,1.244e-03
2.636e-02,1.936e+00,1.781e+00,1.312e+00,1.139e-01,1.262e-01,1.485e-01,1.262e-03
2.639e-02,1.936e+00,1.782e+00,1.314e+00,1.229e-01,1.267e-01,1.485e-01,1.264e-03
2.622e-02,1.937e+00,1.783e+00,1.315e+00,1.226e-01,1.252e-01,1.485e-01,1.247e-03
2.599e-02,1.938e+00,1.784e+00,1.317e+00,8.962e-02,2.473e-01,1.485e-01,1.225e-03
2.576e-02,1.939e+00,1.786e+00,1.318e+00,7.483e-02,2.194e-01,1.485e-01,1.203e-03
2.557e-02,1.940e+00,1.788e+00,1.320e+00,9.728e-02,6.755e-02,1.505e-01,1.184e-03
2.538e-02,1.941e+00,1.790e+00,1.321e+00,9.604e-02,6.579e-02,1.505e-01,1.165e-03
2.518e-02,1.942e+00,1.791e+00,1.323e+00,9.417e-02,6.391e-02,1.505e-01,1.145e-03
2.497e-02,1.942e+00,1.791e+00,1.324e+00,9.221e-02,6.208e-02,1.505e-01,1.126e-03
2.476e-02,1.943e+00,1.792e+00,1.326e+00,9.031e-02,6.034e-02,1.505e-01,1.108e-03
2.456e-02,1.944e+00,1.793e+00,1.327e+00,7.371e-02,4.836e-02,1.485e-01,1.091e-03
2.438e-02,1.945e+00,1.793e+00,1.329e+00,7.260e-02,4.697e-02,1.485e-01,1.076e-03
2.421e-02,1.946e+00,1.794e+00,1.330e+00,7.220e-02,4.579e-02,1.485e-01,1.063e-03
2.404e-02,1.947e+00,1.794e+00,1.332e+00,7.204e-02,4.473e-02,1.485e-01,1.052e-03
2.388e-02,1.947e+00,1.795e+00,1.333e+00,7.193e-02,4.375e-02,1.485e-01,1.041e-03
2.372e-02,1.948e+00,1.795e+00,1.335e+00,7.183e-02,4.283e-02,1.485e-01,1.031e-03
2.356e-02,1.949e+00,1.796e+00,1.336e+00,5.390e-02,5.717e-04,1.485e-01,1.022e-03
2.342e-02,1.949e+00,1.796e+00,1.338e+00,5.449e-02,-9.335e-05,1.485e-01,1.014e-03
2.329e-02,1.950e+00,1.796e+00,1.339e+00,5.574e-02,-5.883e-04,1.485e-01,1.008e-03
2.316e-02,1.950e+00,1.796e+00,1.341e+00,5.710e-02,-1.007e-03,1.485e-01,1.003e-03
2.304e-02,1.951e+00,1.796e+00,1.342e+00,5.837e-02,-1.375e-03,1.485e-01,9.981e-04
2.291e-02,1.951e+00,1.796e+00,1.344e+00,5.059e-02,1.898e-01,1.465e-01,9.940e-04
2.278e-02,1.952e+00,1.797e+00,1.345e+00,5.183e-02,1.895e-01,1.465e-01,9.907e-04
2.267e-02,1.953e+00,1.798e+00,1.347e+00,5.328e-02,1.893e-01,1.465e-01,9.874e-04
2.255e-02,1.953e+00,1.800e+00,1.348e+00,6.949e-02,2.201e-01,1.465e-01,9.839e-04
2.241e-02,1.954e+00,1.802e+00,1.350e+00,7.011e-02,2.197e-01,1.465e-01,9.795e-04
2.226e-02,1.954e+00,1.804e+00,1.351e+00,6.999e-02,2.192e-01,1.465e-01,9.742e-04
2.209e-02,1.955e+00,1.807e+00,1.352e+00,6.960e-02,2.187e-01,1.465e-01,9.684e-04
2.193e-02,1.956e+00,1.809e+00,1.354e+00,6.912e-02,2.181e-01,1.465e-01,9.622e-04
2.177e-02,1.956e+00,1.811e+00,1.355e+00,6.862e-02,2.175e-01,1.465e-01,9.556e-04
2.160e-02,1.957e+00,1.813e+00,1.357e+00,5.922e-02,1.237e-01,1.471e-01,9.488e-04
2.144e-02,1.958e+00,1.815e+00,1.358e+00,9.768e-02,8.164e-02,1.478e-01,9.423e-04
2.126e-02,1.958e+00,1.816e+00,1.360e+00,9.635e-02,8.087e-02,1.478e-01,9.347e-04
2.103e-02,1.959e+00,1.817e+00,1.361e+00,9.359e-02,7.997e-02,1.478e-01,9.270e-04
2.081e-02,1.960e+00,1.818e+00,1.363e+00,9.052e-02,7.915e-02,1.478e-01,9.206e-04
2.058e-02,1.961e+00,1.819e+00,1.364e+00,8.753e-02,7.846e-02,1.478e-01,9.160e-04
2.036e-02,1.962e+00,1.820e+00,1.366e+00,5.806e-02,9.863e-02,1.471e-01,9.133e-04
2.017e-02,1.963e+00,1.820e+00,1.367e+00,5.661e-02,9.836e-02,1.471e-01,9.124e-04
2.001e-02,1.963e+00,1.821e+00,1.369e+00,5.642e-02,9.829e-02,1.471e-01,9.124e-04
1.987e-02,1.964e+00,1.822e+00,1.370e+00,3.885e-02,2.536e-01,1.438e-01,9.129e-04
1.974e-02,1.964e+00,1.824e+00,1.372e+00,3.977e-02,2.537e-01,1.438e-01,9.137e-04
1.964e-02,1.965e+00,1.826e+00,1.373e+00,4.136e-02,2.539e-01,1.438e-01,9.142e-04
1.953e-02,1.965e+00,1.829e+00,1.374e+00,4.304e-02,2.540e-01,1.438e-01,9.143e-04
1.942e-02,1.966e+00,1.831e+00,1.376e+00,2.089e-02,3.732e-01,1.311e-01,9.139e-04
1.934e-02,1.966e+00,1.834e+00,1.377e+00,2.277e-02,3.732e-01,1.311e-01,9.131e-04
1.927e-02,1.966e+00,1.838e+00,1.378e+00,5.507e-02,2.129e-01,1.425e-01,9.120e-04
1.917e-02,1.966e+00,1.841e+00,1.380e+00,5.697e-02,2.128e-01,1.425e-01,9.094e-04
1.903e-02,1.967e+00,1.843e+00,1.381e+00,5.749e-02,2.125e-01,1.425e-01,9.054e-04
1.888e-02,1.968e+00,1.846e+00,1.383e+00,5.749e-02,2.120e-01,1.425e-01,9.008e-04
1.873e-02,1.968e+00,1.848e+00,1.384e+00,5.730e-02,2.116e-01,1.425e-01,8.961e-04
1.857e-02,1.969e+00,1.850e+00,1.386e+00,5.703e-02,2.111e-01,1.425e-01,8.914e-04
1.841e-02,1.969e+00,1.852e+00,1.387e+00,7.155e-02,1.227e-01,1.438e-01,8.869e-04
1.824e-02,1.970e+00,1.854e+00,1.388e+00,7.066e-02,1.221e-01,1.438e-01,8.821e-04
1.804e-02,1.970e+00,1.855e+00,1.390e+00,6.918e-02,1.215e-01,1.438e-01,8.778e-04
1.785e-02,1.971e+00,1.856e+00,1.391e+00,6.757e-02,1.210e-01,1.438e-01,8.746e-04
1.765e-02,1.972e+00,1.858e+00,1.393e+00,6.602e-02,1.206e-01,1.438e-01,8.728e-04
1.746e-02,1.972e+00,1.859e+00,1.394e+00,6.456e-02,1.204e-01,1.438e-01,8.723e-04
1.728e-02,1.973e+00,1.860e+00,1.396e+00,3.652e-02,2.806e-01,1.337e-01,8.730e-04
1.712e-02,1.974e+00,1.862e+00,1.397e+00,3.010e-02,2.703e-01,1.317e-01,8.745e-04
1.701e-02,1.974e+00,1.864e+00,1.398e+00,3.094e-02,2.704e-01,1.317e-01,8.756e-04
1.691e-02,1.974e+00,1.867e+00,1.400e+00,3.232e-02,2.707e-01,1.317e-01,8.762e-04
1.682e-02,1.975e+00,1.870e+00,1.401e+00,3.377e-02,2.708e-01,1.317e-01,8.766e-04
1.672e-02,1.975e+00,1.873e+00,1.402e+00,3.511e-02,2.710e-01,1.317e-01,8.766e-04
1.662e-02,1.975e+00,1.875e+00,1.404e+00,3.630e-02,2.711e-01,1.317e-01,8.763e-04
1.651e-02,1.976e+00,1.878e+00,1.405e+00,3.734e-02,2.711e-01,1.317e-01,8.757e-04
1.640e-02,1.976e+00,1.881e+00,1.406e+00,3.823e-02,2.711e-01,1.317e-01,8.748e-04
1.629e-02,1.976e+00,1.883e+00,1.408e+00,5.085e-02,2.349e-01,1.358e-01,8.737e-04
1.615e-02,1.977e+00,1.886e+00,1.409e+00,7.188e-02,1.881e-01,1.404e-01,8.722e-04
1.597e-02,1.977e+00,1.888e+00,1.410e+00,7.086e-02,1.878e-01,1.404e-01,8.706e-04
1.576e-02,1.978e+00,1.890e+00,1.412e+00,6.587e-02,2.650e-01,1.217e-01,8.700e-04
1.555e-02,1.978e+00,1.892e+00,1.413e+00,6.313e-02,2.646e-01,1.217e-01,8.709e-04
1.534e-02,1.979e+00,1.895e+00,1.414e+00,6.060e-02,2.642e-01,1.217e-01,8.730e-04
1.514e-02,1.980e+00,1.898e+00,1.415e+00,5.534e-02,1.294e-01,1.371e-01,8.762e-04
1.495e-02,1.980e+00,1.900e+00,1.417e+00,5.388e-02,1.294e-01,1.371e-01,8.804e-04
1.477e-02,1.981e+00,1.901e+00,1.418e+00,5.270e-02,1.295e-01,1.371e-01,8.858e-04
1.459e-02,1.981e+00,1.903e+00,1.419e+00,5.168e-02,1.297e-01,1.371e-01,8.924e-04
1.442e-02,1.982e+00,1.904e+00,1.421e+00,5.075e-02,1.300e-01,1.371e-01,9.005e-04
1.425e-02,1.982e+00,1.905e+00,1.422e+00,-5.982e-02,5.238e-01,7.613e-02,9.099e-04
1.423e-02,1.982e+00,1.908e+00,1.423e+00,3.697e-02,3.898e-01,9.891e-02,9.110e-04
1.423e-02,1.982e+00,1.912e+00,1.424e+00,-2.520e-02,4.475e-01,8.819e-02,9.109e-04
1.424e-02,1.982e+00,1.916e+00,1.425e+00,-2.245e-02,4.481e-01,8.819e-02,9.110e-04
1.429e-02,1.982e+00,1.921e+00,1.426e+00,2.681e-03,3.868e-01,9.623e-02,9.100e-04
1.433e-02,1.982e+00,1.925e+00,1.427e+00,6.648e-03,3.875e-01,9.623e-02,9.099e-04
1.432e-02,1.982e+00,1.929e+00,1.428e+00,9.535e-03,3.880e-01,9.623e-02,9.099e-04
1.430e-02,1.982e+00,1.933e+00,1.429e+00,1.185e-02,3.883e-01,9.623e-02,9.094e-04
1.427e-02,1.982e+00,1.937e+00,1.430e+00,6.421e-02,2.591e-01,1.170e-01,9.083e-04
1.415e-02,1.983e+00,1.940e+00,1.431e+00,5.551e-02,2.639e-01,1.130e-01,9.040e-04
1.396e-02,1.983e+00,1.943e+00,1.432e+00,5.374e-02,2.630e-01,1.130e-01,8.978e-04
1.377e-02,1.984e+00,1.946e+00,1.433e+00,5.171e-02,2.621e-01,1.130e-01,8.923e-04
1.357e-02,1.984e+00,1.949e+00,1.434e+00,4.973e-02,2.613e-01,1.130e-01,8.881e-04
1.338e-02,1.984e+00,1.951e+00,1.435e+00,4.788e-02,2.606e-01,1.130e-01,8.853e-04
1.320e-02,1.985e+00,1.954e+00,1.436e+00,4.619e-02,2.600e-01,1.130e-01,8.838e-04
1.302e-02,1.985e+00,1.956e+00,1.438e+00,7.431e-02,1.715e-01,1.197e-01,8.835e-04
1.280e-02,1.986e+00,1.959e+00,1.439e+00,7.186e-02,1.709e-01,1.197e-01,8.851e-04
1.254e-02,1.987e+00,1.961e+00,1.440e+00,5.355e-02,2.374e-01,1.063e-01,8.905e-04
1.230e-02,1.987e+00,1.963e+00,1.441e+00,5.019e-02,2.369e-01,1.063e-01,8.993e-04
1.209e-02,1.988e+00,1.965e+00,1.442e+00,6.246e-02,1.900e-01,1.150e-01,9.099e-04
1.187e-02,1.988e+00,1.967e+00,1.443e+00,5.994e-02,1.899e-01,1.150e-01,9.238e-04
1.164e-02,1.989e+00,1.969e+00,1.444e+00,5.711e-02,1.899e-01,1.150e-01,9.420e-04
1.141e-02,1.989e+00,1.971e+00,1.445e+00,5.435e-02,1.901e-01,1.150e-01,9.640e-04
1.119e-02,1.990e+00,1.973e+00,1.447e+00,5.180e-02,1.905e-01,1.150e-01,9.891e-04
1.097e-02,1.990e+00,1.975e+00,1.448e+00,-6.024e-02,4.757e-01,6.943e-02,1.017e-03
1.095e-02,1.990e+00,1.978e+00,1.448e+00,-5.896e-02,4.766e-01,6.943e-02,1.020e-03
1.111e-02,1.990e+00,1.982e+00,1.449e+00,-9.463e-02,5.352e-01,5.804e-02,1.001e-03
1.139e-02,1.989e+00,1.987e+00,1.450e+00,-1.011e-01,5.374e-01,5.737e-02,9.783e-04
1.175e-02,1.989e+00,1.992e+00,1.450e+00,-9.063e-02,5.402e-01,5.737e-02,9.636e-04
1.213e-02,1.988e+00,1.998e+00,1.451e+00,-3.530e-02,5.432e-01,6.608e-02,9.655e-04
1.242e-02,1.987e+00,2.003e+00,1.452e+00,-2.674e-02,5.456e-01,6.608e-02,9.778e-04
1.260e-02,1.987e+00,2.009e+00,1.452e+00,-5.346e-02,5.472e-01,6.072e-02,9.905e-04
1.278e-02,1.986e+00,2.014e+00,1.453e+00,-4.763e-02,5.488e-01,6.072e-02,1.008e-03
1.298e-02,1.986e+00,2.020e+00,1.453e+00,-4.129e-02,5.507e-01,6.072e-02,1.033e-03
1.318e-02,1.985e+00,2.025e+00,1.454e+00,-3.522e-02,5.525e-01,6.072e-02,1.061e-03
1.336e-02,1.985e+00,2.031e+00,1.455e+00,-3.560e-02,5.542e-01,5.402e-02,1.090e-03
1.352e-02,1.985e+00,2.036e+00,1.455e+00,4.063e-02,2.969e-01,8.551e-02,1.121e-03
1.354e-02,1.985e+00,2.041e+00,1.456e+00,4.321e-02,2.965e-01,8.551e-02,1.124e-03
1.341e-02,1.985e+00,2.044e+00,1.457e+00,4.254e-02,2.943e-01,8.551e-02,1.098e-03
1.324e-02,1.985e+00,2.047e+00,1.458e+00,4.084e-02,2.915e-01,8.551e-02,1.063e-03
1.305e-02,1.986e+00,2.050e+00,1.459e+00,-2.610e-03,5.060e-01,6.541e-02,1.026e-03
1.294e-02,1.986e+00,2.054e+00,1.459e+00,-3.253e-03,5.042e-01,6.541e-02,1.005e-03
1.292e-02,1.986e+00,2.059e+00,1.460e+00,1.271e-02,4.103e-01,7.613e-02,1.001e-03
1.289e-02,1.986e+00,2.063e+00,1.461e+00,1.400e-02,4.094e-01,7.613e-02,9.950e-04
1.284e-02,1.986e+00,2.068e+00,1.461e+00,1.473e-02,4.081e-01,7.613e-02,9.837e-04
1.278e-02,1.986e+00,2.072e+00,1.462e+00,1.523e-02,4.066e-01,7.613e-02,9.697e-04
1.271e-02,1.986e+00,2.076e+00,1.463e+00,1.561e-02,4.050e-01,7.613e-02,9.542e-04
1.263e-02,1.986e+00,2.080e+00,1.464e+00,1.592e-02,4.034e-01,7.613e-02,9.376e-04
1.255e-02,1.987e+00,2.084e+00,1.464e+00,7.844e-02,2.464e-01,9.154e-02,9.203e-04
1.235e-02,1.987e+00,2.088e+00,1.465e+00,7.641e-02,2.427e-01,9.154e-02,8.734e-04
1.202e-02,1.988e+00,2.090e+00,1.466e+00,2.742e-02,3.100e-01,8.283e-02,8.015e-04
1.175e-02,1.988e+00,2.093e+00,1.467e+00,2.406e-02,3.059e-01,8.283e-02,7.473e-04
1.158e-02,1.988e+00,2.096e+00,1.468e+00,2.260e-02,3.032e-01,8.283e-02,7.137e-04
1.145e-02,1.989e+00,2.099e+00,1.469e+00,2.187e-02,3.010e-01,8.283e-02,6.877e-04
1.133e-02,1.989e+00,2.102e+00,1.470e+00,2.141e-02,2.990e-01,8.283e-02,6.648e-04
1.122e-02,1.989e+00,2.105e+00,1.470e+00,2.108e-02,2.971e-01,8.283e-02,6.432e-04
1.111e-02,1.989e+00,2.108e+00,1.471e+00,2.079e-02,3.108e-01,8.149e-02,6.223e-04
1.100e-02,1.989e+00,2.111e+00,1.472e+00,8.871e-02,2.003e-01,9.221e-02,6.019e-04
1.074e-02,1.990e+00,2.114e+00,1.473e+00,8.584e-02,1.966e-01,9.221e-02,5.555e-04
1.035e-02,1.990e+00,2.116e+00,1.474e+00,-5.611e-02,5.020e-01,4.330e-02,4.904e-04
1.023e-02,1.991e+00,2.119e+00,1.474e+00,-5.750e-02,5.005e-01,4.330e-02,4.721e-04
1.040e-02,1.990e+00,2.124e+00,1.475e+00,-5.329e-02,5.025e-01,4.330e-02,4.998e-04
1.066e-02,1.990e+00,2.129e+00,1.475e+00,-4.751e-02,5.056e-01,4.330e-02,5.465e-04
1.092e-02,1.989e+00,2.134e+00,1.476e+00,-3.571e-02,5.089e-01,5.201e-02,6.006e-04
1.115e-02,1.989e+00,2.139e+00,1.476e+00,-5.399e-02,5.116e-01,4.531e-02,6.533e-04
1.140e-02,1.989e+00,2.144e+00,1.477e+00,-4.846e-02,5.146e-01,4.531e-02,7.146e-04
1.167e-02,1.988e+00,2.149e+00,1.477e+00,-4.257e-02,5.178e-01,4.531e-02,7.865e-04
1.192e-02,1.988e+00,2.154e+00,1.478e+00,-3.698e-02,5.209e-01,4.531e-02,8.595e-04
1.215e-02,1.988e+00,2.160e+00,1.478e+00,-1.113e-02,4.615e-01,6.340e-02,9.293e-04
1.230e-02,1.987e+00,2.165e+00,1.479e+00,-7.036e-03,4.626e-01,6.340e-02,9.783e-04
1.239e-02,1.987e+00,2.169e+00,1.479e+00,-4.258e-03,4.625e-01,6.340e-02,1.005e-03
1.243e-02,1.987e+00,2.174e+00,1.480e+00,-2.113e-03,4.617e-01,6.340e-02,1.020e-03
1.246e-02,1.987e+00,2.179e+00,1.481e+00,-3.314e-04,4.606e-01,6.340e-02,1.029e-03
1.247e-02,1.987e+00,2.183e+00,1.481e+00,-4.730e-03,4.747e-01,6.139e-02,1.034e-03
1.249e-02,1.987e+00,2.188e+00,1.482e+00,-3.185e-03,4.734e-01,6.139e-02,1.039e-03
1.251e-02,1.987e+00,2.193e+00,1.482e+00,-1.571e-03,4.721e-01,6.139e-02,1.047e-03
1.252e-02,1.987e+00,2.198e+00,1.483e+00,-5.126e-05,4.706e-01,6.139e-02,1.052e-03
1.253e-02,1.987e+00,2.202e+00,1.484e+00,1.327e-03,4.690e-01,6.139e-02,1.055e-03
1.253e-02,1.987e+00,2.207e+00,1.484e+00,2.035e-02,4.205e-01,6.675e-02,1.055e-03
1.247e-02,1.987e+00,2.212e+00,1.485e+00,2.081e-02,4.176e-01,6.675e-02,1.034e-03
1.237e-02,1.987e+00,2.216e+00,1.486e+00,2.044e-02,4.137e-01,6.675e-02,9.940e-04
1.225e-02,1.987e+00,2.220e+00,1.486e+00,1.983e-02,4.096e-01,6.675e-02,9.480e-04
1.213e-02,1.988e+00,2.224e+00,1.487e+00,1.917e-02,4.054e-01,6.675e-02,9.007e-04
1.201e-02,1.988e+00,2.228e+00,1.488e+00,4.818e-02,2.771e-01,7.546e-02,8.540e-04
1.182e-02,1.988e+00,2.232e+00,1.488e+00,4.652e-02,2.714e-01,7.546e-02,7.788e-04
1.156e-02,1.988e+00,2.235e+00,1.489e+00,4.376e-02,2.646e-01,7.546e-02,6.779e-04
1.128e-02,1.989e+00,2.238e+00,1.490e+00,4.081e-02,2.578e-01,7.546e-02,5.745e-04
1.102e-02,1.989e+00,2.240e+00,1.491e+00,3.799e-02,2.669e-01,7.680e-02,4.760e-04
1.077e-02,1.989e+00,2.243e+00,1.491e+00,3.544e-02,2.607e-01,7.680e-02,3.846e-04
1.053e-02,1.990e+00,2.246e+00,1.492e+00,3.312e-02,2.549e-01,7.680e-02,3.003e-04
1.031e-02,1.990e+00,2.248e+00,1.493e+00,3.104e-02,2.495e-01,7.680e-02,2.228e-04
1.011e-02,1.990e+00,2.251e+00,1.494e+00,2.918e-02,2.444e-01,7.680e-02,1.512e-04
9.911e-03,1.990e+00,2.253e+00,1.494e+00,2.750e-02,2.914e-01,7.412e-02,8.511e-05
9.727e-03,1.991e+00,2.256e+00,1.495e+00,4.374e-02,1.938e-01,8.082e-02,2.374e-05
9.506e-03,1.991e+00,2.258e+00,1.496e+00,4.172e-02,1.888e-01,8.082e-02,4.873e-05
9.250e-03,1.991e+00,2.261e+00,1.497e+00,3.914e-02,1.834e-01,8.082e-02,1.305e-04
8.993e-03,1.991e+00,2.262e+00,1.498e+00,3.654e-02,1.783e-01,8.082e-02,2.097e-04
8.748e-03,1.992e+00,2.264e+00,1.498e+00,7.266e-02,1.217e-01,8.752e-02,2.829e-04
8.412e-03,1.992e+00,2.266e+00,1.499e+00,6.895e-02,1.160e-01,8.752e-02,3.780e-04
7.995e-03,1.993e+00,2.267e+00,1.500e+00,-8.433e-02,4.047e-01,4.397e-02,4.880e-04
7.971e-03,1.993e+00,2.270e+00,1.501e+00,-8.396e-02,4.038e-01,4.397e-02,4.938e-04
8.345e-03,1.992e+00,2.273e+00,1.501e+00,-7.745e-02,4.072e-01,4.397e-02,3.943e-04
8.821e-03,1.992e+00,2.277e+00,1.501e+00,-6.939e-02,4.117e-01,4.397e-02,2.536e-04
9.296e-03,1.991e+00,2.281e+00,1.502e+00,-3.468e-02,4.159e-01,5.402e-02,9.930e-05
9.662e-03,1.991e+00,2.285e+00,1.502e+00,-2.820e-02,4.184e-01,5.402e-02,2.858e-05
9.915e-03,1.990e+00,2.290e+00,1.503e+00,-2.347e-02,4.193e-01,5.402e-02,1.214e-04
1.011e-02,1.990e+00,2.294e+00,1.504e+00,-6.116e-02,4.143e-01,4.464e-02,1.952e-04
1.038e-02,1.990e+00,2.298e+00,1.504e+00,-5.633e-02,4.155e-01,4.464e-02,3.028e-04
1.074e-02,1.989e+00,2.302e+00,1.504e+00,-5.030e-02,4.176e-01,4.464e-02,4.479e-04
1.109e-02,1.989e+00,2.306e+00,1.505e+00,-6.506e-02,4.195e-01,3.124e-02,5.989e-04
1.148e-02,1.989e+00,2.310e+00,1.505e+00,-5.883e-02,4.223e-01,3.124e-02,7.693e-04
1.188e-02,1.988e+00,2.315e+00,1.506e+00,-5.232e-02,4.253e-01,3.124e-02,9.554e-04
1.227e-02,1.988e+00,2.319e+00,1.506e+00,-1.652e-02,4.332e-01,3.258e-02,1.137e-03
1.253e-02,1.988e+00,2.323e+00,1.506e+00,-1.214e-02,4.343e-01,3.258e-02,1.264e-03
1.268e-02,1.987e+00,2.328e+00,1.506e+00,-9.482e-03,4.338e-01,3.258e-02,1.337e-03
1.277e-02,1.987e+00,2.332e+00,1.507e+00,4.580e-02,4.326e-01,4.799e-02,1.384e-03
1.269e-02,1.987e+00,2.336e+00,1.507e+00,4.534e-02,4.280e-01,4.799e-02,1.341e-03
1.244e-02,1.988e+00,2.341e+00,1.508e+00,4.255e-02,4.213e-01,4.799e-02,1.217e-03
1.215e-02,1.988e+00,2.345e+00,1.508e+00,3.919e-02,4.141e-01,4.799e-02,1.073e-03
1.187e-02,1.988e+00,2.349e+00,1.509e+00,2.104e-02,4.071e-01,5.134e-02,9.305e-04
1.164e-02,1.988e+00,2.353e+00,1.509e+00,3.050e-02,3.541e-01,5.737e-02,8.188e-04
1.144e-02,1.989e+00,2.357e+00,1.510e+00,2.854e-02,3.476e-01,5.737e-02,7.201e-04
1.123e-02,1.989e+00,2.361e+00,1.510e+00,2.651e-02,3.411e-01,5.737e-02,6.191e-04
1.104e-02,1.989e+00,2.364e+00,1.511e+00,1.570e-02,3.659e-01,5.335e-02,5.223e-04
1.087e-02,1.989e+00,2.368e+00,1.511e+00,1.425e-02,3.604e-01,5.335e-02,4.445e-04
1.075e-02,1.989e+00,2.372e+00,1.512e+00,1.333e-02,3.554e-01,5.335e-02,3.850e-04
1.065e-02,1.989e+00,2.375e+00,1.513e+00,1.263e-02,3.506e-01,5.335e-02,3.335e-04
1.055e-02,1.990e+00,2.379e+00,1.513e+00,1.926e-04,3.615e-01,4.866e-02,2.863e-04
1.049e-02,1.990e+00,2.382e+00,1.514e+00,1.199e-04,3.576e-01,4.866e-02,2.593e-04
1.047e-02,1.990e+00,2.386e+00,1.514e+00,5.668e-04,3.541e-01,4.866e-02,2.507e-04
1.047e-02,1.990e+00,2.390e+00,1.515e+00,1.150e-03,3.507e-01,4.866e-02,2.471e-04
1.046e-02,1.990e+00,2.393e+00,1.515e+00,1.733e-03,3.473e-01,4.866e-02,2.437e-04
1.045e-02,1.990e+00,2.397e+00,1.516e+00,2.272e-03,3.437e-01,4.866e-02,2.389e-04
1.044e-02,1.990e+00,2.400e+00,1.516e+00,2.754e-03,3.401e-01,4.866e-02,2.321e-04
1.042e-02,1.990e+00,2.404e+00,1.517e+00,5.656e-02,2.639e-01,5.603e-02,2.234e-04
1.023e-02,1.990e+00,2.407e+00,1.517e+00,5.480e-02,2.578e-01,5.603e-02,1.301e-04
9.888e-03,1.990e+00,2.409e+00,1.518e+00,7.760e-02,1.416e-01,6.742e-02,4.091e-05
9.426e-03,1.991e+00,2.412e+00,1.518e+00,7.230e-02,1.324e-01,6.742e-02,2.649e-04
8.898e-03,1.991e+00,2.413e+00,1.519e+00,3.052e-02,2.577e-01,5.402e-02,5.139e-04
8.491e-03,1.991e+00,2.415e+00,1.520e+00,2.577e-02,2.508e-01,5.402e-02,7.000e-04
8.223e-03,1.992e+00,2.418e+00,1.520e+00,2.288e-02,2.454e-01,5.402e-02,8.198e-04
8.016e-03,1.992e+00,2.420e+00,1.521e+00,2.078e-02,2.407e-01,5.402e-02,9.111e-04
7.839e-03,1.992e+00,2.422e+00,1.521e+00,2.206e-02,2.364e-01,5.134e-02,9.879e-04
7.672e-03,1.992e+00,2.425e+00,1.522e+00,2.047e-02,2.324e-01,5.134e-02,1.060e-03
7.510e-03,1.992e+00,2.427e+00,1.522e+00,1.894e-02,2.285e-01,5.134e-02,1.129e-03
7.358e-03,1.992e+00,2.430e+00,1.523e+00,4.125e-02,1.368e-01,6.206e-02,1.193e-03
7.140e-03,1.993e+00,2.431e+00,1.523e+00,3.910e-02,1.323e-01,6.206e-02,1.283e-03
6.862e-03,1.993e+00,2.433e+00,1.524e+00,5.098e-02,-2.241e-02,8.082e-02,1.396e-03
6.532e-03,1.993e+00,2.434e+00,1.525e+00,4.755e-02,-2.781e-02,8.082e-02,1.525e-03
6.172e-03,1.993e+00,2.434e+00,1.526e+00,4.371e-02,-3.277e-02,8.082e-02,1.659e-03
5.823e-03,1.994e+00,2.434e+00,1.526e+00,-8.752e-02,2.424e-01,2.388e-02,1.783e-03
5.902e-03,1.994e+00,2.434e+00,1.527e+00,-8.622e-02,2.416e-01,2.388e-02,1.755e-03
6.389e-03,1.993e+00,2.436e+00,1.527e+00,-7.956e-02,2.415e-01,2.388e-02,1.578e-03
6.975e-03,1.993e+00,2.439e+00,1.527e+00,-7.162e-02,2.414e-01,2.254e-02,1.347e-03
7.553e-03,1.992e+00,2.441e+00,1.527e+00,-6.382e-02,2.411e-01,2.254e-02,1.103e-03
8.086e-03,1.992e+00,2.443e+00,1.528e+00,-2.400e-02,2.458e-01,1.383e-02,8.639e-04
8.462e-03,1.991e+00,2.446e+00,1.528e+00,-1.895e-02,2.454e-01,1.383e-02,6.884e-04
8.688e-03,1.991e+00,2.448e+00,1.528e+00,-1.586e-02,2.448e-01,1.383e-02,5.798e-04
8.849e-03,1.991e+00,2.451e+00,1.528e+00,-1.363e-02,2.440e-01,1.383e-02,5.014e-04
8.976e-03,1.991e+00,2.453e+00,1.528e+00,-8.870e-03,2.431e-01,1.584e-02,4.386e-04
9.073e-03,1.991e+00,2.456e+00,1.528e+00,-7.454e-03,2.420e-01,1.584e-02,3.903e-04
9.146e-03,1.991e+00,2.458e+00,1.528e+00,-6.351e-03,2.407e-01,1.584e-02,3.536e-04
9.205e-03,1.991e+00,2.461e+00,1.529e+00,-5.429e-03,2.395e-01,1.584e-02,3.237e-04
9.254e-03,1.991e+00,2.463e+00,1.529e+00,-4.632e-03,2.381e-01,1.584e-02,2.985e-04
9.296e-03,1.991e+00,2.465e+00,1.529e+00,-3.932e-03,2.368e-01,1.584e-02,2.769e-04
9.332e-03,1.991e+00,2.468e+00,1.529e+00,-3.314e-03,2.354e-01,1.584e-02,2.584e-04
9.362e-03,1.991e+00,2.470e+00,1.529e+00,-2.767e-03,2.340e-01,1.584e-02,2.427e-04
9.388e-03,1.991e+00,2.473e+00,1.529e+00,-2.282e-03,2.326e-01,1.584e-02,2.293e-04
9.409e-03,1.991e+00,2.475e+00,1.529e+00,-1.852e-03,2.311e-01,1.584e-02,2.181e-04
9.427e-03,1.991e+00,2.477e+00,1.530e+00,6.377e-02,2.297e-01,1.316e-02,2.088e-04
9.226e-03,1.991e+00,2.480e+00,1.530e+00,6.135e-02,2.278e-01,1.316e-02,3.147e-04
8.820e-03,1.991e+00,2.482e+00,1.530e+00,5.927e-03,2.254e-01,2.388e-02,5.256e-04
8.541e-03,1.991e+00,2.484e+00,1.530e+00,2.639e-03,2.225e-01,2.388e-02,6.680e-04
8.435e-03,1.991e+00,2.487e+00,1.530e+00,1.531e-03,2.202e-01,2.388e-02,7.219e-04
8.392e-03,1.991e+00,2.489e+00,1.531e+00,1.218e-03,2.180e-01,2.388e-02,7.437e-04
8.372e-03,1.991e+00,2.491e+00,1.531e+00,1.188e-03,2.160e-01,2.388e-02,7.541e-04
8.359e-03,1.991e+00,2.493e+00,1.531e+00,1.252e-03,2.139e-01,2.388e-02,7.606e-04
8.348e-03,1.991e+00,2.495e+00,1.531e+00,1.342e-03,2.118e-01,2.388e-02,7.661e-04
8.338e-03,1.991e+00,2.497e+00,1.532e+00,1.432e-03,2.097e-01,2.388e-02,7.715e-04
8.327e-03,1.991e+00,2.500e+00,1.532e+00,1.515e-03,2.076e-01,2.388e-02,7.772e-04
8.315e-03,1.992e+00,2.502e+00,1.532e+00,7.520e-03,2.055e-01,2.789e-02,7.832e-04
8.283e-03,1.992e+00,2.504e+00,1.532e+00,7.371e-03,2.030e-01,2.789e-02,7.998e-04
8.231e-03,1.992e+00,2.506e+00,1.533e+00,6.981e-03,2.004e-01,2.789e-02,8.264e-04
8.175e-03,1.992e+00,2.508e+00,1.533e+00,6.536e-03,1.978e-01,2.789e-02,8.551e-04
8.120e-03,1.992e+00,2.510e+00,1.533e+00,6.102e-03,1.953e-01,2.789e-02,8.833e-04
8.068e-03,1.992e+00,2.512e+00,1.533e+00,5.701e-03,1.928e-01,2.789e-02,9.101e-04
8.019e-03,1.992e+00,2.514e+00,1.534e+00,5.337e-03,1.902e-01,2.789e-02,9.353e-04
7.974e-03,1.992e+00,2.516e+00,1.534e+00,5.009e-03,1.877e-01,2.789e-02,9.590e-04
7.930e-03,1.992e+00,2.518e+00,1.534e+00,4.714e-03,1.852e-01,2.789e-02,9.811e-04
7.890e-03,1.992e+00,2.520e+00,1.535e+00,1.484e-03,1.827e-01,2.187e-02,1.002e-03
7.862e-03,1.992e+00,2.521e+00,1.535e+00,1.320e-03,1.808e-01,2.187e-02,1.016e-03
7.845e-03,1.992e+00,2.523e+00,1.535e+00,1.298e-03,1.788e-01,2.187e-02,1.025e-03
7.833e-03,1.992e+00,2.525e+00,1.535e+00,1.324e-03,1.769e-01,2.187e-02,1.031e-03
7.822e-03,1.992e+00,2.527e+00,1.535e+00,4.288e-02,1.749e-01,3.660e-02,1.037e-03
7.668e-03,1.992e+00,2.529e+00,1.536e+00,4.129e-02,1.717e-01,3.660e-02,1.116e-03
7.382e-03,1.992e+00,2.530e+00,1.536e+00,3.808e-02,1.686e-01,3.660e-02,1.263e-03
7.069e-03,1.992e+00,2.532e+00,1.537e+00,3.455e-02,1.658e-01,3.660e-02,1.420e-03
6.768e-03,1.993e+00,2.534e+00,1.537e+00,1.633e-02,1.632e-01,2.254e-02,1.568e-03
6.541e-03,1.993e+00,2.535e+00,1.537e+00,1.374e-02,1.618e-01,2.254e-02,1.678e-03
6.387e-03,1.993e+00,2.537e+00,1.537e+00,1.204e-02,1.604e-01,2.254e-02,1.751e-03
6.268e-03,1.993e+00,2.539e+00,1.538e+00,1.075e-02,1.590e-01,2.254e-02,1.808e-03
6.166e-03,1.993e+00,2.540e+00,1.538e+00,9.688e-03,1.575e-01,2.254e-02,1.855e-03
6.077e-03,1.993e+00,2.542e+00,1.538e+00,8.773e-03,1.561e-01,2.254e-02,1.897e-03
5.998e-03,1.993e+00,2.544e+00,1.538e+00,7.970e-03,1.547e-01,2.254e-02,1.934e-03
5.925e-03,1.993e+00,2.545e+00,1.538e+00,7.259e-03,1.534e-01,2.254e-02,1.967e-03
5.860e-03,1.993e+00,2.547e+00,1.539e+00,6.627e-03,1.520e-01,2.254e-02,1.998e-03
5.800e-03,1.993e+00,2.548e+00,1.539e+00,1.496e-02,1.506e-01,3.526e-02,2.025e-03
5.715e-03,1.993e+00,2.550e+00,1.539e+00,1.417e-02,1.485e-01,3.526e-02,2.064e-03
5.604e-03,1.993e+00,2.551e+00,1.540e+00,1.902e-02,1.465e-01,2.856e-02,2.114e-03
5.472e-03,1.993e+00,2.553e+00,1.540e+00,1.762e-02,1.451e-01,2.856e-02,2.174e-03
5.326e-03,1.994e+00,2.554e+00,1.540e+00,1.606e-02,1.439e-01,2.856e-02,2.238e-03
5.184e-03,1.994e+00,2.556e+00,1.540e+00,1.455e-02,1.427e-01,2.856e-02,2.300e-03
5.053e-03,1.994e+00,2.557e+00,1.541e+00,1.316e-02,1.416e-01,2.856e-02,2.357e-03
4.933e-03,1.994e+00,2.559e+00,1.541e+00,1.191e-02,1.405e-01,2.856e-02,2.408e-03
4.825e-03,1.994e+00,2.560e+00,1.541e+00,1.079e-02,1.394e-01,2.856e-02,2.454e-03
4.726e-03,1.994e+00,2.561e+00,1.542e+00,6.021e-02,8.142e-02,4.397e-02,2.495e-03
4.460e-03,1.994e+00,2.563e+00,1.542e+00,5.730e-02,8.060e-02,4.397e-02,2.603e-03
4.036e-03,1.994e+00,2.563e+00,1.543e+00,5.252e-02,8.117e-02,4.397e-02,2.765e-03
3.589e-03,1.995e+00,2.564e+00,1.543e+00,2.077e-02,1.446e-01,2.856e-02,2.922e-03
3.257e-03,1.995e+00,2.565e+00,1.543e+00,1.700e-02,1.460e-01,2.856e-02,3.028e-03
3.048e-03,1.995e+00,2.567e+00,1.544e+00,1.468e-02,1.467e-01,2.856e-02,3.089e-03
2.893e-03,1.995e+00,2.568e+00,1.544e+00,1.301e-02,1.471e-01,2.856e-02,3.132e-03
2.766e-03,1.995e+00,2.570e+00,1.544e+00,1.167e-02,1.474e-01,2.856e-02,3.165e-03
2.656e-03,1.995e+00,2.571e+00,1.544e+00,2.239e-02,1.476e-01,3.124e-02,3.192e-03
2.515e-03,1.995e+00,2.573e+00,1.545e+00,2.092e-02,1.481e-01,3.124e-02,3.225e-03
2.346e-03,1.996e+00,2.574e+00,1.545e+00,1.909e-02,1.490e-01,3.124e-02,3.261e-03
2.178e-03,1.996e+00,2.576e+00,1.545e+00,2.322e-02,1.500e-01,2.990e-02,3.293e-03
2.000e-03,1.996e+00,2.577e+00,1.546e+00,2.129e-02,1.513e-01,2.990e-02,3.322e-03
1.815e-03,1.996e+00,2.579e+00,1.546e+00,1.928e-02,1.528e-01,2.990e-02,3.345e-03
1.640e-03,1.996e+00,2.580e+00,1.546e+00,1.740e-02,1.543e-01,2.990e-02,3.362e-03
1.480e-03,1.996e+00,2.582e+00,1.547e+00,9.749e-03,1.558e-01,3.057e-02,3.371e-03
1.355e-03,1.996e+00,2.583e+00,1.547e+00,8.459e-03,1.570e-01,3.057e-02,3.374e-03
1.264e-03,1.996e+00,2.585e+00,1.547e+00,7.563e-03,1.579e-01,3.057e-02,3.373e-03
1.190e-03,1.996e+00,2.586e+00,1.547e+00,6.858e-03,1.587e-01,3.057e-02,3.371e-03
1.125e-03,1.996e+00,2.588e+00,1.548e+00,6.265e-03,1.594e-01,3.057e-02,3.368e-03
1.066e-03,1.996e+00,2.590e+00,1.548e+00,5.749e-03,1.600e-01,3.057e-02,3.364e-03
1.013e-03,1.996e+00,2.591e+00,1.548e+00,5.294e-03,1.607e-01,3.057e-02,3.359e-03
9.643e-04,1.996e+00,2.593e+00,1.549e+00,4.891e-03,1.613e-01,3.057e-02,3.354e-03
9.194e-04,1.996e+00,2.594e+00,1.549e+00,4.531e-03,1.618e-01,3.057e-02,3.349e-03
8.778e-04,1.996e+00,2.596e+00,1.549e+00,4.210e-03,1.624e-01,3.057e-02,3.343e-03
8.393e-04,1.996e+00,2.598e+00,1.550e+00,3.923e-03,1.630e-01,3.057e-02,3.337e-03
8.034e-04,1.996e+00,2.599e+00,1.550e+00,3.667e-03,1.635e-01,3.057e-02,3.331e-03
7.699e-04,1.997e+00,2.601e+00,1.550e+00,4.731e-04,1.485e-01,3.928e-02,3.325e-03
7.493e-04,1.997e+00,2.603e+00,1.551e+00,4.357e-04,1.488e-01,3.928e-02,3.322e-03
7.404e-04,1.997e+00,2.604e+00,1.551e+00,5.309e-04,1.490e-01,3.928e-02,3.320e-03
7.347e-04,1.997e+00,2.606e+00,1.551e+00,6.616e-04,1.491e-01,3.928e-02,3.319e-03
7.293e-04,1.997e+00,2.607e+00,1.552e+00,7.935e-04,1.492e-01,3.928e-02,3.318e-03
7.232e-04,1.997e+00,2.609e+00,1.552e+00,9.152e-04,1.493e-01,3.928e-02,3.316e-03
7.161e-04,1.997e+00,2.610e+00,1.553e+00,1.024e-03,1.494e-01,3.928e-02,3.315e-03
7.081e-04,1.997e+00,2.612e+00,1.553e+00,-3.150e-02,1.599e-01,-6.271e-03,3.313e-03
8.171e-04,1.996e+00,2.613e+00,1.553e+00,-3.029e-02,1.578e-01,-6.271e-03,3.332e-03
1.036e-03,1.996e+00,2.615e+00,1.553e+00,-2.782e-02,1.537e-01,-6.271e-03,3.355e-03
1.277e-03,1.996e+00,2.616e+00,1.553e+00,-2.511e-02,1.493e-01,-6.271e-03,3.359e-03
1.509e-03,1.996e+00,2.618e+00,1.553e+00,-2.251e-02,1.451e-01,-6.271e-03,3.347e-03
1.721e-03,1.996e+00,2.619e+00,1.553e+00,-2.605e-02,1.413e-01,-6.271e-03,3.324e-03
1.935e-03,1.996e+00,2.621e+00,1.553e+00,3.863e-02,9.625e-02,3.660e-02,3.291e-03
1.923e-03,1.996e+00,2.622e+00,1.553e+00,-2.363e-02,1.370e-01,-6.271e-03,3.293e-03
1.911e-03,1.996e+00,2.623e+00,1.553e+00,-2.379e-02,1.374e-01,-6.271e-03,3.295e-03
2.052e-03,1.996e+00,2.625e+00,1.553e+00,7.432e-03,1.402e-01,-6.271e-03,3.269e-03
2.125e-03,1.996e+00,2.626e+00,1.553e+00,8.239e-03,1.391e-01,-6.271e-03,3.254e-03
2.099e-03,1.996e+00,2.627e+00,1.553e+00,7.917e-03,1.397e-01,-6.271e-03,3.259e-03
2.042e-03,1.996e+00,2.629e+00,1.553e+00,7.245e-03,1.408e-01,-6.271e-03,3.271e-03
1.979e-03,1.996e+00,2.630e+00,1.553e+00,3.912e-02,1.110e-01,3.526e-02,3.284e-03
1.799e-03,1.996e+00,2.631e+00,1.553e+00,4.623e-03,1.443e-01,-6.271e-03,3.316e-03
1.632e-03,1.996e+00,2.633e+00,1.553e+00,2.705e-03,1.473e-01,-6.271e-03,3.340e-03
1.560e-03,1.996e+00,2.634e+00,1.553e+00,4.042e-02,1.486e-01,-6.271e-03,3.349e-03
1.384e-03,1.996e+00,2.636e+00,1.553e+00,3.840e-02,1.515e-01,-6.271e-03,3.365e-03
1.090e-03,1.996e+00,2.637e+00,1.553e+00,3.505e-02,1.563e-01,-6.271e-03,3.374e-03
7.781e-04,1.996e+00,2.639e+00,1.553e+00,3.150e-02,1.613e-01,-6.271e-03,3.353e-03
4.817e-04,1.997e+00,2.640e+00,1.553e+00,-1.338e-02,1.608e-01,3.928e-02,3.294e-03
3.637e-04,1.997e+00,2.642e+00,1.553e+00,4.182e-02,1.680e-01,-6.271e-03,3.258e-03
2.073e-04,1.997e+00,2.644e+00,1.553e+00,4.003e-02,1.704e-01,-6.271e-03,3.199e-03
-9.101e-05,1.997e+00,2.645e+00,1.553e+00,3.664e-02,1.750e-01,-6.271e-03,3.046e-03
-4.152e-04,1.997e+00,2.647e+00,1.553e+00,3.297e-02,1.798e-01,-6.271e-03,2.834e-03
-7.255e-04,1.997e+00,2.649e+00,1.553e+00,-6.134e-03,1.843e-01,-6.271e-03,2.599e-03
-8.783e-04,1.997e+00,2.651e+00,1.553e+00,4.253e-02,1.864e-01,-6.271e-03,2.475e-03
-1.066e-03,1.997e+00,2.652e+00,1.553e+00,-3.078e-02,1.837e-01,3.593e-02,2.318e-03
-1.115e-03,1.998e+00,2.654e+00,1.553e+00,4.003e-02,1.907e-01,-6.271e-03,2.276e-03
-1.201e-03,1.998e+00,2.656e+00,1.553e+00,3.903e-02,1.917e-01,-6.271e-03,2.202e-03
-1.472e-03,1.998e+00,2.658e+00,1.553e+00,3.597e-02,1.953e-01,-6.271e-03,1.964e-03
-1.785e-03,1.998e+00,2.660e+00,1.553e+00,2.354e-02,1.994e-01,-6.271e-03,1.680e-03
-2.056e-03,1.998e+00,2.662e+00,1.553e+00,2.047e-02,2.027e-01,-6.271e-03,1.428e-03
-2.273e-03,1.998e+00,2.664e+00,1.553e+00,1.801e-02,2.053e-01,-6.271e-03,1.224e-03
-2.457e-03,1.998e+00,2.666e+00,1.553e+00,-6.117e-02,1.141e-01,5.670e-02,1.049e-03
-2.329e-03,1.998e+00,2.668e+00,1.553e+00,1.766e-02,2.087e-01,-6.271e-03,1.170e-03
-2.203e-03,1.998e+00,2.669e+00,1.553e+00,1.903e-02,2.067e-01,-6.271e-03,1.289e-03
-2.281e-03,1.998e+00,2.671e+00,1.553e+00,1.814e-02,2.074e-01,-6.271e-03,1.216e-03
-2.420e-03,1.998e+00,2.673e+00,1.553e+00,1.656e-02,2.088e-01,-6.271e-03,1.085e-03
-2.569e-03,1.998e+00,2.675e+00,1.553e+00,-3.555e-02,2.103e-01,-2.414e-04,9.430e-04
-2.523e-03,1.998e+00,2.678e+00,1.553e+00,-3.504e-02,2.098e-01,-2.414e-04,9.870e-04
-2.288e-03,1.998e+00,2.680e+00,1.553e+00,-3.243e-02,2.070e-01,-2.414e-04,1.208e-03
-2.007e-03,1.998e+00,2.682e+00,1.553e+00,-2.932e-02,2.037e-01,-2.414e-04,1.467e-03
-1.730e-03,1.998e+00,2.684e+00,1.553e+00,-2.625e-02,2.005e-01,-2.414e-04,1.716e-03
-1.474e-03,1.998e+00,2.686e+00,1.553e+00,3.293e-02,1.976e-01,3.778e-03,1.940e-03
-1.454e-03,1.998e+00,2.688e+00,1.553e+00,3.317e-02,1.975e-01,3.778e-03,1.957e-03
-1.656e-03,1.998e+00,2.690e+00,1.553e+00,-2.539e-02,1.999e-01,-2.414e-04,1.782e-03
-1.706e-03,1.998e+00,2.692e+00,1.553e+00,-2.594e-02,2.004e-01,-2.414e-04,1.739e-03
-1.558e-03,1.998e+00,2.694e+00,1.553e+00,-2.431e-02,1.989e-01,-2.414e-04,1.867e-03
-1.356e-03,1.998e+00,2.696e+00,1.553e+00,3.426e-02,1.968e-01,3.778e-03,2.039e-03
-1.363e-03,1.998e+00,2.698e+00,1.553e+00,3.421e-02,1.970e-01,3.778e-03,2.033e-03
-1.582e-03,1.998e+00,2.700e+00,1.553e+00,7.037e-02,2.045e-01,-3.591e-03,1.848e-03
-2.002e-03,1.998e+00,2.702e+00,1.553e+00,6.572e-02,2.084e-01,-3.591e-03,1.481e-03
-2.557e-03,1.998e+00,2.704e+00,1.553e+00,5.960e-02,2.135e-01,-3.591e-03,9.771e-04
-3.119e-03,1.998e+00,2.706e+00,1.553e+00,-1.423e-01,2.080e-01,-4.931e-03,4.526e-04
-2.899e-03,1.998e+00,2.708e+00,1.553e+00,-1.399e-01,2.058e-01,-4.931e-03,6.583e-04
-1.936e-03,1.998e+00,2.710e+00,1.553e+00,6.633e-02,2.076e-01,-3.591e-03,1.532e-03
-1.540e-03,1.998e+00,2.712e+00,1.553e+00,-2.425e-02,1.990e-01,3.108e-03,1.872e-03
-1.499e-03,1.998e+00,2.714e+00,1.553e+00,-2.377e-02,1.988e-01,3.108e-03,1.907e-03
-1.333e-03,1.998e+00,2.716e+00,1.553e+00,-2.194e-02,1.976e-01,3.108e-03,2.042e-03
-1.138e-03,1.998e+00,2.718e+00,1.553e+00,-1.980e-02,1.962e-01,3.108e-03,2.197e-03
-9.475e-04,1.997e+00,2.720e+00,1.553e+00,-1.769e-02,1.948e-01,3.108e-03,2.343e-03
-7.714e-04,1.997e+00,2.722e+00,1.553e+00,-1.575e-02,1.936e-01,3.108e-03,2.471e-03
-6.124e-04,1.997e+00,2.724e+00,1.553e+00,-2.140e-03,1.925e-01,1.098e-03,2.581e-03
-5.156e-04,1.997e+00,2.726e+00,1.553e+00,-1.079e-03,1.918e-01,1.098e-03,2.644e-03
-4.768e-04,1.997e+00,2.728e+00,1.553e+00,6.755e-02,1.916e-01,4.285e-04,2.669e-03
-7.216e-04,1.997e+00,2.730e+00,1.553e+00,-3.313e-03,1.932e-01,1.098e-03,2.508e-03
-9.571e-04,1.997e+00,2.732e+00,1.553e+00,-5.871e-03,1.948e-01,1.098e-03,2.340e-03
-9.971e-04,1.998e+00,2.734e+00,1.553e+00,-6.300e-03,1.951e-01,1.098e-03,2.310e-03
-9.697e-04,1.997e+00,2.736e+00,1.553e+00,-5.997e-03,1.950e-01,1.098e-03,2.330e-03
-9.221e-04,1.997e+00,2.738e+00,1.553e+00,-5.473e-03,1.947e-01,1.098e-03,2.365e-03
-8.710e-04,1.997e+00,2.740e+00,1.553e+00,-4.914e-03,1.945e-01,1.098e-03,2.401e-03
-8.225e-04,1.997e+00,2.742e+00,1.553e+00,-4.382e-03,1.942e-01,1.098e-03,2.436e-03
-7.782e-04,1.997e+00,2.744e+00,1.553e+00,-3.896e-03,1.940e-01,1.098e-03,2.466e-03
-7.384e-04,1.997e+00,2.746e+00,1.553e+00,-3.459e-03,1.938e-01,1.098e-03,2.493e-03
-7.029e-04,1.997e+00,2.748e+00,1.553e+00,3.845e-02,1.937e-01,-2.251e-03,2.517e-03
-8.320e-04,1.997e+00,2.750e+00,1.553e+00,3.704e-02,1.942e-01,-2.251e-03,2.430e-03
-1.115e-03,1.998e+00,2.752e+00,1.553e+00,3.397e-02,1.955e-01,-2.251e-03,2.227e-03
-1.428e-03,1.998e+00,2.754e+00,1.553e+00,3.058e-02,1.969e-01,-2.251e-03,1.988e-03
-1.730e-03,1.998e+00,2.756e+00,1.553e+00,-4.979e-02,1.929e-01,1.785e-02,1.747e-03
-1.707e-03,1.998e+00,2.758e+00,1.553e+00,-4.945e-02,1.936e-01,1.785e-02,1.765e-03
-1.378e-03,1.998e+00,2.760e+00,1.553e+00,3.129e-02,1.980e-01,-2.251e-03,2.025e-03
-1.271e-03,1.998e+00,2.762e+00,1.553e+00,3.243e-02,1.975e-01,-2.251e-03,2.107e-03
-1.447e-03,1.998e+00,2.763e+00,1.553e+00,3.052e-02,1.981e-01,-2.251e-03,1.972e-03
-1.704e-03,1.998e+00,2.765e+00,1.553e+00,-4.935e-02,1.938e-01,1.785e-02,1.770e-03
-1.669e-03,1.998e+00,2.767e+00,1.553e+00,-4.888e-02,1.944e-01,1.785e-02,1.798e-03
-1.338e-03,1.998e+00,2.769e+00,1.554e+00,3.187e-02,1.990e-01,-2.251e-03,2.054e-03
-1.235e-03,1.998e+00,2.771e+00,1.554e+00,3.296e-02,1.985e-01,-2.251e-03,2.131e-03
-1.416e-03,1.998e+00,2.773e+00,1.554e+00,-1.940e-02,1.991e-01,8.467e-03,1.996e-03
-1.482e-03,1.998e+00,2.775e+00,1.554e+00,-2.006e-02,1.997e-01,8.467e-03,1.946e-03
-1.372e-03,1.998e+00,2.777e+00,1.554e+00,-1.884e-02,1.996e-01,8.467e-03,2.029e-03
-1.212e-03,1.998e+00,2.779e+00,1.554e+00,-1.709e-02,1.994e-01,8.467e-03,2.147e-03
-1.047e-03,1.998e+00,2.781e+00,1.554e+00,-1.528e-02,1.991e-01,8.467e-03,2.264e-03
-8.927e-04,1.997e+00,2.783e+00,1.554e+00,-1.358e-02,1.988e-01,8.467e-03,2.369e-03
-7.523e-04,1.997e+00,2.785e+00,1.554e+00,-1.204e-02,1.986e-01,8.467e-03,2.460e-03
-6.268e-04,1.997e+00,2.787e+00,1.554e+00,-1.066e-02,1.984e-01,8.467e-03,2.538e-03
-5.152e-04,1.997e+00,2.789e+00,1.554e+00,-9.427e-03,1.983e-01,8.467e-03,2.603e-03
-4.163e-04,1.997e+00,2.791e+00,1.554e+00,8.360e-02,2.033e-01,-6.271e-03,2.657e-03
-6.906e-04,1.997e+00,2.793e+00,1.554e+00,-1.128e-02,1.988e-01,8.467e-03,2.500e-03
-9.503e-04,1.998e+00,2.795e+00,1.554e+00,-1.400e-02,1.997e-01,8.467e-03,2.334e-03
-9.436e-04,1.997e+00,2.797e+00,1.554e+00,-5.243e-02,1.948e-01,1.919e-02,2.339e-03
-6.975e-04,1.997e+00,2.799e+00,1.555e+00,-4.972e-02,1.946e-01,1.919e-02,2.495e-03
-2.876e-04,1.997e+00,2.801e+00,1.555e+00,1.700e-02,1.990e-01,7.798e-03,2.718e-03
-9.932e-05,1.997e+00,2.803e+00,1.555e+00,1.904e-02,1.986e-01,7.798e-03,2.800e-03
-1.630e-04,1.997e+00,2.805e+00,1.555e+00,1.840e-02,1.989e-01,7.798e-03,2.774e-03
-3.057e-04,1.997e+00,2.807e+00,1.555e+00,1.693e-02,1.994e-01,7.798e-03,2.710e-03
-4.647e-04,1.997e+00,2.809e+00,1.555e+00,1.529e-02,2.000e-01,7.798e-03,2.630e-03
-6.184e-04,1.997e+00,2.811e+00,1.555e+00,-4.857e-02,1.954e-01,1.919e-02,2.546e-03
-5.129e-04,1.997e+00,2.813e+00,1.555e+00,-4.735e-02,1.955e-01,1.919e-02,2.604e-03
-1.634e-04,1.997e+00,2.815e+00,1.556e+00,1.871e-02,2.000e-01,7.798e-03,2.771e-03
-6.119e-06,1.997e+00,2.817e+00,1.556e+00,2.041e-02,1.997e-01,7.798e-03,2.830e-03
-8.970e-05,1.997e+00,2.819e+00,1.556e+00,1.956e-02,2.000e-01,7.798e-03,2.800e-03
-2.473e-04,1.997e+00,2.821e+00,1.556e+00,1.794e-02,2.005e-01,7.798e-03,2.736e-03
-4.185e-04,1.997e+00,2.823e+00,1.556e+00,-4.313e-02,1.960e-01,1.450e-02,2.656e-03
-3.465e-04,1.997e+00,2.825e+00,1.556e+00,-4.230e-02,1.960e-01,1.450e-02,2.691e-03
-4.050e-05,1.997e+00,2.827e+00,1.556e+00,-3.901e-02,1.954e-01,1.450e-02,2.816e-03
3.205e-04,1.997e+00,2.829e+00,1.556e+00,-3.514e-02,1.945e-01,1.450e-02,2.909e-03
6.741e-04,1.997e+00,2.831e+00,1.556e+00,3.388e-02,1.986e-01,5.118e-03,2.940e-03
7.397e-04,1.997e+00,2.833e+00,1.557e+00,3.460e-02,1.984e-01,5.118e-03,2.940e-03
5.303e-04,1.997e+00,2.835e+00,1.557e+00,-3.281e-02,1.939e-01,1.450e-02,2.935e-03
5.055e-04,1.997e+00,2.837e+00,1.557e+00,-3.300e-02,1.940e-01,1.450e-02,2.933e-03
7.183e-04,1.997e+00,2.839e+00,1.557e+00,3.454e-02,1.985e-01,5.118e-03,2.940e-03
7.328e-04,1.997e+00,2.841e+00,1.557e+00,3.472e-02,1.985e-01,5.118e-03,2.939e-03
5.050e-04,1.997e+00,2.843e+00,1.557e+00,-3.288e-02,1.939e-01,1.450e-02,2.934e-03
4.749e-04,1.997e+00,2.845e+00,1.557e+00,-3.312e-02,1.940e-01,1.450e-02,2.932e-03
6.873e-04,1.997e+00,2.847e+00,1.557e+00,2.254e-02,1.986e-01,1.115e-02,2.939e-03
7.501e-04,1.997e+00,2.849e+00,1.557e+00,2.325e-02,1.984e-01,1.115e-02,2.938e-03
6.148e-04,1.997e+00,2.851e+00,1.557e+00,2.189e-02,1.988e-01,1.115e-02,2.939e-03
4.233e-04,1.997e+00,2.853e+00,1.558e+00,-2.156e-02,1.941e-01,3.258e-02,2.929e-03
3.931e-04,1.997e+00,2.855e+00,1.558e+00,-2.172e-02,1.943e-01,3.258e-02,2.926e-03
5.298e-04,1.997e+00,2.857e+00,1.558e+00,-2.014e-02,1.939e-01,3.258e-02,2.936e-03
7.106e-04,1.997e+00,2.859e+00,1.559e+00,2.341e-02,1.983e-01,1.115e-02,2.937e-03
7.253e-04,1.997e+00,2.861e+00,1.559e+00,2.362e-02,1.982e-01,1.115e-02,2.937e-03
5.712e-04,1.997e+00,2.863e+00,1.559e+00,2.207e-02,1.988e-01,1.115e-02,2.938e-03
3.718e-04,1.997e+00,2.865e+00,1.559e+00,-2.147e-02,1.945e-01,3.258e-02,2.925e-03
3.385e-04,1.997e+00,2.867e+00,1.559e+00,-2.166e-02,1.947e-01,3.258e-02,2.922e-03
4.742e-04,1.997e+00,2.869e+00,1.560e+00,-2.010e-02,1.941e-01,3.258e-02,2.934e-03
6.549e-04,1.997e+00,2.871e+00,1.560e+00,-1.511e-02,1.932e-01,2.455e-02,2.937e-03
8.249e-04,1.997e+00,2.873e+00,1.560e+00,-1.323e-02,1.921e-01,2.455e-02,2.927e-03
9.707e-04,1.997e+00,2.875e+00,1.560e+00,-1.161e-02,1.911e-01,2.455e-02,2.911e-03
1.098e-03,1.997e+00,2.877e+00,1.561e+00,-1.019e-02,1.901e-01,2.455e-02,2.892e-03
1.209e-03,1.997e+00,2.879e+00,1.561e+00,-8.932e-03,1.891e-01,2.455e-02,2.871e-03
1.306e-03,1.997e+00,2.880e+00,1.561e+00,-7.818e-03,1.881e-01,2.455e-02,2.850e-03
1.391e-03,1.997e+00,2.882e+00,1.561e+00,-6.829e-03,1.871e-01,2.455e-02,2.829e-03
1.466e-03,1.997e+00,2.884e+00,1.562e+00,-5.952e-03,1.862e-01,2.455e-02,2.810e-03
1.531e-03,1.997e+00,2.886e+00,1.562e+00,-5.174e-03,1.852e-01,2.455e-02,2.792e-03
1.588e-03,1.997e+00,2.888e+00,1.562e+00,-4.483e-03,1.843e-01,2.455e-02,2.775e-03
1.638e-03,1.997e+00,2.890e+00,1.562e+00,-1.573e-02,1.833e-01,1.852e-02,2.760e-03
1.729e-03,1.997e+00,2.892e+00,1.563e+00,-1.472e-02,1.822e-01,1.852e-02,2.731e-03
1.859e-03,1.997e+00,2.894e+00,1.563e+00,-1.330e-02,1.806e-01,1.852e-02,2.688e-03
1.992e-03,1.997e+00,2.895e+00,1.563e+00,-8.891e-03,1.790e-01,2.789e-02,2.640e-03
2.105e-03,1.997e+00,2.897e+00,1.563e+00,-7.621e-03,1.772e-01,2.789e-02,2.597e-03
2.194e-03,1.997e+00,2.899e+00,1.563e+00,-6.594e-03,1.755e-01,2.789e-02,2.562e-03
2.269e-03,1.997e+00,2.901e+00,1.564e+00,-5.719e-03,1.738e-01,2.789e-02,2.532e-03
2.333e-03,1.997e+00,2.903e+00,1.564e+00,-4.958e-03,1.722e-01,2.789e-02,2.505e-03
2.388e-03,1.997e+00,2.904e+00,1.564e+00,-4.287e-03,1.706e-01,2.789e-02,2.482e-03
2.436e-03,1.996e+00,2.906e+00,1.565e+00,-3.695e-03,1.691e-01,2.789e-02,2.462e-03
2.477e-03,1.996e+00,2.908e+00,1.565e+00,-3.170e-03,1.675e-01,2.789e-02,2.444e-03
2.512e-03,1.996e+00,2.909e+00,1.565e+00,-2.705e-03,1.660e-01,2.789e-02,2.428e-03
2.543e-03,1.996e+00,2.911e+00,1.565e+00,-2.294e-03,1.645e-01,2.789e-02,2.414e-03
2.569e-03,1.996e+00,2.913e+00,1.566e+00,-1.929e-03,1.630e-01,2.789e-02,2.403e-03
2.591e-03,1.996e+00,2.914e+00,1.566e+00,-1.607e-03,1.615e-01,2.789e-02,2.393e-03
2.609e-03,1.996e+00,2.916e+00,1.566e+00,-1.321e-03,1.601e-01,2.789e-02,2.384e-03
2.624e-03,1.996e+00,2.918e+00,1.567e+00,-1.069e-03,1.587e-01,2.789e-02,2.377e-03
2.637e-03,1.996e+00,2.919e+00,1.567e+00,-8.452e-04,1.572e-01,2.789e-02,2.371e-03
2.647e-03,1.996e+00,2.921e+00,1.567e+00,-1.844e-02,1.559e-01,3.660e-02,2.366e-03
2.728e-03,1.996e+00,2.923e+00,1.567e+00,2.698e-02,1.582e-01,2.120e-02,2.328e-03
2.693e-03,1.996e+00,2.924e+00,1.568e+00,2.669e-02,1.577e-01,2.120e-02,2.345e-03
2.499e-03,1.996e+00,2.926e+00,1.568e+00,-1.968e-02,1.544e-01,3.660e-02,2.436e-03
2.447e-03,1.996e+00,2.927e+00,1.568e+00,-2.008e-02,1.536e-01,3.660e-02,2.459e-03
2.568e-03,1.996e+00,2.929e+00,1.569e+00,-1.874e-02,1.501e-01,3.660e-02,2.403e-03
2.737e-03,1.996e+00,2.930e+00,1.569e+00,2.755e-02,1.510e-01,2.120e-02,2.323e-03
2.726e-03,1.996e+00,2.932e+00,1.569e+00,2.751e-02,1.501e-01,2.120e-02,2.328e-03
2.534e-03,1.996e+00,2.933e+00,1.569e+00,-1.884e-02,1.471e-01,3.660e-02,2.420e-03
2.478e-03,1.996e+00,2.935e+00,1.570e+00,-1.929e-02,1.464e-01,3.660e-02,2.446e-03
2.592e-03,1.996e+00,2.936e+00,1.570e+00,-1.803e-02,1.428e-01,3.660e-02,2.392e-03
2.754e-03,1.996e+00,2.938e+00,1.570e+00,2.817e-02,1.433e-01,2.120e-02,2.314e-03
2.737e-03,1.996e+00,2.939e+00,1.571e+00,2.806e-02,1.426e-01,2.120e-02,2.323e-03
2.538e-03,1.996e+00,2.941e+00,1.571e+00,-1.834e-02,1.401e-01,3.660e-02,2.418e-03
2.476e-03,1.996e+00,2.942e+00,1.571e+00,-1.885e-02,1.396e-01,3.660e-02,2.447e-03
2.586e-03,1.996e+00,2.944e+00,1.572e+00,-1.765e-02,1.358e-01,3.660e-02,2.395e-03
2.744e-03,1.996e+00,2.945e+00,1.572e+00,2.257e-02,1.360e-01,2.455e-02,2.318e-03
2.747e-03,1.996e+00,2.946e+00,1.572e+00,2.267e-02,1.347e-01,2.455e-02,2.317e-03
2.592e-03,1.996e+00,2.948e+00,1.573e+00,-8.452e-03,1.316e-01,2.388e-02,2.393e-03
2.518e-03,1.996e+00,2.949e+00,1.573e+00,-9.125e-03,1.320e-01,2.388e-02,2.428e-03
2.556e-03,1.996e+00,2.950e+00,1.573e+00,-8.678e-03,1.301e-01,2.388e-02,2.410e-03
2.629e-03,1.996e+00,2.952e+00,1.573e+00,-7.894e-03,1.274e-01,2.388e-02,2.375e-03
2.707e-03,1.996e+00,2.953e+00,1.573e+00,2.260e-02,1.297e-01,2.455e-02,2.336e-03
2.660e-03,1.996e+00,2.954e+00,1.574e+00,2.219e-02,1.295e-01,2.455e-02,2.359e-03
2.491e-03,1.996e+00,2.956e+00,1.574e+00,-9.058e-03,1.269e-01,2.388e-02,2.442e-03
2.417e-03,1.996e+00,2.957e+00,1.574e+00,-9.731e-03,1.275e-01,2.388e-02,2.477e-03
2.459e-03,1.996e+00,2.958e+00,1.574e+00,-9.247e-03,1.255e-01,2.388e-02,2.457e-03
2.537e-03,1.996e+00,2.959e+00,1.575e+00,-8.417e-03,1.225e-01,2.388e-02,2.419e-03
2.621e-03,1.996e+00,2.961e+00,1.575e+00,-7.533e-03,1.194e-01,2.388e-02,2.378e-03
2.701e-03,1.996e+00,2.962e+00,1.575e+00,2.296e-02,1.215e-01,2.455e-02,2.338e-03
2.651e-03,1.996e+00,2.963e+00,1.575e+00,-7.117e-03,1.163e-01,2.388e-02,2.363e-03
2.602e-03,1.996e+00,2.964e+00,1.576e+00,-7.540e-03,1.163e-01,2.388e-02,2.388e-03
2.637e-03,1.996e+00,2.966e+00,1.576e+00,-7.129e-03,1.143e-01,2.388e-02,2.370e-03
2.699e-03,1.996e+00,2.967e+00,1.576e+00,2.318e-02,1.167e-01,2.455e-02,2.339e-03
2.641e-03,1.996e+00,2.968e+00,1.576e+00,-6.973e-03,1.118e-01,2.388e-02,2.368e-03
2.588e-03,1.996e+00,2.969e+00,1.577e+00,-7.429e-03,1.120e-01,2.388e-02,2.395e-03
2.622e-03,1.996e+00,2.970e+00,1.577e+00,9.082e-02,1.151e-01,5.788e-03,2.377e-03
2.278e-03,1.997e+00,2.971e+00,1.577e+00,8.749e-02,1.238e-01,5.788e-03,2.546e-03
1.561e-03,1.997e+00,2.972e+00,1.577e+00,-1.140e-02,1.373e-01,2.455e-02,2.852e-03
1.149e-03,1.997e+00,2.974e+00,1.577e+00,-1.532e-02,1.475e-01,2.455e-02,2.990e-03
1.120e-03,1.997e+00,2.975e+00,1.577e+00,-1.552e-02,1.477e-01,2.455e-02,2.998e-03
1.218e-03,1.997e+00,2.977e+00,1.578e+00,-1.449e-02,1.444e-01,2.455e-02,2.969e-03
1.350e-03,1.997e+00,2.978e+00,1.578e+00,-1.313e-02,1.401e-01,2.455e-02,2.926e-03
1.485e-03,1.997e+00,2.980e+00,1.578e+00,-1.175e-02,1.357e-01,2.455e-02,2.878e-03
1.610e-03,1.997e+00,2.981e+00,1.578e+00,8.146e-02,1.366e-01,5.788e-03,2.831e-03
1.344e-03,1.997e+00,2.982e+00,1.578e+00,-1.302e-02,1.387e-01,2.455e-02,2.929e-03
1.091e-03,1.997e+00,2.984e+00,1.579e+00,-1.537e-02,1.452e-01,2.455e-02,3.009e-03
1.114e-03,1.997e+00,2.985e+00,1.579e+00,2.726e-01,1.595e-01,2.438e-03,3.002e-03
1.016e-04,1.997e+00,2.986e+00,1.579e+00,2.510e-01,1.883e-01,-9.113e-04,3.127e-03
-1.928e-03,1.997e+00,2.987e+00,1.579e+00,2.137e-01,2.459e-01,-3.591e-03,2.191e-03
-4.103e-03,1.998e+00,2.989e+00,1.579e+00,5.039e-02,3.020e-01,-6.271e-03,6.001e-04
-5.562e-03,1.998e+00,2.991e+00,1.579e+00,-7.342e-02,3.372e-01,-6.271e-03,5.747e-04
-5.838e-03,1.998e+00,2.995e+00,1.579e+00,-1.592e-01,3.391e-01,3.258e-02,8.029e-04
-5.057e-03,1.998e+00,2.998e+00,1.579e+00,-1.277e-01,3.204e-01,-6.271e-03,1.649e-04
-3.848e-03,1.998e+00,3.001e+00,1.579e+00,1.360e-01,2.971e-01,-6.271e-03,7.865e-04
-3.692e-03,1.997e+00,3.004e+00,1.579e+00,1.375e-01,2.925e-01,-6.271e-03,9.055e-04
-4.596e-03,1.998e+00,3.007e+00,1.579e+00,1.287e-01,3.162e-01,-6.271e-03,2.078e-04
-5.786e-03,1.998e+00,3.010e+00,1.579e+00,-2.298e-01,3.315e-01,-5.601e-03,7.465e-04
-5.581e-03,1.998e+00,3.013e+00,1.579e+00,-1.359e-01,3.309e-01,1.986e-02,5.801e-04
-4.332e-03,1.998e+00,3.016e+00,1.579e+00,1.313e-01,3.106e-01,-6.271e-03,4.072e-04
-4.122e-03,1.998e+00,3.020e+00,1.579e+00,-3.112e-03,2.996e-01,-6.271e-03,5.685e-04
-4.413e-03,1.998e+00,3.023e+00,1.579e+00,-5.968e-03,3.065e-01,-6.271e-03,3.460e-04
-4.467e-03,1.998e+00,3.026e+00,1.579e+00,-6.535e-03,3.074e-01,-6.271e-03,3.043e-04
-4.439e-03,1.998e+00,3.029e+00,1.579e+00,-1.249e-01,3.011e-01,1.584e-02,3.254e-04
-3.892e-03,1.998e+00,3.032e+00,1.579e+00,-9.042e-04,2.941e-01,-6.271e-03,7.375e-04
-3.374e-03,1.997e+00,3.035e+00,1.579e+00,2.324e-01,2.916e-01,4.285e-04,1.116e-03
-4.159e-03,1.998e+00,3.038e+00,1.579e+00,-3.535e-03,2.999e-01,-6.271e-03,5.405e-04
-5.016e-03,1.998e+00,3.041e+00,1.579e+00,-1.127e-01,3.144e-01,1.383e-02,1.132e-04
-4.795e-03,1.998e+00,3.044e+00,1.579e+00,-1.401e-01,3.103e-01,-6.271e-03,5.710e-05
-3.827e-03,1.998e+00,3.047e+00,1.579e+00,-2.885e-04,2.928e-01,-6.271e-03,7.812e-04
-3.142e-03,1.997e+00,3.050e+00,1.579e+00,-8.856e-02,2.717e-01,1.182e-02,1.268e-03
-2.565e-03,1.997e+00,3.053e+00,1.579e+00,2.255e-01,2.748e-01,-1.581e-03,1.655e-03
-3.079e-03,1.997e+00,3.055e+00,1.579e+00,7.817e-02,2.810e-01,-6.271e-03,1.312e-03
-4.190e-03,1.998e+00,3.058e+00,1.579e+00,-3.852e-03,2.999e-01,-6.271e-03,5.230e-04
-4.729e-03,1.998e+00,3.061e+00,1.579e+00,-1.189e-01,3.059e-01,2.656e-02,1.222e-04
-4.384e-03,1.998e+00,3.064e+00,1.579e+00,-5.604e-03,3.056e-01,-6.271e-03,3.788e-04
-3.923e-03,1.998e+00,3.067e+00,1.579e+00,-1.153e-03,2.953e-01,-6.271e-03,7.144e-04
-3.763e-03,1.998e+00,3.070e+00,1.579e+00,-9.156e-02,2.864e-01,-6.271e-03,8.281e-04
-3.329e-03,1.997e+00,3.073e+00,1.579e+00,2.532e-02,2.823e-01,-6.271e-03,1.130e-03
-3.047e-03,1.997e+00,3.076e+00,1.579e+00,-9.058e-02,2.711e-01,2.789e-02,1.320e-03
-2.654e-03,1.997e+00,3.079e+00,1.579e+00,3.204e-02,2.695e-01,-6.271e-03,1.574e-03
-2.415e-03,1.997e+00,3.082e+00,1.579e+00,2.449e-01,2.748e-01,4.285e-04,1.723e-03
-3.412e-03,1.997e+00,3.084e+00,1.579e+00,2.459e-02,2.842e-01,-6.271e-03,1.078e-03
-4.474e-03,1.998e+00,3.086e+00,1.579e+00,-9.851e-02,2.995e-01,-6.271e-03,3.303e-04
-4.452e-03,1.998e+00,3.089e+00,1.579e+00,-9.833e-02,2.987e-01,-6.271e-03,3.465e-04
-3.756e-03,1.998e+00,3.092e+00,1.579e+00,-9.156e-02,2.851e-01,-6.271e-03,8.386e-04
-2.886e-03,1.997e+00,3.095e+00,1.579e+00,-8.308e-02,2.687e-01,2.656e-02,1.416e-03
-2.019e-03,1.997e+00,3.098e+00,1.579e+00,2.518e-01,2.692e-01,1.098e-03,1.935e-03
-2.520e-03,1.997e+00,3.100e+00,1.579e+00,2.469e-01,2.784e-01,1.098e-03,1.645e-03
-4.325e-03,1.998e+00,3.102e+00,1.579e+00,-7.626e-02,3.011e-01,-6.271e-03,4.492e-04
-5.210e-03,1.998e+00,3.105e+00,1.579e+00,-1.235e-01,3.115e-01,-6.271e-03,1.920e-04
-4.745e-03,1.998e+00,3.108e+00,1.579e+00,-1.190e-01,3.028e-01,-6.271e-03,1.473e-04
-3.758e-03,1.998e+00,3.111e+00,1.579e+00,-7.081e-02,2.904e-01,-6.271e-03,8.378e-04
-2.830e-03,1.997e+00,3.114e+00,1.579e+00,-8.248e-02,2.692e-01,2.656e-02,1.439e-03
-2.005e-03,1.997e+00,3.117e+00,1.579e+00,2.520e-01,2.718e-01,1.098e-03,1.917e-03
-2.520e-03,1.997e+00,3.119e+00,1.579e+00,2.155e-02,2.701e-01,-6.271e-03,1.627e-03
-3.436e-03,1.997e+00,3.121e+00,1.579e+00,-9.425e-02,2.799e-01,-6.271e-03,1.059e-03
-3.378e-03,1.997e+00,3.124e+00,1.579e+00,-9.372e-02,2.786e-01,-6.271e-03,1.096e-03
-2.702e-03,1.997e+00,3.127e+00,1.579e+00,-8.710e-02,2.676e-01,-6.271e-03,1.516e-03
-1.870e-03,1.997e+00,3.130e+00,1.579e+00,2.782e-02,2.596e-01,-6.271e-03,1.977e-03
-1.490e-03,1.997e+00,3.132e+00,1.579e+00,-6.040e-02,2.485e-01,1.852e-02,2.158e-03
-1.201e-03,1.997e+00,3.135e+00,1.579e+00,1.442e-01,2.548e-01,-6.271e-03,2.279e-03
-1.548e-03,1.997e+00,3.137e+00,1.579e+00,1.407e-01,2.598e-01,-6.271e-03,2.133e-03
-2.649e-03,1.997e+00,3.140e+00,1.579e+00,-8.664e-02,2.654e-01,-6.271e-03,1.557e-03
-3.014e-03,1.997e+00,-3.141e+00,1.579e+00,-1.674e-01,2.652e-01,2.923e-02,1.340e-03
-2.178e-03,1.997e+00,-3.138e+00,1.579e+00,-1.204e-01,2.596e-01,4.285e-04,1.818e-03
-9.504e-04,1.997e+00,-3.135e+00,1.579e+00,-7.269e-02,2.421e-01,2.438e-03,2.356e-03
6.296e-05,1.997e+00,-3.133e+00,1.579e+00,-5.970e-02,2.278e-01,8.467e-03,2.514e-03
8.235e-04,1.997e+00,-3.130e+00,1.579e+00,-4.699e-03,2.222e-01,6.458e-03,2.380e-03
1.241e-03,1.997e+00,-3.128e+00,1.579e+00,-5.453e-04,2.163e-01,6.458e-03,2.233e-03
1.382e-03,1.997e+00,-3.126e+00,1.579e+00,8.824e-04,2.141e-01,6.458e-03,2.174e-03
1.423e-03,1.998e+00,-3.124e+00,1.579e+00,1.313e-03,2.134e-01,6.458e-03,2.157e-03
1.427e-03,1.998e+00,-3.122e+00,1.579e+00,1.386e-03,2.131e-01,6.458e-03,2.155e-03
1.418e-03,1.998e+00,-3.119e+00,1.580e+00,1.335e-03,2.130e-01,6.458e-03,2.159e-03
1.407e-03,1.998e+00,-3.117e+00,1.580e+00,1.247e-03,2.130e-01,6.458e-03,2.164e-03
1.394e-03,1.997e+00,-3.115e+00,1.580e+00,5.453e-02,2.129e-01,3.108e-03,2.169e-03
1.158e-03,1.997e+00,-3.113e+00,1.580e+00,5.221e-02,2.160e-01,3.108e-03,2.269e-03
7.148e-04,1.997e+00,-3.111e+00,1.580e+00,4.784e-02,2.217e-01,3.108e-03,2.422e-03
2.339e-04,1.997e+00,-3.109e+00,1.580e+00,7.275e-02,2.279e-01,-3.591e-03,2.524e-03
-3.507e-04,1.997e+00,-3.106e+00,1.580e+00,6.694e-02,2.354e-01,-3.591e-03,2.531e-03
-1.012e-03,1.997e+00,-3.104e+00,1.580e+00,-5.825e-02,2.385e-01,3.108e-03,2.389e-03
-1.155e-03,1.997e+00,-3.102e+00,1.580e+00,-5.965e-02,2.403e-01,3.108e-03,2.342e-03
-7.847e-04,1.997e+00,-3.099e+00,1.580e+00,-5.596e-02,2.358e-01,3.108e-03,2.451e-03
-2.710e-04,1.997e+00,-3.097e+00,1.580e+00,6.777e-02,2.349e-01,-3.591e-03,2.532e-03
-2.425e-04,1.997e+00,-3.094e+00,1.580e+00,6.803e-02,2.345e-01,-3.591e-03,2.534e-03
-7.098e-04,1.997e+00,-3.092e+00,1.580e+00,-5.524e-02,2.347e-01,3.108e-03,2.471e-03
-8.104e-04,1.997e+00,-3.090e+00,1.580e+00,-6.809e-02,2.359e-01,6.458e-03,2.448e-03
-4.003e-04,1.997e+00,-3.087e+00,1.580e+00,-4.025e-02,2.313e-01,1.048e-02,2.520e-03
8.301e-05,1.997e+00,-3.085e+00,1.580e+00,-3.540e-02,2.259e-01,1.048e-02,2.524e-03
4.900e-04,1.997e+00,-3.083e+00,1.580e+00,-3.130e-02,2.213e-01,1.048e-02,2.455e-03
8.431e-04,1.998e+00,-3.080e+00,1.580e+00,-1.884e-02,2.171e-01,1.517e-02,2.349e-03
1.116e-03,1.998e+00,-3.078e+00,1.580e+00,-1.605e-02,2.137e-01,1.517e-02,2.243e-03
1.319e-03,1.998e+00,-3.076e+00,1.580e+00,-1.396e-02,2.110e-01,1.517e-02,2.155e-03
1.483e-03,1.998e+00,-3.074e+00,1.581e+00,-1.225e-02,2.087e-01,1.517e-02,2.076e-03
1.623e-03,1.998e+00,-3.072e+00,1.581e+00,1.294e-02,2.117e-01,1.115e-02,2.006e-03
1.646e-03,1.998e+00,-3.070e+00,1.581e+00,1.322e-02,2.111e-01,1.115e-02,1.994e-03
1.561e-03,1.998e+00,-3.068e+00,1.581e+00,-1.130e-02,2.065e-01,1.517e-02,2.038e-03
1.545e-03,1.998e+00,-3.065e+00,1.581e+00,-2.480e-03,2.061e-01,8.467e-03,2.046e-03
1.583e-03,1.998e+00,-3.063e+00,1.581e+00,-2.067e-03,2.054e-01,8.467e-03,2.027e-03
1.610e-03,1.998e+00,-3.061e+00,1.581e+00,-1.758e-03,2.048e-01,8.467e-03,2.013e-03
1.631e-03,1.998e+00,-3.059e+00,1.581e+00,-1.506e-03,2.042e-01,8.467e-03,2.002e-03
1.649e-03,1.998e+00,-3.057e+00,1.581e+00,-1.290e-03,2.037e-01,8.467e-03,1.992e-03
1.664e-03,1.998e+00,-3.055e+00,1.582e+00,-1.100e-03,2.032e-01,8.467e-03,1.984e-03
1.676e-03,1.998e+00,-3.053e+00,1.582e+00,-9.330e-04,2.027e-01,8.467e-03,1.978e-03
1.687e-03,1.998e+00,-3.051e+00,1.582e+00,-7.846e-04,2.023e-01,8.467e-03,1.972e-03
1.696e-03,1.998e+00,-3.049e+00,1.582e+00,-6.528e-04,2.019e-01,8.467e-03,1.967e-03
1.704e-03,1.998e+00,-3.047e+00,1.582e+00,-5.355e-04,2.015e-01,8.467e-03,1.963e-03
1.710e-03,1.998e+00,-3.045e+00,1.582e+00,-4.313e-04,2.011e-01,8.467e-03,1.959e-03
1.715e-03,1.998e+00,-3.043e+00,1.582e+00,-3.385e-04,2.007e-01,8.467e-03,1.956e-03
1.720e-03,1.998e+00,-3.041e+00,1.582e+00,6.202e-02,2.055e-01,8.467e-03,1.954e-03
1.463e-03,1.998e+00,-3.039e+00,1.582e+00,6.124e-03,2.080e-01,1.316e-02,2.092e-03
1.187e-03,1.998e+00,-3.037e+00,1.582e+00,3.429e-03,2.106e-01,1.316e-02,2.229e-03
1.072e-03,1.998e+00,-3.035e+00,1.582e+00,2.348e-03,2.115e-01,1.316e-02,2.282e-03
1.018e-03,1.998e+00,-3.033e+00,1.583e+00,1.875e-03,2.117e-01,1.316e-02,2.306e-03
9.875e-04,1.998e+00,-3.030e+00,1.583e+00,1.634e-03,2.117e-01,1.316e-02,2.320e-03
9.662e-04,1.998e+00,-3.028e+00,1.583e+00,1.487e-03,2.116e-01,1.316e-02,2.329e-03
9.490e-04,1.997e+00,-3.026e+00,1.583e+00,1.381e-03,2.114e-01,1.316e-02,2.336e-03
9.339e-04,1.997e+00,-3.024e+00,1.583e+00,1.296e-03,2.112e-01,1.316e-02,2.343e-03
9.201e-04,1.997e+00,-3.022e+00,1.583e+00,1.224e-03,2.110e-01,1.316e-02,2.349e-03
9.072e-04,1.997e+00,-3.020e+00,1.583e+00,1.162e-03,2.108e-01,1.316e-02,2.354e-03
8.951e-04,1.997e+00,-3.018e+00,1.583e+00,-4.041e-02,2.055e-01,1.651e-02,2.360e-03
1.056e-03,1.998e+00,-3.016e+00,1.584e+00,-3.872e-02,2.032e-01,1.651e-02,2.288e-03
1.379e-03,1.998e+00,-3.013e+00,1.584e+00,-3.541e-02,1.990e-01,1.651e-02,2.127e-03
1.731e-03,1.998e+00,-3.011e+00,1.584e+00,8.681e-02,1.995e-01,1.048e-02,1.931e-03
1.576e-03,1.998e+00,-3.009e+00,1.584e+00,-3.331e-02,1.957e-01,1.651e-02,2.020e-03
1.425e-03,1.998e+00,-3.007e+00,1.584e+00,-3.474e-02,1.969e-01,1.651e-02,2.103e-03
1.616e-03,1.998e+00,-3.005e+00,1.584e+00,8.588e-02,1.992e-01,1.048e-02,1.996e-03
1.415e-03,1.998e+00,-3.003e+00,1.585e+00,-3.470e-02,1.960e-01,1.651e-02,2.109e-03
1.258e-03,1.998e+00,-3.001e+00,1.585e+00,-3.619e-02,1.973e-01,1.651e-02,2.192e-03
1.458e-03,1.998e+00,-2.999e+00,1.585e+00,-3.411e-02,1.943e-01,1.651e-02,2.085e-03
1.761e-03,1.998e+00,-2.997e+00,1.585e+00,8.762e-02,1.952e-01,1.048e-02,1.910e-03
1.584e-03,1.998e+00,-2.996e+00,1.585e+00,-3.272e-02,1.918e-01,1.651e-02,2.014e-03
1.422e-03,1.998e+00,-2.994e+00,1.585e+00,-3.426e-02,1.932e-01,1.651e-02,2.106e-03
1.606e-03,1.998e+00,-2.992e+00,1.585e+00,1.189e-01,2.006e-01,1.048e-02,2.001e-03
1.264e-03,1.998e+00,-2.990e+00,1.586e+00,3.843e-02,1.993e-01,1.651e-02,2.192e-03
6.713e-04,1.997e+00,-2.988e+00,1.586e+00,3.258e-02,2.061e-01,1.651e-02,2.471e-03
2.506e-04,1.997e+00,-2.986e+00,1.586e+00,-1.604e-02,2.059e-01,1.450e-02,2.611e-03
9.946e-05,1.997e+00,-2.984e+00,1.586e+00,-1.748e-02,2.075e-01,1.450e-02,2.646e-03
1.708e-04,1.997e+00,-2.981e+00,1.586e+00,-1.668e-02,2.064e-01,1.450e-02,2.631e-03
3.099e-04,1.997e+00,-2.979e+00,1.586e+00,-1.521e-02,2.044e-01,1.450e-02,2.594e-03
4.611e-04,1.997e+00,-2.977e+00,1.586e+00,-1.361e-02,2.022e-01,1.450e-02,2.546e-03
6.051e-04,1.997e+00,-2.975e+00,1.587e+00,3.239e-02,2.053e-01,1.651e-02,2.493e-03
5.526e-04,1.997e+00,-2.973e+00,1.587e+00,3.195e-02,2.056e-01,1.651e-02,2.514e-03
3.146e-04,1.997e+00,-2.971e+00,1.587e+00,-1.483e-02,2.031e-01,1.450e-02,2.594e-03
2.157e-04,1.997e+00,-2.969e+00,1.587e+00,-1.575e-02,2.042e-01,1.450e-02,2.622e-03
2.920e-04,1.997e+00,-2.967e+00,1.587e+00,-2.380e-02,2.029e-01,9.807e-03,2.601e-03
4.571e-04,1.997e+00,-2.965e+00,1.587e+00,-2.209e-02,2.006e-01,9.807e-03,2.547e-03
6.638e-04,1.997e+00,-2.963e+00,1.587e+00,6.604e-02,2.028e-01,1.115e-02,2.467e-03
5.150e-04,1.997e+00,-2.961e+00,1.588e+00,-2.139e-02,1.993e-01,9.807e-03,2.526e-03
3.754e-04,1.997e+00,-2.959e+00,1.588e+00,-2.275e-02,2.010e-01,9.807e-03,2.576e-03
4.862e-04,1.997e+00,-2.957e+00,1.588e+00,-2.158e-02,1.993e-01,9.807e-03,2.537e-03
6.715e-04,1.997e+00,-2.955e+00,1.588e+00,6.634e-02,2.019e-01,1.115e-02,2.462e-03
5.140e-04,1.997e+00,-2.953e+00,1.588e+00,-2.119e-02,1.985e-01,9.807e-03,2.527e-03
3.701e-04,1.997e+00,-2.951e+00,1.588e+00,-2.258e-02,2.001e-01,9.807e-03,2.579e-03
4.783e-04,1.997e+00,-2.949e+00,1.588e+00,-2.144e-02,1.985e-01,9.807e-03,2.540e-03
6.615e-04,1.997e+00,-2.947e+00,1.588e+00,6.646e-02,2.011e-01,1.115e-02,2.465e-03
5.028e-04,1.997e+00,-2.945e+00,1.588e+00,-2.108e-02,1.977e-01,9.807e-03,2.531e-03
3.579e-04,1.997e+00,-2.943e+00,1.588e+00,1.169e-01,2.097e-01,-2.251e-03,2.584e-03
-1.075e-04,1.997e+00,-2.941e+00,1.588e+00,1.122e-01,2.157e-01,-2.251e-03,2.703e-03
-1.031e-03,1.997e+00,-2.939e+00,1.588e+00,-3.952e-02,2.170e-01,1.450e-02,2.675e-03
-1.456e-03,1.997e+00,-2.937e+00,1.589e+00,-4.374e-02,2.224e-01,1.450e-02,2.573e-03
-1.296e-03,1.997e+00,-2.934e+00,1.589e+00,-4.203e-02,2.205e-01,1.450e-02,2.616e-03
-9.549e-04,1.997e+00,-2.932e+00,1.589e+00,-3.849e-02,2.163e-01,1.450e-02,2.687e-03
-5.787e-04,1.997e+00,-2.930e+00,1.589e+00,-3.459e-02,2.115e-01,1.450e-02,2.723e-03
-2.178e-04,1.997e+00,-2.928e+00,1.589e+00,1.115e-01,2.172e-01,-2.251e-03,2.707e-03
-4.701e-04,1.997e+00,-2.926e+00,1.589e+00,1.089e-01,2.203e-01,-2.251e-03,2.725e-03
-1.299e-03,1.997e+00,-2.923e+00,1.589e+00,-4.185e-02,2.202e-01,1.450e-02,2.622e-03
-1.677e-03,1.997e+00,-2.921e+00,1.589e+00,-5.153e-02,2.250e-01,1.718e-02,2.516e-03
-1.465e-03,1.997e+00,-2.919e+00,1.589e+00,-7.754e-03,2.277e-01,9.807e-03,2.578e-03
-1.228e-03,1.997e+00,-2.917e+00,1.590e+00,-5.286e-03,2.249e-01,9.807e-03,2.637e-03
-1.114e-03,1.997e+00,-2.914e+00,1.590e+00,-4.065e-03,2.235e-01,9.807e-03,2.660e-03
-1.048e-03,1.997e+00,-2.912e+00,1.590e+00,-3.339e-03,2.227e-01,9.807e-03,2.671e-03
-1.003e-03,1.997e+00,-2.910e+00,1.590e+00,-2.826e-03,2.222e-01,9.807e-03,2.679e-03
-9.693e-04,1.997e+00,-2.908e+00,1.590e+00,-2.420e-03,2.218e-01,9.807e-03,2.684e-03
-9.414e-04,1.997e+00,-2.905e+00,1.590e+00,-2.077e-03,2.215e-01,9.807e-03,2.687e-03
-9.179e-04,1.997e+00,-2.903e+00,1.590e+00,-1.778e-03,2.212e-01,9.807e-03,2.690e-03
-8.980e-04,1.997e+00,-2.901e+00,1.590e+00,-1.515e-03,2.209e-01,9.807e-03,2.692e-03
-8.809e-04,1.997e+00,-2.899e+00,1.590e+00,-1.281e-03,2.207e-01,9.807e-03,2.694e-03
-8.664e-04,1.997e+00,-2.896e+00,1.590e+00,-1.074e-03,2.205e-01,9.807e-03,2.696e-03
-8.542e-04,1.997e+00,-2.894e+00,1.590e+00,9.993e-02,2.255e-01,8.467e-03,2.697e-03
-1.253e-03,1.997e+00,-2.892e+00,1.591e+00,9.590e-02,2.302e-01,8.467e-03,2.638e-03
-2.036e-03,1.997e+00,-2.890e+00,1.591e+00,-3.661e-02,2.292e-01,1.115e-02,2.417e-03
-2.385e-03,1.997e+00,-2.887e+00,1.591e+00,-4.011e-02,2.335e-01,1.115e-02,2.287e-03
-2.227e-03,1.997e+00,-2.885e+00,1.591e+00,-3.842e-02,2.319e-01,1.115e-02,2.348e-03
-1.915e-03,1.997e+00,-2.883e+00,1.591e+00,-3.514e-02,2.284e-01,1.115e-02,2.456e-03
-1.574e-03,1.997e+00,-2.880e+00,1.591e+00,-3.157e-02,2.246e-01,1.115e-02,2.557e-03
-1.248e-03,1.997e+00,-2.878e+00,1.591e+00,9.640e-02,2.312e-01,8.467e-03,2.630e-03
-1.453e-03,1.997e+00,-2.876e+00,1.591e+00,9.433e-02,2.336e-01,8.467e-03,2.587e-03
-2.159e-03,1.997e+00,-2.874e+00,1.591e+00,-3.742e-02,2.315e-01,1.115e-02,2.378e-03
-2.476e-03,1.997e+00,-2.871e+00,1.591e+00,-4.061e-02,2.353e-01,1.115e-02,2.259e-03
-2.306e-03,1.997e+00,-2.869e+00,1.592e+00,-1.159e-01,2.336e-01,2.187e-02,2.324e-03
-1.678e-03,1.997e+00,-2.867e+00,1.592e+00,-1.093e-01,2.268e-01,2.187e-02,2.526e-03
-7.333e-04,1.997e+00,-2.864e+00,1.592e+00,5.482e-02,2.211e-01,5.788e-03,2.672e-03
-3.740e-04,1.997e+00,-2.862e+00,1.592e+00,1.060e-01,2.220e-01,1.517e-02,2.652e-03
-8.409e-04,1.997e+00,-2.860e+00,1.592e+00,5.383e-02,2.221e-01,5.788e-03,2.670e-03
-1.485e-03,1.997e+00,-2.857e+00,1.592e+00,4.722e-02,2.295e-01,5.788e-03,2.579e-03
-2.014e-03,1.997e+00,-2.855e+00,1.592e+00,-1.124e-01,2.304e-01,2.187e-02,2.436e-03
-1.850e-03,1.997e+00,-2.853e+00,1.593e+00,-1.106e-01,2.289e-01,2.187e-02,2.485e-03
-1.052e-03,1.997e+00,-2.851e+00,1.593e+00,5.203e-02,2.250e-01,5.788e-03,2.647e-03
-7.228e-04,1.997e+00,-2.848e+00,1.593e+00,5.548e-02,2.211e-01,5.788e-03,2.664e-03
-9.863e-04,1.997e+00,-2.846e+00,1.593e+00,5.278e-02,2.241e-01,5.788e-03,2.654e-03
-1.427e-03,1.997e+00,-2.844e+00,1.593e+00,-2.589e-02,2.239e-01,1.986e-02,2.593e-03
-1.598e-03,1.997e+00,-2.842e+00,1.593e+00,2.881e-02,2.311e-01,8.467e-03,2.556e-03
-1.695e-03,1.997e+00,-2.839e+00,1.593e+00,2.786e-02,2.323e-01,8.467e-03,2.533e-03
-1.913e-03,1.997e+00,-2.837e+00,1.593e+00,2.564e-02,2.348e-01,8.467e-03,2.475e-03
-2.156e-03,1.997e+00,-2.835e+00,1.593e+00,2.317e-02,2.377e-01,8.467e-03,2.401e-03
-2.391e-03,1.997e+00,-2.832e+00,1.594e+00,2.079e-02,2.404e-01,8.467e-03,2.323e-03
-2.606e-03,1.997e+00,-2.830e+00,1.594e+00,1.859e-02,2.430e-01,8.467e-03,2.244e-03
-2.801e-03,1.997e+00,-2.827e+00,1.594e+00,-2.206e-01,2.349e-01,2.656e-02,2.170e-03
-2.031e-03,1.997e+00,-2.825e+00,1.594e+00,2.485e-02,2.374e-01,8.467e-03,2.436e-03
-1.308e-03,1.997e+00,-2.823e+00,1.594e+00,-2.387e-02,2.242e-01,1.986e-02,2.598e-03
-1.061e-03,1.997e+00,-2.820e+00,1.594e+00,2.332e-02,2.267e-01,1.048e-02,2.625e-03
-1.016e-03,1.997e+00,-2.818e+00,1.594e+00,2.387e-02,2.261e-01,1.048e-02,2.628e-03
-1.159e-03,1.997e+00,-2.816e+00,1.594e+00,2.244e-02,2.277e-01,1.048e-02,2.617e-03
-1.355e-03,1.997e+00,-2.813e+00,1.595e+00,2.045e-02,2.298e-01,1.048e-02,2.593e-03
-1.555e-03,1.997e+00,-2.811e+00,1.595e+00,-2.902e-02,2.269e-01,1.249e-02,2.559e-03
-1.555e-03,1.997e+00,-2.809e+00,1.595e+00,-2.893e-02,2.269e-01,1.249e-02,2.559e-03
-1.363e-03,1.997e+00,-2.807e+00,1.595e+00,2.062e-02,2.301e-01,1.048e-02,2.591e-03
-1.310e-03,1.997e+00,-2.804e+00,1.595e+00,2.125e-02,2.295e-01,1.048e-02,2.598e-03
-1.433e-03,1.997e+00,-2.802e+00,1.595e+00,2.003e-02,2.308e-01,1.048e-02,2.581e-03
-1.605e-03,1.997e+00,-2.800e+00,1.595e+00,-2.916e-02,2.275e-01,1.249e-02,2.551e-03
-1.595e-03,1.997e+00,-2.797e+00,1.595e+00,-2.897e-02,2.275e-01,1.249e-02,2.553e-03
-1.400e-03,1.997e+00,-2.795e+00,1.595e+00,-6.834e-02,2.254e-01,3.258e-02,2.585e-03
-9.957e-04,1.997e+00,-2.793e+00,1.596e+00,-6.384e-02,2.210e-01,3.258e-02,2.619e-03
-4.417e-04,1.997e+00,-2.790e+00,1.596e+00,1.638e-02,2.197e-01,2.388e-02,2.577e-03
-1.707e-04,1.997e+00,-2.788e+00,1.596e+00,1.941e-02,2.162e-01,2.388e-02,2.511e-03
-2.085e-04,1.997e+00,-2.786e+00,1.597e+00,1.918e-02,2.162e-01,2.388e-02,2.522e-03
-3.466e-04,1.997e+00,-2.784e+00,1.597e+00,1.788e-02,2.175e-01,2.388e-02,2.558e-03
-5.088e-04,1.997e+00,-2.782e+00,1.597e+00,-5.781e-02,2.138e-01,3.258e-02,2.590e-03
-3.783e-04,1.997e+00,-2.779e+00,1.597e+00,1.794e-02,2.170e-01,2.388e-02,2.565e-03
-2.569e-04,1.997e+00,-2.777e+00,1.598e+00,1.940e-02,2.151e-01,2.388e-02,2.534e-03
-3.435e-04,1.997e+00,-2.775e+00,1.598e+00,1.865e-02,2.157e-01,2.388e-02,2.557e-03
-4.935e-04,1.997e+00,-2.773e+00,1.598e+00,1.722e-02,2.173e-01,2.388e-02,2.589e-03
-6.549e-04,1.997e+00,-2.771e+00,1.598e+00,-7.328e-02,2.138e-01,3.191e-02,2.613e-03
-4.627e-04,1.997e+00,-2.769e+00,1.599e+00,6.837e-02,2.161e-01,2.522e-02,2.582e-03
-4.792e-04,1.997e+00,-2.766e+00,1.599e+00,6.838e-02,2.159e-01,2.522e-02,2.586e-03
-9.302e-04,1.997e+00,-2.764e+00,1.599e+00,-7.562e-02,2.164e-01,3.191e-02,2.635e-03
-9.502e-04,1.997e+00,-2.762e+00,1.600e+00,-7.559e-02,2.164e-01,3.191e-02,2.635e-03
-4.639e-04,1.997e+00,-2.760e+00,1.600e+00,6.921e-02,2.144e-01,2.522e-02,2.580e-03
-3.895e-04,1.997e+00,-2.758e+00,1.600e+00,7.019e-02,2.130e-01,2.522e-02,2.563e-03
-8.204e-04,1.997e+00,-2.756e+00,1.600e+00,-7.360e-02,2.135e-01,3.191e-02,2.631e-03
-8.475e-04,1.997e+00,-2.753e+00,1.601e+00,-7.364e-02,2.136e-01,3.191e-02,2.633e-03
-3.779e-04,1.997e+00,-2.751e+00,1.601e+00,7.099e-02,2.114e-01,2.522e-02,2.558e-03
-3.202e-04,1.997e+00,-2.749e+00,1.601e+00,7.180e-02,2.100e-01,2.522e-02,2.543e-03
-7.657e-04,1.997e+00,-2.747e+00,1.601e+00,-7.215e-02,2.111e-01,3.191e-02,2.628e-03
-8.071e-04,1.997e+00,-2.745e+00,1.602e+00,-1.897e-02,2.114e-01,1.986e-02,2.632e-03
-5.591e-04,1.997e+00,-2.743e+00,1.602e+00,-1.616e-02,2.072e-01,1.986e-02,2.597e-03
-3.727e-04,1.997e+00,-2.741e+00,1.602e+00,7.496e-02,2.092e-01,2.856e-02,2.555e-03
-5.637e-04,1.997e+00,-2.739e+00,1.602e+00,-1.583e-02,2.065e-01,1.986e-02,2.599e-03
-7.544e-04,1.997e+00,-2.736e+00,1.603e+00,-1.772e-02,2.092e-01,1.986e-02,2.629e-03
-7.027e-04,1.997e+00,-2.734e+00,1.603e+00,-1.701e-02,2.081e-01,1.986e-02,2.622e-03
-5.758e-04,1.997e+00,-2.732e+00,1.603e+00,-1.549e-02,2.057e-01,1.986e-02,2.600e-03
-4.342e-04,1.997e+00,-2.730e+00,1.603e+00,7.516e-02,2.083e-01,2.856e-02,2.568e-03
-6.400e-04,1.997e+00,-2.728e+00,1.604e+00,-1.579e-02,2.059e-01,1.986e-02,2.613e-03
-8.353e-04,1.997e+00,-2.726e+00,1.604e+00,-1.774e-02,2.088e-01,1.986e-02,2.639e-03
-7.855e-04,1.997e+00,-2.724e+00,1.604e+00,-1.704e-02,2.077e-01,1.986e-02,2.634e-03
-6.595e-04,1.997e+00,-2.722e+00,1.604e+00,-6.593e-02,2.053e-01,3.392e-02,2.615e-03
-3.257e-04,1.997e+00,-2.720e+00,1.604e+00,6.843e-02,2.043e-01,2.723e-02,2.534e-03
-3.172e-04,1.997e+00,-2.718e+00,1.605e+00,6.874e-02,2.035e-01,2.723e-02,2.531e-03
-7.531e-04,1.997e+00,-2.716e+00,1.605e+00,-6.623e-02,2.053e-01,3.392e-02,2.632e-03
-8.076e-04,1.997e+00,-2.714e+00,1.605e+00,1.055e-01,2.160e-01,4.448e-03,2.639e-03
-1.056e-03,1.997e+00,-2.711e+00,1.605e+00,1.028e-01,2.203e-01,4.448e-03,2.660e-03
-1.793e-03,1.997e+00,-2.709e+00,1.605e+00,-3.502e-05,2.278e-01,7.798e-03,2.613e-03
-2.277e-03,1.997e+00,-2.707e+00,1.606e+00,-5.219e-03,2.361e-01,7.798e-03,2.518e-03
-2.403e-03,1.996e+00,-2.705e+00,1.606e+00,-6.519e-03,2.382e-01,7.798e-03,2.488e-03
-2.403e-03,1.996e+00,-2.702e+00,1.606e+00,-6.449e-03,2.383e-01,7.798e-03,2.488e-03
-2.361e-03,1.997e+00,-2.700e+00,1.606e+00,-5.932e-03,2.376e-01,7.798e-03,2.498e-03
-2.310e-03,1.997e+00,-2.698e+00,1.606e+00,-5.304e-03,2.368e-01,7.798e-03,2.510e-03
-2.260e-03,1.997e+00,-2.695e+00,1.606e+00,6.056e-02,2.360e-01,4.448e-03,2.521e-03
-2.460e-03,1.996e+00,-2.693e+00,1.606e+00,5.841e-02,2.393e-01,4.448e-03,2.474e-03
-2.894e-03,1.996e+00,-2.690e+00,1.606e+00,3.293e-02,2.464e-01,3.108e-03,2.353e-03
-3.297e-03,1.996e+00,-2.688e+00,1.606e+00,2.854e-02,2.529e-01,3.108e-03,2.222e-03
-3.609e-03,1.996e+00,-2.686e+00,1.606e+00,2.514e-02,2.580e-01,3.108e-03,2.110e-03
-3.869e-03,1.996e+00,-2.683e+00,1.606e+00,-2.515e-02,2.621e-01,6.458e-03,2.010e-03
-3.917e-03,1.996e+00,-2.680e+00,1.606e+00,-2.561e-02,2.630e-01,6.458e-03,1.991e-03
-3.772e-03,1.996e+00,-2.678e+00,1.606e+00,-2.395e-02,2.609e-01,6.458e-03,2.047e-03
-3.574e-03,1.996e+00,-2.675e+00,1.606e+00,2.575e-02,2.581e-01,3.108e-03,2.121e-03
-3.550e-03,1.996e+00,-2.673e+00,1.606e+00,-6.545e-04,2.578e-01,6.458e-03,2.129e-03
-3.605e-03,1.996e+00,-2.670e+00,1.606e+00,-1.207e-03,2.587e-01,6.458e-03,2.109e-03
-3.616e-03,1.996e+00,-2.667e+00,1.606e+00,-1.263e-03,2.590e-01,6.458e-03,2.105e-03
-3.611e-03,1.996e+00,-2.665e+00,1.607e+00,-1.152e-03,2.591e-01,6.458e-03,2.107e-03
-3.602e-03,1.996e+00,-2.662e+00,1.607e+00,-9.940e-04,2.591e-01,6.458e-03,2.110e-03
-3.593e-03,1.996e+00,-2.659e+00,1.607e+00,-8.310e-04,2.591e-01,6.458e-03,2.113e-03
-3.585e-03,1.996e+00,-2.657e+00,1.607e+00,-6.777e-04,2.591e-01,6.458e-03,2.116e-03
-3.578e-03,1.996e+00,-2.654e+00,1.607e+00,-5.381e-04,2.591e-01,6.458e-03,2.119e-03
-3.572e-03,1.996e+00,-2.652e+00,1.607e+00,-4.126e-04,2.591e-01,6.458e-03,2.121e-03
-3.567e-03,1.996e+00,-2.649e+00,1.607e+00,-3.005e-04,2.592e-01,6.458e-03,2.122e-03
-3.564e-03,1.996e+00,-2.646e+00,1.607e+00,-6.131e-03,2.593e-01,9.137e-03,2.124e-03
-3.540e-03,1.996e+00,-2.644e+00,1.607e+00,-5.771e-03,2.591e-01,9.137e-03,2.132e-03
-3.496e-03,1.996e+00,-2.641e+00,1.607e+00,-5.191e-03,2.587e-01,9.137e-03,2.146e-03
-3.449e-03,1.996e+00,-2.639e+00,1.607e+00,-4.579e-03,2.582e-01,9.137e-03,2.161e-03
-3.406e-03,1.996e+00,-2.636e+00,1.607e+00,-3.999e-03,2.578e-01,9.137e-03,2.174e-03
-3.367e-03,1.996e+00,-2.633e+00,1.607e+00,-3.470e-03,2.575e-01,9.137e-03,2.186e-03
-3.332e-03,1.996e+00,-2.631e+00,1.608e+00,-2.995e-03,2.572e-01,9.137e-03,2.197e-03
-3.303e-03,1.996e+00,-2.628e+00,1.608e+00,-2.569e-03,2.569e-01,9.137e-03,2.205e-03
-3.277e-03,1.996e+00,-2.626e+00,1.608e+00,-2.190e-03,2.567e-01,9.137e-03,2.213e-03
-3.255e-03,1.996e+00,-2.623e+00,1.608e+00,3.670e-02,2.566e-01,1.852e-02,2.219e-03
-3.376e-03,1.996e+00,-2.620e+00,1.608e+00,3.548e-02,2.583e-01,1.852e-02,2.184e-03
-3.631e-03,1.996e+00,-2.618e+00,1.608e+00,3.274e-02,2.618e-01,1.852e-02,2.107e-03
-3.913e-03,1.996e+00,-2.615e+00,1.608e+00,-1.480e-02,2.656e-01,9.137e-03,2.015e-03
-4.024e-03,1.996e+00,-2.613e+00,1.608e+00,-1.599e-02,2.671e-01,9.137e-03,1.977e-03
-3.964e-03,1.996e+00,-2.610e+00,1.609e+00,-1.520e-02,2.666e-01,9.137e-03,1.997e-03
-3.852e-03,1.996e+00,-2.607e+00,1.609e+00,-1.382e-02,2.655e-01,9.137e-03,2.034e-03
-3.732e-03,1.996e+00,-2.605e+00,1.609e+00,-1.234e-02,2.642e-01,9.137e-03,2.073e-03
-3.618e-03,1.996e+00,-2.602e+00,1.609e+00,3.355e-02,2.631e-01,1.852e-02,2.108e-03
-3.674e-03,1.996e+00,-2.599e+00,1.609e+00,-1.141e-02,2.640e-01,9.137e-03,2.091e-03
-3.731e-03,1.996e+00,-2.597e+00,1.609e+00,-1.495e-02,2.648e-01,1.986e-02,2.073e-03
-3.667e-03,1.996e+00,-2.594e+00,1.609e+00,-1.401e-02,2.645e-01,1.986e-02,2.093e-03
-3.562e-03,1.996e+00,-2.591e+00,1.609e+00,5.265e-02,2.688e-01,2.053e-02,2.123e-03
-3.685e-03,1.996e+00,-2.589e+00,1.610e+00,-1.381e-02,2.653e-01,1.986e-02,2.088e-03
-3.798e-03,1.996e+00,-2.586e+00,1.610e+00,-1.495e-02,2.669e-01,1.986e-02,2.054e-03
-3.747e-03,1.996e+00,-2.583e+00,1.610e+00,-1.414e-02,2.667e-01,1.986e-02,2.069e-03
-3.645e-03,1.996e+00,-2.581e+00,1.610e+00,5.249e-02,2.710e-01,2.053e-02,2.099e-03
-3.767e-03,1.996e+00,-2.578e+00,1.610e+00,-1.398e-02,2.675e-01,1.986e-02,2.064e-03
-3.879e-03,1.996e+00,-2.575e+00,1.611e+00,-1.509e-02,2.692e-01,1.986e-02,2.031e-03
-3.826e-03,1.996e+00,-2.572e+00,1.611e+00,-5.875e-02,2.637e-01,1.785e-02,2.046e-03
-3.567e-03,1.996e+00,-2.570e+00,1.611e+00,4.531e-02,2.714e-01,1.919e-02,2.118e-03
-3.510e-03,1.996e+00,-2.567e+00,1.611e+00,4.619e-02,2.710e-01,1.919e-02,2.133e-03
-3.762e-03,1.996e+00,-2.564e+00,1.611e+00,-5.743e-02,2.637e-01,1.785e-02,2.066e-03
-3.745e-03,1.996e+00,-2.562e+00,1.612e+00,-5.705e-02,2.638e-01,1.785e-02,2.070e-03
-3.405e-03,1.996e+00,-2.559e+00,1.612e+00,4.801e-02,2.705e-01,1.919e-02,2.156e-03
-3.337e-03,1.996e+00,-2.556e+00,1.612e+00,4.902e-02,2.699e-01,1.919e-02,2.172e-03
-3.600e-03,1.996e+00,-2.554e+00,1.612e+00,4.608e-02,2.731e-01,1.919e-02,2.110e-03
-3.954e-03,1.996e+00,-2.551e+00,1.612e+00,-5.879e-02,2.670e-01,1.785e-02,2.016e-03
-3.964e-03,1.996e+00,-2.548e+00,1.613e+00,6.521e-03,2.725e-01,6.458e-03,2.013e-03
-3.853e-03,1.996e+00,-2.545e+00,1.613e+00,7.928e-03,2.714e-01,6.458e-03,2.043e-03
-3.862e-03,1.996e+00,-2.543e+00,1.613e+00,7.887e-03,2.716e-01,6.458e-03,2.041e-03
-3.910e-03,1.996e+00,-2.540e+00,1.613e+00,7.370e-03,2.722e-01,6.458e-03,2.028e-03
-3.968e-03,1.996e+00,-2.537e+00,1.613e+00,6.734e-03,2.729e-01,6.458e-03,2.012e-03
-4.026e-03,1.996e+00,-2.534e+00,1.613e+00,6.103e-03,2.736e-01,6.458e-03,1.997e-03
-4.080e-03,1.996e+00,-2.532e+00,1.613e+00,5.516e-03,2.743e-01,6.458e-03,1.982e-03
-4.129e-03,1.996e+00,-2.529e+00,1.613e+00,4.986e-03,2.749e-01,6.458e-03,1.968e-03
-4.174e-03,1.996e+00,-2.526e+00,1.613e+00,4.512e-03,2.754e-01,6.458e-03,1.956e-03
-4.214e-03,1.995e+00,-2.523e+00,1.613e+00,-7.598e-02,2.707e-01,2.455e-02,1.944e-03
-3.978e-03,1.996e+00,-2.521e+00,1.613e+00,-7.282e-02,2.689e-01,2.455e-02,2.008e-03
-3.484e-03,1.996e+00,-2.518e+00,1.614e+00,1.059e-02,2.697e-01,1.919e-02,2.120e-03
-3.206e-03,1.996e+00,-2.515e+00,1.614e+00,1.422e-02,2.672e-01,1.919e-02,2.169e-03
-3.194e-03,1.996e+00,-2.513e+00,1.614e+00,1.457e-02,2.672e-01,1.919e-02,2.171e-03
-3.273e-03,1.996e+00,-2.510e+00,1.614e+00,1.381e-02,2.680e-01,1.919e-02,2.159e-03
-3.376e-03,1.996e+00,-2.507e+00,1.614e+00,1.274e-02,2.691e-01,1.919e-02,2.142e-03
-3.481e-03,1.996e+00,-2.504e+00,1.615e+00,1.164e-02,2.702e-01,1.919e-02,2.123e-03
-3.581e-03,1.996e+00,-2.502e+00,1.615e+00,1.061e-02,2.712e-01,1.919e-02,2.104e-03
-3.673e-03,1.996e+00,-2.499e+00,1.615e+00,-6.742e-02,2.671e-01,2.455e-02,2.086e-03
-3.498e-03,1.996e+00,-2.496e+00,1.615e+00,1.509e-02,2.709e-01,2.388e-02,2.119e-03
-3.345e-03,1.996e+00,-2.494e+00,1.615e+00,1.727e-02,2.696e-01,2.388e-02,2.144e-03
-3.390e-03,1.996e+00,-2.491e+00,1.616e+00,1.696e-02,2.701e-01,2.388e-02,2.137e-03
-3.499e-03,1.996e+00,-2.488e+00,1.616e+00,1.586e-02,2.712e-01,2.388e-02,2.120e-03
-3.622e-03,1.996e+00,-2.485e+00,1.616e+00,1.458e-02,2.725e-01,2.388e-02,2.098e-03
-3.743e-03,1.996e+00,-2.483e+00,1.616e+00,-6.674e-02,2.686e-01,2.455e-02,2.076e-03
-3.591e-03,1.996e+00,-2.480e+00,1.617e+00,1.552e-02,2.726e-01,2.388e-02,2.103e-03
-3.448e-03,1.996e+00,-2.477e+00,1.617e+00,1.759e-02,2.713e-01,2.388e-02,2.126e-03
-3.498e-03,1.996e+00,-2.475e+00,1.617e+00,-3.520e-03,2.719e-01,2.120e-02,2.119e-03
-3.540e-03,1.996e+00,-2.472e+00,1.617e+00,-3.815e-03,2.724e-01,2.120e-02,2.112e-03
-3.532e-03,1.996e+00,-2.469e+00,1.618e+00,-3.477e-03,2.724e-01,2.120e-02,2.113e-03
-3.510e-03,1.996e+00,-2.466e+00,1.618e+00,-2.953e-03,2.723e-01,2.120e-02,2.117e-03
-3.486e-03,1.996e+00,-2.464e+00,1.618e+00,-2.404e-03,2.721e-01,2.120e-02,2.120e-03
-3.465e-03,1.996e+00,-2.461e+00,1.618e+00,-1.885e-03,2.720e-01,2.120e-02,2.123e-03
-3.447e-03,1.996e+00,-2.458e+00,1.618e+00,-1.411e-03,2.719e-01,2.120e-02,2.125e-03
-3.433e-03,1.996e+00,-2.455e+00,1.619e+00,-9.841e-04,2.718e-01,2.120e-02,2.127e-03
-3.422e-03,1.996e+00,-2.453e+00,1.619e+00,-6.025e-04,2.717e-01,2.120e-02,2.128e-03
-3.415e-03,1.996e+00,-2.450e+00,1.619e+00,1.457e-02,2.717e-01,3.057e-02,2.129e-03
-3.459e-03,1.996e+00,-2.447e+00,1.619e+00,1.436e-02,2.721e-01,3.057e-02,2.124e-03
-3.549e-03,1.996e+00,-2.444e+00,1.620e+00,1.354e-02,2.730e-01,3.057e-02,2.113e-03
-3.651e-03,1.996e+00,-2.442e+00,1.620e+00,1.258e-02,2.740e-01,3.057e-02,2.100e-03
-3.751e-03,1.996e+00,-2.439e+00,1.620e+00,-2.098e-02,2.698e-01,2.589e-02,2.087e-03
-3.741e-03,1.996e+00,-2.436e+00,1.621e+00,-2.054e-02,2.698e-01,2.589e-02,2.088e-03
-3.628e-03,1.996e+00,-2.433e+00,1.621e+00,1.388e-02,2.740e-01,3.057e-02,2.103e-03
-3.594e-03,1.996e+00,-2.431e+00,1.621e+00,1.469e-02,2.737e-01,3.057e-02,2.107e-03
-3.660e-03,1.996e+00,-2.428e+00,1.621e+00,-1.843e-02,2.692e-01,2.589e-02,2.099e-03
-3.653e-03,1.996e+00,-2.425e+00,1.622e+00,3.832e-02,2.743e-01,2.589e-02,2.100e-03
-3.732e-03,1.996e+00,-2.423e+00,1.622e+00,-5.731e-02,2.699e-01,3.794e-02,2.090e-03
-3.657e-03,1.996e+00,-2.420e+00,1.622e+00,3.905e-02,2.744e-01,2.589e-02,2.099e-03
-3.636e-03,1.996e+00,-2.417e+00,1.623e+00,3.965e-02,2.742e-01,2.589e-02,2.101e-03
-3.836e-03,1.996e+00,-2.414e+00,1.623e+00,-5.760e-02,2.709e-01,3.794e-02,2.079e-03
-3.800e-03,1.996e+00,-2.412e+00,1.623e+00,-5.663e-02,2.706e-01,3.794e-02,2.083e-03
-3.491e-03,1.996e+00,-2.409e+00,1.624e+00,4.287e-02,2.728e-01,2.589e-02,2.112e-03
-3.413e-03,1.996e+00,-2.406e+00,1.624e+00,4.424e-02,2.719e-01,2.589e-02,2.117e-03
-3.617e-03,1.996e+00,-2.403e+00,1.624e+00,4.182e-02,2.738e-01,2.589e-02,2.103e-03
-3.899e-03,1.996e+00,-2.401e+00,1.624e+00,-2.141e-04,2.765e-01,5.067e-02,2.075e-03
-4.070e-03,1.995e+00,-2.398e+00,1.625e+00,-1.881e-03,2.783e-01,5.067e-02,2.053e-03
-4.116e-03,1.995e+00,-2.395e+00,1.625e+00,-1.842e-03,2.789e-01,5.067e-02,2.047e-03
-4.120e-03,1.995e+00,-2.392e+00,1.626e+00,-1.241e-03,2.790e-01,5.067e-02,2.047e-03
-4.113e-03,1.995e+00,-2.389e+00,1.626e+00,-4.921e-04,2.790e-01,5.067e-02,2.048e-03
-4.107e-03,1.995e+00,-2.387e+00,1.627e+00,2.556e-04,2.790e-01,5.067e-02,2.048e-03
-4.105e-03,1.995e+00,-2.384e+00,1.627e+00,9.542e-04,2.789e-01,5.067e-02,2.049e-03
-4.108e-03,1.995e+00,-2.381e+00,1.628e+00,1.591e-03,2.790e-01,5.067e-02,2.048e-03
-4.116e-03,1.995e+00,-2.378e+00,1.628e+00,2.167e-03,2.790e-01,5.067e-02,2.047e-03
-4.128e-03,1.995e+00,-2.375e+00,1.629e+00,3.827e-02,2.842e-01,4.665e-02,2.046e-03
-4.251e-03,1.995e+00,-2.373e+00,1.629e+00,3.720e-02,2.857e-01,4.665e-02,2.031e-03
-4.478e-03,1.995e+00,-2.370e+00,1.630e+00,3.470e-02,2.884e-01,4.665e-02,2.000e-03
-4.725e-03,1.995e+00,-2.367e+00,1.630e+00,-4.816e-02,2.812e-01,6.675e-02,1.961e-03
-4.725e-03,1.995e+00,-2.364e+00,1.631e+00,-4.722e-02,2.814e-01,6.675e-02,1.961e-03
-4.487e-03,1.995e+00,-2.361e+00,1.632e+00,1.379e-01,2.939e-01,8.467e-03,1.997e-03
-4.731e-03,1.995e+00,-2.358e+00,1.632e+00,1.020e-01,2.919e-01,7.128e-03,1.960e-03
-5.382e-03,1.994e+00,-2.355e+00,1.632e+00,9.294e-02,3.002e-01,7.128e-03,1.835e-03
-6.055e-03,1.994e+00,-2.352e+00,1.632e+00,4.797e-02,3.086e-01,1.517e-02,1.670e-03
-6.583e-03,1.993e+00,-2.349e+00,1.632e+00,4.072e-02,3.153e-01,1.517e-02,1.519e-03
-6.956e-03,1.993e+00,-2.346e+00,1.632e+00,1.785e-02,3.201e-01,1.316e-02,1.403e-03
-7.200e-03,1.992e+00,-2.343e+00,1.632e+00,1.456e-02,3.233e-01,1.316e-02,1.323e-03
-7.351e-03,1.992e+00,-2.340e+00,1.632e+00,1.259e-02,3.254e-01,1.316e-02,1.272e-03
-7.462e-03,1.992e+00,-2.337e+00,1.633e+00,1.120e-02,3.270e-01,1.316e-02,1.235e-03
-7.552e-03,1.992e+00,-2.333e+00,1.633e+00,1.009e-02,3.284e-01,1.316e-02,1.204e-03
-7.630e-03,1.992e+00,-2.330e+00,1.633e+00,9.155e-03,3.296e-01,1.316e-02,1.178e-03
-7.699e-03,1.992e+00,-2.327e+00,1.633e+00,-5.530e-04,3.307e-01,2.321e-02,1.154e-03
-7.736e-03,1.992e+00,-2.323e+00,1.633e+00,-7.476e-04,3.318e-01,2.321e-02,1.142e-03
-7.744e-03,1.992e+00,-2.320e+00,1.633e+00,-5.192e-04,3.326e-01,2.321e-02,1.139e-03
-7.744e-03,1.992e+00,-2.317e+00,1.634e+00,-1.665e-04,3.333e-01,2.321e-02,1.139e-03
-7.742e-03,1.992e+00,-2.313e+00,1.634e+00,2.032e-04,3.340e-01,2.321e-02,1.140e-03
-7.742e-03,1.992e+00,-2.310e+00,1.634e+00,5.535e-04,3.346e-01,2.321e-02,1.140e-03
-7.744e-03,1.992e+00,-2.307e+00,1.634e+00,8.736e-04,3.353e-01,2.321e-02,1.139e-03
-7.748e-03,1.992e+00,-2.303e+00,1.635e+00,-3.146e-02,3.308e-01,3.325e-02,1.138e-03
-7.663e-03,1.992e+00,-2.300e+00,1.635e+00,-2.968e-02,3.310e-01,3.325e-02,1.164e-03
-7.496e-03,1.992e+00,-2.297e+00,1.635e+00,-2.667e-02,3.303e-01,3.325e-02,1.215e-03
-7.316e-03,1.992e+00,-2.293e+00,1.636e+00,-2.346e-02,3.295e-01,3.325e-02,1.267e-03
-7.148e-03,1.992e+00,-2.290e+00,1.636e+00,-2.040e-02,3.287e-01,3.325e-02,1.313e-03
-6.997e-03,1.993e+00,-2.287e+00,1.636e+00,-1.762e-02,3.280e-01,3.325e-02,1.352e-03
-6.866e-03,1.993e+00,-2.283e+00,1.637e+00,-1.511e-02,3.274e-01,3.325e-02,1.385e-03
-6.753e-03,1.993e+00,-2.280e+00,1.637e+00,5.237e-02,3.321e-01,2.120e-02,1.411e-03
-6.834e-03,1.993e+00,-2.277e+00,1.637e+00,-4.884e-03,3.279e-01,3.057e-02,1.393e-03
-6.941e-03,1.993e+00,-2.273e+00,1.637e+00,-6.053e-03,3.293e-01,3.057e-02,1.368e-03
-6.948e-03,1.993e+00,-2.270e+00,1.638e+00,-5.681e-03,3.299e-01,3.057e-02,1.366e-03
-6.923e-03,1.993e+00,-2.267e+00,1.638e+00,-4.826e-03,3.301e-01,3.057e-02,1.372e-03
-6.893e-03,1.993e+00,-2.263e+00,1.638e+00,-3.871e-03,3.303e-01,3.057e-02,1.379e-03
-6.865e-03,1.993e+00,-2.260e+00,1.639e+00,-2.948e-03,3.305e-01,3.057e-02,1.385e-03
-6.842e-03,1.993e+00,-2.257e+00,1.639e+00,-2.099e-03,3.308e-01,3.057e-02,1.389e-03
-6.824e-03,1.993e+00,-2.253e+00,1.639e+00,-1.616e-02,3.310e-01,3.861e-02,1.393e-03
-6.772e-03,1.993e+00,-2.250e+00,1.640e+00,4.458e-02,3.363e-01,4.598e-02,1.403e-03
-6.845e-03,1.993e+00,-2.247e+00,1.640e+00,-1.515e-02,3.322e-01,3.861e-02,1.389e-03
-6.906e-03,1.993e+00,-2.243e+00,1.641e+00,-1.550e-02,3.331e-01,3.861e-02,1.378e-03
-6.857e-03,1.993e+00,-2.240e+00,1.641e+00,-1.409e-02,3.332e-01,3.861e-02,1.387e-03
-6.779e-03,1.993e+00,-2.237e+00,1.641e+00,4.710e-02,3.382e-01,4.598e-02,1.401e-03
-6.853e-03,1.993e+00,-2.233e+00,1.642e+00,-1.265e-02,3.340e-01,3.861e-02,1.388e-03
-6.924e-03,1.993e+00,-2.230e+00,1.642e+00,-1.317e-02,3.349e-01,3.861e-02,1.375e-03
-6.890e-03,1.993e+00,-2.227e+00,1.643e+00,-3.273e-02,3.350e-01,5.201e-02,1.381e-03
-6.773e-03,1.993e+00,-2.223e+00,1.643e+00,6.493e-02,3.398e-01,5.268e-02,1.400e-03
-6.847e-03,1.993e+00,-2.220e+00,1.644e+00,-3.030e-02,3.355e-01,5.201e-02,1.389e-03
-6.903e-03,1.993e+00,-2.216e+00,1.644e+00,-3.036e-02,3.363e-01,5.201e-02,1.380e-03
-6.792e-03,1.993e+00,-2.213e+00,1.645e+00,6.726e-02,3.411e-01,5.268e-02,1.396e-03
-6.876e-03,1.993e+00,-2.210e+00,1.645e+00,-2.815e-02,3.368e-01,5.201e-02,1.384e-03
-6.944e-03,1.993e+00,-2.206e+00,1.646e+00,-2.840e-02,3.376e-01,5.201e-02,1.375e-03
-6.847e-03,1.993e+00,-2.203e+00,1.646e+00,5.123e-02,3.424e-01,6.206e-02,1.388e-03
-6.897e-03,1.993e+00,-2.199e+00,1.647e+00,5.145e-02,3.430e-01,6.206e-02,1.382e-03
-7.124e-03,1.992e+00,-2.196e+00,1.647e+00,4.867e-02,3.450e-01,6.206e-02,1.351e-03
-7.395e-03,1.992e+00,-2.192e+00,1.648e+00,4.512e-02,3.475e-01,6.206e-02,1.310e-03
-7.666e-03,1.992e+00,-2.189e+00,1.649e+00,4.155e-02,3.500e-01,6.206e-02,1.265e-03
-7.921e-03,1.991e+00,-2.185e+00,1.649e+00,-3.886e-02,3.474e-01,6.474e-02,1.218e-03
-7.972e-03,1.991e+00,-2.182e+00,1.650e+00,-3.857e-02,3.486e-01,6.474e-02,1.209e-03
-7.832e-03,1.991e+00,-2.178e+00,1.651e+00,-2.339e-03,3.533e-01,8.350e-02,1.234e-03
-7.722e-03,1.992e+00,-2.175e+00,1.651e+00,1.094e-03,3.531e-01,8.350e-02,1.252e-03
-7.688e-03,1.992e+00,-2.171e+00,1.652e+00,3.221e-03,3.534e-01,8.350e-02,1.257e-03
-7.687e-03,1.992e+00,-2.168e+00,1.653e+00,4.777e-03,3.539e-01,8.350e-02,1.257e-03
-7.704e-03,1.992e+00,-2.164e+00,1.654e+00,6.044e-03,3.544e-01,8.350e-02,1.255e-03
-7.730e-03,1.992e+00,-2.161e+00,1.655e+00,7.138e-03,3.550e-01,8.350e-02,1.251e-03
-7.764e-03,1.992e+00,-2.157e+00,1.656e+00,8.106e-03,3.556e-01,8.350e-02,1.247e-03
-7.804e-03,1.991e+00,-2.154e+00,1.656e+00,-8.818e-03,3.511e-01,1.056e-01,1.241e-03
-7.808e-03,1.991e+00,-2.150e+00,1.657e+00,-6.862e-03,3.514e-01,1.056e-01,1.241e-03
-7.780e-03,1.992e+00,-2.146e+00,1.659e+00,1.380e-01,3.616e-01,5.000e-02,1.244e-03
-8.075e-03,1.991e+00,-2.143e+00,1.659e+00,9.505e-02,3.594e-01,4.732e-02,1.207e-03
-8.589e-03,1.990e+00,-2.139e+00,1.659e+00,8.648e-02,3.645e-01,4.732e-02,1.130e-03
-9.081e-03,1.989e+00,-2.136e+00,1.660e+00,6.937e-02,3.695e-01,5.268e-02,1.041e-03
-9.513e-03,1.989e+00,-2.132e+00,1.660e+00,6.233e-02,3.740e-01,5.268e-02,9.527e-04
-9.885e-03,1.988e+00,-2.128e+00,1.661e+00,3.859e-02,3.781e-01,6.876e-02,8.702e-04
-1.017e-02,1.988e+00,-2.124e+00,1.662e+00,-4.046e-03,3.818e-01,8.149e-02,8.024e-04
-1.031e-02,1.988e+00,-2.121e+00,1.663e+00,-4.957e-03,3.844e-01,8.149e-02,7.700e-04
-1.033e-02,1.987e+00,-2.117e+00,1.663e+00,-3.741e-03,3.860e-01,8.149e-02,7.643e-04
-1.033e-02,1.987e+00,-2.113e+00,1.664e+00,-1.898e-03,3.872e-01,8.149e-02,7.662e-04
-1.031e-02,1.988e+00,-2.109e+00,1.665e+00,2.985e-05,3.883e-01,8.149e-02,7.689e-04
-1.031e-02,1.988e+00,-2.105e+00,1.666e+00,1.669e-02,3.894e-01,1.002e-01,7.703e-04
-1.034e-02,1.987e+00,-2.101e+00,1.667e+00,1.814e-02,3.910e-01,1.002e-01,7.631e-04
-1.041e-02,1.987e+00,-2.097e+00,1.668e+00,1.885e-02,3.929e-01,1.002e-01,7.480e-04
-1.050e-02,1.987e+00,-2.093e+00,1.669e+00,1.928e-02,3.950e-01,1.002e-01,7.299e-04
-1.059e-02,1.987e+00,-2.089e+00,1.670e+00,1.960e-02,3.970e-01,1.002e-01,7.107e-04
-1.069e-02,1.987e+00,-2.085e+00,1.671e+00,1.987e-02,3.991e-01,1.002e-01,6.911e-04
-1.078e-02,1.987e+00,-2.081e+00,1.672e+00,-6.566e-03,3.959e-01,1.157e-01,6.714e-04
-1.083e-02,1.987e+00,-2.077e+00,1.673e+00,-4.862e-03,3.976e-01,1.157e-01,6.628e-04
-1.082e-02,1.987e+00,-2.073e+00,1.674e+00,-2.134e-03,3.986e-01,1.157e-01,6.639e-04
-1.081e-02,1.987e+00,-2.069e+00,1.675e+00,7.586e-04,3.995e-01,1.157e-01,6.663e-04
-1.080e-02,1.987e+00,-2.065e+00,1.676e+00,3.520e-03,4.003e-01,1.157e-01,6.673e-04
-1.081e-02,1.987e+00,-2.061e+00,1.678e+00,6.063e-03,4.011e-01,1.157e-01,6.662e-04
-1.083e-02,1.987e+00,-2.057e+00,1.679e+00,8.373e-03,4.020e-01,1.157e-01,6.631e-04
-1.086e-02,1.987e+00,-2.053e+00,1.680e+00,1.639e-02,4.028e-01,1.136e-01,6.583e-04
-1.091e-02,1.986e+00,-2.049e+00,1.681e+00,1.798e-02,4.038e-01,1.136e-01,6.502e-04
-1.098e-02,1.986e+00,-2.045e+00,1.682e+00,1.916e-02,4.050e-01,1.136e-01,6.394e-04
-1.106e-02,1.986e+00,-2.041e+00,1.683e+00,2.352e-03,4.062e-01,1.170e-01,6.273e-04
-1.111e-02,1.986e+00,-2.037e+00,1.684e+00,9.893e-02,4.123e-01,1.103e-01,6.196e-04
-1.132e-02,1.986e+00,-2.033e+00,1.686e+00,9.709e-02,4.148e-01,1.103e-01,5.901e-04
-1.168e-02,1.985e+00,-2.029e+00,1.687e+00,9.755e-02,4.191e-01,1.130e-01,5.338e-04
-1.209e-02,1.984e+00,-2.025e+00,1.688e+00,9.109e-02,4.240e-01,1.103e-01,4.650e-04
-1.250e-02,1.983e+00,-2.020e+00,1.689e+00,8.453e-02,4.291e-01,1.103e-01,3.908e-04
-1.289e-02,1.982e+00,-2.016e+00,1.690e+00,7.843e-02,4.342e-01,1.103e-01,3.160e-04
-1.325e-02,1.982e+00,-2.012e+00,1.691e+00,4.327e-02,4.390e-01,1.002e-01,2.431e-04
-1.352e-02,1.981e+00,-2.007e+00,1.692e+00,6.721e-03,4.378e-01,1.230e-01,1.847e-04
-1.367e-02,1.981e+00,-2.003e+00,1.693e+00,6.474e-03,4.407e-01,1.230e-01,1.538e-04
-1.373e-02,1.981e+00,-1.999e+00,1.695e+00,8.220e-03,4.427e-01,1.230e-01,1.407e-04
-1.377e-02,1.981e+00,-1.994e+00,1.696e+00,1.052e-02,4.444e-01,1.230e-01,1.326e-04
-1.381e-02,1.980e+00,-1.990e+00,1.697e+00,1.286e-02,4.460e-01,1.230e-01,1.249e-04
-1.386e-02,1.980e+00,-1.985e+00,1.698e+00,1.507e-02,4.475e-01,1.230e-01,1.164e-04
-1.391e-02,1.980e+00,-1.981e+00,1.699e+00,3.193e-02,4.491e-01,1.317e-01,1.068e-04
-1.400e-02,1.980e+00,-1.976e+00,1.701e+00,3.340e-02,4.509e-01,1.317e-01,9.189e-05
-1.411e-02,1.980e+00,-1.972e+00,1.702e+00,3.412e-02,4.529e-01,1.317e-01,7.234e-05
-1.424e-02,1.979e+00,-1.967e+00,1.703e+00,-5.439e-02,4.498e-01,1.364e-01,5.147e-05
-1.423e-02,1.979e+00,-1.963e+00,1.705e+00,-5.019e-02,4.506e-01,1.364e-01,5.327e-05
-1.409e-02,1.980e+00,-1.958e+00,1.706e+00,3.455e-02,3.777e-01,1.431e-01,7.362e-05
-1.405e-02,1.980e+00,-1.954e+00,1.708e+00,3.977e-02,3.778e-01,1.431e-01,7.909e-05
-1.413e-02,1.980e+00,-1.950e+00,1.709e+00,4.163e-02,3.789e-01,1.431e-01,6.880e-05
-1.426e-02,1.979e+00,-1.946e+00,1.710e+00,5.710e-02,3.804e-01,1.425e-01,5.348e-05
-1.443e-02,1.979e+00,-1.942e+00,1.712e+00,5.669e-02,3.821e-01,1.425e-01,3.396e-05
-1.463e-02,1.978e+00,-1.938e+00,1.713e+00,5.558e-02,3.841e-01,1.425e-01,1.145e-05
-1.482e-02,1.978e+00,-1.935e+00,1.715e+00,5.434e-02,3.861e-01,1.425e-01,1.168e-05
-1.502e-02,1.977e+00,-1.931e+00,1.716e+00,5.910e-02,3.570e-01,1.471e-01,3.454e-05
-1.522e-02,1.977e+00,-1.927e+00,1.718e+00,5.796e-02,3.590e-01,1.471e-01,5.788e-05
-1.542e-02,1.976e+00,-1.923e+00,1.719e+00,4.487e-02,3.766e-01,1.458e-01,8.169e-05
-1.560e-02,1.976e+00,-1.920e+00,1.721e+00,4.417e-02,3.784e-01,1.458e-01,1.031e-04
-1.576e-02,1.975e+00,-1.916e+00,1.722e+00,4.408e-02,3.801e-01,1.458e-01,1.218e-04
-1.591e-02,1.975e+00,-1.912e+00,1.723e+00,4.422e-02,3.818e-01,1.458e-01,1.392e-04
-1.606e-02,1.975e+00,-1.908e+00,1.725e+00,5.632e-02,3.419e-01,1.478e-01,1.559e-04
-1.622e-02,1.974e+00,-1.905e+00,1.726e+00,5.616e-02,3.435e-01,1.478e-01,1.737e-04
-1.640e-02,1.974e+00,-1.901e+00,1.728e+00,4.964e-02,3.607e-01,1.471e-01,1.928e-04
-1.657e-02,1.973e+00,-1.897e+00,1.729e+00,4.919e-02,3.623e-01,1.471e-01,2.110e-04
-1.673e-02,1.973e+00,-1.894e+00,1.731e+00,4.903e-02,3.639e-01,1.471e-01,2.280e-04
-1.689e-02,1.972e+00,-1.890e+00,1.732e+00,4.901e-02,3.653e-01,1.471e-01,2.440e-04
-1.704e-02,1.972e+00,-1.887e+00,1.734e+00,4.905e-02,3.667e-01,1.471e-01,2.592e-04
-1.720e-02,1.971e+00,-1.883e+00,1.735e+00,5.508e-02,3.525e-01,1.471e-01,2.738e-04
-1.735e-02,1.971e+00,-1.879e+00,1.737e+00,5.497e-02,3.383e-01,1.478e-01,2.884e-04
-1.752e-02,1.970e+00,-1.876e+00,1.738e+00,5.468e-02,3.397e-01,1.478e-01,3.030e-04
-1.768e-02,1.970e+00,-1.872e+00,1.740e+00,5.437e-02,3.409e-01,1.478e-01,3.172e-04
-1.784e-02,1.969e+00,-1.869e+00,1.741e+00,5.411e-02,3.421e-01,1.478e-01,3.307e-04
-1.800e-02,1.969e+00,-1.865e+00,1.743e+00,5.391e-02,3.433e-01,1.478e-01,3.436e-04
-1.816e-02,1.968e+00,-1.862e+00,1.744e+00,5.378e-02,3.444e-01,1.478e-01,3.557e-04
-1.831e-02,1.968e+00,-1.859e+00,1.746e+00,8.928e-02,2.057e-01,1.485e-01,3.671e-04
-1.851e-02,1.967e+00,-1.856e+00,1.747e+00,8.483e-02,2.224e-01,1.471e-01,3.809e-04
-1.873e-02,1.966e+00,-1.853e+00,1.749e+00,8.207e-02,2.237e-01,1.471e-01,3.976e-04
-1.896e-02,1.965e+00,-1.851e+00,1.750e+00,7.922e-02,2.250e-01,1.471e-01,4.150e-04
-1.919e-02,1.965e+00,-1.849e+00,1.751e+00,7.656e-02,2.264e-01,1.471e-01,4.327e-04
-1.940e-02,1.964e+00,-1.846e+00,1.753e+00,7.419e-02,2.277e-01,1.471e-01,4.502e-04
-1.961e-02,1.963e+00,-1.844e+00,1.754e+00,6.320e-02,2.601e-01,1.485e-01,4.674e-04
-1.980e-02,1.962e+00,-1.842e+00,1.756e+00,6.181e-02,2.615e-01,1.485e-01,4.832e-04
-1.997e-02,1.962e+00,-1.839e+00,1.757e+00,6.100e-02,2.627e-01,1.485e-01,4.976e-04
-2.014e-02,1.961e+00,-1.837e+00,1.759e+00,6.048e-02,2.639e-01,1.485e-01,5.111e-04
-2.030e-02,1.961e+00,-1.834e+00,1.760e+00,6.604e-02,2.340e-01,1.471e-01,5.238e-04
-2.046e-02,1.960e+00,-1.831e+00,1.762e+00,6.548e-02,2.351e-01,1.471e-01,5.364e-04
-2.063e-02,1.959e+00,-1.829e+00,1.763e+00,8.553e-02,1.327e-01,1.505e-01,5.490e-04
-2.082e-02,1.959e+00,-1.827e+00,1.765e+00,8.412e-02,1.339e-01,1.505e-01,5.631e-04
-2.102e-02,1.958e+00,-1.825e+00,1.766e+00,8.198e-02,1.351e-01,1.505e-01,5.790e-04
-2.123e-02,1.957e+00,-1.824e+00,1.768e+00,6.198e-02,2.865e-01,1.478e-01,5.958e-04
-2.142e-02,1.956e+00,-1.822e+00,1.769e+00,6.058e-02,2.878e-01,1.478e-01,6.111e-04
-2.158e-02,1.956e+00,-1.819e+00,1.771e+00,5.418e-02,3.356e-01,1.478e-01,6.242e-04
-2.172e-02,1.955e+00,-1.816e+00,1.772e+00,5.432e-02,3.366e-01,1.478e-01,6.355e-04
-2.186e-02,1.955e+00,-1.813e+00,1.774e+00,5.485e-02,3.376e-01,1.478e-01,6.450e-04
-2.199e-02,1.954e+00,-1.810e+00,1.775e+00,6.143e-02,2.143e-01,1.478e-01,6.534e-04
-2.212e-02,1.953e+00,-1.807e+00,1.777e+00,6.185e-02,2.151e-01,1.478e-01,6.610e-04
-2.227e-02,1.953e+00,-1.805e+00,1.778e+00,6.203e-02,2.158e-01,1.478e-01,6.683e-04
-2.241e-02,1.952e+00,-1.802e+00,1.780e+00,6.215e-02,2.165e-01,1.478e-01,6.753e-04
-2.255e-02,1.952e+00,-1.800e+00,1.781e+00,6.227e-02,2.171e-01,1.478e-01,6.817e-04
-2.269e-02,1.951e+00,-1.798e+00,1.783e+00,6.240e-02,2.022e-01,1.478e-01,6.877e-04
-2.283e-02,1.950e+00,-1.796e+00,1.784e+00,6.257e-02,2.027e-01,1.478e-01,6.931e-04
-2.297e-02,1.950e+00,-1.794e+00,1.786e+00,6.276e-02,2.032e-01,1.478e-01,6.982e-04
-2.311e-02,1.949e+00,-1.792e+00,1.787e+00,6.298e-02,2.037e-01,1.478e-01,7.027e-04
-2.325e-02,1.949e+00,-1.790e+00,1.789e+00,6.321e-02,2.041e-01,1.478e-01,7.069e-04
-2.338e-02,1.948e+00,-1.788e+00,1.790e+00,5.457e-02,2.511e-01,1.491e-01,7.105e-04
-2.351e-02,1.947e+00,-1.785e+00,1.791e+00,7.307e-02,8.581e-02,1.478e-01,7.134e-04
-2.365e-02,1.947e+00,-1.784e+00,1.793e+00,7.333e-02,8.609e-02,1.478e-01,7.160e-04
-2.379e-02,1.946e+00,-1.782e+00,1.794e+00,8.187e-02,1.329e-01,1.485e-01,7.187e-04
-2.395e-02,1.945e+00,-1.781e+00,1.796e+00,8.102e-02,1.332e-01,1.485e-01,7.219e-04
-2.412e-02,1.945e+00,-1.780e+00,1.797e+00,7.984e-02,1.334e-01,1.485e-01,7.254e-04
-2.429e-02,1.944e+00,-1.779e+00,1.799e+00,7.866e-02,1.337e-01,1.485e-01,7.291e-04
-2.445e-02,1.943e+00,-1.777e+00,1.800e+00,7.759e-02,1.340e-01,1.485e-01,7.329e-04
-2.461e-02,1.942e+00,-1.776e+00,1.802e+00,7.666e-02,1.343e-01,1.485e-01,7.366e-04
-2.477e-02,1.941e+00,-1.775e+00,1.803e+00,6.995e-02,1.035e-01,1.485e-01,7.403e-04
-2.492e-02,1.941e+00,-1.773e+00,1.805e+00,6.954e-02,1.039e-01,1.485e-01,7.438e-04
-2.506e-02,1.940e+00,-1.772e+00,1.806e+00,6.948e-02,1.042e-01,1.485e-01,7.472e-04
-2.520e-02,1.939e+00,-1.771e+00,1.808e+00,6.957e-02,1.045e-01,1.485e-01,7.506e-04
-2.534e-02,1.939e+00,-1.770e+00,1.809e+00,6.974e-02,1.049e-01,1.485e-01,7.541e-04
-2.548e-02,1.938e+00,-1.769e+00,1.811e+00,6.994e-02,1.053e-01,1.485e-01,7.576e-04
-2.562e-02,1.937e+00,-1.768e+00,1.812e+00,7.017e-02,1.056e-01,1.485e-01,7.611e-04
-2.576e-02,1.937e+00,-1.767e+00,1.814e+00,-5.412e-02,1.733e-01,1.485e-01,7.646e-04
-2.579e-02,1.936e+00,-1.766e+00,1.815e+00,4.330e-02,2.721e-01,1.478e-01,7.655e-04
-2.581e-02,1.936e+00,-1.764e+00,1.817e+00,4.979e-02,2.725e-01,1.478e-01,7.657e-04
-2.587e-02,1.936e+00,-1.761e+00,1.818e+00,8.918e-02,1.382e-01,1.478e-01,7.661e-04
-2.599e-02,1.935e+00,-1.759e+00,1.820e+00,9.038e-02,1.382e-01,1.478e-01,7.656e-04
-2.614e-02,1.935e+00,-1.757e+00,1.821e+00,8.966e-02,1.381e-01,1.478e-01,7.645e-04
-2.631e-02,1.934e+00,-1.756e+00,1.823e+00,8.838e-02,1.379e-01,1.478e-01,7.631e-04
-2.647e-02,1.933e+00,-1.755e+00,1.824e+00,8.705e-02,1.377e-01,1.478e-01,7.614e-04
-2.663e-02,1.932e+00,-1.753e+00,1.826e+00,8.581e-02,1.375e-01,1.478e-01,7.597e-04
-2.679e-02,1.931e+00,-1.752e+00,1.827e+00,8.472e-02,1.373e-01,1.478e-01,7.578e-04
-2.694e-02,1.930e+00,-1.750e+00,1.829e+00,7.489e-02,1.319e-01,1.485e-01,7.557e-04
-2.708e-02,1.929e+00,-1.749e+00,1.830e+00,7.451e-02,1.317e-01,1.485e-01,7.535e-04
-2.722e-02,1.929e+00,-1.748e+00,1.832e+00,7.461e-02,1.315e-01,1.485e-01,7.512e-04
-2.735e-02,1.928e+00,-1.746e+00,1.833e+00,7.489e-02,1.313e-01,1.485e-01,7.487e-04
-2.748e-02,1.927e+00,-1.745e+00,1.834e+00,7.523e-02,1.311e-01,1.485e-01,7.459e-04
-2.761e-02,1.927e+00,-1.744e+00,1.836e+00,7.561e-02,1.308e-01,1.485e-01,7.428e-04
-2.774e-02,1.926e+00,-1.742e+00,1.837e+00,7.599e-02,1.305e-01,1.485e-01,7.394e-04
-2.787e-02,1.925e+00,-1.741e+00,1.839e+00,7.342e-02,1.458e-01,1.485e-01,7.356e-04
-2.800e-02,1.924e+00,-1.740e+00,1.840e+00,7.394e-02,1.454e-01,1.485e-01,7.316e-04
-2.812e-02,1.924e+00,-1.738e+00,1.842e+00,8.051e-02,1.037e-01,1.491e-01,7.272e-04
-2.825e-02,1.923e+00,-1.737e+00,1.843e+00,8.096e-02,1.033e-01,1.491e-01,7.223e-04
-2.838e-02,1.922e+00,-1.736e+00,1.845e+00,7.820e-02,1.183e-01,1.485e-01,7.170e-04
-2.851e-02,1.921e+00,-1.735e+00,1.846e+00,7.843e-02,1.178e-01,1.485e-01,7.115e-04
-2.864e-02,1.920e+00,-1.734e+00,1.848e+00,7.877e-02,1.174e-01,1.485e-01,7.058e-04
-2.877e-02,1.920e+00,-1.732e+00,1.849e+00,7.916e-02,1.169e-01,1.485e-01,6.999e-04
-2.890e-02,1.919e+00,-1.731e+00,1.851e+00,7.956e-02,1.163e-01,1.485e-01,6.938e-04
-2.902e-02,1.918e+00,-1.730e+00,1.852e+00,9.184e-02,6.918e-02,1.485e-01,6.873e-04
-2.916e-02,1.917e+00,-1.729e+00,1.854e+00,9.175e-02,6.854e-02,1.485e-01,6.802e-04
-2.930e-02,1.916e+00,-1.728e+00,1.855e+00,9.120e-02,6.786e-02,1.485e-01,6.727e-04
-2.944e-02,1.915e+00,-1.728e+00,1.857e+00,4.609e-02,6.201e-02,1.485e-01,6.653e-04
-2.955e-02,1.915e+00,-1.727e+00,1.858e+00,4.737e-02,6.153e-02,1.485e-01,6.595e-04
-2.964e-02,1.914e+00,-1.726e+00,1.860e+00,5.047e-02,6.124e-02,1.485e-01,6.551e-04
-2.972e-02,1.914e+00,-1.726e+00,1.861e+00,5.397e-02,6.096e-02,1.485e-01,6.510e-04
-2.980e-02,1.913e+00,-1.725e+00,1.863e+00,5.740e-02,6.065e-02,1.485e-01,6.466e-04
-2.988e-02,1.913e+00,-1.724e+00,1.864e+00,6.059e-02,6.030e-02,1.485e-01,6.421e-04
-2.997e-02,1.912e+00,-1.724e+00,1.866e+00,6.351e-02,5.991e-02,1.485e-01,6.372e-04
-3.006e-02,1.911e+00,-1.723e+00,1.867e+00,1.017e-01,4.913e-02,1.478e-01,6.320e-04
-3.018e-02,1.911e+00,-1.723e+00,1.869e+00,1.234e-01,1.232e-02,1.471e-01,6.254e-04
-3.034e-02,1.910e+00,-1.722e+00,1.870e+00,1.217e-01,1.155e-02,1.471e-01,6.170e-04
-3.052e-02,1.908e+00,-1.722e+00,1.872e+00,1.188e-01,1.075e-02,1.471e-01,6.085e-04
-3.070e-02,1.907e+00,-1.722e+00,1.873e+00,1.158e-01,1.002e-02,1.471e-01,6.009e-04
-3.087e-02,1.906e+00,-1.722e+00,1.875e+00,1.129e-01,9.390e-03,1.471e-01,5.945e-04
-3.105e-02,1.905e+00,-1.722e+00,1.876e+00,1.221e-01,8.650e-02,1.491e-01,5.893e-04
-3.123e-02,1.904e+00,-1.721e+00,1.877e+00,1.194e-01,8.605e-02,1.491e-01,5.849e-04
-3.141e-02,1.903e+00,-1.721e+00,1.879e+00,1.166e-01,8.563e-02,1.491e-01,5.809e-04
-3.158e-02,1.901e+00,-1.720e+00,1.880e+00,1.139e-01,8.523e-02,1.491e-01,5.771e-04
-3.175e-02,1.900e+00,-1.719e+00,1.882e+00,1.115e-01,8.485e-02,1.491e-01,5.736e-04
-3.192e-02,1.899e+00,-1.718e+00,1.883e+00,1.094e-01,8.449e-02,1.491e-01,5.702e-04
-3.208e-02,1.898e+00,-1.717e+00,1.885e+00,9.567e-02,5.309e-02,1.491e-01,5.669e-04
-3.224e-02,1.897e+00,-1.717e+00,1.886e+00,9.457e-02,5.279e-02,1.491e-01,5.638e-04
-3.238e-02,1.896e+00,-1.716e+00,1.888e+00,9.415e-02,5.254e-02,1.491e-01,5.611e-04
-3.252e-02,1.895e+00,-1.715e+00,1.889e+00,4.361e-02,5.232e-02,1.491e-01,5.585e-04
-3.262e-02,1.894e+00,-1.715e+00,1.891e+00,4.573e-02,5.222e-02,1.491e-01,5.567e-04
-3.270e-02,1.894e+00,-1.714e+00,1.892e+00,4.988e-02,5.221e-02,1.491e-01,5.553e-04
-3.277e-02,1.893e+00,-1.714e+00,1.894e+00,5.444e-02,5.220e-02,1.491e-01,5.539e-04
-3.285e-02,1.893e+00,-1.713e+00,1.895e+00,9.444e-02,2.074e-01,1.498e-01,5.524e-04
-3.294e-02,1.892e+00,-1.712e+00,1.897e+00,9.707e-02,2.073e-01,1.498e-01,5.501e-04
-3.307e-02,1.891e+00,-1.710e+00,1.898e+00,9.497e-02,4.132e-02,1.485e-01,5.463e-04
-3.320e-02,1.890e+00,-1.709e+00,1.900e+00,9.231e-02,9.830e-03,1.471e-01,5.413e-04
-3.333e-02,1.889e+00,-1.708e+00,1.901e+00,9.257e-02,9.372e-03,1.471e-01,5.362e-04
-3.345e-02,1.889e+00,-1.708e+00,1.903e+00,9.294e-02,8.943e-03,1.471e-01,5.313e-04
-3.358e-02,1.888e+00,-1.708e+00,1.904e+00,9.335e-02,8.552e-03,1.471e-01,5.269e-04
-3.371e-02,1.887e+00,-1.708e+00,1.906e+00,9.377e-02,8.202e-03,1.471e-01,5.229e-04
-3.384e-02,1.886e+00,-1.708e+00,1.907e+00,9.420e-02,7.895e-03,1.471e-01,5.194e-04
-3.397e-02,1.885e+00,-1.708e+00,1.909e+00,9.462e-02,7.631e-03,1.471e-01,5.164e-04
-3.410e-02,1.884e+00,-1.708e+00,1.910e+00,9.504e-02,7.411e-03,1.471e-01,5.139e-04
-3.423e-02,1.883e+00,-1.708e+00,1.912e+00,1.222e-01,7.235e-03,1.471e-01,5.119e-04
-3.437e-02,1.882e+00,-1.708e+00,1.913e+00,1.214e-01,7.076e-03,1.471e-01,5.102e-04
-3.453e-02,1.881e+00,-1.707e+00,1.915e+00,1.197e-01,6.955e-03,1.471e-01,5.091e-04
-3.469e-02,1.880e+00,-1.707e+00,1.916e+00,1.178e-01,6.899e-03,1.471e-01,5.087e-04
-3.486e-02,1.878e+00,-1.707e+00,1.918e+00,1.159e-01,6.914e-03,1.471e-01,5.091e-04
-3.502e-02,1.877e+00,-1.707e+00,1.919e+00,1.143e-01,6.998e-03,1.471e-01,5.103e-04
-3.517e-02,1.876e+00,-1.707e+00,1.920e+00,1.425e-01,3.820e-02,1.491e-01,5.122e-04
-3.535e-02,1.875e+00,-1.707e+00,1.922e+00,8.380e-02,8.500e-02,1.491e-01,5.150e-04
-3.550e-02,1.874e+00,-1.706e+00,1.923e+00,8.284e-02,8.525e-02,1.491e-01,5.179e-04
-3.563e-02,1.873e+00,-1.706e+00,1.925e+00,8.400e-02,8.548e-02,1.491e-01,5.203e-04
-3.574e-02,1.872e+00,-1.705e+00,1.926e+00,8.582e-02,8.568e-02,1.491e-01,5.221e-04
-3.586e-02,1.871e+00,-1.704e+00,1.928e+00,8.776e-02,8.585e-02,1.491e-01,5.237e-04
-3.597e-02,1.870e+00,-1.703e+00,1.929e+00,8.962e-02,8.599e-02,1.491e-01,5.250e-04
-3.609e-02,1.869e+00,-1.702e+00,1.931e+00,9.137e-02,8.610e-02,1.491e-01,5.259e-04
-3.620e-02,1.868e+00,-1.701e+00,1.932e+00,9.298e-02,8.618e-02,1.491e-01,5.265e-04
-3.632e-02,1.868e+00,-1.701e+00,1.934e+00,8.556e-02,8.622e-02,1.498e-01,5.268e-04
-3.644e-02,1.867e+00,-1.700e+00,1.935e+00,8.734e-02,8.623e-02,1.498e-01,5.267e-04
-3.655e-02,1.866e+00,-1.699e+00,1.937e+00,8.937e-02,8.621e-02,1.498e-01,5.263e-04
-3.666e-02,1.865e+00,-1.698e+00,1.938e+00,9.136e-02,8.616e-02,1.498e-01,5.255e-04
-3.678e-02,1.864e+00,-1.697e+00,1.940e+00,9.323e-02,8.607e-02,1.498e-01,5.243e-04
-3.689e-02,1.863e+00,-1.696e+00,1.941e+00,9.495e-02,8.594e-02,1.498e-01,5.227e-04
-3.701e-02,1.862e+00,-1.695e+00,1.943e+00,9.654e-02,8.577e-02,1.498e-01,5.208e-04
-3.713e-02,1.861e+00,-1.695e+00,1.944e+00,9.800e-02,8.556e-02,1.498e-01,5.184e-04
-3.725e-02,1.860e+00,-1.694e+00,1.946e+00,9.934e-02,8.532e-02,1.498e-01,5.156e-04
-3.737e-02,1.859e+00,-1.693e+00,1.947e+00,1.569e-01,8.503e-02,1.485e-01,5.124e-04
-3.752e-02,1.858e+00,-1.692e+00,1.949e+00,1.556e-01,8.463e-02,1.485e-01,5.079e-04
-3.769e-02,1.857e+00,-1.691e+00,1.950e+00,1.520e-01,8.411e-02,1.485e-01,5.024e-04
-3.788e-02,1.855e+00,-1.690e+00,1.952e+00,1.480e-01,8.355e-02,1.485e-01,4.964e-04
-3.806e-02,1.854e+00,-1.689e+00,1.953e+00,9.661e-02,1.451e-01,1.491e-01,4.903e-04
-3.821e-02,1.852e+00,-1.688e+00,1.955e+00,9.511e-02,1.446e-01,1.491e-01,4.848e-04
-3.833e-02,1.851e+00,-1.687e+00,1.956e+00,1.077e-01,3.541e-02,1.485e-01,4.795e-04
-3.845e-02,1.850e+00,-1.686e+00,1.958e+00,9.377e-02,3.487e-02,1.485e-01,4.734e-04
-3.856e-02,1.849e+00,-1.685e+00,1.959e+00,9.500e-02,3.433e-02,1.485e-01,4.672e-04
-3.867e-02,1.848e+00,-1.685e+00,1.961e+00,9.669e-02,3.381e-02,1.485e-01,4.613e-04
-3.878e-02,1.847e+00,-1.685e+00,1.962e+00,9.844e-02,3.330e-02,1.485e-01,4.555e-04
-3.889e-02,1.846e+00,-1.684e+00,1.964e+00,1.001e-01,3.278e-02,1.485e-01,4.496e-04
-3.901e-02,1.845e+00,-1.684e+00,1.965e+00,1.017e-01,3.226e-02,1.485e-01,4.438e-04
-3.912e-02,1.844e+00,-1.684e+00,1.967e+00,1.031e-01,3.174e-02,1.485e-01,4.379e-04
-3.923e-02,1.843e+00,-1.683e+00,1.968e+00,1.045e-01,3.122e-02,1.485e-01,4.321e-04
-3.935e-02,1.842e+00,-1.683e+00,1.970e+00,1.057e-01,3.070e-02,1.485e-01,4.262e-04
-3.947e-02,1.841e+00,-1.683e+00,1.971e+00,1.068e-01,3.018e-02,1.485e-01,4.205e-04
-3.959e-02,1.840e+00,-1.682e+00,1.973e+00,1.079e-01,2.967e-02,1.485e-01,4.148e-04
-3.971e-02,1.839e+00,-1.682e+00,1.974e+00,1.712e-01,7.575e-02,1.485e-01,4.091e-04
-3.986e-02,1.838e+00,-1.682e+00,1.976e+00,1.695e-01,7.512e-02,1.485e-01,4.022e-04
-4.003e-02,1.836e+00,-1.681e+00,1.977e+00,1.653e-01,7.437e-02,1.485e-01,3.940e-04
-4.021e-02,1.835e+00,-1.680e+00,1.979e+00,1.606e-01,7.357e-02,1.485e-01,3.854e-04
-4.039e-02,1.833e+00,-1.679e+00,1.980e+00,9.978e-02,5.724e-02,1.485e-01,3.767e-04
-4.054e-02,1.832e+00,-1.679e+00,1.982e+00,1.040e-01,4.103e-02,1.498e-01,3.693e-04
-4.066e-02,1.830e+00,-1.678e+00,1.983e+00,1.048e-01,4.047e-02,1.498e-01,3.630e-04
-4.077e-02,1.829e+00,-1.678e+00,1.985e+00,1.062e-01,3.993e-02,1.498e-01,3.569e-04
-4.089e-02,1.828e+00,-1.677e+00,1.986e+00,1.077e-01,3.940e-02,1.498e-01,3.509e-04
-4.100e-02,1.827e+00,-1.677e+00,1.988e+00,1.092e-01,3.886e-02,1.498e-01,3.447e-04
-4.112e-02,1.826e+00,-1.677e+00,1.989e+00,1.106e-01,3.831e-02,1.498e-01,3.385e-04
-4.123e-02,1.825e+00,-1.676e+00,1.991e+00,1.118e-01,3.775e-02,1.498e-01,3.323e-04
-4.135e-02,1.824e+00,-1.676e+00,1.992e+00,1.130e-01,3.718e-02,1.498e-01,3.259e-04
-4.146e-02,1.823e+00,-1.675e+00,1.994e+00,1.142e-01,3.661e-02,1.498e-01,3.195e-04
-4.158e-02,1.822e+00,-1.675e+00,1.995e+00,1.004e-01,3.603e-02,1.485e-01,3.131e-04
-4.170e-02,1.821e+00,-1.675e+00,1.997e+00,1.018e-01,3.549e-02,1.485e-01,3.069e-04
-4.180e-02,1.820e+00,-1.674e+00,1.998e+00,1.038e-01,3.496e-02,1.485e-01,3.011e-04
-4.191e-02,1.819e+00,-1.674e+00,1.999e+00,1.622e-01,8.102e-02,1.498e-01,2.952e-04
-4.204e-02,1.817e+00,-1.673e+00,2.001e+00,1.619e-01,8.036e-02,1.498e-01,2.879e-04
-4.220e-02,1.816e+00,-1.673e+00,2.002e+00,1.593e-01,7.955e-02,1.498e-01,2.789e-04
-4.236e-02,1.814e+00,-1.672e+00,2.004e+00,1.561e-01,7.867e-02,1.498e-01,2.693e-04
-4.252e-02,1.813e+00,-1.671e+00,2.005e+00,9.665e-02,3.117e-02,1.498e-01,2.592e-04
-4.265e-02,1.811e+00,-1.671e+00,2.007e+00,1.169e-01,7.696e-02,1.491e-01,2.504e-04
-4.276e-02,1.810e+00,-1.670e+00,2.008e+00,1.180e-01,7.626e-02,1.491e-01,2.426e-04
-4.288e-02,1.809e+00,-1.669e+00,2.010e+00,1.190e-01,7.551e-02,1.491e-01,2.343e-04
-4.300e-02,1.808e+00,-1.668e+00,2.011e+00,1.199e-01,7.473e-02,1.491e-01,2.255e-04
-4.311e-02,1.807e+00,-1.668e+00,2.013e+00,1.208e-01,7.389e-02,1.491e-01,2.161e-04
-4.323e-02,1.805e+00,-1.667e+00,2.014e+00,1.216e-01,7.300e-02,1.491e-01,2.063e-04
-4.334e-02,1.804e+00,-1.666e+00,2.016e+00,1.224e-01,7.207e-02,1.491e-01,1.959e-04
-4.346e-02,1.803e+00,-1.665e+00,2.017e+00,1.231e-01,7.109e-02,1.491e-01,1.850e-04
-4.357e-02,1.802e+00,-1.665e+00,2.019e+00,1.238e-01,7.007e-02,1.491e-01,1.736e-04
-4.369e-02,1.801e+00,-1.664e+00,2.020e+00,1.274e-01,1.000e-01,1.498e-01,1.617e-04
-4.381e-02,1.799e+00,-1.663e+00,2.022e+00,1.280e-01,9.892e-02,1.498e-01,1.491e-04
-4.392e-02,1.798e+00,-1.662e+00,2.023e+00,1.907e-01,-4.720e-02,1.471e-01,1.357e-04
-4.406e-02,1.797e+00,-1.662e+00,2.025e+00,1.882e-01,-4.872e-02,1.471e-01,1.189e-04
-4.423e-02,1.795e+00,-1.662e+00,2.026e+00,2.100e-01,2.722e-02,1.351e-01,1.002e-04
-4.441e-02,1.793e+00,-1.662e+00,2.028e+00,1.164e-01,-5.214e-02,1.478e-01,8.140e-05
-4.456e-02,1.791e+00,-1.662e+00,2.029e+00,1.129e-01,-5.352e-02,1.478e-01,6.625e-05
-4.468e-02,1.790e+00,-1.663e+00,2.031e+00,9.820e-02,2.831e-02,1.485e-01,5.536e-05
-4.478e-02,1.789e+00,-1.663e+00,2.032e+00,1.002e-01,5.860e-02,1.498e-01,4.676e-05
-4.488e-02,1.788e+00,-1.663e+00,2.034e+00,1.063e-01,-3.523e-02,1.485e-01,3.906e-05
-4.497e-02,1.787e+00,-1.663e+00,2.035e+00,1.092e-01,-3.592e-02,1.485e-01,3.135e-05
-4.507e-02,1.786e+00,-1.663e+00,2.037e+00,1.089e-01,5.657e-02,1.498e-01,2.381e-05
-4.517e-02,1.785e+00,-1.663e+00,2.038e+00,1.116e-01,5.593e-02,1.498e-01,1.662e-05
-4.527e-02,1.783e+00,-1.662e+00,2.040e+00,1.171e-01,-3.787e-02,1.485e-01,9.349e-06
-4.537e-02,1.782e+00,-1.662e+00,2.041e+00,1.193e-01,-3.855e-02,1.485e-01,1.801e-06
-4.548e-02,1.781e+00,-1.662e+00,2.043e+00,1.211e-01,-3.920e-02,1.485e-01,5.520e-06
-4.559e-02,1.780e+00,-1.663e+00,2.044e+00,1.197e-01,5.335e-02,1.498e-01,1.226e-05
-4.570e-02,1.779e+00,-1.663e+00,2.046e+00,1.214e-01,5.280e-02,1.498e-01,1.840e-05
-4.581e-02,1.778e+00,-1.662e+00,2.047e+00,1.024e-01,2.120e-02,1.505e-01,2.447e-05
-4.592e-02,1.776e+00,-1.662e+00,2.049e+00,1.049e-01,2.067e-02,1.505e-01,3.026e-05
-4.601e-02,1.775e+00,-1.662e+00,2.050e+00,1.081e-01,2.018e-02,1.505e-01,3.575e-05
-4.611e-02,1.774e+00,-1.662e+00,2.052e+00,1.114e-01,1.968e-02,1.505e-01,4.119e-05
-4.621e-02,1.773e+00,-1.661e+00,2.053e+00,2.449e-01,9.681e-02,1.384e-01,4.669e-05
-4.636e-02,1.772e+00,-1.661e+00,2.054e+00,1.848e-01,6.501e-02,1.491e-01,5.509e-05
-4.654e-02,1.770e+00,-1.660e+00,2.056e+00,1.791e-01,6.410e-02,1.491e-01,6.534e-05
-4.670e-02,1.768e+00,-1.659e+00,2.057e+00,1.744e-01,6.319e-02,1.491e-01,7.547e-05
-4.686e-02,1.766e+00,-1.659e+00,2.059e+00,1.764e-01,1.052e-02,1.485e-01,8.562e-05
-4.702e-02,1.764e+00,-1.658e+00,2.060e+00,1.727e-01,9.588e-03,1.485e-01,9.587e-05
-4.717e-02,1.762e+00,-1.658e+00,2.062e+00,1.692e-01,8.687e-03,1.485e-01,1.058e-04
-4.732e-02,1.761e+00,-1.658e+00,2.063e+00,1.660e-01,7.839e-03,1.485e-01,1.151e-04
-4.747e-02,1.759e+00,-1.658e+00,2.065e+00,1.632e-01,7.051e-03,1.485e-01,1.238e-04
-4.761e-02,1.757e+00,-1.658e+00,2.066e+00,1.608e-01,6.321e-03,1.485e-01,1.318e-04
-4.775e-02,1.756e+00,-1.658e+00,2.068e+00,1.586e-01,5.648e-03,1.485e-01,1.391e-04
-4.789e-02,1.754e+00,-1.658e+00,2.069e+00,1.508e-01,1.020e-02,1.491e-01,1.459e-04
-4.803e-02,1.753e+00,-1.658e+00,2.071e+00,1.495e-01,9.643e-03,1.491e-01,1.521e-04
-4.816e-02,1.751e+00,-1.658e+00,2.072e+00,8.345e-02,9.135e-03,1.498e-01,1.577e-04
-4.827e-02,1.750e+00,-1.657e+00,2.074e+00,8.564e-02,8.763e-03,1.498e-01,1.620e-04
-4.835e-02,1.749e+00,-1.657e+00,2.075e+00,9.051e-02,8.496e-03,1.498e-01,1.652e-04
-4.843e-02,1.748e+00,-1.657e+00,2.077e+00,9.596e-02,8.251e-03,1.498e-01,1.681e-04
-4.851e-02,1.747e+00,-1.657e+00,2.078e+00,1.635e-01,2.828e-03,1.491e-01,1.710e-04
-4.862e-02,1.746e+00,-1.657e+00,2.080e+00,1.657e-01,2.504e-03,1.491e-01,1.746e-04
-4.875e-02,1.744e+00,-1.657e+00,2.081e+00,1.651e-01,2.132e-03,1.491e-01,1.787e-04
-4.889e-02,1.743e+00,-1.657e+00,2.083e+00,1.635e-01,1.780e-03,1.491e-01,1.826e-04
-4.903e-02,1.741e+00,-1.657e+00,2.084e+00,1.737e-01,2.217e-02,1.485e-01,1.860e-04
-4.917e-02,1.739e+00,-1.657e+00,2.086e+00,1.715e-01,2.190e-02,1.485e-01,1.890e-04
-4.932e-02,1.738e+00,-1.657e+00,2.087e+00,1.691e-01,2.164e-02,1.485e-01,1.918e-04
-4.947e-02,1.736e+00,-1.657e+00,2.089e+00,1.667e-01,2.142e-02,1.485e-01,1.942e-04
-4.961e-02,1.734e+00,-1.656e+00,2.090e+00,1.646e-01,2.121e-02,1.485e-01,1.965e-04
-4.976e-02,1.733e+00,-1.656e+00,2.092e+00,1.627e-01,2.102e-02,1.485e-01,1.984e-04
-4.990e-02,1.731e+00,-1.656e+00,2.093e+00,6.917e-02,-5.677e-02,1.485e-01,2.002e-04
-5.000e-02,1.730e+00,-1.656e+00,2.095e+00,6.271e-02,-6.204e-02,1.491e-01,2.013e-04
-5.007e-02,1.729e+00,-1.657e+00,2.096e+00,6.938e-02,-6.205e-02,1.491e-01,2.016e-04
-5.013e-02,1.728e+00,-1.657e+00,2.098e+00,7.723e-02,-6.201e-02,1.491e-01,2.014e-04
-5.020e-02,1.727e+00,-1.658e+00,2.099e+00,8.495e-02,-6.194e-02,1.491e-01,2.007e-04
-5.027e-02,1.727e+00,-1.658e+00,2.101e+00,9.210e-02,-6.182e-02,1.491e-01,1.992e-04
-5.034e-02,1.726e+00,-1.659e+00,2.102e+00,9.860e-02,-6.163e-02,1.491e-01,1.970e-04
-5.043e-02,1.725e+00,-1.660e+00,2.104e+00,1.045e-01,-6.136e-02,1.491e-01,1.938e-04
-5.051e-02,1.724e+00,-1.660e+00,2.105e+00,2.343e-01,7.356e-02,1.358e-01,1.896e-04
-5.066e-02,1.722e+00,-1.660e+00,2.106e+00,2.324e-01,7.425e-02,1.358e-01,1.820e-04
-5.084e-02,1.720e+00,-1.660e+00,2.108e+00,2.252e-01,7.521e-02,1.358e-01,1.717e-04
-5.104e-02,1.718e+00,-1.659e+00,2.109e+00,2.109e-01,7.617e-02,1.344e-01,1.612e-04
-5.123e-02,1.716e+00,-1.658e+00,2.111e+00,2.028e-01,7.705e-02,1.344e-01,1.515e-04
-5.142e-02,1.714e+00,-1.658e+00,2.112e+00,1.957e-01,7.781e-02,1.344e-01,1.430e-04
-5.159e-02,1.712e+00,-1.657e+00,2.113e+00,1.893e-01,7.846e-02,1.344e-01,1.356e-04
-5.176e-02,1.710e+00,-1.656e+00,2.115e+00,1.303e-01,2.726e-02,1.485e-01,1.293e-04
-5.190e-02,1.708e+00,-1.655e+00,2.116e+00,1.291e-01,2.769e-02,1.485e-01,1.245e-04
-5.202e-02,1.707e+00,-1.655e+00,2.118e+00,1.304e-01,2.803e-02,1.485e-01,1.208e-04
-5.213e-02,1.705e+00,-1.655e+00,2.119e+00,1.445e-01,1.282e-02,1.491e-01,1.174e-04
-5.225e-02,1.704e+00,-1.655e+00,2.120e+00,1.463e-01,1.313e-02,1.491e-01,1.139e-04
-5.237e-02,1.702e+00,-1.654e+00,2.122e+00,1.476e-01,1.347e-02,1.491e-01,1.102e-04
-5.249e-02,1.701e+00,-1.654e+00,2.123e+00,1.487e-01,1.383e-02,1.491e-01,1.062e-04
-5.261e-02,1.700e+00,-1.654e+00,2.125e+00,1.496e-01,1.420e-02,1.491e-01,1.021e-04
-5.274e-02,1.698e+00,-1.654e+00,2.126e+00,1.505e-01,1.459e-02,1.491e-01,9.776e-05
-5.286e-02,1.697e+00,-1.654e+00,2.128e+00,1.513e-01,1.500e-02,1.491e-01,9.323e-05
-5.298e-02,1.695e+00,-1.654e+00,2.129e+00,1.520e-01,1.543e-02,1.491e-01,8.851e-05
-5.311e-02,1.694e+00,-1.653e+00,2.131e+00,1.942e-01,8.833e-02,1.358e-01,8.361e-05
-5.325e-02,1.692e+00,-1.653e+00,2.132e+00,2.184e-01,1.118e-02,1.358e-01,7.814e-05
-5.341e-02,1.690e+00,-1.653e+00,2.134e+00,1.212e-01,6.346e-02,1.498e-01,7.222e-05
-5.355e-02,1.688e+00,-1.652e+00,2.135e+00,1.201e-01,6.391e-02,1.498e-01,6.718e-05
-5.366e-02,1.687e+00,-1.652e+00,2.137e+00,1.226e-01,6.424e-02,1.498e-01,6.356e-05
-5.376e-02,1.686e+00,-1.651e+00,2.138e+00,1.261e-01,6.451e-02,1.498e-01,6.071e-05
-5.386e-02,1.684e+00,-1.650e+00,2.140e+00,1.297e-01,6.472e-02,1.498e-01,5.842e-05
-5.397e-02,1.683e+00,-1.650e+00,2.141e+00,1.331e-01,6.488e-02,1.498e-01,5.667e-05
-5.407e-02,1.682e+00,-1.649e+00,2.143e+00,1.363e-01,6.499e-02,1.498e-01,5.546e-05
-5.417e-02,1.680e+00,-1.648e+00,2.144e+00,1.392e-01,6.505e-02,1.498e-01,5.481e-05
-5.428e-02,1.679e+00,-1.648e+00,2.146e+00,1.922e-01,4.952e-02,1.485e-01,5.475e-05
-5.440e-02,1.677e+00,-1.647e+00,2.147e+00,1.923e-01,4.947e-02,1.485e-01,5.535e-05
-5.454e-02,1.676e+00,-1.647e+00,2.149e+00,1.902e-01,4.936e-02,1.485e-01,5.654e-05
-5.468e-02,1.674e+00,-1.646e+00,2.150e+00,1.876e-01,4.922e-02,1.485e-01,5.819e-05
-5.483e-02,1.672e+00,-1.646e+00,2.152e+00,1.850e-01,4.903e-02,1.485e-01,6.026e-05
-5.496e-02,1.670e+00,-1.645e+00,2.153e+00,-1.139e-01,-4.435e-02,1.505e-01,6.271e-05
-5.501e-02,1.669e+00,-1.645e+00,2.155e+00,-1.034e-01,-4.443e-02,1.505e-01,6.360e-05
-5.497e-02,1.670e+00,-1.645e+00,2.156e+00,-8.102e-02,-4.441e-02,1.505e-01,6.285e-05
-5.491e-02,1.671e+00,-1.646e+00,2.158e+00,2.729e-01,7.288e-03,1.344e-01,6.197e-05
-5.496e-02,1.670e+00,-1.646e+00,2.159e+00,2.428e-01,3.306e-02,1.485e-01,6.240e-05
-5.510e-02,1.668e+00,-1.646e+00,2.160e+00,2.398e-01,3.300e-02,1.485e-01,6.333e-05
-5.527e-02,1.666e+00,-1.646e+00,2.162e+00,2.455e-01,1.228e-02,1.465e-01,6.410e-05
-5.545e-02,1.663e+00,-1.645e+00,2.163e+00,2.379e-01,1.227e-02,1.465e-01,6.470e-05
-5.563e-02,1.661e+00,-1.645e+00,2.165e+00,2.303e-01,1.230e-02,1.465e-01,6.489e-05
-5.581e-02,1.659e+00,-1.645e+00,2.166e+00,2.231e-01,1.235e-02,1.465e-01,6.461e-05
-5.598e-02,1.656e+00,-1.645e+00,2.168e+00,2.167e-01,1.244e-02,1.465e-01,6.387e-05
-5.614e-02,1.654e+00,-1.645e+00,2.169e+00,2.109e-01,1.256e-02,1.465e-01,6.272e-05
-5.630e-02,1.652e+00,-1.645e+00,2.171e+00,1.880e-01,1.788e-02,1.485e-01,6.121e-05
-5.645e-02,1.650e+00,-1.645e+00,2.172e+00,1.845e-01,1.804e-02,1.485e-01,5.947e-05
-5.659e-02,1.648e+00,-1.644e+00,2.174e+00,1.199e-01,6.479e-02,1.498e-01,5.762e-05
-5.671e-02,1.647e+00,-1.644e+00,2.175e+00,1.210e-01,6.493e-02,1.498e-01,5.608e-05
-5.681e-02,1.645e+00,-1.643e+00,2.177e+00,1.248e-01,6.500e-02,1.498e-01,5.519e-05
-5.690e-02,1.644e+00,-1.643e+00,2.178e+00,1.293e-01,6.502e-02,1.498e-01,5.489e-05
-5.699e-02,1.643e+00,-1.642e+00,2.180e+00,1.337e-01,6.499e-02,1.498e-01,5.519e-05
-5.708e-02,1.641e+00,-1.642e+00,2.181e+00,1.378e-01,6.489e-02,1.498e-01,5.613e-05
-5.718e-02,1.640e+00,-1.641e+00,2.183e+00,1.416e-01,6.474e-02,1.498e-01,5.773e-05
-5.727e-02,1.639e+00,-1.640e+00,2.184e+00,2.132e-01,1.276e-02,1.304e-01,6.004e-05
-5.739e-02,1.637e+00,-1.640e+00,2.185e+00,2.111e-01,1.246e-02,1.304e-01,6.352e-05
-5.753e-02,1.635e+00,-1.640e+00,2.187e+00,2.062e-01,1.210e-02,1.304e-01,6.771e-05
-5.767e-02,1.633e+00,-1.639e+00,2.188e+00,2.007e-01,1.174e-02,1.304e-01,7.185e-05
-5.781e-02,1.631e+00,-1.639e+00,2.189e+00,1.954e-01,1.140e-02,1.304e-01,7.569e-05
-5.795e-02,1.629e+00,-1.639e+00,2.191e+00,1.520e-01,9.390e-02,1.505e-01,7.919e-05
-5.807e-02,1.627e+00,-1.639e+00,2.192e+00,1.517e-01,9.362e-02,1.505e-01,8.231e-05
-5.818e-02,1.625e+00,-1.638e+00,2.194e+00,2.096e-01,-1.538e-02,1.478e-01,8.583e-05
-5.830e-02,1.624e+00,-1.637e+00,2.195e+00,2.090e-01,-1.582e-02,1.478e-01,9.064e-05
-5.843e-02,1.622e+00,-1.637e+00,2.197e+00,1.974e-01,-1.094e-01,1.478e-01,9.592e-05
-5.857e-02,1.620e+00,-1.638e+00,2.198e+00,1.945e-01,-1.098e-01,1.478e-01,1.003e-04
-5.870e-02,1.618e+00,-1.639e+00,2.200e+00,1.833e-01,6.074e-02,1.505e-01,1.027e-04
-5.883e-02,1.616e+00,-1.639e+00,2.201e+00,1.819e-01,6.070e-02,1.505e-01,1.031e-04
-5.896e-02,1.614e+00,-1.639e+00,2.203e+00,1.811e-01,6.069e-02,1.505e-01,1.032e-04
-5.908e-02,1.612e+00,-1.638e+00,2.204e+00,1.807e-01,6.064e-02,1.505e-01,1.037e-04
-5.920e-02,1.610e+00,-1.638e+00,2.206e+00,1.892e-01,-1.102e-01,1.478e-01,1.048e-04
-5.933e-02,1.608e+00,-1.638e+00,2.207e+00,8.158e-02,-8.449e-02,1.478e-01,1.062e-04
-5.942e-02,1.607e+00,-1.639e+00,2.209e+00,-1.227e-01,-3.275e-02,1.485e-01,1.063e-04
-5.943e-02,1.607e+00,-1.639e+00,2.210e+00,1.901e-01,6.040e-02,1.498e-01,1.063e-04
-5.947e-02,1.606e+00,-1.639e+00,2.212e+00,2.060e-01,9.147e-02,1.505e-01,1.057e-04
-5.957e-02,1.605e+00,-1.639e+00,2.213e+00,2.086e-01,9.159e-02,1.505e-01,1.043e-04
-5.970e-02,1.603e+00,-1.638e+00,2.215e+00,2.045e-01,-8.948e-02,1.491e-01,1.035e-04
-5.984e-02,1.601e+00,-1.638e+00,2.216e+00,2.022e-01,-8.945e-02,1.491e-01,1.033e-04
-5.997e-02,1.599e+00,-1.638e+00,2.218e+00,2.029e-01,9.181e-02,1.505e-01,1.021e-04
-6.011e-02,1.597e+00,-1.638e+00,2.219e+00,2.007e-01,9.205e-02,1.505e-01,9.944e-05
-6.025e-02,1.595e+00,-1.638e+00,2.221e+00,1.957e-01,-8.887e-02,1.491e-01,9.708e-05
-6.038e-02,1.593e+00,-1.638e+00,2.222e+00,1.939e-01,-8.871e-02,1.491e-01,9.526e-05
-6.051e-02,1.591e+00,-1.638e+00,2.224e+00,2.191e-01,7.200e-02,1.478e-01,9.239e-05
-6.065e-02,1.589e+00,-1.638e+00,2.225e+00,2.165e-01,7.240e-02,1.478e-01,8.793e-05
-6.080e-02,1.587e+00,-1.638e+00,2.226e+00,7.966e-02,-6.691e-02,1.478e-01,8.328e-05
-6.090e-02,1.585e+00,-1.638e+00,2.228e+00,8.184e-02,-6.663e-02,1.478e-01,8.008e-05
-6.097e-02,1.584e+00,-1.638e+00,2.229e+00,1.399e-01,8.885e-02,1.498e-01,7.759e-05
-6.105e-02,1.583e+00,-1.638e+00,2.231e+00,1.470e-01,8.912e-02,1.498e-01,7.439e-05
-6.114e-02,1.582e+00,-1.638e+00,2.232e+00,1.015e-01,-6.585e-02,1.478e-01,7.095e-05
-6.122e-02,1.580e+00,-1.637e+00,2.234e+00,1.072e-01,-6.563e-02,1.478e-01,6.823e-05
-6.130e-02,1.579e+00,-1.638e+00,2.235e+00,1.144e-01,-6.541e-02,1.478e-01,6.546e-05
-6.137e-02,1.578e+00,-1.638e+00,2.237e+00,2.549e-01,-9.619e-02,1.284e-01,6.197e-05
-6.149e-02,1.576e+00,-1.639e+00,2.238e+00,2.537e-01,-9.557e-02,1.284e-01,5.518e-05
-6.165e-02,1.574e+00,-1.640e+00,2.239e+00,2.319e-01,-1.689e-02,1.277e-01,4.399e-05
-6.181e-02,1.572e+00,-1.640e+00,2.241e+00,2.241e-01,-1.561e-02,1.277e-01,3.011e-05
-6.197e-02,1.569e+00,-1.641e+00,2.242e+00,2.169e-01,-1.424e-02,1.277e-01,1.514e-05
-6.213e-02,1.567e+00,-1.641e+00,2.243e+00,1.986e-01,3.376e-02,1.498e-01,3.987e-07
-6.228e-02,1.565e+00,-1.641e+00,2.245e+00,1.962e-01,3.515e-02,1.498e-01,1.580e-05
-6.242e-02,1.563e+00,-1.641e+00,2.246e+00,1.947e-01,3.648e-02,1.498e-01,3.059e-05
-6.256e-02,1.561e+00,-1.640e+00,2.248e+00,1.938e-01,3.777e-02,1.498e-01,4.487e-05
-6.269e-02,1.559e+00,-1.640e+00,2.249e+00,1.989e-01,7.524e-02,1.491e-01,5.872e-05
-6.283e-02,1.557e+00,-1.639e+00,2.251e+00,1.980e-01,7.646e-02,1.491e-01,7.220e-05
-6.296e-02,1.555e+00,-1.639e+00,2.252e+00,1.970e-01,7.761e-02,1.491e-01,8.493e-05
-6.310e-02,1.553e+00,-1.638e+00,2.254e+00,1.990e-01,1.138e-02,1.491e-01,9.660e-05
-6.323e-02,1.551e+00,-1.637e+00,2.255e+00,1.980e-01,1.235e-02,1.491e-01,1.074e-04
-6.336e-02,1.549e+00,-1.637e+00,2.257e+00,1.970e-01,1.330e-02,1.491e-01,1.179e-04
-6.349e-02,1.547e+00,-1.637e+00,2.258e+00,-4.998e-02,-3.751e-02,1.471e-01,1.284e-04
-6.355e-02,1.546e+00,-1.637e+00,2.260e+00,-4.069e-02,-3.707e-02,1.471e-01,1.334e-04
-6.355e-02,1.546e+00,-1.637e+00,2.261e+00,-2.166e-02,-3.714e-02,1.471e-01,1.333e-04
-6.354e-02,1.547e+00,-1.638e+00,2.263e+00,2.573e-01,-3.735e-02,1.418e-01,1.320e-04
-6.360e-02,1.546e+00,-1.638e+00,2.264e+00,2.540e-01,6.148e-02,1.304e-01,1.381e-04
-6.374e-02,1.544e+00,-1.638e+00,2.265e+00,2.440e-01,1.766e-01,1.431e-01,1.519e-04
-6.390e-02,1.541e+00,-1.637e+00,2.267e+00,2.537e-01,-8.594e-02,1.264e-01,1.671e-04
-6.406e-02,1.539e+00,-1.637e+00,2.268e+00,2.455e-01,-8.460e-02,1.264e-01,1.815e-04
-6.423e-02,1.536e+00,-1.637e+00,2.269e+00,2.370e-01,-8.317e-02,1.264e-01,1.970e-04
-6.439e-02,1.534e+00,-1.638e+00,2.271e+00,2.141e-01,1.824e-01,1.431e-01,2.144e-04
-6.454e-02,1.532e+00,-1.638e+00,2.272e+00,2.244e-01,-7.997e-02,1.264e-01,2.321e-04
-6.469e-02,1.529e+00,-1.638e+00,2.273e+00,2.184e-01,-7.847e-02,1.264e-01,2.486e-04
-6.484e-02,1.527e+00,-1.638e+00,2.275e+00,2.244e-01,-1.480e-02,1.304e-01,2.658e-04
-6.499e-02,1.525e+00,-1.638e+00,2.276e+00,1.835e-01,1.111e-01,1.505e-01,2.847e-04
-6.513e-02,1.523e+00,-1.638e+00,2.277e+00,1.824e-01,1.128e-01,1.505e-01,3.029e-04
-6.526e-02,1.521e+00,-1.637e+00,2.279e+00,1.888e-01,-2.555e-02,1.485e-01,3.188e-04
-6.538e-02,1.519e+00,-1.637e+00,2.280e+00,1.894e-01,-2.424e-02,1.485e-01,3.333e-04
-6.551e-02,1.517e+00,-1.637e+00,2.282e+00,1.899e-01,-2.293e-02,1.485e-01,3.480e-04
-6.563e-02,1.515e+00,-1.637e+00,2.283e+00,1.903e-01,-2.156e-02,1.485e-01,3.632e-04
-6.576e-02,1.513e+00,-1.637e+00,2.285e+00,1.907e-01,-2.012e-02,1.485e-01,3.792e-04
-6.588e-02,1.511e+00,-1.637e+00,2.286e+00,2.208e-01,-2.379e-02,1.465e-01,3.959e-04
-6.602e-02,1.509e+00,-1.638e+00,2.288e+00,2.197e-01,-2.211e-02,1.465e-01,4.145e-04
-6.616e-02,1.507e+00,-1.638e+00,2.289e+00,2.411e-01,-9.788e-02,1.170e-01,4.352e-04
-6.632e-02,1.505e+00,-1.638e+00,2.290e+00,1.982e-01,1.267e-01,1.458e-01,4.582e-04
-6.647e-02,1.503e+00,-1.638e+00,2.292e+00,1.955e-01,1.288e-01,1.458e-01,4.816e-04
-6.660e-02,1.501e+00,-1.637e+00,2.293e+00,1.944e-01,-1.418e-02,1.465e-01,5.026e-04
-6.673e-02,1.499e+00,-1.637e+00,2.295e+00,1.940e-01,-1.247e-02,1.465e-01,5.215e-04
-6.686e-02,1.497e+00,-1.637e+00,2.296e+00,2.117e-01,4.721e-03,1.451e-01,5.400e-04
-6.700e-02,1.495e+00,-1.637e+00,2.298e+00,2.107e-01,6.470e-03,1.451e-01,5.595e-04
-6.713e-02,1.493e+00,-1.637e+00,2.299e+00,2.092e-01,8.305e-03,1.451e-01,5.798e-04
-6.727e-02,1.491e+00,-1.637e+00,2.301e+00,2.076e-01,1.017e-02,1.451e-01,6.006e-04
-6.741e-02,1.489e+00,-1.636e+00,2.302e+00,2.060e-01,1.205e-02,1.451e-01,6.214e-04
-6.755e-02,1.486e+00,-1.636e+00,2.303e+00,2.047e-01,1.393e-02,1.451e-01,6.423e-04
-6.768e-02,1.484e+00,-1.636e+00,2.305e+00,1.590e-01,6.756e-02,1.485e-01,6.632e-04
-6.780e-02,1.483e+00,-1.636e+00,2.306e+00,1.603e-01,6.925e-02,1.485e-01,6.820e-04
-6.791e-02,1.481e+00,-1.635e+00,2.308e+00,2.020e-01,1.897e-02,1.478e-01,6.983e-04
-6.803e-02,1.479e+00,-1.635e+00,2.309e+00,2.039e-01,2.048e-02,1.478e-01,7.151e-04
-6.815e-02,1.477e+00,-1.635e+00,2.311e+00,2.041e-01,2.209e-02,1.478e-01,7.330e-04
-6.828e-02,1.475e+00,-1.634e+00,2.312e+00,2.039e-01,2.373e-02,1.478e-01,7.512e-04
-6.841e-02,1.473e+00,-1.634e+00,2.314e+00,2.035e-01,2.537e-02,1.478e-01,7.695e-04
-6.854e-02,1.471e+00,-1.634e+00,2.315e+00,1.943e-01,1.305e-01,1.304e-01,7.876e-04
-6.867e-02,1.469e+00,-1.633e+00,2.317e+00,1.919e-01,1.321e-01,1.304e-01,8.049e-04
-6.879e-02,1.467e+00,-1.632e+00,2.318e+00,1.901e-01,1.334e-01,1.304e-01,8.202e-04
-6.890e-02,1.465e+00,-1.631e+00,2.319e+00,2.005e-01,4.146e-02,1.471e-01,8.332e-04
-6.902e-02,1.463e+00,-1.630e+00,2.321e+00,2.039e-01,5.282e-02,1.471e-01,8.445e-04
-6.914e-02,1.461e+00,-1.629e+00,2.322e+00,2.040e-01,5.376e-02,1.471e-01,8.548e-04
-6.925e-02,1.459e+00,-1.629e+00,2.324e+00,2.037e-01,5.462e-02,1.471e-01,8.645e-04
-6.937e-02,1.457e+00,-1.628e+00,2.325e+00,2.035e-01,5.542e-02,1.471e-01,8.734e-04
-6.949e-02,1.455e+00,-1.628e+00,2.327e+00,2.033e-01,5.615e-02,1.471e-01,8.815e-04
-6.960e-02,1.453e+00,-1.627e+00,2.328e+00,2.031e-01,5.680e-02,1.471e-01,8.887e-04
-6.972e-02,1.451e+00,-1.626e+00,2.329e+00,2.030e-01,5.738e-02,1.471e-01,8.951e-04
-6.983e-02,1.449e+00,-1.626e+00,2.331e+00,2.029e-01,5.788e-02,1.471e-01,9.007e-04
-6.994e-02,1.447e+00,-1.625e+00,2.332e+00,2.028e-01,5.831e-02,1.471e-01,9.054e-04
-7.005e-02,1.445e+00,-1.625e+00,2.334e+00,2.088e-01,7.935e-02,1.471e-01,9.093e-04
-7.016e-02,1.443e+00,-1.624e+00,2.335e+00,9.588e-02,4.339e-02,1.458e-01,9.122e-04
-7.025e-02,1.441e+00,-1.623e+00,2.337e+00,1.000e-01,4.352e-02,1.458e-01,9.137e-04
-7.031e-02,1.440e+00,-1.623e+00,2.338e+00,1.085e-01,4.357e-02,1.458e-01,9.142e-04
-7.037e-02,1.439e+00,-1.622e+00,2.340e+00,1.179e-01,4.357e-02,1.458e-01,9.143e-04
-7.042e-02,1.438e+00,-1.622e+00,2.341e+00,2.396e-01,1.367e-01,1.344e-01,9.140e-04
-7.051e-02,1.436e+00,-1.621e+00,2.343e+00,2.416e-01,1.366e-01,1.344e-01,9.126e-04
-7.062e-02,1.434e+00,-1.620e+00,2.344e+00,2.385e-01,1.362e-01,1.344e-01,9.089e-04
-7.073e-02,1.432e+00,-1.619e+00,2.345e+00,2.339e-01,1.356e-01,1.344e-01,9.023e-04
-7.084e-02,1.429e+00,-1.617e+00,2.347e+00,2.291e-01,1.348e-01,1.344e-01,8.930e-04
-7.095e-02,1.427e+00,-1.616e+00,2.348e+00,2.247e-01,1.337e-01,1.344e-01,8.809e-04
-7.105e-02,1.425e+00,-1.615e+00,2.349e+00,2.088e-01,1.014e-01,1.337e-01,8.664e-04
-7.115e-02,1.422e+00,-1.613e+00,2.351e+00,2.235e-01,-8.642e-02,1.458e-01,8.500e-04
-7.124e-02,1.420e+00,-1.613e+00,2.352e+00,2.221e-01,-8.803e-02,1.458e-01,8.321e-04
-7.133e-02,1.418e+00,-1.614e+00,2.354e+00,2.027e-01,4.497e-02,1.471e-01,8.148e-04
-7.142e-02,1.416e+00,-1.614e+00,2.355e+00,2.021e-01,4.359e-02,1.471e-01,7.993e-04
-7.151e-02,1.414e+00,-1.614e+00,2.356e+00,2.023e-01,4.227e-02,1.471e-01,7.847e-04
-7.160e-02,1.412e+00,-1.613e+00,2.358e+00,2.205e-01,-9.363e-02,1.458e-01,7.698e-04
-7.169e-02,1.410e+00,-1.613e+00,2.359e+00,2.201e-01,-9.502e-02,1.458e-01,7.544e-04
-7.178e-02,1.408e+00,-1.614e+00,2.361e+00,2.013e-01,3.823e-02,1.471e-01,7.398e-04
-7.187e-02,1.405e+00,-1.614e+00,2.362e+00,2.010e-01,3.710e-02,1.471e-01,7.273e-04
-7.196e-02,1.403e+00,-1.614e+00,2.364e+00,-2.225e-01,7.227e-02,1.505e-01,7.155e-04
-7.197e-02,1.403e+00,-1.614e+00,2.365e+00,-2.036e-01,7.213e-02,1.505e-01,7.141e-04
-7.191e-02,1.405e+00,-1.613e+00,2.367e+00,2.739e-01,-9.790e-02,1.458e-01,7.234e-04
-7.192e-02,1.404e+00,-1.613e+00,2.368e+00,2.937e-01,-8.770e-02,1.163e-01,7.226e-04
-7.200e-02,1.403e+00,-1.613e+00,2.369e+00,3.064e-01,4.048e-02,1.384e-01,7.090e-04
-7.210e-02,1.400e+00,-1.613e+00,2.371e+00,2.991e-01,2.342e-02,1.331e-01,6.918e-04
-7.221e-02,1.398e+00,-1.613e+00,2.372e+00,2.923e-01,2.183e-02,1.331e-01,6.738e-04
-7.232e-02,1.395e+00,-1.613e+00,2.373e+00,2.851e-01,2.025e-02,1.331e-01,6.560e-04
-7.243e-02,1.392e+00,-1.613e+00,2.375e+00,2.778e-01,1.870e-02,1.331e-01,6.385e-04
-7.254e-02,1.390e+00,-1.613e+00,2.376e+00,2.704e-01,1.718e-02,1.331e-01,6.215e-04
-7.265e-02,1.387e+00,-1.613e+00,2.377e+00,2.631e-01,1.571e-02,1.331e-01,6.049e-04
-7.276e-02,1.384e+00,-1.613e+00,2.379e+00,2.558e-01,1.427e-02,1.331e-01,5.888e-04
-7.287e-02,1.382e+00,-1.613e+00,2.380e+00,2.312e-01,-1.269e-01,1.471e-01,5.731e-04
-7.298e-02,1.379e+00,-1.613e+00,2.382e+00,2.278e-01,-1.281e-01,1.471e-01,5.589e-04
-7.308e-02,1.377e+00,-1.614e+00,2.383e+00,2.256e-01,-1.530e-02,1.465e-01,5.476e-04
-7.318e-02,1.375e+00,-1.615e+00,2.385e+00,1.914e-01,4.605e-02,1.465e-01,5.392e-04
-7.327e-02,1.372e+00,-1.615e+00,2.386e+00,1.914e-01,4.545e-02,1.465e-01,5.326e-04
-7.336e-02,1.370e+00,-1.615e+00,2.387e+00,1.929e-01,4.489e-02,1.465e-01,5.264e-04
-7.344e-02,1.369e+00,-1.614e+00,2.389e+00,1.949e-01,4.430e-02,1.465e-01,5.198e-04
-7.353e-02,1.367e+00,-1.614e+00,2.390e+00,1.968e-01,4.365e-02,1.465e-01,5.127e-04
-7.361e-02,1.365e+00,-1.613e+00,2.392e+00,2.342e-01,-8.644e-02,1.458e-01,5.048e-04
-7.370e-02,1.363e+00,-1.613e+00,2.393e+00,2.610e-01,-1.477e-02,1.431e-01,4.961e-04
-7.380e-02,1.360e+00,-1.614e+00,2.395e+00,2.492e-01,1.033e-02,1.451e-01,4.874e-04
-7.391e-02,1.358e+00,-1.614e+00,2.396e+00,2.455e-01,9.598e-03,1.451e-01,4.792e-04
-7.402e-02,1.355e+00,-1.614e+00,2.398e+00,2.421e-01,8.909e-03,1.451e-01,4.716e-04
-7.412e-02,1.353e+00,-1.614e+00,2.399e+00,2.389e-01,8.247e-03,1.451e-01,4.642e-04
-7.423e-02,1.350e+00,-1.614e+00,2.401e+00,2.361e-01,7.610e-03,1.451e-01,4.571e-04
-7.433e-02,1.348e+00,-1.614e+00,2.402e+00,2.336e-01,6.994e-03,1.451e-01,4.503e-04
-7.443e-02,1.346e+00,-1.613e+00,2.403e+00,2.314e-01,6.400e-03,1.451e-01,4.437e-04
-7.453e-02,1.343e+00,-1.613e+00,2.405e+00,2.325e-01,6.511e-04,1.304e-01,4.373e-04
-7.463e-02,1.341e+00,-1.613e+00,2.406e+00,1.811e-01,-4.648e-02,1.471e-01,4.312e-04
-7.472e-02,1.339e+00,-1.614e+00,2.408e+00,8.689e-02,6.174e-02,1.471e-01,4.260e-04
-7.478e-02,1.337e+00,-1.613e+00,2.409e+00,9.366e-02,6.144e-02,1.471e-01,4.226e-04
-7.483e-02,1.336e+00,-1.613e+00,2.411e+00,1.995e-01,-4.749e-02,1.471e-01,4.200e-04
-7.489e-02,1.335e+00,-1.613e+00,2.412e+00,2.072e-01,-4.784e-02,1.471e-01,4.161e-04
-7.497e-02,1.333e+00,-1.613e+00,2.414e+00,2.106e-01,-4.826e-02,1.471e-01,4.115e-04
-7.506e-02,1.331e+00,-1.614e+00,2.415e+00,1.174e-01,6.006e-02,1.471e-01,4.075e-04
-7.513e-02,1.329e+00,-1.614e+00,2.416e+00,1.225e-01,5.982e-02,1.471e-01,4.048e-04
-7.519e-02,1.328e+00,-1.613e+00,2.418e+00,2.259e-01,-4.909e-02,1.471e-01,4.025e-04
-7.526e-02,1.326e+00,-1.613e+00,2.419e+00,2.932e-01,-1.426e-01,1.056e-01,3.991e-04
-7.535e-02,1.324e+00,-1.613e+00,2.420e+00,2.865e-01,-1.429e-01,1.056e-01,3.951e-04
-7.546e-02,1.321e+00,-1.613e+00,2.422e+00,2.592e-01,-1.019e-01,1.431e-01,3.911e-04
-7.557e-02,1.319e+00,-1.614e+00,2.423e+00,2.491e-01,2.207e-02,1.458e-01,3.878e-04
-7.568e-02,1.316e+00,-1.614e+00,2.424e+00,2.457e-01,2.188e-02,1.458e-01,3.858e-04
-7.579e-02,1.314e+00,-1.614e+00,2.426e+00,2.427e-01,2.174e-02,1.458e-01,3.842e-04
-7.589e-02,1.311e+00,-1.614e+00,2.427e+00,2.402e-01,2.160e-02,1.458e-01,3.826e-04
-7.600e-02,1.309e+00,-1.613e+00,2.429e+00,2.438e-01,-1.028e-01,1.431e-01,3.809e-04
-7.610e-02,1.306e+00,-1.614e+00,2.430e+00,2.353e-01,2.133e-02,1.458e-01,3.795e-04
-7.620e-02,1.304e+00,-1.614e+00,2.432e+00,2.334e-01,2.133e-02,1.458e-01,3.795e-04
-7.631e-02,1.302e+00,-1.614e+00,2.433e+00,2.407e-01,7.830e-02,1.458e-01,3.800e-04
-7.641e-02,1.299e+00,-1.613e+00,2.435e+00,4.935e-02,-2.001e-02,1.465e-01,3.803e-04
-7.648e-02,1.298e+00,-1.613e+00,2.436e+00,2.098e-01,-9.766e-02,1.451e-01,3.800e-04
-7.654e-02,1.296e+00,-1.614e+00,2.438e+00,6.275e-02,-2.004e-02,1.465e-01,3.800e-04
-7.660e-02,1.295e+00,-1.614e+00,2.439e+00,7.205e-02,-1.999e-02,1.465e-01,3.807e-04
-7.663e-02,1.294e+00,-1.614e+00,2.440e+00,8.572e-02,-1.993e-02,1.465e-01,3.815e-04
-7.667e-02,1.293e+00,-1.615e+00,2.442e+00,9.988e-02,-1.987e-02,1.465e-01,3.826e-04
-7.671e-02,1.292e+00,-1.615e+00,2.443e+00,1.132e-01,-1.978e-02,1.465e-01,3.840e-04
-7.675e-02,1.291e+00,-1.615e+00,2.445e+00,1.254e-01,-1.965e-02,1.465e-01,3.859e-04
-7.681e-02,1.290e+00,-1.615e+00,2.446e+00,3.350e-01,4.262e-02,1.049e-01,3.882e-04
-7.689e-02,1.288e+00,-1.615e+00,2.447e+00,3.331e-01,4.301e-02,1.049e-01,3.924e-04
-7.699e-02,1.286e+00,-1.615e+00,2.448e+00,3.252e-01,4.358e-02,1.049e-01,3.985e-04
-7.711e-02,1.283e+00,-1.615e+00,2.449e+00,3.155e-01,4.424e-02,1.049e-01,4.053e-04
-7.723e-02,1.281e+00,-1.615e+00,2.451e+00,3.083e-01,1.329e-01,1.418e-01,4.127e-04
-7.734e-02,1.278e+00,-1.615e+00,2.452e+00,2.978e-01,3.013e-02,1.451e-01,4.206e-04
-7.746e-02,1.275e+00,-1.615e+00,2.453e+00,2.936e-01,3.088e-02,1.451e-01,4.288e-04
-7.758e-02,1.273e+00,-1.615e+00,2.455e+00,2.895e-01,3.166e-02,1.451e-01,4.374e-04
-7.770e-02,1.270e+00,-1.615e+00,2.456e+00,2.854e-01,3.248e-02,1.451e-01,4.464e-04
-7.782e-02,1.267e+00,-1.615e+00,2.458e+00,2.813e-01,3.334e-02,1.451e-01,4.558e-04
-7.794e-02,1.265e+00,-1.615e+00,2.459e+00,2.773e-01,3.423e-02,1.451e-01,4.656e-04
-7.805e-02,1.262e+00,-1.615e+00,2.461e+00,2.733e-01,3.515e-02,1.451e-01,4.758e-04
-7.817e-02,1.259e+00,-1.615e+00,2.462e+00,6.465e-02,-1.088e-01,1.478e-01,4.863e-04
-7.825e-02,1.258e+00,-1.616e+00,2.464e+00,6.950e-02,-1.081e-01,1.478e-01,4.940e-04
-7.830e-02,1.257e+00,-1.617e+00,2.465e+00,8.235e-02,-1.077e-01,1.478e-01,4.991e-04
-7.834e-02,1.256e+00,-1.618e+00,2.467e+00,9.694e-02,-1.073e-01,1.478e-01,5.043e-04
-7.838e-02,1.255e+00,-1.619e+00,2.468e+00,1.111e-01,-1.067e-01,1.478e-01,5.107e-04
-7.843e-02,1.254e+00,-1.620e+00,2.469e+00,2.813e-01,-2.511e-03,1.465e-01,5.191e-04
-7.852e-02,1.252e+00,-1.620e+00,2.471e+00,2.870e-01,-1.088e-03,1.465e-01,5.351e-04
-7.863e-02,1.250e+00,-1.621e+00,2.472e+00,3.455e-01,1.653e-02,1.163e-01,5.583e-04
-7.876e-02,1.247e+00,-1.621e+00,2.474e+00,3.381e-01,1.887e-02,1.163e-01,5.840e-04
-7.889e-02,1.244e+00,-1.621e+00,2.475e+00,3.300e-01,2.131e-02,1.163e-01,6.108e-04
-7.903e-02,1.242e+00,-1.621e+00,2.476e+00,3.218e-01,2.379e-02,1.163e-01,6.381e-04
-7.916e-02,1.239e+00,-1.621e+00,2.477e+00,3.106e-01,2.114e-02,1.411e-01,6.658e-04
-7.929e-02,1.237e+00,-1.621e+00,2.478e+00,3.063e-01,2.368e-02,1.411e-01,6.939e-04
-7.942e-02,1.234e+00,-1.621e+00,2.480e+00,3.020e-01,2.626e-02,1.411e-01,7.224e-04
-7.956e-02,1.231e+00,-1.621e+00,2.481e+00,2.858e-01,3.404e-02,1.438e-01,7.513e-04
-7.969e-02,1.229e+00,-1.621e+00,2.483e+00,2.820e-01,3.667e-02,1.438e-01,7.805e-04
-7.982e-02,1.226e+00,-1.621e+00,2.484e+00,2.782e-01,3.934e-02,1.438e-01,8.100e-04
-7.996e-02,1.223e+00,-1.621e+00,2.486e+00,2.744e-01,4.204e-02,1.438e-01,8.400e-04
-8.009e-02,1.221e+00,-1.621e+00,2.487e+00,2.707e-01,4.477e-02,1.438e-01,8.703e-04
-8.022e-02,1.218e+00,-1.621e+00,2.488e+00,2.076e-01,6.306e-02,1.471e-01,9.009e-04
-8.034e-02,1.216e+00,-1.620e+00,2.490e+00,2.069e-01,6.557e-02,1.471e-01,9.287e-04
-8.045e-02,1.213e+00,-1.620e+00,2.491e+00,2.085e-01,6.777e-02,1.471e-01,9.532e-04
-8.055e-02,1.211e+00,-1.619e+00,2.493e+00,2.108e-01,7.498e-02,1.478e-01,9.759e-04
-8.065e-02,1.209e+00,-1.619e+00,2.494e+00,2.133e-01,7.691e-02,1.478e-01,9.973e-04
-8.075e-02,1.207e+00,-1.618e+00,2.496e+00,2.157e-01,7.873e-02,1.478e-01,1.018e-03
-8.085e-02,1.205e+00,-1.617e+00,2.497e+00,2.179e-01,8.044e-02,1.478e-01,1.037e-03
-8.095e-02,1.203e+00,-1.616e+00,2.499e+00,3.000e-01,-6.805e-02,9.556e-02,1.054e-03
-8.106e-02,1.200e+00,-1.616e+00,2.500e+00,2.915e-01,-6.640e-02,9.556e-02,1.073e-03
-8.118e-02,1.198e+00,-1.616e+00,2.501e+00,2.574e-01,5.956e-02,1.445e-01,1.092e-03
-8.129e-02,1.195e+00,-1.615e+00,2.502e+00,2.546e-01,6.130e-02,1.445e-01,1.111e-03
-8.141e-02,1.193e+00,-1.615e+00,2.504e+00,2.521e-01,6.297e-02,1.445e-01,1.130e-03
-8.152e-02,1.190e+00,-1.614e+00,2.505e+00,2.498e-01,6.452e-02,1.445e-01,1.147e-03
-8.163e-02,1.188e+00,-1.614e+00,2.507e+00,2.567e-01,6.077e-02,1.438e-01,1.163e-03
-8.174e-02,1.185e+00,-1.613e+00,2.508e+00,2.545e-01,6.209e-02,1.438e-01,1.177e-03
-8.184e-02,1.182e+00,-1.612e+00,2.509e+00,2.522e-01,6.330e-02,1.438e-01,1.191e-03
-8.195e-02,1.180e+00,-1.612e+00,2.511e+00,2.500e-01,6.440e-02,1.438e-01,1.203e-03
-8.205e-02,1.177e+00,-1.611e+00,2.512e+00,2.421e-01,2.914e-02,1.445e-01,1.214e-03
-8.215e-02,1.175e+00,-1.611e+00,2.514e+00,2.407e-01,2.999e-02,1.445e-01,1.223e-03
-8.225e-02,1.172e+00,-1.610e+00,2.515e+00,2.397e-01,3.076e-02,1.445e-01,1.232e-03
-8.234e-02,1.170e+00,-1.610e+00,2.517e+00,2.390e-01,3.148e-02,1.445e-01,1.240e-03
-8.244e-02,1.168e+00,-1.610e+00,2.518e+00,2.384e-01,3.214e-02,1.445e-01,1.247e-03
-8.253e-02,1.165e+00,-1.609e+00,2.519e+00,2.379e-01,3.276e-02,1.445e-01,1.254e-03
-8.262e-02,1.163e+00,-1.609e+00,2.521e+00,1.900e-01,-3.395e-02,1.465e-01,1.260e-03
-8.270e-02,1.161e+00,-1.609e+00,2.522e+00,1.920e-01,-3.345e-02,1.465e-01,1.266e-03
-8.278e-02,1.159e+00,-1.609e+00,2.524e+00,1.959e-01,-3.295e-02,1.465e-01,1.272e-03
-8.286e-02,1.157e+00,-1.610e+00,2.525e+00,2.654e-01,-4.275e-02,1.157e-01,1.278e-03
-8.294e-02,1.154e+00,-1.610e+00,2.526e+00,2.619e-01,-4.204e-02,1.157e-01,1.286e-03
-8.304e-02,1.152e+00,-1.610e+00,2.528e+00,2.558e-01,-4.117e-02,1.157e-01,1.295e-03
-8.314e-02,1.149e+00,-1.610e+00,2.529e+00,2.491e-01,-4.018e-02,1.157e-01,1.306e-03
-8.324e-02,1.147e+00,-1.611e+00,2.530e+00,2.427e-01,-3.910e-02,1.157e-01,1.318e-03
-8.334e-02,1.144e+00,-1.611e+00,2.531e+00,2.368e-01,-3.792e-02,1.157e-01,1.331e-03
-8.344e-02,1.142e+00,-1.612e+00,2.532e+00,2.315e-01,-3.666e-02,1.157e-01,1.345e-03
-8.354e-02,1.140e+00,-1.612e+00,2.533e+00,2.268e-01,-3.533e-02,1.157e-01,1.360e-03
-8.363e-02,1.137e+00,-1.612e+00,2.535e+00,1.960e-01,1.006e-01,1.458e-01,1.376e-03
-8.372e-02,1.135e+00,-1.612e+00,2.536e+00,2.103e-01,1.175e-01,1.431e-01,1.391e-03
-8.381e-02,1.133e+00,-1.611e+00,2.537e+00,2.130e-01,1.188e-01,1.431e-01,1.405e-03
-8.389e-02,1.131e+00,-1.610e+00,2.539e+00,2.154e-01,1.198e-01,1.431e-01,1.417e-03
-8.398e-02,1.129e+00,-1.609e+00,2.540e+00,2.176e-01,1.207e-01,1.431e-01,1.426e-03
-8.406e-02,1.127e+00,-1.608e+00,2.542e+00,2.196e-01,1.214e-01,1.431e-01,1.434e-03
-8.414e-02,1.124e+00,-1.607e+00,2.543e+00,2.214e-01,1.219e-01,1.431e-01,1.439e-03
-8.422e-02,1.122e+00,-1.605e+00,2.545e+00,2.231e-01,1.221e-01,1.431e-01,1.442e-03
-8.429e-02,1.120e+00,-1.604e+00,2.546e+00,2.245e-01,1.222e-01,1.431e-01,1.443e-03
-8.436e-02,1.118e+00,-1.603e+00,2.547e+00,2.259e-01,1.220e-01,1.431e-01,1.440e-03
-8.444e-02,1.116e+00,-1.602e+00,2.549e+00,-2.652e-01,-1.302e-02,1.498e-01,1.436e-03
-8.444e-02,1.115e+00,-1.601e+00,2.550e+00,-2.424e-01,-1.306e-02,1.498e-01,1.435e-03
-8.439e-02,1.117e+00,-1.601e+00,2.552e+00,3.095e-01,-8.502e-02,9.690e-02,1.441e-03
-8.439e-02,1.117e+00,-1.601e+00,2.553e+00,3.265e-01,-8.504e-02,9.690e-02,1.441e-03
-8.444e-02,1.115e+00,-1.601e+00,2.554e+00,3.184e-01,-1.833e-02,1.378e-01,1.435e-03
-8.452e-02,1.113e+00,-1.601e+00,2.555e+00,3.172e-01,-1.907e-02,1.378e-01,1.427e-03
-8.459e-02,1.110e+00,-1.601e+00,2.557e+00,3.144e-01,-1.984e-02,1.378e-01,1.418e-03
-8.467e-02,1.108e+00,-1.601e+00,2.558e+00,3.110e-01,-2.060e-02,1.378e-01,1.409e-03
-8.475e-02,1.105e+00,-1.601e+00,2.559e+00,3.016e-01,-5.756e-02,1.391e-01,1.401e-03
-8.483e-02,1.102e+00,-1.601e+00,2.561e+00,2.983e-01,-5.826e-02,1.391e-01,1.393e-03
-8.491e-02,1.100e+00,-1.601e+00,2.562e+00,2.950e-01,-5.895e-02,1.391e-01,1.386e-03
-8.499e-02,1.097e+00,-1.601e+00,2.564e+00,2.917e-01,-5.960e-02,1.391e-01,1.378e-03
-8.507e-02,1.094e+00,-1.601e+00,2.565e+00,2.707e-01,9.504e-02,1.458e-01,1.371e-03
-8.515e-02,1.092e+00,-1.601e+00,2.566e+00,2.687e-01,9.443e-02,1.458e-01,1.365e-03
-8.523e-02,1.089e+00,-1.600e+00,2.568e+00,2.670e-01,9.380e-02,1.458e-01,1.358e-03
-8.531e-02,1.087e+00,-1.600e+00,2.569e+00,2.655e-01,9.313e-02,1.458e-01,1.350e-03
-8.538e-02,1.084e+00,-1.600e+00,2.571e+00,2.641e-01,9.240e-02,1.458e-01,1.342e-03
-8.546e-02,1.081e+00,-1.599e+00,2.572e+00,2.627e-01,9.160e-02,1.458e-01,1.333e-03
-8.553e-02,1.079e+00,-1.599e+00,2.574e+00,2.615e-01,9.071e-02,1.458e-01,1.323e-03
-8.560e-02,1.076e+00,-1.598e+00,2.575e+00,2.603e-01,8.973e-02,1.458e-01,1.312e-03
-8.567e-02,1.074e+00,-1.598e+00,2.577e+00,-5.803e-02,4.724e-02,1.478e-01,1.300e-03
-8.570e-02,1.072e+00,-1.597e+00,2.578e+00,2.955e-01,2.594e-02,1.425e-01,1.294e-03
-8.574e-02,1.071e+00,-1.597e+00,2.579e+00,3.063e-01,2.526e-02,1.425e-01,1.286e-03
-8.580e-02,1.069e+00,-1.597e+00,2.581e+00,3.138e-01,-1.730e-02,1.384e-01,1.273e-03
-8.586e-02,1.066e+00,-1.597e+00,2.582e+00,3.119e-01,-1.858e-02,1.384e-01,1.259e-03
-8.593e-02,1.064e+00,-1.597e+00,2.584e+00,3.092e-01,-1.988e-02,1.384e-01,1.245e-03
-8.600e-02,1.061e+00,-1.597e+00,2.585e+00,3.062e-01,-2.117e-02,1.384e-01,1.230e-03
-8.607e-02,1.058e+00,-1.597e+00,2.586e+00,3.032e-01,-2.244e-02,1.384e-01,1.216e-03
-8.614e-02,1.056e+00,-1.597e+00,2.588e+00,3.002e-01,-2.368e-02,1.384e-01,1.202e-03
-8.621e-02,1.053e+00,-1.597e+00,2.589e+00,2.824e-01,7.344e-02,1.451e-01,1.189e-03
-8.628e-02,1.050e+00,-1.597e+00,2.591e+00,2.805e-01,7.224e-02,1.451e-01,1.176e-03
-8.634e-02,1.048e+00,-1.597e+00,2.592e+00,2.787e-01,7.108e-02,1.451e-01,1.163e-03
-8.641e-02,1.045e+00,-1.597e+00,2.594e+00,2.769e-01,6.993e-02,1.451e-01,1.150e-03
-8.648e-02,1.042e+00,-1.597e+00,2.595e+00,2.751e-01,6.882e-02,1.451e-01,1.137e-03
-8.655e-02,1.040e+00,-1.597e+00,2.596e+00,2.733e-01,6.773e-02,1.451e-01,1.125e-03
-8.662e-02,1.037e+00,-1.597e+00,2.598e+00,2.717e-01,6.666e-02,1.451e-01,1.113e-03
-8.669e-02,1.034e+00,-1.597e+00,2.599e+00,-5.318e-02,-2.755e-02,1.491e-01,1.102e-03
-8.672e-02,1.033e+00,-1.597e+00,2.601e+00,-4.077e-02,-2.809e-02,1.491e-01,1.096e-03
-8.672e-02,1.033e+00,-1.597e+00,2.602e+00,-1.593e-02,-2.816e-02,1.491e-01,1.095e-03
-8.672e-02,1.033e+00,-1.597e+00,2.604e+00,3.523e-01,-5.923e-02,1.143e-01,1.096e-03
-8.675e-02,1.032e+00,-1.597e+00,2.605e+00,3.618e-01,-5.960e-02,1.143e-01,1.092e-03
-8.680e-02,1.030e+00,-1.597e+00,2.606e+00,3.598e-01,-6.028e-02,1.143e-01,1.085e-03
-8.687e-02,1.028e+00,-1.597e+00,2.607e+00,3.514e-01,-9.284e-03,1.237e-01,1.076e-03
-8.694e-02,1.025e+00,-1.597e+00,2.609e+00,3.466e-01,-1.005e-02,1.237e-01,1.067e-03
-8.701e-02,1.022e+00,-1.597e+00,2.610e+00,3.415e-01,-1.080e-02,1.237e-01,1.059e-03
-8.708e-02,1.020e+00,-1.597e+00,2.611e+00,3.363e-01,-1.153e-02,1.237e-01,1.051e-03
-8.715e-02,1.017e+00,-1.597e+00,2.612e+00,3.311e-01,-1.224e-02,1.237e-01,1.043e-03
-8.722e-02,1.014e+00,-1.597e+00,2.613e+00,2.695e-01,3.883e-02,1.471e-01,1.035e-03
-8.729e-02,1.012e+00,-1.597e+00,2.615e+00,2.684e-01,3.816e-02,1.471e-01,1.027e-03
-8.736e-02,1.009e+00,-1.597e+00,2.616e+00,2.674e-01,3.751e-02,1.471e-01,1.020e-03
-8.743e-02,1.006e+00,-1.597e+00,2.618e+00,2.664e-01,3.687e-02,1.471e-01,1.013e-03
-8.750e-02,1.004e+00,-1.597e+00,2.619e+00,2.655e-01,3.623e-02,1.471e-01,1.006e-03
-8.757e-02,1.001e+00,-1.597e+00,2.621e+00,2.646e-01,3.558e-02,1.471e-01,9.986e-04
-8.764e-02,9.984e-01,-1.597e+00,2.622e+00,2.639e-01,3.492e-02,1.471e-01,9.913e-04
-8.771e-02,9.958e-01,-1.597e+00,2.624e+00,2.632e-01,3.425e-02,1.471e-01,9.837e-04
-8.777e-02,9.932e-01,-1.596e+00,2.625e+00,6.974e-02,3.355e-02,1.478e-01,9.759e-04
-8.782e-02,9.914e-01,-1.596e+00,2.627e+00,7.727e-02,3.302e-02,1.478e-01,9.703e-04
-8.785e-02,9.903e-01,-1.596e+00,2.628e+00,9.234e-02,3.266e-02,1.478e-01,9.667e-04
-8.787e-02,9.894e-01,-1.595e+00,2.630e+00,3.609e-01,-4.533e-02,9.489e-02,9.633e-04
-8.791e-02,9.877e-01,-1.595e+00,2.631e+00,3.609e-01,-4.590e-02,9.489e-02,9.569e-04
-8.797e-02,9.854e-01,-1.595e+00,2.632e+00,3.540e-01,-4.671e-02,9.489e-02,9.476e-04
-8.803e-02,9.828e-01,-1.595e+00,2.633e+00,3.449e-01,-4.758e-02,9.489e-02,9.377e-04
-8.810e-02,9.802e-01,-1.595e+00,2.633e+00,3.352e-01,-4.844e-02,9.489e-02,9.278e-04
-8.816e-02,9.775e-01,-1.595e+00,2.634e+00,3.252e-01,-4.930e-02,9.489e-02,9.181e-04
-8.823e-02,9.749e-01,-1.595e+00,2.635e+00,3.153e-01,-5.013e-02,9.489e-02,9.086e-04
-8.829e-02,9.722e-01,-1.595e+00,2.636e+00,2.935e-01,2.668e-02,1.391e-01,8.994e-04
-8.835e-02,9.696e-01,-1.595e+00,2.638e+00,2.912e-01,2.588e-02,1.391e-01,8.904e-04
-8.842e-02,9.669e-01,-1.595e+00,2.639e+00,2.890e-01,2.510e-02,1.391e-01,8.817e-04
-8.848e-02,9.642e-01,-1.595e+00,2.640e+00,2.869e-01,2.434e-02,1.391e-01,8.732e-04
-8.855e-02,9.616e-01,-1.595e+00,2.642e+00,2.847e-01,2.361e-02,1.391e-01,8.651e-04
-8.861e-02,9.589e-01,-1.595e+00,2.643e+00,2.826e-01,2.290e-02,1.391e-01,8.571e-04
-8.868e-02,9.563e-01,-1.595e+00,2.645e+00,2.804e-01,2.221e-02,1.391e-01,8.495e-04
-8.874e-02,9.536e-01,-1.595e+00,2.646e+00,2.783e-01,2.154e-02,1.391e-01,8.421e-04
-8.881e-02,9.509e-01,-1.595e+00,2.647e+00,1.932e-01,3.643e-02,1.465e-01,8.349e-04
-8.887e-02,9.486e-01,-1.595e+00,2.649e+00,1.954e-01,3.587e-02,1.465e-01,8.287e-04
-8.892e-02,9.465e-01,-1.595e+00,2.650e+00,2.005e-01,3.534e-02,1.465e-01,8.229e-04
-8.896e-02,9.445e-01,-1.594e+00,2.652e+00,2.211e-01,3.723e-03,1.465e-01,8.167e-04
-8.901e-02,9.424e-01,-1.594e+00,2.653e+00,2.259e-01,3.096e-03,1.465e-01,8.098e-04
-8.906e-02,9.402e-01,-1.594e+00,2.655e+00,2.298e-01,2.428e-03,1.465e-01,8.024e-04
-8.912e-02,9.379e-01,-1.594e+00,2.656e+00,3.131e-01,-4.483e-02,9.824e-02,7.949e-04
-8.917e-02,9.355e-01,-1.594e+00,2.657e+00,3.061e-01,-4.554e-02,9.824e-02,7.869e-04
-8.923e-02,9.329e-01,-1.594e+00,2.658e+00,2.976e-01,-4.628e-02,9.824e-02,7.786e-04
-8.929e-02,9.303e-01,-1.594e+00,2.659e+00,2.797e-01,-2.631e-02,1.384e-01,7.704e-04
-8.936e-02,9.276e-01,-1.594e+00,2.661e+00,2.778e-01,-2.703e-02,1.384e-01,7.624e-04
-8.942e-02,9.250e-01,-1.594e+00,2.662e+00,2.758e-01,-2.772e-02,1.384e-01,7.547e-04
-8.948e-02,9.223e-01,-1.594e+00,2.663e+00,2.738e-01,-2.840e-02,1.384e-01,7.472e-04
-8.954e-02,9.197e-01,-1.594e+00,2.665e+00,2.718e-01,-2.905e-02,1.384e-01,7.399e-04
-8.960e-02,9.170e-01,-1.594e+00,2.666e+00,2.698e-01,-2.968e-02,1.384e-01,7.329e-04
-8.966e-02,9.143e-01,-1.594e+00,2.667e+00,2.679e-01,-3.028e-02,1.384e-01,7.261e-04
-8.973e-02,9.117e-01,-1.594e+00,2.669e+00,2.630e-01,5.194e-02,1.425e-01,7.197e-04
-8.979e-02,9.090e-01,-1.594e+00,2.670e+00,2.620e-01,5.138e-02,1.425e-01,7.135e-04
-8.985e-02,9.064e-01,-1.594e+00,2.672e+00,2.613e-01,5.080e-02,1.425e-01,7.070e-04
-8.991e-02,9.038e-01,-1.593e+00,2.673e+00,2.607e-01,5.017e-02,1.425e-01,6.999e-04
-8.996e-02,9.012e-01,-1.593e+00,2.675e+00,2.601e-01,4.947e-02,1.425e-01,6.922e-04
-9.002e-02,8.986e-01,-1.593e+00,2.676e+00,1.795e-01,-1.857e-02,1.451e-01,6.837e-04
-9.007e-02,8.964e-01,-1.592e+00,2.677e+00,1.828e-01,-1.928e-02,1.451e-01,6.759e-04
-9.011e-02,8.944e-01,-1.592e+00,2.679e+00,1.892e-01,-1.989e-02,1.451e-01,6.692e-04
-9.015e-02,8.925e-01,-1.593e+00,2.680e+00,1.963e-01,-2.045e-02,1.451e-01,6.630e-04
-9.020e-02,8.906e-01,-1.593e+00,2.682e+00,-7.278e-02,-5.720e-02,1.485e-01,6.573e-04
-9.021e-02,8.898e-01,-1.593e+00,2.683e+00,3.103e-01,-2.637e-02,1.317e-01,6.550e-04
-9.024e-02,8.886e-01,-1.593e+00,2.685e+00,3.224e-01,-2.663e-02,1.317e-01,6.524e-04
-9.029e-02,8.864e-01,-1.594e+00,2.686e+00,3.240e-01,-2.704e-02,1.317e-01,6.478e-04
-9.035e-02,8.839e-01,-1.594e+00,2.687e+00,3.225e-01,-2.748e-02,1.317e-01,6.430e-04
-9.041e-02,8.813e-01,-1.594e+00,2.689e+00,3.200e-01,-2.791e-02,1.317e-01,6.381e-04
-9.047e-02,8.786e-01,-1.594e+00,2.690e+00,3.172e-01,-2.831e-02,1.317e-01,6.335e-04
-9.053e-02,8.760e-01,-1.594e+00,2.691e+00,3.144e-01,-2.870e-02,1.317e-01,6.292e-04
-9.059e-02,8.733e-01,-1.594e+00,2.692e+00,3.116e-01,-2.907e-02,1.317e-01,6.250e-04
-9.065e-02,8.707e-01,-1.594e+00,2.694e+00,3.028e-01,-6.047e-02,1.378e-01,6.211e-04
-9.071e-02,8.680e-01,-1.594e+00,2.695e+00,3.011e-01,-6.080e-02,1.378e-01,6.175e-04
-9.077e-02,8.653e-01,-1.594e+00,2.697e+00,2.994e-01,-6.110e-02,1.378e-01,6.140e-04
-9.083e-02,8.627e-01,-1.594e+00,2.698e+00,2.977e-01,-6.139e-02,1.378e-01,6.109e-04
-9.089e-02,8.600e-01,-1.594e+00,2.699e+00,2.960e-01,-6.165e-02,1.378e-01,6.079e-04
-9.095e-02,8.574e-01,-1.594e+00,2.701e+00,2.943e-01,-6.189e-02,1.378e-01,6.052e-04
-9.101e-02,8.547e-01,-1.594e+00,2.702e+00,2.927e-01,-6.211e-02,1.378e-01,6.028e-04
-9.107e-02,8.521e-01,-1.594e+00,2.703e+00,2.851e-01,4.976e-03,1.445e-01,6.006e-04
-9.113e-02,8.494e-01,-1.594e+00,2.705e+00,1.097e-01,-5.213e-02,1.465e-01,5.986e-04
-9.118e-02,8.474e-01,-1.594e+00,2.706e+00,1.162e-01,-5.225e-02,1.465e-01,5.974e-04
-9.121e-02,8.460e-01,-1.594e+00,2.708e+00,1.288e-01,-5.229e-02,1.465e-01,5.971e-04
-9.124e-02,8.447e-01,-1.595e+00,2.709e+00,3.382e-01,-1.144e-01,9.288e-02,5.976e-04
-9.129e-02,8.428e-01,-1.595e+00,2.710e+00,3.365e-01,-1.142e-01,9.288e-02,5.991e-04
-9.134e-02,8.404e-01,-1.595e+00,2.711e+00,3.292e-01,-1.140e-01,9.288e-02,6.017e-04
-9.141e-02,8.378e-01,-1.595e+00,2.712e+00,3.202e-01,-1.137e-01,9.288e-02,6.048e-04
-9.147e-02,8.352e-01,-1.595e+00,2.713e+00,3.107e-01,-1.134e-01,9.288e-02,6.082e-04
-9.154e-02,8.325e-01,-1.595e+00,2.714e+00,3.011e-01,-1.130e-01,9.288e-02,6.119e-04
-9.160e-02,8.299e-01,-1.595e+00,2.715e+00,2.766e-01,2.189e-02,1.384e-01,6.159e-04
-9.167e-02,8.272e-01,-1.595e+00,2.716e+00,2.753e-01,2.227e-02,1.384e-01,6.200e-04
-9.173e-02,8.246e-01,-1.595e+00,2.718e+00,2.739e-01,2.267e-02,1.384e-01,6.245e-04
-9.179e-02,8.219e-01,-1.595e+00,2.719e+00,2.726e-01,2.308e-02,1.384e-01,6.291e-04
-9.186e-02,8.193e-01,-1.595e+00,2.720e+00,2.713e-01,2.353e-02,1.384e-01,6.340e-04
-9.192e-02,8.166e-01,-1.595e+00,2.722e+00,2.700e-01,2.399e-02,1.384e-01,6.391e-04
-9.199e-02,8.139e-01,-1.595e+00,2.723e+00,2.687e-01,2.447e-02,1.384e-01,6.445e-04
-9.205e-02,8.113e-01,-1.595e+00,2.725e+00,2.674e-01,2.497e-02,1.384e-01,6.500e-04
-9.212e-02,8.086e-01,-1.595e+00,2.726e+00,2.277e-01,-3.144e-02,1.445e-01,6.558e-04
-9.218e-02,8.061e-01,-1.595e+00,2.727e+00,2.291e-01,-3.092e-02,1.445e-01,6.615e-04
-9.224e-02,8.038e-01,-1.595e+00,2.729e+00,2.320e-01,-3.038e-02,1.445e-01,6.676e-04
-9.229e-02,8.015e-01,-1.596e+00,2.730e+00,2.352e-01,-2.977e-02,1.445e-01,6.744e-04
-9.235e-02,7.991e-01,-1.596e+00,2.732e+00,2.383e-01,-2.908e-02,1.445e-01,6.821e-04
-9.241e-02,7.968e-01,-1.596e+00,2.733e+00,2.412e-01,-2.830e-02,1.445e-01,6.907e-04
-9.247e-02,7.944e-01,-1.597e+00,2.735e+00,2.942e-01,-6.884e-02,8.685e-02,7.004e-04
-9.254e-02,7.918e-01,-1.597e+00,2.735e+00,2.850e-01,-6.785e-02,8.685e-02,7.114e-04
-9.261e-02,7.892e-01,-1.597e+00,2.736e+00,2.748e-01,-6.677e-02,8.685e-02,7.232e-04
-9.268e-02,7.866e-01,-1.597e+00,2.737e+00,2.584e-01,2.232e-02,1.358e-01,7.355e-04
-9.275e-02,7.840e-01,-1.597e+00,2.739e+00,2.571e-01,2.343e-02,1.358e-01,7.479e-04
-9.281e-02,7.814e-01,-1.597e+00,2.740e+00,2.562e-01,2.452e-02,1.358e-01,7.600e-04
-9.288e-02,7.788e-01,-1.596e+00,2.741e+00,2.554e-01,2.557e-02,1.358e-01,7.717e-04
-9.294e-02,7.762e-01,-1.596e+00,2.743e+00,2.547e-01,2.659e-02,1.358e-01,7.830e-04
-9.301e-02,7.737e-01,-1.596e+00,2.744e+00,2.541e-01,2.756e-02,1.358e-01,7.938e-04
-9.307e-02,7.711e-01,-1.596e+00,2.745e+00,2.536e-01,2.848e-02,1.358e-01,8.041e-04
-9.314e-02,7.686e-01,-1.595e+00,2.747e+00,2.472e-01,2.936e-02,1.418e-01,8.138e-04
-9.320e-02,7.660e-01,-1.595e+00,2.748e+00,2.483e-01,3.019e-02,1.418e-01,8.230e-04
-9.326e-02,7.635e-01,-1.595e+00,2.750e+00,2.495e-01,3.095e-02,1.418e-01,8.315e-04
-9.332e-02,7.610e-01,-1.594e+00,2.751e+00,2.507e-01,3.167e-02,1.418e-01,8.395e-04
-9.338e-02,7.585e-01,-1.594e+00,2.752e+00,2.519e-01,3.234e-02,1.418e-01,8.469e-04
-9.343e-02,7.560e-01,-1.594e+00,2.754e+00,2.530e-01,3.296e-02,1.418e-01,8.538e-04
-9.349e-02,7.535e-01,-1.593e+00,2.755e+00,2.540e-01,3.353e-02,1.418e-01,8.601e-04
-9.355e-02,7.510e-01,-1.593e+00,2.757e+00,2.549e-01,3.404e-02,1.418e-01,8.658e-04
-9.361e-02,7.484e-01,-1.593e+00,2.758e+00,2.557e-01,3.449e-02,1.418e-01,8.708e-04
-9.366e-02,7.459e-01,-1.592e+00,2.759e+00,-7.276e-02,-4.792e-02,1.478e-01,8.752e-04
-9.369e-02,7.447e-01,-1.592e+00,2.761e+00,2.809e-01,-1.202e-01,1.016e-01,8.770e-04
-9.371e-02,7.434e-01,-1.593e+00,2.762e+00,2.872e-01,-1.200e-01,1.016e-01,8.792e-04
-9.376e-02,7.412e-01,-1.593e+00,2.763e+00,2.837e-01,-1.196e-01,1.016e-01,8.835e-04
-9.382e-02,7.386e-01,-1.593e+00,2.764e+00,2.773e-01,-1.192e-01,1.016e-01,8.886e-04
-9.388e-02,7.360e-01,-1.593e+00,2.765e+00,2.701e-01,-1.187e-01,1.016e-01,8.943e-04
-9.393e-02,7.334e-01,-1.593e+00,2.766e+00,2.629e-01,-1.181e-01,1.016e-01,9.005e-04
-9.399e-02,7.309e-01,-1.594e+00,2.767e+00,2.560e-01,-1.174e-01,1.016e-01,9.078e-04
-9.405e-02,7.283e-01,-1.594e+00,2.768e+00,2.494e-01,-1.166e-01,1.016e-01,9.168e-04
-9.411e-02,7.258e-01,-1.595e+00,2.769e+00,2.372e-01,6.550e-02,1.358e-01,9.279e-04
-9.417e-02,7.233e-01,-1.595e+00,2.770e+00,2.380e-01,6.665e-02,1.358e-01,9.406e-04
-9.423e-02,7.209e-01,-1.595e+00,2.772e+00,2.274e-01,2.637e-02,1.378e-01,9.531e-04
-9.429e-02,7.186e-01,-1.595e+00,2.773e+00,2.296e-01,2.739e-02,1.378e-01,9.644e-04
-9.434e-02,7.163e-01,-1.594e+00,2.775e+00,2.322e-01,2.833e-02,1.378e-01,9.749e-04
-9.440e-02,7.140e-01,-1.594e+00,2.776e+00,2.348e-01,2.923e-02,1.378e-01,9.849e-04
-9.445e-02,7.116e-01,-1.594e+00,2.777e+00,2.372e-01,3.009e-02,1.378e-01,9.945e-04
-9.450e-02,7.093e-01,-1.594e+00,2.779e+00,2.393e-01,3.092e-02,1.378e-01,1.004e-03
-9.456e-02,7.069e-01,-1.593e+00,2.780e+00,1.790e-01,6.793e-02,1.465e-01,1.012e-03
-9.461e-02,7.047e-01,-1.593e+00,2.782e+00,1.850e-01,6.858e-02,1.465e-01,1.020e-03
-9.465e-02,7.028e-01,-1.592e+00,2.783e+00,1.932e-01,6.907e-02,1.465e-01,1.025e-03
-9.469e-02,7.009e-01,-1.591e+00,2.784e+00,2.015e-01,6.946e-02,1.465e-01,1.029e-03
-9.473e-02,6.989e-01,-1.591e+00,2.786e+00,2.093e-01,6.974e-02,1.465e-01,1.033e-03
-9.477e-02,6.969e-01,-1.590e+00,2.787e+00,2.965e-01,-1.060e-01,9.489e-02,1.035e-03
-9.481e-02,6.946e-01,-1.590e+00,2.788e+00,2.912e-01,-1.059e-01,9.489e-02,1.036e-03
-9.486e-02,6.920e-01,-1.590e+00,2.789e+00,2.834e-01,-1.059e-01,9.489e-02,1.037e-03
-9.491e-02,6.894e-01,-1.590e+00,2.790e+00,2.750e-01,-1.058e-01,9.489e-02,1.037e-03
-9.496e-02,6.868e-01,-1.590e+00,2.791e+00,2.664e-01,-1.057e-01,9.489e-02,1.038e-03
-9.501e-02,6.842e-01,-1.590e+00,2.792e+00,2.552e-01,7.561e-02,1.371e-01,1.040e-03
-9.506e-02,6.816e-01,-1.590e+00,2.793e+00,2.552e-01,7.583e-02,1.371e-01,1.043e-03
-9.510e-02,6.790e-01,-1.589e+00,2.795e+00,2.553e-01,7.598e-02,1.371e-01,1.044e-03
-9.515e-02,6.765e-01,-1.589e+00,2.796e+00,2.497e-01,-2.232e-02,1.364e-01,1.045e-03
-9.520e-02,6.739e-01,-1.588e+00,2.798e+00,2.500e-01,-2.239e-02,1.364e-01,1.044e-03
-9.524e-02,6.714e-01,-1.588e+00,2.799e+00,2.595e-01,-1.415e-01,1.177e-01,1.043e-03
-9.528e-02,6.689e-01,-1.589e+00,2.800e+00,2.535e-01,4.482e-02,1.230e-01,1.043e-03
-9.533e-02,6.664e-01,-1.589e+00,2.801e+00,2.514e-01,4.493e-02,1.230e-01,1.044e-03
-9.538e-02,6.638e-01,-1.589e+00,2.803e+00,2.404e-01,4.505e-02,1.378e-01,1.046e-03
-9.542e-02,6.614e-01,-1.588e+00,2.804e+00,1.853e-01,-9.981e-02,1.431e-01,1.046e-03
-9.546e-02,6.592e-01,-1.589e+00,2.805e+00,1.903e-01,-9.978e-02,1.431e-01,1.047e-03
-9.550e-02,6.572e-01,-1.589e+00,2.807e+00,2.539e-01,4.525e-02,1.378e-01,1.048e-03
-9.554e-02,6.550e-01,-1.590e+00,2.808e+00,2.579e-01,4.553e-02,1.378e-01,1.051e-03
-9.558e-02,6.525e-01,-1.589e+00,2.810e+00,2.594e-01,4.586e-02,1.378e-01,1.055e-03
-9.563e-02,6.500e-01,-1.589e+00,2.811e+00,2.599e-01,4.614e-02,1.378e-01,1.058e-03
-9.568e-02,6.474e-01,-1.589e+00,2.812e+00,2.038e-01,-9.856e-02,1.431e-01,1.060e-03
-9.572e-02,6.450e-01,-1.589e+00,2.814e+00,2.814e-01,1.546e-02,1.244e-01,1.062e-03
-9.576e-02,6.426e-01,-1.589e+00,2.815e+00,2.810e-01,1.573e-02,1.244e-01,1.065e-03
-9.581e-02,6.401e-01,-1.589e+00,2.816e+00,2.788e-01,1.608e-02,1.244e-01,1.069e-03
-9.586e-02,6.374e-01,-1.589e+00,2.818e+00,2.760e-01,1.647e-02,1.244e-01,1.073e-03
-9.591e-02,6.348e-01,-1.589e+00,2.819e+00,2.731e-01,1.689e-02,1.244e-01,1.078e-03
-9.596e-02,6.321e-01,-1.589e+00,2.820e+00,2.701e-01,1.732e-02,1.244e-01,1.083e-03
-9.601e-02,6.295e-01,-1.589e+00,2.821e+00,2.672e-01,1.778e-02,1.244e-01,1.088e-03
-9.606e-02,6.268e-01,-1.589e+00,2.822e+00,2.642e-01,1.825e-02,1.244e-01,1.093e-03
-9.610e-02,6.242e-01,-1.589e+00,2.824e+00,2.495e-01,6.013e-02,1.371e-01,1.098e-03
-9.615e-02,6.216e-01,-1.589e+00,2.825e+00,2.497e-01,6.059e-02,1.371e-01,1.103e-03
-9.620e-02,6.190e-01,-1.588e+00,2.826e+00,2.445e-01,-7.879e-02,1.378e-01,1.107e-03
-9.624e-02,6.166e-01,-1.588e+00,2.828e+00,2.458e-01,-7.849e-02,1.378e-01,1.111e-03
-9.628e-02,6.141e-01,-1.589e+00,2.829e+00,2.533e-01,6.163e-02,1.371e-01,1.115e-03
-9.633e-02,6.116e-01,-1.589e+00,2.831e+00,2.544e-01,7.766e-02,1.371e-01,1.120e-03
-9.638e-02,6.091e-01,-1.589e+00,2.832e+00,2.463e-01,-6.677e-02,1.384e-01,1.126e-03
-9.642e-02,6.065e-01,-1.589e+00,2.833e+00,2.476e-01,-6.636e-02,1.384e-01,1.130e-03
-9.647e-02,6.041e-01,-1.589e+00,2.835e+00,1.572e-01,6.350e-02,1.471e-01,1.136e-03
-9.650e-02,6.020e-01,-1.589e+00,2.836e+00,1.642e-01,6.399e-02,1.471e-01,1.141e-03
-9.654e-02,6.002e-01,-1.589e+00,2.838e+00,1.272e-01,-1.220e-01,1.451e-01,1.145e-03
-9.656e-02,5.987e-01,-1.589e+00,2.839e+00,1.870e-01,6.465e-02,1.471e-01,1.149e-03
-9.659e-02,5.971e-01,-1.589e+00,2.841e+00,3.088e-01,-4.367e-02,9.422e-02,1.153e-03
-9.663e-02,5.949e-01,-1.589e+00,2.842e+00,3.056e-01,-4.318e-02,9.422e-02,1.158e-03
-9.668e-02,5.924e-01,-1.589e+00,2.842e+00,2.987e-01,-4.261e-02,9.422e-02,1.164e-03
-9.672e-02,5.898e-01,-1.589e+00,2.843e+00,2.906e-01,-4.201e-02,9.422e-02,1.171e-03
-9.677e-02,5.872e-01,-1.589e+00,2.844e+00,2.822e-01,-4.138e-02,9.422e-02,1.178e-03
-9.682e-02,5.845e-01,-1.589e+00,2.845e+00,2.737e-01,-4.073e-02,9.422e-02,1.185e-03
-9.687e-02,5.819e-01,-1.589e+00,2.846e+00,2.533e-01,4.792e-02,1.364e-01,1.193e-03
-9.691e-02,5.793e-01,-1.589e+00,2.848e+00,2.533e-01,-6.011e-02,1.378e-01,1.200e-03
-9.696e-02,5.767e-01,-1.589e+00,2.849e+00,2.541e-01,-5.949e-02,1.378e-01,1.207e-03
-9.701e-02,5.742e-01,-1.589e+00,2.850e+00,2.550e-01,4.990e-02,1.364e-01,1.214e-03
-9.705e-02,5.716e-01,-1.589e+00,2.852e+00,2.556e-01,5.069e-02,1.364e-01,1.223e-03
-9.710e-02,5.691e-01,-1.589e+00,2.853e+00,2.561e-01,5.147e-02,1.364e-01,1.232e-03
-9.714e-02,5.665e-01,-1.588e+00,2.854e+00,2.567e-01,-5.651e-02,1.378e-01,1.240e-03
-9.719e-02,5.639e-01,-1.588e+00,2.856e+00,2.574e-01,-5.586e-02,1.378e-01,1.247e-03
-9.724e-02,5.613e-01,-1.589e+00,2.857e+00,2.522e-01,-2.927e-02,1.411e-01,1.255e-03
-9.728e-02,5.588e-01,-1.589e+00,2.859e+00,2.567e-01,1.372e-01,1.398e-01,1.264e-03
-9.733e-02,5.563e-01,-1.589e+00,2.860e+00,2.582e-01,1.380e-01,1.398e-01,1.274e-03
-9.737e-02,5.537e-01,-1.588e+00,2.861e+00,2.539e-01,-1.045e-01,1.445e-01,1.282e-03
-9.742e-02,5.512e-01,-1.588e+00,2.863e+00,2.565e-01,-1.038e-01,1.445e-01,1.289e-03
-9.746e-02,5.487e-01,-1.589e+00,2.864e+00,2.590e-01,-1.031e-01,1.445e-01,1.297e-03
-9.751e-02,5.461e-01,-1.589e+00,2.866e+00,2.733e-01,1.411e-01,1.418e-01,1.307e-03
-9.755e-02,5.436e-01,-1.590e+00,2.867e+00,2.838e-01,-2.349e-02,8.417e-02,1.319e-03
-9.760e-02,5.410e-01,-1.590e+00,2.868e+00,2.680e-01,3.454e-02,1.230e-01,1.331e-03
-9.765e-02,5.383e-01,-1.589e+00,2.869e+00,2.653e-01,3.565e-02,1.230e-01,1.344e-03
-9.770e-02,5.357e-01,-1.589e+00,2.870e+00,2.626e-01,3.676e-02,1.230e-01,1.356e-03
-9.775e-02,5.331e-01,-1.589e+00,2.872e+00,2.600e-01,3.785e-02,1.230e-01,1.368e-03
-9.780e-02,5.305e-01,-1.589e+00,2.873e+00,2.576e-01,3.890e-02,1.230e-01,1.380e-03
-9.785e-02,5.279e-01,-1.589e+00,2.874e+00,2.583e-01,1.918e-02,1.284e-01,1.391e-03
-9.789e-02,5.253e-01,-1.588e+00,2.875e+00,2.572e-01,2.010e-02,1.284e-01,1.401e-03
-9.794e-02,5.227e-01,-1.588e+00,2.877e+00,2.561e-01,2.098e-02,1.284e-01,1.411e-03
-9.798e-02,5.201e-01,-1.588e+00,2.878e+00,2.403e-01,-5.582e-02,1.378e-01,1.420e-03
-9.802e-02,5.176e-01,-1.588e+00,2.879e+00,2.418e-01,-5.501e-02,1.378e-01,1.429e-03
-9.806e-02,5.152e-01,-1.588e+00,2.881e+00,2.440e-01,-5.413e-02,1.378e-01,1.439e-03
-9.811e-02,5.127e-01,-1.589e+00,2.882e+00,2.492e-01,1.176e-01,1.384e-01,1.450e-03
-9.815e-02,5.102e-01,-1.589e+00,2.884e+00,2.484e-01,-5.207e-02,1.378e-01,1.462e-03
-9.820e-02,5.078e-01,-1.589e+00,2.885e+00,2.502e-01,-5.105e-02,1.378e-01,1.473e-03
-9.824e-02,5.053e-01,-1.589e+00,2.886e+00,2.548e-01,1.208e-01,1.384e-01,1.485e-03
-9.829e-02,5.028e-01,-1.589e+00,2.888e+00,2.536e-01,-4.883e-02,1.378e-01,1.498e-03
-9.833e-02,5.002e-01,-1.589e+00,2.889e+00,1.779e-01,-2.702e-02,1.458e-01,1.510e-03
-9.837e-02,4.980e-01,-1.589e+00,2.891e+00,1.543e-01,1.706e-01,1.458e-01,1.521e-03
-9.840e-02,4.962e-01,-1.588e+00,2.892e+00,1.318e-01,-3.038e-02,1.458e-01,1.530e-03
-9.843e-02,4.947e-01,-1.588e+00,2.893e+00,3.019e-01,-3.497e-02,9.891e-02,1.537e-03
-9.846e-02,4.927e-01,-1.588e+00,2.894e+00,3.016e-01,-3.424e-02,9.891e-02,1.545e-03
-9.850e-02,4.903e-01,-1.588e+00,2.895e+00,2.963e-01,-3.332e-02,9.891e-02,1.555e-03
-9.855e-02,4.877e-01,-1.588e+00,2.896e+00,2.896e-01,-3.233e-02,9.891e-02,1.566e-03
-9.859e-02,4.850e-01,-1.588e+00,2.897e+00,2.824e-01,-3.131e-02,9.891e-02,1.577e-03
-9.864e-02,4.824e-01,-1.588e+00,2.898e+00,2.751e-01,-3.027e-02,9.891e-02,1.589e-03
-9.868e-02,4.797e-01,-1.588e+00,2.899e+00,2.618e-01,5.360e-02,1.364e-01,1.601e-03
-9.873e-02,4.771e-01,-1.587e+00,2.901e+00,2.620e-01,5.465e-02,1.364e-01,1.612e-03
-9.877e-02,4.745e-01,-1.587e+00,2.902e+00,2.623e-01,5.565e-02,1.364e-01,1.623e-03
-9.881e-02,4.719e-01,-1.587e+00,2.903e+00,2.628e-01,5.659e-02,1.364e-01,1.634e-03
-9.885e-02,4.693e-01,-1.586e+00,2.905e+00,2.633e-01,5.746e-02,1.364e-01,1.644e-03
-9.889e-02,4.667e-01,-1.586e+00,2.906e+00,2.638e-01,5.826e-02,1.364e-01,1.652e-03
-9.893e-02,4.641e-01,-1.586e+00,2.908e+00,2.642e-01,5.900e-02,1.364e-01,1.661e-03
-9.897e-02,4.615e-01,-1.585e+00,2.909e+00,2.647e-01,5.968e-02,1.364e-01,1.668e-03
-9.901e-02,4.589e-01,-1.585e+00,2.910e+00,2.622e-01,9.135e-02,1.425e-01,1.675e-03
-9.904e-02,4.563e-01,-1.585e+00,2.912e+00,2.640e-01,9.190e-02,1.425e-01,1.681e-03
-9.908e-02,4.537e-01,-1.584e+00,2.913e+00,2.659e-01,9.235e-02,1.425e-01,1.686e-03
-9.911e-02,4.511e-01,-1.584e+00,2.915e+00,2.678e-01,9.271e-02,1.425e-01,1.690e-03
-9.915e-02,4.485e-01,-1.583e+00,2.916e+00,2.696e-01,9.298e-02,1.425e-01,1.693e-03
-9.918e-02,4.459e-01,-1.583e+00,2.917e+00,2.713e-01,9.318e-02,1.425e-01,1.695e-03
-9.921e-02,4.433e-01,-1.583e+00,2.919e+00,2.789e-01,-1.034e-01,8.417e-02,1.697e-03
-9.924e-02,4.407e-01,-1.582e+00,2.920e+00,2.691e-01,-1.033e-01,8.417e-02,1.698e-03
-9.927e-02,4.380e-01,-1.583e+00,2.921e+00,2.622e-01,6.247e-02,1.317e-01,1.699e-03
-9.930e-02,4.354e-01,-1.583e+00,2.922e+00,2.619e-01,6.263e-02,1.317e-01,1.701e-03
-9.933e-02,4.328e-01,-1.582e+00,2.923e+00,2.616e-01,6.276e-02,1.317e-01,1.702e-03
-9.936e-02,4.302e-01,-1.582e+00,2.924e+00,2.614e-01,6.282e-02,1.317e-01,1.703e-03
-9.939e-02,4.276e-01,-1.581e+00,2.926e+00,2.612e-01,6.281e-02,1.317e-01,1.703e-03
-9.942e-02,4.250e-01,-1.581e+00,2.927e+00,2.610e-01,6.271e-02,1.317e-01,1.702e-03
-9.944e-02,4.225e-01,-1.581e+00,2.928e+00,2.608e-01,6.252e-02,1.317e-01,1.700e-03
-9.947e-02,4.199e-01,-1.580e+00,2.930e+00,2.459e-01,6.743e-02,1.391e-01,1.697e-03
-9.949e-02,4.173e-01,-1.580e+00,2.931e+00,2.477e-01,6.706e-02,1.391e-01,1.693e-03
-9.951e-02,4.148e-01,-1.579e+00,2.933e+00,2.499e-01,6.659e-02,1.391e-01,1.687e-03
-9.953e-02,4.123e-01,-1.578e+00,2.934e+00,2.522e-01,6.598e-02,1.391e-01,1.681e-03
-9.955e-02,4.098e-01,-1.578e+00,2.935e+00,2.543e-01,6.523e-02,1.391e-01,1.672e-03
-9.957e-02,4.073e-01,-1.577e+00,2.937e+00,2.562e-01,6.435e-02,1.391e-01,1.663e-03
-9.958e-02,4.047e-01,-1.576e+00,2.938e+00,2.579e-01,6.332e-02,1.391e-01,1.651e-03
-9.960e-02,4.022e-01,-1.576e+00,2.939e+00,2.595e-01,6.215e-02,1.391e-01,1.638e-03
-9.961e-02,3.996e-01,-1.575e+00,2.941e+00,1.394e-01,-9.957e-02,1.451e-01,1.624e-03
-9.962e-02,3.975e-01,-1.575e+00,2.942e+00,1.470e-01,-1.007e-01,1.451e-01,1.612e-03
-9.962e-02,3.959e-01,-1.576e+00,2.944e+00,1.591e-01,-1.014e-01,1.451e-01,1.603e-03
-9.963e-02,3.943e-01,-1.577e+00,2.945e+00,3.053e-01,-9.689e-02,8.886e-02,1.596e-03
-9.965e-02,3.923e-01,-1.578e+00,2.946e+00,3.024e-01,-9.752e-02,8.886e-02,1.589e-03
-9.966e-02,3.898e-01,-1.578e+00,2.947e+00,2.951e-01,-9.820e-02,8.886e-02,1.582e-03
-9.968e-02,3.872e-01,-1.578e+00,2.948e+00,2.865e-01,-9.887e-02,8.886e-02,1.574e-03
-9.970e-02,3.846e-01,-1.578e+00,2.949e+00,2.776e-01,-9.954e-02,8.886e-02,1.567e-03
-9.972e-02,3.819e-01,-1.578e+00,2.950e+00,2.685e-01,-1.002e-01,8.886e-02,1.560e-03
-9.974e-02,3.793e-01,-1.578e+00,2.951e+00,2.597e-01,-1.008e-01,8.886e-02,1.553e-03
-9.976e-02,3.767e-01,-1.579e+00,2.951e+00,2.453e-01,1.774e-02,1.364e-01,1.547e-03
-9.978e-02,3.742e-01,-1.579e+00,2.953e+00,2.469e-01,1.736e-02,1.364e-01,1.543e-03
-9.980e-02,3.717e-01,-1.579e+00,2.954e+00,2.488e-01,1.702e-02,1.364e-01,1.539e-03
-9.982e-02,3.692e-01,-1.579e+00,2.956e+00,2.507e-01,1.666e-02,1.364e-01,1.535e-03
-9.984e-02,3.667e-01,-1.578e+00,2.957e+00,2.526e-01,1.629e-02,1.364e-01,1.531e-03
-9.986e-02,3.642e-01,-1.578e+00,2.958e+00,2.542e-01,1.589e-02,1.364e-01,1.527e-03
-9.987e-02,3.616e-01,-1.578e+00,2.960e+00,2.557e-01,1.547e-02,1.364e-01,1.522e-03
-9.989e-02,3.591e-01,-1.578e+00,2.961e+00,2.570e-01,1.503e-02,1.364e-01,1.517e-03
-9.991e-02,3.565e-01,-1.578e+00,2.962e+00,8.618e-02,-7.860e-02,1.465e-01,1.512e-03
-9.992e-02,3.547e-01,-1.578e+00,2.964e+00,9.643e-02,-7.893e-02,1.465e-01,1.508e-03
-9.993e-02,3.535e-01,-1.579e+00,2.965e+00,1.132e-01,-7.910e-02,1.465e-01,1.506e-03
-9.994e-02,3.523e-01,-1.579e+00,2.967e+00,1.309e-01,-7.919e-02,1.465e-01,1.506e-03
-9.995e-02,3.511e-01,-1.580e+00,2.968e+00,1.478e-01,-7.921e-02,1.465e-01,1.506e-03
-9.997e-02,3.498e-01,-1.581e+00,2.970e+00,1.631e-01,-7.912e-02,1.465e-01,1.507e-03
-9.998e-02,3.483e-01,-1.582e+00,2.971e+00,3.549e-01,-5.822e-02,8.216e-02,1.509e-03
-1.000e-01,3.463e-01,-1.582e+00,2.972e+00,3.508e-01,-5.776e-02,8.216e-02,1.514e-03
-1.000e-01,3.438e-01,-1.582e+00,2.973e+00,3.423e-01,-5.714e-02,8.216e-02,1.521e-03
-1.001e-01,3.412e-01,-1.582e+00,2.974e+00,3.325e-01,-5.644e-02,8.216e-02,1.529e-03
-1.001e-01,3.385e-01,-1.582e+00,2.974e+00,3.223e-01,-5.571e-02,8.216e-02,1.537e-03
-1.001e-01,3.359e-01,-1.582e+00,2.975e+00,3.090e-01,2.267e-02,1.190e-01,1.545e-03
-1.002e-01,3.332e-01,-1.582e+00,2.976e+00,3.059e-01,2.342e-02,1.190e-01,1.553e-03
-1.002e-01,3.306e-01,-1.582e+00,2.978e+00,3.029e-01,2.419e-02,1.190e-01,1.562e-03
-1.002e-01,3.279e-01,-1.582e+00,2.979e+00,2.998e-01,2.498e-02,1.190e-01,1.570e-03
-1.002e-01,3.253e-01,-1.582e+00,2.980e+00,2.967e-01,2.579e-02,1.190e-01,1.579e-03
-1.003e-01,3.226e-01,-1.582e+00,2.981e+00,2.936e-01,2.661e-02,1.190e-01,1.588e-03
-1.003e-01,3.200e-01,-1.582e+00,2.982e+00,2.905e-01,2.745e-02,1.190e-01,1.598e-03
-1.003e-01,3.173e-01,-1.582e+00,2.984e+00,2.726e-01,3.865e-02,1.378e-01,1.607e-03
-1.004e-01,3.146e-01,-1.582e+00,2.985e+00,2.732e-01,3.952e-02,1.378e-01,1.617e-03
-1.004e-01,3.120e-01,-1.582e+00,2.986e+00,2.739e-01,4.040e-02,1.378e-01,1.627e-03
-1.004e-01,3.093e-01,-1.582e+00,2.988e+00,2.745e-01,4.130e-02,1.378e-01,1.637e-03
-1.005e-01,3.067e-01,-1.582e+00,2.989e+00,2.752e-01,4.222e-02,1.378e-01,1.647e-03
-1.005e-01,3.040e-01,-1.582e+00,2.990e+00,2.758e-01,4.315e-02,1.378e-01,1.657e-03
-1.005e-01,3.013e-01,-1.582e+00,2.992e+00,2.735e-01,7.516e-02,1.431e-01,1.668e-03
-1.006e-01,2.987e-01,-1.582e+00,2.993e+00,2.753e-01,7.612e-02,1.431e-01,1.678e-03
-1.006e-01,2.960e-01,-1.582e+00,2.995e+00,-6.391e-02,9.799e-03,1.471e-01,1.689e-03
-1.006e-01,2.948e-01,-1.582e+00,2.996e+00,-4.754e-02,1.025e-02,1.471e-01,1.694e-03
-1.006e-01,2.948e-01,-1.582e+00,2.998e+00,3.463e-01,-6.743e-02,9.020e-02,1.694e-03
-1.006e-01,2.938e-01,-1.582e+00,2.999e+00,3.543e-01,-6.710e-02,9.020e-02,1.698e-03
-1.006e-01,2.916e-01,-1.582e+00,2.999e+00,3.507e-01,-6.633e-02,9.020e-02,1.707e-03
-1.007e-01,2.891e-01,-1.582e+00,3.000e+00,3.435e-01,-6.543e-02,9.020e-02,1.717e-03
-1.007e-01,2.865e-01,-1.582e+00,3.001e+00,3.352e-01,-6.447e-02,9.020e-02,1.727e-03
-1.007e-01,2.839e-01,-1.582e+00,3.002e+00,3.266e-01,-6.348e-02,9.020e-02,1.738e-03
-1.008e-01,2.812e-01,-1.582e+00,3.003e+00,3.180e-01,-6.248e-02,9.020e-02,1.749e-03
-1.008e-01,2.786e-01,-1.582e+00,3.004e+00,3.093e-01,-6.146e-02,9.020e-02,1.760e-03
-1.008e-01,2.759e-01,-1.582e+00,3.005e+00,2.946e-01,3.273e-02,1.364e-01,1.771e-03
-1.008e-01,2.732e-01,-1.582e+00,3.006e+00,2.951e-01,3.377e-02,1.364e-01,1.783e-03
-1.009e-01,2.706e-01,-1.582e+00,3.008e+00,2.956e-01,3.483e-02,1.364e-01,1.795e-03
-1.009e-01,2.679e-01,-1.582e+00,3.009e+00,2.960e-01,3.591e-02,1.364e-01,1.807e-03
-1.009e-01,2.653e-01,-1.582e+00,3.010e+00,2.965e-01,3.700e-02,1.364e-01,1.819e-03
-1.010e-01,2.626e-01,-1.582e+00,3.012e+00,2.970e-01,3.811e-02,1.364e-01,1.831e-03
-1.010e-01,2.600e-01,-1.582e+00,3.013e+00,2.974e-01,3.923e-02,1.364e-01,1.844e-03
-1.010e-01,2.573e-01,-1.582e+00,3.014e+00,2.979e-01,4.037e-02,1.364e-01,1.856e-03
-1.011e-01,2.546e-01,-1.582e+00,3.016e+00,1.739e-01,1.347e-01,1.471e-01,1.869e-03
-1.011e-01,2.524e-01,-1.582e+00,3.017e+00,1.803e-01,1.356e-01,1.471e-01,1.880e-03
-1.011e-01,2.504e-01,-1.580e+00,3.019e+00,1.902e-01,1.363e-01,1.471e-01,1.887e-03
-1.011e-01,2.485e-01,-1.579e+00,3.020e+00,2.005e-01,1.367e-01,1.471e-01,1.893e-03
-1.011e-01,2.466e-01,-1.578e+00,3.022e+00,2.103e-01,1.370e-01,1.471e-01,1.895e-03
-1.011e-01,2.446e-01,-1.576e+00,3.023e+00,2.192e-01,1.370e-01,1.471e-01,1.895e-03
-1.012e-01,2.424e-01,-1.575e+00,3.025e+00,3.606e-01,-2.889e-02,8.350e-02,1.893e-03
-1.012e-01,2.401e-01,-1.574e+00,3.025e+00,3.535e-01,-2.938e-02,8.350e-02,1.887e-03
-1.012e-01,2.375e-01,-1.574e+00,3.026e+00,3.444e-01,-3.000e-02,8.350e-02,1.880e-03
-1.012e-01,2.349e-01,-1.574e+00,3.027e+00,3.347e-01,2.110e-02,1.016e-01,1.873e-03
-1.012e-01,2.322e-01,-1.574e+00,3.028e+00,3.284e-01,2.045e-02,1.016e-01,1.865e-03
-1.012e-01,2.296e-01,-1.574e+00,3.029e+00,3.220e-01,1.980e-02,1.016e-01,1.858e-03
-1.012e-01,2.269e-01,-1.574e+00,3.030e+00,3.156e-01,1.917e-02,1.016e-01,1.851e-03
-1.012e-01,2.243e-01,-1.574e+00,3.031e+00,3.092e-01,1.855e-02,1.016e-01,1.844e-03
-1.012e-01,2.216e-01,-1.574e+00,3.032e+00,3.029e-01,1.794e-02,1.016e-01,1.837e-03
-1.012e-01,2.189e-01,-1.574e+00,3.033e+00,2.965e-01,1.736e-02,1.016e-01,1.831e-03
-1.012e-01,2.163e-01,-1.574e+00,3.034e+00,2.901e-01,1.678e-02,1.016e-01,1.824e-03
-1.012e-01,2.136e-01,-1.574e+00,3.035e+00,2.689e-01,8.868e-02,1.378e-01,1.818e-03
-1.013e-01,2.110e-01,-1.574e+00,3.037e+00,2.699e-01,8.813e-02,1.378e-01,1.812e-03
-1.013e-01,2.084e-01,-1.573e+00,3.038e+00,2.711e-01,8.755e-02,1.378e-01,1.805e-03
-1.013e-01,2.057e-01,-1.573e+00,3.039e+00,2.723e-01,8.692e-02,1.378e-01,1.798e-03
-1.013e-01,2.031e-01,-1.573e+00,3.041e+00,2.735e-01,8.626e-02,1.378e-01,1.791e-03
-1.013e-01,2.005e-01,-1.573e+00,3.042e+00,2.746e-01,8.556e-02,1.378e-01,1.783e-03
-1.013e-01,1.979e-01,-1.573e+00,3.044e+00,2.756e-01,8.483e-02,1.378e-01,1.775e-03
-1.013e-01,1.952e-01,-1.573e+00,3.045e+00,2.766e-01,8.409e-02,1.378e-01,1.767e-03
-1.013e-01,1.926e-01,-1.572e+00,3.046e+00,2.717e-01,8.334e-02,1.418e-01,1.759e-03
-1.013e-01,1.899e-01,-1.572e+00,3.048e+00,2.735e-01,8.259e-02,1.418e-01,1.750e-03
-1.013e-01,1.873e-01,-1.572e+00,3.049e+00,2.754e-01,8.183e-02,1.418e-01,1.742e-03
-1.013e-01,1.846e-01,-1.572e+00,3.051e+00,2.890e-01,7.069e-02,1.090e-01,1.733e-03
-1.013e-01,1.820e-01,-1.572e+00,3.052e+00,2.842e-01,6.991e-02,1.090e-01,1.724e-03
-1.013e-01,1.793e-01,-1.572e+00,3.053e+00,2.794e-01,6.913e-02,1.090e-01,1.716e-03
-1.013e-01,1.767e-01,-1.572e+00,3.054e+00,2.745e-01,6.837e-02,1.090e-01,1.707e-03
-1.013e-01,1.740e-01,-1.572e+00,3.055e+00,2.637e-01,7.797e-02,1.371e-01,1.699e-03
-1.013e-01,1.714e-01,-1.572e+00,3.056e+00,2.648e-01,7.722e-02,1.371e-01,1.691e-03
-1.013e-01,1.688e-01,-1.572e+00,3.058e+00,2.660e-01,7.642e-02,1.371e-01,1.682e-03
-1.013e-01,1.662e-01,-1.571e+00,3.059e+00,2.673e-01,7.556e-02,1.371e-01,1.672e-03
-1.013e-01,1.636e-01,-1.571e+00,3.060e+00,2.686e-01,7.463e-02,1.371e-01,1.662e-03
-1.013e-01,1.610e-01,-1.571e+00,3.062e+00,2.698e-01,7.364e-02,1.371e-01,1.651e-03
-1.013e-01,1.583e-01,-1.570e+00,3.063e+00,2.709e-01,7.260e-02,1.371e-01,1.639e-03
-1.013e-01,1.557e-01,-1.570e+00,3.064e+00,2.720e-01,7.152e-02,1.371e-01,1.627e-03
-1.013e-01,1.531e-01,-1.570e+00,3.066e+00,2.700e-01,1.273e-01,1.425e-01,1.615e-03
-1.013e-01,1.505e-01,-1.570e+00,3.067e+00,2.722e-01,1.262e-01,1.425e-01,1.602e-03
-1.013e-01,1.479e-01,-1.569e+00,3.069e+00,2.747e-01,1.250e-01,1.425e-01,1.589e-03
-1.013e-01,1.453e-01,-1.569e+00,3.070e+00,2.770e-01,1.237e-01,1.425e-01,1.575e-03
-1.013e-01,1.426e-01,-1.569e+00,3.072e+00,2.793e-01,1.224e-01,1.425e-01,1.560e-03
-1.013e-01,1.400e-01,-1.568e+00,3.073e+00,2.815e-01,1.210e-01,1.425e-01,1.545e-03
-1.013e-01,1.374e-01,-1.568e+00,3.074e+00,2.835e-01,1.196e-01,1.425e-01,1.529e-03
-1.013e-01,1.347e-01,-1.568e+00,3.076e+00,2.854e-01,1.182e-01,1.425e-01,1.513e-03
-1.013e-01,1.321e-01,-1.568e+00,3.077e+00,2.992e-01,1.840e-02,1.230e-01,1.497e-03
-1.013e-01,1.294e-01,-1.568e+00,3.078e+00,2.971e-01,1.699e-02,1.230e-01,1.482e-03
-1.013e-01,1.268e-01,-1.568e+00,3.080e+00,2.951e-01,1.560e-02,1.230e-01,1.466e-03
-1.013e-01,1.241e-01,-1.568e+00,3.081e+00,2.931e-01,1.422e-02,1.230e-01,1.451e-03
-1.013e-01,1.214e-01,-1.568e+00,3.082e+00,2.911e-01,1.286e-02,1.230e-01,1.436e-03
-1.012e-01,1.188e-01,-1.568e+00,3.083e+00,2.891e-01,1.151e-02,1.230e-01,1.421e-03
-1.012e-01,1.161e-01,-1.568e+00,3.085e+00,2.871e-01,1.018e-02,1.230e-01,1.406e-03
-1.012e-01,1.135e-01,-1.568e+00,3.086e+00,2.850e-01,8.865e-03,1.230e-01,1.391e-03
-1.012e-01,1.108e-01,-1.568e+00,3.087e+00,2.712e-01,4.897e-02,1.378e-01,1.377e-03
-1.012e-01,1.082e-01,-1.568e+00,3.088e+00,2.721e-01,4.769e-02,1.378e-01,1.362e-03
-1.012e-01,1.055e-01,-1.568e+00,3.090e+00,2.731e-01,4.641e-02,1.378e-01,1.348e-03
-1.012e-01,1.028e-01,-1.568e+00,3.091e+00,2.740e-01,4.515e-02,1.378e-01,1.334e-03
-1.012e-01,1.002e-01,-1.568e+00,3.093e+00,2.750e-01,4.390e-02,1.378e-01,1.320e-03
-1.012e-01,9.753e-02,-1.568e+00,3.094e+00,2.759e-01,4.267e-02,1.378e-01,1.307e-03
-1.012e-01,9.487e-02,-1.568e+00,3.095e+00,2.769e-01,4.146e-02,1.378e-01,1.293e-03
-1.012e-01,9.221e-02,-1.568e+00,3.097e+00,2.778e-01,1.956e-02,1.418e-01,1.280e-03
-1.012e-01,8.955e-02,-1.568e+00,3.098e+00,2.795e-01,1.837e-02,1.418e-01,1.267e-03
-1.012e-01,8.689e-02,-1.568e+00,3.100e+00,2.813e-01,1.721e-02,1.418e-01,1.254e-03
-1.012e-01,8.424e-02,-1.568e+00,3.101e+00,2.830e-01,1.605e-02,1.418e-01,1.241e-03
-1.011e-01,8.158e-02,-1.568e+00,3.102e+00,3.026e-01,-3.684e-02,8.082e-02,1.228e-03
-1.011e-01,7.892e-02,-1.568e+00,3.103e+00,2.922e-01,-3.795e-02,8.082e-02,1.216e-03
-1.011e-01,7.626e-02,-1.568e+00,3.104e+00,2.817e-01,-3.905e-02,8.082e-02,1.204e-03
-1.011e-01,7.360e-02,-1.568e+00,3.105e+00,2.713e-01,-4.014e-02,8.082e-02,1.192e-03
-1.011e-01,7.095e-02,-1.568e+00,3.106e+00,2.549e-01,-1.016e-02,1.270e-01,1.180e-03
-1.011e-01,6.833e-02,-1.568e+00,3.107e+00,2.542e-01,-1.119e-02,1.270e-01,1.168e-03
-1.011e-01,6.576e-02,-1.568e+00,3.108e+00,2.539e-01,-1.218e-02,1.270e-01,1.157e-03
-1.011e-01,6.320e-02,-1.568e+00,3.109e+00,2.537e-01,-1.312e-02,1.270e-01,1.147e-03
-1.011e-01,6.065e-02,-1.568e+00,3.111e+00,2.536e-01,-1.402e-02,1.270e-01,1.137e-03
-1.011e-01,5.811e-02,-1.569e+00,3.112e+00,2.536e-01,-1.487e-02,1.270e-01,1.127e-03
-1.011e-01,5.556e-02,-1.569e+00,3.113e+00,2.535e-01,-1.568e-02,1.270e-01,1.118e-03
-1.011e-01,5.302e-02,-1.569e+00,3.115e+00,2.535e-01,-1.644e-02,1.270e-01,1.110e-03
-1.011e-01,5.048e-02,-1.569e+00,3.116e+00,2.505e-01,1.391e-02,1.371e-01,1.102e-03
-1.011e-01,4.795e-02,-1.569e+00,3.117e+00,2.526e-01,1.324e-02,1.371e-01,1.095e-03
-1.011e-01,4.542e-02,-1.569e+00,3.119e+00,2.547e-01,1.259e-02,1.371e-01,1.087e-03
-1.011e-01,4.288e-02,-1.569e+00,3.120e+00,2.567e-01,1.192e-02,1.371e-01,1.080e-03
-1.011e-01,4.032e-02,-1.569e+00,3.121e+00,2.586e-01,1.123e-02,1.371e-01,1.072e-03
-1.010e-01,3.774e-02,-1.569e+00,3.123e+00,2.602e-01,1.052e-02,1.371e-01,1.065e-03
-1.010e-01,3.515e-02,-1.569e+00,3.124e+00,2.617e-01,9.801e-03,1.371e-01,1.057e-03
-1.010e-01,3.254e-02,-1.568e+00,3.125e+00,2.630e-01,9.065e-03,1.371e-01,1.048e-03
-1.010e-01,2.991e-02,-1.568e+00,3.127e+00,-1.748e-01,-5.897e-02,1.485e-01,1.040e-03
-1.010e-01,2.911e-02,-1.569e+00,3.128e+00,-1.531e-01,-5.920e-02,1.485e-01,1.037e-03
-1.010e-01,3.000e-02,-1.569e+00,3.130e+00,3.363e-01,-4.349e-02,1.069e-01,1.040e-03
-1.010e-01,2.959e-02,-1.569e+00,3.131e+00,3.536e-01,-4.360e-02,1.069e-01,1.039e-03
-1.010e-01,2.761e-02,-1.569e+00,3.132e+00,3.552e-01,-4.398e-02,1.069e-01,1.035e-03
-1.010e-01,2.516e-02,-1.569e+00,3.133e+00,3.520e-01,-4.442e-02,1.069e-01,1.030e-03
-1.010e-01,2.256e-02,-1.569e+00,3.134e+00,3.474e-01,-4.486e-02,1.069e-01,1.025e-03
-1.010e-01,1.992e-02,-1.569e+00,3.135e+00,3.424e-01,-4.530e-02,1.069e-01,1.020e-03
-1.010e-01,1.727e-02,-1.569e+00,3.136e+00,3.373e-01,-4.572e-02,1.069e-01,1.015e-03
-1.010e-01,1.461e-02,-1.569e+00,3.137e+00,3.321e-01,-4.612e-02,1.069e-01,1.011e-03
-1.010e-01,1.195e-02,-1.569e+00,3.138e+00,3.269e-01,-4.651e-02,1.069e-01,1.006e-03
-1.010e-01,9.297e-03,-1.569e+00,3.139e+00,3.099e-01,5.145e-02,1.351e-01,1.002e-03
-1.010e-01,6.639e-03,-1.569e+00,3.141e+00,3.103e-01,5.108e-02,1.351e-01,9.979e-04
-1.010e-01,3.981e-03,-1.569e+00,3.142e+00,3.107e-01,5.073e-02,1.351e-01,9.941e-04
-1.010e-01,1.323e-03,-1.569e+00,3.143e+00,3.112e-01,5.040e-02,1.351e-01,9.904e-04
-1.010e-01,-1.336e-03,-1.569e+00,3.145e+00,3.116e-01,5.008e-02,1.351e-01,9.868e-04
-1.010e-01,-3.994e-03,-1.569e+00,3.146e+00,3.120e-01,4.978e-02,1.351e-01,9.835e-04
-1.010e-01,-6.652e-03,-1.569e+00,3.147e+00,3.125e-01,4.949e-02,1.351e-01,9.803e-04
-1.010e-01,-9.310e-03,-1.569e+00,3.149e+00,3.129e-01,4.922e-02,1.351e-01,9.773e-04
-1.010e-01,-1.197e-02,-1.569e+00,3.150e+00,2.155e-01,6.450e-02,1.458e-01,9.745e-04
-1.010e-01,-1.442e-02,-1.569e+00,3.152e+00,2.201e-01,6.425e-02,1.458e-01,9.718e-04
-1.010e-01,-1.669e-02,-1.569e+00,3.153e+00,2.266e-01,6.394e-02,1.458e-01,9.685e-04
-1.010e-01,-1.894e-02,-1.568e+00,3.155e+00,2.332e-01,6.353e-02,1.458e-01,9.640e-04
-1.010e-01,-2.124e-02,-1.567e+00,3.156e+00,3.462e-01,-8.710e-02,9.221e-02,9.582e-04
-1.009e-01,-2.369e-02,-1.567e+00,3.157e+00,3.401e-01,-8.776e-02,9.221e-02,9.507e-04
-1.009e-01,-2.629e-02,-1.567e+00,3.158e+00,3.325e-01,-8.849e-02,9.221e-02,9.424e-04
-1.009e-01,-2.893e-02,-1.567e+00,3.159e+00,3.245e-01,-8.924e-02,9.221e-02,9.340e-04
-1.009e-01,-3.159e-02,-1.567e+00,3.160e+00,3.105e-01,6.011e-02,1.136e-01,9.257e-04
-1.009e-01,-3.424e-02,-1.567e+00,3.161e+00,3.067e-01,5.938e-02,1.136e-01,9.175e-04
-1.009e-01,-3.690e-02,-1.567e+00,3.162e+00,3.028e-01,5.866e-02,1.136e-01,9.095e-04
-1.009e-01,-3.956e-02,-1.567e+00,3.163e+00,2.990e-01,5.796e-02,1.136e-01,9.017e-04
-1.009e-01,-4.222e-02,-1.567e+00,3.164e+00,2.951e-01,5.727e-02,1.136e-01,8.940e-04
-1.009e-01,-4.487e-02,-1.567e+00,3.165e+00,2.913e-01,5.660e-02,1.136e-01,8.865e-04
-1.009e-01,-4.753e-02,-1.567e+00,3.166e+00,2.874e-01,5.594e-02,1.136e-01,8.792e-04
-1.008e-01,-5.019e-02,-1.567e+00,3.168e+00,2.835e-01,5.530e-02,1.136e-01,8.721e-04
-1.008e-01,-5.285e-02,-1.567e+00,3.169e+00,2.649e-01,2.363e-02,1.378e-01,8.651e-04
-1.008e-01,-5.550e-02,-1.567e+00,3.170e+00,2.659e-01,2.301e-02,1.378e-01,8.583e-04
-1.008e-01,-5.814e-02,-1.567e+00,3.172e+00,2.670e-01,2.240e-02,1.378e-01,8.515e-04
-1.008e-01,-6.079e-02,-1.567e+00,3.173e+00,2.681e-01,2.178e-02,1.378e-01,8.446e-04
-1.008e-01,-6.344e-02,-1.567e+00,3.174e+00,2.691e-01,2.116e-02,1.378e-01,8.378e-04
-1.008e-01,-6.610e-02,-1.567e+00,3.176e+00,2.700e-01,2.056e-02,1.378e-01,8.310e-04
-1.008e-01,-6.876e-02,-1.567e+00,3.177e+00,2.710e-01,1.996e-02,1.378e-01,8.245e-04
-1.008e-01,-7.142e-02,-1.567e+00,3.178e+00,2.720e-01,1.939e-02,1.378e-01,8.180e-04
-1.007e-01,-7.407e-02,-1.567e+00,3.180e+00,1.810e-01,-1.879e-03,1.458e-01,8.118e-04
-1.007e-01,-7.638e-02,-1.567e+00,3.181e+00,2.938e-01,-5.929e-02,1.110e-01,8.065e-04
-1.007e-01,-7.870e-02,-1.567e+00,3.182e+00,2.928e-01,-5.975e-02,1.110e-01,8.014e-04
-1.007e-01,-8.125e-02,-1.567e+00,3.183e+00,2.895e-01,-6.024e-02,1.110e-01,7.959e-04
-1.007e-01,-8.388e-02,-1.567e+00,3.185e+00,2.854e-01,-6.073e-02,1.110e-01,7.904e-04
-1.007e-01,-8.653e-02,-1.567e+00,3.186e+00,2.811e-01,-6.121e-02,1.110e-01,7.851e-04
-1.007e-01,-8.918e-02,-1.567e+00,3.187e+00,2.767e-01,-6.168e-02,1.110e-01,7.799e-04
-1.007e-01,-9.184e-02,-1.567e+00,3.188e+00,2.723e-01,-6.213e-02,1.110e-01,7.749e-04
-1.007e-01,-9.449e-02,-1.567e+00,3.189e+00,2.590e-01,5.130e-02,1.378e-01,7.701e-04
-1.006e-01,-9.712e-02,-1.567e+00,3.190e+00,2.603e-01,5.088e-02,1.378e-01,7.654e-04
-1.006e-01,-9.972e-02,-1.566e+00,3.192e+00,2.618e-01,5.042e-02,1.378e-01,7.603e-04
-1.006e-01,-1.023e-01,-1.566e+00,3.193e+00,2.633e-01,4.988e-02,1.378e-01,7.543e-04
-1.006e-01,-1.049e-01,-1.565e+00,3.195e+00,2.647e-01,4.928e-02,1.378e-01,7.476e-04
-1.006e-01,-1.075e-01,-1.565e+00,3.196e+00,2.661e-01,4.861e-02,1.378e-01,7.401e-04
-1.006e-01,-1.102e-01,-1.565e+00,3.197e+00,2.674e-01,4.789e-02,1.378e-01,7.322e-04
-1.006e-01,-1.128e-01,-1.565e+00,3.199e+00,2.657e-01,4.713e-02,1.398e-01,7.237e-04
-1.005e-01,-1.154e-01,-1.565e+00,3.200e+00,2.673e-01,4.634e-02,1.398e-01,7.150e-04
-1.005e-01,-1.180e-01,-1.564e+00,3.201e+00,2.689e-01,4.552e-02,1.398e-01,7.059e-04
-1.005e-01,-1.207e-01,-1.564e+00,3.203e+00,2.704e-01,4.468e-02,1.398e-01,6.965e-04
-1.005e-01,-1.233e-01,-1.564e+00,3.204e+00,2.749e-01,-4.417e-02,1.391e-01,6.869e-04
-1.005e-01,-1.260e-01,-1.564e+00,3.206e+00,2.761e-01,-4.503e-02,1.391e-01,6.774e-04
-1.005e-01,-1.286e-01,-1.564e+00,3.207e+00,2.773e-01,-4.588e-02,1.391e-01,6.679e-04
-1.004e-01,-1.313e-01,-1.564e+00,3.208e+00,2.903e-01,-1.813e-01,8.886e-02,6.586e-04
-1.004e-01,-1.339e-01,-1.564e+00,3.209e+00,2.786e-01,-8.376e-02,1.277e-01,6.495e-04
-1.004e-01,-1.366e-01,-1.564e+00,3.211e+00,2.775e-01,-8.455e-02,1.277e-01,6.407e-04
-1.004e-01,-1.393e-01,-1.564e+00,3.212e+00,2.764e-01,-8.533e-02,1.277e-01,6.321e-04
-1.004e-01,-1.419e-01,-1.564e+00,3.213e+00,2.754e-01,-8.608e-02,1.277e-01,6.237e-04
-1.004e-01,-1.446e-01,-1.564e+00,3.214e+00,2.744e-01,3.741e-02,1.210e-01,6.157e-04
-1.003e-01,-1.472e-01,-1.564e+00,3.216e+00,2.720e-01,3.671e-02,1.210e-01,6.079e-04
-1.003e-01,-1.499e-01,-1.564e+00,3.217e+00,2.696e-01,3.603e-02,1.210e-01,6.004e-04
-1.003e-01,-1.525e-01,-1.564e+00,3.218e+00,2.671e-01,3.537e-02,1.210e-01,5.931e-04
-1.003e-01,-1.552e-01,-1.564e+00,3.219e+00,2.499e-01,-2.738e-02,1.378e-01,5.859e-04
-1.003e-01,-1.578e-01,-1.564e+00,3.221e+00,2.515e-01,-2.800e-02,1.378e-01,5.790e-04
-1.003e-01,-1.603e-01,-1.564e+00,3.222e+00,2.536e-01,-2.856e-02,1.378e-01,5.727e-04
-1.002e-01,-1.628e-01,-1.565e+00,3.223e+00,2.557e-01,-2.906e-02,1.378e-01,5.673e-04
-1.002e-01,-1.654e-01,-1.565e+00,3.225e+00,2.577e-01,-2.947e-02,1.378e-01,5.627e-04
-1.002e-01,-1.680e-01,-1.565e+00,3.226e+00,2.594e-01,-2.981e-02,1.378e-01,5.589e-04
-1.002e-01,-1.705e-01,-1.566e+00,3.228e+00,2.610e-01,-3.006e-02,1.378e-01,5.561e-04
-1.002e-01,-1.731e-01,-1.566e+00,3.229e+00,2.624e-01,-3.023e-02,1.378e-01,5.542e-04
-1.002e-01,-1.758e-01,-1.566e+00,3.230e+00,2.015e-01,-4.449e-03,1.451e-01,5.532e-04
-1.002e-01,-1.781e-01,-1.566e+00,3.232e+00,2.067e-01,-4.473e-03,1.451e-01,5.529e-04
-1.001e-01,-1.803e-01,-1.566e+00,3.233e+00,2.141e-01,-4.462e-03,1.451e-01,5.531e-04
-1.001e-01,-1.824e-01,-1.566e+00,3.235e+00,3.018e-01,-1.996e-02,9.824e-02,5.535e-04
-1.001e-01,-1.848e-01,-1.566e+00,3.236e+00,2.978e-01,-1.989e-02,9.824e-02,5.542e-04
-1.001e-01,-1.873e-01,-1.567e+00,3.237e+00,2.917e-01,-1.980e-02,9.824e-02,5.552e-04
-1.001e-01,-1.900e-01,-1.567e+00,3.238e+00,2.850e-01,-1.969e-02,9.824e-02,5.563e-04
-1.001e-01,-1.926e-01,-1.567e+00,3.239e+00,2.780e-01,-1.957e-02,9.824e-02,5.577e-04
-1.001e-01,-1.953e-01,-1.567e+00,3.240e+00,2.621e-01,1.274e-03,1.384e-01,5.592e-04
-1.001e-01,-1.979e-01,-1.567e+00,3.241e+00,2.632e-01,1.428e-03,1.384e-01,5.609e-04
-1.001e-01,-2.005e-01,-1.566e+00,3.242e+00,2.644e-01,1.595e-03,1.384e-01,5.628e-04
-1.000e-01,-2.032e-01,-1.566e+00,3.244e+00,2.655e-01,1.776e-03,1.384e-01,5.648e-04
-1.000e-01,-2.058e-01,-1.566e+00,3.245e+00,2.665e-01,1.970e-03,1.384e-01,5.670e-04
-1.000e-01,-2.085e-01,-1.566e+00,3.246e+00,2.675e-01,2.180e-03,1.384e-01,5.693e-04
-1.000e-01,-2.112e-01,-1.566e+00,3.248e+00,2.684e-01,2.405e-03,1.384e-01,5.718e-04
-1.000e-01,-2.138e-01,-1.566e+00,3.249e+00,2.694e-01,2.646e-03,1.384e-01,5.745e-04
-9.999e-02,-2.165e-01,-1.566e+00,3.251e+00,2.585e-01,9.089e-02,1.411e-01,5.774e-04
-9.998e-02,-2.191e-01,-1.566e+00,3.252e+00,2.604e-01,9.113e-02,1.411e-01,5.801e-04
-9.997e-02,-2.217e-01,-1.566e+00,3.253e+00,2.626e-01,9.129e-02,1.411e-01,5.818e-04
-9.995e-02,-2.242e-01,-1.565e+00,3.255e+00,2.649e-01,9.133e-02,1.411e-01,5.823e-04
-9.994e-02,-2.268e-01,-1.565e+00,3.256e+00,2.672e-01,9.126e-02,1.411e-01,5.815e-04
-9.992e-02,-2.294e-01,-1.564e+00,3.258e+00,2.723e-01,-2.063e-03,1.404e-01,5.797e-04
-9.990e-02,-2.320e-01,-1.564e+00,3.259e+00,2.739e-01,-2.299e-03,1.404e-01,5.771e-04
-9.988e-02,-2.347e-01,-1.564e+00,3.260e+00,2.961e-01,-9.571e-02,8.417e-02,5.743e-04
-9.986e-02,-2.373e-01,-1.564e+00,3.261e+00,2.804e-01,-1.529e-01,1.203e-01,5.715e-04
-9.985e-02,-2.400e-01,-1.564e+00,3.263e+00,2.778e-01,-1.531e-01,1.203e-01,5.690e-04
-9.983e-02,-2.426e-01,-1.564e+00,3.264e+00,2.815e-01,-1.354e-02,9.824e-02,5.671e-04
-9.981e-02,-2.452e-01,-1.564e+00,3.265e+00,2.746e-01,-1.364e-02,9.824e-02,5.661e-04
-9.979e-02,-2.479e-01,-1.564e+00,3.266e+00,2.676e-01,-1.369e-02,9.824e-02,5.654e-04
-9.978e-02,-2.505e-01,-1.564e+00,3.267e+00,2.606e-01,-1.373e-02,9.824e-02,5.651e-04
-9.976e-02,-2.532e-01,-1.564e+00,3.268e+00,2.537e-01,-1.374e-02,9.824e-02,5.650e-04
-9.974e-02,-2.558e-01,-1.565e+00,3.269e+00,2.472e-01,-1.372e-02,9.824e-02,5.653e-04
-9.973e-02,-2.583e-01,-1.565e+00,3.270e+00,2.236e-01,1.002e-01,1.378e-01,5.661e-04
-9.971e-02,-2.607e-01,-1.564e+00,3.271e+00,2.270e-01,1.003e-01,1.378e-01,5.669e-04
-9.970e-02,-2.630e-01,-1.564e+00,3.272e+00,2.402e-01,-1.378e-01,1.378e-01,5.663e-04
-9.968e-02,-2.653e-01,-1.564e+00,3.274e+00,2.441e-01,-1.380e-01,1.378e-01,5.647e-04
-9.966e-02,-2.677e-01,-1.565e+00,3.275e+00,2.384e-01,1.001e-01,1.378e-01,5.647e-04
-9.965e-02,-2.702e-01,-1.565e+00,3.277e+00,2.416e-01,1.003e-01,1.378e-01,5.667e-04
-9.964e-02,-2.726e-01,-1.564e+00,3.278e+00,2.448e-01,1.004e-01,1.378e-01,5.682e-04
-9.962e-02,-2.750e-01,-1.563e+00,3.279e+00,2.567e-01,-1.377e-01,1.378e-01,5.679e-04
-9.960e-02,-2.775e-01,-1.563e+00,3.281e+00,1.910e-01,-6.020e-02,1.458e-01,5.662e-04
-9.958e-02,-2.797e-01,-1.564e+00,3.282e+00,1.974e-01,-6.027e-02,1.458e-01,5.654e-04
-9.957e-02,-2.818e-01,-1.564e+00,3.284e+00,7.536e-02,3.810e-02,1.471e-01,5.659e-04
-9.956e-02,-2.833e-01,-1.564e+00,3.285e+00,8.961e-02,3.819e-02,1.471e-01,5.670e-04
-9.955e-02,-2.843e-01,-1.564e+00,3.287e+00,3.160e-01,-9.115e-02,8.216e-02,5.677e-04
-9.954e-02,-2.860e-01,-1.564e+00,3.287e+00,3.095e-01,-1.325e-01,8.216e-02,5.685e-04
-9.952e-02,-2.883e-01,-1.564e+00,3.288e+00,3.022e-01,-1.324e-01,8.216e-02,5.696e-04
-9.951e-02,-2.909e-01,-1.564e+00,3.289e+00,2.927e-01,-1.323e-01,8.216e-02,5.708e-04
-9.949e-02,-2.935e-01,-1.564e+00,3.290e+00,2.827e-01,-1.321e-01,8.216e-02,5.722e-04
-9.947e-02,-2.962e-01,-1.564e+00,3.291e+00,2.725e-01,-1.320e-01,8.216e-02,5.739e-04
-9.945e-02,-2.988e-01,-1.564e+00,3.291e+00,2.654e-01,1.313e-02,1.331e-01,5.760e-04
-9.944e-02,-3.014e-01,-1.564e+00,3.293e+00,2.655e-01,7.032e-02,1.324e-01,5.788e-04
-9.942e-02,-3.040e-01,-1.564e+00,3.294e+00,2.654e-01,7.059e-02,1.324e-01,5.819e-04
-9.940e-02,-3.067e-01,-1.564e+00,3.295e+00,2.595e-01,-8.960e-02,1.364e-01,5.846e-04
-9.938e-02,-3.093e-01,-1.564e+00,3.297e+00,2.606e-01,-8.938e-02,1.364e-01,5.871e-04
-9.937e-02,-3.118e-01,-1.565e+00,3.298e+00,2.677e-01,7.137e-02,1.324e-01,5.905e-04
-9.935e-02,-3.144e-01,-1.565e+00,3.299e+00,2.680e-01,7.178e-02,1.324e-01,5.951e-04
-9.934e-02,-3.170e-01,-1.565e+00,3.301e+00,2.680e-01,7.221e-02,1.324e-01,5.999e-04
-9.932e-02,-3.196e-01,-1.564e+00,3.302e+00,2.443e-01,2.604e-02,1.371e-01,6.044e-04
-9.930e-02,-3.222e-01,-1.564e+00,3.303e+00,2.548e-01,-1.030e-01,1.384e-01,6.084e-04
-9.929e-02,-3.247e-01,-1.564e+00,3.305e+00,2.481e-01,2.675e-02,1.371e-01,6.123e-04
-9.927e-02,-3.272e-01,-1.565e+00,3.306e+00,2.501e-01,2.718e-02,1.371e-01,6.171e-04
-9.925e-02,-3.297e-01,-1.564e+00,3.308e+00,2.521e-01,2.763e-02,1.371e-01,6.220e-04
-9.924e-02,-3.322e-01,-1.564e+00,3.309e+00,2.629e-01,-1.013e-01,1.384e-01,6.267e-04
-9.922e-02,-3.348e-01,-1.564e+00,3.310e+00,2.559e-01,2.845e-02,1.371e-01,6.312e-04
-9.920e-02,-3.373e-01,-1.564e+00,3.312e+00,2.573e-01,2.892e-02,1.371e-01,6.364e-04
-9.919e-02,-3.399e-01,-1.564e+00,3.313e+00,2.853e-01,-1.311e-01,1.110e-01,6.416e-04
-9.917e-02,-3.425e-01,-1.564e+00,3.314e+00,2.810e-01,-1.306e-01,1.110e-01,6.466e-04
-9.915e-02,-3.451e-01,-1.564e+00,3.315e+00,2.766e-01,-1.301e-01,1.110e-01,6.516e-04
-9.913e-02,-3.478e-01,-1.564e+00,3.316e+00,2.721e-01,2.043e-02,1.183e-01,6.570e-04
-9.912e-02,-3.504e-01,-1.564e+00,3.318e+00,2.690e-01,2.097e-02,1.183e-01,6.631e-04
-9.910e-02,-3.531e-01,-1.564e+00,3.319e+00,2.658e-01,2.155e-02,1.183e-01,6.695e-04
-9.908e-02,-3.557e-01,-1.564e+00,3.320e+00,2.626e-01,2.215e-02,1.183e-01,6.762e-04
-9.906e-02,-3.584e-01,-1.564e+00,3.321e+00,2.595e-01,2.274e-02,1.183e-01,6.828e-04
-9.905e-02,-3.610e-01,-1.564e+00,3.322e+00,2.477e-01,-6.984e-02,1.304e-01,6.892e-04
-9.903e-02,-3.635e-01,-1.564e+00,3.324e+00,2.507e-01,4.976e-02,1.331e-01,6.954e-04
-9.901e-02,-3.661e-01,-1.564e+00,3.325e+00,2.517e-01,5.037e-02,1.331e-01,7.023e-04
-9.900e-02,-3.686e-01,-1.564e+00,3.326e+00,2.497e-01,-6.807e-02,1.304e-01,7.088e-04
-9.898e-02,-3.711e-01,-1.564e+00,3.328e+00,2.502e-01,-6.752e-02,1.304e-01,7.149e-04
-9.896e-02,-3.736e-01,-1.564e+00,3.329e+00,2.537e-01,5.215e-02,1.331e-01,7.220e-04
-9.895e-02,-3.761e-01,-1.565e+00,3.330e+00,2.546e-01,5.289e-02,1.331e-01,7.302e-04
-9.893e-02,-3.787e-01,-1.564e+00,3.332e+00,2.553e-01,5.362e-02,1.331e-01,7.383e-04
-9.891e-02,-3.812e-01,-1.564e+00,3.333e+00,-2.107e-03,-2.336e-02,1.485e-01,7.455e-04
-9.890e-02,-3.827e-01,-1.564e+00,3.334e+00,1.225e-02,-2.303e-02,1.485e-01,7.493e-04
-9.890e-02,-3.832e-01,-1.564e+00,3.336e+00,3.648e-02,-2.293e-02,1.485e-01,7.505e-04
-9.890e-02,-3.835e-01,-1.564e+00,3.337e+00,6.226e-02,-2.287e-02,1.485e-01,7.514e-04
-9.889e-02,-3.840e-01,-1.564e+00,3.339e+00,3.477e-01,-6.937e-02,1.090e-01,7.527e-04
-9.888e-02,-3.854e-01,-1.564e+00,3.340e+00,3.459e-01,5.005e-02,1.083e-01,7.572e-04
-9.887e-02,-3.877e-01,-1.564e+00,3.341e+00,3.443e-01,5.072e-02,1.083e-01,7.646e-04
-9.885e-02,-3.902e-01,-1.564e+00,3.342e+00,3.400e-01,5.149e-02,1.083e-01,7.730e-04
-9.883e-02,-3.929e-01,-1.564e+00,3.343e+00,3.350e-01,5.230e-02,1.083e-01,7.819e-04
-9.882e-02,-3.955e-01,-1.564e+00,3.344e+00,3.297e-01,5.314e-02,1.083e-01,7.911e-04
-9.880e-02,-3.982e-01,-1.564e+00,3.345e+00,3.244e-01,5.399e-02,1.083e-01,8.005e-04
-9.878e-02,-4.008e-01,-1.564e+00,3.346e+00,3.220e-01,5.486e-02,1.297e-01,8.101e-04
-9.876e-02,-4.035e-01,-1.564e+00,3.348e+00,3.208e-01,5.574e-02,1.297e-01,8.199e-04
-9.875e-02,-4.061e-01,-1.564e+00,3.349e+00,3.196e-01,5.664e-02,1.297e-01,8.299e-04
-9.873e-02,-4.088e-01,-1.564e+00,3.350e+00,3.184e-01,5.756e-02,1.297e-01,8.400e-04
-9.871e-02,-4.115e-01,-1.564e+00,3.352e+00,3.172e-01,5.849e-02,1.297e-01,8.504e-04
-9.869e-02,-4.141e-01,-1.564e+00,3.353e+00,3.160e-01,5.944e-02,1.297e-01,8.609e-04
-9.868e-02,-4.168e-01,-1.564e+00,3.354e+00,3.148e-01,6.041e-02,1.297e-01,8.716e-04
-9.866e-02,-4.194e-01,-1.564e+00,3.356e+00,3.136e-01,6.139e-02,1.297e-01,8.825e-04
-9.864e-02,-4.221e-01,-1.564e+00,3.357e+00,3.064e-01,1.711e-01,1.418e-01,8.936e-04
-9.862e-02,-4.248e-01,-1.564e+00,3.358e+00,3.076e-01,1.721e-01,1.418e-01,9.049e-04
-9.861e-02,-4.274e-01,-1.564e+00,3.360e+00,3.087e-01,1.731e-01,1.418e-01,9.164e-04
-9.859e-02,-4.301e-01,-1.564e+00,3.361e+00,3.098e-01,1.742e-01,1.418e-01,9.281e-04
-9.857e-02,-4.327e-01,-1.564e+00,3.362e+00,3.109e-01,1.752e-01,1.418e-01,9.399e-04
-9.855e-02,-4.354e-01,-1.564e+00,3.364e+00,3.119e-01,1.763e-01,1.418e-01,9.520e-04
-9.854e-02,-4.380e-01,-1.564e+00,3.365e+00,3.219e-01,4.286e-02,8.417e-02,9.642e-04
-9.852e-02,-4.407e-01,-1.564e+00,3.366e+00,3.236e-01,5.434e-02,9.154e-02,9.767e-04
-9.850e-02,-4.434e-01,-1.564e+00,3.367e+00,3.149e-01,5.549e-02,9.154e-02,9.893e-04
-9.848e-02,-4.460e-01,-1.564e+00,3.368e+00,3.061e-01,5.665e-02,9.154e-02,1.002e-03
-9.847e-02,-4.487e-01,-1.564e+00,3.369e+00,2.974e-01,5.782e-02,9.154e-02,1.015e-03
-9.845e-02,-4.513e-01,-1.564e+00,3.370e+00,2.887e-01,5.901e-02,9.154e-02,1.028e-03
-9.843e-02,-4.540e-01,-1.564e+00,3.371e+00,2.799e-01,6.022e-02,9.154e-02,1.042e-03
-9.841e-02,-4.567e-01,-1.564e+00,3.372e+00,2.712e-01,6.144e-02,9.154e-02,1.055e-03
-9.840e-02,-4.593e-01,-1.564e+00,3.373e+00,2.625e-01,6.267e-02,9.154e-02,1.069e-03
-9.838e-02,-4.619e-01,-1.564e+00,3.373e+00,2.333e-01,7.940e-02,1.378e-01,1.082e-03
-9.836e-02,-4.644e-01,-1.563e+00,3.375e+00,2.351e-01,8.049e-02,1.378e-01,1.094e-03
-9.834e-02,-4.668e-01,-1.563e+00,3.376e+00,2.379e-01,8.142e-02,1.378e-01,1.105e-03
-9.832e-02,-4.692e-01,-1.562e+00,3.378e+00,2.409e-01,8.218e-02,1.378e-01,1.113e-03
-9.830e-02,-4.716e-01,-1.561e+00,3.379e+00,2.437e-01,8.280e-02,1.378e-01,1.120e-03
-9.828e-02,-4.740e-01,-1.560e+00,3.380e+00,2.463e-01,8.326e-02,1.378e-01,1.125e-03
-9.825e-02,-4.765e-01,-1.559e+00,3.382e+00,2.486e-01,8.355e-02,1.378e-01,1.128e-03
-9.822e-02,-4.789e-01,-1.559e+00,3.383e+00,2.506e-01,8.367e-02,1.378e-01,1.130e-03
-9.819e-02,-4.814e-01,-1.558e+00,3.385e+00,2.524e-01,8.363e-02,1.378e-01,1.129e-03
-9.816e-02,-4.840e-01,-1.557e+00,3.386e+00,2.510e-01,6.270e-02,1.391e-01,1.127e-03
-9.812e-02,-4.865e-01,-1.556e+00,3.387e+00,2.528e-01,6.231e-02,1.391e-01,1.122e-03
-9.808e-02,-4.890e-01,-1.556e+00,3.389e+00,2.545e-01,6.177e-02,1.391e-01,1.116e-03
-9.804e-02,-4.915e-01,-1.555e+00,3.390e+00,2.561e-01,6.110e-02,1.391e-01,1.109e-03
-9.800e-02,-4.941e-01,-1.554e+00,3.391e+00,2.723e-01,-1.733e-02,8.752e-02,1.100e-03
-9.796e-02,-4.967e-01,-1.554e+00,3.392e+00,2.633e-01,-1.826e-02,8.752e-02,1.090e-03
-9.791e-02,-4.993e-01,-1.554e+00,3.393e+00,2.539e-01,-1.922e-02,8.752e-02,1.079e-03
-9.787e-02,-5.019e-01,-1.554e+00,3.394e+00,2.449e-01,-2.014e-02,8.752e-02,1.069e-03
-9.783e-02,-5.045e-01,-1.554e+00,3.395e+00,2.307e-01,-5.470e-03,1.270e-01,1.059e-03
-9.779e-02,-5.069e-01,-1.554e+00,3.396e+00,2.311e-01,-6.229e-03,1.270e-01,1.051e-03
-9.775e-02,-5.092e-01,-1.554e+00,3.398e+00,2.322e-01,-6.931e-03,1.270e-01,1.043e-03
-9.771e-02,-5.115e-01,-1.554e+00,3.399e+00,2.335e-01,-7.600e-03,1.270e-01,1.036e-03
-9.767e-02,-5.139e-01,-1.555e+00,3.400e+00,2.347e-01,-8.240e-03,1.270e-01,1.029e-03
-9.763e-02,-5.162e-01,-1.555e+00,3.401e+00,2.358e-01,-8.854e-03,1.270e-01,1.022e-03
-9.760e-02,-5.186e-01,-1.555e+00,3.403e+00,2.368e-01,-9.440e-03,1.270e-01,1.015e-03
-9.756e-02,-5.209e-01,-1.555e+00,3.404e+00,2.377e-01,-9.996e-03,1.270e-01,1.009e-03
-9.752e-02,-5.233e-01,-1.555e+00,3.405e+00,2.177e-01,5.159e-02,1.425e-01,1.003e-03
-9.748e-02,-5.256e-01,-1.555e+00,3.407e+00,2.222e-01,5.109e-02,1.425e-01,9.978e-04
-9.745e-02,-5.279e-01,-1.554e+00,3.408e+00,2.273e-01,5.057e-02,1.425e-01,9.919e-04
-9.741e-02,-5.301e-01,-1.554e+00,3.409e+00,2.323e-01,4.996e-02,1.425e-01,9.851e-04
-9.737e-02,-5.324e-01,-1.553e+00,3.411e+00,2.368e-01,4.924e-02,1.425e-01,9.772e-04
-9.733e-02,-5.347e-01,-1.553e+00,3.412e+00,2.498e-01,6.913e-02,1.438e-01,9.681e-04
-9.728e-02,-5.372e-01,-1.552e+00,3.414e+00,2.533e-01,6.818e-02,1.438e-01,9.576e-04
-9.724e-02,-5.397e-01,-1.552e+00,3.415e+00,2.561e-01,6.708e-02,1.438e-01,9.454e-04
-9.719e-02,-5.422e-01,-1.551e+00,3.417e+00,2.584e-01,6.583e-02,1.438e-01,9.315e-04
-9.714e-02,-5.447e-01,-1.550e+00,3.418e+00,2.783e-01,-5.978e-02,9.958e-02,9.160e-04
-9.708e-02,-5.474e-01,-1.550e+00,3.419e+00,2.714e-01,-6.130e-02,9.958e-02,8.991e-04
-9.703e-02,-5.500e-01,-1.550e+00,3.420e+00,2.642e-01,-6.286e-02,9.958e-02,8.817e-04
-9.697e-02,-5.526e-01,-1.550e+00,3.421e+00,2.571e-01,-6.439e-02,9.958e-02,8.647e-04
-9.692e-02,-5.552e-01,-1.550e+00,3.422e+00,2.503e-01,-6.583e-02,9.958e-02,8.488e-04
-9.687e-02,-5.578e-01,-1.551e+00,3.423e+00,2.439e-01,-6.711e-02,9.958e-02,8.345e-04
-9.682e-02,-5.603e-01,-1.552e+00,3.424e+00,2.380e-01,-6.822e-02,9.958e-02,8.223e-04
-9.677e-02,-5.627e-01,-1.552e+00,3.425e+00,2.328e-01,-6.914e-02,9.958e-02,8.121e-04
-9.673e-02,-5.651e-01,-1.553e+00,3.426e+00,2.192e-01,-4.918e-02,1.378e-01,8.039e-04
-9.669e-02,-5.674e-01,-1.554e+00,3.427e+00,2.227e-01,-4.973e-02,1.378e-01,7.977e-04
-9.665e-02,-5.696e-01,-1.554e+00,3.429e+00,2.268e-01,-5.015e-02,1.378e-01,7.931e-04
-9.661e-02,-5.719e-01,-1.555e+00,3.430e+00,2.306e-01,-5.045e-02,1.378e-01,7.897e-04
-9.658e-02,-5.741e-01,-1.555e+00,3.431e+00,2.342e-01,-5.064e-02,1.378e-01,7.876e-04
-9.654e-02,-5.765e-01,-1.556e+00,3.433e+00,2.374e-01,-5.071e-02,1.378e-01,7.868e-04
-9.651e-02,-5.788e-01,-1.556e+00,3.434e+00,2.403e-01,-5.066e-02,1.378e-01,7.873e-04
-9.647e-02,-5.812e-01,-1.557e+00,3.436e+00,2.428e-01,-5.049e-02,1.378e-01,7.892e-04
-9.644e-02,-5.836e-01,-1.557e+00,3.437e+00,2.450e-01,-5.019e-02,1.378e-01,7.926e-04
-9.641e-02,-5.861e-01,-1.558e+00,3.438e+00,2.381e-01,-3.176e-03,1.384e-01,7.973e-04
-9.638e-02,-5.885e-01,-1.558e+00,3.440e+00,2.404e-01,-2.638e-03,1.384e-01,8.033e-04
-9.635e-02,-5.909e-01,-1.558e+00,3.441e+00,2.427e-01,-2.047e-03,1.384e-01,8.099e-04
-9.632e-02,-5.933e-01,-1.558e+00,3.443e+00,2.450e-01,-1.422e-03,1.384e-01,8.168e-04
-9.628e-02,-5.957e-01,-1.558e+00,3.444e+00,2.678e-01,-1.302e-01,9.489e-02,8.241e-04
-9.625e-02,-5.982e-01,-1.558e+00,3.445e+00,2.609e-01,-1.294e-01,9.489e-02,8.319e-04
-9.622e-02,-6.008e-01,-1.559e+00,3.446e+00,2.536e-01,-1.286e-01,9.489e-02,8.412e-04
-9.619e-02,-6.033e-01,-1.560e+00,3.447e+00,2.465e-01,-1.276e-01,9.489e-02,8.523e-04
-9.617e-02,-6.058e-01,-1.561e+00,3.448e+00,2.308e-01,-4.878e-02,1.337e-01,8.658e-04
-9.615e-02,-6.082e-01,-1.562e+00,3.449e+00,2.321e-01,-4.737e-02,1.337e-01,8.815e-04
-9.613e-02,-6.106e-01,-1.562e+00,3.450e+00,2.341e-01,-4.582e-02,1.337e-01,8.986e-04
-9.611e-02,-6.129e-01,-1.563e+00,3.452e+00,2.362e-01,-4.415e-02,1.337e-01,9.172e-04
-9.609e-02,-6.153e-01,-1.563e+00,3.453e+00,2.381e-01,-4.236e-02,1.337e-01,9.371e-04
-9.607e-02,-6.176e-01,-1.564e+00,3.454e+00,2.398e-01,-4.044e-02,1.337e-01,9.584e-04
-9.605e-02,-6.200e-01,-1.564e+00,3.456e+00,2.384e-01,5.994e-02,1.190e-01,9.811e-04
-9.604e-02,-6.224e-01,-1.564e+00,3.457e+00,2.371e-01,6.206e-02,1.190e-01,1.005e-03
-9.602e-02,-6.248e-01,-1.564e+00,3.458e+00,2.388e-01,-3.421e-02,1.337e-01,1.028e-03
-9.601e-02,-6.272e-01,-1.564e+00,3.459e+00,2.315e-01,-2.185e-02,1.391e-01,1.050e-03
-9.599e-02,-6.296e-01,-1.564e+00,3.461e+00,2.343e-01,-1.984e-02,1.391e-01,1.072e-03
-9.597e-02,-6.319e-01,-1.564e+00,3.462e+00,2.372e-01,-1.780e-02,1.391e-01,1.095e-03
-9.596e-02,-6.343e-01,-1.564e+00,3.464e+00,2.400e-01,-1.569e-02,1.391e-01,1.118e-03
-9.594e-02,-6.366e-01,-1.564e+00,3.465e+00,2.396e-01,1.211e-01,1.391e-01,1.143e-03
-9.593e-02,-6.390e-01,-1.564e+00,3.466e+00,2.449e-01,-1.130e-02,1.391e-01,1.167e-03
-9.591e-02,-6.415e-01,-1.563e+00,3.468e+00,2.470e-01,-9.174e-03,1.391e-01,1.191e-03
-9.589e-02,-6.439e-01,-1.563e+00,3.469e+00,2.488e-01,-7.050e-03,1.391e-01,1.214e-03
-9.587e-02,-6.464e-01,-1.563e+00,3.471e+00,2.593e-01,1.581e-02,1.076e-01,1.238e-03
-9.585e-02,-6.489e-01,-1.563e+00,3.472e+00,2.543e-01,1.804e-02,1.076e-01,1.263e-03
-9.583e-02,-6.515e-01,-1.563e+00,3.473e+00,2.491e-01,2.029e-02,1.076e-01,1.288e-03
-9.581e-02,-6.540e-01,-1.563e+00,3.474e+00,2.441e-01,2.249e-02,1.076e-01,1.313e-03
-9.580e-02,-6.565e-01,-1.563e+00,3.475e+00,2.396e-01,2.463e-02,1.076e-01,1.336e-03
-9.578e-02,-6.590e-01,-1.563e+00,3.476e+00,2.355e-01,2.669e-02,1.076e-01,1.359e-03
-9.576e-02,-6.614e-01,-1.562e+00,3.477e+00,2.319e-01,2.869e-02,1.076e-01,1.381e-03
-9.574e-02,-6.637e-01,-1.562e+00,3.478e+00,2.286e-01,3.061e-02,1.076e-01,1.403e-03
-9.572e-02,-6.660e-01,-1.562e+00,3.479e+00,2.257e-01,3.245e-02,1.076e-01,1.423e-03
-9.569e-02,-6.683e-01,-1.562e+00,3.480e+00,2.142e-01,3.171e-03,1.384e-01,1.443e-03
-9.567e-02,-6.706e-01,-1.561e+00,3.482e+00,2.181e-01,4.857e-03,1.384e-01,1.462e-03
-9.565e-02,-6.727e-01,-1.561e+00,3.483e+00,2.223e-01,6.503e-03,1.384e-01,1.480e-03
-9.563e-02,-6.749e-01,-1.561e+00,3.484e+00,2.264e-01,8.160e-03,1.384e-01,1.498e-03
-9.561e-02,-6.772e-01,-1.561e+00,3.486e+00,2.300e-01,9.841e-03,1.384e-01,1.517e-03
-9.559e-02,-6.795e-01,-1.561e+00,3.487e+00,2.333e-01,1.155e-02,1.384e-01,1.536e-03
-9.557e-02,-6.818e-01,-1.561e+00,3.489e+00,2.363e-01,1.327e-02,1.384e-01,1.555e-03
-9.554e-02,-6.841e-01,-1.561e+00,3.490e+00,2.389e-01,1.502e-02,1.384e-01,1.575e-03
-9.552e-02,-6.865e-01,-1.561e+00,3.491e+00,2.412e-01,1.677e-02,1.384e-01,1.594e-03
-9.549e-02,-6.889e-01,-1.561e+00,3.493e+00,2.195e-01,1.841e-01,1.445e-01,1.613e-03
-9.547e-02,-6.912e-01,-1.560e+00,3.494e+00,2.234e-01,1.858e-01,1.445e-01,1.632e-03
-9.544e-02,-6.935e-01,-1.558e+00,3.496e+00,2.279e-01,1.871e-01,1.445e-01,1.646e-03
-9.541e-02,-6.957e-01,-1.556e+00,3.497e+00,2.769e-01,1.570e-01,9.422e-02,1.657e-03
-9.538e-02,-6.981e-01,-1.555e+00,3.498e+00,2.704e-01,1.578e-01,9.422e-02,1.666e-03
-9.534e-02,-7.007e-01,-1.554e+00,3.499e+00,2.628e-01,1.584e-01,9.422e-02,1.672e-03
-9.529e-02,-7.032e-01,-1.554e+00,3.500e+00,2.551e-01,1.588e-01,9.422e-02,1.677e-03
-9.525e-02,-7.057e-01,-1.553e+00,3.501e+00,2.476e-01,1.591e-01,9.422e-02,1.680e-03
-9.520e-02,-7.082e-01,-1.551e+00,3.502e+00,2.316e-01,5.041e-02,1.364e-01,1.680e-03
-9.515e-02,-7.106e-01,-1.551e+00,3.503e+00,2.330e-01,5.022e-02,1.364e-01,1.678e-03
-9.511e-02,-7.130e-01,-1.550e+00,3.504e+00,2.350e-01,4.989e-02,1.364e-01,1.675e-03
-9.506e-02,-7.153e-01,-1.549e+00,3.506e+00,2.370e-01,4.945e-02,1.364e-01,1.670e-03
-9.500e-02,-7.177e-01,-1.549e+00,3.507e+00,2.389e-01,4.891e-02,1.364e-01,1.664e-03
-9.495e-02,-7.200e-01,-1.548e+00,3.509e+00,2.405e-01,4.827e-02,1.364e-01,1.657e-03
-9.490e-02,-7.224e-01,-1.548e+00,3.510e+00,2.420e-01,4.754e-02,1.364e-01,1.648e-03
-9.484e-02,-7.249e-01,-1.547e+00,3.511e+00,2.433e-01,4.671e-02,1.364e-01,1.639e-03
-9.478e-02,-7.273e-01,-1.547e+00,3.513e+00,2.445e-01,4.579e-02,1.364e-01,1.629e-03
-9.472e-02,-7.297e-01,-1.546e+00,3.514e+00,2.306e-01,1.742e-01,1.398e-01,1.618e-03
-9.466e-02,-7.321e-01,-1.545e+00,3.515e+00,2.328e-01,1.730e-01,1.398e-01,1.605e-03
-9.460e-02,-7.345e-01,-1.544e+00,3.517e+00,2.353e-01,1.717e-01,1.398e-01,1.590e-03
-9.454e-02,-7.368e-01,-1.542e+00,3.518e+00,2.379e-01,1.700e-01,1.398e-01,1.571e-03
-9.447e-02,-7.392e-01,-1.540e+00,3.520e+00,2.402e-01,1.680e-01,1.398e-01,1.549e-03
-9.439e-02,-7.416e-01,-1.539e+00,3.521e+00,2.423e-01,3.615e-02,1.398e-01,1.522e-03
-9.432e-02,-7.440e-01,-1.538e+00,3.522e+00,2.441e-01,3.341e-02,1.398e-01,1.491e-03
-9.423e-02,-7.464e-01,-1.537e+00,3.524e+00,2.695e-01,-4.197e-02,8.618e-02,1.459e-03
-9.415e-02,-7.489e-01,-1.537e+00,3.525e+00,2.572e-01,5.324e-02,1.264e-01,1.424e-03
-9.406e-02,-7.515e-01,-1.537e+00,3.526e+00,2.549e-01,5.002e-02,1.264e-01,1.388e-03
-9.397e-02,-7.541e-01,-1.536e+00,3.527e+00,2.526e-01,4.675e-02,1.264e-01,1.352e-03
-9.388e-02,-7.566e-01,-1.536e+00,3.528e+00,2.505e-01,4.342e-02,1.264e-01,1.315e-03
-9.379e-02,-7.592e-01,-1.535e+00,3.530e+00,2.486e-01,4.003e-02,1.264e-01,1.277e-03
-9.370e-02,-7.617e-01,-1.535e+00,3.531e+00,2.469e-01,3.658e-02,1.264e-01,1.239e-03
-9.361e-02,-7.642e-01,-1.534e+00,3.532e+00,2.454e-01,3.308e-02,1.264e-01,1.200e-03
-9.352e-02,-7.666e-01,-1.534e+00,3.534e+00,2.440e-01,2.954e-02,1.264e-01,1.161e-03
-9.343e-02,-7.691e-01,-1.534e+00,3.535e+00,2.220e-01,2.596e-02,1.391e-01,1.121e-03
-9.334e-02,-7.714e-01,-1.533e+00,3.536e+00,2.241e-01,2.248e-02,1.391e-01,1.082e-03
-9.326e-02,-7.737e-01,-1.533e+00,3.538e+00,2.270e-01,1.908e-02,1.391e-01,1.045e-03
-9.317e-02,-7.760e-01,-1.533e+00,3.539e+00,2.300e-01,1.566e-02,1.391e-01,1.007e-03
-9.309e-02,-7.783e-01,-1.533e+00,3.540e+00,2.298e-01,-8.513e-03,1.411e-01,9.681e-04
-9.300e-02,-7.806e-01,-1.533e+00,3.542e+00,2.328e-01,-1.202e-02,1.411e-01,9.291e-04
-9.291e-02,-7.829e-01,-1.533e+00,3.543e+00,2.357e-01,-1.554e-02,1.411e-01,8.900e-04
-9.282e-02,-7.852e-01,-1.533e+00,3.545e+00,2.382e-01,-1.906e-02,1.411e-01,8.508e-04
-9.273e-02,-7.876e-01,-1.533e+00,3.546e+00,2.405e-01,-2.258e-02,1.411e-01,8.118e-04
-9.264e-02,-7.900e-01,-1.533e+00,3.547e+00,1.714e-01,-9.336e-02,1.458e-01,7.729e-04
-9.256e-02,-7.921e-01,-1.534e+00,3.549e+00,2.719e-01,-8.603e-02,1.150e-01,7.393e-04
-9.248e-02,-7.943e-01,-1.534e+00,3.550e+00,2.708e-01,-8.906e-02,1.150e-01,7.056e-04
-9.239e-02,-7.968e-01,-1.535e+00,3.551e+00,2.669e-01,-9.238e-02,1.150e-01,6.687e-04
-9.230e-02,-7.994e-01,-1.535e+00,3.552e+00,2.623e-01,-9.571e-02,1.150e-01,6.318e-04
-9.220e-02,-8.020e-01,-1.535e+00,3.553e+00,2.576e-01,-9.893e-02,1.150e-01,5.960e-04
-9.211e-02,-8.045e-01,-1.536e+00,3.555e+00,2.530e-01,-1.020e-01,1.150e-01,5.620e-04
-9.203e-02,-8.071e-01,-1.537e+00,3.556e+00,2.487e-01,-2.204e-02,1.304e-01,5.303e-04
-9.194e-02,-8.096e-01,-1.537e+00,3.557e+00,2.385e-01,-6.092e-02,1.398e-01,5.009e-04
-9.186e-02,-8.120e-01,-1.538e+00,3.558e+00,2.395e-01,-6.337e-02,1.398e-01,4.736e-04
-9.178e-02,-8.145e-01,-1.538e+00,3.560e+00,2.409e-01,-6.565e-02,1.398e-01,4.482e-04
-9.170e-02,-8.169e-01,-1.539e+00,3.561e+00,2.423e-01,-6.778e-02,1.398e-01,4.246e-04
-9.163e-02,-8.193e-01,-1.540e+00,3.563e+00,2.436e-01,-6.975e-02,1.398e-01,4.027e-04
-9.155e-02,-8.217e-01,-1.540e+00,3.564e+00,2.448e-01,-7.157e-02,1.398e-01,3.825e-04
-9.148e-02,-8.242e-01,-1.541e+00,3.565e+00,2.458e-01,-7.323e-02,1.398e-01,3.640e-04
-9.141e-02,-8.266e-01,-1.542e+00,3.567e+00,2.468e-01,-7.472e-02,1.398e-01,3.475e-04
-9.134e-02,-8.291e-01,-1.543e+00,3.568e+00,2.475e-01,-7.603e-02,1.398e-01,3.329e-04
-9.127e-02,-8.316e-01,-1.543e+00,3.570e+00,2.275e-01,6.257e-02,1.451e-01,3.202e-04
-9.120e-02,-8.340e-01,-1.543e+00,3.571e+00,2.299e-01,6.161e-02,1.451e-01,3.095e-04
-9.114e-02,-8.363e-01,-1.543e+00,3.573e+00,2.330e-01,6.065e-02,1.451e-01,2.989e-04
-9.107e-02,-8.386e-01,-1.543e+00,3.574e+00,2.361e-01,5.962e-02,1.451e-01,2.874e-04
-9.101e-02,-8.410e-01,-1.542e+00,3.575e+00,2.598e-01,-1.399e-02,1.170e-01,2.746e-04
-9.093e-02,-8.434e-01,-1.542e+00,3.577e+00,2.564e-01,-1.529e-02,1.170e-01,2.602e-04
-9.086e-02,-8.460e-01,-1.542e+00,3.578e+00,2.521e-01,-1.663e-02,1.170e-01,2.453e-04
-9.079e-02,-8.485e-01,-1.542e+00,3.579e+00,2.479e-01,-1.794e-02,1.170e-01,2.308e-04
-9.071e-02,-8.510e-01,-1.542e+00,3.580e+00,2.439e-01,-1.918e-02,1.217e-01,2.170e-04
-9.064e-02,-8.535e-01,-1.542e+00,3.581e+00,2.412e-01,-2.035e-02,1.217e-01,2.040e-04
-9.057e-02,-8.559e-01,-1.542e+00,3.583e+00,2.387e-01,-2.144e-02,1.217e-01,1.919e-04
-9.050e-02,-8.584e-01,-1.543e+00,3.584e+00,2.366e-01,-2.246e-02,1.217e-01,1.806e-04
-9.044e-02,-8.607e-01,-1.543e+00,3.585e+00,2.346e-01,-2.341e-02,1.217e-01,1.701e-04
-9.037e-02,-8.631e-01,-1.543e+00,3.586e+00,2.329e-01,-2.428e-02,1.217e-01,1.604e-04
-9.030e-02,-8.655e-01,-1.543e+00,3.587e+00,2.314e-01,-2.508e-02,1.217e-01,1.516e-04
-9.024e-02,-8.678e-01,-1.543e+00,3.589e+00,2.300e-01,-2.580e-02,1.217e-01,1.436e-04
-9.018e-02,-8.701e-01,-1.544e+00,3.590e+00,2.287e-01,-2.645e-02,1.217e-01,1.363e-04
-9.011e-02,-8.724e-01,-1.544e+00,3.591e+00,1.387e-01,2.990e-02,1.465e-01,1.299e-04
-9.006e-02,-8.743e-01,-1.544e+00,3.593e+00,1.458e-01,2.947e-02,1.465e-01,1.251e-04
-9.002e-02,-8.759e-01,-1.544e+00,3.594e+00,1.564e-01,2.911e-02,1.465e-01,1.210e-04
-8.998e-02,-8.775e-01,-1.544e+00,3.595e+00,1.673e-01,2.873e-02,1.465e-01,1.167e-04
-8.993e-02,-8.791e-01,-1.543e+00,3.597e+00,2.576e-01,-1.311e-02,1.418e-01,1.119e-04
-8.988e-02,-8.811e-01,-1.543e+00,3.598e+00,2.628e-01,-1.368e-02,1.418e-01,1.055e-04
-8.981e-02,-8.835e-01,-1.543e+00,3.600e+00,2.638e-01,-1.436e-02,1.418e-01,9.802e-05
-8.974e-02,-8.861e-01,-1.543e+00,3.601e+00,2.634e-01,-1.503e-02,1.418e-01,9.053e-05
-8.967e-02,-8.887e-01,-1.543e+00,3.603e+00,2.834e-01,-1.295e-01,9.020e-02,8.345e-05
-8.960e-02,-8.914e-01,-1.543e+00,3.604e+00,2.732e-01,-1.301e-01,9.020e-02,7.685e-05
-8.952e-02,-8.940e-01,-1.544e+00,3.604e+00,2.512e-01,-6.856e-02,1.311e-01,7.083e-05
-8.945e-02,-8.966e-01,-1.544e+00,3.606e+00,2.489e-01,-6.900e-02,1.311e-01,6.599e-05
-8.939e-02,-8.991e-01,-1.545e+00,3.607e+00,2.471e-01,-6.928e-02,1.311e-01,6.287e-05
-8.932e-02,-9.016e-01,-1.545e+00,3.608e+00,2.455e-01,-6.939e-02,1.311e-01,6.163e-05
-8.926e-02,-9.041e-01,-1.546e+00,3.610e+00,2.441e-01,-6.933e-02,1.311e-01,6.232e-05
-8.920e-02,-9.065e-01,-1.547e+00,3.611e+00,2.429e-01,-6.910e-02,1.311e-01,6.492e-05
-8.914e-02,-9.090e-01,-1.548e+00,3.612e+00,2.418e-01,-6.869e-02,1.311e-01,6.943e-05
-8.909e-02,-9.114e-01,-1.548e+00,3.614e+00,2.408e-01,-6.812e-02,1.311e-01,7.581e-05
-8.903e-02,-9.138e-01,-1.549e+00,3.615e+00,2.281e-01,-9.580e-05,1.404e-01,8.405e-05
-8.898e-02,-9.162e-01,-1.549e+00,3.616e+00,2.294e-01,7.710e-04,1.404e-01,9.368e-05
-8.893e-02,-9.185e-01,-1.549e+00,3.618e+00,2.312e-01,1.686e-03,1.404e-01,1.038e-04
-8.888e-02,-9.208e-01,-1.549e+00,3.619e+00,2.331e-01,-1.807e-02,1.438e-01,1.143e-04
-8.883e-02,-9.232e-01,-1.550e+00,3.621e+00,2.354e-01,-1.710e-02,1.438e-01,1.251e-04
-8.879e-02,-9.255e-01,-1.550e+00,3.622e+00,2.374e-01,-1.607e-02,1.438e-01,1.365e-04
-8.874e-02,-9.279e-01,-1.550e+00,3.623e+00,2.393e-01,-1.499e-02,1.438e-01,1.486e-04
-8.869e-02,-9.303e-01,-1.550e+00,3.625e+00,2.409e-01,-1.384e-02,1.438e-01,1.613e-04
-8.864e-02,-9.327e-01,-1.550e+00,3.626e+00,-1.016e-01,6.500e-02,1.485e-01,1.747e-04
-8.862e-02,-9.336e-01,-1.550e+00,3.628e+00,2.737e-01,-1.105e-01,1.203e-01,1.803e-04
-8.859e-02,-9.347e-01,-1.550e+00,3.629e+00,2.840e-01,-1.099e-01,1.203e-01,1.863e-04
-8.855e-02,-9.369e-01,-1.550e+00,3.630e+00,2.835e-01,-1.088e-01,1.203e-01,1.983e-04
-8.849e-02,-9.394e-01,-1.550e+00,3.631e+00,2.796e-01,-1.076e-01,1.203e-01,2.124e-04
-8.844e-02,-9.420e-01,-1.550e+00,3.633e+00,2.747e-01,-1.062e-01,1.203e-01,2.274e-04
-8.838e-02,-9.447e-01,-1.550e+00,3.634e+00,2.697e-01,-1.048e-01,1.203e-01,2.428e-04
-8.833e-02,-9.473e-01,-1.550e+00,3.635e+00,2.647e-01,-1.034e-01,1.203e-01,2.589e-04
-8.828e-02,-9.499e-01,-1.551e+00,3.636e+00,2.599e-01,-1.018e-01,1.203e-01,2.760e-04
-8.823e-02,-9.525e-01,-1.551e+00,3.637e+00,2.554e-01,-1.002e-01,1.203e-01,2.944e-04
-8.818e-02,-9.550e-01,-1.552e+00,3.639e+00,2.392e-01,-1.558e-02,1.411e-01,3.145e-04
-8.813e-02,-9.575e-01,-1.552e+00,3.640e+00,2.391e-01,-1.365e-02,1.411e-01,3.359e-04
-8.809e-02,-9.599e-01,-1.553e+00,3.641e+00,2.397e-01,-1.167e-02,1.411e-01,3.579e-04
-8.804e-02,-9.623e-01,-1.553e+00,3.643e+00,2.404e-01,-9.642e-03,1.411e-01,3.805e-04
-8.800e-02,-9.647e-01,-1.553e+00,3.644e+00,2.410e-01,-7.562e-03,1.411e-01,4.036e-04
-8.796e-02,-9.671e-01,-1.553e+00,3.646e+00,2.416e-01,-5.436e-03,1.411e-01,4.272e-04
-8.792e-02,-9.696e-01,-1.553e+00,3.647e+00,2.422e-01,-3.266e-03,1.411e-01,4.513e-04
-8.787e-02,-9.720e-01,-1.553e+00,3.649e+00,2.426e-01,-1.058e-03,1.411e-01,4.758e-04
-8.783e-02,-9.744e-01,-1.553e+00,3.650e+00,1.689e-01,4.259e-02,1.471e-01,5.007e-04
-8.779e-02,-9.765e-01,-1.553e+00,3.651e+00,1.733e-01,4.455e-02,1.471e-01,5.226e-04
-8.776e-02,-9.784e-01,-1.553e+00,3.653e+00,1.806e-01,4.623e-02,1.471e-01,5.412e-04
-8.773e-02,-9.802e-01,-1.552e+00,3.654e+00,2.861e-01,1.227e-03,1.063e-01,5.587e-04
-8.769e-02,-9.823e-01,-1.552e+00,3.655e+00,2.830e-01,3.066e-03,1.063e-01,5.792e-04
-8.764e-02,-9.848e-01,-1.552e+00,3.656e+00,2.765e-01,5.187e-03,1.063e-01,6.027e-04
-8.759e-02,-9.875e-01,-1.552e+00,3.658e+00,2.688e-01,7.407e-03,1.063e-01,6.274e-04
-8.754e-02,-9.901e-01,-1.552e+00,3.659e+00,2.609e-01,9.672e-03,1.063e-01,6.526e-04
-8.749e-02,-9.927e-01,-1.552e+00,3.660e+00,2.530e-01,1.195e-02,1.063e-01,6.779e-04
-8.744e-02,-9.953e-01,-1.552e+00,3.661e+00,2.189e-01,5.042e-02,1.418e-01,7.029e-04
-8.739e-02,-9.977e-01,-1.551e+00,3.662e+00,2.194e-01,5.249e-02,1.418e-01,7.260e-04
-8.735e-02,-1.000e+00,-1.551e+00,3.664e+00,2.214e-01,5.439e-02,1.418e-01,7.470e-04
-8.731e-02,-1.002e+00,-1.551e+00,3.665e+00,2.237e-01,5.617e-02,1.418e-01,7.668e-04
-8.726e-02,-1.004e+00,-1.550e+00,3.666e+00,2.259e-01,5.787e-02,1.418e-01,7.857e-04
-8.721e-02,-1.007e+00,-1.549e+00,3.668e+00,2.280e-01,5.949e-02,1.418e-01,8.037e-04
-8.716e-02,-1.009e+00,-1.549e+00,3.669e+00,2.298e-01,6.102e-02,1.418e-01,8.207e-04
-8.711e-02,-1.011e+00,-1.548e+00,3.671e+00,2.314e-01,6.247e-02,1.418e-01,8.367e-04
-8.706e-02,-1.014e+00,-1.548e+00,3.672e+00,2.328e-01,6.381e-02,1.418e-01,8.516e-04
-8.700e-02,-1.016e+00,-1.547e+00,3.673e+00,-2.395e-02,7.023e-02,1.498e-01,8.654e-04
-8.697e-02,-1.017e+00,-1.546e+00,3.675e+00,-1.067e-02,7.085e-02,1.498e-01,8.722e-04
-8.697e-02,-1.017e+00,-1.546e+00,3.676e+00,1.247e-02,7.095e-02,1.498e-01,8.735e-04
-8.697e-02,-1.018e+00,-1.545e+00,3.678e+00,3.722e-02,7.096e-02,1.498e-01,8.739e-04
-8.696e-02,-1.018e+00,-1.544e+00,3.679e+00,6.076e-02,7.098e-02,1.498e-01,8.746e-04
-8.695e-02,-1.018e+00,-1.543e+00,3.681e+00,3.610e-01,9.172e-02,1.130e-01,8.757e-04
-8.691e-02,-1.020e+00,-1.543e+00,3.682e+00,3.663e-01,9.195e-02,1.130e-01,8.785e-04
-8.685e-02,-1.022e+00,-1.543e+00,3.683e+00,3.628e-01,9.235e-02,1.130e-01,8.828e-04
-8.677e-02,-1.024e+00,-1.543e+00,3.684e+00,3.508e-01,1.032e-01,1.237e-01,8.876e-04
-8.670e-02,-1.027e+00,-1.543e+00,3.686e+00,3.457e-01,1.036e-01,1.237e-01,8.928e-04
-8.663e-02,-1.030e+00,-1.543e+00,3.687e+00,3.404e-01,1.041e-01,1.237e-01,8.982e-04
-8.655e-02,-1.032e+00,-1.543e+00,3.688e+00,3.350e-01,1.047e-01,1.237e-01,9.040e-04
-8.648e-02,-1.035e+00,-1.543e+00,3.689e+00,3.296e-01,1.052e-01,1.237e-01,9.100e-04
-8.641e-02,-1.038e+00,-1.543e+00,3.691e+00,3.153e-01,1.006e-01,1.411e-01,9.164e-04
-8.633e-02,-1.040e+00,-1.543e+00,3.692e+00,3.128e-01,1.012e-01,1.411e-01,9.230e-04
-8.626e-02,-1.043e+00,-1.543e+00,3.693e+00,3.102e-01,1.019e-01,1.411e-01,9.299e-04
-8.618e-02,-1.046e+00,-1.543e+00,3.695e+00,3.077e-01,1.025e-01,1.411e-01,9.370e-04
-8.611e-02,-1.048e+00,-1.543e+00,3.696e+00,3.051e-01,1.032e-01,1.411e-01,9.445e-04
-8.603e-02,-1.051e+00,-1.543e+00,3.698e+00,3.025e-01,1.039e-01,1.411e-01,9.522e-04
-8.596e-02,-1.054e+00,-1.543e+00,3.699e+00,2.999e-01,1.046e-01,1.411e-01,9.603e-04
-8.589e-02,-1.056e+00,-1.543e+00,3.700e+00,2.795e-01,8.984e-02,1.445e-01,9.686e-04
-8.581e-02,-1.059e+00,-1.543e+00,3.702e+00,2.774e-01,9.062e-02,1.445e-01,9.772e-04
-8.574e-02,-1.062e+00,-1.543e+00,3.703e+00,2.160e-01,1.328e-01,1.478e-01,9.861e-04
-8.567e-02,-1.064e+00,-1.542e+00,3.705e+00,2.166e-01,1.335e-01,1.478e-01,9.940e-04
-8.560e-02,-1.066e+00,-1.541e+00,3.706e+00,2.190e-01,1.340e-01,1.478e-01,9.994e-04
-8.554e-02,-1.068e+00,-1.540e+00,3.708e+00,3.109e-01,1.084e-01,1.049e-01,1.002e-03
-8.546e-02,-1.071e+00,-1.539e+00,3.709e+00,3.076e-01,-3.644e-02,1.116e-01,1.003e-03
-8.538e-02,-1.073e+00,-1.539e+00,3.710e+00,3.007e-01,-3.645e-02,1.116e-01,1.003e-03
-8.530e-02,-1.076e+00,-1.539e+00,3.711e+00,2.754e-01,-5.198e-02,1.391e-01,1.003e-03
-8.521e-02,-1.079e+00,-1.539e+00,3.712e+00,2.723e-01,-5.198e-02,1.391e-01,1.003e-03
-8.513e-02,-1.081e+00,-1.539e+00,3.714e+00,2.692e-01,-5.195e-02,1.391e-01,1.003e-03
-8.504e-02,-1.084e+00,-1.539e+00,3.715e+00,2.661e-01,-5.189e-02,1.391e-01,1.004e-03
-8.496e-02,-1.087e+00,-1.539e+00,3.717e+00,2.631e-01,-5.179e-02,1.391e-01,1.005e-03
-8.487e-02,-1.089e+00,-1.539e+00,3.718e+00,2.602e-01,-5.161e-02,1.391e-01,1.007e-03
-8.479e-02,-1.092e+00,-1.540e+00,3.719e+00,2.604e-01,1.660e-01,1.418e-01,1.010e-03
-8.471e-02,-1.094e+00,-1.539e+00,3.721e+00,2.556e-01,-5.101e-02,1.391e-01,1.013e-03
-8.463e-02,-1.097e+00,-1.539e+00,3.722e+00,2.386e-01,5.279e-02,1.445e-01,1.017e-03
-8.455e-02,-1.099e+00,-1.539e+00,3.724e+00,2.379e-01,5.309e-02,1.445e-01,1.020e-03
-8.448e-02,-1.102e+00,-1.539e+00,3.725e+00,2.378e-01,5.334e-02,1.445e-01,1.023e-03
-8.440e-02,-1.104e+00,-1.538e+00,3.726e+00,2.380e-01,5.351e-02,1.445e-01,1.025e-03
-8.432e-02,-1.107e+00,-1.538e+00,3.728e+00,2.382e-01,5.359e-02,1.445e-01,1.025e-03
-8.424e-02,-1.109e+00,-1.537e+00,3.729e+00,2.384e-01,5.358e-02,1.445e-01,1.025e-03
-8.416e-02,-1.111e+00,-1.537e+00,3.731e+00,2.385e-01,5.347e-02,1.445e-01,1.024e-03
-8.408e-02,-1.114e+00,-1.536e+00,3.732e+00,2.386e-01,5.328e-02,1.445e-01,1.022e-03
-8.400e-02,-1.116e+00,-1.536e+00,3.734e+00,2.713e-01,-8.675e-02,9.690e-02,1.019e-03
-8.391e-02,-1.119e+00,-1.535e+00,3.735e+00,2.388e-01,1.121e-02,1.425e-01,1.015e-03
-8.382e-02,-1.121e+00,-1.535e+00,3.736e+00,2.375e-01,1.084e-02,1.425e-01,1.011e-03
-8.373e-02,-1.124e+00,-1.535e+00,3.738e+00,2.370e-01,1.049e-02,1.425e-01,1.007e-03
-8.365e-02,-1.126e+00,-1.535e+00,3.739e+00,2.485e-01,-2.091e-02,1.358e-01,1.003e-03
-8.356e-02,-1.128e+00,-1.535e+00,3.740e+00,2.466e-01,-2.125e-02,1.358e-01,9.991e-04
-8.347e-02,-1.131e+00,-1.535e+00,3.742e+00,2.444e-01,-2.154e-02,1.358e-01,9.958e-04
-8.339e-02,-1.133e+00,-1.536e+00,3.743e+00,2.422e-01,-2.178e-02,1.358e-01,9.932e-04
-8.330e-02,-1.136e+00,-1.536e+00,3.744e+00,2.401e-01,-2.194e-02,1.358e-01,9.915e-04
-8.322e-02,-1.138e+00,-1.536e+00,3.746e+00,2.294e-01,-2.203e-02,1.445e-01,9.905e-04
-8.313e-02,-1.141e+00,-1.536e+00,3.747e+00,2.295e-01,-2.205e-02,1.445e-01,9.903e-04
-8.305e-02,-1.143e+00,-1.536e+00,3.749e+00,2.300e-01,-2.199e-02,1.445e-01,9.909e-04
-8.298e-02,-1.145e+00,-1.537e+00,3.750e+00,2.306e-01,-2.187e-02,1.445e-01,9.922e-04
-8.290e-02,-1.148e+00,-1.537e+00,3.752e+00,2.312e-01,-2.169e-02,1.445e-01,9.943e-04
-8.282e-02,-1.150e+00,-1.537e+00,3.753e+00,2.318e-01,-2.143e-02,1.445e-01,9.971e-04
-8.274e-02,-1.152e+00,-1.537e+00,3.754e+00,2.322e-01,-2.111e-02,1.445e-01,1.001e-03
-8.266e-02,-1.154e+00,-1.537e+00,3.756e+00,2.326e-01,-2.071e-02,1.445e-01,1.005e-03
-8.259e-02,-1.157e+00,-1.538e+00,3.757e+00,2.300e-01,1.597e-02,1.438e-01,1.010e-03
-8.251e-02,-1.159e+00,-1.538e+00,3.759e+00,6.417e-02,8.894e-02,1.491e-01,1.016e-03
-8.246e-02,-1.161e+00,-1.537e+00,3.760e+00,2.651e-01,-1.939e-02,1.177e-01,1.020e-03
-8.240e-02,-1.163e+00,-1.537e+00,3.761e+00,2.665e-01,-1.907e-02,1.177e-01,1.023e-03
-8.232e-02,-1.165e+00,-1.537e+00,3.763e+00,2.619e-01,-1.865e-02,1.177e-01,1.028e-03
-8.223e-02,-1.167e+00,-1.537e+00,3.764e+00,2.554e-01,-1.817e-02,1.177e-01,1.033e-03
-8.214e-02,-1.170e+00,-1.537e+00,3.765e+00,2.487e-01,-1.764e-02,1.177e-01,1.039e-03
-8.206e-02,-1.173e+00,-1.537e+00,3.766e+00,2.424e-01,-1.706e-02,1.177e-01,1.046e-03
-8.197e-02,-1.175e+00,-1.538e+00,3.767e+00,2.367e-01,-1.642e-02,1.177e-01,1.053e-03
-8.189e-02,-1.177e+00,-1.538e+00,3.768e+00,2.316e-01,-1.573e-02,1.177e-01,1.061e-03
-8.182e-02,-1.180e+00,-1.538e+00,3.770e+00,2.092e-01,-9.832e-03,1.438e-01,1.069e-03
-8.174e-02,-1.182e+00,-1.538e+00,3.771e+00,2.100e-01,-9.080e-03,1.438e-01,1.077e-03
-8.167e-02,-1.184e+00,-1.538e+00,3.773e+00,2.118e-01,-8.315e-03,1.438e-01,1.086e-03
-8.160e-02,-1.186e+00,-1.538e+00,3.774e+00,2.138e-01,-7.519e-03,1.438e-01,1.095e-03
-8.153e-02,-1.188e+00,-1.538e+00,3.775e+00,2.097e-01,-1.186e-02,1.445e-01,1.104e-03
-8.146e-02,-1.191e+00,-1.538e+00,3.777e+00,2.118e-01,-1.099e-02,1.445e-01,1.113e-03
-8.140e-02,-1.193e+00,-1.539e+00,3.778e+00,2.138e-01,-1.009e-02,1.445e-01,1.123e-03
-8.133e-02,-1.195e+00,-1.539e+00,3.780e+00,2.158e-01,-9.138e-03,1.445e-01,1.134e-03
-8.126e-02,-1.197e+00,-1.539e+00,3.781e+00,2.175e-01,-8.140e-03,1.445e-01,1.145e-03
-8.119e-02,-1.199e+00,-1.539e+00,3.783e+00,2.042e-01,4.983e-02,1.445e-01,1.157e-03
-8.112e-02,-1.201e+00,-1.539e+00,3.784e+00,2.061e-01,5.088e-02,1.445e-01,1.168e-03
-8.105e-02,-1.203e+00,-1.538e+00,3.786e+00,2.530e-01,-1.542e-02,1.157e-01,1.179e-03
-8.098e-02,-1.206e+00,-1.538e+00,3.787e+00,2.488e-01,-1.441e-02,1.157e-01,1.190e-03
-8.090e-02,-1.208e+00,-1.538e+00,3.788e+00,2.429e-01,-1.330e-02,1.157e-01,1.203e-03
-8.082e-02,-1.211e+00,-1.538e+00,3.789e+00,2.368e-01,-1.215e-02,1.157e-01,1.216e-03
-8.074e-02,-1.213e+00,-1.538e+00,3.790e+00,2.311e-01,-1.096e-02,1.157e-01,1.229e-03
-8.066e-02,-1.215e+00,-1.538e+00,3.791e+00,2.259e-01,-9.752e-03,1.157e-01,1.242e-03
-8.059e-02,-1.218e+00,-1.539e+00,3.792e+00,2.213e-01,-8.522e-03,1.157e-01,1.256e-03
-8.052e-02,-1.220e+00,-1.539e+00,3.794e+00,1.844e-01,8.253e-03,1.438e-01,1.270e-03
-8.045e-02,-1.222e+00,-1.539e+00,3.795e+00,1.895e-01,-1.643e-02,1.445e-01,1.284e-03
-8.039e-02,-1.224e+00,-1.539e+00,3.796e+00,1.930e-01,-1.529e-02,1.445e-01,1.296e-03
-8.033e-02,-1.226e+00,-1.539e+00,3.798e+00,1.967e-01,-1.412e-02,1.445e-01,1.309e-03
-8.026e-02,-1.228e+00,-1.539e+00,3.799e+00,2.001e-01,-1.290e-02,1.445e-01,1.322e-03
-8.020e-02,-1.230e+00,-1.539e+00,3.801e+00,2.032e-01,-1.162e-02,1.445e-01,1.337e-03
-8.014e-02,-1.232e+00,-1.539e+00,3.802e+00,2.059e-01,-1.028e-02,1.445e-01,1.351e-03
-8.007e-02,-1.234e+00,-1.539e+00,3.804e+00,2.083e-01,-8.876e-03,1.445e-01,1.367e-03
-8.001e-02,-1.236e+00,-1.539e+00,3.805e+00,2.104e-01,-7.417e-03,1.445e-01,1.383e-03
-7.994e-02,-1.238e+00,-1.540e+00,3.807e+00,2.093e-01,9.243e-02,1.458e-01,1.400e-03
-7.988e-02,-1.240e+00,-1.539e+00,3.808e+00,1.697e-01,9.396e-02,1.465e-01,1.417e-03
-7.981e-02,-1.242e+00,-1.538e+00,3.810e+00,1.734e-01,9.528e-02,1.465e-01,1.432e-03
-7.976e-02,-1.244e+00,-1.538e+00,3.811e+00,1.786e-01,9.639e-02,1.465e-01,1.444e-03
-7.970e-02,-1.246e+00,-1.537e+00,3.812e+00,2.431e-01,-1.252e-01,9.824e-02,1.454e-03
-7.963e-02,-1.248e+00,-1.537e+00,3.813e+00,2.379e-01,-1.242e-01,9.824e-02,1.466e-03
-7.955e-02,-1.250e+00,-1.537e+00,3.814e+00,2.303e-01,-1.229e-01,9.824e-02,1.480e-03
-7.947e-02,-1.252e+00,-1.539e+00,3.815e+00,2.224e-01,-1.214e-01,9.824e-02,1.497e-03
-7.940e-02,-1.255e+00,-1.540e+00,3.816e+00,2.268e-01,1.857e-01,1.130e-01,1.516e-03
-7.933e-02,-1.257e+00,-1.540e+00,3.818e+00,2.218e-01,1.876e-01,1.130e-01,1.537e-03
-7.926e-02,-1.259e+00,-1.538e+00,3.819e+00,2.199e-01,3.923e-02,1.116e-01,1.557e-03
-7.918e-02,-1.261e+00,-1.537e+00,3.820e+00,1.883e-01,6.658e-02,1.438e-01,1.574e-03
-7.911e-02,-1.263e+00,-1.537e+00,3.821e+00,1.900e-01,6.785e-02,1.438e-01,1.588e-03
-7.905e-02,-1.265e+00,-1.536e+00,3.823e+00,1.928e-01,6.894e-02,1.438e-01,1.600e-03
-7.898e-02,-1.267e+00,-1.535e+00,3.824e+00,1.958e-01,6.991e-02,1.438e-01,1.610e-03
-7.891e-02,-1.269e+00,-1.534e+00,3.826e+00,1.987e-01,7.079e-02,1.438e-01,1.620e-03
-7.884e-02,-1.271e+00,-1.534e+00,3.827e+00,2.013e-01,7.157e-02,1.438e-01,1.629e-03
-7.876e-02,-1.273e+00,-1.533e+00,3.828e+00,2.036e-01,7.226e-02,1.438e-01,1.636e-03
-7.868e-02,-1.275e+00,-1.532e+00,3.830e+00,2.056e-01,7.284e-02,1.438e-01,1.643e-03
-7.860e-02,-1.277e+00,-1.532e+00,3.831e+00,2.074e-01,7.331e-02,1.438e-01,1.648e-03
-7.852e-02,-1.279e+00,-1.531e+00,3.833e+00,2.089e-01,7.367e-02,1.438e-01,1.652e-03
-7.844e-02,-1.281e+00,-1.530e+00,3.834e+00,1.806e-01,1.360e-01,1.451e-01,1.654e-03
-7.836e-02,-1.283e+00,-1.529e+00,3.836e+00,2.355e-03,8.956e-02,1.491e-01,1.656e-03
-7.831e-02,-1.284e+00,-1.528e+00,3.837e+00,1.416e-02,8.955e-02,1.491e-01,1.655e-03
-7.829e-02,-1.285e+00,-1.527e+00,3.839e+00,2.080e-01,1.102e-01,1.445e-01,1.655e-03
-7.825e-02,-1.286e+00,-1.526e+00,3.840e+00,2.198e-01,1.100e-01,1.445e-01,1.652e-03
-7.816e-02,-1.288e+00,-1.525e+00,3.841e+00,2.238e-01,1.095e-01,1.445e-01,1.646e-03
-7.807e-02,-1.290e+00,-1.524e+00,3.843e+00,2.248e-01,1.087e-01,1.445e-01,1.637e-03
-7.796e-02,-1.292e+00,-1.523e+00,3.844e+00,2.249e-01,1.076e-01,1.445e-01,1.626e-03
-7.785e-02,-1.294e+00,-1.522e+00,3.846e+00,2.245e-01,1.064e-01,1.445e-01,1.612e-03
-7.774e-02,-1.296e+00,-1.521e+00,3.847e+00,2.240e-01,1.049e-01,1.445e-01,1.596e-03
-7.763e-02,-1.299e+00,-1.520e+00,3.849e+00,2.235e-01,1.033e-01,1.445e-01,1.578e-03
-7.751e-02,-1.301e+00,-1.519e+00,3.850e+00,2.231e-01,1.015e-01,1.445e-01,1.558e-03
-7.739e-02,-1.303e+00,-1.517e+00,3.852e+00,2.552e-01,2.183e-02,1.445e-01,1.535e-03
-7.727e-02,-1.306e+00,-1.517e+00,3.853e+00,2.445e-01,1.955e-02,1.458e-01,1.510e-03
-7.713e-02,-1.308e+00,-1.516e+00,3.854e+00,2.420e-01,1.710e-02,1.458e-01,1.483e-03
-7.700e-02,-1.310e+00,-1.516e+00,3.856e+00,2.396e-01,1.463e-02,1.458e-01,1.455e-03
-7.687e-02,-1.313e+00,-1.516e+00,3.857e+00,2.375e-01,1.218e-02,1.458e-01,1.428e-03
-7.674e-02,-1.315e+00,-1.516e+00,3.859e+00,2.355e-01,9.735e-03,1.458e-01,1.401e-03
-7.661e-02,-1.318e+00,-1.516e+00,3.860e+00,2.337e-01,7.318e-03,1.458e-01,1.374e-03
-7.648e-02,-1.320e+00,-1.516e+00,3.862e+00,2.320e-01,4.927e-03,1.458e-01,1.347e-03
-7.635e-02,-1.322e+00,-1.516e+00,3.863e+00,3.186e-02,7.502e-02,1.491e-01,1.321e-03
-7.626e-02,-1.324e+00,-1.515e+00,3.865e+00,2.291e-01,9.939e-02,1.431e-01,1.304e-03
-7.618e-02,-1.325e+00,-1.515e+00,3.866e+00,2.297e-01,6.158e-02,1.431e-01,1.287e-03
-7.606e-02,-1.327e+00,-1.514e+00,3.868e+00,2.305e-01,5.928e-02,1.431e-01,1.261e-03
-7.594e-02,-1.330e+00,-1.513e+00,3.869e+00,2.296e-01,5.667e-02,1.431e-01,1.232e-03
-7.580e-02,-1.332e+00,-1.512e+00,3.870e+00,2.281e-01,5.390e-02,1.431e-01,1.201e-03
-7.567e-02,-1.334e+00,-1.512e+00,3.872e+00,2.266e-01,5.103e-02,1.431e-01,1.170e-03
-7.553e-02,-1.336e+00,-1.511e+00,3.873e+00,2.251e-01,4.809e-02,1.431e-01,1.137e-03
-7.540e-02,-1.339e+00,-1.511e+00,3.875e+00,2.237e-01,4.508e-02,1.431e-01,1.103e-03
-7.526e-02,-1.341e+00,-1.510e+00,3.876e+00,2.224e-01,4.202e-02,1.431e-01,1.069e-03
-7.513e-02,-1.343e+00,-1.510e+00,3.878e+00,2.242e-01,-2.837e-02,1.451e-01,1.035e-03
-7.499e-02,-1.345e+00,-1.510e+00,3.879e+00,2.233e-01,-3.151e-02,1.451e-01,1.000e-03
-7.485e-02,-1.348e+00,-1.510e+00,3.881e+00,2.224e-01,-3.462e-02,1.451e-01,9.654e-04
-7.472e-02,-1.350e+00,-1.510e+00,3.882e+00,2.215e-01,-3.765e-02,1.451e-01,9.318e-04
-7.458e-02,-1.352e+00,-1.511e+00,3.883e+00,2.206e-01,-4.058e-02,1.451e-01,8.993e-04
-7.445e-02,-1.354e+00,-1.511e+00,3.885e+00,2.198e-01,-4.339e-02,1.451e-01,8.681e-04
-7.432e-02,-1.357e+00,-1.511e+00,3.886e+00,2.191e-01,-4.608e-02,1.451e-01,8.381e-04
-7.419e-02,-1.359e+00,-1.512e+00,3.888e+00,2.184e-01,-4.866e-02,1.451e-01,8.095e-04
-7.406e-02,-1.361e+00,-1.512e+00,3.889e+00,2.030e-01,-5.628e-02,1.465e-01,7.823e-04
-7.394e-02,-1.363e+00,-1.513e+00,3.891e+00,2.180e-01,-1.155e-01,1.431e-01,7.573e-04
-7.381e-02,-1.365e+00,-1.514e+00,3.892e+00,2.177e-01,-1.176e-01,1.431e-01,7.339e-04
-7.369e-02,-1.367e+00,-1.515e+00,3.894e+00,2.170e-01,-1.195e-01,1.431e-01,7.125e-04
-7.357e-02,-1.370e+00,-1.516e+00,3.895e+00,2.013e-01,4.960e-02,1.465e-01,6.937e-04
-7.346e-02,-1.372e+00,-1.516e+00,3.896e+00,2.016e-01,4.815e-02,1.465e-01,6.776e-04
-7.334e-02,-1.374e+00,-1.516e+00,3.898e+00,2.024e-01,4.679e-02,1.465e-01,6.625e-04
-7.323e-02,-1.376e+00,-1.516e+00,3.899e+00,2.034e-01,4.541e-02,1.465e-01,6.471e-04
-7.312e-02,-1.378e+00,-1.515e+00,3.901e+00,2.014e-01,4.397e-02,1.465e-01,6.311e-04
-7.301e-02,-1.380e+00,-1.515e+00,3.902e+00,2.083e-01,-1.076e-01,1.445e-01,6.145e-04
-7.289e-02,-1.382e+00,-1.515e+00,3.904e+00,2.028e-01,4.095e-02,1.465e-01,5.976e-04
-7.278e-02,-1.384e+00,-1.515e+00,3.905e+00,2.390e-01,-7.068e-03,1.458e-01,5.816e-04
-7.266e-02,-1.386e+00,-1.515e+00,3.907e+00,2.382e-01,-8.574e-03,1.458e-01,5.648e-04
-7.253e-02,-1.388e+00,-1.515e+00,3.908e+00,2.359e-01,-1.014e-02,1.458e-01,5.474e-04
-7.240e-02,-1.391e+00,-1.515e+00,3.910e+00,2.333e-01,-1.168e-02,1.458e-01,5.303e-04
-7.227e-02,-1.393e+00,-1.515e+00,3.911e+00,2.307e-01,-1.317e-02,1.458e-01,5.139e-04
-7.214e-02,-1.395e+00,-1.516e+00,3.912e+00,2.283e-01,-1.458e-02,1.458e-01,4.982e-04
-7.201e-02,-1.398e+00,-1.516e+00,3.914e+00,2.084e-01,3.066e-02,1.465e-01,4.833e-04
-7.189e-02,-1.400e+00,-1.516e+00,3.915e+00,2.072e-01,2.942e-02,1.465e-01,4.696e-04
-7.177e-02,-1.402e+00,-1.515e+00,3.917e+00,2.337e-01,1.110e-01,1.297e-01,4.564e-04
-7.165e-02,-1.404e+00,-1.515e+00,3.918e+00,1.738e-01,-1.231e-01,1.458e-01,4.422e-04
-7.153e-02,-1.406e+00,-1.515e+00,3.920e+00,1.741e-01,-1.244e-01,1.458e-01,4.283e-04
-7.143e-02,-1.408e+00,-1.516e+00,3.921e+00,1.825e-01,3.990e-03,1.465e-01,4.171e-04
-7.133e-02,-1.410e+00,-1.516e+00,3.923e+00,1.852e-01,3.157e-03,1.465e-01,4.078e-04
-7.123e-02,-1.412e+00,-1.516e+00,3.924e+00,1.877e-01,2.386e-03,1.465e-01,3.992e-04
-7.113e-02,-1.414e+00,-1.516e+00,3.925e+00,1.899e-01,1.639e-03,1.465e-01,3.909e-04
-7.103e-02,-1.416e+00,-1.516e+00,3.927e+00,1.918e-01,9.054e-04,1.465e-01,3.827e-04
-7.092e-02,-1.417e+00,-1.516e+00,3.928e+00,2.023e-01,2.606e-02,1.465e-01,3.747e-04
-7.082e-02,-1.419e+00,-1.516e+00,3.930e+00,2.034e-01,2.533e-02,1.465e-01,3.666e-04
-7.071e-02,-1.421e+00,-1.516e+00,3.931e+00,2.039e-01,2.458e-02,1.465e-01,3.582e-04
-7.060e-02,-1.423e+00,-1.516e+00,3.933e+00,2.042e-01,2.381e-02,1.465e-01,3.496e-04
-7.048e-02,-1.425e+00,-1.516e+00,3.934e+00,2.073e-01,2.307e-03,1.458e-01,3.407e-04
-7.037e-02,-1.428e+00,-1.516e+00,3.936e+00,2.072e-01,1.493e-03,1.458e-01,3.317e-04
-7.026e-02,-1.430e+00,-1.515e+00,3.937e+00,2.069e-01,6.824e-04,1.458e-01,3.227e-04
-7.014e-02,-1.432e+00,-1.515e+00,3.939e+00,2.066e-01,-1.077e-04,1.458e-01,3.139e-04
-7.003e-02,-1.434e+00,-1.515e+00,3.940e+00,2.063e-01,-8.720e-04,1.458e-01,3.054e-04
-6.991e-02,-1.436e+00,-1.515e+00,3.942e+00,2.000e-01,1.392e-02,1.465e-01,2.972e-04
-6.980e-02,-1.438e+00,-1.515e+00,3.943e+00,2.622e-01,6.497e-02,1.190e-01,2.895e-04
-6.967e-02,-1.440e+00,-1.515e+00,3.944e+00,2.562e-01,6.420e-02,1.190e-01,2.809e-04
-6.953e-02,-1.443e+00,-1.515e+00,3.945e+00,2.331e-01,-1.282e-01,1.224e-01,2.711e-04
-6.940e-02,-1.445e+00,-1.515e+00,3.947e+00,1.871e-01,2.618e-02,1.485e-01,2.613e-04
-6.928e-02,-1.447e+00,-1.515e+00,3.948e+00,1.859e-01,2.552e-02,1.485e-01,2.540e-04
-6.917e-02,-1.449e+00,-1.515e+00,3.950e+00,1.868e-01,2.496e-02,1.485e-01,2.478e-04
-6.906e-02,-1.451e+00,-1.515e+00,3.951e+00,1.884e-01,2.443e-02,1.485e-01,2.418e-04
-6.896e-02,-1.453e+00,-1.515e+00,3.953e+00,1.663e-01,-1.314e-01,1.471e-01,2.357e-04
-6.885e-02,-1.455e+00,-1.515e+00,3.954e+00,2.012e-01,1.476e-01,1.471e-01,2.302e-04
-6.875e-02,-1.457e+00,-1.515e+00,3.956e+00,2.029e-01,1.472e-01,1.471e-01,2.254e-04
-6.864e-02,-1.459e+00,-1.514e+00,3.957e+00,1.589e-01,-1.070e-01,1.471e-01,2.192e-04
-6.854e-02,-1.460e+00,-1.514e+00,3.958e+00,1.608e-01,-1.076e-01,1.471e-01,2.122e-04
-6.844e-02,-1.462e+00,-1.514e+00,3.960e+00,1.642e-01,-1.081e-01,1.471e-01,2.065e-04
-6.835e-02,-1.464e+00,-1.515e+00,3.961e+00,2.123e-01,1.451e-01,1.471e-01,2.025e-04
-6.825e-02,-1.466e+00,-1.515e+00,3.963e+00,1.962e-01,2.581e-02,1.451e-01,1.994e-04
-6.814e-02,-1.468e+00,-1.515e+00,3.964e+00,2.140e-01,-5.735e-02,1.458e-01,1.955e-04
-6.802e-02,-1.470e+00,-1.515e+00,3.966e+00,2.134e-01,-5.774e-02,1.458e-01,1.912e-04
-6.790e-02,-1.472e+00,-1.515e+00,3.967e+00,1.943e-01,2.475e-02,1.451e-01,1.877e-04
-6.779e-02,-1.474e+00,-1.515e+00,3.969e+00,1.667e-01,8.147e-02,1.485e-01,1.853e-04
-6.769e-02,-1.476e+00,-1.515e+00,3.970e+00,2.335e-01,1.020e-01,1.364e-01,1.833e-04
-6.757e-02,-1.478e+00,-1.514e+00,3.972e+00,2.407e-01,-5.873e-02,1.277e-01,1.802e-04
-6.744e-02,-1.480e+00,-1.514e+00,3.973e+00,2.352e-01,-5.914e-02,1.277e-01,1.757e-04
-6.731e-02,-1.482e+00,-1.514e+00,3.974e+00,2.290e-01,-5.951e-02,1.277e-01,1.718e-04
-6.718e-02,-1.485e+00,-1.515e+00,3.975e+00,2.229e-01,-5.974e-02,1.277e-01,1.693e-04
-6.705e-02,-1.487e+00,-1.515e+00,3.977e+00,1.906e-01,1.420e-01,1.478e-01,1.686e-04
-6.694e-02,-1.489e+00,-1.515e+00,3.978e+00,1.893e-01,1.420e-01,1.478e-01,1.690e-04
-6.683e-02,-1.491e+00,-1.514e+00,3.980e+00,1.687e-01,-1.220e-01,1.465e-01,1.681e-04
-6.672e-02,-1.493e+00,-1.514e+00,3.981e+00,1.462e-01,-8.592e-02,1.485e-01,1.662e-04
-6.663e-02,-1.494e+00,-1.514e+00,3.983e+00,1.497e-01,-8.600e-02,1.485e-01,1.652e-04
-6.654e-02,-1.496e+00,-1.515e+00,3.984e+00,1.690e-01,6.414e-02,1.478e-01,1.656e-04
-6.645e-02,-1.497e+00,-1.515e+00,3.986e+00,1.728e-01,6.429e-02,1.478e-01,1.672e-04
-6.636e-02,-1.499e+00,-1.515e+00,3.987e+00,1.756e-01,6.444e-02,1.478e-01,1.688e-04
-6.626e-02,-1.501e+00,-1.515e+00,3.988e+00,1.631e-01,-8.554e-02,1.485e-01,1.699e-04
-6.617e-02,-1.503e+00,-1.515e+00,3.990e+00,1.658e-01,-8.547e-02,1.485e-01,1.706e-04
-6.607e-02,-1.504e+00,-1.515e+00,3.991e+00,1.836e-01,6.476e-02,1.478e-01,1.722e-04
-6.598e-02,-1.506e+00,-1.515e+00,3.993e+00,1.858e-01,6.501e-02,1.478e-01,1.749e-04
-6.588e-02,-1.508e+00,-1.515e+00,3.994e+00,1.485e-01,-1.237e-02,1.478e-01,1.777e-04
-6.578e-02,-1.509e+00,-1.515e+00,3.996e+00,1.985e-01,-2.770e-02,1.445e-01,1.798e-04
-6.568e-02,-1.511e+00,-1.515e+00,3.997e+00,1.910e-01,3.568e-03,1.465e-01,1.822e-04
-6.558e-02,-1.513e+00,-1.515e+00,3.999e+00,1.913e-01,3.847e-03,1.465e-01,1.853e-04
-6.547e-02,-1.515e+00,-1.515e+00,4.000e+00,1.914e-01,4.163e-03,1.465e-01,1.888e-04
-6.536e-02,-1.517e+00,-1.515e+00,4.002e+00,1.914e-01,4.507e-03,1.465e-01,1.927e-04
-6.526e-02,-1.519e+00,-1.515e+00,4.003e+00,1.913e-01,4.875e-03,1.465e-01,1.968e-04
-6.515e-02,-1.521e+00,-1.515e+00,4.005e+00,1.912e-01,5.266e-03,1.465e-01,2.011e-04
-6.504e-02,-1.523e+00,-1.515e+00,4.006e+00,1.911e-01,5.679e-03,1.465e-01,2.057e-04
-6.493e-02,-1.525e+00,-1.515e+00,4.008e+00,1.910e-01,6.112e-03,1.465e-01,2.105e-04
-6.482e-02,-1.527e+00,-1.514e+00,4.009e+00,1.908e-01,6.566e-03,1.465e-01,2.156e-04
-6.472e-02,-1.528e+00,-1.514e+00,4.011e+00,2.054e-01,1.865e-03,1.458e-01,2.208e-04
-6.461e-02,-1.530e+00,-1.514e+00,4.012e+00,1.986e-01,4.378e-02,1.465e-01,2.265e-04
-6.449e-02,-1.532e+00,-1.514e+00,4.013e+00,1.974e-01,4.431e-02,1.465e-01,2.324e-04
-6.438e-02,-1.534e+00,-1.514e+00,4.015e+00,1.964e-01,4.482e-02,1.465e-01,2.381e-04
-6.427e-02,-1.536e+00,-1.513e+00,4.016e+00,1.954e-01,4.529e-02,1.465e-01,2.433e-04
-6.415e-02,-1.538e+00,-1.513e+00,4.018e+00,1.945e-01,4.571e-02,1.465e-01,2.480e-04
-6.404e-02,-1.540e+00,-1.512e+00,4.019e+00,1.937e-01,4.608e-02,1.465e-01,2.521e-04
-6.392e-02,-1.542e+00,-1.512e+00,4.021e+00,1.929e-01,4.640e-02,1.465e-01,2.557e-04
-6.381e-02,-1.544e+00,-1.512e+00,4.022e+00,2.515e-01,1.243e-01,1.277e-01,2.588e-04
-6.368e-02,-1.546e+00,-1.511e+00,4.023e+00,2.461e-01,1.245e-01,1.277e-01,2.614e-04
-6.354e-02,-1.549e+00,-1.510e+00,4.025e+00,1.881e-01,-3.064e-02,1.485e-01,2.627e-04
-6.340e-02,-1.551e+00,-1.509e+00,4.026e+00,1.849e-01,-3.067e-02,1.485e-01,2.624e-04
-6.328e-02,-1.553e+00,-1.509e+00,4.028e+00,1.841e-01,-3.069e-02,1.485e-01,2.622e-04
-6.317e-02,-1.555e+00,-1.510e+00,4.029e+00,1.840e-01,-3.065e-02,1.485e-01,2.627e-04
-6.305e-02,-1.557e+00,-1.510e+00,4.031e+00,1.842e-01,-3.053e-02,1.485e-01,2.640e-04
-6.294e-02,-1.558e+00,-1.510e+00,4.032e+00,1.844e-01,-3.034e-02,1.485e-01,2.661e-04
-6.283e-02,-1.560e+00,-1.510e+00,4.034e+00,1.846e-01,-3.006e-02,1.485e-01,2.692e-04
-6.272e-02,-1.562e+00,-1.511e+00,4.035e+00,1.848e-01,-2.970e-02,1.485e-01,2.732e-04
-6.261e-02,-1.564e+00,-1.511e+00,4.037e+00,1.582e-01,-5.513e-02,1.485e-01,2.781e-04
-6.250e-02,-1.566e+00,-1.511e+00,4.038e+00,1.594e-01,-5.463e-02,1.485e-01,2.837e-04
-6.240e-02,-1.567e+00,-1.512e+00,4.040e+00,1.616e-01,-5.406e-02,1.485e-01,2.899e-04
-6.231e-02,-1.569e+00,-1.512e+00,4.041e+00,1.817e-01,2.941e-02,1.465e-01,2.972e-04
-6.221e-02,-1.571e+00,-1.513e+00,4.043e+00,1.829e-01,3.019e-02,1.465e-01,3.059e-04
-6.211e-02,-1.573e+00,-1.513e+00,4.044e+00,1.832e-01,3.104e-02,1.465e-01,3.154e-04
-6.200e-02,-1.574e+00,-1.512e+00,4.045e+00,1.831e-01,3.190e-02,1.465e-01,3.249e-04
-6.189e-02,-1.576e+00,-1.512e+00,4.047e+00,1.829e-01,3.275e-02,1.465e-01,3.343e-04
-6.178e-02,-1.578e+00,-1.512e+00,4.048e+00,2.094e-01,2.323e-02,1.404e-01,3.436e-04
-6.167e-02,-1.580e+00,-1.511e+00,4.050e+00,2.072e-01,2.409e-02,1.404e-01,3.532e-04
-6.155e-02,-1.582e+00,-1.511e+00,4.051e+00,1.893e-01,8.190e-02,1.445e-01,3.631e-04
-6.143e-02,-1.584e+00,-1.511e+00,4.053e+00,1.871e-01,8.275e-02,1.445e-01,3.726e-04
-6.131e-02,-1.586e+00,-1.510e+00,4.054e+00,1.856e-01,8.349e-02,1.445e-01,3.809e-04
-6.120e-02,-1.588e+00,-1.509e+00,4.056e+00,1.845e-01,8.413e-02,1.445e-01,3.881e-04
-6.108e-02,-1.590e+00,-1.508e+00,4.057e+00,1.657e-01,4.325e-02,1.471e-01,3.939e-04
-6.097e-02,-1.591e+00,-1.508e+00,4.058e+00,1.659e-01,4.367e-02,1.471e-01,3.986e-04
-6.086e-02,-1.593e+00,-1.507e+00,4.060e+00,1.669e-01,4.401e-02,1.471e-01,4.023e-04
-6.075e-02,-1.595e+00,-1.507e+00,4.061e+00,1.680e-01,4.430e-02,1.471e-01,4.055e-04
-6.065e-02,-1.596e+00,-1.506e+00,4.063e+00,1.690e-01,4.456e-02,1.471e-01,4.083e-04
-6.054e-02,-1.598e+00,-1.506e+00,4.064e+00,1.700e-01,4.477e-02,1.471e-01,4.107e-04
-6.043e-02,-1.600e+00,-1.505e+00,4.066e+00,2.005e-01,6.565e-02,1.471e-01,4.126e-04
-6.031e-02,-1.602e+00,-1.505e+00,4.067e+00,1.999e-01,6.579e-02,1.471e-01,4.142e-04
-6.018e-02,-1.604e+00,-1.504e+00,4.069e+00,1.981e-01,6.587e-02,1.471e-01,4.152e-04
-6.004e-02,-1.606e+00,-1.503e+00,4.070e+00,1.959e-01,6.587e-02,1.471e-01,4.153e-04
-5.991e-02,-1.608e+00,-1.503e+00,4.072e+00,1.938e-01,6.580e-02,1.471e-01,4.147e-04
-5.978e-02,-1.609e+00,-1.502e+00,4.073e+00,-5.726e-02,9.671e-02,1.512e-01,4.131e-04
-5.971e-02,-1.610e+00,-1.501e+00,4.075e+00,1.535e-01,-1.680e-03,1.485e-01,4.121e-04
-5.966e-02,-1.611e+00,-1.501e+00,4.076e+00,1.637e-01,-1.782e-03,1.485e-01,4.106e-04
-5.957e-02,-1.612e+00,-1.501e+00,4.078e+00,1.679e-01,-2.026e-03,1.485e-01,4.078e-04
-5.946e-02,-1.614e+00,-1.501e+00,4.079e+00,1.698e-01,-2.303e-03,1.485e-01,4.047e-04
-5.934e-02,-1.616e+00,-1.501e+00,4.081e+00,1.857e-01,8.024e-02,1.485e-01,4.017e-04
-5.922e-02,-1.617e+00,-1.500e+00,4.082e+00,1.857e-01,7.997e-02,1.485e-01,3.987e-04
-5.909e-02,-1.619e+00,-1.500e+00,4.084e+00,1.849e-01,7.963e-02,1.485e-01,3.950e-04
-5.896e-02,-1.621e+00,-1.499e+00,4.085e+00,1.839e-01,7.921e-02,1.485e-01,3.903e-04
-5.882e-02,-1.623e+00,-1.498e+00,4.087e+00,1.828e-01,7.870e-02,1.485e-01,3.847e-04
-5.869e-02,-1.625e+00,-1.497e+00,4.088e+00,1.818e-01,7.810e-02,1.485e-01,3.780e-04
-5.855e-02,-1.627e+00,-1.497e+00,4.090e+00,1.809e-01,7.741e-02,1.485e-01,3.703e-04
-5.842e-02,-1.628e+00,-1.496e+00,4.091e+00,1.800e-01,7.663e-02,1.485e-01,3.617e-04
-5.828e-02,-1.630e+00,-1.495e+00,4.093e+00,2.000e-01,-2.775e-02,1.471e-01,3.521e-04
-5.814e-02,-1.632e+00,-1.495e+00,4.094e+00,1.982e-01,-2.872e-02,1.471e-01,3.414e-04
-5.799e-02,-1.634e+00,-1.495e+00,4.095e+00,1.956e-01,-2.970e-02,1.471e-01,3.306e-04
-5.784e-02,-1.636e+00,-1.495e+00,4.097e+00,1.930e-01,-3.061e-02,1.471e-01,3.206e-04
-5.769e-02,-1.638e+00,-1.495e+00,4.098e+00,1.905e-01,-3.142e-02,1.471e-01,3.117e-04
-5.755e-02,-1.640e+00,-1.496e+00,4.100e+00,1.881e-01,-3.212e-02,1.471e-01,3.040e-04
-5.740e-02,-1.642e+00,-1.496e+00,4.101e+00,1.949e-01,5.526e-02,1.431e-01,2.974e-04
-5.726e-02,-1.644e+00,-1.496e+00,4.103e+00,2.099e-01,8.579e-02,1.404e-01,2.917e-04
-5.711e-02,-1.646e+00,-1.495e+00,4.104e+00,2.060e-01,8.522e-02,1.404e-01,2.856e-04
-5.695e-02,-1.648e+00,-1.495e+00,4.106e+00,2.014e-01,8.455e-02,1.404e-01,2.785e-04
-5.680e-02,-1.650e+00,-1.494e+00,4.107e+00,1.970e-01,8.380e-02,1.404e-01,2.705e-04
-5.664e-02,-1.652e+00,-1.493e+00,4.108e+00,1.485e-01,7.778e-02,1.491e-01,2.614e-04
-5.650e-02,-1.654e+00,-1.492e+00,4.110e+00,1.476e-01,7.696e-02,1.491e-01,2.524e-04
-5.638e-02,-1.655e+00,-1.491e+00,4.111e+00,1.488e-01,7.617e-02,1.491e-01,2.435e-04
-5.626e-02,-1.657e+00,-1.491e+00,4.113e+00,1.387e-01,4.946e-02,1.491e-01,2.341e-04
-5.614e-02,-1.658e+00,-1.490e+00,4.114e+00,1.321e-01,-6.527e-02,1.491e-01,2.243e-04
-5.603e-02,-1.660e+00,-1.490e+00,4.116e+00,1.351e-01,-6.612e-02,1.491e-01,2.147e-04
-5.592e-02,-1.661e+00,-1.490e+00,4.117e+00,1.472e-01,4.697e-02,1.491e-01,2.059e-04
-5.580e-02,-1.662e+00,-1.490e+00,4.119e+00,1.499e-01,4.623e-02,1.491e-01,1.975e-04
-5.569e-02,-1.664e+00,-1.490e+00,4.120e+00,1.430e-01,-6.839e-02,1.491e-01,1.889e-04
-5.557e-02,-1.665e+00,-1.490e+00,4.122e+00,1.451e-01,-6.915e-02,1.491e-01,1.804e-04
-5.545e-02,-1.667e+00,-1.491e+00,4.123e+00,1.561e-01,4.402e-02,1.491e-01,1.727e-04
-5.533e-02,-1.668e+00,-1.491e+00,4.125e+00,1.577e-01,4.340e-02,1.491e-01,1.657e-04
-5.521e-02,-1.670e+00,-1.491e+00,4.126e+00,1.706e-01,9.452e-02,1.491e-01,1.586e-04
-5.508e-02,-1.671e+00,-1.490e+00,4.128e+00,1.560e-01,-4.073e-02,1.491e-01,1.509e-04
-5.494e-02,-1.673e+00,-1.490e+00,4.129e+00,1.563e-01,-4.146e-02,1.491e-01,1.428e-04
-5.482e-02,-1.675e+00,-1.490e+00,4.131e+00,1.569e-01,-4.213e-02,1.491e-01,1.353e-04
-5.469e-02,-1.676e+00,-1.490e+00,4.132e+00,1.724e-01,6.078e-02,1.485e-01,1.286e-04
-5.456e-02,-1.678e+00,-1.490e+00,4.134e+00,1.575e-01,-4.328e-02,1.491e-01,1.225e-04
-5.443e-02,-1.679e+00,-1.490e+00,4.135e+00,1.574e-01,-4.382e-02,1.491e-01,1.166e-04
-5.430e-02,-1.681e+00,-1.491e+00,4.137e+00,1.726e-01,5.924e-02,1.485e-01,1.115e-04
-5.416e-02,-1.683e+00,-1.490e+00,4.138e+00,1.753e-01,7.954e-02,1.485e-01,1.070e-04
-5.403e-02,-1.684e+00,-1.490e+00,4.140e+00,1.653e-01,-1.124e-01,1.465e-01,1.023e-04
-5.389e-02,-1.686e+00,-1.490e+00,4.141e+00,1.642e-01,-1.128e-01,1.465e-01,9.750e-05
-5.376e-02,-1.688e+00,-1.491e+00,4.143e+00,1.723e-01,7.836e-02,1.485e-01,9.412e-05
-5.362e-02,-1.689e+00,-1.491e+00,4.144e+00,1.715e-01,7.819e-02,1.485e-01,9.228e-05
-5.348e-02,-1.691e+00,-1.491e+00,4.146e+00,1.140e-01,1.660e-01,1.478e-01,9.054e-05
-5.337e-02,-1.693e+00,-1.490e+00,4.147e+00,1.715e-01,3.125e-02,1.491e-01,8.838e-05
-5.324e-02,-1.694e+00,-1.489e+00,4.149e+00,1.727e-01,3.094e-02,1.491e-01,8.485e-05
-5.311e-02,-1.696e+00,-1.488e+00,4.150e+00,1.899e-01,1.185e-01,1.471e-01,8.026e-05
-5.296e-02,-1.697e+00,-1.487e+00,4.152e+00,1.878e-01,1.180e-01,1.471e-01,7.484e-05
-5.280e-02,-1.699e+00,-1.486e+00,4.153e+00,1.849e-01,4.492e-02,1.438e-01,6.804e-05
-5.265e-02,-1.701e+00,-1.486e+00,4.154e+00,1.815e-01,4.417e-02,1.438e-01,5.994e-05
-5.249e-02,-1.703e+00,-1.485e+00,4.156e+00,1.784e-01,4.337e-02,1.438e-01,5.127e-05
-5.233e-02,-1.705e+00,-1.484e+00,4.157e+00,1.754e-01,4.254e-02,1.438e-01,4.237e-05
-5.218e-02,-1.707e+00,-1.484e+00,4.159e+00,1.728e-01,4.171e-02,1.438e-01,3.336e-05
-5.203e-02,-1.708e+00,-1.484e+00,4.160e+00,1.496e-01,5.122e-02,1.485e-01,2.426e-05
-5.188e-02,-1.710e+00,-1.483e+00,4.162e+00,1.488e-01,5.042e-02,1.485e-01,1.553e-05
-5.175e-02,-1.711e+00,-1.483e+00,4.163e+00,1.638e-01,6.001e-02,1.491e-01,7.022e-06
-5.161e-02,-1.713e+00,-1.482e+00,4.165e+00,1.637e-01,5.919e-02,1.491e-01,2.027e-06
-5.146e-02,-1.715e+00,-1.482e+00,4.166e+00,1.631e-01,5.830e-02,1.491e-01,1.182e-05
-5.132e-02,-1.716e+00,-1.481e+00,4.168e+00,1.623e-01,5.736e-02,1.491e-01,2.216e-05
-5.117e-02,-1.718e+00,-1.480e+00,4.169e+00,1.614e-01,5.638e-02,1.491e-01,3.296e-05
-5.102e-02,-1.720e+00,-1.480e+00,4.171e+00,1.488e-01,-6.367e-02,1.491e-01,4.418e-05
-5.088e-02,-1.721e+00,-1.480e+00,4.172e+00,1.485e-01,-6.467e-02,1.491e-01,5.514e-05
-5.074e-02,-1.723e+00,-1.480e+00,4.174e+00,1.488e-01,-6.555e-02,1.491e-01,6.494e-05
-5.061e-02,-1.724e+00,-1.481e+00,4.175e+00,1.491e-01,-6.631e-02,1.491e-01,7.343e-05
-5.048e-02,-1.726e+00,-1.481e+00,4.177e+00,1.495e-01,-6.695e-02,1.491e-01,8.054e-05
-5.034e-02,-1.727e+00,-1.482e+00,4.178e+00,1.498e-01,-6.746e-02,1.491e-01,8.626e-05
-5.021e-02,-1.729e+00,-1.483e+00,4.180e+00,1.707e-01,2.013e-02,1.438e-01,9.056e-05
-5.007e-02,-1.730e+00,-1.483e+00,4.181e+00,1.695e-01,1.983e-02,1.438e-01,9.377e-05
-4.992e-02,-1.732e+00,-1.483e+00,4.182e+00,1.555e-01,2.474e-02,1.451e-01,9.645e-05
-4.978e-02,-1.733e+00,-1.483e+00,4.184e+00,1.391e-01,-4.794e-02,1.491e-01,9.873e-05
-4.965e-02,-1.735e+00,-1.483e+00,4.185e+00,1.390e-01,-4.811e-02,1.491e-01,1.005e-04
-4.952e-02,-1.736e+00,-1.483e+00,4.187e+00,1.398e-01,-4.818e-02,1.491e-01,1.014e-04
-4.940e-02,-1.738e+00,-1.484e+00,4.188e+00,1.407e-01,-4.817e-02,1.491e-01,1.013e-04
-4.928e-02,-1.739e+00,-1.484e+00,4.190e+00,1.416e-01,-4.806e-02,1.491e-01,1.002e-04
-4.916e-02,-1.741e+00,-1.485e+00,4.191e+00,1.424e-01,-4.785e-02,1.491e-01,9.796e-05
-4.903e-02,-1.742e+00,-1.485e+00,4.193e+00,1.430e-01,-4.754e-02,1.491e-01,9.461e-05
-4.891e-02,-1.743e+00,-1.486e+00,4.194e+00,1.495e-01,6.672e-02,1.485e-01,9.013e-05
-4.879e-02,-1.745e+00,-1.486e+00,4.196e+00,1.497e-01,6.721e-02,1.485e-01,8.466e-05
-4.866e-02,-1.746e+00,-1.485e+00,4.197e+00,1.495e-01,6.771e-02,1.485e-01,7.905e-05
-4.853e-02,-1.748e+00,-1.485e+00,4.199e+00,1.492e-01,6.818e-02,1.485e-01,7.376e-05
-4.840e-02,-1.749e+00,-1.484e+00,4.200e+00,1.488e-01,6.861e-02,1.485e-01,6.895e-05
-4.827e-02,-1.751e+00,-1.483e+00,4.202e+00,1.485e-01,6.899e-02,1.485e-01,6.467e-05
-4.814e-02,-1.752e+00,-1.482e+00,4.203e+00,1.481e-01,6.932e-02,1.485e-01,6.094e-05
-4.801e-02,-1.754e+00,-1.482e+00,4.205e+00,1.003e-01,1.317e-01,1.478e-01,5.776e-05
-4.789e-02,-1.755e+00,-1.481e+00,4.206e+00,1.018e-01,1.805e-02,1.512e-01,5.559e-05
-4.780e-02,-1.756e+00,-1.480e+00,4.208e+00,1.204e-01,9.065e-02,1.498e-01,5.451e-05
-4.769e-02,-1.757e+00,-1.479e+00,4.209e+00,1.237e-01,9.074e-02,1.498e-01,5.382e-05
-4.758e-02,-1.758e+00,-1.479e+00,4.211e+00,1.262e-01,9.078e-02,1.498e-01,5.368e-05
-4.747e-02,-1.760e+00,-1.478e+00,4.212e+00,1.283e-01,9.074e-02,1.498e-01,5.427e-05
-4.735e-02,-1.761e+00,-1.477e+00,4.214e+00,1.300e-01,9.064e-02,1.498e-01,5.564e-05
-4.723e-02,-1.762e+00,-1.476e+00,4.215e+00,1.315e-01,9.045e-02,1.498e-01,5.783e-05
-4.711e-02,-1.764e+00,-1.475e+00,4.217e+00,1.328e-01,9.019e-02,1.498e-01,6.084e-05
-4.698e-02,-1.765e+00,-1.474e+00,4.218e+00,1.339e-01,8.985e-02,1.498e-01,6.468e-05
-4.685e-02,-1.766e+00,-1.473e+00,4.220e+00,1.348e-01,8.944e-02,1.498e-01,6.935e-05
-4.672e-02,-1.768e+00,-1.472e+00,4.221e+00,1.623e-01,4.755e-02,1.491e-01,7.484e-05
-4.657e-02,-1.769e+00,-1.472e+00,4.223e+00,1.617e-01,4.693e-02,1.491e-01,8.156e-05
-4.642e-02,-1.771e+00,-1.471e+00,4.224e+00,1.600e-01,4.623e-02,1.491e-01,8.919e-05
-4.626e-02,-1.772e+00,-1.470e+00,4.226e+00,1.581e-01,4.550e-02,1.491e-01,9.714e-05
-4.610e-02,-1.774e+00,-1.470e+00,4.227e+00,1.739e-01,1.327e-01,1.485e-01,1.052e-04
-4.593e-02,-1.775e+00,-1.469e+00,4.229e+00,1.712e-01,1.319e-01,1.485e-01,1.139e-04
-4.575e-02,-1.777e+00,-1.468e+00,4.230e+00,1.680e-01,1.051e-01,1.485e-01,1.239e-04
-4.558e-02,-1.779e+00,-1.467e+00,4.232e+00,1.322e-01,-2.016e-02,1.498e-01,1.351e-04
-4.542e-02,-1.780e+00,-1.466e+00,4.233e+00,1.307e-01,-2.117e-02,1.498e-01,1.461e-04
-4.527e-02,-1.782e+00,-1.466e+00,4.235e+00,1.307e-01,-2.205e-02,1.498e-01,1.558e-04
-4.514e-02,-1.783e+00,-1.466e+00,4.236e+00,1.312e-01,-2.283e-02,1.498e-01,1.645e-04
-4.500e-02,-1.784e+00,-1.467e+00,4.238e+00,1.318e-01,-2.354e-02,1.498e-01,1.725e-04
-4.486e-02,-1.786e+00,-1.467e+00,4.239e+00,1.323e-01,-2.419e-02,1.498e-01,1.797e-04
-4.472e-02,-1.787e+00,-1.467e+00,4.241e+00,1.328e-01,-2.477e-02,1.498e-01,1.862e-04
-4.459e-02,-1.788e+00,-1.467e+00,4.242e+00,1.421e-01,1.613e-02,1.498e-01,1.919e-04
-4.444e-02,-1.790e+00,-1.467e+00,4.244e+00,1.420e-01,1.566e-02,1.498e-01,1.970e-04
-4.430e-02,-1.791e+00,-1.467e+00,4.245e+00,1.415e-01,1.523e-02,1.498e-01,2.017e-04
-4.415e-02,-1.792e+00,-1.467e+00,4.247e+00,1.409e-01,1.482e-02,1.498e-01,2.061e-04
-4.401e-02,-1.794e+00,-1.467e+00,4.248e+00,1.343e-01,6.103e-02,1.498e-01,2.101e-04
-4.386e-02,-1.795e+00,-1.467e+00,4.250e+00,1.339e-01,6.069e-02,1.498e-01,2.137e-04
-4.372e-02,-1.797e+00,-1.466e+00,4.251e+00,1.337e-01,6.035e-02,1.498e-01,2.174e-04
-4.358e-02,-1.798e+00,-1.466e+00,4.253e+00,1.752e-01,-5.386e-02,1.465e-01,2.213e-04
-4.342e-02,-1.799e+00,-1.465e+00,4.254e+00,1.731e-01,-5.429e-02,1.465e-01,2.257e-04
-4.324e-02,-1.801e+00,-1.466e+00,4.256e+00,1.663e-01,1.057e-01,1.485e-01,2.294e-04
-4.307e-02,-1.803e+00,-1.466e+00,4.257e+00,1.626e-01,1.054e-01,1.485e-01,2.321e-04
-4.289e-02,-1.804e+00,-1.465e+00,4.259e+00,1.057e-01,-4.496e-02,1.498e-01,2.347e-04
-4.274e-02,-1.806e+00,-1.464e+00,4.260e+00,1.049e-01,-4.521e-02,1.498e-01,2.373e-04
-4.262e-02,-1.807e+00,-1.465e+00,4.261e+00,1.064e-01,-4.533e-02,1.498e-01,2.389e-04
-4.251e-02,-1.808e+00,-1.465e+00,4.263e+00,1.175e-01,-4.538e-02,1.498e-01,2.398e-04
-4.239e-02,-1.809e+00,-1.465e+00,4.264e+00,1.194e-01,-4.535e-02,1.498e-01,2.398e-04
-4.226e-02,-1.810e+00,-1.466e+00,4.266e+00,1.267e-01,1.359e-01,1.505e-01,2.388e-04
-4.214e-02,-1.812e+00,-1.466e+00,4.267e+00,1.275e-01,1.361e-01,1.505e-01,2.372e-04
-4.200e-02,-1.813e+00,-1.465e+00,4.269e+00,1.220e-01,-4.497e-02,1.498e-01,2.359e-04
-4.187e-02,-1.814e+00,-1.464e+00,4.271e+00,1.313e-01,5.860e-02,1.491e-01,2.353e-04
-4.174e-02,-1.815e+00,-1.464e+00,4.272e+00,1.314e-01,5.867e-02,1.491e-01,2.344e-04
-4.160e-02,-1.817e+00,-1.463e+00,4.273e+00,1.311e-01,5.874e-02,1.491e-01,2.336e-04
-4.145e-02,-1.818e+00,-1.463e+00,4.275e+00,1.248e-01,8.985e-02,1.485e-01,2.328e-04
-4.132e-02,-1.819e+00,-1.462e+00,4.276e+00,1.245e-01,8.989e-02,1.485e-01,2.323e-04
-4.118e-02,-1.820e+00,-1.461e+00,4.278e+00,1.245e-01,8.989e-02,1.485e-01,2.322e-04
-4.104e-02,-1.822e+00,-1.460e+00,4.279e+00,1.245e-01,8.984e-02,1.485e-01,2.327e-04
-4.090e-02,-1.823e+00,-1.459e+00,4.281e+00,1.246e-01,8.974e-02,1.485e-01,2.338e-04
-4.076e-02,-1.824e+00,-1.458e+00,4.282e+00,1.245e-01,8.958e-02,1.485e-01,2.354e-04
-4.062e-02,-1.825e+00,-1.458e+00,4.284e+00,1.245e-01,8.938e-02,1.485e-01,2.376e-04
-4.048e-02,-1.827e+00,-1.457e+00,4.285e+00,1.244e-01,2.184e-02,1.491e-01,2.404e-04
-4.034e-02,-1.828e+00,-1.456e+00,4.287e+00,1.243e-01,2.154e-02,1.491e-01,2.436e-04
-4.019e-02,-1.829e+00,-1.456e+00,4.288e+00,1.242e-01,2.125e-02,1.491e-01,2.467e-04
-4.005e-02,-1.830e+00,-1.455e+00,4.290e+00,1.240e-01,2.097e-02,1.491e-01,2.497e-04
-3.991e-02,-1.832e+00,-1.455e+00,4.291e+00,1.239e-01,2.072e-02,1.491e-01,2.524e-04
-3.976e-02,-1.833e+00,-1.455e+00,4.293e+00,1.237e-01,2.050e-02,1.491e-01,2.547e-04
-3.962e-02,-1.834e+00,-1.455e+00,4.294e+00,1.235e-01,2.030e-02,1.491e-01,2.568e-04
-3.948e-02,-1.835e+00,-1.455e+00,4.296e+00,1.025e-01,4.084e-02,1.505e-01,2.584e-04
-3.934e-02,-1.836e+00,-1.454e+00,4.297e+00,1.062e-01,4.074e-02,1.491e-01,2.597e-04
-3.922e-02,-1.838e+00,-1.454e+00,4.299e+00,1.074e-01,4.066e-02,1.491e-01,2.608e-04
-3.909e-02,-1.839e+00,-1.454e+00,4.300e+00,1.087e-01,4.058e-02,1.491e-01,2.619e-04
-3.897e-02,-1.840e+00,-1.453e+00,4.302e+00,1.099e-01,4.051e-02,1.491e-01,2.629e-04
-3.884e-02,-1.841e+00,-1.453e+00,4.303e+00,1.110e-01,4.043e-02,1.491e-01,2.639e-04
-3.871e-02,-1.842e+00,-1.452e+00,4.305e+00,1.118e-01,4.036e-02,1.491e-01,2.649e-04
-3.857e-02,-1.843e+00,-1.452e+00,4.306e+00,1.126e-01,4.028e-02,1.491e-01,2.658e-04
-3.844e-02,-1.844e+00,-1.452e+00,4.308e+00,1.132e-01,4.021e-02,1.491e-01,2.667e-04
-3.831e-02,-1.845e+00,-1.451e+00,4.309e+00,1.493e-01,5.567e-02,1.498e-01,2.675e-04
-3.815e-02,-1.846e+00,-1.451e+00,4.311e+00,8.004e-02,1.332e-01,1.512e-01,2.683e-04
-3.802e-02,-1.848e+00,-1.450e+00,4.312e+00,8.049e-02,1.331e-01,1.512e-01,2.691e-04
-3.791e-02,-1.849e+00,-1.449e+00,4.314e+00,8.326e-02,1.331e-01,1.512e-01,2.702e-04
-3.780e-02,-1.849e+00,-1.447e+00,4.315e+00,8.656e-02,1.330e-01,1.512e-01,2.721e-04
-3.770e-02,-1.850e+00,-1.446e+00,4.317e+00,8.978e-02,1.328e-01,1.512e-01,2.748e-04
-3.759e-02,-1.851e+00,-1.445e+00,4.318e+00,9.272e-02,1.325e-01,1.512e-01,2.784e-04
-3.747e-02,-1.852e+00,-1.443e+00,4.320e+00,9.533e-02,1.322e-01,1.512e-01,2.829e-04
-3.735e-02,-1.853e+00,-1.442e+00,4.321e+00,9.762e-02,1.317e-01,1.512e-01,2.884e-04
-3.723e-02,-1.854e+00,-1.441e+00,4.323e+00,1.293e-01,-7.072e-02,1.498e-01,2.950e-04
-3.708e-02,-1.855e+00,-1.440e+00,4.324e+00,1.623e-01,9.934e-02,1.498e-01,3.031e-04
-3.690e-02,-1.856e+00,-1.440e+00,4.326e+00,1.599e-01,9.843e-02,1.498e-01,3.128e-04
-3.670e-02,-1.858e+00,-1.439e+00,4.327e+00,1.558e-01,9.739e-02,1.498e-01,3.235e-04
-3.650e-02,-1.859e+00,-1.438e+00,4.329e+00,1.515e-01,9.630e-02,1.498e-01,3.347e-04
-3.629e-02,-1.861e+00,-1.437e+00,4.330e+00,1.325e-01,7.208e-03,1.505e-01,3.459e-04
-3.610e-02,-1.862e+00,-1.437e+00,4.332e+00,1.293e-01,6.167e-03,1.505e-01,3.566e-04
-3.592e-02,-1.864e+00,-1.436e+00,4.333e+00,1.270e-01,5.248e-03,1.505e-01,3.661e-04
-3.574e-02,-1.865e+00,-1.436e+00,4.335e+00,1.252e-01,4.428e-03,1.505e-01,3.745e-04
-3.557e-02,-1.866e+00,-1.436e+00,4.336e+00,1.236e-01,3.696e-03,1.505e-01,3.821e-04
-3.540e-02,-1.867e+00,-1.436e+00,4.338e+00,5.691e-02,-4.871e-02,1.505e-01,3.887e-04
-3.527e-02,-1.868e+00,-1.436e+00,4.339e+00,5.833e-02,-4.909e-02,1.505e-01,3.933e-04
-3.518e-02,-1.869e+00,-1.437e+00,4.341e+00,1.010e-01,1.805e-02,1.512e-01,3.960e-04
-3.507e-02,-1.870e+00,-1.437e+00,4.342e+00,1.040e-01,1.790e-02,1.512e-01,3.986e-04
-3.494e-02,-1.871e+00,-1.437e+00,4.344e+00,1.054e-01,1.769e-02,1.512e-01,4.011e-04
-3.481e-02,-1.872e+00,-1.437e+00,4.345e+00,1.061e-01,1.750e-02,1.512e-01,4.034e-04
-3.467e-02,-1.873e+00,-1.436e+00,4.347e+00,1.066e-01,1.733e-02,1.512e-01,4.053e-04
-3.452e-02,-1.874e+00,-1.436e+00,4.348e+00,1.068e-01,1.719e-02,1.512e-01,4.068e-04
-3.438e-02,-1.875e+00,-1.436e+00,4.350e+00,1.070e-01,1.709e-02,1.512e-01,4.079e-04
-3.424e-02,-1.876e+00,-1.436e+00,4.351e+00,1.337e-01,5.844e-02,1.491e-01,4.084e-04
-3.408e-02,-1.877e+00,-1.436e+00,4.353e+00,1.562e-01,6.357e-02,1.491e-01,4.085e-04
-3.389e-02,-1.879e+00,-1.435e+00,4.354e+00,1.529e-01,6.349e-02,1.491e-01,4.083e-04
-3.369e-02,-1.880e+00,-1.434e+00,4.356e+00,1.484e-01,6.341e-02,1.491e-01,4.075e-04
-3.348e-02,-1.882e+00,-1.434e+00,4.357e+00,1.439e-01,6.335e-02,1.491e-01,4.063e-04
-3.328e-02,-1.883e+00,-1.433e+00,4.359e+00,1.395e-01,6.333e-02,1.491e-01,4.047e-04
-3.308e-02,-1.885e+00,-1.433e+00,4.360e+00,1.475e-01,7.369e-02,1.478e-01,4.027e-04
-3.288e-02,-1.886e+00,-1.432e+00,4.362e+00,1.433e-01,7.371e-02,1.478e-01,4.003e-04
-3.268e-02,-1.887e+00,-1.431e+00,4.363e+00,5.004e-02,1.203e-01,1.471e-01,3.975e-04
-3.253e-02,-1.888e+00,-1.430e+00,4.365e+00,4.968e-02,1.205e-01,1.471e-01,3.954e-04
-3.244e-02,-1.889e+00,-1.429e+00,4.366e+00,5.312e-02,1.207e-01,1.471e-01,3.944e-04
-3.236e-02,-1.890e+00,-1.428e+00,4.368e+00,5.754e-02,1.209e-01,1.471e-01,3.940e-04
-3.228e-02,-1.890e+00,-1.427e+00,4.369e+00,6.195e-02,1.211e-01,1.471e-01,3.940e-04
-3.220e-02,-1.891e+00,-1.425e+00,4.371e+00,6.602e-02,1.212e-01,1.471e-01,3.945e-04
-3.210e-02,-1.891e+00,-1.424e+00,4.372e+00,6.966e-02,1.212e-01,1.471e-01,3.956e-04
-3.201e-02,-1.892e+00,-1.423e+00,4.374e+00,8.177e-02,5.907e-02,1.505e-01,3.972e-04
-3.190e-02,-1.893e+00,-1.422e+00,4.375e+00,8.445e-02,5.895e-02,1.505e-01,3.995e-04
-3.178e-02,-1.894e+00,-1.421e+00,4.377e+00,8.641e-02,5.876e-02,1.505e-01,4.022e-04
-3.165e-02,-1.894e+00,-1.421e+00,4.378e+00,8.797e-02,5.855e-02,1.505e-01,4.050e-04
-3.152e-02,-1.895e+00,-1.420e+00,4.380e+00,8.926e-02,5.832e-02,1.505e-01,4.079e-04
-3.139e-02,-1.896e+00,-1.420e+00,4.381e+00,9.924e-02,7.361e-02,1.505e-01,4.108e-04
-3.125e-02,-1.897e+00,-1.419e+00,4.383e+00,9.977e-02,7.334e-02,1.505e-01,4.138e-04
-3.110e-02,-1.898e+00,-1.418e+00,4.384e+00,9.980e-02,7.305e-02,1.505e-01,4.169e-04
-3.095e-02,-1.899e+00,-1.417e+00,4.386e+00,1.649e-01,8.828e-02,1.485e-01,4.200e-04
-3.075e-02,-1.900e+00,-1.417e+00,4.387e+00,1.618e-01,8.782e-02,1.485e-01,4.239e-04
-3.052e-02,-1.902e+00,-1.416e+00,4.389e+00,1.442e-01,3.028e-02,1.478e-01,4.281e-04
-3.028e-02,-1.903e+00,-1.415e+00,4.390e+00,5.548e-02,7.111e-02,1.505e-01,4.315e-04
-3.011e-02,-1.904e+00,-1.415e+00,4.392e+00,5.413e-02,7.086e-02,1.505e-01,4.334e-04
-3.000e-02,-1.905e+00,-1.414e+00,4.393e+00,5.656e-02,7.085e-02,1.505e-01,4.345e-04
-2.991e-02,-1.906e+00,-1.413e+00,4.395e+00,7.487e-02,7.089e-02,1.498e-01,4.356e-04
-2.980e-02,-1.906e+00,-1.412e+00,4.396e+00,7.776e-02,7.089e-02,1.498e-01,4.368e-04
-2.969e-02,-1.907e+00,-1.412e+00,4.398e+00,7.982e-02,7.083e-02,1.498e-01,4.383e-04
-2.956e-02,-1.908e+00,-1.411e+00,4.399e+00,8.143e-02,7.074e-02,1.498e-01,4.399e-04
-2.944e-02,-1.909e+00,-1.410e+00,4.401e+00,8.275e-02,7.063e-02,1.498e-01,4.415e-04
-2.931e-02,-1.909e+00,-1.410e+00,4.402e+00,8.386e-02,7.051e-02,1.498e-01,4.432e-04
-2.917e-02,-1.910e+00,-1.409e+00,4.404e+00,8.478e-02,7.038e-02,1.498e-01,4.448e-04
-2.904e-02,-1.911e+00,-1.408e+00,4.405e+00,8.556e-02,7.025e-02,1.498e-01,4.464e-04
-2.890e-02,-1.912e+00,-1.408e+00,4.407e+00,1.070e-01,-2.333e-03,1.491e-01,4.480e-04
-2.874e-02,-1.913e+00,-1.407e+00,4.408e+00,1.066e-01,-2.497e-03,1.491e-01,4.495e-04
-2.858e-02,-1.914e+00,-1.407e+00,4.410e+00,1.053e-01,-2.644e-03,1.491e-01,4.504e-04
-2.840e-02,-1.915e+00,-1.407e+00,4.411e+00,1.037e-01,-2.714e-03,1.491e-01,4.503e-04
-2.823e-02,-1.916e+00,-1.407e+00,4.413e+00,1.022e-01,-2.689e-03,1.491e-01,4.490e-04
-2.806e-02,-1.917e+00,-1.407e+00,4.414e+00,1.511e-01,4.919e-02,1.485e-01,4.467e-04
-2.786e-02,-1.918e+00,-1.407e+00,4.416e+00,6.754e-02,1.322e-01,1.498e-01,4.425e-04
-2.769e-02,-1.919e+00,-1.406e+00,4.417e+00,6.559e-02,1.325e-01,1.498e-01,4.380e-04
-2.756e-02,-1.920e+00,-1.405e+00,4.419e+00,6.650e-02,1.328e-01,1.498e-01,4.347e-04
-2.744e-02,-1.921e+00,-1.404e+00,4.420e+00,6.825e-02,1.331e-01,1.498e-01,4.320e-04
-2.733e-02,-1.921e+00,-1.402e+00,4.422e+00,7.013e-02,1.334e-01,1.498e-01,4.298e-04
-2.721e-02,-1.922e+00,-1.401e+00,4.423e+00,7.189e-02,1.336e-01,1.498e-01,4.280e-04
-2.709e-02,-1.923e+00,-1.400e+00,4.425e+00,7.345e-02,1.338e-01,1.498e-01,4.265e-04
-2.696e-02,-1.923e+00,-1.398e+00,4.426e+00,7.482e-02,1.340e-01,1.498e-01,4.253e-04
-2.684e-02,-1.924e+00,-1.397e+00,4.428e+00,7.599e-02,1.341e-01,1.498e-01,4.245e-04
-2.671e-02,-1.925e+00,-1.396e+00,4.429e+00,8.885e-02,3.063e-02,1.498e-01,4.240e-04
-2.656e-02,-1.926e+00,-1.395e+00,4.431e+00,8.920e-02,3.066e-02,1.498e-01,4.237e-04
-2.641e-02,-1.927e+00,-1.394e+00,4.432e+00,8.894e-02,3.068e-02,1.498e-01,4.231e-04
-2.626e-02,-1.927e+00,-1.394e+00,4.434e+00,8.847e-02,3.075e-02,1.498e-01,4.219e-04
-2.610e-02,-1.928e+00,-1.394e+00,4.435e+00,8.793e-02,3.088e-02,1.498e-01,4.199e-04
-2.594e-02,-1.929e+00,-1.393e+00,4.437e+00,8.738e-02,3.107e-02,1.498e-01,4.173e-04
-2.579e-02,-1.930e+00,-1.393e+00,4.438e+00,8.684e-02,3.132e-02,1.498e-01,4.139e-04
-2.563e-02,-1.931e+00,-1.393e+00,4.440e+00,1.100e-01,7.821e-02,1.471e-01,4.098e-04
-2.546e-02,-1.932e+00,-1.392e+00,4.441e+00,1.084e-01,7.857e-02,1.471e-01,4.044e-04
-2.527e-02,-1.933e+00,-1.391e+00,4.442e+00,1.295e-01,8.933e-02,1.458e-01,3.978e-04
-2.506e-02,-1.934e+00,-1.391e+00,4.444e+00,1.257e-01,8.978e-02,1.458e-01,3.895e-04
-2.484e-02,-1.935e+00,-1.390e+00,4.445e+00,1.211e-01,9.029e-02,1.458e-01,3.796e-04
-2.462e-02,-1.937e+00,-1.389e+00,4.447e+00,1.166e-01,-1.264e-02,1.458e-01,3.685e-04
-2.440e-02,-1.938e+00,-1.388e+00,4.448e+00,1.147e-02,2.942e-02,1.498e-01,3.564e-04
-2.427e-02,-1.938e+00,-1.388e+00,4.450e+00,1.201e-02,3.016e-02,1.498e-01,3.481e-04
-2.421e-02,-1.939e+00,-1.388e+00,4.451e+00,1.684e-02,3.088e-02,1.498e-01,3.445e-04
-2.417e-02,-1.939e+00,-1.387e+00,4.453e+00,2.272e-02,3.155e-02,1.498e-01,3.421e-04
-2.414e-02,-1.939e+00,-1.387e+00,4.454e+00,2.850e-02,3.219e-02,1.498e-01,3.397e-04
-2.409e-02,-1.939e+00,-1.387e+00,4.456e+00,3.382e-02,3.280e-02,1.498e-01,3.368e-04
-2.404e-02,-1.940e+00,-1.387e+00,4.457e+00,3.858e-02,3.341e-02,1.498e-01,3.332e-04
-2.398e-02,-1.940e+00,-1.386e+00,4.459e+00,4.279e-02,3.403e-02,1.498e-01,3.289e-04
-2.390e-02,-1.940e+00,-1.386e+00,4.460e+00,4.650e-02,3.466e-02,1.498e-01,3.240e-04
-2.382e-02,-1.941e+00,-1.386e+00,4.462e+00,4.975e-02,3.532e-02,1.498e-01,3.184e-04
-2.374e-02,-1.941e+00,-1.385e+00,4.463e+00,5.259e-02,3.601e-02,1.498e-01,3.121e-04
-2.364e-02,-1.942e+00,-1.385e+00,4.465e+00,6.397e-02,1.609e-01,1.418e-01,3.052e-04
-2.354e-02,-1.942e+00,-1.384e+00,4.466e+00,6.536e-02,1.617e-01,1.418e-01,2.972e-04
-2.342e-02,-1.943e+00,-1.383e+00,4.468e+00,6.613e-02,1.625e-01,1.418e-01,2.884e-04
-2.330e-02,-1.944e+00,-1.381e+00,4.469e+00,9.330e-02,2.099e-01,1.458e-01,2.795e-04
-2.315e-02,-1.944e+00,-1.379e+00,4.471e+00,9.271e-02,2.108e-01,1.458e-01,2.693e-04
-2.298e-02,-1.945e+00,-1.377e+00,4.472e+00,9.098e-02,2.117e-01,1.458e-01,2.580e-04
-2.281e-02,-1.946e+00,-1.375e+00,4.473e+00,8.895e-02,2.126e-01,1.458e-01,2.466e-04
-2.263e-02,-1.947e+00,-1.373e+00,4.475e+00,8.694e-02,2.135e-01,1.458e-01,2.357e-04
-2.246e-02,-1.948e+00,-1.371e+00,4.476e+00,7.319e-02,2.402e-01,1.465e-01,2.254e-04
-2.229e-02,-1.949e+00,-1.369e+00,4.478e+00,7.198e-02,2.409e-01,1.465e-01,2.162e-04
-2.214e-02,-1.949e+00,-1.366e+00,4.479e+00,8.323e-02,1.070e-01,1.465e-01,2.082e-04
-2.198e-02,-1.950e+00,-1.364e+00,4.481e+00,8.233e-02,1.076e-01,1.465e-01,2.005e-04
-2.181e-02,-1.951e+00,-1.363e+00,4.482e+00,8.104e-02,1.083e-01,1.465e-01,1.923e-04
-2.164e-02,-1.952e+00,-1.362e+00,4.484e+00,7.968e-02,1.089e-01,1.465e-01,1.836e-04
-2.148e-02,-1.953e+00,-1.361e+00,4.485e+00,1.258e-01,1.251e-01,1.458e-01,1.744e-04
-2.127e-02,-1.954e+00,-1.360e+00,4.487e+00,1.226e-01,1.259e-01,1.458e-01,1.622e-04
-2.102e-02,-1.955e+00,-1.358e+00,4.488e+00,1.175e-01,1.268e-01,1.458e-01,1.463e-04
-2.077e-02,-1.956e+00,-1.357e+00,4.490e+00,1.123e-01,1.279e-01,1.458e-01,1.281e-04
-2.052e-02,-1.957e+00,-1.356e+00,4.491e+00,1.072e-01,1.290e-01,1.458e-01,1.085e-04
-2.029e-02,-1.958e+00,-1.354e+00,4.492e+00,-4.268e-02,1.871e-01,1.411e-01,8.766e-05
-2.019e-02,-1.958e+00,-1.353e+00,4.494e+00,-4.099e-02,1.880e-01,1.411e-01,7.861e-05
-2.022e-02,-1.958e+00,-1.351e+00,4.495e+00,-3.548e-03,2.043e-01,1.485e-01,8.135e-05
-2.026e-02,-1.958e+00,-1.349e+00,4.497e+00,4.755e-03,2.049e-01,1.485e-01,8.417e-05
-2.027e-02,-1.958e+00,-1.347e+00,4.498e+00,1.168e-02,2.055e-01,1.485e-01,8.478e-05
-2.026e-02,-1.958e+00,-1.345e+00,4.500e+00,1.764e-02,2.060e-01,1.485e-01,8.422e-05
-2.023e-02,-1.958e+00,-1.343e+00,4.501e+00,2.284e-02,2.065e-01,1.485e-01,8.305e-05
-2.019e-02,-1.958e+00,-1.341e+00,4.503e+00,8.669e-02,1.500e-01,1.485e-01,8.160e-05
-2.008e-02,-1.959e+00,-1.339e+00,4.504e+00,8.820e-02,1.503e-01,1.485e-01,7.831e-05
-1.990e-02,-1.960e+00,-1.338e+00,4.506e+00,8.689e-02,1.507e-01,1.485e-01,7.300e-05
-1.971e-02,-1.960e+00,-1.336e+00,4.507e+00,8.472e-02,1.511e-01,1.485e-01,6.648e-05
-1.951e-02,-1.961e+00,-1.334e+00,4.509e+00,8.239e-02,1.516e-01,1.485e-01,5.904e-05
-1.931e-02,-1.962e+00,-1.333e+00,4.510e+00,9.200e-02,1.832e-01,1.465e-01,5.082e-05
-1.911e-02,-1.963e+00,-1.331e+00,4.512e+00,8.933e-02,1.838e-01,1.465e-01,4.134e-05
-1.889e-02,-1.964e+00,-1.330e+00,4.513e+00,8.636e-02,1.845e-01,1.465e-01,3.057e-05
-1.868e-02,-1.965e+00,-1.328e+00,4.514e+00,8.348e-02,1.852e-01,1.465e-01,1.893e-05
-1.847e-02,-1.966e+00,-1.326e+00,4.516e+00,8.080e-02,1.859e-01,1.465e-01,6.596e-06
-1.827e-02,-1.966e+00,-1.324e+00,4.517e+00,2.794e-02,2.333e-01,1.431e-01,6.326e-06
-1.812e-02,-1.967e+00,-1.322e+00,4.519e+00,2.769e-02,2.341e-01,1.431e-01,1.604e-05
-1.803e-02,-1.967e+00,-1.320e+00,4.520e+00,2.960e-02,2.348e-01,1.431e-01,2.200e-05
-1.795e-02,-1.968e+00,-1.317e+00,4.522e+00,-3.508e-03,3.545e-01,1.257e-01,2.668e-05
-1.791e-02,-1.968e+00,-1.314e+00,4.523e+00,-2.374e-04,3.551e-01,1.257e-01,2.891e-05
-1.790e-02,-1.968e+00,-1.311e+00,4.524e+00,4.255e-03,3.556e-01,1.257e-01,2.933e-05
-1.789e-02,-1.968e+00,-1.308e+00,4.525e+00,8.814e-03,3.560e-01,1.257e-01,2.953e-05
-1.788e-02,-1.968e+00,-1.304e+00,4.527e+00,1.306e-02,3.564e-01,1.257e-01,2.974e-05
-1.785e-02,-1.968e+00,-1.300e+00,4.528e+00,1.687e-02,3.567e-01,1.257e-01,2.978e-05
-1.782e-02,-1.968e+00,-1.297e+00,4.529e+00,2.026e-02,3.568e-01,1.257e-01,2.942e-05
-1.777e-02,-1.968e+00,-1.293e+00,4.531e+00,2.326e-02,3.569e-01,1.257e-01,2.845e-05
-1.771e-02,-1.968e+00,-1.290e+00,4.532e+00,6.444e-02,2.999e-01,1.317e-01,2.671e-05
-1.760e-02,-1.969e+00,-1.286e+00,4.533e+00,6.535e-02,2.996e-01,1.317e-01,2.239e-05
-1.744e-02,-1.969e+00,-1.283e+00,4.534e+00,6.445e-02,2.989e-01,1.317e-01,1.554e-05
-1.726e-02,-1.970e+00,-1.280e+00,4.536e+00,3.928e-02,1.739e-01,1.384e-01,7.761e-06
-1.711e-02,-1.971e+00,-1.278e+00,4.537e+00,3.897e-02,1.733e-01,1.384e-01,9.819e-07
-1.698e-02,-1.971e+00,-1.276e+00,4.538e+00,3.961e-02,1.728e-01,1.384e-01,4.563e-06
-1.686e-02,-1.971e+00,-1.274e+00,4.540e+00,4.050e-02,1.724e-01,1.384e-01,9.742e-06
-1.674e-02,-1.972e+00,-1.272e+00,4.541e+00,4.139e-02,1.720e-01,1.384e-01,1.485e-05
-1.662e-02,-1.972e+00,-1.270e+00,4.543e+00,4.219e-02,1.715e-01,1.384e-01,1.996e-05
-1.650e-02,-1.973e+00,-1.269e+00,4.544e+00,4.287e-02,1.711e-01,1.384e-01,2.506e-05
-1.637e-02,-1.973e+00,-1.267e+00,4.545e+00,4.345e-02,1.706e-01,1.384e-01,3.012e-05
-1.624e-02,-1.973e+00,-1.265e+00,4.547e+00,9.137e-02,4.031e-01,1.143e-01,3.508e-05
-1.605e-02,-1.974e+00,-1.263e+00,4.548e+00,8.894e-02,4.024e-01,1.143e-01,4.207e-05
-1.580e-02,-1.975e+00,-1.259e+00,4.549e+00,8.462e-02,4.014e-01,1.143e-01,5.056e-05
-1.554e-02,-1.976e+00,-1.255e+00,4.550e+00,7.997e-02,4.003e-01,1.143e-01,5.869e-05
-1.528e-02,-1.976e+00,-1.251e+00,4.551e+00,7.551e-02,3.991e-01,1.143e-01,6.590e-05
-1.503e-02,-1.977e+00,-1.247e+00,4.553e+00,1.011e-01,3.825e-01,1.130e-01,7.211e-05
-1.475e-02,-1.978e+00,-1.243e+00,4.554e+00,5.752e-02,2.828e-01,1.317e-01,7.798e-05
-1.449e-02,-1.979e+00,-1.240e+00,4.555e+00,5.398e-02,2.817e-01,1.317e-01,8.182e-05
-1.429e-02,-1.979e+00,-1.236e+00,4.556e+00,5.203e-02,2.810e-01,1.317e-01,8.386e-05
-1.410e-02,-1.980e+00,-1.234e+00,4.558e+00,5.072e-02,2.340e-01,1.237e-01,8.498e-05
-1.393e-02,-1.980e+00,-1.231e+00,4.559e+00,4.943e-02,2.335e-01,1.237e-01,8.540e-05
-1.376e-02,-1.981e+00,-1.229e+00,4.560e+00,4.830e-02,2.331e-01,1.237e-01,8.509e-05
-1.359e-02,-1.981e+00,-1.226e+00,4.561e+00,4.728e-02,2.328e-01,1.237e-01,8.401e-05
-1.343e-02,-1.982e+00,-1.224e+00,4.563e+00,4.635e-02,2.326e-01,1.237e-01,8.217e-05
-1.326e-02,-1.982e+00,-1.221e+00,4.564e+00,4.550e-02,2.325e-01,1.237e-01,7.959e-05
-1.311e-02,-1.983e+00,-1.219e+00,4.565e+00,3.284e-02,1.961e-01,1.277e-01,7.625e-05
-1.297e-02,-1.983e+00,-1.217e+00,4.566e+00,3.273e-02,1.962e-01,1.277e-01,7.267e-05
-1.284e-02,-1.983e+00,-1.215e+00,4.568e+00,3.312e-02,1.965e-01,1.277e-01,6.908e-05
-1.273e-02,-1.984e+00,-1.213e+00,4.569e+00,3.362e-02,1.969e-01,1.277e-01,6.523e-05
-1.261e-02,-1.984e+00,-1.211e+00,4.570e+00,3.411e-02,1.972e-01,1.277e-01,6.096e-05
-1.249e-02,-1.984e+00,-1.209e+00,4.571e+00,3.454e-02,1.976e-01,1.277e-01,5.619e-05
-1.237e-02,-1.985e+00,-1.207e+00,4.573e+00,3.490e-02,1.981e-01,1.277e-01,5.085e-05
-1.224e-02,-1.985e+00,-1.205e+00,4.574e+00,-5.970e-02,4.366e-01,9.020e-02,4.489e-05
-1.226e-02,-1.985e+00,-1.202e+00,4.575e+00,-5.660e-02,4.375e-01,9.020e-02,4.550e-05
-1.241e-02,-1.984e+00,-1.198e+00,4.576e+00,-4.978e-02,4.390e-01,9.020e-02,4.979e-05
-1.259e-02,-1.984e+00,-1.194e+00,4.577e+00,-2.740e-02,3.631e-01,1.116e-01,5.052e-05
-1.274e-02,-1.984e+00,-1.190e+00,4.578e+00,-2.016e-02,3.646e-01,1.116e-01,4.765e-05
-1.285e-02,-1.983e+00,-1.186e+00,4.579e+00,-1.415e-02,3.657e-01,1.116e-01,4.357e-05
-1.292e-02,-1.983e+00,-1.182e+00,4.580e+00,-8.977e-03,3.664e-01,1.116e-01,3.946e-05
-1.298e-02,-1.983e+00,-1.178e+00,4.581e+00,-4.459e-03,3.669e-01,1.116e-01,3.591e-05
-1.301e-02,-1.983e+00,-1.175e+00,4.582e+00,-4.910e-04,3.671e-01,1.116e-01,3.331e-05
-1.302e-02,-1.983e+00,-1.171e+00,4.583e+00,3.003e-03,3.672e-01,1.116e-01,3.191e-05
-1.303e-02,-1.983e+00,-1.167e+00,4.584e+00,-3.247e-02,3.773e-01,1.043e-01,3.188e-05
-1.308e-02,-1.983e+00,-1.164e+00,4.586e+00,-2.835e-02,3.775e-01,1.043e-01,2.631e-05
-1.317e-02,-1.983e+00,-1.160e+00,4.587e+00,-5.246e-03,2.743e-01,1.257e-01,1.424e-05
-1.325e-02,-1.982e+00,-1.156e+00,4.588e+00,-1.028e-04,2.742e-01,1.257e-01,4.737e-06
-1.327e-02,-1.982e+00,-1.154e+00,4.589e+00,3.930e-03,2.737e-01,1.257e-01,7.718e-07
-1.328e-02,-1.982e+00,-1.151e+00,4.590e+00,7.293e-03,2.727e-01,1.257e-01,5.083e-07
-1.326e-02,-1.982e+00,-1.148e+00,4.592e+00,1.018e-02,2.716e-01,1.257e-01,3.094e-06
-1.323e-02,-1.982e+00,-1.145e+00,4.593e+00,2.455e-02,1.926e-01,1.331e-01,8.093e-06
-1.316e-02,-1.983e+00,-1.143e+00,4.594e+00,2.642e-02,1.908e-01,1.331e-01,1.858e-05
-1.307e-02,-1.983e+00,-1.141e+00,4.596e+00,4.534e-02,2.044e-01,1.371e-01,3.405e-05
-1.293e-02,-1.983e+00,-1.139e+00,4.597e+00,4.546e-02,2.021e-01,1.371e-01,5.664e-05
-1.275e-02,-1.983e+00,-1.137e+00,4.598e+00,4.470e-02,1.996e-01,1.371e-01,8.441e-05
-1.257e-02,-1.984e+00,-1.135e+00,4.600e+00,-6.746e-03,4.405e-01,5.938e-02,1.128e-04
-1.247e-02,-1.984e+00,-1.132e+00,4.600e+00,-7.598e-03,4.394e-01,5.938e-02,1.273e-04
-1.246e-02,-1.984e+00,-1.128e+00,4.601e+00,-6.337e-03,4.387e-01,5.938e-02,1.285e-04
-1.248e-02,-1.984e+00,-1.123e+00,4.601e+00,-4.473e-03,4.381e-01,5.938e-02,1.255e-04
-1.250e-02,-1.984e+00,-1.119e+00,4.602e+00,-8.477e-03,4.375e-01,6.876e-02,1.218e-04
-1.253e-02,-1.984e+00,-1.115e+00,4.603e+00,-6.195e-03,4.368e-01,6.876e-02,1.168e-04
-1.256e-02,-1.984e+00,-1.110e+00,4.603e+00,-3.864e-03,4.360e-01,6.876e-02,1.110e-04
-1.259e-02,-1.984e+00,-1.106e+00,4.604e+00,-1.686e-03,4.352e-01,6.876e-02,1.061e-04
-1.260e-02,-1.984e+00,-1.101e+00,4.605e+00,2.831e-04,4.342e-01,6.876e-02,1.028e-04
-1.261e-02,-1.984e+00,-1.097e+00,4.605e+00,2.039e-03,4.331e-01,6.876e-02,1.015e-04
-1.260e-02,-1.984e+00,-1.093e+00,4.606e+00,1.249e-02,4.009e-01,8.283e-02,1.020e-04
-1.258e-02,-1.984e+00,-1.088e+00,4.607e+00,1.382e-02,3.992e-01,8.283e-02,1.084e-04
-1.253e-02,-1.984e+00,-1.084e+00,4.608e+00,1.462e-02,3.972e-01,8.283e-02,1.208e-04
-1.246e-02,-1.984e+00,-1.080e+00,4.609e+00,1.519e-02,3.952e-01,8.283e-02,1.360e-04
-1.239e-02,-1.984e+00,-1.076e+00,4.609e+00,1.562e-02,3.930e-01,8.283e-02,1.528e-04
-1.232e-02,-1.984e+00,-1.072e+00,4.610e+00,1.598e-02,3.908e-01,8.283e-02,1.709e-04
-1.225e-02,-1.984e+00,-1.068e+00,4.611e+00,6.372e-02,2.694e-01,9.690e-02,1.898e-04
-1.207e-02,-1.985e+00,-1.065e+00,4.612e+00,1.097e-01,3.281e-01,9.154e-02,2.338e-04
-1.171e-02,-1.985e+00,-1.062e+00,4.613e+00,1.043e-01,3.234e-01,9.154e-02,3.232e-04
-1.123e-02,-1.986e+00,-1.058e+00,4.614e+00,9.658e-02,3.179e-01,9.154e-02,4.328e-04
-1.075e-02,-1.987e+00,-1.055e+00,4.615e+00,8.274e-02,3.127e-01,9.489e-02,5.357e-04
-1.029e-02,-1.988e+00,-1.052e+00,4.616e+00,7.561e-02,3.081e-01,9.489e-02,6.222e-04
-9.883e-03,-1.989e+00,-1.049e+00,4.617e+00,5.752e-02,2.420e-01,1.016e-01,6.922e-04
-9.531e-03,-1.989e+00,-1.046e+00,4.618e+00,6.450e-02,1.972e-01,1.116e-01,7.452e-04
-9.208e-03,-1.990e+00,-1.044e+00,4.619e+00,6.040e-02,1.943e-01,1.116e-01,7.881e-04
-8.891e-03,-1.990e+00,-1.042e+00,4.620e+00,6.012e-03,2.488e-01,1.063e-01,8.239e-04
-8.696e-03,-1.991e+00,-1.039e+00,4.621e+00,4.344e-03,2.473e-01,1.063e-01,8.427e-04
-8.620e-03,-1.991e+00,-1.037e+00,4.622e+00,4.991e-03,2.466e-01,1.063e-01,8.496e-04
-8.579e-03,-1.991e+00,-1.035e+00,4.623e+00,6.340e-03,2.460e-01,1.063e-01,8.532e-04
-8.546e-03,-1.991e+00,-1.032e+00,4.624e+00,7.812e-03,2.454e-01,1.063e-01,8.562e-04
-8.510e-03,-1.991e+00,-1.030e+00,4.625e+00,9.207e-03,2.448e-01,1.063e-01,8.595e-04
-8.468e-03,-1.991e+00,-1.027e+00,4.626e+00,1.587e-01,3.890e-01,3.861e-02,8.635e-04
-8.097e-03,-1.992e+00,-1.024e+00,4.627e+00,1.523e-01,3.876e-01,3.861e-02,8.940e-04
-7.418e-03,-1.993e+00,-1.020e+00,4.627e+00,1.045e-01,3.852e-01,5.804e-02,9.208e-04
-6.758e-03,-1.994e+00,-1.017e+00,4.628e+00,7.818e-02,3.831e-01,6.943e-02,9.044e-04
-6.229e-03,-1.995e+00,-1.013e+00,4.628e+00,6.950e-02,3.818e-01,6.943e-02,8.558e-04
-5.797e-03,-1.995e+00,-1.009e+00,4.629e+00,6.268e-02,3.811e-01,6.943e-02,7.891e-04
-5.421e-03,-1.996e+00,-1.005e+00,4.630e+00,6.881e-02,3.809e-01,4.531e-02,7.087e-04
-5.057e-03,-1.997e+00,-1.001e+00,4.630e+00,6.289e-02,3.804e-01,4.531e-02,6.086e-04
-4.700e-03,-1.997e+00,-9.974e-01,4.631e+00,2.154e-02,3.438e-01,7.948e-02,4.860e-04
-4.446e-03,-1.998e+00,-9.937e-01,4.631e+00,1.835e-02,3.448e-01,7.948e-02,3.833e-04
-4.294e-03,-1.998e+00,-9.902e-01,4.632e+00,1.703e-02,3.463e-01,7.948e-02,3.152e-04
-4.180e-03,-1.998e+00,-9.867e-01,4.633e+00,1.641e-02,3.481e-01,7.948e-02,2.613e-04
-4.081e-03,-1.998e+00,-9.832e-01,4.634e+00,1.606e-02,3.501e-01,7.948e-02,2.125e-04
-3.988e-03,-1.998e+00,-9.797e-01,4.635e+00,1.581e-02,3.521e-01,7.948e-02,1.650e-04
-3.897e-03,-1.998e+00,-9.761e-01,4.635e+00,-1.890e-01,3.283e-01,6.139e-02,1.173e-04
-4.290e-03,-1.998e+00,-9.727e-01,4.636e+00,2.072e-02,3.727e-01,6.608e-02,3.043e-04
-4.660e-03,-1.997e+00,-9.692e-01,4.637e+00,2.845e-02,3.753e-01,6.608e-02,4.430e-04
-4.671e-03,-1.997e+00,-9.655e-01,4.637e+00,2.981e-02,3.768e-01,6.608e-02,4.468e-04
-4.558e-03,-1.997e+00,-9.617e-01,4.638e+00,2.898e-02,3.779e-01,6.608e-02,4.100e-04
-4.405e-03,-1.998e+00,-9.579e-01,4.639e+00,2.747e-02,3.790e-01,6.608e-02,3.573e-04
-4.246e-03,-1.998e+00,-9.541e-01,4.639e+00,2.584e-02,3.802e-01,6.608e-02,2.976e-04
-4.090e-03,-1.998e+00,-9.503e-01,4.640e+00,2.429e-02,3.815e-01,6.608e-02,2.345e-04
-3.941e-03,-1.998e+00,-9.465e-01,4.641e+00,2.286e-02,3.829e-01,6.608e-02,1.698e-04
-3.799e-03,-1.998e+00,-9.426e-01,4.641e+00,-1.445e-01,2.601e-01,8.752e-02,1.043e-04
-4.076e-03,-1.998e+00,-9.393e-01,4.642e+00,2.772e-02,3.873e-01,6.608e-02,2.247e-04
-4.331e-03,-1.998e+00,-9.359e-01,4.643e+00,3.314e-02,3.893e-01,6.608e-02,3.182e-04
-4.279e-03,-1.998e+00,-9.322e-01,4.644e+00,3.337e-02,3.907e-01,6.608e-02,3.011e-04
-4.124e-03,-1.998e+00,-9.283e-01,4.644e+00,3.187e-02,3.920e-01,6.608e-02,2.470e-04
-3.941e-03,-1.998e+00,-9.244e-01,4.645e+00,2.990e-02,3.933e-01,6.608e-02,1.771e-04
-3.755e-03,-1.998e+00,-9.204e-01,4.646e+00,-1.263e-01,2.653e-01,8.819e-02,9.945e-05
-3.969e-03,-1.998e+00,-9.170e-01,4.646e+00,3.878e-02,3.351e-01,8.417e-02,1.862e-04
-4.152e-03,-1.998e+00,-9.138e-01,4.647e+00,4.313e-02,3.371e-01,8.417e-02,2.506e-04
-4.029e-03,-1.998e+00,-9.105e-01,4.648e+00,4.248e-02,3.389e-01,8.417e-02,2.094e-04
-3.808e-03,-1.998e+00,-9.071e-01,4.649e+00,-1.199e-01,2.736e-01,8.819e-02,1.271e-04
-3.978e-03,-1.998e+00,-9.040e-01,4.650e+00,4.434e-02,3.428e-01,8.417e-02,1.898e-04
-4.123e-03,-1.998e+00,-9.009e-01,4.651e+00,4.800e-02,3.443e-01,8.417e-02,2.378e-04
-3.964e-03,-1.998e+00,-8.975e-01,4.651e+00,6.750e-02,3.359e-01,9.221e-02,1.865e-04
-3.655e-03,-1.999e+00,-8.941e-01,4.652e+00,1.689e-03,4.265e-01,2.053e-02,7.155e-05
-3.438e-03,-1.999e+00,-8.903e-01,4.653e+00,-1.458e-03,4.276e-01,2.053e-02,2.192e-05
-3.373e-03,-1.999e+00,-8.862e-01,4.653e+00,-2.175e-03,4.283e-01,2.053e-02,5.171e-05
-3.361e-03,-1.999e+00,-8.819e-01,4.653e+00,-2.042e-03,4.288e-01,2.053e-02,5.692e-05
-3.367e-03,-1.999e+00,-8.776e-01,4.653e+00,-1.637e-03,4.294e-01,2.053e-02,5.425e-05
-3.377e-03,-1.999e+00,-8.733e-01,4.653e+00,-2.786e-02,4.299e-01,2.053e-02,4.991e-05
-3.458e-03,-1.999e+00,-8.690e-01,4.654e+00,-2.629e-02,4.304e-01,2.053e-02,1.590e-05
-3.605e-03,-1.999e+00,-8.647e-01,4.654e+00,-2.371e-02,4.308e-01,2.053e-02,4.031e-05
-3.762e-03,-1.998e+00,-8.603e-01,4.654e+00,-1.802e-02,4.313e-01,9.807e-03,9.353e-05
-3.903e-03,-1.998e+00,-8.560e-01,4.654e+00,-1.572e-02,4.316e-01,9.807e-03,1.352e-04
-4.022e-03,-1.998e+00,-8.517e-01,4.654e+00,1.582e-01,4.474e-01,1.584e-02,1.662e-04
-3.649e-03,-1.999e+00,-8.472e-01,4.654e+00,-7.254e-02,4.264e-01,2.856e-02,6.250e-05
-3.443e-03,-1.999e+00,-8.429e-01,4.655e+00,-7.523e-02,4.268e-01,2.856e-02,7.721e-06
-3.727e-03,-1.999e+00,-8.385e-01,4.655e+00,-1.421e-02,4.332e-01,1.651e-02,8.310e-05
-3.994e-03,-1.998e+00,-8.342e-01,4.655e+00,2.266e-02,4.341e-01,4.196e-02,1.506e-04
-4.039e-03,-1.998e+00,-8.298e-01,4.656e+00,2.394e-02,4.350e-01,4.196e-02,1.601e-04
-3.941e-03,-1.998e+00,-8.255e-01,4.656e+00,2.311e-02,4.354e-01,4.196e-02,1.396e-04
-3.800e-03,-1.998e+00,-8.211e-01,4.656e+00,-1.986e-02,4.358e-01,2.522e-02,1.076e-04
-3.769e-03,-1.998e+00,-8.167e-01,4.657e+00,-1.993e-02,4.362e-01,2.522e-02,1.003e-04
-3.856e-03,-1.998e+00,-8.123e-01,4.657e+00,-1.830e-02,4.369e-01,2.522e-02,1.197e-04
-3.974e-03,-1.998e+00,-8.079e-01,4.657e+00,1.343e-02,4.378e-01,5.067e-02,1.427e-04
-4.006e-03,-1.998e+00,-8.035e-01,4.658e+00,1.464e-02,4.387e-01,5.067e-02,1.484e-04
-3.947e-03,-1.998e+00,-7.991e-01,4.658e+00,1.452e-02,4.392e-01,4.263e-02,1.384e-04
-3.857e-03,-1.998e+00,-7.947e-01,4.659e+00,-3.952e-02,4.344e-01,2.923e-02,1.227e-04
-3.918e-03,-1.998e+00,-7.903e-01,4.659e+00,-3.823e-02,4.351e-01,2.923e-02,1.330e-04
-4.128e-03,-1.998e+00,-7.859e-01,4.659e+00,1.854e-02,4.415e-01,4.263e-02,1.623e-04
-4.213e-03,-1.998e+00,-7.815e-01,4.660e+00,2.035e-02,4.423e-01,4.263e-02,1.715e-04
-4.140e-03,-1.998e+00,-7.771e-01,4.660e+00,1.994e-02,4.425e-01,4.263e-02,1.644e-04
-4.018e-03,-1.998e+00,-7.726e-01,4.660e+00,1.587e-02,4.426e-01,3.928e-02,1.510e-04
-3.893e-03,-1.998e+00,-7.682e-01,4.661e+00,-2.683e-02,4.374e-01,3.392e-02,1.354e-04
-3.904e-03,-1.998e+00,-7.638e-01,4.661e+00,-2.620e-02,4.379e-01,3.392e-02,1.367e-04
-4.041e-03,-1.998e+00,-7.593e-01,4.662e+00,1.769e-02,4.441e-01,3.928e-02,1.516e-04
-4.083e-03,-1.998e+00,-7.549e-01,4.662e+00,1.881e-02,4.447e-01,3.928e-02,1.553e-04
-4.001e-03,-1.998e+00,-7.504e-01,4.662e+00,2.714e-02,4.447e-01,5.000e-02,1.485e-04
-3.854e-03,-1.998e+00,-7.460e-01,4.663e+00,-5.720e-02,4.395e-01,3.258e-02,1.343e-04
-3.930e-03,-1.998e+00,-7.415e-01,4.663e+00,2.731e-02,4.454e-01,5.000e-02,1.415e-04
-3.988e-03,-1.998e+00,-7.371e-01,4.664e+00,2.878e-02,4.462e-01,5.000e-02,1.461e-04
-3.858e-03,-1.998e+00,-7.326e-01,4.664e+00,-5.531e-02,4.409e-01,3.258e-02,1.360e-04
-3.932e-03,-1.998e+00,-7.281e-01,4.664e+00,2.915e-02,4.468e-01,5.000e-02,1.415e-04
-3.979e-03,-1.998e+00,-7.236e-01,4.665e+00,8.680e-02,4.422e-01,4.799e-02,1.445e-04
-3.658e-03,-1.999e+00,-7.192e-01,4.665e+00,1.499e-02,4.103e-01,5.670e-02,1.197e-04
-3.330e-03,-1.999e+00,-7.149e-01,4.666e+00,1.139e-02,4.097e-01,5.670e-02,7.646e-05
-3.163e-03,-1.999e+00,-7.107e-01,4.667e+00,9.941e-03,4.100e-01,5.670e-02,4.732e-05
-3.056e-03,-1.999e+00,-7.065e-01,4.667e+00,9.291e-03,4.106e-01,5.670e-02,2.640e-05
-2.973e-03,-1.999e+00,-7.024e-01,4.668e+00,8.948e-03,4.114e-01,5.670e-02,8.933e-06
-2.899e-03,-1.999e+00,-6.983e-01,4.668e+00,5.764e-03,3.967e-01,6.072e-02,7.341e-06
-2.838e-03,-1.999e+00,-6.942e-01,4.669e+00,5.775e-03,3.977e-01,6.072e-02,2.110e-05
-2.789e-03,-1.999e+00,-6.902e-01,4.670e+00,5.926e-03,3.987e-01,6.072e-02,3.267e-05
-2.742e-03,-1.999e+00,-6.861e-01,4.670e+00,6.109e-03,3.998e-01,6.072e-02,4.382e-05
-2.696e-03,-1.999e+00,-6.821e-01,4.671e+00,6.287e-03,4.009e-01,6.072e-02,5.522e-05
-2.648e-03,-1.999e+00,-6.781e-01,4.671e+00,6.449e-03,4.020e-01,6.072e-02,6.712e-05
-2.598e-03,-1.999e+00,-6.741e-01,4.672e+00,-1.120e-02,4.135e-01,5.402e-02,7.959e-05
-2.606e-03,-1.999e+00,-6.700e-01,4.672e+00,-1.042e-02,4.145e-01,5.402e-02,7.773e-05
-2.667e-03,-1.999e+00,-6.658e-01,4.673e+00,-5.573e-05,4.207e-01,5.603e-02,6.315e-05
-2.709e-03,-1.999e+00,-6.616e-01,4.674e+00,1.181e-03,4.217e-01,5.603e-02,5.391e-05
-2.718e-03,-1.999e+00,-6.574e-01,4.674e+00,1.997e-03,4.225e-01,5.603e-02,5.205e-05
-2.711e-03,-1.999e+00,-6.532e-01,4.675e+00,2.613e-03,4.234e-01,5.603e-02,5.338e-05
-2.696e-03,-1.999e+00,-6.489e-01,4.675e+00,3.119e-03,3.776e-01,6.809e-02,5.641e-05
-2.675e-03,-1.999e+00,-6.448e-01,4.676e+00,3.700e-03,3.786e-01,6.809e-02,6.053e-05
-2.649e-03,-1.999e+00,-6.410e-01,4.677e+00,4.217e-03,3.796e-01,6.809e-02,6.559e-05
-2.619e-03,-1.999e+00,-6.371e-01,4.677e+00,4.672e-03,3.806e-01,6.809e-02,7.157e-05
-2.584e-03,-1.999e+00,-6.333e-01,4.678e+00,1.694e-02,3.920e-01,6.407e-02,7.843e-05
-2.506e-03,-1.999e+00,-6.294e-01,4.679e+00,1.081e-02,4.655e-01,9.807e-03,9.449e-05
-2.407e-03,-2.000e+00,-6.252e-01,4.679e+00,1.564e-02,4.660e-01,5.118e-03,1.161e-04
-2.299e-03,-2.000e+00,-6.206e-01,4.679e+00,1.437e-02,4.665e-01,5.118e-03,1.414e-04
-2.182e-03,-2.000e+00,-6.160e-01,4.679e+00,1.299e-02,4.669e-01,5.118e-03,1.712e-04
-2.068e-03,-2.000e+00,-6.113e-01,4.679e+00,1.167e-02,4.673e-01,5.118e-03,2.019e-04
-1.964e-03,-2.000e+00,-6.066e-01,4.679e+00,1.046e-02,4.676e-01,5.118e-03,2.320e-04
-1.869e-03,-2.000e+00,-6.019e-01,4.679e+00,-1.435e-02,4.679e-01,1.182e-02,2.608e-04
-1.866e-03,-2.000e+00,-5.972e-01,4.679e+00,-1.425e-02,4.681e-01,1.182e-02,2.619e-04
-1.948e-03,-2.000e+00,-5.925e-01,4.679e+00,-1.312e-02,4.683e-01,1.182e-02,2.379e-04
-2.052e-03,-2.000e+00,-5.878e-01,4.679e+00,-1.172e-02,4.685e-01,1.182e-02,2.102e-04
-2.155e-03,-2.000e+00,-5.830e-01,4.679e+00,-1.035e-02,4.687e-01,1.182e-02,1.856e-04
-2.250e-03,-2.000e+00,-5.783e-01,4.680e+00,-1.796e-02,4.689e-01,2.053e-02,1.656e-04
-2.366e-03,-2.000e+00,-5.736e-01,4.680e+00,-1.633e-02,4.693e-01,2.053e-02,1.443e-04
-2.502e-03,-2.000e+00,-5.689e-01,4.680e+00,-1.447e-02,4.696e-01,2.053e-02,1.239e-04
-2.633e-03,-1.999e+00,-5.642e-01,4.680e+00,1.105e-02,4.699e-01,1.785e-02,1.084e-04
-2.667e-03,-1.999e+00,-5.594e-01,4.680e+00,1.167e-02,4.701e-01,1.785e-02,1.049e-04
-2.610e-03,-1.999e+00,-5.547e-01,4.681e+00,1.121e-02,4.702e-01,1.785e-02,1.102e-04
-2.525e-03,-1.999e+00,-5.500e-01,4.681e+00,-1.923e-02,4.651e-01,3.995e-02,1.188e-04
-2.541e-03,-1.999e+00,-5.453e-01,4.681e+00,-1.857e-02,4.655e-01,3.995e-02,1.173e-04
-2.659e-03,-1.999e+00,-5.406e-01,4.682e+00,-1.888e-03,4.712e-01,3.258e-02,1.075e-04
-2.746e-03,-1.999e+00,-5.359e-01,4.682e+00,-4.857e-04,4.715e-01,3.258e-02,1.023e-04
-2.779e-03,-1.999e+00,-5.311e-01,4.682e+00,2.798e-04,4.717e-01,3.258e-02,1.010e-04
-2.789e-03,-1.999e+00,-5.264e-01,4.682e+00,2.154e-02,4.719e-01,3.526e-02,1.006e-04
-2.713e-03,-1.999e+00,-5.216e-01,4.683e+00,2.108e-02,4.719e-01,3.526e-02,1.031e-04
-2.561e-03,-1.999e+00,-5.169e-01,4.683e+00,-2.771e-02,4.668e-01,3.928e-02,1.103e-04
-2.564e-03,-1.999e+00,-5.122e-01,4.684e+00,-2.721e-02,4.670e-01,3.928e-02,1.103e-04
-2.733e-03,-1.999e+00,-5.075e-01,4.684e+00,2.263e-02,4.725e-01,3.526e-02,1.044e-04
-2.768e-03,-1.999e+00,-5.027e-01,4.684e+00,2.047e-02,4.726e-01,2.856e-02,1.039e-04
-2.647e-03,-1.999e+00,-4.980e-01,4.685e+00,1.943e-02,4.726e-01,2.856e-02,1.055e-04
-2.488e-03,-2.000e+00,-4.932e-01,4.685e+00,-8.733e-03,4.725e-01,3.928e-02,1.107e-04
-2.424e-03,-2.000e+00,-4.885e-01,4.685e+00,-9.005e-03,4.727e-01,3.928e-02,1.138e-04
-2.460e-03,-2.000e+00,-4.837e-01,4.686e+00,-8.147e-03,4.729e-01,3.928e-02,1.122e-04
-2.524e-03,-1.999e+00,-4.790e-01,4.686e+00,4.047e-02,4.730e-01,3.258e-02,1.103e-04
-2.413e-03,-2.000e+00,-4.742e-01,4.686e+00,3.959e-02,4.731e-01,3.258e-02,1.134e-04
-2.130e-03,-2.000e+00,-4.694e-01,4.687e+00,3.678e-02,4.731e-01,3.258e-02,1.304e-04
-1.807e-03,-2.000e+00,-4.647e-01,4.687e+00,3.354e-02,4.733e-01,3.258e-02,1.669e-04
-1.491e-03,-2.000e+00,-4.599e-01,4.687e+00,-1.706e-02,4.737e-01,3.794e-02,2.211e-04
-1.375e-03,-2.000e+00,-4.551e-01,4.688e+00,-3.572e-02,4.691e-01,3.593e-02,2.457e-04
-1.518e-03,-2.000e+00,-4.504e-01,4.688e+00,-3.372e-02,4.698e-01,3.593e-02,2.169e-04
-1.779e-03,-2.000e+00,-4.457e-01,4.688e+00,5.261e-02,4.755e-01,3.593e-02,1.764e-04
-1.744e-03,-2.000e+00,-4.409e-01,4.689e+00,5.264e-02,4.758e-01,3.593e-02,1.806e-04
-1.400e-03,-2.000e+00,-4.361e-01,4.689e+00,-3.380e-02,4.712e-01,3.593e-02,2.354e-04
-1.290e-03,-2.000e+00,-4.314e-01,4.690e+00,-3.460e-02,4.718e-01,3.593e-02,2.576e-04
-1.475e-03,-2.000e+00,-4.266e-01,4.690e+00,-4.106e-02,4.723e-01,3.057e-02,2.231e-04
-1.777e-03,-2.000e+00,-4.219e-01,4.690e+00,4.563e-02,4.777e-01,3.995e-02,1.832e-04
-1.799e-03,-2.000e+00,-4.171e-01,4.691e+00,4.631e-02,4.780e-01,3.995e-02,1.809e-04
-1.510e-03,-2.000e+00,-4.123e-01,4.691e+00,-3.943e-02,4.734e-01,3.057e-02,2.142e-04
-1.455e-03,-2.000e+00,-4.075e-01,4.691e+00,-3.969e-02,4.738e-01,3.057e-02,2.224e-04
-1.694e-03,-2.000e+00,-4.027e-01,4.692e+00,5.518e-02,4.791e-01,3.057e-02,1.937e-04
-1.655e-03,-2.000e+00,-3.979e-01,4.692e+00,5.510e-02,4.793e-01,3.057e-02,1.971e-04
-1.287e-03,-2.000e+00,-3.931e-01,4.692e+00,1.290e-02,4.800e-01,2.723e-02,2.450e-04
-9.826e-04,-2.000e+00,-3.883e-01,4.693e+00,9.910e-03,4.807e-01,2.723e-02,3.035e-04
-8.186e-04,-2.000e+00,-3.835e-01,4.693e+00,8.442e-03,4.814e-01,2.723e-02,3.418e-04
-7.102e-04,-2.000e+00,-3.786e-01,4.693e+00,-2.208e-02,4.821e-01,3.057e-02,3.695e-04
-7.414e-04,-2.000e+00,-3.738e-01,4.693e+00,-2.140e-02,4.827e-01,3.057e-02,3.616e-04
-8.924e-04,-2.000e+00,-3.689e-01,4.694e+00,-1.944e-02,4.832e-01,3.057e-02,3.263e-04
-1.070e-03,-2.000e+00,-3.641e-01,4.694e+00,-1.720e-02,4.835e-01,3.057e-02,2.915e-04
-1.243e-03,-2.000e+00,-3.592e-01,4.694e+00,-1.502e-02,4.836e-01,3.057e-02,2.648e-04
-1.399e-03,-2.000e+00,-3.543e-01,4.695e+00,-1.302e-02,4.837e-01,3.057e-02,2.464e-04
-1.537e-03,-2.000e+00,-3.495e-01,4.695e+00,-1.121e-02,4.838e-01,3.057e-02,2.349e-04
-1.658e-03,-2.000e+00,-3.446e-01,4.695e+00,-9.591e-03,4.837e-01,3.392e-02,2.285e-04
-1.762e-03,-2.000e+00,-3.397e-01,4.696e+00,-8.116e-03,4.836e-01,3.392e-02,2.257e-04
-1.850e-03,-2.000e+00,-3.349e-01,4.696e+00,-6.802e-03,4.835e-01,3.392e-02,2.253e-04
-1.926e-03,-2.000e+00,-3.300e-01,4.696e+00,1.216e-02,4.832e-01,2.990e-02,2.265e-04
-1.919e-03,-2.000e+00,-3.251e-01,4.697e+00,1.241e-02,4.831e-01,2.990e-02,2.263e-04
-1.835e-03,-2.000e+00,-3.203e-01,4.697e+00,1.185e-02,4.831e-01,2.990e-02,2.242e-04
-1.729e-03,-2.000e+00,-3.154e-01,4.697e+00,1.106e-02,4.832e-01,2.990e-02,2.229e-04
-1.621e-03,-2.000e+00,-3.105e-01,4.697e+00,1.025e-02,4.834e-01,2.990e-02,2.231e-04
-1.518e-03,-2.000e+00,-3.057e-01,4.698e+00,-3.795e-02,4.784e-01,3.325e-02,2.248e-04
-1.611e-03,-2.000e+00,-3.008e-01,4.698e+00,-9.930e-03,4.782e-01,3.660e-02,2.238e-04
-1.781e-03,-2.000e+00,-2.960e-01,4.698e+00,-7.757e-03,4.777e-01,3.660e-02,2.267e-04
-1.890e-03,-2.000e+00,-2.912e-01,4.699e+00,-6.221e-03,4.772e-01,3.660e-02,2.318e-04
-1.969e-03,-2.000e+00,-2.864e-01,4.699e+00,-5.005e-03,4.766e-01,3.660e-02,2.371e-04
-2.030e-03,-2.000e+00,-2.816e-01,4.700e+00,3.161e-02,4.812e-01,3.526e-02,2.423e-04
-1.935e-03,-2.000e+00,-2.768e-01,4.700e+00,3.099e-02,4.811e-01,3.526e-02,2.339e-04
-1.695e-03,-2.000e+00,-2.719e-01,4.700e+00,2.888e-02,4.815e-01,3.526e-02,2.188e-04
-1.422e-03,-2.000e+00,-2.671e-01,4.701e+00,-3.881e-02,4.770e-01,4.062e-02,2.127e-04
-1.418e-03,-2.000e+00,-2.623e-01,4.701e+00,-3.842e-02,4.769e-01,4.062e-02,2.129e-04
-1.678e-03,-2.000e+00,-2.575e-01,4.701e+00,1.215e-02,4.808e-01,3.861e-02,2.208e-04
-1.812e-03,-2.000e+00,-2.526e-01,4.702e+00,1.394e-02,4.798e-01,3.861e-02,2.301e-04
-1.763e-03,-2.000e+00,-2.478e-01,4.702e+00,1.384e-02,4.796e-01,3.861e-02,2.260e-04
-1.653e-03,-2.000e+00,-2.430e-01,4.703e+00,1.312e-02,4.796e-01,3.861e-02,2.179e-04
-1.529e-03,-2.000e+00,-2.381e-01,4.703e+00,1.818e-02,4.798e-01,3.928e-02,2.107e-04
-1.382e-03,-2.000e+00,-2.333e-01,4.703e+00,-3.630e-02,4.750e-01,4.196e-02,2.051e-04
-1.436e-03,-2.000e+00,-2.285e-01,4.704e+00,-3.531e-02,4.743e-01,4.196e-02,2.071e-04
-1.696e-03,-2.000e+00,-2.237e-01,4.704e+00,3.600e-02,4.776e-01,4.397e-02,2.247e-04
-1.724e-03,-2.000e+00,-2.189e-01,4.705e+00,2.028e-01,4.871e-01,1.768e-03,2.273e-04
-8.270e-04,-2.000e+00,-2.142e-01,4.705e+00,1.373e-01,4.870e-01,-3.591e-03,2.053e-04
5.489e-04,-2.000e+00,-2.095e-01,4.705e+00,1.025e-01,4.942e-01,-5.601e-03,4.631e-04
1.762e-03,-2.001e+00,-2.046e-01,4.705e+00,-4.934e-02,4.894e-01,5.788e-03,9.525e-04
2.209e-03,-2.001e+00,-1.997e-01,4.705e+00,-5.383e-02,4.917e-01,5.788e-03,1.180e-03
1.986e-03,-2.001e+00,-1.948e-01,4.705e+00,-5.150e-02,4.911e-01,5.788e-03,1.065e-03
1.558e-03,-2.001e+00,-1.898e-01,4.705e+00,-4.708e-02,4.898e-01,5.788e-03,8.626e-04
1.093e-03,-2.001e+00,-1.849e-01,4.705e+00,-4.229e-02,4.885e-01,5.788e-03,6.721e-04
6.478e-04,-2.000e+00,-1.800e-01,4.705e+00,-3.770e-02,4.874e-01,5.788e-03,5.226e-04
2.408e-04,-2.000e+00,-1.751e-01,4.705e+00,4.063e-02,4.917e-01,1.768e-03,4.170e-04
1.811e-04,-2.000e+00,-1.701e-01,4.705e+00,4.126e-02,4.916e-01,1.768e-03,4.040e-04
4.466e-04,-2.000e+00,-1.652e-01,4.705e+00,3.858e-02,4.921e-01,1.768e-03,4.641e-04
8.008e-04,-2.001e+00,-1.602e-01,4.705e+00,-3.912e-02,4.874e-01,5.788e-03,5.616e-04
8.530e-04,-2.001e+00,-1.553e-01,4.705e+00,-1.883e-02,4.928e-01,7.128e-03,5.777e-04
6.818e-04,-2.000e+00,-1.504e-01,4.705e+00,-1.702e-02,4.929e-01,7.128e-03,5.282e-04
5.072e-04,-2.000e+00,-1.454e-01,4.705e+00,3.227e-02,4.930e-01,6.458e-03,4.836e-04
5.408e-04,-2.000e+00,-1.405e-01,4.705e+00,3.200e-02,4.932e-01,6.458e-03,4.914e-04
7.740e-04,-2.000e+00,-1.355e-01,4.705e+00,-1.774e-02,4.932e-01,7.128e-03,5.511e-04
8.598e-04,-2.001e+00,-1.305e-01,4.705e+00,-1.556e-02,4.934e-01,3.108e-03,5.751e-04
7.715e-04,-2.000e+00,-1.256e-01,4.705e+00,-1.464e-02,4.936e-01,3.108e-03,5.510e-04
6.405e-04,-2.000e+00,-1.206e-01,4.705e+00,-1.328e-02,4.939e-01,3.108e-03,5.184e-04
5.048e-04,-2.000e+00,-1.156e-01,4.705e+00,5.039e-02,4.942e-01,2.438e-03,4.883e-04
6.365e-04,-2.000e+00,-1.107e-01,4.705e+00,-1.318e-02,4.939e-01,3.108e-03,5.166e-04
7.624e-04,-2.000e+00,-1.057e-01,4.705e+00,-1.441e-02,4.937e-01,3.108e-03,5.461e-04
7.034e-04,-2.000e+00,-1.007e-01,4.706e+00,-1.379e-02,4.939e-01,3.108e-03,5.323e-04
5.876e-04,-2.000e+00,-9.575e-02,4.706e+00,-1.259e-02,4.944e-01,3.108e-03,5.076e-04
4.616e-04,-2.000e+00,-9.077e-02,4.706e+00,2.726e-02,4.950e-01,3.778e-03,4.839e-04
5.020e-04,-2.000e+00,-8.580e-02,4.706e+00,8.620e-02,5.000e-01,5.118e-03,4.908e-04
9.506e-04,-2.001e+00,-8.079e-02,4.706e+00,3.431e-02,4.929e-01,6.458e-03,5.861e-04
1.471e-03,-2.001e+00,-7.580e-02,4.706e+00,2.917e-02,4.906e-01,6.458e-03,7.351e-04
1.846e-03,-2.001e+00,-7.084e-02,4.706e+00,-2.493e-02,4.889e-01,5.788e-03,8.654e-04
1.938e-03,-2.001e+00,-6.590e-02,4.706e+00,-2.578e-02,4.886e-01,5.788e-03,8.995e-04
1.787e-03,-2.001e+00,-6.098e-02,4.706e+00,-9.388e-03,4.898e-01,6.458e-03,8.447e-04
1.630e-03,-2.001e+00,-5.605e-02,4.706e+00,-7.750e-03,4.911e-01,6.458e-03,7.914e-04
1.524e-03,-2.001e+00,-5.112e-02,4.706e+00,5.242e-03,4.920e-01,7.128e-03,7.577e-04
1.492e-03,-2.001e+00,-4.617e-02,4.706e+00,5.637e-03,4.925e-01,7.128e-03,7.481e-04
1.521e-03,-2.001e+00,-4.122e-02,4.706e+00,5.427e-03,4.926e-01,7.128e-03,7.566e-04
1.568e-03,-2.001e+00,-3.627e-02,4.706e+00,1.689e-02,4.925e-01,8.467e-03,7.706e-04
1.668e-03,-2.001e+00,-3.131e-02,4.706e+00,-1.086e-01,4.869e-01,1.785e-02,8.010e-04
1.291e-03,-2.001e+00,-2.637e-02,4.707e+00,1.993e-02,4.958e-01,8.467e-03,6.965e-04
9.554e-04,-2.001e+00,-2.143e-02,4.707e+00,2.337e-02,4.988e-01,8.467e-03,6.229e-04
1.008e-03,-2.001e+00,-1.644e-02,4.707e+00,2.294e-02,4.986e-01,8.467e-03,6.329e-04
1.186e-03,-2.001e+00,-1.142e-02,4.707e+00,3.464e-03,4.973e-01,2.656e-02,6.692e-04
1.319e-03,-2.001e+00,-6.414e-03,4.707e+00,2.431e-03,4.970e-01,2.656e-02,6.991e-04
1.379e-03,-2.001e+00,-1.408e-03,4.707e+00,2.122e-03,4.974e-01,2.656e-02,7.131e-04
1.412e-03,-2.001e+00,3.597e-03,4.708e+00,2.072e-03,4.980e-01,2.656e-02,7.211e-04
1.437e-03,-2.001e+00,8.605e-03,4.708e+00,2.112e-03,4.987e-01,2.656e-02,7.270e-04
1.459e-03,-2.001e+00,1.362e-02,4.708e+00,2.179e-03,4.994e-01,2.656e-02,7.323e-04
1.481e-03,-2.001e+00,1.864e-02,4.708e+00,2.250e-03,5.001e-01,2.656e-02,7.373e-04
1.503e-03,-2.001e+00,2.367e-02,4.709e+00,2.318e-03,5.008e-01,2.656e-02,7.425e-04
1.526e-03,-2.001e+00,2.870e-02,4.709e+00,2.380e-03,5.015e-01,2.656e-02,7.477e-04
1.549e-03,-2.001e+00,3.374e-02,4.709e+00,2.437e-03,5.022e-01,2.656e-02,7.531e-04
1.573e-03,-2.001e+00,3.879e-02,4.709e+00,-2.124e-02,5.029e-01,3.325e-02,7.585e-04
1.499e-03,-2.001e+00,4.385e-02,4.710e+00,-2.013e-02,5.047e-01,3.325e-02,7.422e-04
1.332e-03,-2.001e+00,4.892e-02,4.710e+00,-1.810e-02,5.071e-01,3.325e-02,7.096e-04
1.149e-03,-2.001e+00,5.400e-02,4.710e+00,-1.592e-02,5.096e-01,3.325e-02,6.798e-04
9.769e-04,-2.001e+00,5.911e-02,4.711e+00,-1.383e-02,5.117e-01,3.325e-02,6.575e-04
8.223e-04,-2.001e+00,6.425e-02,4.711e+00,-1.192e-02,5.137e-01,3.325e-02,6.426e-04
6.870e-04,-2.001e+00,6.940e-02,4.711e+00,-1.020e-02,5.153e-01,3.325e-02,6.336e-04
5.702e-04,-2.001e+00,7.457e-02,4.712e+00,-8.658e-03,5.166e-01,3.325e-02,6.290e-04
4.702e-04,-2.001e+00,7.976e-02,4.712e+00,-4.287e-02,5.126e-01,3.191e-02,6.275e-04
2.367e-04,-2.001e+00,8.494e-02,4.712e+00,-4.018e-02,5.146e-01,3.191e-02,6.322e-04
-1.218e-04,-2.001e+00,9.011e-02,4.713e+00,-3.613e-03,5.225e-01,3.928e-02,6.600e-04
-3.574e-04,-2.001e+00,9.532e-02,4.713e+00,-8.097e-04,5.240e-01,3.928e-02,6.917e-04
-4.419e-04,-2.001e+00,1.006e-01,4.714e+00,4.830e-04,5.243e-01,3.928e-02,7.059e-04
-4.677e-04,-2.001e+00,1.058e-01,4.714e+00,1.187e-03,5.240e-01,3.928e-02,7.106e-04
-4.691e-04,-2.001e+00,1.111e-01,4.714e+00,1.647e-03,5.236e-01,3.928e-02,7.109e-04
-4.594e-04,-2.001e+00,1.164e-01,4.715e+00,1.386e-02,5.230e-01,3.459e-02,7.089e-04
-3.942e-04,-2.001e+00,1.217e-01,4.715e+00,1.359e-02,5.222e-01,3.459e-02,6.963e-04
-2.793e-04,-2.001e+00,1.269e-01,4.715e+00,1.283e-02,5.211e-01,3.459e-02,6.751e-04
-1.534e-04,-2.001e+00,1.322e-01,4.716e+00,1.195e-02,5.199e-01,3.459e-02,6.539e-04
-3.006e-05,-2.001e+00,1.374e-01,4.716e+00,3.482e-02,5.189e-01,3.392e-02,6.352e-04
1.851e-04,-2.001e+00,1.426e-01,4.716e+00,3.304e-02,5.175e-01,3.392e-02,6.078e-04
4.838e-04,-2.001e+00,1.479e-01,4.717e+00,3.040e-02,5.157e-01,3.392e-02,5.820e-04
7.917e-04,-2.001e+00,1.531e-01,4.717e+00,2.174e-02,5.141e-01,1.919e-02,5.706e-04
1.059e-03,-2.000e+00,1.583e-01,4.717e+00,1.926e-02,5.128e-01,1.919e-02,5.731e-04
1.280e-03,-2.000e+00,1.634e-01,4.717e+00,-6.876e-02,5.066e-01,3.593e-02,5.835e-04
1.116e-03,-2.000e+00,1.686e-01,4.718e+00,-6.670e-02,5.079e-01,3.593e-02,5.761e-04
5.995e-04,-2.001e+00,1.737e-01,4.718e+00,-6.107e-02,5.108e-01,3.593e-02,5.858e-04
7.444e-06,-2.001e+00,1.788e-01,4.719e+00,4.913e-02,5.189e-01,1.986e-02,6.591e-04
-1.375e-04,-2.001e+00,1.840e-01,4.719e+00,5.083e-02,5.193e-01,1.986e-02,6.870e-04
1.642e-04,-2.001e+00,1.892e-01,4.719e+00,1.537e-02,5.175e-01,2.990e-02,6.307e-04
4.585e-04,-2.001e+00,1.944e-01,4.719e+00,1.271e-02,5.157e-01,2.990e-02,5.900e-04
6.419e-04,-2.001e+00,1.996e-01,4.720e+00,-5.999e-02,5.094e-01,3.593e-02,5.716e-04
4.861e-04,-2.001e+00,2.048e-01,4.720e+00,1.317e-02,5.152e-01,2.990e-02,5.880e-04
3.278e-04,-2.001e+00,2.099e-01,4.720e+00,1.512e-02,5.158e-01,2.990e-02,6.096e-04
3.783e-04,-2.001e+00,2.151e-01,4.720e+00,1.494e-02,5.153e-01,2.990e-02,6.018e-04
4.963e-04,-2.001e+00,2.203e-01,4.721e+00,1.407e-02,5.144e-01,2.990e-02,5.850e-04
6.303e-04,-2.001e+00,2.255e-01,4.721e+00,-5.813e-02,5.084e-01,3.593e-02,5.682e-04
4.721e-04,-2.001e+00,2.306e-01,4.721e+00,1.506e-02,5.140e-01,2.990e-02,5.894e-04
3.264e-04,-2.001e+00,2.358e-01,4.722e+00,1.689e-02,5.144e-01,2.589e-02,6.134e-04
3.926e-04,-2.001e+00,2.410e-01,4.722e+00,1.651e-02,5.138e-01,2.589e-02,6.015e-04
5.259e-04,-2.001e+00,2.461e-01,4.722e+00,1.543e-02,5.128e-01,2.589e-02,5.794e-04
6.737e-04,-2.001e+00,2.513e-01,4.723e+00,-9.530e-03,5.067e-01,3.057e-02,5.580e-04
7.215e-04,-2.001e+00,2.564e-01,4.723e+00,-9.680e-03,5.063e-01,3.057e-02,5.517e-04
6.708e-04,-2.001e+00,2.616e-01,4.723e+00,-8.812e-03,5.063e-01,3.057e-02,5.587e-04
5.935e-04,-2.001e+00,2.667e-01,4.723e+00,-7.668e-03,5.063e-01,3.057e-02,5.708e-04
5.154e-04,-2.001e+00,2.718e-01,4.724e+00,4.093e-02,5.115e-01,2.990e-02,5.845e-04
6.361e-04,-2.001e+00,2.769e-01,4.724e+00,-7.430e-03,5.054e-01,3.057e-02,5.629e-04
7.534e-04,-2.000e+00,2.820e-01,4.724e+00,-8.305e-03,5.045e-01,3.057e-02,5.442e-04
7.353e-04,-2.000e+00,2.871e-01,4.725e+00,-3.149e-02,5.043e-01,3.526e-02,5.471e-04
5.809e-04,-2.001e+00,2.922e-01,4.725e+00,-2.949e-02,5.045e-01,3.526e-02,5.747e-04
3.312e-04,-2.001e+00,2.972e-01,4.725e+00,4.469e-02,5.102e-01,3.057e-02,6.300e-04
3.556e-04,-2.001e+00,3.023e-01,4.726e+00,4.478e-02,5.094e-01,3.057e-02,6.237e-04
6.623e-04,-2.001e+00,3.075e-01,4.726e+00,-2.926e-02,5.025e-01,3.526e-02,5.554e-04
7.577e-04,-2.000e+00,3.126e-01,4.726e+00,-4.172e-02,5.017e-01,3.660e-02,5.374e-04
5.419e-04,-2.001e+00,3.176e-01,4.727e+00,4.992e-02,4.036e-01,8.216e-02,5.823e-04
5.638e-04,-2.001e+00,3.223e-01,4.728e+00,-3.835e-02,5.004e-01,3.660e-02,5.770e-04
5.515e-04,-2.001e+00,3.269e-01,4.728e+00,-3.780e-02,4.997e-01,3.660e-02,5.801e-04
2.955e-04,-2.001e+00,3.318e-01,4.728e+00,5.428e-02,4.012e-01,8.216e-02,6.481e-04
3.328e-04,-2.001e+00,3.364e-01,4.729e+00,6.668e-02,3.991e-01,8.082e-02,6.370e-04
7.523e-04,-2.000e+00,3.406e-01,4.730e+00,-2.285e-02,4.952e-01,5.335e-02,5.306e-04
9.649e-04,-2.000e+00,3.451e-01,4.730e+00,-2.450e-02,4.943e-01,5.335e-02,4.886e-04
8.718e-04,-2.000e+00,3.499e-01,4.731e+00,2.469e-01,5.088e-01,1.098e-03,5.066e-04
1.634e-03,-2.000e+00,3.541e-01,4.731e+00,1.291e-01,5.038e-01,-2.921e-03,4.044e-04
2.945e-03,-2.000e+00,3.583e-01,4.731e+00,3.207e-02,4.986e-01,4.285e-04,4.670e-04
3.805e-03,-1.999e+00,3.631e-01,4.731e+00,-6.015e-02,4.930e-01,3.108e-03,6.426e-04
3.913e-03,-1.999e+00,3.681e-01,4.731e+00,-6.128e-02,4.930e-01,3.108e-03,6.708e-04
3.548e-03,-1.999e+00,3.730e-01,4.731e+00,2.571e-02,4.988e-01,4.285e-04,5.839e-04
3.378e-03,-2.000e+00,3.780e-01,4.731e+00,2.754e-02,4.991e-01,4.285e-04,5.495e-04
3.501e-03,-1.999e+00,3.830e-01,4.731e+00,8.423e-03,4.988e-01,1.098e-03,5.733e-04
3.643e-03,-1.999e+00,3.880e-01,4.731e+00,6.908e-03,4.984e-01,1.098e-03,6.023e-04
3.734e-03,-1.999e+00,3.931e-01,4.731e+00,5.934e-03,4.982e-01,2.438e-03,6.220e-04
3.803e-03,-1.999e+00,3.981e-01,4.731e+00,5.221e-03,4.980e-01,2.438e-03,6.370e-04
3.859e-03,-1.999e+00,4.031e-01,4.731e+00,4.639e-03,4.978e-01,2.438e-03,6.494e-04
3.907e-03,-1.999e+00,4.081e-01,4.731e+00,-1.958e-02,4.977e-01,5.118e-03,6.602e-04
3.858e-03,-1.999e+00,4.131e-01,4.731e+00,-1.899e-02,4.981e-01,5.118e-03,6.496e-04
3.720e-03,-1.999e+00,4.181e-01,4.731e+00,-1.743e-02,4.990e-01,5.118e-03,6.218e-04
3.563e-03,-1.999e+00,4.231e-01,4.731e+00,8.070e-03,5.001e-01,1.098e-03,5.937e-04
3.502e-03,-1.999e+00,4.282e-01,4.731e+00,8.752e-03,5.005e-01,1.098e-03,5.839e-04
3.538e-03,-1.999e+00,4.332e-01,4.731e+00,-1.535e-02,5.003e-01,5.118e-03,5.893e-04
3.513e-03,-1.999e+00,4.382e-01,4.731e+00,-1.501e-02,5.006e-01,5.118e-03,5.856e-04
3.409e-03,-2.000e+00,4.433e-01,4.731e+00,-1.381e-02,5.015e-01,5.118e-03,5.717e-04
3.287e-03,-2.000e+00,4.483e-01,4.731e+00,-1.241e-02,5.026e-01,5.118e-03,5.579e-04
3.169e-03,-2.000e+00,4.534e-01,4.731e+00,-1.104e-02,5.038e-01,5.118e-03,5.471e-04
3.061e-03,-2.000e+00,4.584e-01,4.732e+00,-9.780e-03,5.048e-01,5.118e-03,5.396e-04
2.963e-03,-2.000e+00,4.635e-01,4.732e+00,-8.641e-03,5.058e-01,5.118e-03,5.350e-04
2.877e-03,-2.000e+00,4.686e-01,4.732e+00,-7.622e-03,5.068e-01,5.118e-03,5.327e-04
2.801e-03,-2.000e+00,4.737e-01,4.732e+00,-6.714e-03,5.076e-01,5.118e-03,5.320e-04
2.734e-03,-2.000e+00,4.788e-01,4.732e+00,-5.905e-03,5.084e-01,5.118e-03,5.326e-04
2.675e-03,-2.000e+00,4.839e-01,4.732e+00,2.150e-02,5.091e-01,4.448e-03,5.341e-04
2.723e-03,-2.000e+00,4.890e-01,4.732e+00,2.102e-02,5.086e-01,4.448e-03,5.325e-04
2.868e-03,-2.000e+00,4.941e-01,4.732e+00,1.944e-02,5.069e-01,4.448e-03,5.293e-04
3.035e-03,-2.000e+00,4.992e-01,4.732e+00,1.760e-02,5.048e-01,4.448e-03,5.291e-04
3.198e-03,-2.000e+00,5.043e-01,4.732e+00,1.581e-02,5.027e-01,4.448e-03,5.322e-04
3.348e-03,-2.000e+00,5.094e-01,4.732e+00,5.864e-02,5.008e-01,1.986e-02,5.380e-04
3.647e-03,-1.999e+00,5.145e-01,4.732e+00,5.548e-02,4.970e-01,1.986e-02,5.576e-04
4.082e-03,-1.999e+00,5.195e-01,4.732e+00,-3.526e-02,4.914e-01,1.048e-02,6.065e-04
4.220e-03,-1.999e+00,5.245e-01,4.733e+00,-3.672e-02,4.898e-01,1.048e-02,6.267e-04
4.043e-03,-1.999e+00,5.294e-01,4.733e+00,-3.457e-02,4.928e-01,1.048e-02,6.026e-04
3.776e-03,-1.999e+00,5.344e-01,4.733e+00,1.014e-02,4.972e-01,2.589e-02,5.753e-04
3.648e-03,-1.999e+00,5.394e-01,4.733e+00,3.562e-02,4.998e-01,3.057e-02,5.664e-04
3.762e-03,-1.999e+00,5.444e-01,4.733e+00,1.094e-02,4.987e-01,2.589e-02,5.734e-04
3.921e-03,-1.999e+00,5.494e-01,4.734e+00,9.392e-03,4.969e-01,2.589e-02,5.856e-04
4.029e-03,-1.999e+00,5.544e-01,4.734e+00,8.440e-03,4.960e-01,2.589e-02,5.952e-04
4.114e-03,-1.999e+00,5.594e-01,4.734e+00,-1.894e-02,4.954e-01,1.986e-02,6.035e-04
4.092e-03,-1.999e+00,5.644e-01,4.734e+00,-1.846e-02,4.963e-01,1.986e-02,6.015e-04
3.975e-03,-1.999e+00,5.694e-01,4.734e+00,-1.686e-02,4.988e-01,1.986e-02,5.921e-04
3.837e-03,-1.999e+00,5.744e-01,4.735e+00,-1.501e-02,5.016e-01,1.986e-02,5.843e-04
3.703e-03,-1.999e+00,5.794e-01,4.735e+00,-7.265e-03,5.042e-01,2.388e-02,5.801e-04
3.602e-03,-1.999e+00,5.845e-01,4.735e+00,-5.791e-03,5.064e-01,2.388e-02,5.794e-04
3.535e-03,-1.999e+00,5.895e-01,4.735e+00,-4.707e-03,5.080e-01,2.388e-02,5.802e-04
3.484e-03,-1.999e+00,5.946e-01,4.736e+00,-3.827e-03,5.092e-01,2.388e-02,5.815e-04
3.445e-03,-2.000e+00,5.998e-01,4.736e+00,-3.074e-03,5.103e-01,2.388e-02,5.832e-04
3.414e-03,-2.000e+00,6.049e-01,4.736e+00,5.393e-02,5.112e-01,2.455e-02,5.848e-04
3.583e-03,-1.999e+00,6.100e-01,4.736e+00,5.219e-02,5.085e-01,2.455e-02,5.765e-04
3.937e-03,-1.999e+00,6.151e-01,4.737e+00,-7.634e-02,4.974e-01,1.316e-02,5.719e-04
3.902e-03,-1.999e+00,6.202e-01,4.737e+00,-7.576e-02,4.983e-01,1.316e-02,5.721e-04
3.459e-03,-2.000e+00,6.253e-01,4.737e+00,5.432e-02,5.120e-01,2.455e-02,5.892e-04
3.337e-03,-2.000e+00,6.303e-01,4.737e+00,5.313e-02,5.146e-01,1.651e-02,6.000e-04
3.604e-03,-1.999e+00,6.355e-01,4.737e+00,5.007e-02,5.096e-01,1.651e-02,5.770e-04
3.973e-03,-1.999e+00,6.406e-01,4.737e+00,-7.583e-02,4.975e-01,1.316e-02,5.623e-04
3.942e-03,-1.999e+00,6.457e-01,4.738e+00,-7.530e-02,4.984e-01,1.316e-02,5.632e-04
3.511e-03,-1.999e+00,6.507e-01,4.738e+00,5.176e-02,5.126e-01,1.651e-02,5.907e-04
3.385e-03,-2.000e+00,6.558e-01,4.738e+00,3.276e-02,5.154e-01,5.788e-03,6.051e-04
3.572e-03,-1.999e+00,6.610e-01,4.738e+00,3.051e-02,5.115e-01,5.788e-03,5.828e-04
3.801e-03,-1.999e+00,6.661e-01,4.738e+00,-1.205e-01,5.014e-01,2.187e-02,5.623e-04
3.541e-03,-1.999e+00,6.712e-01,4.738e+00,3.124e-02,5.127e-01,5.788e-03,5.885e-04
3.300e-03,-2.000e+00,6.764e-01,4.738e+00,3.434e-02,5.182e-01,5.788e-03,6.247e-04
3.408e-03,-2.000e+00,6.815e-01,4.738e+00,3.393e-03,5.157e-01,1.115e-02,6.061e-04
3.526e-03,-1.999e+00,6.867e-01,4.738e+00,2.033e-03,5.130e-01,1.115e-02,5.876e-04
3.576e-03,-1.999e+00,6.919e-01,4.738e+00,1.541e-03,5.119e-01,1.115e-02,5.803e-04
3.600e-03,-1.999e+00,6.971e-01,4.739e+00,1.368e-03,5.115e-01,1.115e-02,5.767e-04
3.615e-03,-1.999e+00,7.022e-01,4.739e+00,1.312e-03,5.112e-01,1.115e-02,5.744e-04
3.626e-03,-1.999e+00,7.074e-01,4.739e+00,1.019e-02,5.110e-01,1.651e-02,5.726e-04
3.665e-03,-1.999e+00,7.125e-01,4.739e+00,9.897e-03,5.102e-01,1.651e-02,5.663e-04
3.730e-03,-1.999e+00,7.176e-01,4.739e+00,-9.749e-02,5.035e-01,3.258e-02,5.561e-04
3.463e-03,-2.000e+00,7.228e-01,4.739e+00,1.312e-02,5.162e-01,1.651e-02,6.058e-04
3.219e-03,-2.000e+00,7.279e-01,4.740e+00,-9.618e-02,5.178e-01,2.990e-02,6.649e-04
2.873e-03,-2.000e+00,7.331e-01,4.740e+00,-9.128e-02,5.273e-01,2.990e-02,7.731e-04
2.284e-03,-2.001e+00,7.383e-01,4.740e+00,4.434e-02,5.484e-01,2.923e-02,1.021e-03
2.055e-03,-2.001e+00,7.437e-01,4.741e+00,4.774e-02,5.542e-01,2.923e-02,1.140e-03
2.225e-03,-2.001e+00,7.492e-01,4.741e+00,4.587e-02,5.489e-01,2.923e-02,1.049e-03
2.515e-03,-2.000e+00,7.547e-01,4.741e+00,2.756e-02,5.403e-01,3.392e-02,9.054e-04
2.779e-03,-2.000e+00,7.602e-01,4.741e+00,-7.637e-02,5.272e-01,3.794e-02,7.885e-04
2.684e-03,-2.000e+00,7.656e-01,4.742e+00,-7.460e-02,5.296e-01,3.794e-02,8.303e-04
2.275e-03,-2.001e+00,7.710e-01,4.742e+00,3.224e-02,5.461e-01,3.392e-02,1.035e-03
2.099e-03,-2.001e+00,7.764e-01,4.743e+00,3.507e-02,5.505e-01,3.392e-02,1.136e-03
2.215e-03,-2.001e+00,7.819e-01,4.743e+00,5.172e-02,5.463e-01,3.325e-02,1.067e-03
2.474e-03,-2.000e+00,7.874e-01,4.743e+00,4.860e-02,5.381e-01,3.325e-02,9.217e-04
2.797e-03,-2.000e+00,7.928e-01,4.744e+00,1.491e-02,5.280e-01,3.660e-02,7.595e-04
3.033e-03,-2.000e+00,7.982e-01,4.744e+00,1.209e-02,5.206e-01,3.660e-02,6.543e-04
3.168e-03,-2.000e+00,8.035e-01,4.744e+00,-1.194e-03,5.163e-01,4.598e-02,5.985e-04
3.229e-03,-2.000e+00,8.088e-01,4.745e+00,-1.464e-03,5.143e-01,4.598e-02,5.743e-04
3.241e-03,-2.000e+00,8.140e-01,4.745e+00,-1.044e-03,5.137e-01,4.598e-02,5.696e-04
3.239e-03,-2.000e+00,8.191e-01,4.746e+00,-4.247e-04,5.135e-01,4.598e-02,5.706e-04
3.235e-03,-2.000e+00,8.243e-01,4.746e+00,2.198e-04,5.133e-01,4.598e-02,5.722e-04
3.233e-03,-2.000e+00,8.295e-01,4.747e+00,3.641e-02,5.131e-01,5.737e-02,5.728e-04
3.336e-03,-2.000e+00,8.347e-01,4.747e+00,3.567e-02,5.095e-01,5.737e-02,5.289e-04
3.536e-03,-1.999e+00,8.398e-01,4.748e+00,3.350e-02,5.033e-01,5.737e-02,4.489e-04
3.756e-03,-1.999e+00,8.449e-01,4.748e+00,-7.542e-03,4.965e-01,5.871e-02,3.694e-04
3.863e-03,-1.999e+00,8.500e-01,4.749e+00,-8.374e-03,4.933e-01,5.871e-02,3.337e-04
3.858e-03,-1.999e+00,8.550e-01,4.749e+00,1.617e-02,4.935e-01,6.206e-02,3.353e-04
3.886e-03,-1.999e+00,8.599e-01,4.750e+00,1.657e-02,4.926e-01,6.206e-02,3.260e-04
3.969e-03,-1.999e+00,8.649e-01,4.751e+00,1.612e-02,4.901e-01,6.206e-02,2.981e-04
4.068e-03,-1.999e+00,8.699e-01,4.751e+00,1.543e-02,4.873e-01,6.206e-02,2.661e-04
4.168e-03,-1.999e+00,8.748e-01,4.752e+00,1.471e-02,4.844e-01,6.206e-02,2.348e-04
4.265e-03,-1.998e+00,8.797e-01,4.753e+00,5.555e-02,4.351e-01,9.355e-02,2.057e-04
4.469e-03,-1.998e+00,8.844e-01,4.754e+00,9.155e-03,4.607e-01,9.221e-02,1.492e-04
4.653e-03,-1.998e+00,8.889e-01,4.754e+00,7.508e-03,4.562e-01,9.221e-02,1.041e-04
4.744e-03,-1.998e+00,8.935e-01,4.755e+00,7.302e-03,4.542e-01,9.221e-02,8.342e-05
4.804e-03,-1.998e+00,8.981e-01,4.756e+00,-1.021e-01,4.480e-01,1.029e-01,7.024e-05
4.569e-03,-1.998e+00,9.027e-01,4.757e+00,1.224e-01,4.801e-01,8.015e-02,1.286e-04
4.637e-03,-1.998e+00,9.073e-01,4.758e+00,1.224e-01,4.783e-01,8.015e-02,1.094e-04
5.185e-03,-1.997e+00,9.121e-01,4.759e+00,1.562e-01,4.655e-01,5.670e-02,1.182e-05
5.958e-03,-1.996e+00,9.169e-01,4.759e+00,8.070e-03,4.427e-01,5.402e-02,1.013e-04
6.477e-03,-1.996e+00,9.215e-01,4.760e+00,3.529e-04,4.316e-01,5.402e-02,1.164e-04
6.648e-03,-1.995e+00,9.259e-01,4.761e+00,2.202e-02,4.290e-01,5.871e-02,1.151e-04
6.755e-03,-1.995e+00,9.303e-01,4.761e+00,2.105e-02,4.281e-01,5.871e-02,1.135e-04
6.876e-03,-1.995e+00,9.346e-01,4.762e+00,-9.878e-02,4.217e-01,6.206e-02,1.109e-04
6.703e-03,-1.995e+00,9.389e-01,4.762e+00,2.358e-02,4.326e-01,5.871e-02,1.126e-04
6.545e-03,-1.996e+00,9.432e-01,4.763e+00,2.704e-02,4.376e-01,5.871e-02,1.103e-04
6.603e-03,-1.995e+00,9.476e-01,4.764e+00,2.688e-02,4.375e-01,5.871e-02,1.121e-04
6.730e-03,-1.995e+00,9.520e-01,4.764e+00,-2.783e-02,4.359e-01,9.288e-02,1.153e-04
6.744e-03,-1.995e+00,9.563e-01,4.765e+00,-2.677e-02,4.376e-01,9.288e-02,1.156e-04
6.639e-03,-1.995e+00,9.607e-01,4.766e+00,-2.362e-02,4.417e-01,9.288e-02,1.115e-04
6.508e-03,-1.996e+00,9.652e-01,4.767e+00,-2.000e-02,4.461e-01,9.288e-02,1.035e-04
6.384e-03,-1.996e+00,9.696e-01,4.768e+00,-1.646e-02,4.499e-01,9.288e-02,9.261e-05
6.276e-03,-1.996e+00,9.741e-01,4.769e+00,2.240e-02,4.531e-01,9.087e-02,8.049e-05
6.270e-03,-1.996e+00,9.786e-01,4.770e+00,2.387e-02,4.539e-01,9.087e-02,7.985e-05
6.359e-03,-1.996e+00,9.832e-01,4.771e+00,2.366e-02,4.528e-01,9.087e-02,9.168e-05
6.477e-03,-1.996e+00,9.878e-01,4.771e+00,2.292e-02,4.512e-01,9.087e-02,1.066e-04
6.602e-03,-1.995e+00,9.923e-01,4.772e+00,2.206e-02,4.496e-01,9.087e-02,1.212e-04
6.725e-03,-1.995e+00,9.969e-01,4.773e+00,2.123e-02,4.480e-01,9.087e-02,1.345e-04
6.844e-03,-1.995e+00,1.001e+00,4.774e+00,-2.993e-02,4.311e-01,1.083e-01,1.464e-04
6.844e-03,-1.995e+00,1.006e+00,4.775e+00,-2.822e-02,4.321e-01,1.083e-01,1.463e-04
6.736e-03,-1.995e+00,1.010e+00,4.776e+00,-2.447e-02,4.347e-01,1.083e-01,1.336e-04
6.607e-03,-1.995e+00,1.015e+00,4.777e+00,-2.030e-02,4.372e-01,1.083e-01,1.150e-04
6.488e-03,-1.996e+00,1.019e+00,4.779e+00,-1.626e-02,4.393e-01,1.083e-01,9.435e-05
6.386e-03,-1.996e+00,1.023e+00,4.780e+00,3.491e-02,3.631e-01,1.337e-01,7.411e-05
6.408e-03,-1.996e+00,1.027e+00,4.781e+00,3.674e-02,3.623e-01,1.337e-01,7.894e-05
6.545e-03,-1.996e+00,1.031e+00,4.782e+00,3.637e-02,3.598e-01,1.337e-01,1.080e-04
6.717e-03,-1.995e+00,1.035e+00,4.784e+00,1.124e-01,4.553e-01,9.623e-02,1.415e-04
7.060e-03,-1.995e+00,1.039e+00,4.785e+00,1.074e-01,4.507e-01,9.422e-02,1.979e-04
7.550e-03,-1.994e+00,1.043e+00,4.786e+00,9.933e-02,4.446e-01,9.422e-02,2.537e-04
8.057e-03,-1.993e+00,1.048e+00,4.786e+00,-1.289e-02,4.337e-01,1.043e-01,2.841e-04
8.321e-03,-1.992e+00,1.052e+00,4.788e+00,-1.633e-02,4.315e-01,1.043e-01,2.906e-04
8.348e-03,-1.992e+00,1.057e+00,4.789e+00,-1.501e-02,4.323e-01,1.043e-01,2.910e-04
8.303e-03,-1.993e+00,1.061e+00,4.790e+00,-1.221e-02,4.338e-01,1.043e-01,2.897e-04
8.244e-03,-1.993e+00,1.065e+00,4.791e+00,-9.091e-03,4.353e-01,1.043e-01,2.871e-04
8.191e-03,-1.993e+00,1.070e+00,4.792e+00,-6.079e-03,4.365e-01,1.043e-01,2.839e-04
8.151e-03,-1.993e+00,1.074e+00,4.793e+00,4.118e-02,4.063e-01,1.163e-01,2.810e-04
8.213e-03,-1.993e+00,1.078e+00,4.794e+00,4.208e-02,4.060e-01,1.163e-01,2.862e-04
8.369e-03,-1.992e+00,1.082e+00,4.795e+00,4.098e-02,4.047e-01,1.163e-01,2.987e-04
8.551e-03,-1.992e+00,1.087e+00,4.796e+00,3.932e-02,4.033e-01,1.163e-01,3.114e-04
8.736e-03,-1.992e+00,1.091e+00,4.797e+00,3.760e-02,4.020e-01,1.163e-01,3.221e-04
8.914e-03,-1.991e+00,1.095e+00,4.799e+00,3.601e-02,4.009e-01,1.163e-01,3.306e-04
9.085e-03,-1.991e+00,1.099e+00,4.800e+00,-6.328e-02,3.948e-01,1.364e-01,3.373e-04
9.062e-03,-1.991e+00,1.103e+00,4.801e+00,-6.004e-02,3.957e-01,1.364e-01,3.361e-04
8.862e-03,-1.991e+00,1.107e+00,4.802e+00,5.097e-02,3.720e-01,1.217e-01,3.237e-04
8.822e-03,-1.992e+00,1.111e+00,4.804e+00,5.436e-02,3.724e-01,1.217e-01,3.206e-04
8.974e-03,-1.991e+00,1.114e+00,4.805e+00,-5.035e-02,3.970e-01,1.364e-01,3.339e-04
8.995e-03,-1.991e+00,1.118e+00,4.806e+00,-4.795e-02,3.969e-01,1.364e-01,3.355e-04
8.851e-03,-1.991e+00,1.122e+00,4.808e+00,4.423e-02,3.097e-01,1.438e-01,3.206e-04
8.830e-03,-1.992e+00,1.126e+00,4.809e+00,4.780e-02,3.092e-01,1.438e-01,3.182e-04
8.963e-03,-1.991e+00,1.129e+00,4.810e+00,1.220e-01,4.009e-01,1.237e-01,3.348e-04
9.278e-03,-1.991e+00,1.133e+00,4.812e+00,9.355e-02,3.831e-01,1.291e-01,3.688e-04
9.683e-03,-1.990e+00,1.137e+00,4.813e+00,8.683e-02,3.807e-01,1.291e-01,4.001e-04
1.007e-02,-1.989e+00,1.140e+00,4.814e+00,4.201e-02,3.633e-01,1.297e-01,4.181e-04
1.036e-02,-1.988e+00,1.144e+00,4.816e+00,3.798e-02,3.622e-01,1.297e-01,4.251e-04
1.056e-02,-1.988e+00,1.148e+00,4.817e+00,9.834e-02,3.462e-01,1.418e-01,4.275e-04
1.083e-02,-1.987e+00,1.151e+00,4.818e+00,9.495e-02,3.456e-01,1.418e-01,4.277e-04
1.119e-02,-1.986e+00,1.155e+00,4.820e+00,3.613e-02,3.604e-01,1.364e-01,4.220e-04
1.146e-02,-1.986e+00,1.158e+00,4.821e+00,3.252e-02,3.603e-01,1.364e-01,4.130e-04
1.164e-02,-1.985e+00,1.162e+00,4.822e+00,3.134e-02,3.607e-01,1.364e-01,4.058e-04
1.178e-02,-1.985e+00,1.166e+00,4.824e+00,3.105e-02,3.613e-01,1.364e-01,3.997e-04
1.191e-02,-1.985e+00,1.169e+00,4.825e+00,3.111e-02,3.619e-01,1.364e-01,3.940e-04
1.203e-02,-1.984e+00,1.173e+00,4.827e+00,2.538e-02,2.850e-01,1.451e-01,3.886e-04
1.214e-02,-1.984e+00,1.176e+00,4.828e+00,2.906e-02,2.702e-01,1.458e-01,3.838e-04
1.225e-02,-1.984e+00,1.179e+00,4.829e+00,2.992e-02,2.709e-01,1.458e-01,3.791e-04
1.236e-02,-1.984e+00,1.182e+00,4.831e+00,3.070e-02,2.716e-01,1.458e-01,3.742e-04
1.247e-02,-1.983e+00,1.185e+00,4.832e+00,3.143e-02,2.723e-01,1.458e-01,3.692e-04
1.259e-02,-1.983e+00,1.187e+00,4.834e+00,3.213e-02,2.730e-01,1.458e-01,3.639e-04
1.271e-02,-1.983e+00,1.190e+00,4.835e+00,3.279e-02,2.737e-01,1.458e-01,3.585e-04
1.283e-02,-1.982e+00,1.193e+00,4.837e+00,9.569e-02,3.831e-01,1.351e-01,3.528e-04
1.304e-02,-1.982e+00,1.196e+00,4.838e+00,9.635e-02,3.681e-01,1.411e-01,3.419e-04
1.335e-02,-1.981e+00,1.200e+00,4.840e+00,5.607e-02,2.912e-01,1.465e-01,3.238e-04
1.363e-02,-1.980e+00,1.203e+00,4.841e+00,5.244e-02,2.922e-01,1.465e-01,3.051e-04
1.385e-02,-1.980e+00,1.206e+00,4.842e+00,5.039e-02,2.932e-01,1.465e-01,2.889e-04
1.404e-02,-1.979e+00,1.209e+00,4.844e+00,4.905e-02,2.944e-01,1.465e-01,2.737e-04
1.422e-02,-1.979e+00,1.212e+00,4.845e+00,4.805e-02,2.956e-01,1.465e-01,2.590e-04
1.439e-02,-1.978e+00,1.215e+00,4.847e+00,6.507e-02,3.123e-01,1.465e-01,2.446e-04
1.458e-02,-1.978e+00,1.218e+00,4.848e+00,6.369e-02,3.136e-01,1.465e-01,2.279e-04
1.480e-02,-1.977e+00,1.221e+00,4.850e+00,2.443e-03,2.218e-01,1.491e-01,2.090e-04
1.493e-02,-1.977e+00,1.224e+00,4.851e+00,3.041e-03,2.232e-01,1.491e-01,1.973e-04
1.497e-02,-1.977e+00,1.226e+00,4.853e+00,6.110e-03,2.244e-01,1.491e-01,1.933e-04
1.500e-02,-1.977e+00,1.229e+00,4.854e+00,9.808e-03,2.254e-01,1.491e-01,1.912e-04
1.502e-02,-1.977e+00,1.231e+00,4.856e+00,1.348e-02,2.264e-01,1.491e-01,1.891e-04
1.506e-02,-1.977e+00,1.233e+00,4.857e+00,1.692e-02,2.272e-01,1.491e-01,1.864e-04
1.511e-02,-1.976e+00,1.236e+00,4.859e+00,2.007e-02,2.280e-01,1.491e-01,1.831e-04
1.516e-02,-1.976e+00,1.238e+00,4.860e+00,2.293e-02,2.287e-01,1.491e-01,1.793e-04
1.523e-02,-1.976e+00,1.240e+00,4.862e+00,2.553e-02,2.294e-01,1.491e-01,1.751e-04
1.530e-02,-1.976e+00,1.242e+00,4.863e+00,6.941e-02,3.077e-01,1.471e-01,1.705e-04
1.544e-02,-1.975e+00,1.245e+00,4.865e+00,3.416e-02,1.998e-01,1.512e-01,1.623e-04
1.559e-02,-1.975e+00,1.248e+00,4.866e+00,3.431e-02,2.006e-01,1.512e-01,1.533e-04
1.571e-02,-1.975e+00,1.250e+00,4.868e+00,3.538e-02,2.013e-01,1.512e-01,1.459e-04
1.583e-02,-1.974e+00,1.252e+00,4.869e+00,3.671e-02,2.020e-01,1.512e-01,1.391e-04
1.594e-02,-1.974e+00,1.254e+00,4.871e+00,3.806e-02,2.027e-01,1.512e-01,1.322e-04
1.606e-02,-1.974e+00,1.256e+00,4.872e+00,3.935e-02,2.034e-01,1.512e-01,1.251e-04
1.617e-02,-1.973e+00,1.258e+00,4.874e+00,4.056e-02,2.041e-01,1.512e-01,1.179e-04
1.630e-02,-1.973e+00,1.260e+00,4.875e+00,4.170e-02,2.049e-01,1.512e-01,1.105e-04
1.642e-02,-1.972e+00,1.262e+00,4.877e+00,6.351e-02,2.832e-01,1.498e-01,1.028e-04
1.657e-02,-1.972e+00,1.264e+00,4.878e+00,6.358e-02,2.841e-01,1.498e-01,9.338e-05
1.675e-02,-1.971e+00,1.267e+00,4.880e+00,6.279e-02,2.851e-01,1.498e-01,8.215e-05
1.694e-02,-1.971e+00,1.270e+00,4.881e+00,8.411e-03,1.619e-01,1.538e-01,7.042e-05
1.706e-02,-1.970e+00,1.272e+00,4.883e+00,9.825e-03,1.626e-01,1.538e-01,6.296e-05
1.711e-02,-1.970e+00,1.274e+00,4.884e+00,1.343e-02,1.629e-01,1.538e-01,5.966e-05
1.715e-02,-1.970e+00,1.276e+00,4.886e+00,1.753e-02,1.631e-01,1.538e-01,5.732e-05
1.720e-02,-1.970e+00,1.277e+00,4.887e+00,2.154e-02,1.633e-01,1.538e-01,5.492e-05
1.725e-02,-1.970e+00,1.279e+00,4.889e+00,1.468e-01,2.721e-01,1.471e-01,5.218e-05
1.746e-02,-1.969e+00,1.281e+00,4.890e+00,1.182e-01,2.732e-01,1.485e-01,4.142e-05
1.778e-02,-1.968e+00,1.284e+00,4.892e+00,1.124e-01,2.749e-01,1.485e-01,2.292e-05
1.810e-02,-1.967e+00,1.286e+00,4.893e+00,1.065e-01,2.768e-01,1.485e-01,2.014e-06
1.841e-02,-1.966e+00,1.289e+00,4.895e+00,1.010e-01,2.786e-01,1.485e-01,1.993e-05
1.871e-02,-1.965e+00,1.292e+00,4.896e+00,4.263e-02,3.426e-01,1.465e-01,4.209e-05
1.892e-02,-1.964e+00,1.295e+00,4.898e+00,7.894e-02,2.042e-01,1.485e-01,5.882e-05
1.911e-02,-1.963e+00,1.298e+00,4.899e+00,7.776e-02,2.054e-01,1.485e-01,7.304e-05
1.931e-02,-1.963e+00,1.300e+00,4.901e+00,7.594e-02,2.068e-01,1.485e-01,8.862e-05
1.951e-02,-1.962e+00,1.302e+00,4.902e+00,3.551e-02,1.770e-01,1.512e-01,1.046e-04
1.967e-02,-1.961e+00,1.304e+00,4.904e+00,3.551e-02,1.782e-01,1.512e-01,1.171e-04
1.978e-02,-1.961e+00,1.306e+00,4.905e+00,3.719e-02,1.791e-01,1.512e-01,1.259e-04
1.988e-02,-1.961e+00,1.308e+00,4.907e+00,3.935e-02,1.799e-01,1.512e-01,1.336e-04
1.998e-02,-1.960e+00,1.310e+00,4.908e+00,4.154e-02,1.807e-01,1.512e-01,1.410e-04
2.008e-02,-1.960e+00,1.312e+00,4.910e+00,4.363e-02,1.814e-01,1.512e-01,1.485e-04
2.019e-02,-1.959e+00,1.313e+00,4.911e+00,4.556e-02,1.822e-01,1.512e-01,1.561e-04
2.030e-02,-1.959e+00,1.315e+00,4.913e+00,4.733e-02,1.829e-01,1.512e-01,1.638e-04
2.042e-02,-1.959e+00,1.317e+00,4.914e+00,4.896e-02,1.837e-01,1.512e-01,1.715e-04
2.054e-02,-1.958e+00,1.319e+00,4.916e+00,1.513e-01,1.585e-01,1.471e-01,1.793e-04
2.077e-02,-1.957e+00,1.321e+00,4.917e+00,2.965e-02,1.391e-01,1.538e-01,1.943e-04
2.097e-02,-1.956e+00,1.322e+00,4.919e+00,2.786e-02,1.403e-01,1.538e-01,2.084e-04
2.108e-02,-1.956e+00,1.324e+00,4.920e+00,2.988e-02,1.411e-01,1.538e-01,2.162e-04
2.116e-02,-1.956e+00,1.325e+00,4.922e+00,3.305e-02,1.417e-01,1.538e-01,2.219e-04
2.124e-02,-1.955e+00,1.326e+00,4.924e+00,3.640e-02,1.422e-01,1.538e-01,2.271e-04
2.133e-02,-1.955e+00,1.328e+00,4.925e+00,3.961e-02,1.427e-01,1.538e-01,2.325e-04
2.141e-02,-1.955e+00,1.329e+00,4.927e+00,4.258e-02,1.431e-01,1.538e-01,2.381e-04
2.151e-02,-1.954e+00,1.331e+00,4.928e+00,4.530e-02,1.436e-01,1.538e-01,2.439e-04
2.161e-02,-1.954e+00,1.332e+00,4.930e+00,2.701e-02,1.752e-01,1.545e-01,2.500e-04
2.170e-02,-1.954e+00,1.334e+00,4.931e+00,3.016e-02,1.756e-01,1.545e-01,2.550e-04
2.177e-02,-1.953e+00,1.335e+00,4.933e+00,3.392e-02,1.759e-01,1.545e-01,2.590e-04
2.185e-02,-1.953e+00,1.337e+00,4.934e+00,3.765e-02,1.761e-01,1.545e-01,2.628e-04
2.193e-02,-1.953e+00,1.339e+00,4.936e+00,4.114e-02,1.763e-01,1.545e-01,2.666e-04
2.202e-02,-1.952e+00,1.341e+00,4.937e+00,4.434e-02,1.765e-01,1.545e-01,2.703e-04
2.211e-02,-1.952e+00,1.343e+00,4.939e+00,4.725e-02,1.767e-01,1.545e-01,2.740e-04
2.221e-02,-1.951e+00,1.344e+00,4.940e+00,7.955e-02,5.782e-02,1.532e-01,2.777e-04
2.235e-02,-1.951e+00,1.346e+00,4.942e+00,1.696e-01,1.358e-01,1.498e-01,2.823e-04
2.260e-02,-1.950e+00,1.347e+00,4.944e+00,1.654e-01,1.369e-01,1.498e-01,2.916e-04
2.293e-02,-1.948e+00,1.348e+00,4.945e+00,1.722e-01,2.007e-01,1.485e-01,3.066e-04
2.329e-02,-1.947e+00,1.350e+00,4.946e+00,1.628e-01,2.027e-01,1.485e-01,3.258e-04
2.365e-02,-1.945e+00,1.352e+00,4.948e+00,1.533e-01,2.048e-01,1.485e-01,3.475e-04
2.400e-02,-1.943e+00,1.354e+00,4.949e+00,8.506e-02,2.326e-01,1.478e-01,3.702e-04
2.427e-02,-1.942e+00,1.356e+00,4.951e+00,7.947e-02,2.342e-01,1.478e-01,3.888e-04
2.448e-02,-1.941e+00,1.358e+00,4.952e+00,7.707e-02,2.354e-01,1.478e-01,4.025e-04
2.465e-02,-1.940e+00,1.360e+00,4.954e+00,7.592e-02,2.364e-01,1.478e-01,4.138e-04
2.482e-02,-1.940e+00,1.363e+00,4.955e+00,4.860e-02,2.528e-01,1.485e-01,4.236e-04
2.495e-02,-1.939e+00,1.365e+00,4.957e+00,4.937e-02,2.535e-01,1.485e-01,4.310e-04
2.506e-02,-1.938e+00,1.368e+00,4.958e+00,5.132e-02,2.540e-01,1.485e-01,4.363e-04
2.516e-02,-1.938e+00,1.370e+00,4.960e+00,1.336e-01,1.199e-01,1.478e-01,4.405e-04
2.533e-02,-1.937e+00,1.372e+00,4.961e+00,1.324e-01,1.204e-01,1.478e-01,4.462e-04
2.557e-02,-1.936e+00,1.374e+00,4.963e+00,1.230e-02,-3.238e-03,1.525e-01,4.541e-04
2.572e-02,-1.935e+00,1.374e+00,4.964e+00,1.220e-02,-2.742e-03,1.525e-01,4.596e-04
2.578e-02,-1.935e+00,1.375e+00,4.966e+00,1.675e-02,-2.429e-03,1.525e-01,4.620e-04
2.582e-02,-1.935e+00,1.375e+00,4.967e+00,1.590e-01,1.324e-01,1.498e-01,4.635e-04
2.597e-02,-1.934e+00,1.375e+00,4.969e+00,1.589e-01,1.329e-01,1.498e-01,4.697e-04
2.624e-02,-1.933e+00,1.376e+00,4.970e+00,1.532e-01,1.339e-01,1.498e-01,4.815e-04
2.652e-02,-1.931e+00,1.378e+00,4.972e+00,1.461e-01,1.350e-01,1.498e-01,4.957e-04
2.681e-02,-1.930e+00,1.379e+00,4.973e+00,1.390e-01,1.362e-01,1.498e-01,5.109e-04
2.708e-02,-1.928e+00,1.380e+00,4.975e+00,1.324e-01,1.425e-01,1.478e-01,5.265e-04
2.735e-02,-1.927e+00,1.382e+00,4.976e+00,1.264e-01,1.437e-01,1.478e-01,5.420e-04
2.759e-02,-1.926e+00,1.383e+00,4.978e+00,1.211e-01,1.448e-01,1.478e-01,5.571e-04
2.783e-02,-1.924e+00,1.385e+00,4.979e+00,1.164e-01,1.459e-01,1.478e-01,5.717e-04
2.805e-02,-1.923e+00,1.386e+00,4.981e+00,2.332e-02,2.349e-01,1.491e-01,5.858e-04
2.819e-02,-1.922e+00,1.388e+00,4.982e+00,2.348e-02,2.357e-01,1.491e-01,5.947e-04
2.827e-02,-1.922e+00,1.390e+00,4.984e+00,2.757e-02,2.364e-01,1.491e-01,5.986e-04
2.832e-02,-1.922e+00,1.392e+00,4.985e+00,3.269e-02,2.368e-01,1.491e-01,6.010e-04
2.838e-02,-1.921e+00,1.395e+00,4.987e+00,1.090e-01,9.234e-02,1.491e-01,6.028e-04
2.849e-02,-1.921e+00,1.397e+00,4.988e+00,1.108e-01,9.266e-02,1.491e-01,6.055e-04
2.865e-02,-1.920e+00,1.398e+00,4.990e+00,1.094e-01,9.294e-02,1.491e-01,6.090e-04
2.884e-02,-1.919e+00,1.399e+00,4.991e+00,1.071e-01,9.321e-02,1.491e-01,6.130e-04
2.902e-02,-1.918e+00,1.400e+00,4.993e+00,1.196e-01,-1.001e-02,1.478e-01,6.172e-04
2.921e-02,-1.917e+00,1.400e+00,4.994e+00,1.314e-01,-4.518e-03,1.471e-01,6.219e-04
2.942e-02,-1.915e+00,1.400e+00,4.996e+00,8.895e-02,6.317e-02,1.498e-01,6.283e-04
2.961e-02,-1.914e+00,1.401e+00,4.997e+00,8.634e-02,6.368e-02,1.498e-01,6.352e-04
2.977e-02,-1.913e+00,1.401e+00,4.999e+00,8.543e-02,6.424e-02,1.498e-01,6.417e-04
2.992e-02,-1.912e+00,1.402e+00,5.000e+00,8.517e-02,6.481e-02,1.498e-01,6.480e-04
3.006e-02,-1.912e+00,1.402e+00,5.002e+00,6.442e-02,7.058e-02,1.505e-01,6.543e-04
3.019e-02,-1.911e+00,1.403e+00,5.003e+00,6.544e-02,7.116e-02,1.505e-01,6.601e-04
3.031e-02,-1.910e+00,1.404e+00,5.005e+00,6.734e-02,7.173e-02,1.505e-01,6.652e-04
3.042e-02,-1.910e+00,1.404e+00,5.006e+00,6.942e-02,7.228e-02,1.505e-01,6.701e-04
3.053e-02,-1.909e+00,1.405e+00,5.008e+00,7.144e-02,7.283e-02,1.505e-01,6.751e-04
3.065e-02,-1.908e+00,1.406e+00,5.009e+00,7.333e-02,7.337e-02,1.505e-01,6.801e-04
3.077e-02,-1.907e+00,1.407e+00,5.011e+00,7.508e-02,7.390e-02,1.505e-01,6.852e-04
3.089e-02,-1.907e+00,1.407e+00,5.012e+00,7.669e-02,7.443e-02,1.505e-01,6.903e-04
3.101e-02,-1.906e+00,1.408e+00,5.014e+00,7.816e-02,7.496e-02,1.505e-01,6.955e-04
3.113e-02,-1.905e+00,1.409e+00,5.015e+00,8.842e-02,9.101e-02,1.498e-01,7.007e-04
3.127e-02,-1.904e+00,1.410e+00,5.017e+00,8.926e-02,9.154e-02,1.498e-01,7.063e-04
3.140e-02,-1.904e+00,1.411e+00,5.018e+00,8.967e-02,9.207e-02,1.498e-01,7.120e-04
3.155e-02,-1.903e+00,1.411e+00,5.020e+00,1.107e-01,1.081e-01,1.498e-01,7.176e-04
3.170e-02,-1.902e+00,1.412e+00,5.021e+00,1.100e-01,1.087e-01,1.498e-01,7.237e-04
3.187e-02,-1.901e+00,1.414e+00,5.023e+00,1.086e-01,1.092e-01,1.498e-01,7.301e-04
3.204e-02,-1.900e+00,1.415e+00,5.024e+00,1.070e-01,1.097e-01,1.498e-01,7.364e-04
3.221e-02,-1.898e+00,1.416e+00,5.026e+00,1.085e-01,1.465e-01,1.478e-01,7.424e-04
3.237e-02,-1.897e+00,1.417e+00,5.027e+00,1.069e-01,1.469e-01,1.478e-01,7.481e-04
3.254e-02,-1.896e+00,1.418e+00,5.029e+00,9.353e-02,1.836e-01,1.478e-01,7.532e-04
3.269e-02,-1.895e+00,1.420e+00,5.030e+00,6.598e-02,1.166e-01,1.505e-01,7.573e-04
3.282e-02,-1.894e+00,1.421e+00,5.032e+00,6.705e-02,1.169e-01,1.505e-01,7.599e-04
3.293e-02,-1.894e+00,1.423e+00,5.033e+00,6.941e-02,1.172e-01,1.505e-01,7.616e-04
3.303e-02,-1.893e+00,1.424e+00,5.035e+00,7.206e-02,1.173e-01,1.505e-01,7.627e-04
3.313e-02,-1.892e+00,1.425e+00,5.036e+00,7.464e-02,1.175e-01,1.505e-01,7.633e-04
3.324e-02,-1.892e+00,1.426e+00,5.038e+00,8.002e-02,9.685e-02,1.505e-01,7.635e-04
3.335e-02,-1.891e+00,1.427e+00,5.039e+00,8.212e-02,9.688e-02,1.505e-01,7.632e-04
3.346e-02,-1.890e+00,1.428e+00,5.041e+00,8.391e-02,9.686e-02,1.505e-01,7.624e-04
3.358e-02,-1.889e+00,1.429e+00,5.042e+00,8.550e-02,9.679e-02,1.505e-01,7.613e-04
3.370e-02,-1.888e+00,1.430e+00,5.044e+00,8.695e-02,9.669e-02,1.505e-01,7.599e-04
3.382e-02,-1.888e+00,1.431e+00,5.045e+00,8.827e-02,9.655e-02,1.505e-01,7.580e-04
3.394e-02,-1.887e+00,1.432e+00,5.047e+00,1.369e-01,1.688e-01,1.491e-01,7.558e-04
3.409e-02,-1.886e+00,1.434e+00,5.048e+00,1.360e-01,1.685e-01,1.491e-01,7.525e-04
3.426e-02,-1.884e+00,1.435e+00,5.050e+00,1.539e-01,1.267e-01,1.485e-01,7.478e-04
3.445e-02,-1.883e+00,1.437e+00,5.051e+00,1.497e-01,1.260e-01,1.485e-01,7.417e-04
3.465e-02,-1.882e+00,1.438e+00,5.053e+00,1.448e-01,1.253e-01,1.485e-01,7.345e-04
3.484e-02,-1.880e+00,1.439e+00,5.054e+00,1.401e-01,1.245e-01,1.485e-01,7.268e-04
3.503e-02,-1.879e+00,1.441e+00,5.056e+00,1.357e-01,1.237e-01,1.485e-01,7.188e-04
3.521e-02,-1.877e+00,1.442e+00,5.057e+00,1.349e-01,1.228e-01,1.478e-01,7.104e-04
3.539e-02,-1.876e+00,1.443e+00,5.059e+00,1.224e-01,5.463e-02,1.478e-01,7.017e-04
3.555e-02,-1.875e+00,1.444e+00,5.060e+00,-1.533e-01,6.928e-02,1.518e-01,6.928e-04
3.556e-02,-1.875e+00,1.445e+00,5.062e+00,-1.438e-01,6.952e-02,1.518e-01,6.923e-04
3.544e-02,-1.875e+00,1.445e+00,5.063e+00,1.496e-01,5.517e-02,1.478e-01,7.005e-04
3.543e-02,-1.876e+00,1.446e+00,5.065e+00,1.607e-01,5.536e-02,1.478e-01,7.011e-04
3.556e-02,-1.875e+00,1.447e+00,5.066e+00,-1.126e-01,6.997e-02,1.518e-01,6.910e-04
3.560e-02,-1.874e+00,1.447e+00,5.068e+00,-1.049e-01,6.977e-02,1.518e-01,6.881e-04
3.552e-02,-1.875e+00,1.448e+00,5.069e+00,-8.761e-02,7.042e-02,1.518e-01,6.951e-04
3.541e-02,-1.876e+00,1.449e+00,5.071e+00,2.046e-01,5.563e-02,1.478e-01,7.051e-04
3.545e-02,-1.875e+00,1.449e+00,5.072e+00,2.115e-01,5.513e-02,1.478e-01,7.006e-04
3.564e-02,-1.874e+00,1.450e+00,5.074e+00,2.093e-01,1.259e-01,1.485e-01,6.811e-04
3.588e-02,-1.872e+00,1.451e+00,5.075e+00,2.005e-01,1.239e-01,1.485e-01,6.575e-04
3.612e-02,-1.870e+00,1.452e+00,5.076e+00,1.910e-01,1.218e-01,1.485e-01,6.332e-04
3.635e-02,-1.868e+00,1.453e+00,5.078e+00,1.790e-01,7.823e-02,1.485e-01,6.092e-04
3.657e-02,-1.866e+00,1.454e+00,5.079e+00,1.709e-01,7.614e-02,1.485e-01,5.861e-04
3.678e-02,-1.864e+00,1.455e+00,5.081e+00,1.638e-01,7.413e-02,1.485e-01,5.642e-04
3.697e-02,-1.863e+00,1.456e+00,5.082e+00,1.575e-01,7.221e-02,1.485e-01,5.435e-04
3.716e-02,-1.861e+00,1.457e+00,5.084e+00,1.520e-01,7.038e-02,1.485e-01,5.238e-04
3.734e-02,-1.859e+00,1.457e+00,5.085e+00,1.472e-01,6.862e-02,1.485e-01,5.049e-04
3.751e-02,-1.858e+00,1.458e+00,5.087e+00,1.548e-01,6.692e-02,1.485e-01,4.867e-04
3.768e-02,-1.856e+00,1.459e+00,5.088e+00,1.505e-01,6.522e-02,1.485e-01,4.685e-04
3.785e-02,-1.855e+00,1.459e+00,5.090e+00,1.463e-01,6.351e-02,1.485e-01,4.504e-04
3.802e-02,-1.853e+00,1.460e+00,5.091e+00,5.936e-02,7.219e-02,1.505e-01,4.326e-04
3.814e-02,-1.852e+00,1.461e+00,5.093e+00,5.950e-02,7.101e-02,1.505e-01,4.194e-04
3.822e-02,-1.852e+00,1.461e+00,5.094e+00,6.326e-02,7.026e-02,1.505e-01,4.102e-04
3.829e-02,-1.851e+00,1.462e+00,5.096e+00,6.800e-02,6.960e-02,1.505e-01,4.019e-04
3.837e-02,-1.850e+00,1.463e+00,5.097e+00,7.275e-02,6.890e-02,1.505e-01,3.933e-04
3.844e-02,-1.850e+00,1.463e+00,5.099e+00,1.306e-01,2.155e-02,1.491e-01,3.840e-04
3.854e-02,-1.849e+00,1.464e+00,5.100e+00,1.056e-01,6.697e-02,1.498e-01,3.709e-04
3.866e-02,-1.847e+00,1.464e+00,5.102e+00,1.061e-01,6.562e-02,1.498e-01,3.559e-04
3.877e-02,-1.846e+00,1.465e+00,5.103e+00,1.068e-01,6.430e-02,1.498e-01,3.411e-04
3.889e-02,-1.845e+00,1.466e+00,5.105e+00,1.076e-01,6.298e-02,1.498e-01,3.263e-04
3.900e-02,-1.844e+00,1.466e+00,5.106e+00,1.263e-01,-1.601e-02,1.491e-01,3.111e-04
3.912e-02,-1.843e+00,1.467e+00,5.108e+00,1.262e-01,-1.748e-02,1.491e-01,2.948e-04
3.925e-02,-1.842e+00,1.467e+00,5.109e+00,1.255e-01,-1.901e-02,1.491e-01,2.778e-04
3.938e-02,-1.841e+00,1.467e+00,5.111e+00,1.246e-01,-2.050e-02,1.491e-01,2.614e-04
3.951e-02,-1.839e+00,1.466e+00,5.112e+00,1.178e-01,1.023e-01,1.485e-01,2.457e-04
3.964e-02,-1.838e+00,1.467e+00,5.114e+00,1.677e-01,-1.806e-02,1.478e-01,2.311e-04
3.978e-02,-1.837e+00,1.467e+00,5.115e+00,1.653e-01,-1.958e-02,1.478e-01,2.145e-04
3.995e-02,-1.835e+00,1.467e+00,5.117e+00,1.611e-01,-2.125e-02,1.478e-01,1.964e-04
4.011e-02,-1.834e+00,1.467e+00,5.118e+00,8.548e-02,4.442e-02,1.505e-01,1.792e-04
4.025e-02,-1.832e+00,1.467e+00,5.120e+00,8.446e-02,4.324e-02,1.505e-01,1.662e-04
4.035e-02,-1.831e+00,1.467e+00,5.121e+00,8.663e-02,4.240e-02,1.505e-01,1.565e-04
4.044e-02,-1.830e+00,1.468e+00,5.123e+00,8.971e-02,4.165e-02,1.505e-01,1.477e-04
4.054e-02,-1.830e+00,1.468e+00,5.124e+00,9.291e-02,4.090e-02,1.505e-01,1.389e-04
4.063e-02,-1.829e+00,1.468e+00,5.126e+00,1.048e-01,4.012e-02,1.505e-01,1.298e-04
4.073e-02,-1.828e+00,1.469e+00,5.127e+00,1.073e-01,3.926e-02,1.505e-01,1.201e-04
4.083e-02,-1.827e+00,1.469e+00,5.129e+00,1.091e-01,3.833e-02,1.505e-01,1.096e-04
4.094e-02,-1.826e+00,1.470e+00,5.130e+00,1.107e-01,3.737e-02,1.505e-01,9.878e-05
4.105e-02,-1.824e+00,1.470e+00,5.132e+00,1.120e-01,3.639e-02,1.505e-01,8.774e-05
4.116e-02,-1.823e+00,1.470e+00,5.133e+00,1.133e-01,3.540e-02,1.505e-01,7.656e-05
4.128e-02,-1.822e+00,1.471e+00,5.135e+00,1.144e-01,3.439e-02,1.505e-01,6.526e-05
4.139e-02,-1.821e+00,1.471e+00,5.136e+00,1.155e-01,3.337e-02,1.505e-01,5.388e-05
4.151e-02,-1.820e+00,1.471e+00,5.138e+00,1.165e-01,3.235e-02,1.505e-01,4.244e-05
4.162e-02,-1.819e+00,1.472e+00,5.139e+00,1.322e-01,-7.219e-02,1.485e-01,3.096e-05
4.174e-02,-1.818e+00,1.472e+00,5.141e+00,1.323e-01,-7.326e-02,1.485e-01,1.907e-05
4.187e-02,-1.816e+00,1.471e+00,5.142e+00,1.317e-01,-7.430e-02,1.485e-01,7.566e-06
4.200e-02,-1.815e+00,1.470e+00,5.144e+00,1.311e-01,-7.523e-02,1.485e-01,2.693e-06
4.213e-02,-1.814e+00,1.470e+00,5.145e+00,6.812e-02,-1.391e-02,1.498e-01,1.145e-05
4.224e-02,-1.813e+00,1.469e+00,5.147e+00,7.027e-02,-1.443e-02,1.498e-01,1.736e-05
4.232e-02,-1.812e+00,1.469e+00,5.148e+00,7.494e-02,-1.477e-02,1.498e-01,2.135e-05
4.240e-02,-1.811e+00,1.469e+00,5.150e+00,8.014e-02,-1.506e-02,1.498e-01,2.474e-05
4.248e-02,-1.810e+00,1.469e+00,5.151e+00,1.356e-01,-4.122e-02,1.505e-01,2.791e-05
4.258e-02,-1.809e+00,1.468e+00,5.153e+00,1.382e-01,-4.155e-02,1.505e-01,3.161e-05
4.271e-02,-1.808e+00,1.468e+00,5.154e+00,1.414e-01,-2.118e-02,1.505e-01,3.531e-05
4.285e-02,-1.807e+00,1.468e+00,5.156e+00,1.407e-01,-2.144e-02,1.505e-01,3.823e-05
4.300e-02,-1.805e+00,1.467e+00,5.157e+00,1.397e-01,-2.163e-02,1.505e-01,4.024e-05
4.314e-02,-1.804e+00,1.467e+00,5.159e+00,1.387e-01,-2.172e-02,1.505e-01,4.132e-05
4.329e-02,-1.803e+00,1.467e+00,5.160e+00,1.378e-01,-2.174e-02,1.505e-01,4.149e-05
4.343e-02,-1.801e+00,1.467e+00,5.162e+00,1.370e-01,-2.167e-02,1.505e-01,4.077e-05
4.358e-02,-1.800e+00,1.467e+00,5.163e+00,1.364e-01,-2.153e-02,1.505e-01,3.917e-05
4.372e-02,-1.798e+00,1.466e+00,5.165e+00,1.003e-01,7.185e-02,1.512e-01,3.672e-05
4.385e-02,-1.797e+00,1.466e+00,5.166e+00,1.340e-01,-2.106e-02,1.491e-01,3.399e-05
4.397e-02,-1.796e+00,1.467e+00,5.168e+00,1.351e-01,-2.081e-02,1.491e-01,3.117e-05
4.411e-02,-1.795e+00,1.467e+00,5.169e+00,1.352e-01,-2.049e-02,1.491e-01,2.766e-05
4.425e-02,-1.793e+00,1.466e+00,5.171e+00,1.350e-01,-2.011e-02,1.491e-01,2.336e-05
4.439e-02,-1.792e+00,1.466e+00,5.172e+00,-3.126e-02,9.939e-02,1.518e-01,1.826e-05
4.446e-02,-1.791e+00,1.466e+00,5.174e+00,7.360e-02,1.682e-02,1.491e-01,1.555e-05
4.450e-02,-1.791e+00,1.467e+00,5.175e+00,8.278e-02,1.694e-02,1.491e-01,1.400e-05
4.457e-02,-1.790e+00,1.467e+00,5.177e+00,8.939e-02,1.713e-02,1.491e-01,1.156e-05
4.465e-02,-1.789e+00,1.467e+00,5.178e+00,1.985e-01,3.289e-02,1.478e-01,8.664e-06
4.479e-02,-1.788e+00,1.468e+00,5.180e+00,2.223e-01,1.110e-01,1.471e-01,3.825e-06
4.499e-02,-1.786e+00,1.468e+00,5.181e+00,2.167e-01,1.116e-01,1.471e-01,3.140e-06
4.520e-02,-1.784e+00,1.469e+00,5.183e+00,2.091e-01,1.123e-01,1.471e-01,1.029e-05
4.541e-02,-1.782e+00,1.470e+00,5.184e+00,2.013e-01,1.129e-01,1.471e-01,1.649e-05
4.562e-02,-1.780e+00,1.471e+00,5.186e+00,1.940e-01,1.133e-01,1.471e-01,2.142e-05
4.582e-02,-1.778e+00,1.473e+00,5.187e+00,1.815e-01,8.257e-02,1.471e-01,2.499e-05
4.601e-02,-1.776e+00,1.474e+00,5.189e+00,1.760e-01,8.276e-02,1.471e-01,2.728e-05
4.618e-02,-1.774e+00,1.474e+00,5.190e+00,1.713e-01,8.286e-02,1.471e-01,2.862e-05
4.635e-02,-1.772e+00,1.475e+00,5.192e+00,6.347e-02,5.263e-03,1.498e-01,2.918e-05
4.647e-02,-1.771e+00,1.476e+00,5.193e+00,6.456e-02,5.268e-03,1.498e-01,2.917e-05
4.655e-02,-1.770e+00,1.476e+00,5.194e+00,7.015e-02,5.286e-03,1.498e-01,2.910e-05
4.662e-02,-1.770e+00,1.476e+00,5.196e+00,7.685e-02,5.304e-03,1.498e-01,2.908e-05
4.669e-02,-1.769e+00,1.476e+00,5.197e+00,8.347e-02,5.318e-03,1.498e-01,2.913e-05
4.676e-02,-1.768e+00,1.476e+00,5.199e+00,8.964e-02,5.333e-03,1.498e-01,2.928e-05
4.684e-02,-1.767e+00,1.476e+00,5.200e+00,9.525e-02,5.351e-03,1.498e-01,2.957e-05
4.693e-02,-1.766e+00,1.476e+00,5.202e+00,-2.721e-02,8.819e-02,1.512e-01,3.002e-05
4.697e-02,-1.766e+00,1.477e+00,5.203e+00,2.082e-01,7.264e-02,1.485e-01,3.025e-05
4.706e-02,-1.765e+00,1.477e+00,5.205e+00,2.130e-01,7.261e-02,1.485e-01,3.022e-05
4.722e-02,-1.763e+00,1.478e+00,5.206e+00,2.096e-01,7.258e-02,1.485e-01,2.962e-05
4.741e-02,-1.761e+00,1.479e+00,5.208e+00,2.036e-01,7.250e-02,1.485e-01,2.840e-05
4.759e-02,-1.759e+00,1.480e+00,5.209e+00,1.974e-01,7.236e-02,1.485e-01,2.663e-05
4.778e-02,-1.757e+00,1.480e+00,5.211e+00,1.914e-01,7.217e-02,1.485e-01,2.436e-05
4.795e-02,-1.755e+00,1.481e+00,5.212e+00,1.593e-01,1.392e-01,1.478e-01,2.160e-05
4.811e-02,-1.754e+00,1.482e+00,5.214e+00,1.556e-01,1.389e-01,1.478e-01,1.837e-05
4.826e-02,-1.752e+00,1.483e+00,5.215e+00,9.118e-02,6.090e-02,1.498e-01,1.411e-05
4.837e-02,-1.751e+00,1.484e+00,5.217e+00,9.256e-02,6.049e-02,1.498e-01,9.552e-06
4.846e-02,-1.750e+00,1.485e+00,5.218e+00,9.670e-02,6.011e-02,1.498e-01,5.303e-06
4.854e-02,-1.749e+00,1.486e+00,5.220e+00,1.015e-01,5.970e-02,1.498e-01,8.438e-07
4.863e-02,-1.748e+00,1.486e+00,5.221e+00,1.062e-01,5.925e-02,1.498e-01,4.090e-06
4.872e-02,-1.747e+00,1.487e+00,5.223e+00,1.106e-01,5.874e-02,1.498e-01,9.612e-06
4.881e-02,-1.745e+00,1.488e+00,5.224e+00,1.146e-01,5.817e-02,1.498e-01,1.577e-05
4.890e-02,-1.744e+00,1.488e+00,5.226e+00,1.182e-01,5.755e-02,1.498e-01,2.256e-05
4.899e-02,-1.743e+00,1.489e+00,5.227e+00,5.619e-02,8.274e-02,1.505e-01,3.000e-05
4.907e-02,-1.742e+00,1.489e+00,5.229e+00,6.194e-02,8.215e-02,1.505e-01,3.624e-05
4.912e-02,-1.742e+00,1.490e+00,5.230e+00,2.597e-01,6.093e-02,1.465e-01,4.139e-05
4.924e-02,-1.740e+00,1.491e+00,5.232e+00,2.597e-01,5.988e-02,1.465e-01,5.310e-05
4.942e-02,-1.738e+00,1.491e+00,5.233e+00,2.755e-01,-8.146e-02,1.411e-01,7.146e-05
4.962e-02,-1.735e+00,1.492e+00,5.235e+00,2.645e-01,-8.324e-02,1.411e-01,9.181e-05
4.982e-02,-1.733e+00,1.492e+00,5.236e+00,2.528e-01,-8.499e-02,1.411e-01,1.116e-04
5.003e-02,-1.730e+00,1.491e+00,5.238e+00,1.821e-01,-3.481e-02,1.471e-01,1.292e-04
5.021e-02,-1.728e+00,1.491e+00,5.239e+00,1.211e-01,1.451e-01,1.505e-01,1.423e-04
5.034e-02,-1.726e+00,1.491e+00,5.240e+00,1.193e-01,1.443e-01,1.505e-01,1.512e-04
5.045e-02,-1.725e+00,1.492e+00,5.242e+00,1.744e-01,-3.749e-02,1.471e-01,1.589e-04
5.056e-02,-1.724e+00,1.493e+00,5.243e+00,1.746e-01,-3.835e-02,1.471e-01,1.685e-04
5.069e-02,-1.722e+00,1.493e+00,5.245e+00,1.729e-01,-3.931e-02,1.471e-01,1.791e-04
5.083e-02,-1.720e+00,1.492e+00,5.246e+00,1.707e-01,-4.022e-02,1.471e-01,1.891e-04
5.096e-02,-1.718e+00,1.492e+00,5.248e+00,1.685e-01,-4.102e-02,1.471e-01,1.980e-04
5.110e-02,-1.717e+00,1.491e+00,5.249e+00,1.488e-01,-3.110e-04,1.478e-01,2.056e-04
5.123e-02,-1.715e+00,1.491e+00,5.251e+00,1.479e-01,-8.685e-04,1.478e-01,2.118e-04
5.135e-02,-1.714e+00,1.491e+00,5.252e+00,1.478e-01,-1.334e-03,1.478e-01,2.170e-04
5.147e-02,-1.712e+00,1.491e+00,5.254e+00,1.482e-01,-1.747e-03,1.478e-01,2.216e-04
5.159e-02,-1.711e+00,1.491e+00,5.255e+00,-1.213e-01,8.232e-03,1.498e-01,2.257e-04
5.161e-02,-1.710e+00,1.491e+00,5.257e+00,1.872e-01,-4.358e-02,1.478e-01,2.267e-04
5.166e-02,-1.710e+00,1.491e+00,5.258e+00,2.001e-01,7.016e-02,1.478e-01,2.280e-04
5.178e-02,-1.708e+00,1.491e+00,5.260e+00,1.972e-01,-4.401e-02,1.478e-01,2.314e-04
5.193e-02,-1.706e+00,1.491e+00,5.261e+00,1.941e-01,-4.436e-02,1.478e-01,2.354e-04
5.208e-02,-1.704e+00,1.491e+00,5.263e+00,1.933e-01,6.922e-02,1.478e-01,2.385e-04
5.224e-02,-1.702e+00,1.491e+00,5.264e+00,1.509e-01,1.363e-01,1.491e-01,2.407e-04
5.238e-02,-1.701e+00,1.492e+00,5.266e+00,1.846e-01,-9.162e-02,1.478e-01,2.428e-04
5.251e-02,-1.699e+00,1.492e+00,5.267e+00,1.829e-01,-9.187e-02,1.478e-01,2.456e-04
5.266e-02,-1.697e+00,1.491e+00,5.269e+00,1.805e-01,-9.205e-02,1.478e-01,2.476e-04
5.280e-02,-1.695e+00,1.491e+00,5.270e+00,1.424e-01,1.357e-01,1.491e-01,2.477e-04
5.293e-02,-1.694e+00,1.491e+00,5.272e+00,1.417e-01,1.358e-01,1.491e-01,2.464e-04
5.305e-02,-1.692e+00,1.492e+00,5.273e+00,1.783e-01,-9.190e-02,1.478e-01,2.458e-04
5.318e-02,-1.691e+00,1.492e+00,5.275e+00,1.129e-01,-5.052e-02,1.491e-01,2.460e-04
5.329e-02,-1.689e+00,1.491e+00,5.276e+00,1.321e-01,-6.601e-02,1.491e-01,2.457e-04
5.340e-02,-1.688e+00,1.491e+00,5.278e+00,1.142e-01,1.204e-01,1.491e-01,2.444e-04
5.350e-02,-1.687e+00,1.491e+00,5.279e+00,1.386e-01,-6.572e-02,1.491e-01,2.426e-04
5.360e-02,-1.685e+00,1.491e+00,5.281e+00,1.419e-01,-6.556e-02,1.491e-01,2.409e-04
5.371e-02,-1.684e+00,1.491e+00,5.282e+00,1.235e-01,1.210e-01,1.491e-01,2.385e-04
5.381e-02,-1.683e+00,1.491e+00,5.283e+00,2.183e-01,1.212e-01,1.471e-01,2.355e-04
5.395e-02,-1.681e+00,1.492e+00,5.285e+00,2.265e-01,-1.305e-02,1.458e-01,2.325e-04
5.411e-02,-1.679e+00,1.492e+00,5.286e+00,2.217e-01,-1.282e-02,1.458e-01,2.299e-04
5.428e-02,-1.677e+00,1.493e+00,5.288e+00,2.217e-01,-8.501e-02,1.458e-01,2.269e-04
5.445e-02,-1.675e+00,1.492e+00,5.289e+00,2.155e-01,-8.467e-02,1.458e-01,2.229e-04
5.462e-02,-1.672e+00,1.491e+00,5.291e+00,2.095e-01,-8.415e-02,1.458e-01,2.170e-04
5.480e-02,-1.670e+00,1.491e+00,5.292e+00,1.240e-01,1.753e-01,1.491e-01,2.089e-04
5.494e-02,-1.669e+00,1.491e+00,5.294e+00,1.228e-01,1.761e-01,1.491e-01,2.009e-04
5.505e-02,-1.667e+00,1.492e+00,5.295e+00,1.283e-01,-2.529e-02,1.485e-01,1.955e-04
5.515e-02,-1.666e+00,1.493e+00,5.297e+00,1.317e-01,-2.495e-02,1.485e-01,1.918e-04
5.525e-02,-1.665e+00,1.493e+00,5.298e+00,1.351e-01,-2.462e-02,1.485e-01,1.882e-04
5.535e-02,-1.663e+00,1.493e+00,5.300e+00,1.501e-01,-5.013e-02,1.485e-01,1.843e-04
5.546e-02,-1.662e+00,1.493e+00,5.301e+00,1.525e-01,-4.970e-02,1.485e-01,1.795e-04
5.558e-02,-1.660e+00,1.492e+00,5.303e+00,1.542e-01,-4.916e-02,1.485e-01,1.735e-04
5.570e-02,-1.659e+00,1.492e+00,5.304e+00,1.555e-01,-4.851e-02,1.485e-01,1.664e-04
5.582e-02,-1.657e+00,1.491e+00,5.306e+00,1.567e-01,-4.776e-02,1.485e-01,1.581e-04
5.595e-02,-1.656e+00,1.491e+00,5.307e+00,1.281e-01,1.135e-01,1.491e-01,1.485e-04
5.606e-02,-1.654e+00,1.491e+00,5.309e+00,2.431e-01,5.746e-02,1.337e-01,1.390e-04
5.621e-02,-1.652e+00,1.492e+00,5.310e+00,2.459e-01,-6.573e-02,1.257e-01,1.277e-04
5.639e-02,-1.650e+00,1.492e+00,5.311e+00,2.375e-01,-3.862e-02,1.210e-01,1.138e-04
5.657e-02,-1.648e+00,1.491e+00,5.312e+00,1.415e-01,3.523e-02,1.485e-01,9.804e-05
5.673e-02,-1.646e+00,1.491e+00,5.314e+00,1.386e-01,3.650e-02,1.485e-01,8.384e-05
5.686e-02,-1.644e+00,1.491e+00,5.315e+00,1.397e-01,3.754e-02,1.485e-01,7.233e-05
5.697e-02,-1.643e+00,1.492e+00,5.317e+00,1.421e-01,3.849e-02,1.485e-01,6.185e-05
5.708e-02,-1.641e+00,1.492e+00,5.318e+00,1.448e-01,3.940e-02,1.485e-01,5.178e-05
5.720e-02,-1.640e+00,1.493e+00,5.320e+00,1.474e-01,4.030e-02,1.485e-01,4.191e-05
5.731e-02,-1.639e+00,1.493e+00,5.321e+00,1.498e-01,4.118e-02,1.485e-01,3.217e-05
5.742e-02,-1.637e+00,1.493e+00,5.323e+00,1.580e-01,4.723e-02,1.485e-01,2.259e-05
5.754e-02,-1.636e+00,1.494e+00,5.324e+00,1.597e-01,4.809e-02,1.485e-01,1.304e-05
5.766e-02,-1.634e+00,1.494e+00,5.326e+00,1.611e-01,4.894e-02,1.485e-01,3.598e-06
5.779e-02,-1.632e+00,1.495e+00,5.327e+00,1.623e-01,4.977e-02,1.485e-01,5.553e-06
5.791e-02,-1.631e+00,1.495e+00,5.329e+00,1.633e-01,5.056e-02,1.485e-01,1.434e-05
5.803e-02,-1.629e+00,1.496e+00,5.330e+00,6.340e-02,7.202e-02,1.498e-01,2.273e-05
5.812e-02,-1.628e+00,1.496e+00,5.332e+00,6.867e-02,7.255e-02,1.498e-01,2.859e-05
5.818e-02,-1.627e+00,1.497e+00,5.333e+00,7.779e-02,7.287e-02,1.498e-01,3.216e-05
5.824e-02,-1.626e+00,1.498e+00,5.335e+00,2.299e-01,3.689e-02,1.465e-01,3.498e-05
5.834e-02,-1.625e+00,1.498e+00,5.336e+00,2.329e-01,3.728e-02,1.465e-01,3.938e-05
5.849e-02,-1.623e+00,1.499e+00,5.338e+00,2.177e-01,1.258e-01,1.438e-01,4.522e-05
5.865e-02,-1.621e+00,1.499e+00,5.339e+00,2.127e-01,1.263e-01,1.438e-01,5.085e-05
5.880e-02,-1.619e+00,1.501e+00,5.341e+00,2.080e-01,1.267e-01,1.438e-01,5.490e-05
5.895e-02,-1.616e+00,1.502e+00,5.342e+00,2.037e-01,1.269e-01,1.438e-01,5.692e-05
5.909e-02,-1.614e+00,1.503e+00,5.343e+00,1.999e-01,1.268e-01,1.438e-01,5.683e-05
5.923e-02,-1.612e+00,1.504e+00,5.345e+00,1.966e-01,1.266e-01,1.438e-01,5.467e-05
5.936e-02,-1.610e+00,1.506e+00,5.346e+00,1.936e-01,1.263e-01,1.438e-01,5.048e-05
5.949e-02,-1.608e+00,1.507e+00,5.348e+00,1.287e-01,8.948e-02,1.498e-01,4.432e-05
5.959e-02,-1.607e+00,1.508e+00,5.349e+00,1.654e-01,2.158e-02,1.471e-01,3.742e-05
5.969e-02,-1.605e+00,1.509e+00,5.351e+00,1.673e-01,2.090e-02,1.471e-01,2.982e-05
5.979e-02,-1.603e+00,1.509e+00,5.352e+00,1.685e-01,2.014e-02,1.471e-01,2.136e-05
5.989e-02,-1.602e+00,1.509e+00,5.354e+00,1.695e-01,1.935e-02,1.471e-01,1.256e-05
6.000e-02,-1.600e+00,1.510e+00,5.355e+00,1.702e-01,1.855e-02,1.471e-01,3.609e-06
6.010e-02,-1.598e+00,1.510e+00,5.357e+00,1.709e-01,1.773e-02,1.471e-01,5.414e-06
6.020e-02,-1.597e+00,1.510e+00,5.358e+00,1.716e-01,1.692e-02,1.471e-01,1.448e-05
6.031e-02,-1.595e+00,1.510e+00,5.360e+00,1.722e-01,1.610e-02,1.471e-01,2.356e-05
6.041e-02,-1.593e+00,1.510e+00,5.361e+00,2.528e-01,-1.577e-02,1.277e-01,3.263e-05
6.054e-02,-1.591e+00,1.510e+00,5.362e+00,2.477e-01,-1.673e-02,1.277e-01,4.331e-05
6.068e-02,-1.589e+00,1.510e+00,5.364e+00,2.306e-01,3.397e-02,1.257e-01,5.488e-05
6.083e-02,-1.586e+00,1.510e+00,5.365e+00,1.746e-01,7.438e-02,1.471e-01,6.573e-05
6.095e-02,-1.584e+00,1.511e+00,5.366e+00,1.715e-01,7.351e-02,1.471e-01,7.528e-05
6.106e-02,-1.583e+00,1.511e+00,5.368e+00,1.711e-01,7.269e-02,1.471e-01,8.430e-05
6.117e-02,-1.581e+00,1.512e+00,5.369e+00,1.715e-01,7.184e-02,1.471e-01,9.376e-05
6.127e-02,-1.579e+00,1.513e+00,5.371e+00,1.722e-01,7.093e-02,1.471e-01,1.040e-04
6.137e-02,-1.577e+00,1.513e+00,5.372e+00,1.730e-01,6.993e-02,1.471e-01,1.151e-04
6.147e-02,-1.576e+00,1.514e+00,5.374e+00,1.738e-01,6.884e-02,1.471e-01,1.272e-04
6.156e-02,-1.574e+00,1.515e+00,5.375e+00,1.746e-01,6.767e-02,1.471e-01,1.403e-04
6.166e-02,-1.572e+00,1.516e+00,5.377e+00,1.545e-01,2.501e-02,1.478e-01,1.543e-04
6.175e-02,-1.570e+00,1.516e+00,5.378e+00,1.591e-01,-3.836e-02,1.478e-01,1.683e-04
6.184e-02,-1.569e+00,1.516e+00,5.380e+00,1.614e-01,-3.960e-02,1.478e-01,1.821e-04
6.193e-02,-1.567e+00,1.516e+00,5.381e+00,4.503e-02,-3.044e-02,1.498e-01,1.955e-04
6.199e-02,-1.566e+00,1.516e+00,5.383e+00,9.984e-02,6.193e-02,1.478e-01,2.043e-04
6.204e-02,-1.565e+00,1.516e+00,5.384e+00,1.094e-01,6.133e-02,1.478e-01,2.111e-04
6.209e-02,-1.564e+00,1.516e+00,5.385e+00,7.033e-02,-3.253e-02,1.498e-01,2.189e-04
6.214e-02,-1.563e+00,1.516e+00,5.387e+00,8.000e-02,-3.320e-02,1.498e-01,2.262e-04
6.219e-02,-1.563e+00,1.516e+00,5.388e+00,2.330e-01,-7.914e-03,1.465e-01,2.326e-04
6.227e-02,-1.561e+00,1.516e+00,5.390e+00,2.370e-01,-8.915e-03,1.465e-01,2.436e-04
6.238e-02,-1.559e+00,1.516e+00,5.391e+00,2.345e-01,-1.028e-02,1.465e-01,2.588e-04
6.251e-02,-1.557e+00,1.516e+00,5.393e+00,2.302e-01,-1.170e-02,1.465e-01,2.747e-04
6.263e-02,-1.554e+00,1.516e+00,5.394e+00,2.018e-01,3.868e-02,1.471e-01,2.901e-04
6.275e-02,-1.552e+00,1.516e+00,5.396e+00,2.193e-01,-2.468e-02,1.465e-01,3.041e-04
6.287e-02,-1.550e+00,1.516e+00,5.397e+00,2.164e-01,-2.589e-02,1.465e-01,3.176e-04
6.299e-02,-1.548e+00,1.516e+00,5.399e+00,1.776e-01,6.093e-02,1.491e-01,3.306e-04
6.310e-02,-1.546e+00,1.516e+00,5.400e+00,1.706e-01,-6.949e-02,1.478e-01,3.421e-04
6.320e-02,-1.544e+00,1.516e+00,5.402e+00,1.742e-01,2.274e-02,1.485e-01,3.524e-04
6.330e-02,-1.542e+00,1.515e+00,5.403e+00,1.755e-01,2.190e-02,1.485e-01,3.617e-04
6.340e-02,-1.541e+00,1.516e+00,5.405e+00,1.769e-01,2.109e-02,1.485e-01,3.707e-04
6.349e-02,-1.539e+00,1.516e+00,5.406e+00,1.753e-01,-7.289e-02,1.478e-01,3.797e-04
6.359e-02,-1.537e+00,1.516e+00,5.408e+00,1.796e-01,1.947e-02,1.485e-01,3.886e-04
6.369e-02,-1.535e+00,1.515e+00,5.409e+00,1.809e-01,1.874e-02,1.485e-01,3.967e-04
6.379e-02,-1.533e+00,1.515e+00,5.411e+00,1.523e-01,8.014e-02,1.491e-01,4.046e-04
6.388e-02,-1.532e+00,1.516e+00,5.412e+00,1.754e-01,-8.098e-02,1.478e-01,4.121e-04
6.397e-02,-1.530e+00,1.516e+00,5.414e+00,2.756e-01,-3.510e-02,1.391e-01,4.198e-04
6.409e-02,-1.528e+00,1.516e+00,5.415e+00,2.725e-01,-3.589e-02,1.391e-01,4.287e-04
6.423e-02,-1.526e+00,1.516e+00,5.416e+00,2.330e-01,1.030e-01,1.478e-01,4.383e-04
6.436e-02,-1.523e+00,1.516e+00,5.418e+00,2.156e-01,-8.934e-02,1.451e-01,4.476e-04
6.449e-02,-1.521e+00,1.516e+00,5.419e+00,2.114e-01,-9.016e-02,1.451e-01,4.567e-04
6.461e-02,-1.519e+00,1.515e+00,5.421e+00,2.203e-01,1.007e-01,1.478e-01,4.641e-04
6.473e-02,-1.516e+00,1.515e+00,5.422e+00,2.178e-01,1.001e-01,1.478e-01,4.700e-04
6.485e-02,-1.514e+00,1.516e+00,5.424e+00,2.181e-01,3.745e-02,1.451e-01,4.764e-04
6.497e-02,-1.512e+00,1.517e+00,5.425e+00,2.153e-01,3.676e-02,1.451e-01,4.840e-04
6.509e-02,-1.510e+00,1.517e+00,5.427e+00,2.125e-01,3.601e-02,1.451e-01,4.923e-04
6.520e-02,-1.508e+00,1.518e+00,5.428e+00,2.101e-01,3.523e-02,1.451e-01,5.010e-04
6.531e-02,-1.506e+00,1.518e+00,5.429e+00,1.071e-01,-2.252e-02,1.478e-01,5.100e-04
6.540e-02,-1.504e+00,1.518e+00,5.431e+00,1.097e-01,-2.317e-02,1.478e-01,5.173e-04
6.547e-02,-1.503e+00,1.518e+00,5.432e+00,1.165e-01,-2.364e-02,1.478e-01,5.227e-04
6.553e-02,-1.501e+00,1.518e+00,5.434e+00,1.243e-01,-2.406e-02,1.478e-01,5.273e-04
6.560e-02,-1.500e+00,1.518e+00,5.435e+00,1.318e-01,-2.445e-02,1.478e-01,5.316e-04
6.566e-02,-1.499e+00,1.517e+00,5.437e+00,1.388e-01,-2.482e-02,1.478e-01,5.357e-04
6.574e-02,-1.498e+00,1.517e+00,5.438e+00,1.451e-01,-2.518e-02,1.478e-01,5.396e-04
6.581e-02,-1.496e+00,1.517e+00,5.440e+00,2.812e-01,-7.208e-02,1.224e-01,5.431e-04
6.592e-02,-1.494e+00,1.517e+00,5.441e+00,2.751e-01,-6.728e-02,1.203e-01,5.473e-04
6.605e-02,-1.492e+00,1.517e+00,5.442e+00,2.668e-01,-6.769e-02,1.203e-01,5.520e-04
6.619e-02,-1.489e+00,1.517e+00,5.443e+00,2.571e-01,-6.806e-02,1.203e-01,5.562e-04
6.633e-02,-1.487e+00,1.516e+00,5.445e+00,2.474e-01,-6.833e-02,1.203e-01,5.592e-04
6.647e-02,-1.484e+00,1.516e+00,5.446e+00,1.877e-01,1.386e-01,1.471e-01,5.603e-04
6.659e-02,-1.482e+00,1.516e+00,5.447e+00,1.820e-01,2.472e-02,1.465e-01,5.603e-04
6.670e-02,-1.480e+00,1.516e+00,5.449e+00,1.820e-01,2.466e-02,1.465e-01,5.609e-04
6.680e-02,-1.478e+00,1.517e+00,5.450e+00,1.831e-01,2.456e-02,1.465e-01,5.620e-04
6.690e-02,-1.476e+00,1.517e+00,5.452e+00,1.429e-01,-1.697e-02,1.478e-01,5.634e-04
6.699e-02,-1.475e+00,1.517e+00,5.453e+00,1.461e-01,-1.709e-02,1.478e-01,5.648e-04
6.707e-02,-1.473e+00,1.517e+00,5.455e+00,1.509e-01,-1.717e-02,1.478e-01,5.658e-04
6.715e-02,-1.472e+00,1.517e+00,5.456e+00,1.560e-01,-1.723e-02,1.478e-01,5.664e-04
6.724e-02,-1.470e+00,1.517e+00,5.458e+00,1.607e-01,-1.724e-02,1.478e-01,5.666e-04
6.732e-02,-1.469e+00,1.516e+00,5.459e+00,1.650e-01,-1.722e-02,1.478e-01,5.664e-04
6.741e-02,-1.467e+00,1.516e+00,5.461e+00,1.690e-01,-1.716e-02,1.478e-01,5.656e-04
6.750e-02,-1.465e+00,1.516e+00,5.462e+00,1.192e-01,-1.521e-03,1.478e-01,5.643e-04
6.758e-02,-1.464e+00,1.516e+00,5.464e+00,1.246e-01,-1.391e-03,1.478e-01,5.628e-04
6.765e-02,-1.462e+00,1.516e+00,5.465e+00,1.318e-01,-1.260e-03,1.478e-01,5.612e-04
6.772e-02,-1.461e+00,1.516e+00,5.467e+00,2.695e-01,4.029e-02,1.458e-01,5.595e-04
6.782e-02,-1.459e+00,1.516e+00,5.468e+00,2.709e-01,4.053e-02,1.458e-01,5.567e-04
6.796e-02,-1.457e+00,1.516e+00,5.469e+00,2.549e-01,3.572e-02,1.465e-01,5.528e-04
6.810e-02,-1.454e+00,1.516e+00,5.471e+00,2.496e-01,3.613e-02,1.465e-01,5.484e-04
6.823e-02,-1.452e+00,1.516e+00,5.472e+00,2.445e-01,3.652e-02,1.465e-01,5.441e-04
6.837e-02,-1.449e+00,1.517e+00,5.474e+00,2.398e-01,3.688e-02,1.465e-01,5.402e-04
6.850e-02,-1.447e+00,1.517e+00,5.475e+00,2.356e-01,3.719e-02,1.465e-01,5.368e-04
6.863e-02,-1.444e+00,1.518e+00,5.477e+00,1.756e-01,3.228e-02,1.485e-01,5.339e-04
6.874e-02,-1.442e+00,1.518e+00,5.478e+00,1.749e-01,3.248e-02,1.485e-01,5.317e-04
6.884e-02,-1.441e+00,1.518e+00,5.480e+00,1.769e-01,3.261e-02,1.485e-01,5.301e-04
6.893e-02,-1.439e+00,1.519e+00,5.481e+00,1.796e-01,3.271e-02,1.485e-01,5.290e-04
6.903e-02,-1.437e+00,1.519e+00,5.483e+00,1.408e-01,2.761e-02,1.478e-01,5.282e-04
6.911e-02,-1.435e+00,1.519e+00,5.484e+00,1.451e-01,2.764e-02,1.478e-01,5.278e-04
6.919e-02,-1.434e+00,1.519e+00,5.486e+00,1.508e-01,2.764e-02,1.478e-01,5.277e-04
6.927e-02,-1.432e+00,1.520e+00,5.487e+00,1.565e-01,2.761e-02,1.478e-01,5.279e-04
6.934e-02,-1.431e+00,1.520e+00,5.489e+00,1.620e-01,2.756e-02,1.478e-01,5.283e-04
6.942e-02,-1.429e+00,1.520e+00,5.490e+00,1.669e-01,2.748e-02,1.478e-01,5.291e-04
6.951e-02,-1.428e+00,1.521e+00,5.492e+00,1.714e-01,2.738e-02,1.478e-01,5.300e-04
6.959e-02,-1.426e+00,1.521e+00,5.493e+00,3.029e-01,5.313e-02,1.438e-01,5.313e-04
6.969e-02,-1.424e+00,1.521e+00,5.494e+00,2.755e-01,5.297e-02,1.465e-01,5.331e-04
6.982e-02,-1.421e+00,1.521e+00,5.496e+00,2.713e-01,5.281e-02,1.465e-01,5.351e-04
6.995e-02,-1.419e+00,1.521e+00,5.497e+00,2.659e-01,5.267e-02,1.465e-01,5.368e-04
7.008e-02,-1.416e+00,1.521e+00,5.499e+00,2.634e-01,4.221e-02,1.458e-01,5.382e-04
7.021e-02,-1.413e+00,1.521e+00,5.500e+00,2.579e-01,4.209e-02,1.458e-01,5.396e-04
7.034e-02,-1.411e+00,1.522e+00,5.502e+00,2.525e-01,4.196e-02,1.458e-01,5.411e-04
7.046e-02,-1.408e+00,1.522e+00,5.503e+00,2.476e-01,4.179e-02,1.458e-01,5.431e-04
7.058e-02,-1.406e+00,1.523e+00,5.505e+00,2.431e-01,4.156e-02,1.458e-01,5.457e-04
7.070e-02,-1.403e+00,1.523e+00,5.506e+00,2.125e-01,2.059e-02,1.471e-01,5.488e-04
7.081e-02,-1.401e+00,1.523e+00,5.508e+00,2.103e-01,2.028e-02,1.471e-01,5.522e-04
7.092e-02,-1.399e+00,1.524e+00,5.509e+00,2.095e-01,1.997e-02,1.471e-01,5.556e-04
7.102e-02,-1.397e+00,1.524e+00,5.511e+00,2.093e-01,1.965e-02,1.471e-01,5.592e-04
7.112e-02,-1.395e+00,1.524e+00,5.512e+00,1.797e-01,-5.831e-02,1.478e-01,5.628e-04
7.121e-02,-1.393e+00,1.524e+00,5.514e+00,1.812e-01,-5.861e-02,1.478e-01,5.662e-04
7.130e-02,-1.391e+00,1.523e+00,5.515e+00,1.838e-01,-5.882e-02,1.478e-01,5.684e-04
7.138e-02,-1.389e+00,1.523e+00,5.516e+00,1.867e-01,-5.892e-02,1.478e-01,5.695e-04
7.147e-02,-1.387e+00,1.522e+00,5.518e+00,1.895e-01,-5.890e-02,1.478e-01,5.694e-04
7.157e-02,-1.385e+00,1.522e+00,5.519e+00,2.751e-01,-5.360e-02,1.331e-01,5.679e-04
7.167e-02,-1.383e+00,1.521e+00,5.521e+00,2.663e-01,2.433e-02,1.378e-01,5.647e-04
7.180e-02,-1.380e+00,1.521e+00,5.522e+00,2.611e-01,2.474e-02,1.378e-01,5.602e-04
7.193e-02,-1.378e+00,1.521e+00,5.524e+00,2.551e-01,2.519e-02,1.378e-01,5.551e-04
7.206e-02,-1.375e+00,1.522e+00,5.525e+00,2.492e-01,2.564e-02,1.378e-01,5.501e-04
7.218e-02,-1.373e+00,1.522e+00,5.526e+00,2.557e-01,-3.603e-02,1.337e-01,5.454e-04
7.230e-02,-1.370e+00,1.522e+00,5.528e+00,2.498e-01,-3.561e-02,1.337e-01,5.406e-04
7.243e-02,-1.368e+00,1.522e+00,5.529e+00,2.440e-01,-3.511e-02,1.337e-01,5.350e-04
7.255e-02,-1.365e+00,1.521e+00,5.530e+00,2.386e-01,-3.452e-02,1.337e-01,5.283e-04
7.267e-02,-1.363e+00,1.521e+00,5.532e+00,2.189e-01,-2.348e-02,1.431e-01,5.207e-04
7.279e-02,-1.360e+00,1.521e+00,5.533e+00,2.167e-01,-2.272e-02,1.431e-01,5.122e-04
7.290e-02,-1.358e+00,1.520e+00,5.534e+00,2.154e-01,-2.192e-02,1.431e-01,5.032e-04
7.301e-02,-1.356e+00,1.520e+00,5.536e+00,2.146e-01,-2.105e-02,1.431e-01,4.935e-04
7.312e-02,-1.354e+00,1.520e+00,5.537e+00,2.139e-01,-2.011e-02,1.431e-01,4.831e-04
7.323e-02,-1.352e+00,1.520e+00,5.539e+00,1.660e-01,6.887e-02,1.465e-01,4.721e-04
7.333e-02,-1.350e+00,1.520e+00,5.540e+00,1.681e-01,6.981e-02,1.465e-01,4.617e-04
7.342e-02,-1.348e+00,1.520e+00,5.542e+00,1.722e-01,7.062e-02,1.465e-01,4.527e-04
7.351e-02,-1.346e+00,1.521e+00,5.543e+00,1.765e-01,7.133e-02,1.465e-01,4.449e-04
7.359e-02,-1.345e+00,1.522e+00,5.545e+00,1.808e-01,7.196e-02,1.465e-01,4.379e-04
7.368e-02,-1.343e+00,1.522e+00,5.546e+00,2.410e-01,1.558e-02,1.297e-01,4.318e-04
7.378e-02,-1.341e+00,1.523e+00,5.547e+00,2.367e-01,1.611e-02,1.358e-01,4.259e-04
7.389e-02,-1.338e+00,1.523e+00,5.549e+00,2.340e-01,1.666e-02,1.358e-01,4.198e-04
7.400e-02,-1.336e+00,1.523e+00,5.550e+00,2.308e-01,1.720e-02,1.358e-01,4.138e-04
7.411e-02,-1.334e+00,1.524e+00,5.551e+00,2.277e-01,1.773e-02,1.358e-01,4.079e-04
7.422e-02,-1.331e+00,1.524e+00,5.553e+00,2.248e-01,1.825e-02,1.358e-01,4.021e-04
7.432e-02,-1.329e+00,1.524e+00,5.554e+00,1.867e-01,3.945e-02,1.445e-01,3.964e-04
7.442e-02,-1.327e+00,1.524e+00,5.556e+00,1.873e-01,3.990e-02,1.445e-01,3.914e-04
7.451e-02,-1.325e+00,1.525e+00,5.557e+00,1.895e-01,4.029e-02,1.445e-01,3.872e-04
7.460e-02,-1.323e+00,1.525e+00,5.559e+00,1.920e-01,4.062e-02,1.445e-01,3.835e-04
7.469e-02,-1.321e+00,1.525e+00,5.560e+00,1.263e-01,2.538e-02,1.478e-01,3.804e-04
7.476e-02,-1.320e+00,1.526e+00,5.561e+00,1.321e-01,2.558e-02,1.478e-01,3.782e-04
7.483e-02,-1.318e+00,1.526e+00,5.563e+00,1.402e-01,2.573e-02,1.478e-01,3.766e-04
7.489e-02,-1.317e+00,1.526e+00,5.564e+00,1.487e-01,2.585e-02,1.478e-01,3.753e-04
7.495e-02,-1.315e+00,1.526e+00,5.566e+00,1.566e-01,2.595e-02,1.478e-01,3.742e-04
7.502e-02,-1.314e+00,1.527e+00,5.567e+00,1.638e-01,2.603e-02,1.478e-01,3.733e-04
7.509e-02,-1.312e+00,1.527e+00,5.569e+00,1.704e-01,2.608e-02,1.478e-01,3.726e-04
7.516e-02,-1.311e+00,1.527e+00,5.570e+00,1.762e-01,2.611e-02,1.478e-01,3.722e-04
7.523e-02,-1.309e+00,1.528e+00,5.572e+00,2.882e-01,2.094e-02,1.344e-01,3.721e-04
7.533e-02,-1.307e+00,1.528e+00,5.573e+00,2.903e-01,8.822e-02,1.264e-01,3.721e-04
7.543e-02,-1.304e+00,1.528e+00,5.574e+00,2.845e-01,8.823e-02,1.264e-01,3.721e-04
7.555e-02,-1.302e+00,1.528e+00,5.576e+00,2.776e-01,8.827e-02,1.264e-01,3.717e-04
7.566e-02,-1.299e+00,1.528e+00,5.577e+00,1.874e-01,1.142e-01,1.465e-01,3.710e-04
7.576e-02,-1.297e+00,1.528e+00,5.578e+00,1.865e-01,1.143e-01,1.465e-01,3.705e-04
7.584e-02,-1.295e+00,1.529e+00,5.580e+00,1.887e-01,1.142e-01,1.465e-01,3.713e-04
7.592e-02,-1.293e+00,1.530e+00,5.581e+00,1.919e-01,1.140e-01,1.465e-01,3.739e-04
7.600e-02,-1.291e+00,1.531e+00,5.583e+00,1.951e-01,1.136e-01,1.465e-01,3.783e-04
7.607e-02,-1.289e+00,1.533e+00,5.584e+00,1.982e-01,1.130e-01,1.465e-01,3.849e-04
7.615e-02,-1.287e+00,1.534e+00,5.586e+00,2.010e-01,1.122e-01,1.465e-01,3.935e-04
7.622e-02,-1.285e+00,1.535e+00,5.587e+00,2.036e-01,1.112e-01,1.465e-01,4.044e-04
7.629e-02,-1.283e+00,1.536e+00,5.589e+00,2.059e-01,1.100e-01,1.465e-01,4.174e-04
7.636e-02,-1.281e+00,1.537e+00,5.590e+00,2.258e-01,6.206e-02,1.465e-01,4.327e-04
7.643e-02,-1.279e+00,1.538e+00,5.592e+00,7.484e-03,-1.662e-03,1.485e-01,4.507e-04
7.648e-02,-1.278e+00,1.538e+00,5.593e+00,1.726e-02,-2.738e-03,1.485e-01,4.624e-04
7.649e-02,-1.277e+00,1.539e+00,5.595e+00,3.530e-02,-3.188e-03,1.485e-01,4.669e-04
7.650e-02,-1.277e+00,1.539e+00,5.596e+00,5.483e-02,-3.541e-03,1.485e-01,4.701e-04
7.652e-02,-1.276e+00,1.539e+00,5.598e+00,3.226e-01,4.777e-02,1.438e-01,4.741e-04
7.656e-02,-1.275e+00,1.539e+00,5.599e+00,3.309e-01,4.659e-02,1.438e-01,4.868e-04
7.664e-02,-1.273e+00,1.539e+00,5.600e+00,3.304e-01,4.474e-02,1.438e-01,5.073e-04
7.672e-02,-1.270e+00,1.539e+00,5.602e+00,3.274e-01,4.273e-02,1.438e-01,5.299e-04
7.680e-02,-1.267e+00,1.539e+00,5.603e+00,3.235e-01,4.068e-02,1.438e-01,5.528e-04
7.689e-02,-1.265e+00,1.539e+00,5.605e+00,3.194e-01,3.866e-02,1.438e-01,5.756e-04
7.697e-02,-1.262e+00,1.539e+00,5.606e+00,3.153e-01,3.666e-02,1.438e-01,5.980e-04
7.706e-02,-1.260e+00,1.539e+00,5.608e+00,2.607e-01,6.574e-02,1.465e-01,6.201e-04
7.714e-02,-1.257e+00,1.539e+00,5.609e+00,2.574e-01,6.380e-02,1.465e-01,6.418e-04
7.723e-02,-1.254e+00,1.539e+00,5.611e+00,2.543e-01,6.185e-02,1.465e-01,6.636e-04
7.731e-02,-1.252e+00,1.540e+00,5.612e+00,2.516e-01,5.983e-02,1.465e-01,6.862e-04
7.739e-02,-1.249e+00,1.540e+00,5.613e+00,2.817e-01,-1.027e-01,1.451e-01,7.097e-04
7.746e-02,-1.247e+00,1.541e+00,5.615e+00,2.787e-01,-1.515e-01,1.451e-01,7.346e-04
7.754e-02,-1.244e+00,1.541e+00,5.616e+00,2.753e-01,-1.538e-01,1.451e-01,7.598e-04
7.762e-02,-1.241e+00,1.540e+00,5.618e+00,2.721e-01,-1.560e-01,1.451e-01,7.841e-04
7.770e-02,-1.239e+00,1.540e+00,5.619e+00,-1.076e-01,2.430e-03,1.485e-01,8.070e-04
7.773e-02,-1.238e+00,1.540e+00,5.621e+00,-9.466e-02,1.593e-03,1.485e-01,8.159e-04
7.772e-02,-1.238e+00,1.540e+00,5.622e+00,-6.739e-02,1.761e-03,1.485e-01,8.127e-04
7.770e-02,-1.239e+00,1.540e+00,5.624e+00,3.808e-01,4.867e-02,1.284e-01,8.073e-04
7.772e-02,-1.238e+00,1.540e+00,5.625e+00,3.940e-01,4.805e-02,1.284e-01,8.132e-04
7.779e-02,-1.236e+00,1.540e+00,5.626e+00,3.935e-01,4.654e-02,1.284e-01,8.300e-04
7.787e-02,-1.233e+00,1.540e+00,5.628e+00,3.891e-01,4.479e-02,1.284e-01,8.498e-04
7.795e-02,-1.231e+00,1.540e+00,5.629e+00,3.834e-01,4.299e-02,1.284e-01,8.703e-04
7.803e-02,-1.228e+00,1.540e+00,5.630e+00,3.774e-01,4.119e-02,1.284e-01,8.907e-04
7.811e-02,-1.226e+00,1.540e+00,5.631e+00,3.713e-01,3.941e-02,1.284e-01,9.108e-04
7.820e-02,-1.223e+00,1.540e+00,5.633e+00,3.651e-01,3.766e-02,1.284e-01,9.306e-04
7.828e-02,-1.220e+00,1.540e+00,5.634e+00,3.590e-01,3.594e-02,1.284e-01,9.501e-04
7.836e-02,-1.218e+00,1.540e+00,5.635e+00,2.906e-01,2.390e-02,1.458e-01,9.692e-04
7.844e-02,-1.215e+00,1.540e+00,5.637e+00,2.873e-01,2.223e-02,1.458e-01,9.880e-04
7.853e-02,-1.212e+00,1.540e+00,5.638e+00,2.781e-01,5.065e-03,1.451e-01,1.006e-03
7.861e-02,-1.210e+00,1.540e+00,5.640e+00,2.748e-01,3.455e-03,1.451e-01,1.024e-03
7.869e-02,-1.207e+00,1.540e+00,5.641e+00,2.714e-01,1.877e-03,1.451e-01,1.042e-03
7.878e-02,-1.204e+00,1.540e+00,5.643e+00,2.681e-01,3.285e-04,1.451e-01,1.059e-03
7.886e-02,-1.202e+00,1.540e+00,5.644e+00,2.649e-01,-1.189e-03,1.451e-01,1.076e-03
7.894e-02,-1.199e+00,1.540e+00,5.645e+00,2.616e-01,-2.676e-03,1.451e-01,1.093e-03
7.902e-02,-1.196e+00,1.540e+00,5.647e+00,-4.099e-02,-1.447e-02,1.478e-01,1.109e-03
7.907e-02,-1.195e+00,1.539e+00,5.648e+00,-3.081e-02,-1.525e-02,1.478e-01,1.118e-03
7.907e-02,-1.195e+00,1.539e+00,5.650e+00,-8.631e-03,-1.543e-02,1.478e-01,1.118e-03
7.907e-02,-1.195e+00,1.539e+00,5.651e+00,3.985e-01,3.044e-06,1.143e-01,1.118e-03
7.910e-02,-1.194e+00,1.539e+00,5.652e+00,4.063e-01,-5.746e-04,1.143e-01,1.124e-03
7.917e-02,-1.192e+00,1.539e+00,5.654e+00,4.030e-01,-1.618e-03,1.143e-01,1.136e-03
7.925e-02,-1.189e+00,1.539e+00,5.655e+00,3.964e-01,-2.777e-03,1.143e-01,1.149e-03
7.934e-02,-1.187e+00,1.539e+00,5.656e+00,3.888e-01,-3.951e-03,1.143e-01,1.163e-03
7.942e-02,-1.184e+00,1.539e+00,5.657e+00,3.808e-01,-5.110e-03,1.143e-01,1.176e-03
7.950e-02,-1.181e+00,1.539e+00,5.658e+00,3.639e-01,7.139e-02,1.284e-01,1.189e-03
7.959e-02,-1.179e+00,1.539e+00,5.659e+00,3.582e-01,7.027e-02,1.284e-01,1.202e-03
7.967e-02,-1.176e+00,1.539e+00,5.661e+00,3.021e-01,-1.363e-02,1.438e-01,1.214e-03
7.976e-02,-1.173e+00,1.539e+00,5.662e+00,2.989e-01,-1.471e-02,1.438e-01,1.226e-03
7.984e-02,-1.171e+00,1.539e+00,5.664e+00,2.957e-01,-1.575e-02,1.438e-01,1.238e-03
7.993e-02,-1.168e+00,1.539e+00,5.665e+00,2.926e-01,-1.676e-02,1.438e-01,1.249e-03
8.001e-02,-1.165e+00,1.539e+00,5.666e+00,2.895e-01,-1.775e-02,1.438e-01,1.261e-03
8.009e-02,-1.163e+00,1.539e+00,5.668e+00,2.864e-01,-1.871e-02,1.438e-01,1.271e-03
8.018e-02,-1.160e+00,1.539e+00,5.669e+00,2.833e-01,-1.963e-02,1.438e-01,1.282e-03
8.026e-02,-1.157e+00,1.539e+00,5.671e+00,6.378e-02,-5.159e-02,1.478e-01,1.292e-03
8.032e-02,-1.156e+00,1.539e+00,5.672e+00,6.985e-02,-5.220e-02,1.478e-01,1.298e-03
8.035e-02,-1.155e+00,1.538e+00,5.674e+00,8.390e-02,-5.255e-02,1.478e-01,1.302e-03
8.038e-02,-1.154e+00,1.538e+00,5.675e+00,9.961e-02,-5.282e-02,1.478e-01,1.304e-03
8.041e-02,-1.153e+00,1.537e+00,5.677e+00,3.935e-01,-3.237e-02,1.096e-01,1.306e-03
8.047e-02,-1.151e+00,1.537e+00,5.678e+00,3.949e-01,-3.262e-02,1.096e-01,1.309e-03
8.055e-02,-1.149e+00,1.537e+00,5.679e+00,3.894e-01,-3.288e-02,1.096e-01,1.312e-03
8.063e-02,-1.146e+00,1.537e+00,5.680e+00,3.758e-01,4.969e-02,9.690e-02,1.315e-03
8.072e-02,-1.144e+00,1.537e+00,5.681e+00,3.655e-01,4.948e-02,9.690e-02,1.318e-03
8.081e-02,-1.141e+00,1.537e+00,5.682e+00,3.549e-01,4.930e-02,9.690e-02,1.320e-03
8.090e-02,-1.138e+00,1.537e+00,5.683e+00,3.444e-01,4.914e-02,9.690e-02,1.323e-03
8.099e-02,-1.136e+00,1.537e+00,5.684e+00,2.597e-01,3.865e-02,1.438e-01,1.324e-03
8.108e-02,-1.133e+00,1.537e+00,5.685e+00,2.571e-01,3.851e-02,1.438e-01,1.326e-03
8.117e-02,-1.130e+00,1.537e+00,5.687e+00,2.549e-01,3.833e-02,1.438e-01,1.328e-03
8.125e-02,-1.128e+00,1.538e+00,5.688e+00,2.529e-01,3.811e-02,1.438e-01,1.331e-03
8.134e-02,-1.125e+00,1.538e+00,5.690e+00,2.512e-01,3.782e-02,1.438e-01,1.334e-03
8.142e-02,-1.123e+00,1.539e+00,5.691e+00,2.497e-01,3.748e-02,1.438e-01,1.338e-03
8.150e-02,-1.120e+00,1.539e+00,5.693e+00,2.484e-01,3.707e-02,1.438e-01,1.342e-03
8.158e-02,-1.118e+00,1.539e+00,5.694e+00,2.473e-01,3.661e-02,1.438e-01,1.347e-03
8.166e-02,-1.115e+00,1.540e+00,5.695e+00,1.248e-01,-1.383e-04,1.465e-01,1.353e-03
8.172e-02,-1.113e+00,1.540e+00,5.697e+00,1.295e-01,-6.007e-04,1.465e-01,1.358e-03
8.176e-02,-1.112e+00,1.540e+00,5.698e+00,1.390e-01,-9.746e-04,1.465e-01,1.362e-03
8.181e-02,-1.110e+00,1.540e+00,5.700e+00,1.495e-01,-1.330e-03,1.465e-01,1.366e-03
8.185e-02,-1.109e+00,1.540e+00,5.701e+00,1.596e-01,-1.690e-03,1.465e-01,1.369e-03
8.190e-02,-1.107e+00,1.540e+00,5.703e+00,3.646e-01,6.005e-02,1.183e-01,1.373e-03
8.196e-02,-1.105e+00,1.540e+00,5.704e+00,3.642e-01,5.962e-02,1.183e-01,1.378e-03
8.204e-02,-1.103e+00,1.540e+00,5.705e+00,3.593e-01,5.914e-02,1.183e-01,1.383e-03
8.212e-02,-1.100e+00,1.540e+00,5.706e+00,3.532e-01,5.867e-02,1.183e-01,1.389e-03
8.220e-02,-1.098e+00,1.540e+00,5.707e+00,3.466e-01,5.821e-02,1.183e-01,1.394e-03
8.228e-02,-1.095e+00,1.540e+00,5.709e+00,3.044e-01,1.119e-02,1.404e-01,1.399e-03
8.236e-02,-1.092e+00,1.540e+00,5.710e+00,3.014e-01,1.077e-02,1.404e-01,1.404e-03
8.244e-02,-1.090e+00,1.540e+00,5.711e+00,2.985e-01,1.038e-02,1.404e-01,1.409e-03
8.253e-02,-1.087e+00,1.540e+00,5.713e+00,2.955e-01,1.001e-02,1.404e-01,1.413e-03
8.261e-02,-1.084e+00,1.540e+00,5.714e+00,2.926e-01,9.672e-03,1.404e-01,1.417e-03
8.269e-02,-1.082e+00,1.540e+00,5.716e+00,2.512e-01,3.006e-02,1.445e-01,1.420e-03
8.277e-02,-1.079e+00,1.540e+00,5.717e+00,2.495e-01,2.976e-02,1.445e-01,1.424e-03
8.285e-02,-1.077e+00,1.540e+00,5.719e+00,3.079e-01,-1.362e-01,1.371e-01,1.427e-03
8.293e-02,-1.074e+00,1.540e+00,5.720e+00,2.786e-01,-1.934e-01,1.418e-01,1.431e-03
8.301e-02,-1.071e+00,1.540e+00,5.721e+00,2.766e-01,-1.938e-01,1.418e-01,1.435e-03
8.308e-02,-1.069e+00,1.540e+00,5.723e+00,2.540e-01,2.692e-03,1.438e-01,1.437e-03
8.316e-02,-1.066e+00,1.540e+00,5.724e+00,2.528e-01,2.592e-03,1.438e-01,1.438e-03
8.324e-02,-1.064e+00,1.540e+00,5.726e+00,2.517e-01,2.552e-03,1.438e-01,1.439e-03
8.332e-02,-1.061e+00,1.540e+00,5.727e+00,2.508e-01,2.543e-03,1.438e-01,1.439e-03
8.340e-02,-1.059e+00,1.540e+00,5.728e+00,2.500e-01,2.555e-03,1.438e-01,1.439e-03
8.348e-02,-1.056e+00,1.540e+00,5.730e+00,3.205e-01,3.881e-02,1.049e-01,1.438e-03
8.356e-02,-1.054e+00,1.540e+00,5.731e+00,2.889e-01,-7.703e-03,1.291e-01,1.438e-03
8.364e-02,-1.051e+00,1.540e+00,5.732e+00,2.846e-01,-7.624e-03,1.291e-01,1.437e-03
8.373e-02,-1.048e+00,1.540e+00,5.734e+00,2.949e-01,1.167e-01,1.230e-01,1.436e-03
8.381e-02,-1.046e+00,1.540e+00,5.735e+00,2.893e-01,1.168e-01,1.230e-01,1.434e-03
8.389e-02,-1.043e+00,1.540e+00,5.736e+00,2.838e-01,1.170e-01,1.230e-01,1.433e-03
8.397e-02,-1.040e+00,1.540e+00,5.737e+00,2.782e-01,1.172e-01,1.230e-01,1.431e-03
8.406e-02,-1.038e+00,1.540e+00,5.738e+00,2.728e-01,1.174e-01,1.230e-01,1.429e-03
8.414e-02,-1.035e+00,1.540e+00,5.740e+00,2.676e-01,1.175e-01,1.230e-01,1.427e-03
8.422e-02,-1.032e+00,1.540e+00,5.741e+00,1.944e-01,-6.520e-03,1.438e-01,1.425e-03
8.429e-02,-1.030e+00,1.540e+00,5.742e+00,2.166e-01,-1.151e-01,1.438e-01,1.424e-03
8.436e-02,-1.028e+00,1.540e+00,5.744e+00,1.989e-01,-6.339e-03,1.438e-01,1.423e-03
8.442e-02,-1.026e+00,1.540e+00,5.745e+00,2.027e-01,-6.117e-03,1.438e-01,1.421e-03
8.449e-02,-1.024e+00,1.539e+00,5.747e+00,2.070e-01,-5.831e-03,1.438e-01,1.417e-03
8.455e-02,-1.022e+00,1.539e+00,5.748e+00,2.112e-01,-5.503e-03,1.438e-01,1.414e-03
8.462e-02,-1.020e+00,1.539e+00,5.750e+00,2.151e-01,-5.140e-03,1.438e-01,1.410e-03
8.468e-02,-1.018e+00,1.539e+00,5.751e+00,2.186e-01,-4.742e-03,1.438e-01,1.405e-03
8.475e-02,-1.015e+00,1.539e+00,5.752e+00,2.218e-01,-4.310e-03,1.438e-01,1.400e-03
8.482e-02,-1.013e+00,1.539e+00,5.754e+00,-1.342e-01,1.686e-02,1.485e-01,1.395e-03
8.484e-02,-1.013e+00,1.539e+00,5.755e+00,2.905e-01,4.804e-02,1.344e-01,1.393e-03
8.487e-02,-1.012e+00,1.539e+00,5.757e+00,3.042e-01,4.822e-02,1.344e-01,1.391e-03
8.494e-02,-1.009e+00,1.539e+00,5.758e+00,3.060e-01,4.868e-02,1.344e-01,1.386e-03
8.502e-02,-1.007e+00,1.539e+00,5.759e+00,3.043e-01,4.925e-02,1.344e-01,1.380e-03
8.510e-02,-1.004e+00,1.539e+00,5.761e+00,3.015e-01,4.987e-02,1.344e-01,1.373e-03
8.519e-02,-1.002e+00,1.539e+00,5.762e+00,2.983e-01,5.052e-02,1.344e-01,1.366e-03
8.527e-02,-9.990e-01,1.539e+00,5.763e+00,2.951e-01,5.120e-02,1.344e-01,1.358e-03
8.536e-02,-9.963e-01,1.539e+00,5.765e+00,2.919e-01,5.190e-02,1.344e-01,1.350e-03
8.544e-02,-9.937e-01,1.539e+00,5.766e+00,2.353e-01,-6.641e-02,1.431e-01,1.342e-03
8.552e-02,-9.912e-01,1.539e+00,5.768e+00,2.349e-01,-6.568e-02,1.431e-01,1.334e-03
8.560e-02,-9.887e-01,1.538e+00,5.769e+00,2.357e-01,-6.487e-02,1.431e-01,1.325e-03
8.568e-02,-9.864e-01,1.538e+00,5.770e+00,2.369e-01,-6.392e-02,1.431e-01,1.315e-03
8.576e-02,-9.840e-01,1.537e+00,5.772e+00,2.381e-01,-6.283e-02,1.431e-01,1.303e-03
8.584e-02,-9.816e-01,1.536e+00,5.773e+00,2.482e-01,6.782e-02,1.431e-01,1.289e-03
8.592e-02,-9.792e-01,1.536e+00,5.775e+00,2.489e-01,6.922e-02,1.431e-01,1.273e-03
8.601e-02,-9.767e-01,1.537e+00,5.776e+00,2.492e-01,7.061e-02,1.431e-01,1.257e-03
8.609e-02,-9.742e-01,1.537e+00,5.778e+00,2.493e-01,7.191e-02,1.431e-01,1.243e-03
8.617e-02,-9.717e-01,1.538e+00,5.779e+00,1.753e-01,-2.007e-02,1.438e-01,1.230e-03
8.624e-02,-9.695e-01,1.538e+00,5.780e+00,1.786e-01,-1.914e-02,1.438e-01,1.220e-03
8.631e-02,-9.676e-01,1.538e+00,5.782e+00,3.271e-01,5.411e-02,1.136e-01,1.211e-03
8.638e-02,-9.655e-01,1.538e+00,5.783e+00,3.252e-01,5.507e-02,1.136e-01,1.200e-03
8.646e-02,-9.629e-01,1.538e+00,5.784e+00,3.200e-01,5.621e-02,1.136e-01,1.187e-03
8.654e-02,-9.603e-01,1.538e+00,5.785e+00,3.138e-01,5.743e-02,1.136e-01,1.174e-03
8.663e-02,-9.577e-01,1.538e+00,5.786e+00,3.073e-01,5.867e-02,1.136e-01,1.160e-03
8.672e-02,-9.550e-01,1.538e+00,5.788e+00,3.008e-01,5.995e-02,1.136e-01,1.146e-03
8.680e-02,-9.524e-01,1.538e+00,5.789e+00,2.201e-01,-1.121e-02,1.438e-01,1.132e-03
8.688e-02,-9.499e-01,1.538e+00,5.790e+00,2.504e-01,-1.516e-02,1.425e-01,1.118e-03
8.696e-02,-9.475e-01,1.538e+00,5.792e+00,2.514e-01,-1.393e-02,1.425e-01,1.105e-03
8.704e-02,-9.450e-01,1.538e+00,5.793e+00,2.516e-01,-1.261e-02,1.425e-01,1.090e-03
8.712e-02,-9.425e-01,1.538e+00,5.794e+00,2.517e-01,-1.123e-02,1.425e-01,1.075e-03
8.721e-02,-9.400e-01,1.538e+00,5.796e+00,2.516e-01,-9.788e-03,1.425e-01,1.059e-03
8.729e-02,-9.375e-01,1.538e+00,5.797e+00,2.516e-01,-8.301e-03,1.425e-01,1.042e-03
8.738e-02,-9.349e-01,1.538e+00,5.799e+00,2.516e-01,-6.770e-03,1.425e-01,1.025e-03
8.746e-02,-9.324e-01,1.537e+00,5.800e+00,-3.015e-02,-5.198e-03,1.465e-01,1.008e-03
8.750e-02,-9.311e-01,1.537e+00,5.802e+00,-1.762e-02,-4.362e-03,1.465e-01,9.981e-04
8.751e-02,-9.308e-01,1.537e+00,5.803e+00,5.902e-03,-4.248e-03,1.465e-01,9.964e-04
8.751e-02,-9.308e-01,1.537e+00,5.805e+00,3.141e-02,-4.284e-03,1.465e-01,9.960e-04
8.752e-02,-9.306e-01,1.537e+00,5.806e+00,5.580e-02,-4.262e-03,1.465e-01,9.948e-04
8.753e-02,-9.302e-01,1.537e+00,5.807e+00,7.812e-02,-4.112e-03,1.465e-01,9.921e-04
8.755e-02,-9.297e-01,1.537e+00,5.809e+00,4.214e-01,1.152e-01,9.891e-02,9.877e-04
8.760e-02,-9.281e-01,1.537e+00,5.810e+00,4.239e-01,1.162e-01,9.891e-02,9.765e-04
8.768e-02,-9.258e-01,1.537e+00,5.811e+00,4.184e-01,1.178e-01,9.891e-02,9.591e-04
8.777e-02,-9.233e-01,1.537e+00,5.812e+00,4.105e-01,1.196e-01,9.891e-02,9.396e-04
8.786e-02,-9.207e-01,1.537e+00,5.813e+00,4.019e-01,1.215e-01,9.891e-02,9.194e-04
8.794e-02,-9.180e-01,1.537e+00,5.814e+00,4.019e-01,1.648e-01,9.623e-02,8.987e-04
8.803e-02,-9.154e-01,1.537e+00,5.815e+00,3.926e-01,1.667e-01,9.623e-02,8.777e-04
8.812e-02,-9.127e-01,1.537e+00,5.816e+00,3.832e-01,1.686e-01,9.623e-02,8.565e-04
8.821e-02,-9.100e-01,1.537e+00,5.817e+00,2.522e-01,3.088e-02,1.425e-01,8.350e-04
8.830e-02,-9.074e-01,1.537e+00,5.818e+00,2.516e-01,3.279e-02,1.425e-01,8.138e-04
8.839e-02,-9.049e-01,1.538e+00,5.820e+00,2.516e-01,3.463e-02,1.425e-01,7.934e-04
8.847e-02,-9.024e-01,1.538e+00,5.821e+00,2.518e-01,3.641e-02,1.425e-01,7.736e-04
8.855e-02,-8.998e-01,1.538e+00,5.822e+00,2.520e-01,3.813e-02,1.425e-01,7.545e-04
8.863e-02,-8.973e-01,1.539e+00,5.824e+00,2.523e-01,3.979e-02,1.425e-01,7.360e-04
8.872e-02,-8.948e-01,1.539e+00,5.825e+00,2.526e-01,4.138e-02,1.425e-01,7.183e-04
8.880e-02,-8.923e-01,1.539e+00,5.827e+00,2.528e-01,4.291e-02,1.425e-01,7.013e-04
8.887e-02,-8.897e-01,1.540e+00,5.828e+00,2.412e-01,8.577e-02,1.431e-01,6.852e-04
8.895e-02,-8.872e-01,1.540e+00,5.830e+00,1.353e-01,-6.299e-02,1.451e-01,6.703e-04
8.901e-02,-8.852e-01,1.541e+00,5.831e+00,1.474e-01,-4.648e-02,1.451e-01,6.592e-04
8.906e-02,-8.836e-01,1.540e+00,5.832e+00,2.643e-01,8.370e-02,1.438e-01,6.499e-04
8.912e-02,-8.817e-01,1.540e+00,5.834e+00,3.712e-01,1.055e-01,1.190e-01,6.379e-04
8.920e-02,-8.792e-01,1.540e+00,5.835e+00,3.683e-01,1.068e-01,1.190e-01,6.231e-04
8.927e-02,-8.766e-01,1.540e+00,5.836e+00,3.520e-01,-5.616e-03,1.317e-01,6.073e-04
8.935e-02,-8.740e-01,1.540e+00,5.838e+00,3.494e-01,-4.144e-03,1.317e-01,5.911e-04
8.944e-02,-8.713e-01,1.540e+00,5.839e+00,3.467e-01,-2.643e-03,1.317e-01,5.745e-04
8.952e-02,-8.687e-01,1.540e+00,5.840e+00,3.350e-01,-6.295e-03,1.324e-01,5.577e-04
8.960e-02,-8.660e-01,1.540e+00,5.842e+00,3.324e-01,-4.749e-03,1.324e-01,5.406e-04
8.968e-02,-8.634e-01,1.540e+00,5.843e+00,3.297e-01,-3.181e-03,1.324e-01,5.233e-04
8.976e-02,-8.607e-01,1.540e+00,5.844e+00,3.271e-01,-1.592e-03,1.324e-01,5.058e-04
8.984e-02,-8.581e-01,1.540e+00,5.846e+00,3.245e-01,1.775e-05,1.324e-01,4.880e-04
8.992e-02,-8.554e-01,1.540e+00,5.847e+00,3.219e-01,1.649e-03,1.324e-01,4.700e-04
9.000e-02,-8.528e-01,1.540e+00,5.848e+00,3.194e-01,3.302e-03,1.324e-01,4.517e-04
9.008e-02,-8.501e-01,1.540e+00,5.849e+00,2.605e-01,-3.125e-02,1.431e-01,4.332e-04
9.016e-02,-8.475e-01,1.540e+00,5.851e+00,2.482e-01,1.671e-01,1.431e-01,4.144e-04
9.024e-02,-8.449e-01,1.541e+00,5.852e+00,2.606e-01,-2.793e-02,1.431e-01,3.962e-04
9.032e-02,-8.424e-01,1.541e+00,5.854e+00,2.611e-01,-2.641e-02,1.431e-01,3.794e-04
9.040e-02,-8.398e-01,1.541e+00,5.855e+00,2.612e-01,-2.487e-02,1.431e-01,3.623e-04
9.047e-02,-8.372e-01,1.541e+00,5.857e+00,2.611e-01,-2.327e-02,1.431e-01,3.445e-04
9.055e-02,-8.345e-01,1.541e+00,5.858e+00,2.610e-01,-2.160e-02,1.431e-01,3.259e-04
9.063e-02,-8.319e-01,1.540e+00,5.860e+00,2.609e-01,-1.984e-02,1.431e-01,3.064e-04
9.071e-02,-8.293e-01,1.540e+00,5.861e+00,3.380e-01,1.476e-01,1.210e-01,2.861e-04
9.079e-02,-8.267e-01,1.540e+00,5.862e+00,3.337e-01,1.495e-01,1.210e-01,2.651e-04
9.087e-02,-8.240e-01,1.540e+00,5.863e+00,3.293e-01,1.515e-01,1.210e-01,2.434e-04
9.096e-02,-8.214e-01,1.540e+00,5.865e+00,3.249e-01,1.535e-01,1.210e-01,2.215e-04
9.104e-02,-8.187e-01,1.540e+00,5.866e+00,3.204e-01,1.555e-01,1.210e-01,1.993e-04
9.112e-02,-8.161e-01,1.540e+00,5.867e+00,2.804e-01,2.092e-01,1.411e-01,1.768e-04
9.120e-02,-8.134e-01,1.540e+00,5.868e+00,2.800e-01,2.112e-01,1.411e-01,1.546e-04
9.128e-02,-8.108e-01,1.541e+00,5.870e+00,3.066e-01,1.648e-02,1.203e-01,1.334e-04
9.136e-02,-8.082e-01,1.541e+00,5.871e+00,2.788e-01,-8.000e-02,1.391e-01,1.129e-04
9.144e-02,-8.056e-01,1.541e+00,5.872e+00,2.779e-01,-7.815e-02,1.391e-01,9.240e-05
9.152e-02,-8.029e-01,1.541e+00,5.874e+00,2.768e-01,-7.628e-02,1.391e-01,7.171e-05
9.159e-02,-8.003e-01,1.541e+00,5.875e+00,2.758e-01,-7.440e-02,1.391e-01,5.081e-05
9.167e-02,-7.976e-01,1.541e+00,5.877e+00,2.748e-01,-7.250e-02,1.391e-01,2.969e-05
9.175e-02,-7.950e-01,1.541e+00,5.878e+00,2.738e-01,-7.057e-02,1.391e-01,8.328e-06
9.183e-02,-7.923e-01,1.541e+00,5.879e+00,2.729e-01,-6.862e-02,1.391e-01,1.333e-05
9.191e-02,-7.897e-01,1.541e+00,5.881e+00,2.720e-01,-6.664e-02,1.391e-01,3.532e-05
9.199e-02,-7.870e-01,1.541e+00,5.882e+00,2.059e-01,-1.287e-02,1.431e-01,5.772e-05
9.206e-02,-7.846e-01,1.541e+00,5.884e+00,2.083e-01,-1.100e-02,1.431e-01,7.848e-05
9.213e-02,-7.825e-01,1.541e+00,5.885e+00,2.129e-01,-9.280e-03,1.431e-01,9.772e-05
9.219e-02,-7.803e-01,1.541e+00,5.886e+00,3.306e-01,5.455e-02,1.043e-01,1.170e-04
9.226e-02,-7.780e-01,1.540e+00,5.887e+00,3.263e-01,5.650e-02,1.043e-01,1.386e-04
9.234e-02,-7.754e-01,1.540e+00,5.889e+00,3.199e-01,5.866e-02,1.043e-01,1.624e-04
9.242e-02,-7.728e-01,1.540e+00,5.890e+00,3.129e-01,6.089e-02,1.043e-01,1.870e-04
9.250e-02,-7.701e-01,1.540e+00,5.891e+00,3.056e-01,6.316e-02,1.043e-01,2.121e-04
9.258e-02,-7.675e-01,1.540e+00,5.892e+00,2.598e-01,2.922e-02,1.358e-01,2.375e-04
9.266e-02,-7.648e-01,1.541e+00,5.893e+00,2.586e-01,3.150e-02,1.358e-01,2.628e-04
9.274e-02,-7.622e-01,1.541e+00,5.894e+00,2.576e-01,3.372e-02,1.358e-01,2.875e-04
9.282e-02,-7.596e-01,1.541e+00,5.896e+00,2.568e-01,3.589e-02,1.358e-01,3.115e-04
9.289e-02,-7.570e-01,1.541e+00,5.897e+00,2.561e-01,3.799e-02,1.358e-01,3.349e-04
9.297e-02,-7.545e-01,1.542e+00,5.898e+00,2.555e-01,4.002e-02,1.358e-01,3.574e-04
9.304e-02,-7.519e-01,1.542e+00,5.900e+00,2.550e-01,4.198e-02,1.358e-01,3.792e-04
9.312e-02,-7.493e-01,1.543e+00,5.901e+00,2.546e-01,4.386e-02,1.358e-01,4.001e-04
9.319e-02,-7.468e-01,1.543e+00,5.903e+00,2.186e-01,1.978e-02,1.425e-01,4.201e-04
9.325e-02,-7.444e-01,1.543e+00,5.904e+00,2.210e-01,2.140e-02,1.425e-01,4.381e-04
9.332e-02,-7.421e-01,1.544e+00,5.905e+00,2.249e-01,2.289e-02,1.425e-01,4.546e-04
9.338e-02,-7.399e-01,1.544e+00,5.907e+00,2.289e-01,2.433e-02,1.425e-01,4.707e-04
9.344e-02,-7.376e-01,1.544e+00,5.908e+00,2.327e-01,2.574e-02,1.425e-01,4.865e-04
9.350e-02,-7.353e-01,1.544e+00,5.910e+00,2.362e-01,2.715e-02,1.425e-01,5.021e-04
9.356e-02,-7.330e-01,1.545e+00,5.911e+00,2.393e-01,2.853e-02,1.425e-01,5.176e-04
9.362e-02,-7.306e-01,1.545e+00,5.912e+00,2.421e-01,2.990e-02,1.425e-01,5.328e-04
9.368e-02,-7.282e-01,1.545e+00,5.914e+00,3.247e-01,7.264e-02,7.881e-02,5.477e-04
9.375e-02,-7.257e-01,1.545e+00,5.915e+00,2.579e-01,1.568e-03,1.358e-01,5.629e-04
9.381e-02,-7.231e-01,1.545e+00,5.916e+00,2.574e-01,2.967e-03,1.358e-01,5.785e-04
9.388e-02,-7.205e-01,1.545e+00,5.917e+00,2.569e-01,4.375e-03,1.358e-01,5.941e-04
9.395e-02,-7.179e-01,1.545e+00,5.919e+00,2.565e-01,5.790e-03,1.358e-01,6.098e-04
9.401e-02,-7.153e-01,1.546e+00,5.920e+00,2.561e-01,7.212e-03,1.358e-01,6.256e-04
9.408e-02,-7.128e-01,1.546e+00,5.921e+00,2.557e-01,8.637e-03,1.358e-01,6.414e-04
9.414e-02,-7.102e-01,1.546e+00,5.923e+00,2.555e-01,1.006e-02,1.358e-01,6.573e-04
9.420e-02,-7.076e-01,1.546e+00,5.924e+00,2.552e-01,1.148e-02,1.358e-01,6.731e-04
9.427e-02,-7.051e-01,1.546e+00,5.926e+00,2.432e-01,3.878e-02,1.418e-01,6.888e-04
9.433e-02,-7.026e-01,1.546e+00,5.927e+00,2.447e-01,4.015e-02,1.418e-01,7.040e-04
9.439e-02,-7.001e-01,1.546e+00,5.928e+00,2.466e-01,4.144e-02,1.418e-01,7.185e-04
9.445e-02,-6.976e-01,1.547e+00,5.930e+00,2.485e-01,4.267e-02,1.418e-01,7.321e-04
9.451e-02,-6.952e-01,1.547e+00,5.931e+00,2.503e-01,4.383e-02,1.418e-01,7.451e-04
9.457e-02,-6.927e-01,1.548e+00,5.933e+00,2.520e-01,4.493e-02,1.418e-01,7.573e-04
9.463e-02,-6.902e-01,1.548e+00,5.934e+00,2.535e-01,4.595e-02,1.418e-01,7.686e-04
9.468e-02,-6.876e-01,1.549e+00,5.935e+00,2.549e-01,4.689e-02,1.418e-01,7.791e-04
9.474e-02,-6.851e-01,1.549e+00,5.937e+00,-8.789e-02,8.397e-02,1.471e-01,7.886e-04
9.476e-02,-6.840e-01,1.550e+00,5.938e+00,-7.136e-02,8.428e-02,1.471e-01,7.924e-04
9.476e-02,-6.842e-01,1.550e+00,5.940e+00,3.410e-01,9.969e-02,1.157e-01,7.919e-04
9.478e-02,-6.833e-01,1.551e+00,5.941e+00,3.543e-01,9.979e-02,1.157e-01,7.935e-04
9.482e-02,-6.812e-01,1.551e+00,5.942e+00,3.550e-01,1.001e-01,1.157e-01,7.970e-04
9.487e-02,-6.787e-01,1.551e+00,5.943e+00,3.519e-01,1.005e-01,1.157e-01,8.012e-04
9.492e-02,-6.761e-01,1.551e+00,5.944e+00,3.476e-01,1.009e-01,1.157e-01,8.057e-04
9.497e-02,-6.735e-01,1.551e+00,5.946e+00,3.430e-01,1.013e-01,1.157e-01,8.104e-04
9.502e-02,-6.708e-01,1.551e+00,5.947e+00,3.383e-01,1.018e-01,1.157e-01,8.154e-04
9.508e-02,-6.682e-01,1.551e+00,5.948e+00,3.336e-01,1.023e-01,1.157e-01,8.206e-04
9.513e-02,-6.655e-01,1.551e+00,5.949e+00,2.962e-01,6.138e-02,1.404e-01,8.259e-04
9.518e-02,-6.628e-01,1.551e+00,5.951e+00,2.962e-01,6.189e-02,1.404e-01,8.316e-04
9.523e-02,-6.602e-01,1.551e+00,5.952e+00,2.962e-01,6.241e-02,1.404e-01,8.374e-04
9.528e-02,-6.575e-01,1.551e+00,5.953e+00,2.961e-01,6.295e-02,1.404e-01,8.434e-04
9.534e-02,-6.549e-01,1.551e+00,5.955e+00,2.279e-01,9.974e-02,1.438e-01,8.496e-04
9.539e-02,-6.524e-01,1.552e+00,5.956e+00,2.301e-01,1.002e-01,1.438e-01,8.553e-04
9.543e-02,-6.500e-01,1.552e+00,5.958e+00,2.338e-01,1.006e-01,1.438e-01,8.593e-04
9.547e-02,-6.477e-01,1.553e+00,5.959e+00,2.376e-01,1.008e-01,1.438e-01,8.612e-04
9.551e-02,-6.453e-01,1.554e+00,5.960e+00,7.229e-02,1.111e-01,1.458e-01,8.611e-04
9.554e-02,-6.436e-01,1.555e+00,5.962e+00,8.314e-02,1.109e-01,1.458e-01,8.594e-04
9.556e-02,-6.426e-01,1.556e+00,5.963e+00,1.002e-01,1.107e-01,1.458e-01,8.573e-04
9.557e-02,-6.416e-01,1.558e+00,5.965e+00,1.182e-01,1.103e-01,1.458e-01,8.542e-04
9.558e-02,-6.405e-01,1.559e+00,5.966e+00,3.783e-01,8.395e-02,1.364e-01,8.496e-04
9.560e-02,-6.388e-01,1.559e+00,5.968e+00,3.866e-01,8.309e-02,1.364e-01,8.405e-04
9.563e-02,-6.364e-01,1.560e+00,5.969e+00,3.887e-01,8.191e-02,1.364e-01,8.275e-04
9.566e-02,-6.338e-01,1.560e+00,5.970e+00,3.888e-01,8.064e-02,1.364e-01,8.134e-04
9.569e-02,-6.312e-01,1.560e+00,5.972e+00,3.885e-01,7.935e-02,1.364e-01,7.991e-04
9.572e-02,-6.285e-01,1.560e+00,5.973e+00,3.879e-01,7.807e-02,1.364e-01,7.848e-04
9.575e-02,-6.259e-01,1.560e+00,5.974e+00,3.874e-01,7.681e-02,1.364e-01,7.708e-04
9.578e-02,-6.232e-01,1.560e+00,5.976e+00,3.987e-01,1.325e-01,1.311e-01,7.569e-04
9.581e-02,-6.205e-01,1.560e+00,5.977e+00,3.971e-01,1.313e-01,1.311e-01,7.432e-04
9.584e-02,-6.179e-01,1.560e+00,5.978e+00,3.955e-01,1.301e-01,1.311e-01,7.297e-04
9.587e-02,-6.152e-01,1.560e+00,5.980e+00,3.939e-01,1.289e-01,1.311e-01,7.165e-04
9.590e-02,-6.126e-01,1.560e+00,5.981e+00,3.924e-01,1.277e-01,1.311e-01,7.034e-04
9.593e-02,-6.099e-01,1.560e+00,5.982e+00,3.908e-01,1.266e-01,1.311e-01,6.906e-04
9.596e-02,-6.072e-01,1.560e+00,5.984e+00,3.893e-01,1.254e-01,1.311e-01,6.779e-04
9.599e-02,-6.046e-01,1.560e+00,5.985e+00,3.522e-01,4.151e-02,1.425e-01,6.654e-04
9.602e-02,-6.019e-01,1.560e+00,5.986e+00,3.528e-01,4.041e-02,1.425e-01,6.532e-04
9.605e-02,-5.993e-01,1.560e+00,5.988e+00,3.535e-01,3.932e-02,1.425e-01,6.412e-04
9.608e-02,-5.966e-01,1.560e+00,5.989e+00,3.542e-01,3.825e-02,1.425e-01,6.293e-04
9.611e-02,-5.940e-01,1.560e+00,5.991e+00,3.549e-01,3.720e-02,1.425e-01,6.177e-04
9.614e-02,-5.913e-01,1.560e+00,5.992e+00,4.386e-01,2.484e-01,8.618e-02,6.063e-04
9.617e-02,-5.886e-01,1.560e+00,5.993e+00,4.286e-01,2.474e-01,8.618e-02,5.950e-04
9.620e-02,-5.860e-01,1.560e+00,5.994e+00,4.185e-01,2.464e-01,8.618e-02,5.840e-04
9.623e-02,-5.833e-01,1.560e+00,5.995e+00,3.758e-01,1.368e-01,1.203e-01,5.732e-04
9.626e-02,-5.807e-01,1.560e+00,5.996e+00,3.723e-01,1.359e-01,1.203e-01,5.626e-04
9.628e-02,-5.780e-01,1.560e+00,5.997e+00,3.688e-01,1.350e-01,1.203e-01,5.521e-04
9.631e-02,-5.754e-01,1.560e+00,5.998e+00,3.654e-01,1.341e-01,1.203e-01,5.419e-04
9.634e-02,-5.727e-01,1.560e+00,6.000e+00,3.471e-01,1.125e-01,1.311e-01,5.319e-04
9.637e-02,-5.700e-01,1.560e+00,6.001e+00,3.456e-01,1.116e-01,1.311e-01,5.221e-04
9.640e-02,-5.674e-01,1.560e+00,6.002e+00,3.442e-01,1.107e-01,1.311e-01,5.125e-04
9.643e-02,-5.647e-01,1.560e+00,6.003e+00,3.429e-01,1.099e-01,1.311e-01,5.030e-04
9.646e-02,-5.621e-01,1.560e+00,6.005e+00,1.428e-01,1.039e-01,1.458e-01,4.938e-04
9.649e-02,-5.599e-01,1.560e+00,6.006e+00,1.494e-01,1.032e-01,1.458e-01,4.862e-04
9.650e-02,-5.582e-01,1.561e+00,6.008e+00,1.607e-01,1.025e-01,1.458e-01,4.792e-04
9.652e-02,-5.566e-01,1.562e+00,6.009e+00,1.728e-01,1.017e-01,1.458e-01,4.711e-04
9.653e-02,-5.550e-01,1.563e+00,6.011e+00,1.843e-01,1.008e-01,1.458e-01,4.611e-04
9.655e-02,-5.532e-01,1.564e+00,6.012e+00,1.948e-01,9.962e-02,1.458e-01,4.487e-04
9.656e-02,-5.514e-01,1.565e+00,6.014e+00,2.042e-01,9.824e-02,1.458e-01,4.338e-04
9.657e-02,-5.494e-01,1.566e+00,6.015e+00,4.202e-01,-1.518e-01,1.297e-01,4.163e-04
9.658e-02,-5.471e-01,1.566e+00,6.016e+00,4.225e-01,-1.538e-01,1.297e-01,3.942e-04
9.659e-02,-5.446e-01,1.567e+00,6.018e+00,4.606e-01,9.530e-03,8.819e-02,3.688e-04
9.660e-02,-5.419e-01,1.567e+00,6.018e+00,4.366e-01,-3.937e-02,1.036e-01,3.426e-04
9.661e-02,-5.393e-01,1.567e+00,6.020e+00,4.301e-01,-4.171e-02,1.036e-01,3.162e-04
9.662e-02,-5.366e-01,1.567e+00,6.021e+00,4.236e-01,-4.404e-02,1.036e-01,2.899e-04
9.663e-02,-5.340e-01,1.567e+00,6.022e+00,4.170e-01,-4.636e-02,1.036e-01,2.638e-04
9.664e-02,-5.313e-01,1.567e+00,6.023e+00,4.105e-01,-4.867e-02,1.036e-01,2.379e-04
9.666e-02,-5.287e-01,1.567e+00,6.024e+00,4.039e-01,-5.096e-02,1.036e-01,2.122e-04
9.667e-02,-5.260e-01,1.567e+00,6.025e+00,3.974e-01,-5.323e-02,1.036e-01,1.867e-04
9.668e-02,-5.234e-01,1.567e+00,6.026e+00,3.908e-01,-5.549e-02,1.036e-01,1.613e-04
9.669e-02,-5.207e-01,1.567e+00,6.027e+00,3.665e-01,-1.043e-01,1.183e-01,1.362e-04
9.670e-02,-5.180e-01,1.567e+00,6.028e+00,3.628e-01,-1.065e-01,1.183e-01,1.113e-04
9.671e-02,-5.154e-01,1.567e+00,6.029e+00,3.591e-01,-1.088e-01,1.183e-01,8.654e-05
9.672e-02,-5.127e-01,1.567e+00,6.030e+00,3.555e-01,-1.109e-01,1.183e-01,6.200e-05
9.673e-02,-5.101e-01,1.567e+00,6.031e+00,3.518e-01,-1.131e-01,1.183e-01,3.765e-05
9.674e-02,-5.074e-01,1.567e+00,6.033e+00,3.481e-01,-1.153e-01,1.183e-01,1.350e-05
9.675e-02,-5.047e-01,1.567e+00,6.034e+00,3.445e-01,-1.174e-01,1.183e-01,1.045e-05
9.676e-02,-5.021e-01,1.567e+00,6.035e+00,3.201e-01,-1.247e-01,1.411e-01,3.422e-05
9.677e-02,-4.994e-01,1.567e+00,6.036e+00,3.209e-01,-1.269e-01,1.411e-01,5.778e-05
9.678e-02,-4.968e-01,1.567e+00,6.038e+00,3.217e-01,-1.290e-01,1.411e-01,8.115e-05
9.680e-02,-4.941e-01,1.567e+00,6.039e+00,3.225e-01,-1.311e-01,1.411e-01,1.043e-04
9.681e-02,-4.915e-01,1.567e+00,6.041e+00,3.233e-01,-1.331e-01,1.411e-01,1.273e-04
9.682e-02,-4.888e-01,1.567e+00,6.042e+00,3.241e-01,-1.352e-01,1.411e-01,1.501e-04
9.683e-02,-4.861e-01,1.567e+00,6.044e+00,3.249e-01,-1.372e-01,1.411e-01,1.727e-04
9.684e-02,-4.835e-01,1.567e+00,6.045e+00,3.821e-01,1.603e-02,9.020e-02,1.951e-04
9.685e-02,-4.808e-01,1.567e+00,6.046e+00,3.138e-01,-7.393e-02,1.384e-01,2.173e-04
9.686e-02,-4.782e-01,1.567e+00,6.047e+00,3.141e-01,-7.591e-02,1.384e-01,2.393e-04
9.687e-02,-4.755e-01,1.567e+00,6.049e+00,3.144e-01,-7.787e-02,1.384e-01,2.611e-04
9.688e-02,-4.729e-01,1.567e+00,6.050e+00,3.148e-01,-7.982e-02,1.384e-01,2.828e-04
9.689e-02,-4.702e-01,1.567e+00,6.051e+00,3.152e-01,-8.175e-02,1.384e-01,3.042e-04
9.690e-02,-4.675e-01,1.567e+00,6.053e+00,3.155e-01,-8.366e-02,1.384e-01,3.255e-04
9.691e-02,-4.649e-01,1.567e+00,6.054e+00,3.159e-01,-8.556e-02,1.384e-01,3.465e-04
9.693e-02,-4.622e-01,1.567e+00,6.056e+00,3.163e-01,-8.744e-02,1.384e-01,3.674e-04
9.694e-02,-4.596e-01,1.567e+00,6.057e+00,3.108e-01,-2.135e-01,1.418e-01,3.880e-04
9.695e-02,-4.569e-01,1.567e+00,6.058e+00,3.118e-01,-2.154e-01,1.418e-01,4.085e-04
9.696e-02,-4.542e-01,1.567e+00,6.060e+00,3.129e-01,-2.172e-01,1.418e-01,4.288e-04
9.697e-02,-4.516e-01,1.567e+00,6.061e+00,3.140e-01,-2.190e-01,1.418e-01,4.489e-04
9.698e-02,-4.489e-01,1.567e+00,6.063e+00,3.151e-01,-2.208e-01,1.418e-01,4.688e-04
9.699e-02,-4.463e-01,1.567e+00,6.064e+00,3.161e-01,-2.226e-01,1.418e-01,4.885e-04
9.700e-02,-4.436e-01,1.567e+00,6.065e+00,3.172e-01,-2.243e-01,1.418e-01,5.080e-04
9.701e-02,-4.410e-01,1.567e+00,6.067e+00,3.184e-01,-2.261e-01,1.418e-01,5.274e-04
9.702e-02,-4.383e-01,1.567e+00,6.068e+00,1.534e-01,-6.736e-02,1.438e-01,5.465e-04
9.703e-02,-4.361e-01,1.566e+00,6.070e+00,1.596e-01,-6.876e-02,1.438e-01,5.619e-04
9.704e-02,-4.343e-01,1.566e+00,6.071e+00,4.073e-01,-1.164e-01,9.489e-02,5.735e-04
9.705e-02,-4.323e-01,1.566e+00,6.072e+00,4.050e-01,-1.175e-01,9.489e-02,5.859e-04
9.706e-02,-4.298e-01,1.565e+00,6.073e+00,3.987e-01,-1.188e-01,9.489e-02,6.001e-04
9.708e-02,-4.272e-01,1.565e+00,6.074e+00,3.912e-01,-1.201e-01,9.489e-02,6.146e-04
9.709e-02,-4.245e-01,1.565e+00,6.075e+00,3.833e-01,-1.213e-01,9.489e-02,6.290e-04
9.711e-02,-4.219e-01,1.565e+00,6.076e+00,3.753e-01,-1.226e-01,9.489e-02,6.433e-04
9.712e-02,-4.192e-01,1.565e+00,6.077e+00,3.021e-01,-1.653e-01,1.418e-01,6.574e-04
9.714e-02,-4.165e-01,1.565e+00,6.078e+00,3.033e-01,-1.665e-01,1.418e-01,6.714e-04
9.715e-02,-4.139e-01,1.565e+00,6.080e+00,3.045e-01,-1.678e-01,1.418e-01,6.852e-04
9.716e-02,-4.112e-01,1.565e+00,6.081e+00,3.057e-01,-1.690e-01,1.418e-01,6.987e-04
9.718e-02,-4.086e-01,1.565e+00,6.082e+00,3.069e-01,-1.702e-01,1.418e-01,7.121e-04
9.719e-02,-4.059e-01,1.565e+00,6.084e+00,3.081e-01,-1.714e-01,1.418e-01,7.253e-04
9.721e-02,-4.033e-01,1.565e+00,6.085e+00,3.093e-01,-1.726e-01,1.418e-01,7.383e-04
9.722e-02,-4.006e-01,1.565e+00,6.087e+00,3.105e-01,-1.737e-01,1.418e-01,7.511e-04
9.724e-02,-3.979e-01,1.565e+00,6.088e+00,2.198e-01,-4.547e-02,1.425e-01,7.638e-04
9.725e-02,-3.955e-01,1.565e+00,6.090e+00,2.231e-01,-4.650e-02,1.425e-01,7.752e-04
9.726e-02,-3.932e-01,1.565e+00,6.091e+00,1.895e-01,6.129e-02,1.425e-01,7.849e-04
9.728e-02,-3.911e-01,1.565e+00,6.092e+00,1.964e-01,6.052e-02,1.425e-01,7.933e-04
9.729e-02,-3.891e-01,1.565e+00,6.094e+00,2.429e-01,-4.893e-02,1.425e-01,8.015e-04
9.730e-02,-3.869e-01,1.565e+00,6.095e+00,2.492e-01,-4.981e-02,1.425e-01,8.111e-04
9.731e-02,-3.845e-01,1.565e+00,6.097e+00,3.690e-01,-1.801e-01,1.203e-01,8.212e-04
9.733e-02,-3.820e-01,1.565e+00,6.098e+00,3.614e-01,1.587e-04,1.190e-01,8.309e-04
9.734e-02,-3.794e-01,1.565e+00,6.099e+00,3.586e-01,-6.870e-04,1.190e-01,8.404e-04
9.736e-02,-3.767e-01,1.565e+00,6.100e+00,3.496e-01,5.024e-02,1.291e-01,8.497e-04
9.738e-02,-3.741e-01,1.565e+00,6.102e+00,3.485e-01,4.942e-02,1.291e-01,8.588e-04
9.739e-02,-3.714e-01,1.565e+00,6.103e+00,3.473e-01,4.862e-02,1.291e-01,8.677e-04
9.741e-02,-3.687e-01,1.565e+00,6.104e+00,3.402e-01,-2.979e-02,1.304e-01,8.764e-04
9.743e-02,-3.661e-01,1.565e+00,6.105e+00,3.393e-01,-3.056e-02,1.304e-01,8.850e-04
9.744e-02,-3.634e-01,1.565e+00,6.107e+00,3.383e-01,-3.131e-02,1.304e-01,8.934e-04
9.746e-02,-3.608e-01,1.565e+00,6.108e+00,3.374e-01,-3.204e-02,1.304e-01,9.015e-04
9.747e-02,-3.581e-01,1.565e+00,6.109e+00,2.743e-01,-3.793e-02,1.411e-01,9.095e-04
9.749e-02,-3.555e-01,1.565e+00,6.111e+00,2.755e-01,-3.864e-02,1.411e-01,9.173e-04
9.751e-02,-3.528e-01,1.565e+00,6.112e+00,2.767e-01,-3.933e-02,1.411e-01,9.249e-04
9.752e-02,-3.501e-01,1.565e+00,6.114e+00,2.779e-01,-4.000e-02,1.411e-01,9.324e-04
9.754e-02,-3.475e-01,1.565e+00,6.115e+00,2.792e-01,-4.066e-02,1.411e-01,9.396e-04
9.756e-02,-3.448e-01,1.565e+00,6.116e+00,2.804e-01,-4.130e-02,1.411e-01,9.467e-04
9.757e-02,-3.422e-01,1.565e+00,6.118e+00,2.817e-01,-4.192e-02,1.411e-01,9.536e-04
9.759e-02,-3.395e-01,1.565e+00,6.119e+00,2.829e-01,-4.252e-02,1.411e-01,9.603e-04
9.760e-02,-3.368e-01,1.565e+00,6.121e+00,-3.309e-02,-4.311e-02,1.458e-01,9.668e-04
9.761e-02,-3.354e-01,1.564e+00,6.122e+00,-1.840e-02,-4.346e-02,1.458e-01,9.701e-04
9.761e-02,-3.352e-01,1.564e+00,6.124e+00,4.200e-01,2.367e-02,1.029e-01,9.706e-04
9.762e-02,-3.340e-01,1.564e+00,6.125e+00,4.290e-01,2.347e-02,1.029e-01,9.725e-04
9.764e-02,-3.318e-01,1.564e+00,6.126e+00,4.273e-01,2.318e-02,1.029e-01,9.758e-04
9.766e-02,-3.293e-01,1.564e+00,6.127e+00,4.225e-01,2.288e-02,1.029e-01,9.793e-04
9.767e-02,-3.267e-01,1.564e+00,6.128e+00,4.166e-01,2.260e-02,1.029e-01,9.828e-04
9.769e-02,-3.241e-01,1.564e+00,6.129e+00,4.105e-01,2.232e-02,1.029e-01,9.861e-04
9.771e-02,-3.214e-01,1.564e+00,6.130e+00,4.043e-01,2.207e-02,1.029e-01,9.892e-04
9.773e-02,-3.188e-01,1.564e+00,6.131e+00,3.981e-01,2.182e-02,1.029e-01,9.921e-04
9.775e-02,-3.161e-01,1.564e+00,6.132e+00,3.533e-01,8.947e-04,1.411e-01,9.949e-04
9.777e-02,-3.134e-01,1.564e+00,6.133e+00,3.546e-01,6.585e-04,1.411e-01,9.975e-04
9.779e-02,-3.108e-01,1.564e+00,6.135e+00,3.560e-01,4.388e-04,1.411e-01,9.999e-04
9.780e-02,-3.081e-01,1.564e+00,6.136e+00,3.573e-01,2.355e-04,1.411e-01,1.002e-03
9.782e-02,-3.055e-01,1.564e+00,6.137e+00,3.586e-01,4.869e-05,1.411e-01,1.004e-03
9.784e-02,-3.028e-01,1.564e+00,6.139e+00,3.600e-01,-1.218e-04,1.411e-01,1.006e-03
9.786e-02,-3.001e-01,1.564e+00,6.140e+00,3.613e-01,-2.758e-04,1.411e-01,1.008e-03
9.788e-02,-2.975e-01,1.564e+00,6.142e+00,3.627e-01,-4.135e-04,1.411e-01,1.009e-03
9.790e-02,-2.948e-01,1.564e+00,6.143e+00,3.196e-01,-3.676e-02,1.418e-01,1.010e-03
9.792e-02,-2.922e-01,1.564e+00,6.145e+00,3.211e-01,-3.687e-02,1.418e-01,1.011e-03
9.793e-02,-2.895e-01,1.564e+00,6.146e+00,3.226e-01,-3.696e-02,1.418e-01,1.012e-03
9.795e-02,-2.869e-01,1.564e+00,6.147e+00,3.241e-01,-3.703e-02,1.418e-01,1.013e-03
9.797e-02,-2.842e-01,1.564e+00,6.149e+00,3.256e-01,-3.709e-02,1.418e-01,1.014e-03
9.799e-02,-2.815e-01,1.564e+00,6.150e+00,4.250e-01,1.078e-01,8.551e-02,1.014e-03
9.801e-02,-2.789e-01,1.564e+00,6.151e+00,4.154e-01,1.078e-01,8.551e-02,1.014e-03
9.803e-02,-2.762e-01,1.564e+00,6.152e+00,3.553e-01,-3.190e-02,1.391e-01,1.014e-03
9.805e-02,-2.736e-01,1.564e+00,6.153e+00,3.563e-01,-3.189e-02,1.391e-01,1.014e-03
9.806e-02,-2.709e-01,1.564e+00,6.155e+00,3.573e-01,-3.186e-02,1.391e-01,1.014e-03
9.808e-02,-2.683e-01,1.564e+00,6.156e+00,3.583e-01,-3.182e-02,1.391e-01,1.013e-03
9.810e-02,-2.656e-01,1.564e+00,6.157e+00,3.593e-01,-3.176e-02,1.391e-01,1.013e-03
9.812e-02,-2.629e-01,1.564e+00,6.159e+00,3.604e-01,-3.168e-02,1.391e-01,1.012e-03
9.814e-02,-2.603e-01,1.564e+00,6.160e+00,3.614e-01,-3.159e-02,1.391e-01,1.011e-03
9.816e-02,-2.576e-01,1.564e+00,6.162e+00,3.624e-01,-3.148e-02,1.391e-01,1.009e-03
9.818e-02,-2.550e-01,1.564e+00,6.163e+00,3.813e-01,-1.583e-02,1.230e-01,1.008e-03
9.819e-02,-2.523e-01,1.564e+00,6.164e+00,3.791e-01,-1.568e-02,1.230e-01,1.006e-03
9.821e-02,-2.496e-01,1.564e+00,6.165e+00,3.770e-01,-1.551e-02,1.230e-01,1.005e-03
9.823e-02,-2.470e-01,1.564e+00,6.167e+00,3.748e-01,-1.532e-02,1.230e-01,1.003e-03
9.825e-02,-2.443e-01,1.564e+00,6.168e+00,3.727e-01,-1.512e-02,1.230e-01,1.000e-03
9.827e-02,-2.417e-01,1.564e+00,6.169e+00,3.705e-01,-1.490e-02,1.230e-01,9.981e-04
9.829e-02,-2.390e-01,1.564e+00,6.170e+00,3.684e-01,-1.467e-02,1.230e-01,9.956e-04
9.831e-02,-2.364e-01,1.564e+00,6.172e+00,3.663e-01,-1.442e-02,1.230e-01,9.929e-04
9.832e-02,-2.337e-01,1.564e+00,6.173e+00,2.099e-01,-8.978e-03,1.425e-01,9.900e-04
9.834e-02,-2.313e-01,1.564e+00,6.174e+00,2.140e-01,-8.737e-03,1.425e-01,9.872e-04
9.836e-02,-2.290e-01,1.564e+00,6.176e+00,4.129e-01,1.850e-03,8.953e-02,9.843e-04
9.837e-02,-2.267e-01,1.564e+00,6.177e+00,4.068e-01,2.171e-03,8.953e-02,9.810e-04
9.839e-02,-2.241e-01,1.564e+00,6.178e+00,3.989e-01,2.542e-03,8.953e-02,9.771e-04
9.841e-02,-2.215e-01,1.564e+00,6.178e+00,3.904e-01,2.939e-03,8.953e-02,9.730e-04
9.843e-02,-2.188e-01,1.564e+00,6.179e+00,3.817e-01,3.354e-03,8.953e-02,9.686e-04
9.845e-02,-2.162e-01,1.564e+00,6.180e+00,3.699e-01,5.036e-02,8.484e-02,9.641e-04
9.847e-02,-2.135e-01,1.564e+00,6.181e+00,3.009e-01,-7.340e-02,1.404e-01,9.594e-04
9.849e-02,-2.108e-01,1.564e+00,6.182e+00,3.023e-01,-7.296e-02,1.404e-01,9.545e-04
9.851e-02,-2.082e-01,1.564e+00,6.184e+00,3.037e-01,-7.251e-02,1.404e-01,9.494e-04
9.853e-02,-2.055e-01,1.564e+00,6.185e+00,3.050e-01,-7.204e-02,1.404e-01,9.442e-04
9.855e-02,-2.029e-01,1.564e+00,6.187e+00,3.064e-01,-7.155e-02,1.404e-01,9.387e-04
9.856e-02,-2.002e-01,1.564e+00,6.188e+00,3.078e-01,-7.105e-02,1.404e-01,9.331e-04
9.858e-02,-1.975e-01,1.564e+00,6.189e+00,3.092e-01,-7.053e-02,1.404e-01,9.273e-04
9.860e-02,-1.949e-01,1.564e+00,6.191e+00,3.106e-01,-7.000e-02,1.404e-01,9.213e-04
9.862e-02,-1.922e-01,1.564e+00,6.192e+00,3.090e-01,8.186e-03,1.404e-01,9.152e-04
9.864e-02,-1.896e-01,1.564e+00,6.194e+00,3.104e-01,8.753e-03,1.404e-01,9.088e-04
9.866e-02,-1.869e-01,1.564e+00,6.195e+00,3.118e-01,9.336e-03,1.404e-01,9.023e-04
9.868e-02,-1.843e-01,1.564e+00,6.196e+00,3.132e-01,9.935e-03,1.404e-01,8.956e-04
9.870e-02,-1.816e-01,1.564e+00,6.198e+00,3.146e-01,1.055e-02,1.404e-01,8.888e-04
9.872e-02,-1.789e-01,1.564e+00,6.199e+00,3.160e-01,1.118e-02,1.404e-01,8.817e-04
9.874e-02,-1.763e-01,1.564e+00,6.201e+00,3.174e-01,1.183e-02,1.404e-01,8.745e-04
9.876e-02,-1.736e-01,1.564e+00,6.202e+00,3.514e-01,-4.444e-02,1.177e-01,8.671e-04
9.877e-02,-1.710e-01,1.564e+00,6.203e+00,3.483e-01,-4.375e-02,1.177e-01,8.595e-04
9.879e-02,-1.683e-01,1.564e+00,6.204e+00,3.452e-01,-4.304e-02,1.177e-01,8.517e-04
9.881e-02,-1.656e-01,1.564e+00,6.206e+00,3.421e-01,-4.232e-02,1.177e-01,8.438e-04
9.883e-02,-1.630e-01,1.564e+00,6.207e+00,3.389e-01,-4.158e-02,1.177e-01,8.356e-04
9.885e-02,-1.603e-01,1.564e+00,6.208e+00,3.358e-01,-4.083e-02,1.177e-01,8.273e-04
9.887e-02,-1.577e-01,1.564e+00,6.209e+00,3.327e-01,-4.006e-02,1.177e-01,8.189e-04
9.889e-02,-1.550e-01,1.564e+00,6.210e+00,3.296e-01,-3.927e-02,1.177e-01,8.102e-04
9.891e-02,-1.524e-01,1.564e+00,6.212e+00,2.401e-02,-4.364e-02,1.431e-01,8.014e-04
9.892e-02,-1.507e-01,1.563e+00,6.213e+00,3.607e-02,-4.316e-02,1.431e-01,7.957e-04
9.893e-02,-1.500e-01,1.563e+00,6.214e+00,5.748e-02,-4.298e-02,1.431e-01,7.930e-04
9.893e-02,-1.494e-01,1.563e+00,6.216e+00,8.045e-02,-4.284e-02,1.431e-01,7.907e-04
9.894e-02,-1.488e-01,1.562e+00,6.217e+00,1.023e-01,-4.264e-02,1.431e-01,7.876e-04
9.894e-02,-1.479e-01,1.562e+00,6.219e+00,1.223e-01,-4.233e-02,1.431e-01,7.833e-04
9.895e-02,-1.469e-01,1.561e+00,6.220e+00,1.403e-01,-4.188e-02,1.431e-01,7.775e-04
9.896e-02,-1.456e-01,1.561e+00,6.222e+00,1.564e-01,-4.129e-02,1.431e-01,7.700e-04
9.898e-02,-1.442e-01,1.561e+00,6.223e+00,1.707e-01,-4.054e-02,1.431e-01,7.608e-04
9.900e-02,-1.426e-01,1.560e+00,6.224e+00,1.834e-01,-3.963e-02,1.431e-01,7.499e-04
9.901e-02,-1.409e-01,1.560e+00,6.226e+00,1.947e-01,-3.856e-02,1.431e-01,7.373e-04
9.904e-02,-1.390e-01,1.559e+00,6.227e+00,2.047e-01,-3.732e-02,1.431e-01,7.229e-04
9.906e-02,-1.370e-01,1.559e+00,6.229e+00,5.428e-01,1.659e-01,8.149e-02,7.067e-04
9.909e-02,-1.348e-01,1.559e+00,6.230e+00,5.363e-01,1.677e-01,8.149e-02,6.871e-04
9.912e-02,-1.322e-01,1.559e+00,6.230e+00,4.708e-01,4.174e-03,1.404e-01,6.648e-04
9.915e-02,-1.296e-01,1.559e+00,6.232e+00,4.726e-01,6.261e-03,1.404e-01,6.415e-04
9.918e-02,-1.270e-01,1.559e+00,6.233e+00,4.742e-01,8.387e-03,1.404e-01,6.178e-04
9.921e-02,-1.243e-01,1.559e+00,6.235e+00,4.757e-01,1.054e-02,1.404e-01,5.938e-04
9.925e-02,-1.216e-01,1.559e+00,6.236e+00,4.772e-01,1.270e-02,1.404e-01,5.696e-04
9.928e-02,-1.190e-01,1.559e+00,6.237e+00,4.786e-01,1.489e-02,1.404e-01,5.453e-04
9.931e-02,-1.163e-01,1.559e+00,6.239e+00,4.801e-01,1.708e-02,1.404e-01,5.207e-04
9.934e-02,-1.137e-01,1.559e+00,6.240e+00,4.816e-01,1.930e-02,1.404e-01,4.960e-04
9.937e-02,-1.110e-01,1.559e+00,6.242e+00,4.742e-01,5.776e-02,1.404e-01,4.711e-04
9.941e-02,-1.083e-01,1.559e+00,6.243e+00,4.757e-01,6.001e-02,1.404e-01,4.461e-04
9.944e-02,-1.057e-01,1.559e+00,6.244e+00,4.772e-01,6.227e-02,1.404e-01,4.208e-04
9.947e-02,-1.030e-01,1.559e+00,6.246e+00,4.786e-01,6.455e-02,1.404e-01,3.954e-04
9.950e-02,-1.004e-01,1.559e+00,6.247e+00,5.068e-01,-2.114e-02,1.304e-01,3.698e-04
9.954e-02,-9.772e-02,1.559e+00,6.248e+00,5.063e-01,-1.881e-02,1.304e-01,3.440e-04
9.957e-02,-9.506e-02,1.559e+00,6.250e+00,5.058e-01,-1.647e-02,1.304e-01,3.180e-04
9.960e-02,-9.240e-02,1.559e+00,6.251e+00,5.053e-01,-1.412e-02,1.304e-01,2.919e-04
9.963e-02,-8.974e-02,1.559e+00,6.252e+00,4.721e-01,6.588e-02,1.398e-01,2.656e-04
9.967e-02,-8.709e-02,1.559e+00,6.254e+00,4.735e-01,6.826e-02,1.398e-01,2.391e-04
9.970e-02,-8.443e-02,1.559e+00,6.255e+00,5.371e-01,9.135e-02,1.029e-01,2.124e-04
9.973e-02,-8.177e-02,1.559e+00,6.256e+00,5.311e-01,9.381e-02,1.029e-01,1.856e-04
9.976e-02,-7.911e-02,1.559e+00,6.257e+00,5.251e-01,9.628e-02,1.029e-01,1.586e-04
9.980e-02,-7.645e-02,1.559e+00,6.258e+00,5.191e-01,9.876e-02,1.029e-01,1.314e-04
9.983e-02,-7.380e-02,1.559e+00,6.259e+00,5.131e-01,1.013e-01,1.029e-01,1.040e-04
9.986e-02,-7.114e-02,1.559e+00,6.260e+00,5.012e-01,2.097e-02,1.043e-01,7.643e-05
9.989e-02,-6.848e-02,1.559e+00,6.261e+00,4.955e-01,2.350e-02,1.043e-01,4.870e-05
9.993e-02,-6.582e-02,1.559e+00,6.262e+00,4.897e-01,2.604e-02,1.043e-01,2.080e-05
9.996e-02,-6.316e-02,1.559e+00,6.263e+00,4.840e-01,2.860e-02,1.043e-01,7.288e-06
9.999e-02,-6.051e-02,1.559e+00,6.265e+00,4.783e-01,3.117e-02,1.043e-01,3.555e-05
1.000e-01,-5.785e-02,1.559e+00,6.266e+00,4.725e-01,3.376e-02,1.043e-01,6.399e-05
1.001e-01,-5.519e-02,1.559e+00,6.267e+00,4.668e-01,3.636e-02,1.043e-01,9.260e-05
1.001e-01,-5.253e-02,1.559e+00,6.268e+00,4.611e-01,3.898e-02,1.043e-01,1.214e-04
1.001e-01,-4.987e-02,1.559e+00,6.269e+00,2.656e-01,2.092e-02,1.431e-01,1.504e-04
1.002e-01,-4.722e-02,1.559e+00,6.270e+00,2.677e-01,2.352e-02,1.431e-01,1.794e-04
1.002e-01,-4.457e-02,1.559e+00,6.272e+00,2.698e-01,2.613e-02,1.431e-01,2.085e-04
1.002e-01,-4.192e-02,1.559e+00,6.273e+00,2.719e-01,2.875e-02,1.431e-01,2.377e-04
1.002e-01,-3.926e-02,1.559e+00,6.274e+00,2.739e-01,3.138e-02,1.431e-01,2.671e-04
1.003e-01,-3.660e-02,1.559e+00,6.276e+00,2.760e-01,3.403e-02,1.431e-01,2.966e-04
1.003e-01,-3.394e-02,1.559e+00,6.277e+00,2.780e-01,3.669e-02,1.431e-01,3.263e-04
1.003e-01,-3.129e-02,1.559e+00,6.279e+00,2.800e-01,3.937e-02,1.431e-01,3.562e-04
1.004e-01,-2.863e-02,1.559e+00,6.280e+00,2.080e-01,-1.486e-02,1.431e-01,3.863e-04
1.004e-01,-2.621e-02,1.559e+00,6.282e+00,4.615e-01,5.488e-02,1.190e-01,4.139e-04
1.004e-01,-2.378e-02,1.559e+00,6.283e+00,4.610e-01,5.740e-02,1.190e-01,4.418e-04
1.005e-01,-2.120e-02,1.559e+00,7.484e-04,4.886e-01,2.102e-01,1.190e-01,4.719e-04
1.005e-01,-1.856e-02,1.559e+00,1.938e-03,4.860e-01,2.130e-01,1.190e-01,5.028e-04
1.005e-01,-1.591e-02,1.559e+00,3.128e-03,4.804e-01,1.227e-01,3.526e-02,5.341e-04
1.006e-01,-1.325e-02,1.559e+00,3.481e-03,4.638e-01,1.101e-01,7.278e-02,5.655e-04
1.006e-01,-1.059e-02,1.559e+00,4.209e-03,4.518e-01,1.130e-01,7.278e-02,5.972e-04
1.006e-01,-7.936e-03,1.559e+00,4.937e-03,4.338e-01,1.676e-01,1.043e-01,6.290e-04
1.007e-01,-5.279e-03,1.559e+00,5.979e-03,4.281e-01,1.705e-01,1.043e-01,6.611e-04
1.007e-01,-2.621e-03,1.559e+00,7.022e-03,4.224e-01,1.735e-01,1.043e-01,6.932e-04
1.007e-01,3.737e-05,1.559e+00,8.065e-03,4.167e-01,1.764e-01,1.043e-01,7.256e-04
1.008e-01,2.695e-03,1.559e+00,9.107e-03,4.109e-01,1.793e-01,1.043e-01,7.582e-04
1.008e-01,5.353e-03,1.559e+00,1.015e-02,4.052e-01,1.823e-01,1.043e-01,7.909e-04
1.008e-01,8.011e-03,1.559e+00,1.119e-02,3.995e-01,1.853e-01,1.043e-01,8.238e-04
1.009e-01,1.067e-02,1.559e+00,1.224e-02,3.938e-01,2.142e-01,1.002e-01,8.569e-04
1.009e-01,1.333e-02,1.559e+00,1.324e-02,3.872e-01,2.172e-01,1.002e-01,8.901e-04
1.009e-01,1.599e-02,1.559e+00,1.424e-02,3.807e-01,2.202e-01,1.002e-01,9.236e-04
1.010e-01,1.864e-02,1.559e+00,1.524e-02,3.742e-01,2.232e-01,1.002e-01,9.572e-04
1.010e-01,2.130e-02,1.559e+00,1.625e-02,3.676e-01,2.263e-01,1.002e-01,9.910e-04
1.010e-01,2.396e-02,1.559e+00,1.725e-02,3.611e-01,2.294e-01,1.002e-01,1.025e-03
1.011e-01,2.662e-02,1.559e+00,1.825e-02,3.546e-01,2.325e-01,1.002e-01,1.059e-03
1.011e-01,2.927e-02,1.559e+00,1.925e-02,3.480e-01,2.356e-01,1.002e-01,1.093e-03
1.011e-01,3.193e-02,1.559e+00,2.025e-02,3.059e-01,1.248e-01,1.425e-01,1.128e-03
1.011e-01,3.459e-02,1.559e+00,2.168e-02,3.078e-01,1.279e-01,1.425e-01,1.163e-03
1.012e-01,3.725e-02,1.559e+00,2.310e-02,3.097e-01,1.311e-01,1.425e-01,1.197e-03
1.012e-01,3.991e-02,1.559e+00,2.453e-02,3.116e-01,1.342e-01,1.425e-01,1.232e-03
1.012e-01,4.256e-02,1.559e+00,2.595e-02,3.135e-01,1.374e-01,1.425e-01,1.268e-03
1.013e-01,4.522e-02,1.559e+00,2.738e-02,3.154e-01,1.406e-01,1.425e-01,1.303e-03
1.013e-01,4.788e-02,1.559e+00,2.880e-02,3.173e-01,1.438e-01,1.425e-01,1.339e-03
1.013e-01,5.054e-02,1.559e+00,3.023e-02,3.637e-01,2.971e-01,7.881e-02,1.374e-03
1.014e-01,5.320e-02,1.559e+00,3.101e-02,3.529e-01,1.916e-01,9.623e-02,1.410e-03
1.014e-01,5.585e-02,1.559e+00,3.198e-02,3.455e-01,1.949e-01,9.623e-02,1.446e-03
1.014e-01,5.851e-02,1.559e+00,3.294e-02,3.382e-01,1.982e-01,9.623e-02,1.483e-03
1.015e-01,6.117e-02,1.559e+00,3.390e-02,3.309e-01,2.015e-01,9.623e-02,1.519e-03
1.015e-01,6.383e-02,1.559e+00,3.486e-02,3.235e-01,2.048e-01,9.623e-02,1.556e-03
1.015e-01,6.649e-02,1.559e+00,3.583e-02,3.162e-01,2.081e-01,9.623e-02,1.592e-03
1.016e-01,6.914e-02,1.559e+00,3.679e-02,3.088e-01,2.114e-01,9.623e-02,1.629e-03
1.016e-01,7.180e-02,1.559e+00,3.775e-02,2.926e-01,2.458e-01,1.123e-01,1.667e-03
1.016e-01,7.444e-02,1.559e+00,3.887e-02,2.857e-01,2.492e-01,1.284e-01,1.703e-03
1.017e-01,7.704e-02,1.559e+00,4.016e-02,2.853e-01,2.524e-01,1.284e-01,1.739e-03
1.017e-01,7.962e-02,1.560e+00,4.144e-02,2.852e-01,2.555e-01,1.284e-01,1.774e-03
1.017e-01,8.219e-02,1.560e+00,4.272e-02,2.851e-01,2.585e-01,1.284e-01,1.807e-03
1.017e-01,8.476e-02,1.561e+00,4.401e-02,2.851e-01,2.614e-01,1.284e-01,1.839e-03
1.018e-01,8.732e-02,1.561e+00,4.529e-02,2.852e-01,2.641e-01,1.284e-01,1.869e-03
1.018e-01,8.988e-02,1.562e+00,4.658e-02,2.852e-01,2.667e-01,1.284e-01,1.898e-03
1.018e-01,9.244e-02,1.563e+00,4.786e-02,7.769e-02,1.708e-01,1.438e-01,1.926e-03
1.018e-01,9.425e-02,1.564e+00,4.930e-02,8.827e-02,1.724e-01,1.438e-01,1.944e-03
1.018e-01,9.539e-02,1.565e+00,5.074e-02,2.776e-01,1.371e-01,1.425e-01,1.953e-03
1.018e-01,9.707e-02,1.566e+00,5.216e-02,2.892e-01,1.381e-01,1.425e-01,1.965e-03
1.019e-01,9.943e-02,1.567e+00,5.358e-02,2.942e-01,1.395e-01,1.425e-01,1.981e-03
1.019e-01,1.020e-01,1.567e+00,5.501e-02,2.969e-01,1.410e-01,1.425e-01,1.997e-03
1.019e-01,1.046e-01,1.567e+00,5.643e-02,3.436e-01,1.580e-01,7.881e-02,2.014e-03
1.019e-01,1.073e-01,1.567e+00,5.722e-02,3.328e-01,1.596e-01,7.881e-02,2.031e-03
1.019e-01,1.099e-01,1.567e+00,5.801e-02,3.220e-01,1.611e-01,7.881e-02,2.049e-03
1.019e-01,1.126e-01,1.567e+00,5.880e-02,3.112e-01,1.627e-01,7.881e-02,2.066e-03
1.019e-01,1.152e-01,1.567e+00,5.959e-02,2.973e-01,1.902e-01,1.002e-01,2.084e-03
1.019e-01,1.179e-01,1.567e+00,6.059e-02,2.908e-01,1.918e-01,1.002e-01,2.101e-03
1.019e-01,1.206e-01,1.567e+00,6.159e-02,2.843e-01,1.934e-01,1.002e-01,2.119e-03
1.019e-01,1.232e-01,1.567e+00,6.259e-02,2.780e-01,1.950e-01,1.002e-01,2.137e-03
1.020e-01,1.258e-01,1.568e+00,6.360e-02,2.720e-01,1.965e-01,1.002e-01,2.154e-03
1.020e-01,1.284e-01,1.568e+00,6.460e-02,2.663e-01,1.980e-01,1.002e-01,2.170e-03
1.020e-01,1.309e-01,1.569e+00,6.560e-02,2.609e-01,1.992e-01,1.002e-01,2.183e-03
1.020e-01,1.334e-01,1.570e+00,6.660e-02,-1.700e-02,1.692e-01,1.451e-01,2.195e-03
1.020e-01,1.348e-01,1.571e+00,6.805e-02,-1.872e-03,1.697e-01,1.451e-01,2.200e-03
1.020e-01,1.352e-01,1.573e+00,6.951e-02,2.347e-02,1.697e-01,1.451e-01,2.201e-03
1.020e-01,1.354e-01,1.575e+00,7.096e-02,5.041e-02,1.697e-01,1.451e-01,2.201e-03
1.020e-01,1.357e-01,1.576e+00,7.241e-02,7.598e-02,1.696e-01,1.451e-01,2.201e-03
1.020e-01,1.363e-01,1.578e+00,7.386e-02,9.930e-02,1.694e-01,1.451e-01,2.199e-03
1.020e-01,1.371e-01,1.580e+00,7.531e-02,1.203e-01,1.690e-01,1.451e-01,2.195e-03
1.020e-01,1.381e-01,1.581e+00,7.676e-02,1.389e-01,1.684e-01,1.451e-01,2.189e-03
1.019e-01,1.393e-01,1.583e+00,7.821e-02,1.556e-01,1.674e-01,1.451e-01,2.179e-03
1.019e-01,1.407e-01,1.585e+00,7.967e-02,1.704e-01,1.661e-01,1.451e-01,2.165e-03
1.019e-01,1.423e-01,1.586e+00,8.112e-02,1.835e-01,1.645e-01,1.451e-01,2.148e-03
1.019e-01,1.440e-01,1.588e+00,8.257e-02,4.710e-01,2.038e-01,8.551e-02,2.125e-03
1.018e-01,1.462e-01,1.589e+00,8.342e-02,4.666e-01,2.011e-01,8.551e-02,2.095e-03
1.018e-01,1.487e-01,1.589e+00,8.428e-02,4.586e-01,1.978e-01,8.551e-02,2.058e-03
1.017e-01,1.513e-01,1.589e+00,8.513e-02,4.495e-01,1.943e-01,8.551e-02,2.019e-03
1.017e-01,1.539e-01,1.589e+00,8.599e-02,4.371e-01,2.633e-01,1.090e-01,1.979e-03
1.016e-01,1.566e-01,1.589e+00,8.708e-02,4.323e-01,2.598e-01,1.090e-01,1.940e-03
1.016e-01,1.592e-01,1.590e+00,8.817e-02,4.275e-01,2.407e-01,1.063e-01,1.901e-03
1.015e-01,1.619e-01,1.590e+00,8.923e-02,4.221e-01,2.373e-01,1.063e-01,1.862e-03
1.015e-01,1.646e-01,1.590e+00,9.029e-02,4.166e-01,2.338e-01,1.063e-01,1.823e-03
1.014e-01,1.672e-01,1.590e+00,9.136e-02,4.112e-01,2.303e-01,1.063e-01,1.784e-03
1.014e-01,1.699e-01,1.590e+00,9.242e-02,4.058e-01,2.269e-01,1.063e-01,1.746e-03
1.013e-01,1.725e-01,1.590e+00,9.348e-02,4.004e-01,2.234e-01,1.063e-01,1.708e-03
1.013e-01,1.752e-01,1.590e+00,9.454e-02,3.950e-01,1.942e-01,8.819e-02,1.670e-03
1.012e-01,1.778e-01,1.590e+00,9.543e-02,3.860e-01,1.908e-01,8.819e-02,1.632e-03
1.012e-01,1.805e-01,1.590e+00,9.631e-02,3.770e-01,1.874e-01,8.819e-02,1.594e-03
1.011e-01,1.832e-01,1.590e+00,9.719e-02,3.679e-01,1.840e-01,8.819e-02,1.556e-03
1.011e-01,1.858e-01,1.590e+00,9.807e-02,3.589e-01,1.807e-01,8.819e-02,1.519e-03
1.010e-01,1.885e-01,1.590e+00,9.895e-02,3.499e-01,1.774e-01,8.819e-02,1.482e-03
1.010e-01,1.911e-01,1.590e+00,9.983e-02,3.409e-01,1.740e-01,8.819e-02,1.445e-03
1.009e-01,1.938e-01,1.590e+00,1.007e-01,3.318e-01,1.707e-01,8.819e-02,1.408e-03
1.009e-01,1.964e-01,1.590e+00,1.016e-01,6.480e-02,7.428e-02,1.445e-01,1.371e-03
1.009e-01,1.983e-01,1.590e+00,1.030e-01,2.978e-01,9.895e-03,1.425e-01,1.346e-03
1.008e-01,2.001e-01,1.590e+00,1.045e-01,3.077e-01,7.523e-03,1.425e-01,1.320e-03
1.008e-01,2.025e-01,1.590e+00,1.059e-01,3.119e-01,4.406e-03,1.425e-01,1.285e-03
1.007e-01,2.051e-01,1.590e+00,1.073e-01,3.144e-01,1.073e-03,1.425e-01,1.248e-03
1.007e-01,2.077e-01,1.590e+00,1.087e-01,3.549e-01,1.321e-02,6.608e-02,1.211e-03
1.006e-01,2.104e-01,1.590e+00,1.094e-01,3.415e-01,9.852e-03,6.608e-02,1.173e-03
1.006e-01,2.130e-01,1.590e+00,1.101e-01,3.281e-01,6.496e-03,6.608e-02,1.135e-03
1.005e-01,2.157e-01,1.590e+00,1.107e-01,3.117e-01,7.561e-02,8.953e-02,1.098e-03
1.005e-01,2.184e-01,1.590e+00,1.116e-01,3.029e-01,7.227e-02,8.953e-02,1.061e-03
1.004e-01,2.210e-01,1.590e+00,1.125e-01,2.942e-01,6.894e-02,8.953e-02,1.024e-03
1.004e-01,2.237e-01,1.590e+00,1.134e-01,2.854e-01,6.564e-02,8.953e-02,9.869e-04
1.003e-01,2.263e-01,1.590e+00,1.143e-01,2.766e-01,6.234e-02,8.953e-02,9.503e-04
1.003e-01,2.290e-01,1.590e+00,1.152e-01,2.678e-01,5.906e-02,8.953e-02,9.138e-04
1.002e-01,2.316e-01,1.590e+00,1.161e-01,2.591e-01,5.580e-02,8.953e-02,8.776e-04
1.002e-01,2.342e-01,1.591e+00,1.170e-01,2.508e-01,5.255e-02,8.953e-02,8.415e-04
1.001e-01,2.368e-01,1.591e+00,1.179e-01,1.361e-01,-6.457e-02,1.438e-01,8.053e-04
1.001e-01,2.389e-01,1.591e+00,1.193e-01,1.442e-01,-6.721e-02,1.438e-01,7.759e-04
1.000e-01,2.405e-01,1.591e+00,1.208e-01,1.567e-01,-6.924e-02,1.438e-01,7.534e-04
1.000e-01,2.420e-01,1.590e+00,1.222e-01,1.698e-01,-7.111e-02,1.438e-01,7.326e-04
9.997e-02,2.436e-01,1.589e+00,1.236e-01,2.829e-01,1.289e-01,1.304e-01,7.120e-04
9.993e-02,2.457e-01,1.589e+00,1.249e-01,2.881e-01,1.266e-01,1.304e-01,6.869e-04
9.988e-02,2.482e-01,1.589e+00,1.262e-01,2.892e-01,1.240e-01,1.304e-01,6.575e-04
9.984e-02,2.508e-01,1.589e+00,1.275e-01,2.890e-01,1.212e-01,1.304e-01,6.270e-04
9.979e-02,2.534e-01,1.589e+00,1.289e-01,2.884e-01,1.185e-01,1.304e-01,5.963e-04
9.974e-02,2.561e-01,1.589e+00,1.302e-01,2.878e-01,1.157e-01,1.304e-01,5.656e-04
9.969e-02,2.587e-01,1.589e+00,1.315e-01,3.797e-02,-1.044e-01,1.451e-01,5.351e-04
9.966e-02,2.604e-01,1.588e+00,1.329e-01,4.968e-02,-1.062e-01,1.451e-01,5.158e-04
9.965e-02,2.613e-01,1.587e+00,1.344e-01,3.282e-01,7.933e-02,9.020e-02,5.070e-04
9.963e-02,2.628e-01,1.587e+00,1.353e-01,3.310e-01,7.802e-02,9.020e-02,4.925e-04
9.959e-02,2.651e-01,1.587e+00,1.362e-01,3.258e-01,7.609e-02,9.020e-02,4.709e-04
9.955e-02,2.676e-01,1.587e+00,1.371e-01,3.181e-01,7.399e-02,9.020e-02,4.475e-04
9.951e-02,2.703e-01,1.587e+00,1.380e-01,3.098e-01,7.185e-02,9.020e-02,4.236e-04
9.946e-02,2.729e-01,1.587e+00,1.389e-01,3.041e-01,-1.827e-02,1.002e-01,3.998e-04
9.942e-02,2.756e-01,1.587e+00,1.399e-01,2.974e-01,-2.040e-02,1.002e-01,3.760e-04
9.938e-02,2.782e-01,1.587e+00,1.409e-01,2.818e-01,2.924e-02,1.203e-01,3.525e-04
9.934e-02,2.809e-01,1.587e+00,1.421e-01,2.790e-01,2.713e-02,1.203e-01,3.291e-04
9.930e-02,2.835e-01,1.587e+00,1.433e-01,2.763e-01,2.504e-02,1.203e-01,3.059e-04
9.925e-02,2.862e-01,1.587e+00,1.445e-01,2.735e-01,2.297e-02,1.203e-01,2.828e-04
9.921e-02,2.889e-01,1.587e+00,1.457e-01,2.708e-01,2.092e-02,1.203e-01,2.600e-04
9.917e-02,2.915e-01,1.587e+00,1.469e-01,2.680e-01,1.888e-02,1.203e-01,2.373e-04
9.913e-02,2.942e-01,1.587e+00,1.481e-01,2.652e-01,1.686e-02,1.203e-01,2.148e-04
9.909e-02,2.968e-01,1.587e+00,1.493e-01,2.625e-01,1.485e-02,1.203e-01,1.926e-04
9.904e-02,2.995e-01,1.587e+00,1.505e-01,2.302e-01,-1.820e-02,1.411e-01,1.704e-04
9.900e-02,3.020e-01,1.587e+00,1.519e-01,2.331e-01,-2.009e-02,1.411e-01,1.494e-04
9.897e-02,3.043e-01,1.587e+00,1.533e-01,2.372e-01,-2.185e-02,1.411e-01,1.298e-04
9.893e-02,3.067e-01,1.586e+00,1.547e-01,2.414e-01,-2.356e-02,1.411e-01,1.108e-04
9.889e-02,3.091e-01,1.586e+00,1.562e-01,2.454e-01,-2.524e-02,1.411e-01,9.222e-05
9.885e-02,3.115e-01,1.586e+00,1.576e-01,2.489e-01,-2.687e-02,1.411e-01,7.409e-05
9.882e-02,3.140e-01,1.586e+00,1.590e-01,2.522e-01,-2.846e-02,1.411e-01,5.645e-05
9.878e-02,3.165e-01,1.585e+00,1.604e-01,2.550e-01,-2.999e-02,1.411e-01,3.939e-05
9.874e-02,3.190e-01,1.585e+00,1.618e-01,2.931e-01,3.063e-02,1.036e-01,2.299e-05
9.871e-02,3.216e-01,1.585e+00,1.628e-01,2.876e-01,2.920e-02,1.036e-01,7.026e-06
9.867e-02,3.243e-01,1.585e+00,1.639e-01,2.817e-01,2.778e-02,1.036e-01,8.782e-06
9.863e-02,3.269e-01,1.585e+00,1.649e-01,2.756e-01,2.638e-02,1.036e-01,2.441e-05
9.859e-02,3.296e-01,1.585e+00,1.659e-01,2.695e-01,2.499e-02,1.036e-01,3.986e-05
9.856e-02,3.322e-01,1.585e+00,1.670e-01,2.634e-01,2.361e-02,1.036e-01,5.512e-05
9.852e-02,3.349e-01,1.585e+00,1.680e-01,2.573e-01,2.226e-02,1.036e-01,7.020e-05
9.848e-02,3.375e-01,1.585e+00,1.690e-01,2.516e-01,2.090e-02,1.036e-01,8.525e-05
9.844e-02,3.401e-01,1.585e+00,1.701e-01,2.048e-01,-3.739e-02,1.431e-01,1.003e-04
9.841e-02,3.424e-01,1.585e+00,1.715e-01,2.096e-01,-3.863e-02,1.431e-01,1.142e-04
9.838e-02,3.446e-01,1.585e+00,1.729e-01,2.162e-01,-3.974e-02,1.431e-01,1.265e-04
9.835e-02,3.467e-01,1.585e+00,1.744e-01,2.229e-01,-4.076e-02,1.431e-01,1.379e-04
9.832e-02,3.489e-01,1.584e+00,1.758e-01,2.292e-01,-4.172e-02,1.431e-01,1.485e-04
9.829e-02,3.511e-01,1.584e+00,1.772e-01,2.349e-01,-4.262e-02,1.431e-01,1.584e-04
9.826e-02,3.535e-01,1.583e+00,1.787e-01,2.400e-01,-4.343e-02,1.431e-01,1.675e-04
9.823e-02,3.558e-01,1.583e+00,1.801e-01,2.445e-01,-4.417e-02,1.431e-01,1.756e-04
9.820e-02,3.582e-01,1.583e+00,1.815e-01,2.486e-01,-4.481e-02,1.431e-01,1.827e-04
9.817e-02,3.607e-01,1.582e+00,1.830e-01,1.958e-01,-7.123e-02,1.431e-01,1.887e-04
9.815e-02,3.629e-01,1.582e+00,1.844e-01,2.013e-01,-7.162e-02,1.431e-01,1.930e-04
9.812e-02,3.650e-01,1.581e+00,1.858e-01,2.087e-01,-7.186e-02,1.431e-01,1.955e-04
9.810e-02,3.671e-01,1.580e+00,1.873e-01,3.140e-01,7.296e-02,1.270e-01,1.965e-04
9.808e-02,3.694e-01,1.580e+00,1.885e-01,3.157e-01,7.300e-02,1.270e-01,1.960e-04
9.806e-02,3.720e-01,1.580e+00,1.898e-01,3.151e-01,7.312e-02,1.270e-01,1.947e-04
9.804e-02,3.746e-01,1.580e+00,1.911e-01,3.138e-01,7.328e-02,1.270e-01,1.930e-04
9.801e-02,3.772e-01,1.580e+00,1.923e-01,3.123e-01,7.345e-02,1.270e-01,1.911e-04
9.799e-02,3.799e-01,1.580e+00,1.936e-01,3.047e-01,4.777e-02,1.170e-01,1.889e-04
9.797e-02,3.826e-01,1.580e+00,1.948e-01,3.011e-01,4.799e-02,1.170e-01,1.865e-04
9.794e-02,3.852e-01,1.580e+00,1.959e-01,2.975e-01,4.822e-02,1.170e-01,1.840e-04
9.792e-02,3.879e-01,1.580e+00,1.971e-01,2.939e-01,4.847e-02,1.170e-01,1.812e-04
9.790e-02,3.905e-01,1.580e+00,1.983e-01,2.902e-01,4.874e-02,1.170e-01,1.783e-04
9.787e-02,3.932e-01,1.580e+00,1.995e-01,2.866e-01,4.902e-02,1.170e-01,1.752e-04
9.785e-02,3.959e-01,1.580e+00,2.006e-01,2.829e-01,4.932e-02,1.170e-01,1.719e-04
9.783e-02,3.985e-01,1.580e+00,2.018e-01,2.793e-01,4.964e-02,1.170e-01,1.684e-04
9.780e-02,4.012e-01,1.580e+00,2.030e-01,1.511e-01,-6.389e-02,1.431e-01,1.648e-04
9.778e-02,4.033e-01,1.579e+00,2.044e-01,1.573e-01,-6.359e-02,1.431e-01,1.614e-04
9.777e-02,4.051e-01,1.579e+00,2.058e-01,1.679e-01,-6.328e-02,1.431e-01,1.579e-04
9.776e-02,4.068e-01,1.578e+00,2.073e-01,1.792e-01,-6.290e-02,1.431e-01,1.535e-04
9.774e-02,4.085e-01,1.578e+00,2.087e-01,1.899e-01,-6.240e-02,1.431e-01,1.478e-04
9.773e-02,4.103e-01,1.577e+00,2.101e-01,1.997e-01,-6.176e-02,1.431e-01,1.405e-04
9.772e-02,4.122e-01,1.576e+00,2.116e-01,2.085e-01,-6.097e-02,1.431e-01,1.316e-04
9.771e-02,4.142e-01,1.576e+00,2.130e-01,2.163e-01,-6.002e-02,1.431e-01,1.208e-04
9.770e-02,4.163e-01,1.575e+00,2.144e-01,3.538e-01,3.944e-02,7.345e-02,1.082e-04
9.769e-02,4.187e-01,1.575e+00,2.152e-01,3.446e-01,4.085e-02,7.345e-02,9.269e-05
9.768e-02,4.213e-01,1.575e+00,2.159e-01,3.333e-01,9.421e-02,7.881e-02,7.511e-05
9.767e-02,4.239e-01,1.575e+00,2.167e-01,3.224e-01,9.588e-02,7.881e-02,5.674e-05
9.766e-02,4.265e-01,1.575e+00,2.175e-01,3.113e-01,9.758e-02,7.881e-02,3.800e-05
9.765e-02,4.292e-01,1.575e+00,2.183e-01,3.001e-01,9.930e-02,7.881e-02,1.902e-05
9.764e-02,4.319e-01,1.575e+00,2.190e-01,2.889e-01,1.010e-01,7.881e-02,1.721e-07
9.763e-02,4.345e-01,1.575e+00,2.198e-01,2.777e-01,1.028e-01,7.881e-02,1.956e-05
9.762e-02,4.372e-01,1.575e+00,2.206e-01,2.666e-01,1.045e-01,7.881e-02,3.905e-05
9.761e-02,4.398e-01,1.575e+00,2.214e-01,2.557e-01,1.063e-01,7.881e-02,5.820e-05
9.760e-02,4.424e-01,1.575e+00,2.222e-01,1.683e-01,5.613e-02,1.431e-01,7.618e-05
9.759e-02,4.446e-01,1.576e+00,2.236e-01,1.743e-01,5.740e-02,1.431e-01,9.025e-05
9.758e-02,4.464e-01,1.577e+00,2.251e-01,1.835e-01,5.838e-02,1.431e-01,1.012e-04
9.757e-02,4.482e-01,1.577e+00,2.265e-01,1.932e-01,5.925e-02,1.431e-01,1.109e-04
9.755e-02,4.501e-01,1.578e+00,2.279e-01,2.023e-01,6.006e-02,1.431e-01,1.198e-04
9.754e-02,4.521e-01,1.578e+00,2.293e-01,2.106e-01,6.080e-02,1.431e-01,1.281e-04
9.752e-02,4.541e-01,1.579e+00,2.308e-01,2.181e-01,6.147e-02,1.431e-01,1.356e-04
9.751e-02,4.562e-01,1.580e+00,2.322e-01,2.247e-01,6.206e-02,1.431e-01,1.423e-04
9.749e-02,4.584e-01,1.580e+00,2.336e-01,2.306e-01,6.257e-02,1.431e-01,1.479e-04
9.746e-02,4.607e-01,1.581e+00,2.351e-01,2.358e-01,6.297e-02,1.431e-01,1.525e-04
9.744e-02,4.630e-01,1.582e+00,2.365e-01,-5.012e-02,-2.472e-02,1.471e-01,1.559e-04
9.743e-02,4.642e-01,1.582e+00,2.380e-01,-3.305e-02,-2.464e-02,1.471e-01,1.570e-04
9.743e-02,4.642e-01,1.582e+00,2.394e-01,3.537e-01,1.047e-01,9.824e-02,1.571e-04
9.741e-02,4.653e-01,1.582e+00,2.404e-01,3.624e-01,1.048e-01,9.824e-02,1.583e-04
9.739e-02,4.675e-01,1.582e+00,2.414e-01,3.598e-01,1.257e-01,1.036e-01,1.609e-04
9.736e-02,4.700e-01,1.582e+00,2.424e-01,3.548e-01,1.260e-01,1.036e-01,1.641e-04
9.734e-02,4.726e-01,1.582e+00,2.435e-01,3.487e-01,1.264e-01,1.036e-01,1.676e-04
9.731e-02,4.752e-01,1.582e+00,2.445e-01,3.424e-01,1.267e-01,1.036e-01,1.714e-04
9.728e-02,4.779e-01,1.582e+00,2.456e-01,3.360e-01,1.271e-01,1.036e-01,1.754e-04
9.725e-02,4.805e-01,1.582e+00,2.466e-01,3.295e-01,1.275e-01,1.036e-01,1.796e-04
9.722e-02,4.832e-01,1.582e+00,2.476e-01,2.400e-01,1.919e-02,1.431e-01,1.840e-04
9.719e-02,4.857e-01,1.582e+00,2.491e-01,2.422e-01,1.958e-02,1.431e-01,1.883e-04
9.717e-02,4.882e-01,1.582e+00,2.505e-01,2.453e-01,1.993e-02,1.431e-01,1.923e-04
9.714e-02,4.907e-01,1.582e+00,2.519e-01,2.485e-01,2.026e-02,1.431e-01,1.960e-04
9.711e-02,4.931e-01,1.582e+00,2.534e-01,2.515e-01,2.057e-02,1.431e-01,1.995e-04
9.708e-02,4.956e-01,1.582e+00,2.548e-01,2.543e-01,2.085e-02,1.431e-01,2.026e-04
9.705e-02,4.982e-01,1.583e+00,2.562e-01,2.567e-01,2.110e-02,1.431e-01,2.055e-04
9.702e-02,5.007e-01,1.583e+00,2.576e-01,2.588e-01,2.132e-02,1.431e-01,2.080e-04
9.699e-02,5.033e-01,1.583e+00,2.591e-01,2.281e-01,-9.541e-03,1.438e-01,2.102e-04
9.696e-02,5.057e-01,1.583e+00,2.605e-01,2.313e-01,-9.383e-03,1.438e-01,2.120e-04
9.693e-02,5.081e-01,1.583e+00,2.620e-01,2.355e-01,-9.222e-03,1.438e-01,2.139e-04
9.690e-02,5.104e-01,1.583e+00,2.634e-01,2.398e-01,-9.035e-03,1.438e-01,2.161e-04
9.688e-02,5.128e-01,1.583e+00,2.648e-01,2.438e-01,-8.814e-03,1.438e-01,2.187e-04
9.685e-02,5.152e-01,1.583e+00,2.663e-01,3.690e-01,1.415e-01,9.154e-02,2.217e-04
9.682e-02,5.178e-01,1.583e+00,2.672e-01,3.614e-01,1.419e-01,9.154e-02,2.252e-04
9.678e-02,5.204e-01,1.583e+00,2.681e-01,3.529e-01,1.422e-01,9.154e-02,2.291e-04
9.675e-02,5.230e-01,1.583e+00,2.690e-01,3.500e-01,8.053e-02,1.096e-01,2.332e-04
9.672e-02,5.257e-01,1.583e+00,2.701e-01,3.446e-01,8.093e-02,1.096e-01,2.376e-04
9.669e-02,5.283e-01,1.583e+00,2.712e-01,3.392e-01,8.135e-02,1.096e-01,2.421e-04
9.666e-02,5.310e-01,1.583e+00,2.723e-01,3.337e-01,8.179e-02,1.096e-01,2.469e-04
9.663e-02,5.336e-01,1.583e+00,2.734e-01,3.283e-01,8.225e-02,1.096e-01,2.519e-04
9.659e-02,5.363e-01,1.583e+00,2.745e-01,3.228e-01,8.272e-02,1.096e-01,2.570e-04
9.656e-02,5.390e-01,1.583e+00,2.756e-01,3.173e-01,8.321e-02,1.096e-01,2.624e-04
9.653e-02,5.416e-01,1.583e+00,2.767e-01,3.118e-01,8.371e-02,1.096e-01,2.679e-04
9.650e-02,5.443e-01,1.583e+00,2.778e-01,1.403e-01,5.836e-02,1.451e-01,2.737e-04
9.647e-02,5.464e-01,1.583e+00,2.792e-01,1.468e-01,5.877e-02,1.451e-01,2.783e-04
9.645e-02,5.481e-01,1.583e+00,2.807e-01,1.582e-01,5.902e-02,1.451e-01,2.813e-04
9.643e-02,5.496e-01,1.584e+00,2.821e-01,1.703e-01,5.919e-02,1.451e-01,2.834e-04
9.641e-02,5.513e-01,1.585e+00,2.836e-01,1.819e-01,5.928e-02,1.451e-01,2.846e-04
9.639e-02,5.530e-01,1.585e+00,2.850e-01,1.924e-01,5.930e-02,1.451e-01,2.851e-04
9.636e-02,5.549e-01,1.586e+00,2.865e-01,2.018e-01,5.922e-02,1.451e-01,2.845e-04
9.633e-02,5.568e-01,1.586e+00,2.879e-01,7.680e-02,1.247e-02,1.465e-01,2.829e-04
9.631e-02,5.583e-01,1.587e+00,2.894e-01,9.013e-02,1.226e-02,1.465e-01,2.810e-04
9.629e-02,5.593e-01,1.587e+00,2.909e-01,1.078e-01,1.205e-02,1.465e-01,2.794e-04
9.627e-02,5.603e-01,1.587e+00,2.923e-01,4.193e-01,1.826e-01,7.479e-02,2.776e-04
9.624e-02,5.621e-01,1.587e+00,2.931e-01,4.164e-01,1.824e-01,7.479e-02,2.745e-04
9.621e-02,5.644e-01,1.587e+00,2.938e-01,4.129e-01,9.403e-02,1.297e-01,2.703e-04
9.616e-02,5.670e-01,1.587e+00,2.951e-01,4.120e-01,9.363e-02,1.297e-01,2.659e-04
9.612e-02,5.696e-01,1.587e+00,2.964e-01,4.105e-01,9.325e-02,1.297e-01,2.616e-04
9.608e-02,5.723e-01,1.587e+00,2.977e-01,4.088e-01,9.288e-02,1.297e-01,2.574e-04
9.603e-02,5.749e-01,1.587e+00,2.990e-01,4.070e-01,9.252e-02,1.297e-01,2.534e-04
9.599e-02,5.776e-01,1.587e+00,3.003e-01,4.052e-01,9.219e-02,1.297e-01,2.496e-04
9.594e-02,5.803e-01,1.587e+00,3.016e-01,4.034e-01,9.187e-02,1.297e-01,2.460e-04
9.590e-02,5.829e-01,1.587e+00,3.029e-01,4.016e-01,9.158e-02,1.297e-01,2.427e-04
9.586e-02,5.856e-01,1.587e+00,3.042e-01,3.731e-01,1.016e-01,1.384e-01,2.395e-04
9.581e-02,5.882e-01,1.587e+00,3.056e-01,3.729e-01,1.014e-01,1.384e-01,2.365e-04
9.577e-02,5.909e-01,1.587e+00,3.070e-01,3.728e-01,1.011e-01,1.384e-01,2.337e-04
9.573e-02,5.935e-01,1.587e+00,3.084e-01,3.726e-01,1.009e-01,1.384e-01,2.311e-04
9.568e-02,5.962e-01,1.587e+00,3.097e-01,3.724e-01,1.007e-01,1.384e-01,2.288e-04
9.564e-02,5.989e-01,1.587e+00,3.111e-01,3.721e-01,1.005e-01,1.384e-01,2.266e-04
9.559e-02,6.015e-01,1.587e+00,3.125e-01,3.719e-01,1.003e-01,1.384e-01,2.246e-04
9.555e-02,6.042e-01,1.587e+00,3.139e-01,3.717e-01,1.002e-01,1.384e-01,2.229e-04
9.551e-02,6.068e-01,1.587e+00,3.153e-01,3.892e-01,2.398e-01,1.257e-01,2.213e-04
9.546e-02,6.095e-01,1.587e+00,3.165e-01,3.865e-01,2.396e-01,1.257e-01,2.200e-04
9.542e-02,6.121e-01,1.587e+00,3.178e-01,3.838e-01,2.395e-01,1.257e-01,2.188e-04
9.538e-02,6.148e-01,1.587e+00,3.191e-01,3.871e-01,1.670e-01,8.283e-02,2.179e-04
9.533e-02,6.175e-01,1.587e+00,3.199e-01,3.762e-01,1.670e-01,8.283e-02,2.171e-04
9.529e-02,6.201e-01,1.587e+00,3.207e-01,3.654e-01,1.670e-01,8.283e-02,2.166e-04
9.524e-02,6.228e-01,1.587e+00,3.215e-01,3.456e-01,8.933e-02,9.623e-02,2.163e-04
9.520e-02,6.254e-01,1.587e+00,3.225e-01,3.373e-01,9.969e-02,8.886e-02,2.161e-04
9.516e-02,6.281e-01,1.587e+00,3.234e-01,3.276e-01,9.972e-02,8.886e-02,2.162e-04
9.511e-02,6.307e-01,1.587e+00,3.243e-01,3.178e-01,9.976e-02,8.886e-02,2.165e-04
9.507e-02,6.334e-01,1.587e+00,3.252e-01,3.081e-01,9.982e-02,8.886e-02,2.170e-04
9.503e-02,6.361e-01,1.587e+00,3.261e-01,2.984e-01,9.990e-02,8.886e-02,2.177e-04
9.498e-02,6.387e-01,1.587e+00,3.269e-01,2.886e-01,9.999e-02,8.886e-02,2.186e-04
9.494e-02,6.414e-01,1.587e+00,3.278e-01,2.789e-01,1.001e-01,8.886e-02,2.197e-04
9.489e-02,6.440e-01,1.587e+00,3.287e-01,2.691e-01,1.002e-01,8.886e-02,2.211e-04
9.485e-02,6.467e-01,1.587e+00,3.296e-01,1.588e-01,5.376e-02,1.425e-01,2.223e-04
9.481e-02,6.489e-01,1.588e+00,3.310e-01,1.639e-01,5.382e-02,1.425e-01,2.230e-04
9.478e-02,6.507e-01,1.588e+00,3.325e-01,1.729e-01,5.380e-02,1.425e-01,2.228e-04
9.475e-02,6.524e-01,1.589e+00,3.339e-01,1.825e-01,5.370e-02,1.425e-01,2.218e-04
9.472e-02,6.541e-01,1.589e+00,3.353e-01,1.917e-01,5.353e-02,1.425e-01,2.200e-04
9.468e-02,6.560e-01,1.590e+00,3.367e-01,9.037e-02,-8.843e-03,1.451e-01,2.171e-04
9.466e-02,6.575e-01,1.590e+00,3.382e-01,1.030e-01,-9.117e-03,1.451e-01,2.143e-04
9.463e-02,6.586e-01,1.590e+00,3.396e-01,1.191e-01,-9.351e-03,1.451e-01,2.120e-04
9.461e-02,6.597e-01,1.590e+00,3.411e-01,1.351e-01,-9.586e-03,1.451e-01,2.098e-04
9.459e-02,6.610e-01,1.590e+00,3.425e-01,1.501e-01,-9.832e-03,1.451e-01,2.075e-04
9.456e-02,6.624e-01,1.590e+00,3.440e-01,1.636e-01,-1.009e-02,1.451e-01,2.052e-04
9.453e-02,6.639e-01,1.590e+00,3.454e-01,3.921e-01,1.036e-02,8.819e-02,2.028e-04
9.449e-02,6.659e-01,1.590e+00,3.463e-01,3.884e-01,1.011e-02,8.819e-02,1.999e-04
9.445e-02,6.684e-01,1.590e+00,3.472e-01,3.684e-01,6.159e-02,1.371e-01,1.966e-04
9.440e-02,6.710e-01,1.590e+00,3.486e-01,3.682e-01,6.130e-02,1.371e-01,1.933e-04
9.435e-02,6.736e-01,1.590e+00,3.499e-01,3.675e-01,6.103e-02,1.371e-01,1.902e-04
9.430e-02,6.763e-01,1.590e+00,3.513e-01,3.668e-01,6.077e-02,1.371e-01,1.874e-04
9.425e-02,6.789e-01,1.590e+00,3.527e-01,3.660e-01,6.053e-02,1.371e-01,1.847e-04
9.420e-02,6.816e-01,1.590e+00,3.541e-01,3.770e-01,8.557e-03,1.136e-01,1.822e-04
9.415e-02,6.843e-01,1.590e+00,3.552e-01,3.717e-01,8.370e-03,1.136e-01,1.800e-04
9.409e-02,6.869e-01,1.590e+00,3.563e-01,3.724e-01,2.890e-02,1.331e-01,1.779e-04
9.404e-02,6.896e-01,1.590e+00,3.577e-01,3.707e-01,2.874e-02,1.331e-01,1.761e-04
9.399e-02,6.922e-01,1.590e+00,3.590e-01,3.691e-01,2.860e-02,1.331e-01,1.745e-04
9.394e-02,6.949e-01,1.590e+00,3.603e-01,3.674e-01,2.848e-02,1.331e-01,1.731e-04
9.389e-02,6.975e-01,1.590e+00,3.617e-01,3.657e-01,2.838e-02,1.331e-01,1.719e-04
9.384e-02,7.002e-01,1.590e+00,3.630e-01,3.640e-01,2.830e-02,1.331e-01,1.709e-04
9.379e-02,7.029e-01,1.590e+00,3.643e-01,3.623e-01,2.823e-02,1.331e-01,1.702e-04
9.374e-02,7.055e-01,1.590e+00,3.656e-01,3.606e-01,2.819e-02,1.331e-01,1.696e-04
9.369e-02,7.082e-01,1.590e+00,3.670e-01,1.661e-01,-3.912e-02,1.445e-01,1.693e-04
9.365e-02,7.104e-01,1.590e+00,3.684e-01,1.707e-01,-3.913e-02,1.445e-01,1.693e-04
9.361e-02,7.123e-01,1.589e+00,3.699e-01,3.362e-01,1.265e-01,1.431e-01,1.700e-04
9.357e-02,7.144e-01,1.589e+00,3.713e-01,3.710e-01,1.887e-01,7.814e-02,1.715e-04
9.353e-02,7.169e-01,1.589e+00,3.721e-01,3.605e-01,1.890e-01,7.814e-02,1.737e-04
9.348e-02,7.195e-01,1.589e+00,3.729e-01,3.490e-01,1.892e-01,7.814e-02,1.763e-04
9.343e-02,7.222e-01,1.589e+00,3.736e-01,3.371e-01,1.895e-01,7.814e-02,1.792e-04
9.338e-02,7.248e-01,1.589e+00,3.744e-01,3.251e-01,1.898e-01,7.814e-02,1.823e-04
9.334e-02,7.275e-01,1.589e+00,3.752e-01,3.131e-01,1.902e-01,7.814e-02,1.856e-04
9.329e-02,7.302e-01,1.589e+00,3.760e-01,3.010e-01,2.112e-01,9.489e-02,1.892e-04
9.324e-02,7.328e-01,1.589e+00,3.769e-01,2.921e-01,2.115e-01,9.489e-02,1.930e-04
9.319e-02,7.355e-01,1.589e+00,3.779e-01,2.833e-01,2.119e-01,9.489e-02,1.969e-04
9.314e-02,7.381e-01,1.589e+00,3.788e-01,2.747e-01,1.708e-01,1.049e-01,2.006e-04
9.309e-02,7.407e-01,1.590e+00,3.799e-01,2.653e-01,1.142e-01,1.123e-01,2.035e-04
9.304e-02,7.432e-01,1.590e+00,3.810e-01,2.604e-01,1.143e-01,1.123e-01,2.054e-04
9.299e-02,7.458e-01,1.591e+00,3.821e-01,2.556e-01,1.144e-01,1.123e-01,2.061e-04
9.294e-02,7.484e-01,1.592e+00,3.833e-01,2.213e-01,5.739e-02,1.431e-01,2.052e-04
9.289e-02,7.508e-01,1.592e+00,3.847e-01,2.238e-01,5.717e-02,1.431e-01,2.027e-04
9.284e-02,7.530e-01,1.593e+00,3.861e-01,2.275e-01,5.683e-02,1.431e-01,1.990e-04
9.279e-02,7.553e-01,1.594e+00,3.875e-01,2.313e-01,5.639e-02,1.431e-01,1.940e-04
9.274e-02,7.576e-01,1.594e+00,3.890e-01,2.348e-01,5.584e-02,1.431e-01,1.879e-04
9.268e-02,7.599e-01,1.595e+00,3.904e-01,2.381e-01,5.517e-02,1.431e-01,1.805e-04
9.262e-02,7.623e-01,1.595e+00,3.918e-01,2.409e-01,5.439e-02,1.431e-01,1.719e-04
9.256e-02,7.647e-01,1.596e+00,3.933e-01,2.435e-01,5.350e-02,1.431e-01,1.620e-04
9.250e-02,7.671e-01,1.596e+00,3.947e-01,2.457e-01,5.249e-02,1.431e-01,1.508e-04
9.244e-02,7.696e-01,1.597e+00,3.961e-01,-5.184e-02,-6.766e-02,1.478e-01,1.384e-04
9.241e-02,7.708e-01,1.597e+00,3.976e-01,2.954e-01,8.183e-02,9.288e-02,1.319e-04
9.237e-02,7.721e-01,1.597e+00,3.985e-01,2.993e-01,8.121e-02,9.288e-02,1.250e-04
9.231e-02,7.743e-01,1.597e+00,3.995e-01,2.938e-01,8.020e-02,9.288e-02,1.138e-04
9.225e-02,7.769e-01,1.597e+00,4.004e-01,2.856e-01,7.909e-02,9.288e-02,1.014e-04
9.218e-02,7.795e-01,1.597e+00,4.013e-01,2.764e-01,7.796e-02,9.288e-02,8.877e-05
9.211e-02,7.822e-01,1.597e+00,4.023e-01,2.611e-01,2.509e-02,9.757e-02,7.630e-05
9.204e-02,7.848e-01,1.597e+00,4.032e-01,2.527e-01,2.398e-02,9.757e-02,6.397e-05
9.198e-02,7.874e-01,1.597e+00,4.042e-01,2.448e-01,2.287e-02,9.757e-02,5.166e-05
9.191e-02,7.899e-01,1.597e+00,4.052e-01,2.108e-01,-4.552e-02,1.431e-01,3.934e-05
9.185e-02,7.922e-01,1.597e+00,4.066e-01,2.138e-01,-4.656e-02,1.431e-01,2.782e-05
9.179e-02,7.944e-01,1.597e+00,4.080e-01,2.182e-01,-4.747e-02,1.431e-01,1.765e-05
9.173e-02,7.966e-01,1.596e+00,4.095e-01,2.227e-01,-4.829e-02,1.431e-01,8.570e-06
9.168e-02,7.988e-01,1.596e+00,4.109e-01,2.269e-01,-4.901e-02,1.431e-01,5.356e-07
9.162e-02,8.010e-01,1.595e+00,4.123e-01,2.307e-01,-4.963e-02,1.431e-01,6.407e-06
9.157e-02,8.033e-01,1.595e+00,4.138e-01,2.341e-01,-5.015e-02,1.431e-01,1.219e-05
9.151e-02,8.056e-01,1.594e+00,4.152e-01,2.371e-01,-5.057e-02,1.431e-01,1.674e-05
9.146e-02,8.080e-01,1.594e+00,4.166e-01,2.398e-01,-5.086e-02,1.431e-01,2.000e-05
9.140e-02,8.104e-01,1.593e+00,4.181e-01,2.066e-01,-9.244e-02,1.438e-01,2.190e-05
9.135e-02,8.126e-01,1.593e+00,4.195e-01,2.103e-01,-9.247e-02,1.438e-01,2.226e-05
9.130e-02,8.148e-01,1.592e+00,4.209e-01,2.151e-01,-9.234e-02,1.438e-01,2.074e-05
9.126e-02,8.169e-01,1.591e+00,4.224e-01,2.199e-01,-9.202e-02,1.438e-01,1.717e-05
9.122e-02,8.191e-01,1.590e+00,4.238e-01,2.897e-01,-3.521e-03,1.230e-01,1.140e-05
9.117e-02,8.215e-01,1.590e+00,4.250e-01,2.912e-01,2.198e-01,1.170e-01,3.013e-06
9.112e-02,8.240e-01,1.589e+00,4.262e-01,2.869e-01,2.207e-01,1.170e-01,6.902e-06
9.108e-02,8.266e-01,1.590e+00,4.274e-01,2.823e-01,-1.131e-02,1.016e-01,1.695e-05
9.103e-02,8.292e-01,1.590e+00,4.284e-01,2.745e-01,-1.042e-02,1.016e-01,2.676e-05
9.098e-02,8.319e-01,1.590e+00,4.294e-01,2.695e-01,-9.533e-03,1.344e-01,3.662e-05
9.092e-02,8.345e-01,1.590e+00,4.308e-01,2.674e-01,-8.628e-03,1.344e-01,4.667e-05
9.087e-02,8.372e-01,1.590e+00,4.321e-01,2.653e-01,-7.704e-03,1.344e-01,5.694e-05
9.082e-02,8.399e-01,1.590e+00,4.334e-01,2.631e-01,-6.758e-03,1.344e-01,6.745e-05
9.077e-02,8.425e-01,1.590e+00,4.348e-01,2.610e-01,-5.788e-03,1.344e-01,7.822e-05
9.072e-02,8.451e-01,1.590e+00,4.361e-01,2.591e-01,-4.791e-03,1.344e-01,8.930e-05
9.067e-02,8.478e-01,1.590e+00,4.375e-01,2.573e-01,-3.768e-03,1.344e-01,1.007e-04
9.062e-02,8.504e-01,1.590e+00,4.388e-01,2.557e-01,-2.720e-03,1.344e-01,1.123e-04
9.057e-02,8.529e-01,1.590e+00,4.402e-01,-1.194e-01,-8.963e-02,1.478e-01,1.242e-04
9.056e-02,8.539e-01,1.589e+00,4.416e-01,2.354e-01,1.437e-01,1.431e-01,1.290e-04
9.054e-02,8.549e-01,1.590e+00,4.431e-01,2.518e-01,1.441e-01,1.431e-01,1.338e-04
9.050e-02,8.569e-01,1.590e+00,4.445e-01,-8.028e-02,-8.799e-02,1.478e-01,1.427e-04
9.048e-02,8.578e-01,1.591e+00,4.460e-01,-6.319e-02,-8.768e-02,1.478e-01,1.463e-04
9.048e-02,8.576e-01,1.590e+00,4.475e-01,-3.450e-02,-8.781e-02,1.478e-01,1.455e-04
9.049e-02,8.572e-01,1.589e+00,4.489e-01,3.340e-01,1.448e-01,1.431e-01,1.437e-04
9.048e-02,8.581e-01,1.589e+00,4.504e-01,3.805e-01,1.504e-01,9.087e-02,1.486e-04
9.044e-02,8.603e-01,1.589e+00,4.513e-01,3.756e-01,1.515e-01,9.087e-02,1.608e-04
9.039e-02,8.628e-01,1.589e+00,4.522e-01,3.670e-01,1.529e-01,9.087e-02,1.756e-04
9.035e-02,8.654e-01,1.589e+00,4.531e-01,3.572e-01,1.543e-01,9.087e-02,1.913e-04
9.030e-02,8.680e-01,1.589e+00,4.540e-01,3.471e-01,1.558e-01,9.087e-02,2.074e-04
9.025e-02,8.707e-01,1.589e+00,4.549e-01,3.369e-01,1.573e-01,9.087e-02,2.239e-04
9.020e-02,8.733e-01,1.589e+00,4.558e-01,3.296e-01,2.002e-01,1.324e-01,2.406e-04
9.016e-02,8.760e-01,1.589e+00,4.571e-01,3.268e-01,2.018e-01,1.324e-01,2.576e-04
9.011e-02,8.786e-01,1.589e+00,4.585e-01,3.240e-01,2.033e-01,1.324e-01,2.748e-04
9.006e-02,8.813e-01,1.589e+00,4.598e-01,3.212e-01,2.049e-01,1.324e-01,2.922e-04
9.001e-02,8.840e-01,1.589e+00,4.611e-01,3.005e-01,1.703e-01,1.404e-01,3.100e-04
8.997e-02,8.866e-01,1.589e+00,4.625e-01,2.991e-01,1.719e-01,1.404e-01,3.279e-04
8.992e-02,8.893e-01,1.589e+00,4.639e-01,2.977e-01,1.735e-01,1.404e-01,3.461e-04
8.987e-02,8.919e-01,1.589e+00,4.653e-01,2.962e-01,1.752e-01,1.404e-01,3.645e-04
8.982e-02,8.946e-01,1.589e+00,4.667e-01,2.947e-01,1.769e-01,1.404e-01,3.832e-04
8.977e-02,8.972e-01,1.589e+00,4.681e-01,2.932e-01,1.786e-01,1.404e-01,4.022e-04
8.973e-02,8.999e-01,1.589e+00,4.695e-01,2.917e-01,1.803e-01,1.404e-01,4.213e-04
8.968e-02,9.026e-01,1.589e+00,4.710e-01,2.902e-01,1.821e-01,1.404e-01,4.407e-04
8.963e-02,9.052e-01,1.589e+00,4.724e-01,2.887e-01,1.838e-01,1.404e-01,4.603e-04
8.958e-02,9.079e-01,1.589e+00,4.738e-01,2.873e-01,1.856e-01,1.404e-01,4.799e-04
8.954e-02,9.105e-01,1.589e+00,4.752e-01,2.859e-01,1.873e-01,1.404e-01,4.993e-04
8.949e-02,9.131e-01,1.589e+00,4.766e-01,2.994e-01,1.891e-01,1.043e-01,5.185e-04
8.944e-02,9.158e-01,1.589e+00,4.776e-01,2.916e-01,1.908e-01,1.043e-01,5.375e-04
8.939e-02,9.184e-01,1.589e+00,4.787e-01,2.836e-01,1.925e-01,1.043e-01,5.566e-04
8.934e-02,9.210e-01,1.590e+00,4.797e-01,2.788e-01,1.269e-01,1.076e-01,5.755e-04
8.929e-02,9.237e-01,1.590e+00,4.808e-01,2.717e-01,1.286e-01,1.076e-01,5.940e-04
8.924e-02,9.263e-01,1.590e+00,4.819e-01,2.646e-01,1.302e-01,1.076e-01,6.121e-04
8.919e-02,9.288e-01,1.591e+00,4.829e-01,2.579e-01,1.318e-01,1.076e-01,6.291e-04
8.914e-02,9.314e-01,1.591e+00,4.840e-01,2.514e-01,1.332e-01,1.076e-01,6.447e-04
8.909e-02,9.339e-01,1.592e+00,4.851e-01,2.453e-01,5.158e-02,1.398e-01,6.582e-04
8.903e-02,9.364e-01,1.593e+00,4.865e-01,2.452e-01,5.260e-02,1.398e-01,6.695e-04
8.898e-02,9.389e-01,1.594e+00,4.879e-01,2.452e-01,5.347e-02,1.398e-01,6.792e-04
8.892e-02,9.413e-01,1.594e+00,4.893e-01,4.067e-02,8.011e-02,1.451e-01,6.877e-04
8.888e-02,9.429e-01,1.595e+00,4.907e-01,5.026e-02,8.055e-02,1.451e-01,6.925e-04
8.886e-02,9.437e-01,1.596e+00,4.922e-01,6.778e-02,8.071e-02,1.451e-01,6.943e-04
8.884e-02,9.444e-01,1.596e+00,4.936e-01,8.666e-02,8.078e-02,1.451e-01,6.953e-04
8.882e-02,9.452e-01,1.597e+00,4.951e-01,1.047e-01,8.081e-02,1.451e-01,6.958e-04
8.880e-02,9.461e-01,1.598e+00,4.965e-01,1.211e-01,8.077e-02,1.451e-01,6.958e-04
8.877e-02,9.472e-01,1.599e+00,4.980e-01,1.359e-01,8.065e-02,1.451e-01,6.949e-04
8.874e-02,9.484e-01,1.600e+00,4.994e-01,1.490e-01,8.043e-02,1.451e-01,6.929e-04
8.869e-02,9.498e-01,1.601e+00,5.009e-01,1.607e-01,8.010e-02,1.451e-01,6.896e-04
8.865e-02,9.513e-01,1.601e+00,5.023e-01,3.727e-01,1.883e-01,1.036e-01,6.848e-04
8.859e-02,9.533e-01,1.602e+00,5.034e-01,3.737e-01,2.239e-01,1.224e-01,6.773e-04
8.851e-02,9.558e-01,1.602e+00,5.046e-01,3.704e-01,2.230e-01,1.224e-01,6.675e-04
8.843e-02,9.584e-01,1.602e+00,5.058e-01,3.659e-01,2.221e-01,1.224e-01,6.573e-04
8.835e-02,9.610e-01,1.602e+00,5.070e-01,3.609e-01,2.212e-01,1.224e-01,6.471e-04
8.826e-02,9.636e-01,1.602e+00,5.083e-01,3.557e-01,2.203e-01,1.224e-01,6.371e-04
8.818e-02,9.663e-01,1.602e+00,5.095e-01,3.505e-01,2.195e-01,1.224e-01,6.274e-04
8.810e-02,9.690e-01,1.602e+00,5.107e-01,3.453e-01,2.186e-01,1.224e-01,6.179e-04
8.802e-02,9.716e-01,1.602e+00,5.119e-01,3.401e-01,2.178e-01,1.224e-01,6.087e-04
8.793e-02,9.743e-01,1.602e+00,5.132e-01,3.111e-01,4.104e-02,1.431e-01,5.997e-04
8.785e-02,9.769e-01,1.602e+00,5.146e-01,2.917e-01,7.132e-02,1.438e-01,5.910e-04
8.777e-02,9.796e-01,1.602e+00,5.160e-01,2.902e-01,7.056e-02,1.438e-01,5.825e-04
8.768e-02,9.822e-01,1.602e+00,5.175e-01,2.886e-01,6.983e-02,1.438e-01,5.744e-04
8.760e-02,9.849e-01,1.602e+00,5.189e-01,2.870e-01,6.912e-02,1.438e-01,5.664e-04
8.752e-02,9.876e-01,1.602e+00,5.203e-01,2.854e-01,6.844e-02,1.438e-01,5.588e-04
8.744e-02,9.902e-01,1.602e+00,5.218e-01,2.838e-01,6.778e-02,1.438e-01,5.514e-04
8.735e-02,9.929e-01,1.602e+00,5.232e-01,2.821e-01,6.714e-02,1.438e-01,5.443e-04
8.727e-02,9.955e-01,1.602e+00,5.247e-01,-8.134e-02,-3.180e-02,1.478e-01,5.375e-04
8.723e-02,9.967e-01,1.602e+00,5.261e-01,-6.783e-02,-3.211e-02,1.478e-01,5.345e-04
8.724e-02,9.966e-01,1.602e+00,5.276e-01,-4.076e-02,-3.216e-02,1.478e-01,5.348e-04
8.725e-02,9.962e-01,1.601e+00,5.291e-01,3.951e-01,1.334e-01,1.277e-01,5.356e-04
8.722e-02,9.970e-01,1.601e+00,5.304e-01,4.084e-01,1.332e-01,1.277e-01,5.342e-04
8.716e-02,9.992e-01,1.601e+00,5.316e-01,4.093e-01,1.329e-01,1.277e-01,5.310e-04
8.708e-02,1.002e+00,1.601e+00,5.329e-01,4.063e-01,1.326e-01,1.277e-01,5.276e-04
8.700e-02,1.004e+00,1.601e+00,5.342e-01,4.022e-01,1.323e-01,1.277e-01,5.243e-04
8.692e-02,1.007e+00,1.601e+00,5.355e-01,3.978e-01,1.321e-01,1.277e-01,5.212e-04
8.684e-02,1.010e+00,1.601e+00,5.368e-01,3.873e-01,9.562e-02,1.049e-01,5.184e-04
8.676e-02,1.012e+00,1.601e+00,5.378e-01,3.788e-01,9.543e-02,1.049e-01,5.158e-04
8.668e-02,1.015e+00,1.601e+00,5.388e-01,3.732e-01,7.280e-03,1.304e-01,5.135e-04
8.660e-02,1.018e+00,1.601e+00,5.402e-01,3.690e-01,7.116e-03,1.304e-01,5.115e-04
8.652e-02,1.020e+00,1.601e+00,5.415e-01,3.648e-01,6.976e-03,1.304e-01,5.098e-04
8.644e-02,1.023e+00,1.601e+00,5.428e-01,3.605e-01,6.861e-03,1.304e-01,5.084e-04
8.636e-02,1.026e+00,1.601e+00,5.441e-01,3.563e-01,6.771e-03,1.304e-01,5.072e-04
8.628e-02,1.028e+00,1.601e+00,5.454e-01,3.520e-01,6.705e-03,1.304e-01,5.063e-04
8.620e-02,1.031e+00,1.601e+00,5.467e-01,3.477e-01,6.663e-03,1.304e-01,5.057e-04
8.612e-02,1.033e+00,1.601e+00,5.480e-01,3.434e-01,6.647e-03,1.304e-01,5.054e-04
8.604e-02,1.036e+00,1.601e+00,5.493e-01,1.464e-01,5.323e-02,1.451e-01,5.053e-04
8.597e-02,1.038e+00,1.601e+00,5.507e-01,1.495e-01,5.322e-02,1.451e-01,5.053e-04
8.592e-02,1.040e+00,1.602e+00,5.522e-01,1.573e-01,5.316e-02,1.451e-01,5.048e-04
8.587e-02,1.042e+00,1.602e+00,5.536e-01,1.662e-01,5.303e-02,1.451e-01,5.037e-04
8.582e-02,1.043e+00,1.603e+00,5.551e-01,3.674e-01,5.800e-02,1.237e-01,5.019e-04
8.576e-02,1.045e+00,1.603e+00,5.563e-01,3.678e-01,5.771e-02,1.237e-01,4.987e-04
8.568e-02,1.048e+00,1.603e+00,5.576e-01,3.640e-01,5.737e-02,1.237e-01,4.947e-04
8.559e-02,1.050e+00,1.603e+00,5.588e-01,3.589e-01,5.702e-02,1.237e-01,4.906e-04
8.551e-02,1.053e+00,1.603e+00,5.600e-01,3.535e-01,5.669e-02,1.237e-01,4.867e-04
8.542e-02,1.056e+00,1.603e+00,5.613e-01,3.479e-01,5.638e-02,1.237e-01,4.831e-04
8.533e-02,1.058e+00,1.603e+00,5.625e-01,3.423e-01,5.610e-02,1.237e-01,4.797e-04
8.525e-02,1.061e+00,1.603e+00,5.637e-01,3.367e-01,5.584e-02,1.237e-01,4.767e-04
8.516e-02,1.064e+00,1.603e+00,5.650e-01,3.310e-01,5.560e-02,1.237e-01,4.739e-04
8.508e-02,1.066e+00,1.603e+00,5.662e-01,3.253e-01,5.539e-02,1.237e-01,4.714e-04
8.499e-02,1.069e+00,1.603e+00,5.675e-01,3.196e-01,5.520e-02,1.237e-01,4.692e-04
8.490e-02,1.072e+00,1.603e+00,5.687e-01,3.139e-01,5.505e-02,1.237e-01,4.673e-04
8.482e-02,1.074e+00,1.603e+00,5.699e-01,3.081e-01,5.491e-02,1.237e-01,4.656e-04
8.473e-02,1.077e+00,1.603e+00,5.712e-01,2.490e-01,7.550e-02,1.425e-01,4.643e-04
8.465e-02,1.079e+00,1.603e+00,5.726e-01,2.471e-01,7.539e-02,1.425e-01,4.630e-04
8.456e-02,1.082e+00,1.604e+00,5.740e-01,2.458e-01,7.519e-02,1.425e-01,4.607e-04
8.448e-02,1.084e+00,1.605e+00,5.754e-01,2.449e-01,7.486e-02,1.425e-01,4.571e-04
8.440e-02,1.087e+00,1.606e+00,5.769e-01,2.441e-01,7.439e-02,1.425e-01,4.519e-04
8.431e-02,1.089e+00,1.606e+00,5.783e-01,2.435e-01,7.378e-02,1.425e-01,4.451e-04
8.422e-02,1.092e+00,1.607e+00,5.797e-01,2.428e-01,7.304e-02,1.425e-01,4.368e-04
8.413e-02,1.094e+00,1.608e+00,5.811e-01,2.956e-01,1.394e-01,9.891e-02,4.270e-04
8.404e-02,1.097e+00,1.608e+00,5.821e-01,2.869e-01,1.591e-01,1.270e-01,4.154e-04
8.394e-02,1.099e+00,1.608e+00,5.834e-01,2.819e-01,1.580e-01,1.270e-01,4.031e-04
8.384e-02,1.102e+00,1.609e+00,5.847e-01,2.769e-01,1.569e-01,1.270e-01,3.907e-04
8.374e-02,1.105e+00,1.609e+00,5.859e-01,2.719e-01,1.558e-01,1.270e-01,3.780e-04
8.364e-02,1.107e+00,1.609e+00,5.872e-01,2.701e-01,2.011e-01,1.136e-01,3.648e-04
8.354e-02,1.110e+00,1.610e+00,5.883e-01,2.634e-01,1.999e-01,1.136e-01,3.507e-04
8.344e-02,1.112e+00,1.611e+00,5.895e-01,2.571e-01,1.985e-01,1.136e-01,3.352e-04
8.334e-02,1.115e+00,1.612e+00,5.906e-01,2.510e-01,1.969e-01,1.136e-01,3.177e-04
8.324e-02,1.117e+00,1.613e+00,5.918e-01,1.178e-01,2.949e-02,1.445e-01,2.978e-04
8.316e-02,1.119e+00,1.614e+00,5.932e-01,1.226e-01,2.792e-02,1.445e-01,2.802e-04
8.309e-02,1.121e+00,1.615e+00,5.946e-01,1.441e-01,-8.202e-02,1.458e-01,2.663e-04
8.303e-02,1.122e+00,1.614e+00,5.961e-01,1.545e-01,-8.325e-02,1.458e-01,2.526e-04
8.297e-02,1.123e+00,1.614e+00,5.976e-01,1.521e-01,2.418e-02,1.445e-01,2.387e-04
8.291e-02,1.125e+00,1.614e+00,5.990e-01,1.608e-01,2.297e-02,1.445e-01,2.254e-04
8.284e-02,1.127e+00,1.614e+00,6.004e-01,1.691e-01,2.174e-02,1.445e-01,2.118e-04
8.277e-02,1.128e+00,1.614e+00,6.019e-01,1.766e-01,2.044e-02,1.445e-01,1.975e-04
8.270e-02,1.130e+00,1.614e+00,6.033e-01,1.834e-01,1.906e-02,1.445e-01,1.824e-04
8.262e-02,1.132e+00,1.614e+00,6.048e-01,1.627e-01,7.259e-03,1.451e-01,1.664e-04
8.254e-02,1.133e+00,1.614e+00,6.062e-01,1.929e-01,-9.768e-02,1.445e-01,1.506e-04
8.247e-02,1.135e+00,1.614e+00,6.077e-01,3.292e-01,8.200e-02,1.036e-01,1.346e-04
8.237e-02,1.137e+00,1.614e+00,6.087e-01,3.243e-01,8.035e-02,1.036e-01,1.161e-04
8.226e-02,1.140e+00,1.613e+00,6.098e-01,3.072e-01,1.458e-01,1.371e-01,9.577e-05
8.215e-02,1.143e+00,1.613e+00,6.111e-01,3.036e-01,1.440e-01,1.371e-01,7.509e-05
8.204e-02,1.145e+00,1.613e+00,6.125e-01,2.996e-01,1.421e-01,1.371e-01,5.455e-05
8.193e-02,1.148e+00,1.613e+00,6.139e-01,2.955e-01,1.403e-01,1.371e-01,3.427e-05
8.181e-02,1.150e+00,1.613e+00,6.152e-01,2.913e-01,1.385e-01,1.371e-01,1.430e-05
8.170e-02,1.153e+00,1.613e+00,6.166e-01,2.871e-01,1.368e-01,1.371e-01,5.355e-06
8.159e-02,1.156e+00,1.613e+00,6.180e-01,2.770e-01,3.669e-02,1.438e-01,2.469e-05
8.147e-02,1.158e+00,1.613e+00,6.194e-01,2.887e-01,4.015e-02,1.425e-01,4.370e-05
8.136e-02,1.161e+00,1.613e+00,6.208e-01,2.853e-01,3.848e-02,1.425e-01,6.238e-05
8.125e-02,1.164e+00,1.613e+00,6.223e-01,2.819e-01,3.683e-02,1.425e-01,8.074e-05
8.113e-02,1.166e+00,1.613e+00,6.237e-01,2.785e-01,3.521e-02,1.425e-01,9.876e-05
8.102e-02,1.169e+00,1.613e+00,6.251e-01,2.750e-01,3.362e-02,1.425e-01,1.165e-04
8.091e-02,1.172e+00,1.613e+00,6.265e-01,2.715e-01,3.205e-02,1.425e-01,1.338e-04
8.080e-02,1.174e+00,1.613e+00,6.280e-01,2.680e-01,3.052e-02,1.425e-01,1.509e-04
8.068e-02,1.177e+00,1.613e+00,6.294e-01,2.646e-01,2.902e-02,1.425e-01,1.676e-04
8.057e-02,1.180e+00,1.614e+00,6.308e-01,1.129e-01,1.414e-01,1.458e-01,1.840e-04
8.048e-02,1.182e+00,1.614e+00,6.323e-01,1.727e-01,2.638e-02,1.438e-01,1.969e-04
8.041e-02,1.183e+00,1.615e+00,6.337e-01,2.624e-01,2.532e-02,1.270e-01,2.086e-04
8.032e-02,1.185e+00,1.615e+00,6.350e-01,2.621e-01,2.390e-02,1.270e-01,2.244e-04
8.021e-02,1.188e+00,1.616e+00,6.362e-01,2.579e-01,2.218e-02,1.270e-01,2.435e-04
8.009e-02,1.190e+00,1.616e+00,6.375e-01,2.528e-01,2.037e-02,1.270e-01,2.637e-04
7.998e-02,1.193e+00,1.616e+00,6.388e-01,2.476e-01,1.852e-02,1.270e-01,2.842e-04
7.986e-02,1.195e+00,1.616e+00,6.401e-01,2.428e-01,1.669e-02,1.270e-01,3.046e-04
7.975e-02,1.198e+00,1.616e+00,6.413e-01,2.385e-01,1.487e-02,1.270e-01,3.247e-04
7.964e-02,1.200e+00,1.617e+00,6.426e-01,2.316e-01,2.860e-02,1.445e-01,3.447e-04
7.953e-02,1.203e+00,1.617e+00,6.440e-01,2.310e-01,2.683e-02,1.445e-01,3.643e-04
7.942e-02,1.205e+00,1.617e+00,6.455e-01,2.159e-01,-3.187e-02,1.445e-01,3.840e-04
7.932e-02,1.207e+00,1.617e+00,6.469e-01,2.164e-01,-3.359e-02,1.445e-01,4.031e-04
7.922e-02,1.210e+00,1.617e+00,6.484e-01,2.175e-01,-3.521e-02,1.445e-01,4.211e-04
7.912e-02,1.212e+00,1.616e+00,6.498e-01,2.187e-01,-3.675e-02,1.445e-01,4.383e-04
7.902e-02,1.214e+00,1.616e+00,6.513e-01,2.198e-01,-3.821e-02,1.445e-01,4.545e-04
7.892e-02,1.216e+00,1.616e+00,6.527e-01,2.208e-01,-3.958e-02,1.445e-01,4.697e-04
7.882e-02,1.218e+00,1.615e+00,6.542e-01,2.217e-01,-4.086e-02,1.445e-01,4.839e-04
7.872e-02,1.220e+00,1.615e+00,6.556e-01,-1.473e-02,-7.827e-02,1.471e-01,4.971e-04
7.867e-02,1.222e+00,1.614e+00,6.571e-01,-3.706e-03,-7.887e-02,1.471e-01,5.038e-04
7.866e-02,1.222e+00,1.614e+00,6.585e-01,-1.882e-01,4.002e-02,1.505e-01,5.053e-04
7.869e-02,1.221e+00,1.613e+00,6.600e-01,3.053e-01,8.681e-02,1.311e-01,5.024e-04
7.867e-02,1.222e+00,1.613e+00,6.614e-01,3.223e-01,8.663e-02,1.311e-01,5.039e-04
7.859e-02,1.224e+00,1.613e+00,6.627e-01,3.233e-01,8.591e-02,1.311e-01,5.119e-04
7.848e-02,1.226e+00,1.613e+00,6.640e-01,3.195e-01,8.505e-02,1.311e-01,5.216e-04
7.837e-02,1.229e+00,1.613e+00,6.653e-01,3.053e-01,8.417e-02,1.445e-01,5.315e-04
7.826e-02,1.231e+00,1.613e+00,6.667e-01,3.016e-01,8.330e-02,1.445e-01,5.412e-04
7.815e-02,1.234e+00,1.613e+00,6.682e-01,2.978e-01,8.247e-02,1.445e-01,5.507e-04
7.803e-02,1.237e+00,1.613e+00,6.696e-01,2.939e-01,8.166e-02,1.445e-01,5.597e-04
7.792e-02,1.239e+00,1.613e+00,6.711e-01,2.900e-01,8.088e-02,1.445e-01,5.684e-04
7.781e-02,1.242e+00,1.613e+00,6.725e-01,2.712e-01,8.531e-02,1.445e-01,5.768e-04
7.769e-02,1.245e+00,1.614e+00,6.740e-01,2.674e-01,8.459e-02,1.445e-01,5.848e-04
7.758e-02,1.247e+00,1.614e+00,6.754e-01,2.638e-01,8.388e-02,1.445e-01,5.929e-04
7.747e-02,1.250e+00,1.614e+00,6.768e-01,2.603e-01,8.312e-02,1.445e-01,6.013e-04
7.735e-02,1.252e+00,1.615e+00,6.783e-01,2.599e-01,-6.778e-02,1.451e-01,6.104e-04
7.724e-02,1.255e+00,1.615e+00,6.797e-01,2.567e-01,-6.864e-02,1.451e-01,6.200e-04
7.713e-02,1.258e+00,1.614e+00,6.812e-01,2.536e-01,-6.943e-02,1.451e-01,6.288e-04
7.702e-02,1.260e+00,1.614e+00,6.826e-01,2.446e-01,3.344e-02,1.451e-01,6.360e-04
7.691e-02,1.263e+00,1.614e+00,6.841e-01,-1.642e-01,-3.285e-03,1.498e-01,6.415e-04
7.688e-02,1.263e+00,1.614e+00,6.856e-01,-1.486e-01,-3.441e-03,1.498e-01,6.430e-04
7.692e-02,1.263e+00,1.614e+00,6.871e-01,3.132e-01,1.623e-01,1.277e-01,6.413e-04
7.690e-02,1.263e+00,1.614e+00,6.884e-01,3.286e-01,1.621e-01,1.277e-01,6.422e-04
7.681e-02,1.265e+00,1.614e+00,6.896e-01,3.284e-01,1.618e-01,1.277e-01,6.461e-04
7.671e-02,1.267e+00,1.614e+00,6.909e-01,3.236e-01,1.614e-01,1.277e-01,6.506e-04
7.660e-02,1.270e+00,1.614e+00,6.922e-01,3.173e-01,1.610e-01,1.277e-01,6.550e-04
7.648e-02,1.273e+00,1.614e+00,6.935e-01,3.106e-01,1.607e-01,1.277e-01,6.592e-04
7.637e-02,1.275e+00,1.614e+00,6.948e-01,3.037e-01,1.603e-01,1.277e-01,6.629e-04
7.626e-02,1.278e+00,1.614e+00,6.960e-01,3.057e-01,1.186e-01,1.351e-01,6.663e-04
7.614e-02,1.281e+00,1.614e+00,6.974e-01,2.998e-01,1.184e-01,1.351e-01,6.693e-04
7.603e-02,1.283e+00,1.614e+00,6.987e-01,2.673e-01,7.159e-02,1.451e-01,6.719e-04
7.592e-02,1.286e+00,1.614e+00,7.002e-01,2.631e-01,7.138e-02,1.451e-01,6.742e-04
7.580e-02,1.288e+00,1.614e+00,7.016e-01,2.592e-01,7.117e-02,1.451e-01,6.767e-04
7.569e-02,1.291e+00,1.614e+00,7.031e-01,2.376e-01,-1.413e-01,1.458e-01,6.797e-04
7.558e-02,1.294e+00,1.614e+00,7.045e-01,2.527e-01,7.063e-02,1.451e-01,6.828e-04
7.548e-02,1.296e+00,1.614e+00,7.060e-01,2.500e-01,7.049e-02,1.451e-01,6.843e-04
7.537e-02,1.299e+00,1.614e+00,7.074e-01,2.292e-01,-1.418e-01,1.458e-01,6.860e-04
7.526e-02,1.301e+00,1.614e+00,7.089e-01,2.568e-01,7.018e-02,1.445e-01,6.878e-04
7.516e-02,1.303e+00,1.614e+00,7.104e-01,2.068e-01,9.085e-02,1.445e-01,6.882e-04
7.506e-02,1.306e+00,1.614e+00,7.118e-01,-9.993e-02,-1.473e-01,1.478e-01,6.887e-04
7.502e-02,1.307e+00,1.614e+00,7.133e-01,2.726e-01,1.373e-01,1.425e-01,6.891e-04
7.497e-02,1.308e+00,1.614e+00,7.147e-01,2.836e-01,1.373e-01,1.425e-01,6.889e-04
7.488e-02,1.310e+00,1.614e+00,7.161e-01,2.835e-01,1.374e-01,1.425e-01,6.885e-04
7.477e-02,1.312e+00,1.614e+00,7.175e-01,2.801e-01,1.374e-01,1.425e-01,6.877e-04
7.466e-02,1.315e+00,1.614e+00,7.190e-01,2.756e-01,1.375e-01,1.425e-01,6.869e-04
7.455e-02,1.318e+00,1.614e+00,7.204e-01,2.739e-01,-2.800e-02,1.425e-01,6.860e-04
7.443e-02,1.320e+00,1.614e+00,7.218e-01,2.690e-01,-2.794e-02,1.425e-01,6.854e-04
7.432e-02,1.323e+00,1.614e+00,7.232e-01,2.432e-01,-2.786e-02,1.451e-01,6.845e-04
7.421e-02,1.325e+00,1.614e+00,7.247e-01,2.096e-01,-8.985e-02,1.458e-01,6.833e-04
7.411e-02,1.328e+00,1.614e+00,7.262e-01,2.022e-01,9.148e-02,1.445e-01,6.812e-04
7.401e-02,1.330e+00,1.614e+00,7.276e-01,2.024e-01,9.175e-02,1.445e-01,6.782e-04
7.392e-02,1.332e+00,1.615e+00,7.290e-01,2.093e-01,-8.917e-02,1.458e-01,6.758e-04
7.383e-02,1.334e+00,1.615e+00,7.305e-01,2.103e-01,-8.902e-02,1.458e-01,6.741e-04
7.374e-02,1.336e+00,1.614e+00,7.320e-01,2.052e-01,9.236e-02,1.445e-01,6.714e-04
7.365e-02,1.338e+00,1.614e+00,7.334e-01,2.058e-01,9.270e-02,1.445e-01,6.676e-04
7.356e-02,1.340e+00,1.615e+00,7.348e-01,2.126e-01,-8.814e-02,1.458e-01,6.643e-04
7.347e-02,1.342e+00,1.615e+00,7.363e-01,2.133e-01,-8.791e-02,1.458e-01,6.617e-04
7.338e-02,1.344e+00,1.614e+00,7.378e-01,-1.600e-01,2.110e-02,1.485e-01,6.581e-04
7.335e-02,1.345e+00,1.614e+00,7.393e-01,2.744e-01,7.295e-02,1.438e-01,6.568e-04
7.332e-02,1.346e+00,1.614e+00,7.407e-01,2.874e-01,7.312e-02,1.438e-01,6.547e-04
7.323e-02,1.348e+00,1.614e+00,7.421e-01,2.876e-01,7.361e-02,1.438e-01,6.493e-04
7.312e-02,1.350e+00,1.614e+00,7.436e-01,2.750e-01,1.156e-01,1.451e-01,6.425e-04
7.301e-02,1.353e+00,1.614e+00,7.450e-01,2.704e-01,1.163e-01,1.451e-01,6.351e-04
7.290e-02,1.356e+00,1.614e+00,7.465e-01,2.657e-01,1.170e-01,1.451e-01,6.278e-04
7.278e-02,1.358e+00,1.615e+00,7.479e-01,2.790e-01,3.727e-03,1.418e-01,6.210e-04
7.267e-02,1.361e+00,1.615e+00,7.493e-01,2.736e-01,4.294e-03,1.418e-01,6.148e-04
7.255e-02,1.363e+00,1.615e+00,7.508e-01,1.167e-01,-5.206e-02,1.451e-01,6.084e-04
7.246e-02,1.365e+00,1.615e+00,7.522e-01,1.176e-01,-5.160e-02,1.451e-01,6.032e-04
7.240e-02,1.367e+00,1.614e+00,7.537e-01,1.245e-01,-5.121e-02,1.451e-01,5.989e-04
7.234e-02,1.368e+00,1.614e+00,7.551e-01,7.349e-02,9.410e-02,1.458e-01,5.944e-04
7.230e-02,1.369e+00,1.614e+00,7.566e-01,8.427e-02,9.445e-02,1.458e-01,5.903e-04
7.226e-02,1.370e+00,1.615e+00,7.580e-01,1.560e-01,-5.022e-02,1.451e-01,5.872e-04
7.221e-02,1.371e+00,1.615e+00,7.595e-01,1.656e-01,-4.994e-02,1.451e-01,5.837e-04
7.215e-02,1.373e+00,1.615e+00,7.609e-01,1.718e-01,-4.954e-02,1.451e-01,5.791e-04
7.207e-02,1.374e+00,1.614e+00,7.624e-01,3.040e-01,2.343e-02,1.451e-01,5.732e-04
7.198e-02,1.376e+00,1.614e+00,7.638e-01,3.042e-01,2.420e-02,1.451e-01,5.646e-04
7.188e-02,1.379e+00,1.614e+00,7.653e-01,3.181e-01,1.339e-01,1.103e-01,5.536e-04
7.177e-02,1.382e+00,1.614e+00,7.664e-01,3.079e-01,1.350e-01,1.103e-01,5.415e-04
7.165e-02,1.384e+00,1.614e+00,7.675e-01,2.974e-01,1.414e-01,1.445e-01,5.288e-04
7.154e-02,1.387e+00,1.614e+00,7.689e-01,2.917e-01,1.426e-01,1.445e-01,5.155e-04
7.142e-02,1.389e+00,1.614e+00,7.704e-01,2.859e-01,1.438e-01,1.445e-01,5.017e-04
7.131e-02,1.392e+00,1.614e+00,7.718e-01,2.801e-01,1.451e-01,1.445e-01,4.875e-04
7.120e-02,1.395e+00,1.614e+00,7.733e-01,2.744e-01,1.464e-01,1.445e-01,4.730e-04
7.108e-02,1.397e+00,1.614e+00,7.747e-01,2.689e-01,1.477e-01,1.445e-01,4.587e-04
7.097e-02,1.400e+00,1.615e+00,7.762e-01,2.310e-01,-1.512e-01,1.458e-01,4.450e-04
7.086e-02,1.402e+00,1.614e+00,7.776e-01,2.272e-01,-1.500e-01,1.458e-01,4.321e-04
7.076e-02,1.405e+00,1.613e+00,7.791e-01,1.978e-01,6.533e-03,1.458e-01,4.174e-04
7.067e-02,1.407e+00,1.612e+00,7.805e-01,1.968e-01,7.994e-03,1.458e-01,4.012e-04
7.059e-02,1.409e+00,1.612e+00,7.820e-01,1.971e-01,9.463e-03,1.458e-01,3.849e-04
7.050e-02,1.411e+00,1.612e+00,7.834e-01,1.979e-01,1.094e-02,1.458e-01,3.685e-04
7.042e-02,1.413e+00,1.612e+00,7.849e-01,1.987e-01,1.242e-02,1.458e-01,3.520e-04
7.034e-02,1.415e+00,1.612e+00,7.864e-01,1.995e-01,1.392e-02,1.458e-01,3.353e-04
7.025e-02,1.417e+00,1.613e+00,7.878e-01,2.001e-01,1.542e-02,1.458e-01,3.186e-04
7.017e-02,1.419e+00,1.613e+00,7.893e-01,2.007e-01,1.694e-02,1.458e-01,3.018e-04
7.009e-02,1.421e+00,1.613e+00,7.907e-01,2.012e-01,1.845e-02,1.458e-01,2.850e-04
7.000e-02,1.423e+00,1.613e+00,7.922e-01,2.638e-01,1.908e-01,1.304e-01,2.682e-04
6.991e-02,1.425e+00,1.614e+00,7.935e-01,2.540e-01,8.889e-02,1.445e-01,2.499e-04
6.980e-02,1.428e+00,1.614e+00,7.949e-01,2.559e-01,-2.329e-02,1.445e-01,2.312e-04
6.969e-02,1.430e+00,1.615e+00,7.964e-01,2.509e-01,-2.165e-02,1.445e-01,2.130e-04
6.958e-02,1.433e+00,1.615e+00,7.978e-01,2.458e-01,-1.999e-02,1.445e-01,1.946e-04
6.947e-02,1.435e+00,1.614e+00,7.993e-01,2.410e-01,-1.829e-02,1.445e-01,1.756e-04
6.936e-02,1.438e+00,1.614e+00,8.007e-01,2.366e-01,-1.653e-02,1.445e-01,1.560e-04
6.926e-02,1.440e+00,1.614e+00,8.022e-01,2.267e-01,9.913e-02,1.445e-01,1.360e-04
6.916e-02,1.442e+00,1.614e+00,8.036e-01,2.293e-01,-1.295e-02,1.445e-01,1.161e-04
6.906e-02,1.445e+00,1.615e+00,8.051e-01,2.263e-01,-1.125e-02,1.445e-01,9.710e-05
6.896e-02,1.447e+00,1.615e+00,8.065e-01,1.879e-01,-1.990e-02,1.451e-01,7.817e-05
6.886e-02,1.449e+00,1.615e+00,8.079e-01,1.868e-01,-1.829e-02,1.451e-01,6.022e-05
6.878e-02,1.451e+00,1.615e+00,8.094e-01,1.874e-01,-1.674e-02,1.451e-01,4.308e-05
6.870e-02,1.453e+00,1.614e+00,8.109e-01,1.885e-01,-1.518e-02,1.451e-01,2.578e-05
6.861e-02,1.455e+00,1.614e+00,8.123e-01,2.103e-01,1.365e-01,1.458e-01,7.971e-06
6.853e-02,1.457e+00,1.615e+00,8.138e-01,1.898e-01,-1.188e-02,1.451e-01,1.085e-05
6.844e-02,1.459e+00,1.615e+00,8.152e-01,1.899e-01,-1.027e-02,1.451e-01,2.877e-05
6.835e-02,1.461e+00,1.615e+00,8.167e-01,1.905e-01,-8.718e-03,1.451e-01,4.602e-05
6.827e-02,1.463e+00,1.615e+00,8.181e-01,2.209e-01,7.048e-02,1.358e-01,6.343e-05
6.818e-02,1.465e+00,1.615e+00,8.195e-01,2.191e-01,7.217e-02,1.358e-01,8.218e-05
6.808e-02,1.467e+00,1.616e+00,8.208e-01,2.250e-01,-2.445e-02,1.431e-01,1.014e-04
6.798e-02,1.469e+00,1.616e+00,8.223e-01,2.224e-01,-2.275e-02,1.431e-01,1.204e-04
6.788e-02,1.471e+00,1.616e+00,8.237e-01,2.196e-01,3.075e-02,1.445e-01,1.398e-04
6.778e-02,1.473e+00,1.616e+00,8.251e-01,2.171e-01,3.253e-02,1.445e-01,1.596e-04
6.768e-02,1.476e+00,1.616e+00,8.266e-01,2.147e-01,3.429e-02,1.445e-01,1.793e-04
6.758e-02,1.478e+00,1.617e+00,8.280e-01,2.125e-01,3.602e-02,1.445e-01,1.986e-04
6.748e-02,1.480e+00,1.617e+00,8.295e-01,2.106e-01,3.770e-02,1.445e-01,2.173e-04
6.738e-02,1.482e+00,1.617e+00,8.309e-01,2.088e-01,3.933e-02,1.445e-01,2.355e-04
6.728e-02,1.484e+00,1.618e+00,8.324e-01,2.072e-01,4.091e-02,1.445e-01,2.531e-04
6.718e-02,1.486e+00,1.618e+00,8.338e-01,1.998e-01,-1.967e-02,1.445e-01,2.701e-04
6.709e-02,1.488e+00,1.618e+00,8.352e-01,1.987e-01,-1.820e-02,1.445e-01,2.865e-04
6.699e-02,1.490e+00,1.618e+00,8.367e-01,1.980e-01,-1.673e-02,1.445e-01,3.029e-04
6.690e-02,1.492e+00,1.618e+00,8.381e-01,1.974e-01,-1.522e-02,1.445e-01,3.198e-04
6.680e-02,1.494e+00,1.618e+00,8.396e-01,2.192e-02,1.740e-02,1.471e-01,3.372e-04
6.674e-02,1.496e+00,1.618e+00,8.411e-01,2.912e-02,1.844e-02,1.471e-01,3.484e-04
6.672e-02,1.496e+00,1.618e+00,8.425e-01,4.316e-02,1.893e-02,1.471e-01,3.534e-04
6.670e-02,1.497e+00,1.618e+00,8.440e-01,2.393e-01,7.107e-02,1.438e-01,3.573e-04
6.664e-02,1.498e+00,1.619e+00,8.454e-01,2.459e-01,7.206e-02,1.438e-01,3.682e-04
6.654e-02,1.500e+00,1.619e+00,8.469e-01,2.442e-01,7.361e-02,1.438e-01,3.855e-04
6.642e-02,1.502e+00,1.620e+00,8.483e-01,2.398e-01,7.526e-02,1.438e-01,4.039e-04
6.630e-02,1.505e+00,1.621e+00,8.497e-01,2.348e-01,7.684e-02,1.438e-01,4.215e-04
6.618e-02,1.507e+00,1.622e+00,8.512e-01,2.271e-01,1.404e-01,1.445e-01,4.377e-04
6.606e-02,1.509e+00,1.623e+00,8.526e-01,2.228e-01,1.417e-01,1.445e-01,4.520e-04
6.594e-02,1.512e+00,1.624e+00,8.541e-01,2.191e-01,1.427e-01,1.445e-01,4.637e-04
6.582e-02,1.514e+00,1.625e+00,8.555e-01,2.158e-01,1.435e-01,1.445e-01,4.726e-04
6.570e-02,1.516e+00,1.627e+00,8.570e-01,2.098e-01,7.676e-02,1.445e-01,4.787e-04
6.558e-02,1.518e+00,1.628e+00,8.584e-01,2.073e-01,7.707e-02,1.445e-01,4.822e-04
6.546e-02,1.520e+00,1.629e+00,8.599e-01,2.051e-01,7.722e-02,1.445e-01,4.840e-04
6.534e-02,1.522e+00,1.630e+00,8.613e-01,2.032e-01,7.724e-02,1.445e-01,4.844e-04
6.522e-02,1.524e+00,1.630e+00,8.627e-01,2.015e-01,7.716e-02,1.445e-01,4.835e-04
6.510e-02,1.526e+00,1.631e+00,8.642e-01,1.999e-01,7.696e-02,1.445e-01,4.814e-04
6.497e-02,1.528e+00,1.632e+00,8.656e-01,-2.984e-02,4.043e-02,1.471e-01,4.781e-04
6.491e-02,1.530e+00,1.633e+00,8.671e-01,-2.121e-02,4.027e-02,1.471e-01,4.759e-04
6.490e-02,1.530e+00,1.633e+00,8.686e-01,-3.579e-03,4.029e-02,1.471e-01,4.755e-04
6.490e-02,1.530e+00,1.633e+00,8.700e-01,2.441e-01,1.180e-01,1.438e-01,4.756e-04
6.484e-02,1.531e+00,1.634e+00,8.715e-01,2.526e-01,1.176e-01,1.438e-01,4.719e-04
6.471e-02,1.533e+00,1.635e+00,8.729e-01,2.508e-01,5.989e-02,1.445e-01,4.630e-04
6.456e-02,1.535e+00,1.636e+00,8.744e-01,2.457e-01,5.881e-02,1.445e-01,4.510e-04
6.440e-02,1.537e+00,1.637e+00,8.758e-01,2.397e-01,5.757e-02,1.445e-01,4.373e-04
6.423e-02,1.540e+00,1.637e+00,8.773e-01,2.339e-01,5.625e-02,1.445e-01,4.227e-04
6.408e-02,1.542e+00,1.638e+00,8.787e-01,2.285e-01,5.488e-02,1.445e-01,4.076e-04
6.392e-02,1.545e+00,1.638e+00,8.801e-01,2.236e-01,5.346e-02,1.445e-01,3.919e-04
6.376e-02,1.547e+00,1.639e+00,8.816e-01,2.192e-01,5.425e-03,1.438e-01,3.759e-04
6.361e-02,1.549e+00,1.639e+00,8.830e-01,2.181e-01,1.947e-02,1.438e-01,3.596e-04
6.346e-02,1.551e+00,1.639e+00,8.845e-01,2.143e-01,1.801e-02,1.438e-01,3.435e-04
6.331e-02,1.553e+00,1.640e+00,8.859e-01,2.108e-01,1.657e-02,1.438e-01,3.277e-04
6.316e-02,1.556e+00,1.640e+00,8.873e-01,2.075e-01,1.516e-02,1.438e-01,3.121e-04
6.302e-02,1.558e+00,1.640e+00,8.888e-01,2.046e-01,1.378e-02,1.438e-01,2.969e-04
6.287e-02,1.560e+00,1.640e+00,8.902e-01,2.020e-01,1.243e-02,1.438e-01,2.821e-04
6.273e-02,1.562e+00,1.640e+00,8.917e-01,1.996e-01,1.111e-02,1.438e-01,2.675e-04
6.259e-02,1.564e+00,1.640e+00,8.931e-01,1.737e-01,-4.711e-02,1.445e-01,2.533e-04
6.246e-02,1.566e+00,1.640e+00,8.945e-01,1.729e-01,-4.829e-02,1.445e-01,2.403e-04
6.233e-02,1.568e+00,1.640e+00,8.960e-01,1.879e-01,4.385e-02,1.431e-01,2.290e-04
6.221e-02,1.569e+00,1.640e+00,8.974e-01,1.966e-01,3.770e-02,1.451e-01,2.182e-04
6.208e-02,1.571e+00,1.640e+00,8.989e-01,1.957e-01,3.670e-02,1.451e-01,2.071e-04
6.194e-02,1.573e+00,1.640e+00,9.003e-01,1.944e-01,3.565e-02,1.451e-01,1.955e-04
6.181e-02,1.575e+00,1.641e+00,9.018e-01,1.929e-01,3.456e-02,1.451e-01,1.836e-04
6.167e-02,1.577e+00,1.641e+00,9.032e-01,1.915e-01,3.346e-02,1.451e-01,1.715e-04
6.153e-02,1.579e+00,1.641e+00,9.047e-01,1.872e-01,4.269e-02,1.438e-01,1.591e-04
6.140e-02,1.581e+00,1.642e+00,9.061e-01,1.859e-01,4.156e-02,1.438e-01,1.466e-04
6.127e-02,1.583e+00,1.642e+00,9.075e-01,1.849e-01,4.041e-02,1.438e-01,1.340e-04
6.113e-02,1.585e+00,1.643e+00,9.090e-01,1.839e-01,3.924e-02,1.438e-01,1.210e-04
6.100e-02,1.586e+00,1.643e+00,9.104e-01,1.831e-01,3.804e-02,1.438e-01,1.078e-04
6.086e-02,1.588e+00,1.643e+00,9.119e-01,1.823e-01,3.681e-02,1.438e-01,9.423e-05
6.073e-02,1.590e+00,1.644e+00,9.133e-01,-1.001e-01,6.662e-02,1.471e-01,8.042e-05
6.068e-02,1.591e+00,1.644e+00,9.148e-01,-8.859e-02,6.624e-02,1.471e-01,7.545e-05
6.072e-02,1.590e+00,1.645e+00,9.162e-01,-6.604e-02,6.670e-02,1.471e-01,7.931e-05
6.077e-02,1.590e+00,1.646e+00,9.177e-01,-4.146e-02,6.730e-02,1.471e-01,8.534e-05
6.081e-02,1.589e+00,1.646e+00,9.192e-01,-1.796e-02,6.780e-02,1.471e-01,9.081e-05
6.084e-02,1.589e+00,1.647e+00,9.207e-01,3.517e-03,6.809e-02,1.471e-01,9.460e-05
6.085e-02,1.589e+00,1.648e+00,9.221e-01,2.280e-02,6.815e-02,1.471e-01,9.621e-05
6.084e-02,1.589e+00,1.648e+00,9.236e-01,3.217e-01,1.042e-01,1.451e-01,9.547e-05
6.075e-02,1.590e+00,1.649e+00,9.250e-01,3.273e-01,1.028e-01,1.451e-01,8.058e-05
6.058e-02,1.592e+00,1.649e+00,9.265e-01,3.226e-01,1.004e-01,1.451e-01,5.292e-05
6.038e-02,1.595e+00,1.649e+00,9.280e-01,3.089e-01,3.552e-02,1.438e-01,2.192e-05
6.018e-02,1.597e+00,1.649e+00,9.294e-01,3.000e-01,3.275e-02,1.438e-01,9.522e-06
5.997e-02,1.600e+00,1.649e+00,9.308e-01,2.907e-01,3.000e-02,1.438e-01,4.052e-05
5.976e-02,1.602e+00,1.649e+00,9.323e-01,2.814e-01,2.731e-02,1.438e-01,7.081e-05
5.956e-02,1.605e+00,1.649e+00,9.337e-01,2.720e-01,2.469e-02,1.438e-01,1.003e-04
5.935e-02,1.608e+00,1.649e+00,9.351e-01,2.536e-01,-8.926e-03,1.458e-01,1.290e-04
5.914e-02,1.610e+00,1.649e+00,9.366e-01,2.567e-01,6.108e-02,1.458e-01,1.563e-04
5.894e-02,1.613e+00,1.649e+00,9.381e-01,2.483e-01,5.872e-02,1.458e-01,1.826e-04
5.874e-02,1.615e+00,1.650e+00,9.395e-01,2.402e-01,5.637e-02,1.458e-01,2.087e-04
5.855e-02,1.618e+00,1.650e+00,9.410e-01,2.327e-01,5.403e-02,1.458e-01,2.345e-04
5.836e-02,1.620e+00,1.651e+00,9.424e-01,1.903e-01,6.205e-02,1.458e-01,2.603e-04
5.818e-02,1.623e+00,1.651e+00,9.439e-01,1.858e-01,5.988e-02,1.458e-01,2.842e-04
5.803e-02,1.624e+00,1.652e+00,9.453e-01,1.832e-01,5.786e-02,1.458e-01,3.065e-04
5.787e-02,1.626e+00,1.652e+00,9.468e-01,1.814e-01,5.587e-02,1.458e-01,3.286e-04
5.772e-02,1.628e+00,1.653e+00,9.483e-01,1.800e-01,5.386e-02,1.458e-01,3.508e-04
5.757e-02,1.630e+00,1.654e+00,9.497e-01,2.174e-01,-1.028e-02,1.458e-01,3.734e-04
5.741e-02,1.632e+00,1.654e+00,9.512e-01,2.147e-01,-1.252e-02,1.458e-01,3.982e-04
5.723e-02,1.634e+00,1.654e+00,9.526e-01,2.106e-01,1.098e-02,1.465e-01,4.244e-04
5.706e-02,1.636e+00,1.654e+00,9.541e-01,2.064e-01,8.630e-03,1.465e-01,4.502e-04
5.688e-02,1.638e+00,1.654e+00,9.556e-01,2.024e-01,6.351e-03,1.465e-01,4.753e-04
5.671e-02,1.640e+00,1.654e+00,9.570e-01,1.987e-01,4.149e-03,1.465e-01,4.995e-04
5.654e-02,1.642e+00,1.654e+00,9.585e-01,1.954e-01,2.023e-03,1.465e-01,5.229e-04
5.638e-02,1.644e+00,1.654e+00,9.600e-01,1.923e-01,-2.471e-05,1.465e-01,5.454e-04
5.622e-02,1.646e+00,1.654e+00,9.614e-01,1.837e-01,-2.270e-02,1.458e-01,5.670e-04
5.606e-02,1.648e+00,1.654e+00,9.629e-01,1.814e-01,-2.456e-02,1.458e-01,5.876e-04
5.590e-02,1.650e+00,1.654e+00,9.643e-01,-4.288e-03,-6.254e-02,1.471e-01,6.068e-04
5.582e-02,1.651e+00,1.653e+00,9.658e-01,2.005e-03,-6.343e-02,1.471e-01,6.172e-04
5.579e-02,1.651e+00,1.653e+00,9.673e-01,1.564e-02,-6.361e-02,1.471e-01,6.202e-04
5.578e-02,1.652e+00,1.652e+00,9.688e-01,3.071e-02,-6.366e-02,1.471e-01,6.216e-04
5.576e-02,1.652e+00,1.652e+00,9.702e-01,4.517e-02,-6.378e-02,1.471e-01,6.234e-04
5.573e-02,1.652e+00,1.651e+00,9.717e-01,5.839e-02,-6.399e-02,1.471e-01,6.259e-04
5.569e-02,1.653e+00,1.650e+00,9.732e-01,7.026e-02,-6.427e-02,1.471e-01,6.291e-04
5.565e-02,1.653e+00,1.650e+00,9.746e-01,8.082e-02,-6.461e-02,1.471e-01,6.327e-04
5.559e-02,1.654e+00,1.649e+00,9.761e-01,2.740e-01,-1.322e-02,1.458e-01,6.364e-04
5.547e-02,1.655e+00,1.649e+00,9.776e-01,2.749e-01,-1.385e-02,1.458e-01,6.434e-04
5.529e-02,1.658e+00,1.649e+00,9.790e-01,2.679e-01,-1.467e-02,1.458e-01,6.527e-04
5.509e-02,1.660e+00,1.649e+00,9.805e-01,2.498e-01,-6.724e-02,1.465e-01,6.619e-04
5.489e-02,1.663e+00,1.648e+00,9.820e-01,2.404e-01,-6.795e-02,1.465e-01,6.699e-04
5.470e-02,1.665e+00,1.648e+00,9.834e-01,2.319e-01,-6.846e-02,1.465e-01,6.756e-04
5.452e-02,1.668e+00,1.647e+00,9.849e-01,2.242e-01,-6.876e-02,1.465e-01,6.788e-04
5.434e-02,1.670e+00,1.646e+00,9.863e-01,2.173e-01,-6.884e-02,1.465e-01,6.795e-04
5.417e-02,1.672e+00,1.646e+00,9.878e-01,2.288e-01,8.916e-03,1.451e-01,6.779e-04
5.400e-02,1.675e+00,1.645e+00,9.893e-01,2.224e-01,9.218e-03,1.451e-01,6.743e-04
5.384e-02,1.677e+00,1.645e+00,9.907e-01,2.158e-01,9.618e-03,1.451e-01,6.695e-04
5.367e-02,1.679e+00,1.645e+00,9.922e-01,2.097e-01,1.007e-02,1.451e-01,6.640e-04
5.351e-02,1.681e+00,1.645e+00,9.936e-01,2.040e-01,1.056e-02,1.451e-01,6.581e-04
5.336e-02,1.683e+00,1.645e+00,9.951e-01,1.990e-01,1.108e-02,1.451e-01,6.519e-04
5.320e-02,1.685e+00,1.646e+00,9.965e-01,1.944e-01,1.163e-02,1.451e-01,6.454e-04
5.306e-02,1.687e+00,1.646e+00,9.980e-01,1.547e-01,-7.578e-02,1.465e-01,6.386e-04
5.292e-02,1.689e+00,1.645e+00,9.994e-01,1.526e-01,-7.520e-02,1.465e-01,6.320e-04
5.280e-02,1.691e+00,1.645e+00,1.001e+00,1.524e-01,-7.456e-02,1.465e-01,6.247e-04
5.269e-02,1.692e+00,1.644e+00,1.002e+00,1.823e-01,3.488e-02,1.458e-01,6.164e-04
5.256e-02,1.694e+00,1.644e+00,1.004e+00,1.814e-01,3.580e-02,1.458e-01,6.060e-04
5.244e-02,1.696e+00,1.644e+00,1.005e+00,1.793e-01,3.681e-02,1.458e-01,5.945e-04
5.230e-02,1.697e+00,1.644e+00,1.007e+00,1.770e-01,3.785e-02,1.458e-01,5.827e-04
5.217e-02,1.699e+00,1.645e+00,1.008e+00,1.747e-01,3.887e-02,1.458e-01,5.710e-04
5.204e-02,1.701e+00,1.645e+00,1.010e+00,1.726e-01,8.645e-02,1.458e-01,5.596e-04
5.191e-02,1.703e+00,1.646e+00,1.011e+00,1.707e-01,8.742e-02,1.458e-01,5.486e-04
5.178e-02,1.704e+00,1.646e+00,1.013e+00,1.689e-01,8.831e-02,1.458e-01,5.384e-04
5.165e-02,1.706e+00,1.647e+00,1.014e+00,1.673e-01,8.911e-02,1.458e-01,5.292e-04
5.152e-02,1.708e+00,1.648e+00,1.015e+00,1.658e-01,8.982e-02,1.458e-01,5.211e-04
5.139e-02,1.709e+00,1.649e+00,1.017e+00,1.645e-01,9.043e-02,1.458e-01,5.141e-04
5.126e-02,1.711e+00,1.650e+00,1.018e+00,1.632e-01,9.094e-02,1.458e-01,5.081e-04
5.113e-02,1.713e+00,1.651e+00,1.020e+00,4.048e-02,9.654e-02,1.471e-01,5.032e-04
5.104e-02,1.714e+00,1.652e+00,1.021e+00,-7.692e-02,7.095e-02,1.478e-01,5.006e-04
5.103e-02,1.714e+00,1.653e+00,1.023e+00,-6.277e-02,7.115e-02,1.478e-01,5.003e-04
5.106e-02,1.714e+00,1.653e+00,1.024e+00,-4.293e-02,7.131e-02,1.478e-01,5.006e-04
5.110e-02,1.713e+00,1.654e+00,1.026e+00,9.894e-02,9.732e-02,1.471e-01,5.005e-04
5.109e-02,1.713e+00,1.655e+00,1.027e+00,1.128e-01,9.735e-02,1.471e-01,5.007e-04
5.102e-02,1.714e+00,1.656e+00,1.029e+00,2.298e-01,1.179e-01,1.465e-01,5.022e-04
5.089e-02,1.716e+00,1.657e+00,1.030e+00,2.297e-01,1.176e-01,1.465e-01,5.061e-04
5.072e-02,1.718e+00,1.658e+00,1.032e+00,2.241e-01,1.170e-01,1.465e-01,5.129e-04
5.052e-02,1.720e+00,1.659e+00,1.033e+00,2.171e-01,1.161e-01,1.465e-01,5.219e-04
5.032e-02,1.722e+00,1.660e+00,1.035e+00,2.101e-01,1.151e-01,1.465e-01,5.326e-04
5.013e-02,1.724e+00,1.662e+00,1.036e+00,2.035e-01,1.140e-01,1.465e-01,5.446e-04
4.994e-02,1.726e+00,1.663e+00,1.037e+00,2.035e-01,4.550e-02,1.458e-01,5.579e-04
4.975e-02,1.728e+00,1.664e+00,1.039e+00,1.681e-01,-1.525e-01,1.465e-01,5.723e-04
4.957e-02,1.730e+00,1.663e+00,1.040e+00,1.937e-01,4.293e-02,1.458e-01,5.856e-04
4.940e-02,1.732e+00,1.663e+00,1.042e+00,3.568e-02,1.609e-01,1.465e-01,5.970e-04
4.929e-02,1.733e+00,1.664e+00,1.043e+00,-1.548e-01,-2.434e-01,1.491e-01,6.045e-04
4.930e-02,1.733e+00,1.663e+00,1.045e+00,5.469e-02,1.605e-01,1.465e-01,6.035e-04
4.933e-02,1.733e+00,1.663e+00,1.046e+00,7.202e-02,1.607e-01,1.465e-01,6.020e-04
4.929e-02,1.733e+00,1.664e+00,1.048e+00,-1.098e-01,-2.432e-01,1.491e-01,6.044e-04
4.930e-02,1.733e+00,1.664e+00,1.049e+00,-9.344e-02,-2.431e-01,1.491e-01,6.034e-04
4.937e-02,1.732e+00,1.662e+00,1.051e+00,1.217e-01,1.609e-01,1.465e-01,5.990e-04
4.937e-02,1.732e+00,1.662e+00,1.052e+00,1.360e-01,1.608e-01,1.465e-01,5.991e-04
4.929e-02,1.733e+00,1.663e+00,1.054e+00,2.570e-01,4.646e-02,1.478e-01,6.036e-04
4.913e-02,1.735e+00,1.664e+00,1.055e+00,2.840e-01,-1.511e-01,1.451e-01,6.135e-04
4.891e-02,1.737e+00,1.664e+00,1.057e+00,2.689e-01,-1.057e-01,1.458e-01,6.274e-04
4.867e-02,1.740e+00,1.664e+00,1.058e+00,2.579e-01,-1.069e-01,1.458e-01,6.415e-04
4.843e-02,1.742e+00,1.664e+00,1.060e+00,2.467e-01,-1.079e-01,1.458e-01,6.536e-04
4.820e-02,1.745e+00,1.663e+00,1.061e+00,2.269e-01,-4.658e-02,1.458e-01,6.625e-04
4.798e-02,1.747e+00,1.662e+00,1.062e+00,2.172e-01,-4.706e-02,1.458e-01,6.678e-04
4.778e-02,1.750e+00,1.661e+00,1.064e+00,2.146e-01,-6.281e-02,1.465e-01,6.703e-04
4.758e-02,1.752e+00,1.661e+00,1.065e+00,2.069e-01,-6.285e-02,1.465e-01,6.704e-04
4.739e-02,1.754e+00,1.660e+00,1.067e+00,1.049e-01,5.118e-02,1.478e-01,6.682e-04
4.724e-02,1.756e+00,1.660e+00,1.068e+00,1.025e-01,5.145e-02,1.478e-01,6.650e-04
4.713e-02,1.757e+00,1.660e+00,1.070e+00,1.045e-01,5.169e-02,1.478e-01,6.624e-04
4.703e-02,1.758e+00,1.661e+00,1.071e+00,1.078e-01,5.190e-02,1.478e-01,6.603e-04
4.693e-02,1.759e+00,1.661e+00,1.073e+00,1.112e-01,5.208e-02,1.478e-01,6.585e-04
4.683e-02,1.760e+00,1.662e+00,1.074e+00,1.056e-01,-2.540e-02,1.471e-01,6.569e-04
4.674e-02,1.761e+00,1.662e+00,1.076e+00,1.088e-01,-2.526e-02,1.471e-01,6.555e-04
4.664e-02,1.762e+00,1.662e+00,1.077e+00,1.120e-01,-2.510e-02,1.471e-01,6.538e-04
4.654e-02,1.763e+00,1.662e+00,1.079e+00,1.149e-01,-2.490e-02,1.471e-01,6.516e-04
4.643e-02,1.764e+00,1.661e+00,1.080e+00,2.155e-01,1.158e-02,1.471e-01,6.488e-04
4.629e-02,1.766e+00,1.661e+00,1.082e+00,2.137e-01,1.200e-02,1.471e-01,6.442e-04
4.611e-02,1.768e+00,1.661e+00,1.083e+00,2.078e-01,1.259e-02,1.471e-01,6.374e-04
4.593e-02,1.770e+00,1.662e+00,1.085e+00,2.010e-01,1.328e-02,1.471e-01,6.296e-04
4.574e-02,1.772e+00,1.662e+00,1.086e+00,1.824e-01,1.402e-02,1.471e-01,6.210e-04
4.556e-02,1.774e+00,1.662e+00,1.087e+00,8.770e-02,1.338e-01,1.478e-01,6.121e-04
4.543e-02,1.775e+00,1.662e+00,1.089e+00,8.679e-02,1.344e-01,1.478e-01,6.052e-04
4.533e-02,1.776e+00,1.664e+00,1.090e+00,9.000e-02,-6.183e-02,1.485e-01,6.009e-04
4.525e-02,1.777e+00,1.664e+00,1.092e+00,9.438e-02,-6.152e-02,1.485e-01,5.977e-04
4.516e-02,1.778e+00,1.664e+00,1.093e+00,9.878e-02,-6.119e-02,1.485e-01,5.944e-04
4.507e-02,1.779e+00,1.663e+00,1.095e+00,1.029e-01,1.359e-01,1.478e-01,5.902e-04
4.498e-02,1.780e+00,1.663e+00,1.096e+00,1.065e-01,-6.036e-02,1.485e-01,5.855e-04
4.488e-02,1.781e+00,1.664e+00,1.098e+00,1.097e-01,-5.992e-02,1.485e-01,5.806e-04
4.478e-02,1.782e+00,1.663e+00,1.099e+00,1.125e-01,1.372e-01,1.478e-01,5.752e-04
4.468e-02,1.784e+00,1.664e+00,1.101e+00,1.773e-01,-7.958e-02,1.485e-01,5.691e-04
4.455e-02,1.785e+00,1.664e+00,1.102e+00,1.768e-01,-7.890e-02,1.485e-01,5.616e-04
4.440e-02,1.787e+00,1.663e+00,1.104e+00,1.588e-01,1.290e-01,1.485e-01,5.515e-04
4.424e-02,1.788e+00,1.663e+00,1.105e+00,1.556e-01,1.300e-01,1.485e-01,5.401e-04
4.409e-02,1.790e+00,1.664e+00,1.107e+00,2.093e-01,-9.673e-02,1.458e-01,5.294e-04
4.393e-02,1.792e+00,1.665e+00,1.108e+00,2.044e-01,-9.572e-02,1.458e-01,5.180e-04
4.374e-02,1.794e+00,1.664e+00,1.110e+00,1.472e-01,-4.790e-02,1.491e-01,5.038e-04
4.357e-02,1.795e+00,1.663e+00,1.111e+00,1.456e-01,8.798e-02,1.485e-01,4.888e-04
4.343e-02,1.797e+00,1.663e+00,1.113e+00,1.431e-01,8.925e-02,1.485e-01,4.744e-04
4.329e-02,1.798e+00,1.664e+00,1.114e+00,1.148e-01,-5.444e-02,1.485e-01,4.606e-04
4.317e-02,1.800e+00,1.664e+00,1.116e+00,1.147e-01,-5.334e-02,1.485e-01,4.484e-04
4.306e-02,1.801e+00,1.664e+00,1.117e+00,1.157e-01,-5.229e-02,1.485e-01,4.368e-04
4.295e-02,1.802e+00,1.663e+00,1.119e+00,1.171e-01,-5.118e-02,1.485e-01,4.246e-04
4.284e-02,1.803e+00,1.663e+00,1.120e+00,1.451e-01,9.492e-02,1.485e-01,4.115e-04
4.272e-02,1.805e+00,1.663e+00,1.122e+00,1.452e-01,9.631e-02,1.485e-01,3.961e-04
4.259e-02,1.806e+00,1.664e+00,1.123e+00,1.263e-01,5.639e-02,1.491e-01,3.795e-04
4.246e-02,1.807e+00,1.665e+00,1.125e+00,1.256e-01,5.780e-02,1.491e-01,3.638e-04
4.234e-02,1.809e+00,1.665e+00,1.126e+00,1.256e-01,5.911e-02,1.491e-01,3.492e-04
4.222e-02,1.810e+00,1.666e+00,1.127e+00,1.258e-01,6.038e-02,1.491e-01,3.351e-04
4.210e-02,1.811e+00,1.666e+00,1.129e+00,1.260e-01,6.162e-02,1.491e-01,3.213e-04
4.198e-02,1.812e+00,1.667e+00,1.130e+00,1.262e-01,6.283e-02,1.491e-01,3.078e-04
4.186e-02,1.814e+00,1.668e+00,1.132e+00,1.263e-01,6.402e-02,1.491e-01,2.946e-04
4.174e-02,1.815e+00,1.668e+00,1.133e+00,1.412e-01,-7.454e-02,1.485e-01,2.816e-04
4.161e-02,1.816e+00,1.668e+00,1.135e+00,1.405e-01,-7.332e-02,1.485e-01,2.679e-04
4.147e-02,1.818e+00,1.668e+00,1.136e+00,1.155e-01,1.084e-02,1.505e-01,2.527e-04
4.135e-02,1.819e+00,1.667e+00,1.138e+00,1.153e-01,1.223e-02,1.505e-01,2.372e-04
4.123e-02,1.820e+00,1.667e+00,1.139e+00,1.159e-01,1.359e-02,1.505e-01,2.222e-04
4.112e-02,1.821e+00,1.668e+00,1.141e+00,1.169e-01,1.495e-02,1.505e-01,2.071e-04
4.100e-02,1.822e+00,1.668e+00,1.142e+00,1.178e-01,1.634e-02,1.505e-01,1.917e-04
4.089e-02,1.824e+00,1.668e+00,1.144e+00,1.186e-01,1.777e-02,1.505e-01,1.760e-04
4.078e-02,1.825e+00,1.668e+00,1.145e+00,1.193e-01,1.923e-02,1.505e-01,1.598e-04
4.066e-02,1.826e+00,1.668e+00,1.147e+00,1.198e-01,2.073e-02,1.505e-01,1.432e-04
4.054e-02,1.827e+00,1.668e+00,1.148e+00,9.657e-02,-3.467e-02,1.498e-01,1.262e-04
4.044e-02,1.828e+00,1.668e+00,1.150e+00,9.788e-02,-3.323e-02,1.498e-01,1.103e-04
4.034e-02,1.829e+00,1.668e+00,1.151e+00,1.000e-01,-3.184e-02,1.498e-01,9.501e-05
4.024e-02,1.830e+00,1.668e+00,1.153e+00,1.023e-01,-3.041e-02,1.498e-01,7.932e-05
4.014e-02,1.831e+00,1.667e+00,1.154e+00,1.044e-01,-2.890e-02,1.498e-01,6.275e-05
4.004e-02,1.832e+00,1.667e+00,1.156e+00,1.062e-01,-2.731e-02,1.498e-01,4.517e-05
3.994e-02,1.833e+00,1.667e+00,1.157e+00,1.079e-01,-2.562e-02,1.498e-01,2.654e-05
3.984e-02,1.834e+00,1.667e+00,1.159e+00,1.390e-01,-3.139e-03,1.491e-01,6.858e-06
3.973e-02,1.836e+00,1.666e+00,1.160e+00,1.389e-01,-1.062e-03,1.491e-01,1.623e-05
3.960e-02,1.837e+00,1.666e+00,1.162e+00,1.375e-01,1.301e-03,1.491e-01,4.259e-05
3.947e-02,1.838e+00,1.666e+00,1.163e+00,1.327e-01,-2.209e-02,1.491e-01,7.039e-05
3.934e-02,1.840e+00,1.666e+00,1.165e+00,1.310e-01,-1.955e-02,1.491e-01,9.869e-05
3.921e-02,1.841e+00,1.666e+00,1.166e+00,1.296e-01,-1.698e-02,1.491e-01,1.274e-04
3.909e-02,1.842e+00,1.666e+00,1.168e+00,1.282e-01,-1.436e-02,1.491e-01,1.567e-04
3.896e-02,1.844e+00,1.666e+00,1.169e+00,1.270e-01,-1.168e-02,1.491e-01,1.865e-04
3.884e-02,1.845e+00,1.666e+00,1.171e+00,1.259e-01,-8.958e-03,1.491e-01,2.169e-04
3.872e-02,1.846e+00,1.665e+00,1.172e+00,1.248e-01,-6.181e-03,1.491e-01,2.479e-04
3.860e-02,1.847e+00,1.665e+00,1.174e+00,1.239e-01,-3.356e-03,1.491e-01,2.795e-04
3.848e-02,1.849e+00,1.665e+00,1.175e+00,1.229e-01,-4.845e-04,1.491e-01,3.115e-04
3.837e-02,1.850e+00,1.665e+00,1.177e+00,1.073e-01,2.831e-02,1.498e-01,3.440e-04
3.826e-02,1.851e+00,1.665e+00,1.178e+00,1.071e-01,3.112e-02,1.498e-01,3.753e-04
3.815e-02,1.852e+00,1.666e+00,1.180e+00,1.076e-01,3.381e-02,1.498e-01,4.051e-04
3.805e-02,1.853e+00,1.666e+00,1.181e+00,1.083e-01,3.648e-02,1.498e-01,4.347e-04
3.795e-02,1.854e+00,1.666e+00,1.183e+00,1.089e-01,3.916e-02,1.498e-01,4.644e-04
3.784e-02,1.855e+00,1.667e+00,1.184e+00,6.787e-02,-3.059e-02,1.491e-01,4.944e-04
3.775e-02,1.856e+00,1.667e+00,1.186e+00,1.471e-01,8.041e-02,1.485e-01,5.200e-04
3.765e-02,1.857e+00,1.667e+00,1.187e+00,1.475e-01,8.316e-02,1.485e-01,5.505e-04
3.752e-02,1.859e+00,1.668e+00,1.189e+00,1.451e-01,8.659e-02,1.485e-01,5.889e-04
3.738e-02,1.860e+00,1.669e+00,1.190e+00,1.063e-01,5.395e-02,1.491e-01,6.292e-04
3.725e-02,1.861e+00,1.669e+00,1.192e+00,1.046e-01,5.717e-02,1.491e-01,6.653e-04
3.714e-02,1.862e+00,1.670e+00,1.193e+00,1.044e-01,6.000e-02,1.491e-01,6.969e-04
3.704e-02,1.864e+00,1.670e+00,1.195e+00,1.048e-01,6.270e-02,1.491e-01,7.268e-04
3.693e-02,1.865e+00,1.671e+00,1.196e+00,1.053e-01,6.536e-02,1.491e-01,7.563e-04
3.682e-02,1.866e+00,1.672e+00,1.198e+00,1.057e-01,6.800e-02,1.491e-01,7.856e-04
3.672e-02,1.867e+00,1.672e+00,1.199e+00,1.061e-01,7.065e-02,1.491e-01,8.150e-04
3.661e-02,1.868e+00,1.673e+00,1.201e+00,1.064e-01,7.328e-02,1.491e-01,8.443e-04
3.650e-02,1.869e+00,1.674e+00,1.202e+00,1.066e-01,7.592e-02,1.491e-01,8.735e-04
3.639e-02,1.870e+00,1.675e+00,1.204e+00,1.068e-01,7.854e-02,1.491e-01,9.026e-04
3.628e-02,1.871e+00,1.675e+00,1.205e+00,1.068e-01,1.433e-01,1.498e-01,9.317e-04
3.617e-02,1.872e+00,1.676e+00,1.207e+00,1.069e-01,1.458e-01,1.498e-01,9.604e-04
3.605e-02,1.873e+00,1.678e+00,1.208e+00,1.070e-01,1.484e-01,1.498e-01,9.885e-04
3.594e-02,1.874e+00,1.679e+00,1.210e+00,1.069e-01,1.508e-01,1.498e-01,1.016e-03
3.582e-02,1.875e+00,1.681e+00,1.211e+00,1.158e-01,1.635e-01,1.491e-01,1.042e-03
3.570e-02,1.876e+00,1.682e+00,1.213e+00,1.004e-01,2.280e-01,1.498e-01,1.068e-03
3.558e-02,1.877e+00,1.684e+00,1.214e+00,1.002e-01,2.302e-01,1.498e-01,1.093e-03
3.546e-02,1.878e+00,1.686e+00,1.216e+00,1.005e-01,2.322e-01,1.498e-01,1.115e-03
3.534e-02,1.879e+00,1.689e+00,1.217e+00,1.038e-01,1.408e-01,1.498e-01,1.135e-03
3.522e-02,1.880e+00,1.690e+00,1.219e+00,1.040e-01,1.011e-01,1.485e-01,1.153e-03
3.510e-02,1.881e+00,1.692e+00,1.220e+00,1.040e-01,1.026e-01,1.485e-01,1.171e-03
3.497e-02,1.882e+00,1.693e+00,1.222e+00,1.038e-01,1.042e-01,1.485e-01,1.188e-03
3.484e-02,1.884e+00,1.694e+00,1.223e+00,1.037e-01,1.057e-01,1.485e-01,1.204e-03
3.471e-02,1.885e+00,1.695e+00,1.225e+00,1.035e-01,1.071e-01,1.485e-01,1.221e-03
3.459e-02,1.886e+00,1.696e+00,1.226e+00,1.032e-01,1.085e-01,1.485e-01,1.236e-03
3.446e-02,1.887e+00,1.697e+00,1.228e+00,1.030e-01,1.099e-01,1.485e-01,1.252e-03
3.432e-02,1.888e+00,1.698e+00,1.229e+00,1.027e-01,1.112e-01,1.485e-01,1.266e-03
3.419e-02,1.889e+00,1.699e+00,1.231e+00,1.113e-01,7.110e-02,1.491e-01,1.281e-03
3.405e-02,1.890e+00,1.700e+00,1.232e+00,1.107e-01,7.239e-02,1.491e-01,1.295e-03
3.391e-02,1.891e+00,1.701e+00,1.234e+00,1.097e-01,7.370e-02,1.491e-01,1.310e-03
3.377e-02,1.892e+00,1.702e+00,1.235e+00,1.086e-01,7.501e-02,1.491e-01,1.325e-03
3.362e-02,1.893e+00,1.703e+00,1.237e+00,1.076e-01,7.632e-02,1.491e-01,1.340e-03
3.348e-02,1.894e+00,1.703e+00,1.238e+00,1.066e-01,1.915e-01,1.485e-01,1.355e-03
3.334e-02,1.895e+00,1.705e+00,1.240e+00,1.056e-01,1.927e-01,1.485e-01,1.369e-03
3.319e-02,1.896e+00,1.706e+00,1.241e+00,8.688e-02,1.215e-01,1.491e-01,1.383e-03
3.306e-02,1.897e+00,1.708e+00,1.242e+00,1.105e-01,2.208e-01,1.491e-01,1.394e-03
3.292e-02,1.898e+00,1.710e+00,1.244e+00,1.102e-01,2.218e-01,1.491e-01,1.405e-03
3.277e-02,1.899e+00,1.712e+00,1.245e+00,1.091e-01,2.227e-01,1.491e-01,1.416e-03
3.262e-02,1.900e+00,1.714e+00,1.247e+00,8.706e-02,6.307e-02,1.491e-01,1.425e-03
3.247e-02,1.901e+00,1.716e+00,1.248e+00,8.663e-02,6.371e-02,1.491e-01,1.432e-03
3.234e-02,1.902e+00,1.717e+00,1.250e+00,8.708e-02,6.428e-02,1.491e-01,1.438e-03
3.221e-02,1.903e+00,1.717e+00,1.251e+00,8.775e-02,6.484e-02,1.491e-01,1.445e-03
3.208e-02,1.904e+00,1.718e+00,1.253e+00,8.249e-02,1.068e-01,1.491e-01,1.451e-03
3.196e-02,1.905e+00,1.719e+00,1.254e+00,8.333e-02,1.073e-01,1.491e-01,1.456e-03
3.183e-02,1.906e+00,1.720e+00,1.256e+00,8.431e-02,1.079e-01,1.491e-01,1.462e-03
3.171e-02,1.906e+00,1.721e+00,1.257e+00,8.523e-02,1.084e-01,1.491e-01,1.467e-03
3.158e-02,1.907e+00,1.722e+00,1.259e+00,8.605e-02,1.088e-01,1.491e-01,1.472e-03
3.145e-02,1.908e+00,1.723e+00,1.260e+00,8.674e-02,1.093e-01,1.491e-01,1.477e-03
3.132e-02,1.909e+00,1.724e+00,1.262e+00,8.731e-02,1.097e-01,1.491e-01,1.482e-03
3.119e-02,1.910e+00,1.725e+00,1.263e+00,8.777e-02,1.101e-01,1.491e-01,1.486e-03
3.105e-02,1.911e+00,1.726e+00,1.265e+00,1.030e-01,2.451e-01,1.491e-01,1.490e-03
3.091e-02,1.912e+00,1.728e+00,1.266e+00,1.026e-01,2.454e-01,1.491e-01,1.494e-03
3.075e-02,1.913e+00,1.730e+00,1.268e+00,1.016e-01,2.456e-01,1.491e-01,1.498e-03
3.058e-02,1.914e+00,1.733e+00,1.269e+00,1.005e-01,2.458e-01,1.491e-01,1.499e-03
3.042e-02,1.915e+00,1.735e+00,1.271e+00,9.928e-02,2.458e-01,1.491e-01,1.500e-03
3.025e-02,1.916e+00,1.738e+00,1.272e+00,1.159e-01,1.835e-01,1.491e-01,1.499e-03
3.008e-02,1.917e+00,1.740e+00,1.274e+00,8.745e-02,1.107e-01,1.498e-01,1.496e-03
2.990e-02,1.918e+00,1.741e+00,1.275e+00,8.322e-02,1.518e-01,1.505e-01,1.493e-03
2.975e-02,1.919e+00,1.743e+00,1.277e+00,8.308e-02,1.515e-01,1.505e-01,1.489e-03
2.960e-02,1.919e+00,1.744e+00,1.278e+00,8.337e-02,1.511e-01,1.505e-01,1.486e-03
2.946e-02,1.920e+00,1.746e+00,1.280e+00,8.375e-02,1.508e-01,1.505e-01,1.481e-03
2.931e-02,1.921e+00,1.747e+00,1.281e+00,8.411e-02,1.503e-01,1.505e-01,1.477e-03
2.916e-02,1.922e+00,1.749e+00,1.283e+00,8.440e-02,1.499e-01,1.505e-01,1.472e-03
2.901e-02,1.923e+00,1.750e+00,1.284e+00,8.462e-02,1.494e-01,1.505e-01,1.466e-03
2.886e-02,1.924e+00,1.752e+00,1.286e+00,6.104e-02,1.902e-01,1.491e-01,1.460e-03
2.873e-02,1.924e+00,1.754e+00,1.287e+00,6.205e-02,1.897e-01,1.491e-01,1.454e-03
2.861e-02,1.925e+00,1.755e+00,1.289e+00,6.393e-02,1.892e-01,1.491e-01,1.448e-03
2.849e-02,1.926e+00,1.757e+00,1.290e+00,9.263e-02,2.301e-01,1.498e-01,1.442e-03
2.835e-02,1.926e+00,1.759e+00,1.292e+00,9.342e-02,2.294e-01,1.498e-01,1.433e-03
2.818e-02,1.927e+00,1.762e+00,1.293e+00,9.297e-02,2.284e-01,1.498e-01,1.422e-03
2.800e-02,1.928e+00,1.764e+00,1.295e+00,1.010e-01,1.496e-01,1.505e-01,1.410e-03
2.782e-02,1.929e+00,1.766e+00,1.296e+00,9.378e-02,1.742e-01,1.491e-01,1.396e-03
2.763e-02,1.930e+00,1.768e+00,1.298e+00,9.232e-02,1.728e-01,1.491e-01,1.382e-03
2.744e-02,1.931e+00,1.769e+00,1.299e+00,9.105e-02,1.714e-01,1.491e-01,1.367e-03
2.726e-02,1.932e+00,1.771e+00,1.301e+00,8.992e-02,1.700e-01,1.491e-01,1.353e-03
2.708e-02,1.933e+00,1.773e+00,1.302e+00,8.888e-02,1.686e-01,1.491e-01,1.338e-03
2.690e-02,1.934e+00,1.775e+00,1.304e+00,8.791e-02,1.672e-01,1.491e-01,1.322e-03
2.672e-02,1.934e+00,1.776e+00,1.305e+00,9.293e-02,1.295e-01,1.485e-01,1.307e-03
2.653e-02,1.935e+00,1.778e+00,1.307e+00,9.180e-02,1.280e-01,1.485e-01,1.291e-03
2.634e-02,1.936e+00,1.779e+00,1.308e+00,9.048e-02,1.264e-01,1.485e-01,1.275e-03
2.615e-02,1.937e+00,1.780e+00,1.310e+00,-1.303e-01,1.615e-02,1.491e-01,1.258e-03
2.616e-02,1.937e+00,1.781e+00,1.311e+00,-1.223e-01,1.662e-02,1.491e-01,1.259e-03
2.634e-02,1.936e+00,1.782e+00,1.313e+00,1.138e-01,1.275e-01,1.485e-01,1.276e-03
2.637e-02,1.936e+00,1.782e+00,1.314e+00,1.228e-01,1.280e-01,1.485e-01,1.279e-03
2.620e-02,1.937e+00,1.783e+00,1.316e+00,-9.690e-02,1.779e-02,1.491e-01,1.262e-03
2.616e-02,1.937e+00,1.784e+00,1.317e+00,9.875e-02,2.504e-01,1.485e-01,1.258e-03
2.612e-02,1.937e+00,1.785e+00,1.319e+00,1.044e-01,2.501e-01,1.485e-01,1.254e-03
2.596e-02,1.938e+00,1.788e+00,1.320e+00,1.220e-01,1.450e-01,1.498e-01,1.236e-03
2.573e-02,1.939e+00,1.790e+00,1.322e+00,1.132e-01,7.027e-02,1.505e-01,1.211e-03
2.548e-02,1.940e+00,1.791e+00,1.323e+00,1.095e-01,6.782e-02,1.505e-01,1.184e-03
2.524e-02,1.941e+00,1.792e+00,1.325e+00,1.058e-01,6.546e-02,1.505e-01,1.159e-03
2.500e-02,1.942e+00,1.793e+00,1.326e+00,1.024e-01,6.324e-02,1.505e-01,1.135e-03
2.477e-02,1.943e+00,1.793e+00,1.328e+00,9.927e-02,6.119e-02,1.505e-01,1.113e-03
2.454e-02,1.944e+00,1.794e+00,1.329e+00,8.161e-02,4.894e-02,1.485e-01,1.093e-03
2.434e-02,1.945e+00,1.794e+00,1.331e+00,7.956e-02,4.732e-02,1.485e-01,1.076e-03
2.415e-02,1.946e+00,1.795e+00,1.332e+00,7.832e-02,4.596e-02,1.485e-01,1.062e-03
2.397e-02,1.947e+00,1.795e+00,1.334e+00,7.742e-02,4.474e-02,1.485e-01,1.049e-03
2.379e-02,1.948e+00,1.796e+00,1.335e+00,7.666e-02,4.362e-02,1.485e-01,1.037e-03
2.362e-02,1.948e+00,1.796e+00,1.337e+00,5.817e-02,1.195e-03,1.485e-01,1.026e-03
2.347e-02,1.949e+00,1.797e+00,1.338e+00,5.827e-02,3.832e-04,1.485e-01,1.017e-03
2.333e-02,1.950e+00,1.797e+00,1.340e+00,5.909e-02,-2.372e-04,1.485e-01,1.010e-03
2.319e-02,1.950e+00,1.797e+00,1.341e+00,6.007e-02,-7.643e-04,1.485e-01,1.004e-03
2.306e-02,1.951e+00,1.797e+00,1.343e+00,5.210e-02,1.903e-01,1.465e-01,9.983e-04
2.293e-02,1.951e+00,1.797e+00,1.344e+00,5.319e-02,1.899e-01,1.465e-01,9.936e-04
2.281e-02,1.952e+00,1.799e+00,1.345e+00,5.452e-02,1.895e-01,1.465e-01,9.891e-04
2.269e-02,1.952e+00,1.801e+00,1.347e+00,5.580e-02,1.892e-01,1.465e-01,9.844e-04
2.256e-02,1.953e+00,1.803e+00,1.348e+00,7.177e-02,2.198e-01,1.465e-01,9.792e-04
2.242e-02,1.954e+00,1.805e+00,1.350e+00,7.215e-02,2.192e-01,1.465e-01,9.729e-04
2.226e-02,1.954e+00,1.807e+00,1.351e+00,7.179e-02,2.185e-01,1.465e-01,9.656e-04
2.209e-02,1.955e+00,1.809e+00,1.353e+00,7.120e-02,2.178e-01,1.465e-01,9.577e-04
2.192e-02,1.956e+00,1.811e+00,1.354e+00,7.646e-02,1.549e-01,1.465e-01,9.494e-04
2.174e-02,1.956e+00,1.813e+00,1.356e+00,7.555e-02,1.541e-01,1.465e-01,9.407e-04
2.156e-02,1.957e+00,1.815e+00,1.357e+00,5.959e-02,1.221e-01,1.471e-01,9.319e-04
2.139e-02,1.958e+00,1.816e+00,1.359e+00,9.764e-02,8.000e-02,1.478e-01,9.241e-04
2.120e-02,1.959e+00,1.817e+00,1.360e+00,9.617e-02,7.914e-02,1.478e-01,9.157e-04
2.098e-02,1.959e+00,1.818e+00,1.362e+00,9.337e-02,7.817e-02,1.478e-01,9.071e-04
2.075e-02,1.960e+00,1.819e+00,1.363e+00,9.030e-02,7.727e-02,1.478e-01,9.000e-04
2.052e-02,1.961e+00,1.820e+00,1.365e+00,6.063e-02,9.722e-02,1.471e-01,8.947e-04
2.033e-02,1.962e+00,1.821e+00,1.366e+00,5.896e-02,9.675e-02,1.471e-01,8.916e-04
2.016e-02,1.963e+00,1.822e+00,1.367e+00,5.855e-02,9.652e-02,1.471e-01,8.899e-04
2.001e-02,1.963e+00,1.823e+00,1.369e+00,4.078e-02,2.517e-01,1.438e-01,8.889e-04
1.988e-02,1.964e+00,1.824e+00,1.370e+00,4.152e-02,2.517e-01,1.438e-01,8.884e-04
1.977e-02,1.964e+00,1.827e+00,1.372e+00,4.296e-02,2.517e-01,1.438e-01,8.878e-04
1.966e-02,1.965e+00,1.829e+00,1.373e+00,4.449e-02,2.517e-01,1.438e-01,8.868e-04
1.955e-02,1.965e+00,1.832e+00,1.375e+00,4.593e-02,2.517e-01,1.438e-01,8.854e-04
1.943e-02,1.965e+00,1.834e+00,1.376e+00,2.349e-02,3.707e-01,1.311e-01,8.834e-04
1.934e-02,1.966e+00,1.837e+00,1.377e+00,5.474e-02,2.102e-01,1.425e-01,8.814e-04
1.923e-02,1.966e+00,1.840e+00,1.379e+00,5.633e-02,2.100e-01,1.425e-01,8.784e-04
1.909e-02,1.967e+00,1.842e+00,1.380e+00,5.682e-02,2.096e-01,1.425e-01,8.742e-04
1.894e-02,1.967e+00,1.845e+00,1.382e+00,5.688e-02,2.092e-01,1.425e-01,8.696e-04
1.879e-02,1.968e+00,1.847e+00,1.383e+00,5.676e-02,2.087e-01,1.425e-01,8.647e-04
1.864e-02,1.968e+00,1.849e+00,1.385e+00,5.658e-02,2.083e-01,1.425e-01,8.600e-04
1.848e-02,1.969e+00,1.851e+00,1.386e+00,5.635e-02,2.078e-01,1.425e-01,8.552e-04
1.832e-02,1.969e+00,1.853e+00,1.387e+00,7.093e-02,1.193e-01,1.438e-01,8.506e-04
1.815e-02,1.970e+00,1.855e+00,1.389e+00,7.009e-02,1.188e-01,1.438e-01,8.459e-04
1.796e-02,1.971e+00,1.856e+00,1.390e+00,6.865e-02,1.182e-01,1.438e-01,8.416e-04
1.776e-02,1.971e+00,1.857e+00,1.392e+00,6.710e-02,1.177e-01,1.438e-01,8.384e-04
1.757e-02,1.972e+00,1.858e+00,1.393e+00,6.558e-02,1.173e-01,1.438e-01,8.366e-04
1.738e-02,1.973e+00,1.860e+00,1.395e+00,3.451e-02,6.010e-02,1.465e-01,8.361e-04
1.723e-02,1.973e+00,1.861e+00,1.396e+00,3.156e-02,2.671e-01,1.317e-01,8.367e-04
1.711e-02,1.973e+00,1.862e+00,1.397e+00,3.243e-02,2.673e-01,1.317e-01,8.375e-04
1.701e-02,1.974e+00,1.865e+00,1.399e+00,3.373e-02,2.675e-01,1.317e-01,8.382e-04
1.692e-02,1.974e+00,1.867e+00,1.400e+00,3.507e-02,2.676e-01,1.317e-01,8.386e-04
1.682e-02,1.974e+00,1.870e+00,1.401e+00,3.630e-02,2.678e-01,1.317e-01,8.388e-04
1.671e-02,1.975e+00,1.872e+00,1.403e+00,3.739e-02,2.679e-01,1.317e-01,8.386e-04
1.660e-02,1.975e+00,1.875e+00,1.404e+00,3.833e-02,2.679e-01,1.317e-01,8.382e-04
1.649e-02,1.975e+00,1.878e+00,1.405e+00,3.913e-02,2.679e-01,1.317e-01,8.375e-04
1.637e-02,1.976e+00,1.881e+00,1.407e+00,3.981e-02,2.679e-01,1.317e-01,8.365e-04
1.625e-02,1.976e+00,1.883e+00,1.408e+00,5.224e-02,2.316e-01,1.358e-01,8.354e-04
1.611e-02,1.977e+00,1.886e+00,1.409e+00,7.311e-02,1.848e-01,1.404e-01,8.340e-04
1.593e-02,1.977e+00,1.888e+00,1.411e+00,7.194e-02,1.845e-01,1.404e-01,8.325e-04
1.572e-02,1.978e+00,1.890e+00,1.412e+00,6.682e-02,2.618e-01,1.217e-01,8.322e-04
1.550e-02,1.979e+00,1.892e+00,1.413e+00,6.396e-02,2.614e-01,1.217e-01,8.335e-04
1.529e-02,1.979e+00,1.895e+00,1.415e+00,6.133e-02,2.610e-01,1.217e-01,8.361e-04
1.508e-02,1.980e+00,1.897e+00,1.416e+00,5.597e-02,1.263e-01,1.371e-01,8.399e-04
1.489e-02,1.980e+00,1.899e+00,1.417e+00,5.443e-02,1.262e-01,1.371e-01,8.447e-04
1.471e-02,1.981e+00,1.901e+00,1.418e+00,5.318e-02,1.264e-01,1.371e-01,8.507e-04
1.453e-02,1.981e+00,1.902e+00,1.420e+00,5.209e-02,1.266e-01,1.371e-01,8.580e-04
1.436e-02,1.982e+00,1.903e+00,1.421e+00,5.110e-02,1.270e-01,1.371e-01,8.668e-04
1.419e-02,1.982e+00,1.905e+00,1.423e+00,3.537e-02,3.863e-01,9.891e-02,8.770e-04
1.404e-02,1.983e+00,1.907e+00,1.424e+00,3.397e-02,3.867e-01,9.891e-02,8.869e-04
1.391e-02,1.983e+00,1.911e+00,1.425e+00,-3.198e-02,4.441e-01,8.819e-02,8.955e-04
1.389e-02,1.983e+00,1.915e+00,1.425e+00,-3.001e-02,4.447e-01,8.819e-02,8.972e-04
1.395e-02,1.983e+00,1.919e+00,1.426e+00,-2.537e-02,4.457e-01,8.819e-02,8.941e-04
1.404e-02,1.983e+00,1.923e+00,1.427e+00,-2.019e-02,4.467e-01,8.819e-02,8.917e-04
1.412e-02,1.983e+00,1.928e+00,1.428e+00,-1.520e-02,4.477e-01,8.819e-02,8.909e-04
1.419e-02,1.982e+00,1.932e+00,1.429e+00,-1.063e-02,4.485e-01,8.819e-02,8.915e-04
1.424e-02,1.982e+00,1.937e+00,1.430e+00,6.464e-02,2.577e-01,1.170e-01,8.927e-04
1.417e-02,1.982e+00,1.940e+00,1.431e+00,5.726e-02,2.628e-01,1.130e-01,8.900e-04
1.399e-02,1.983e+00,1.943e+00,1.432e+00,5.580e-02,2.620e-01,1.130e-01,8.836e-04
1.380e-02,1.983e+00,1.946e+00,1.433e+00,5.373e-02,2.611e-01,1.130e-01,8.774e-04
1.359e-02,1.984e+00,1.949e+00,1.434e+00,5.158e-02,2.602e-01,1.130e-01,8.724e-04
1.340e-02,1.984e+00,1.951e+00,1.436e+00,4.955e-02,2.595e-01,1.130e-01,8.688e-04
1.321e-02,1.985e+00,1.954e+00,1.437e+00,4.767e-02,2.588e-01,1.130e-01,8.667e-04
1.302e-02,1.985e+00,1.957e+00,1.438e+00,7.562e-02,1.703e-01,1.197e-01,8.660e-04
1.279e-02,1.986e+00,1.959e+00,1.439e+00,7.302e-02,1.696e-01,1.197e-01,8.672e-04
1.253e-02,1.987e+00,1.961e+00,1.440e+00,5.457e-02,2.361e-01,1.063e-01,8.723e-04
1.228e-02,1.987e+00,1.963e+00,1.441e+00,5.110e-02,2.355e-01,1.063e-01,8.811e-04
1.207e-02,1.988e+00,1.965e+00,1.442e+00,6.325e-02,1.887e-01,1.150e-01,8.917e-04
1.184e-02,1.988e+00,1.967e+00,1.443e+00,6.064e-02,1.886e-01,1.150e-01,9.058e-04
1.161e-02,1.989e+00,1.969e+00,1.445e+00,5.772e-02,1.885e-01,1.150e-01,9.243e-04
1.138e-02,1.989e+00,1.971e+00,1.446e+00,5.489e-02,1.887e-01,1.150e-01,9.466e-04
1.115e-02,1.990e+00,1.973e+00,1.447e+00,5.227e-02,1.891e-01,1.150e-01,9.722e-04
1.094e-02,1.990e+00,1.975e+00,1.448e+00,-5.983e-02,4.744e-01,6.943e-02,1.001e-03
1.092e-02,1.990e+00,1.978e+00,1.449e+00,-5.860e-02,4.753e-01,6.943e-02,1.004e-03
1.107e-02,1.990e+00,1.982e+00,1.449e+00,-5.280e-02,4.769e-01,6.943e-02,9.851e-04
1.128e-02,1.990e+00,1.987e+00,1.450e+00,-1.023e-01,5.358e-01,5.737e-02,9.669e-04
1.157e-02,1.989e+00,1.992e+00,1.451e+00,-9.346e-02,5.381e-01,5.737e-02,9.514e-04
1.194e-02,1.988e+00,1.997e+00,1.451e+00,-8.297e-02,5.409e-01,5.737e-02,9.477e-04
1.231e-02,1.987e+00,2.003e+00,1.452e+00,-2.818e-02,5.438e-01,6.608e-02,9.595e-04
1.257e-02,1.987e+00,2.008e+00,1.453e+00,-2.030e-02,5.460e-01,6.608e-02,9.769e-04
1.272e-02,1.986e+00,2.014e+00,1.453e+00,-4.771e-02,5.473e-01,6.072e-02,9.908e-04
1.288e-02,1.986e+00,2.019e+00,1.454e+00,-4.251e-02,5.487e-01,6.072e-02,1.009e-03
1.306e-02,1.986e+00,2.025e+00,1.454e+00,-3.674e-02,5.503e-01,6.072e-02,1.034e-03
1.324e-02,1.985e+00,2.030e+00,1.455e+00,-3.712e-02,5.519e-01,5.402e-02,1.062e-03
1.341e-02,1.985e+00,2.036e+00,1.456e+00,3.921e-02,2.947e-01,8.551e-02,1.092e-03
1.343e-02,1.985e+00,2.040e+00,1.456e+00,4.193e-02,2.943e-01,8.551e-02,1.096e-03
1.331e-02,1.985e+00,2.044e+00,1.457e+00,4.138e-02,2.922e-01,8.551e-02,1.072e-03
1.314e-02,1.986e+00,2.047e+00,1.458e+00,-1.717e-03,5.070e-01,6.541e-02,1.039e-03
1.304e-02,1.986e+00,2.051e+00,1.459e+00,-2.303e-03,5.053e-01,6.541e-02,1.019e-03
1.301e-02,1.986e+00,2.055e+00,1.459e+00,-1.208e-03,5.045e-01,6.541e-02,1.015e-03
1.301e-02,1.986e+00,2.060e+00,1.460e+00,1.519e-02,4.108e-01,7.613e-02,1.014e-03
1.298e-02,1.986e+00,2.065e+00,1.461e+00,1.644e-02,4.098e-01,7.613e-02,1.008e-03
1.292e-02,1.986e+00,2.069e+00,1.462e+00,1.699e-02,4.084e-01,7.613e-02,9.943e-04
1.284e-02,1.986e+00,2.073e+00,1.462e+00,1.727e-02,4.067e-01,7.613e-02,9.775e-04
1.276e-02,1.986e+00,2.077e+00,1.463e+00,1.743e-02,4.049e-01,7.613e-02,9.592e-04
1.268e-02,1.986e+00,2.082e+00,1.464e+00,1.754e-02,4.030e-01,7.613e-02,9.400e-04
1.259e-02,1.987e+00,2.086e+00,1.465e+00,7.988e-02,2.459e-01,9.154e-02,9.201e-04
1.238e-02,1.987e+00,2.089e+00,1.466e+00,7.769e-02,2.420e-01,9.154e-02,8.703e-04
1.204e-02,1.987e+00,2.092e+00,1.467e+00,2.855e-02,3.091e-01,8.283e-02,7.953e-04
1.177e-02,1.988e+00,2.095e+00,1.467e+00,2.506e-02,3.049e-01,8.283e-02,7.385e-04
1.159e-02,1.988e+00,2.098e+00,1.468e+00,2.349e-02,3.020e-01,8.283e-02,7.030e-04
1.145e-02,1.988e+00,2.101e+00,1.469e+00,2.265e-02,2.997e-01,8.283e-02,6.755e-04
1.133e-02,1.989e+00,2.104e+00,1.470e+00,2.211e-02,2.976e-01,8.283e-02,6.513e-04
1.121e-02,1.989e+00,2.107e+00,1.471e+00,2.169e-02,2.956e-01,8.283e-02,6.285e-04
1.110e-02,1.989e+00,2.110e+00,1.471e+00,2.134e-02,3.092e-01,8.149e-02,6.066e-04
1.099e-02,1.989e+00,2.113e+00,1.472e+00,8.919e-02,1.987e-01,9.221e-02,5.853e-04
1.073e-02,1.990e+00,2.115e+00,1.473e+00,8.626e-02,1.949e-01,9.221e-02,5.376e-04
1.033e-02,1.990e+00,2.117e+00,1.474e+00,-5.574e-02,5.003e-01,4.330e-02,4.711e-04
1.021e-02,1.991e+00,2.121e+00,1.475e+00,-5.717e-02,4.987e-01,4.330e-02,4.521e-04
1.038e-02,1.990e+00,2.125e+00,1.475e+00,-5.300e-02,5.007e-01,4.330e-02,4.800e-04
1.063e-02,1.990e+00,2.130e+00,1.475e+00,-4.726e-02,5.038e-01,4.330e-02,5.268e-04
1.090e-02,1.989e+00,2.135e+00,1.476e+00,-3.548e-02,5.070e-01,5.201e-02,5.812e-04
1.113e-02,1.989e+00,2.140e+00,1.476e+00,-5.380e-02,5.097e-01,4.531e-02,6.340e-04
1.137e-02,1.989e+00,2.145e+00,1.477e+00,-4.828e-02,5.127e-01,4.531e-02,6.954e-04
1.164e-02,1.988e+00,2.150e+00,1.477e+00,-4.242e-02,5.160e-01,4.531e-02,7.674e-04
1.189e-02,1.988e+00,2.156e+00,1.478e+00,-3.685e-02,5.191e-01,4.531e-02,8.405e-04
1.212e-02,1.988e+00,2.161e+00,1.478e+00,-3.177e-02,5.217e-01,5.134e-02,9.104e-04
1.233e-02,1.987e+00,2.166e+00,1.479e+00,-6.323e-03,4.617e-01,6.340e-02,9.753e-04
1.245e-02,1.987e+00,2.171e+00,1.479e+00,-2.742e-03,4.623e-01,6.340e-02,1.018e-03
1.251e-02,1.987e+00,2.176e+00,1.480e+00,-4.384e-04,4.617e-01,6.340e-02,1.036e-03
1.253e-02,1.987e+00,2.180e+00,1.481e+00,1.278e-03,4.605e-01,6.340e-02,1.044e-03
1.253e-02,1.987e+00,2.185e+00,1.481e+00,-3.254e-03,4.745e-01,6.139e-02,1.046e-03
1.254e-02,1.987e+00,2.190e+00,1.482e+00,-1.858e-03,4.729e-01,6.139e-02,1.048e-03
1.255e-02,1.987e+00,2.195e+00,1.482e+00,-3.854e-04,4.714e-01,6.139e-02,1.053e-03
1.256e-02,1.987e+00,2.199e+00,1.483e+00,1.005e-03,4.698e-01,6.139e-02,1.056e-03
1.256e-02,1.987e+00,2.204e+00,1.484e+00,2.266e-03,4.680e-01,6.139e-02,1.056e-03
1.255e-02,1.987e+00,2.209e+00,1.484e+00,2.118e-02,4.194e-01,6.675e-02,1.053e-03
1.249e-02,1.987e+00,2.213e+00,1.485e+00,2.155e-02,4.163e-01,6.675e-02,1.030e-03
1.239e-02,1.987e+00,2.218e+00,1.486e+00,2.110e-02,4.124e-01,6.675e-02,9.877e-04
1.226e-02,1.987e+00,2.222e+00,1.486e+00,2.041e-02,4.081e-01,6.675e-02,9.395e-04
1.214e-02,1.987e+00,2.226e+00,1.487e+00,1.969e-02,4.038e-01,6.675e-02,8.903e-04
1.202e-02,1.988e+00,2.230e+00,1.488e+00,4.864e-02,2.754e-01,7.546e-02,8.418e-04
1.182e-02,1.988e+00,2.234e+00,1.488e+00,4.693e-02,2.696e-01,7.546e-02,7.646e-04
1.155e-02,1.988e+00,2.237e+00,1.489e+00,4.412e-02,2.627e-01,7.546e-02,6.619e-04
1.128e-02,1.989e+00,2.239e+00,1.490e+00,4.113e-02,2.558e-01,7.546e-02,5.566e-04
1.101e-02,1.989e+00,2.242e+00,1.491e+00,3.828e-02,2.647e-01,7.680e-02,4.564e-04
1.076e-02,1.989e+00,2.245e+00,1.491e+00,3.569e-02,2.585e-01,7.680e-02,3.636e-04
1.052e-02,1.990e+00,2.247e+00,1.492e+00,3.335e-02,2.526e-01,7.680e-02,2.780e-04
1.030e-02,1.990e+00,2.250e+00,1.493e+00,3.124e-02,2.472e-01,7.680e-02,1.993e-04
1.009e-02,1.990e+00,2.252e+00,1.494e+00,2.935e-02,2.420e-01,7.680e-02,1.268e-04
9.891e-03,1.990e+00,2.255e+00,1.495e+00,4.544e-02,1.958e-01,8.082e-02,5.971e-05
9.659e-03,1.991e+00,2.257e+00,1.495e+00,4.325e-02,1.904e-01,8.082e-02,1.810e-05
9.393e-03,1.991e+00,2.259e+00,1.496e+00,4.051e-02,1.848e-01,8.082e-02,1.049e-04
9.127e-03,1.991e+00,2.261e+00,1.497e+00,3.778e-02,1.794e-01,8.082e-02,1.887e-04
8.873e-03,1.992e+00,2.263e+00,1.498e+00,7.377e-02,1.226e-01,8.752e-02,2.659e-04
8.530e-03,1.992e+00,2.264e+00,1.499e+00,6.995e-02,1.165e-01,8.752e-02,3.653e-04
8.106e-03,1.992e+00,2.266e+00,1.499e+00,6.485e-02,1.099e-01,8.752e-02,4.797e-04
7.678e-03,1.993e+00,2.267e+00,1.500e+00,-1.005e-01,3.936e-01,2.856e-02,5.846e-04
7.702e-03,1.993e+00,2.269e+00,1.501e+00,-9.962e-02,3.936e-01,2.856e-02,5.789e-04
8.161e-03,1.992e+00,2.273e+00,1.501e+00,-8.018e-02,4.035e-01,4.397e-02,4.627e-04
8.699e-03,1.992e+00,2.277e+00,1.501e+00,-7.116e-02,4.087e-01,4.397e-02,3.081e-04
9.202e-03,1.991e+00,2.281e+00,1.502e+00,-3.602e-02,4.133e-01,5.402e-02,1.471e-04
9.584e-03,1.991e+00,2.285e+00,1.502e+00,-2.930e-02,4.160e-01,5.402e-02,1.519e-05
9.847e-03,1.990e+00,2.289e+00,1.503e+00,-2.441e-02,4.172e-01,5.402e-02,8.057e-05
1.005e-02,1.990e+00,2.293e+00,1.503e+00,-6.199e-02,4.122e-01,4.464e-02,1.568e-04
1.033e-02,1.990e+00,2.297e+00,1.504e+00,-5.706e-02,4.136e-01,4.464e-02,2.663e-04
1.069e-02,1.990e+00,2.301e+00,1.504e+00,-5.095e-02,4.158e-01,4.464e-02,4.130e-04
1.105e-02,1.989e+00,2.306e+00,1.505e+00,-4.487e-02,4.177e-01,4.464e-02,5.653e-04
1.138e-02,1.989e+00,2.310e+00,1.505e+00,-5.999e-02,4.192e-01,3.124e-02,7.109e-04
1.173e-02,1.988e+00,2.314e+00,1.506e+00,-5.424e-02,4.216e-01,3.124e-02,8.722e-04
1.211e-02,1.988e+00,2.318e+00,1.506e+00,-4.821e-02,4.242e-01,3.124e-02,1.048e-03
1.247e-02,1.988e+00,2.322e+00,1.506e+00,-1.285e-02,4.316e-01,3.258e-02,1.219e-03
1.270e-02,1.987e+00,2.327e+00,1.506e+00,-8.877e-03,4.323e-01,3.258e-02,1.336e-03
1.283e-02,1.987e+00,2.331e+00,1.507e+00,4.679e-02,4.315e-01,4.799e-02,1.397e-03
1.274e-02,1.987e+00,2.335e+00,1.507e+00,4.639e-02,4.268e-01,4.799e-02,1.356e-03
1.249e-02,1.988e+00,2.340e+00,1.508e+00,4.355e-02,4.201e-01,4.799e-02,1.229e-03
1.220e-02,1.988e+00,2.344e+00,1.508e+00,4.010e-02,4.129e-01,4.799e-02,1.082e-03
1.191e-02,1.988e+00,2.348e+00,1.509e+00,2.186e-02,4.057e-01,5.134e-02,9.367e-04
1.167e-02,1.988e+00,2.352e+00,1.509e+00,1.937e-02,3.992e-01,5.134e-02,8.219e-04
1.150e-02,1.989e+00,2.356e+00,1.510e+00,2.960e-02,3.469e-01,5.737e-02,7.377e-04
1.132e-02,1.989e+00,2.360e+00,1.510e+00,2.796e-02,3.408e-01,5.737e-02,6.500e-04
1.113e-02,1.989e+00,2.364e+00,1.511e+00,2.607e-02,3.345e-01,5.737e-02,5.537e-04
1.093e-02,1.989e+00,2.367e+00,1.511e+00,1.532e-02,3.593e-01,5.335e-02,4.594e-04
1.078e-02,1.989e+00,2.371e+00,1.512e+00,1.392e-02,3.539e-01,5.335e-02,3.832e-04
1.066e-02,1.989e+00,2.374e+00,1.513e+00,1.303e-02,3.489e-01,5.335e-02,3.248e-04
1.055e-02,1.989e+00,2.378e+00,1.513e+00,1.236e-02,3.442e-01,5.335e-02,2.744e-04
1.046e-02,1.990e+00,2.381e+00,1.514e+00,-5.988e-05,3.550e-01,4.866e-02,2.281e-04
1.040e-02,1.990e+00,2.385e+00,1.514e+00,-1.127e-04,3.512e-01,4.866e-02,2.019e-04
1.039e-02,1.990e+00,2.388e+00,1.515e+00,3.518e-04,3.477e-01,4.866e-02,1.942e-04
1.038e-02,1.990e+00,2.392e+00,1.515e+00,9.506e-04,3.443e-01,4.866e-02,1.915e-04
1.038e-02,1.990e+00,2.395e+00,1.516e+00,1.548e-03,3.408e-01,4.866e-02,1.888e-04
1.037e-02,1.990e+00,2.399e+00,1.516e+00,2.099e-03,3.373e-01,4.866e-02,1.847e-04
1.036e-02,1.990e+00,2.402e+00,1.517e+00,2.592e-03,3.336e-01,4.866e-02,1.786e-04
1.034e-02,1.990e+00,2.406e+00,1.517e+00,5.640e-02,2.574e-01,5.603e-02,1.705e-04
1.015e-02,1.990e+00,2.409e+00,1.518e+00,5.466e-02,2.514e-01,5.603e-02,7.756e-05
9.809e-03,1.990e+00,2.411e+00,1.518e+00,7.746e-02,1.352e-01,6.742e-02,9.323e-05
9.348e-03,1.991e+00,2.414e+00,1.519e+00,7.216e-02,1.262e-01,6.742e-02,3.171e-04
8.820e-03,1.991e+00,2.415e+00,1.519e+00,3.039e-02,2.516e-01,5.402e-02,5.660e-04
8.414e-03,1.991e+00,2.417e+00,1.520e+00,2.564e-02,2.449e-01,5.402e-02,7.518e-04
8.146e-03,1.992e+00,2.419e+00,1.521e+00,2.275e-02,2.396e-01,5.402e-02,8.712e-04
7.940e-03,1.992e+00,2.422e+00,1.521e+00,2.066e-02,2.349e-01,5.402e-02,9.622e-04
7.764e-03,1.992e+00,2.424e+00,1.522e+00,2.194e-02,2.307e-01,5.134e-02,1.039e-03
7.597e-03,1.992e+00,2.426e+00,1.522e+00,2.035e-02,2.267e-01,5.134e-02,1.110e-03
7.436e-03,1.992e+00,2.429e+00,1.523e+00,4.255e-02,1.349e-01,6.206e-02,1.179e-03
7.209e-03,1.992e+00,2.431e+00,1.523e+00,4.027e-02,1.303e-01,6.206e-02,1.274e-03
6.921e-03,1.993e+00,2.432e+00,1.524e+00,3.719e-02,1.256e-01,6.206e-02,1.391e-03
6.630e-03,1.993e+00,2.434e+00,1.525e+00,4.889e-02,-2.891e-02,8.082e-02,1.506e-03
6.307e-03,1.993e+00,2.434e+00,1.525e+00,4.553e-02,-3.392e-02,8.082e-02,1.629e-03
5.960e-03,1.994e+00,2.434e+00,1.526e+00,4.185e-02,-3.846e-02,8.082e-02,1.755e-03
5.625e-03,1.994e+00,2.434e+00,1.527e+00,-6.549e-02,2.423e-01,1.651e-02,1.870e-03
5.642e-03,1.994e+00,2.435e+00,1.527e+00,-6.508e-02,2.417e-01,1.651e-02,1.864e-03
5.996e-03,1.993e+00,2.437e+00,1.527e+00,-8.398e-02,2.363e-01,2.388e-02,1.742e-03
6.511e-03,1.993e+00,2.439e+00,1.528e+00,-7.698e-02,2.359e-01,2.388e-02,1.550e-03
7.094e-03,1.993e+00,2.441e+00,1.528e+00,-6.911e-02,2.353e-01,2.254e-02,1.315e-03
7.657e-03,1.992e+00,2.444e+00,1.528e+00,-6.151e-02,2.345e-01,2.254e-02,1.072e-03
8.174e-03,1.992e+00,2.446e+00,1.528e+00,-2.192e-02,2.387e-01,1.383e-02,8.369e-04
8.534e-03,1.991e+00,2.448e+00,1.528e+00,-1.710e-02,2.380e-01,1.383e-02,6.670e-04
8.745e-03,1.991e+00,2.451e+00,1.529e+00,-1.421e-02,2.372e-01,1.383e-02,5.647e-04
8.892e-03,1.991e+00,2.453e+00,1.529e+00,-2.106e-02,2.362e-01,1.919e-02,4.924e-04
9.036e-03,1.991e+00,2.456e+00,1.529e+00,-7.143e-03,2.347e-01,1.584e-02,4.209e-04
9.148e-03,1.991e+00,2.458e+00,1.529e+00,-5.533e-03,2.335e-01,1.584e-02,3.643e-04
9.216e-03,1.991e+00,2.460e+00,1.529e+00,-4.502e-03,2.321e-01,1.584e-02,3.300e-04
9.263e-03,1.991e+00,2.463e+00,1.529e+00,-3.736e-03,2.307e-01,1.584e-02,3.058e-04
9.299e-03,1.991e+00,2.465e+00,1.529e+00,-3.112e-03,2.293e-01,1.584e-02,2.871e-04
9.329e-03,1.991e+00,2.467e+00,1.530e+00,-2.579e-03,2.278e-01,1.584e-02,2.720e-04
9.353e-03,1.991e+00,2.470e+00,1.530e+00,-2.113e-03,2.264e-01,1.584e-02,2.594e-04
9.373e-03,1.991e+00,2.472e+00,1.530e+00,-1.703e-03,2.249e-01,1.584e-02,2.490e-04
9.389e-03,1.991e+00,2.474e+00,1.530e+00,-1.341e-03,2.234e-01,1.584e-02,2.405e-04
9.402e-03,1.991e+00,2.476e+00,1.530e+00,-1.020e-03,2.218e-01,1.584e-02,2.336e-04
9.413e-03,1.991e+00,2.479e+00,1.530e+00,6.450e-02,2.203e-01,1.316e-02,2.281e-04
9.205e-03,1.991e+00,2.481e+00,1.531e+00,6.199e-02,2.186e-01,1.316e-02,3.378e-04
8.793e-03,1.991e+00,2.483e+00,1.531e+00,6.498e-03,2.166e-01,2.388e-02,5.521e-04
8.509e-03,1.991e+00,2.485e+00,1.531e+00,3.140e-03,2.139e-01,2.388e-02,6.974e-04
8.398e-03,1.991e+00,2.487e+00,1.531e+00,1.969e-03,2.116e-01,2.388e-02,7.536e-04
8.351e-03,1.991e+00,2.490e+00,1.531e+00,1.600e-03,2.094e-01,2.388e-02,7.774e-04
8.327e-03,1.991e+00,2.492e+00,1.532e+00,1.520e-03,2.073e-01,2.388e-02,7.896e-04
8.311e-03,1.991e+00,2.494e+00,1.532e+00,1.540e-03,2.052e-01,2.388e-02,7.977e-04
8.298e-03,1.991e+00,2.496e+00,1.532e+00,1.591e-03,2.031e-01,2.388e-02,8.045e-04
8.285e-03,1.992e+00,2.498e+00,1.532e+00,1.646e-03,2.010e-01,2.388e-02,8.111e-04
8.272e-03,1.992e+00,2.500e+00,1.533e+00,1.698e-03,1.988e-01,2.388e-02,8.177e-04
8.259e-03,1.992e+00,2.502e+00,1.533e+00,7.675e-03,1.967e-01,2.789e-02,8.246e-04
8.225e-03,1.992e+00,2.504e+00,1.533e+00,7.501e-03,1.942e-01,2.789e-02,8.419e-04
8.172e-03,1.992e+00,2.506e+00,1.533e+00,7.087e-03,1.916e-01,2.789e-02,8.691e-04
8.115e-03,1.992e+00,2.508e+00,1.534e+00,6.622e-03,1.891e-01,2.789e-02,8.983e-04
8.060e-03,1.992e+00,2.510e+00,1.534e+00,6.171e-03,1.866e-01,2.789e-02,9.269e-04
8.007e-03,1.992e+00,2.512e+00,1.534e+00,5.753e-03,1.840e-01,2.789e-02,9.540e-04
7.958e-03,1.992e+00,2.514e+00,1.535e+00,5.375e-03,1.815e-01,2.789e-02,9.794e-04
7.911e-03,1.992e+00,2.516e+00,1.535e+00,2.069e-03,1.790e-01,2.187e-02,1.003e-03
7.878e-03,1.992e+00,2.517e+00,1.535e+00,1.838e-03,1.771e-01,2.187e-02,1.020e-03
7.857e-03,1.992e+00,2.519e+00,1.535e+00,1.756e-03,1.751e-01,2.187e-02,1.031e-03
7.840e-03,1.992e+00,2.521e+00,1.535e+00,1.729e-03,1.732e-01,2.187e-02,1.040e-03
7.826e-03,1.992e+00,2.523e+00,1.536e+00,1.720e-03,1.712e-01,2.187e-02,1.047e-03
7.811e-03,1.992e+00,2.524e+00,1.536e+00,1.717e-03,1.692e-01,2.187e-02,1.055e-03
7.797e-03,1.992e+00,2.526e+00,1.536e+00,4.323e-02,1.673e-01,3.660e-02,1.062e-03
7.641e-03,1.992e+00,2.528e+00,1.536e+00,4.160e-02,1.641e-01,3.660e-02,1.143e-03
7.351e-03,1.992e+00,2.530e+00,1.537e+00,3.834e-02,1.613e-01,3.660e-02,1.290e-03
7.037e-03,1.992e+00,2.531e+00,1.537e+00,3.477e-02,1.588e-01,3.660e-02,1.448e-03
6.734e-03,1.993e+00,2.533e+00,1.538e+00,1.652e-02,1.565e-01,2.254e-02,1.597e-03
6.505e-03,1.993e+00,2.534e+00,1.538e+00,1.390e-02,1.553e-01,2.254e-02,1.707e-03
6.350e-03,1.993e+00,2.536e+00,1.538e+00,1.218e-02,1.540e-01,2.254e-02,1.781e-03
6.229e-03,1.993e+00,2.538e+00,1.538e+00,1.087e-02,1.527e-01,2.254e-02,1.838e-03
6.127e-03,1.993e+00,2.539e+00,1.538e+00,9.790e-03,1.514e-01,2.254e-02,1.885e-03
6.037e-03,1.993e+00,2.541e+00,1.539e+00,8.858e-03,1.501e-01,2.254e-02,1.927e-03
5.956e-03,1.993e+00,2.542e+00,1.539e+00,8.041e-03,1.488e-01,2.254e-02,1.964e-03
5.883e-03,1.993e+00,2.544e+00,1.539e+00,7.317e-03,1.475e-01,2.254e-02,1.998e-03
5.817e-03,1.993e+00,2.545e+00,1.539e+00,6.673e-03,1.461e-01,2.254e-02,2.028e-03
5.757e-03,1.993e+00,2.547e+00,1.540e+00,1.500e-02,1.448e-01,3.526e-02,2.056e-03
5.671e-03,1.993e+00,2.548e+00,1.540e+00,1.420e-02,1.428e-01,3.526e-02,2.095e-03
5.561e-03,1.993e+00,2.550e+00,1.540e+00,1.310e-02,1.409e-01,3.526e-02,2.144e-03
5.449e-03,1.993e+00,2.551e+00,1.541e+00,1.792e-02,1.391e-01,2.856e-02,2.194e-03
5.322e-03,1.994e+00,2.552e+00,1.541e+00,1.657e-02,1.379e-01,2.856e-02,2.251e-03
5.184e-03,1.994e+00,2.554e+00,1.541e+00,1.510e-02,1.369e-01,2.856e-02,2.311e-03
5.051e-03,1.994e+00,2.555e+00,1.542e+00,1.368e-02,1.359e-01,2.856e-02,2.368e-03
4.928e-03,1.994e+00,2.557e+00,1.542e+00,1.238e-02,1.350e-01,2.856e-02,2.420e-03
4.815e-03,1.994e+00,2.558e+00,1.542e+00,1.121e-02,1.340e-01,2.856e-02,2.468e-03
4.713e-03,1.994e+00,2.559e+00,1.542e+00,6.057e-02,7.614e-02,4.397e-02,2.510e-03
4.443e-03,1.994e+00,2.560e+00,1.543e+00,5.762e-02,7.567e-02,4.397e-02,2.618e-03
4.017e-03,1.994e+00,2.561e+00,1.543e+00,5.280e-02,7.682e-02,4.397e-02,2.781e-03
3.568e-03,1.995e+00,2.562e+00,1.544e+00,2.101e-02,1.408e-01,2.856e-02,2.937e-03
3.235e-03,1.995e+00,2.563e+00,1.544e+00,1.721e-02,1.428e-01,2.856e-02,3.043e-03
3.024e-03,1.995e+00,2.564e+00,1.544e+00,1.487e-02,1.438e-01,2.856e-02,3.104e-03
2.868e-03,1.995e+00,2.566e+00,1.545e+00,1.318e-02,1.444e-01,2.856e-02,3.146e-03
2.739e-03,1.995e+00,2.567e+00,1.545e+00,1.181e-02,1.448e-01,2.856e-02,3.179e-03
2.627e-03,1.995e+00,2.569e+00,1.545e+00,2.251e-02,1.452e-01,3.124e-02,3.206e-03
2.486e-03,1.995e+00,2.570e+00,1.545e+00,2.102e-02,1.459e-01,3.124e-02,3.238e-03
2.316e-03,1.996e+00,2.572e+00,1.546e+00,1.918e-02,1.471e-01,3.124e-02,3.273e-03
2.147e-03,1.996e+00,2.573e+00,1.546e+00,1.737e-02,1.483e-01,3.124e-02,3.304e-03
1.990e-03,1.996e+00,2.575e+00,1.546e+00,1.568e-02,1.496e-01,3.124e-02,3.328e-03
1.845e-03,1.996e+00,2.576e+00,1.547e+00,2.008e-02,1.508e-01,2.990e-02,3.347e-03
1.693e-03,1.996e+00,2.578e+00,1.547e+00,1.846e-02,1.523e-01,2.990e-02,3.362e-03
1.534e-03,1.996e+00,2.579e+00,1.547e+00,1.082e-02,1.540e-01,3.057e-02,3.373e-03
1.404e-03,1.996e+00,2.581e+00,1.548e+00,9.458e-03,1.554e-01,3.057e-02,3.377e-03
1.305e-03,1.996e+00,2.582e+00,1.548e+00,8.466e-03,1.565e-01,3.057e-02,3.378e-03
1.223e-03,1.996e+00,2.584e+00,1.548e+00,7.665e-03,1.575e-01,3.057e-02,3.376e-03
1.150e-03,1.996e+00,2.585e+00,1.548e+00,6.983e-03,1.583e-01,3.057e-02,3.373e-03
1.085e-03,1.996e+00,2.587e+00,1.549e+00,6.386e-03,1.592e-01,3.057e-02,3.369e-03
1.026e-03,1.996e+00,2.589e+00,1.549e+00,5.858e-03,1.599e-01,3.057e-02,3.364e-03
9.721e-04,1.996e+00,2.590e+00,1.549e+00,5.389e-03,1.607e-01,3.057e-02,3.358e-03
9.225e-04,1.996e+00,2.592e+00,1.550e+00,4.971e-03,1.614e-01,3.057e-02,3.352e-03
8.769e-04,1.996e+00,2.593e+00,1.550e+00,4.599e-03,1.621e-01,3.057e-02,3.346e-03
8.347e-04,1.996e+00,2.595e+00,1.550e+00,4.266e-03,1.627e-01,3.057e-02,3.339e-03
7.956e-04,1.996e+00,2.597e+00,1.551e+00,3.970e-03,1.633e-01,3.057e-02,3.333e-03
7.593e-04,1.997e+00,2.598e+00,1.551e+00,3.705e-03,1.640e-01,3.057e-02,3.326e-03
7.254e-04,1.997e+00,2.600e+00,1.551e+00,5.025e-04,1.490e-01,3.928e-02,3.319e-03
7.045e-04,1.997e+00,2.601e+00,1.552e+00,4.564e-04,1.494e-01,3.928e-02,3.315e-03
6.953e-04,1.997e+00,2.603e+00,1.552e+00,5.433e-04,1.496e-01,3.928e-02,3.313e-03
6.895e-04,1.997e+00,2.605e+00,1.552e+00,6.667e-04,1.497e-01,3.928e-02,3.312e-03
6.840e-04,1.997e+00,2.606e+00,1.553e+00,-3.183e-02,1.602e-01,-6.271e-03,3.311e-03
7.955e-04,1.996e+00,2.608e+00,1.553e+00,-3.058e-02,1.580e-01,-6.271e-03,3.332e-03
1.017e-03,1.996e+00,2.609e+00,1.553e+00,-2.809e-02,1.537e-01,-6.271e-03,3.358e-03
1.259e-03,1.996e+00,2.611e+00,1.553e+00,-2.535e-02,1.492e-01,-6.271e-03,3.365e-03
1.492e-03,1.996e+00,2.612e+00,1.553e+00,9.896e-03,1.345e-01,3.928e-02,3.355e-03
1.588e-03,1.996e+00,2.614e+00,1.553e+00,-2.145e-02,1.424e-01,-6.271e-03,3.347e-03
1.671e-03,1.996e+00,2.615e+00,1.553e+00,-2.647e-02,1.410e-01,-6.271e-03,3.338e-03
1.844e-03,1.996e+00,2.617e+00,1.553e+00,-2.453e-02,1.379e-01,-6.271e-03,3.314e-03
2.050e-03,1.996e+00,2.618e+00,1.553e+00,-2.222e-02,1.342e-01,-6.271e-03,3.278e-03
2.253e-03,1.996e+00,2.619e+00,1.553e+00,-1.994e-02,1.307e-01,-6.271e-03,3.236e-03
2.440e-03,1.996e+00,2.621e+00,1.553e+00,-1.784e-02,1.275e-01,-6.271e-03,3.190e-03
2.611e-03,1.995e+00,2.622e+00,1.553e+00,4.635e-02,8.329e-02,3.660e-02,3.145e-03
2.537e-03,1.995e+00,2.623e+00,1.553e+00,-1.661e-02,1.247e-01,-6.271e-03,3.165e-03
2.462e-03,1.996e+00,2.624e+00,1.553e+00,-1.749e-02,1.263e-01,-6.271e-03,3.185e-03
2.544e-03,1.995e+00,2.625e+00,1.553e+00,1.306e-02,1.302e-01,-6.271e-03,3.163e-03
2.563e-03,1.995e+00,2.627e+00,1.553e+00,1.326e-02,1.301e-01,-6.271e-03,3.158e-03
2.489e-03,1.996e+00,2.628e+00,1.553e+00,1.239e-02,1.316e-01,-6.271e-03,3.178e-03
2.389e-03,1.996e+00,2.629e+00,1.553e+00,1.123e-02,1.335e-01,-6.271e-03,3.204e-03
2.287e-03,1.996e+00,2.631e+00,1.553e+00,4.268e-02,1.043e-01,3.526e-02,3.230e-03
2.073e-03,1.996e+00,2.632e+00,1.553e+00,7.781e-03,1.380e-01,-6.271e-03,3.279e-03
1.875e-03,1.996e+00,2.633e+00,1.553e+00,5.517e-03,1.415e-01,-6.271e-03,3.318e-03
1.776e-03,1.996e+00,2.634e+00,1.553e+00,4.372e-03,1.433e-01,-6.271e-03,3.335e-03
1.716e-03,1.996e+00,2.636e+00,1.553e+00,3.672e-03,1.444e-01,-6.271e-03,3.344e-03
1.674e-03,1.996e+00,2.637e+00,1.553e+00,3.168e-03,1.452e-01,-6.271e-03,3.350e-03
1.640e-03,1.996e+00,2.639e+00,1.553e+00,2.764e-03,1.459e-01,-6.271e-03,3.355e-03
1.612e-03,1.996e+00,2.640e+00,1.553e+00,3.504e-02,1.153e-01,3.526e-02,3.359e-03
1.468e-03,1.996e+00,2.642e+00,1.553e+00,3.950e-02,1.481e-01,-6.271e-03,3.376e-03
1.193e-03,1.996e+00,2.643e+00,1.553e+00,3.637e-02,1.525e-01,-6.271e-03,3.394e-03
8.780e-04,1.996e+00,2.644e+00,1.553e+00,3.280e-02,1.575e-01,-6.271e-03,3.388e-03
5.721e-04,1.997e+00,2.646e+00,1.553e+00,2.934e-02,1.622e-01,-6.271e-03,3.344e-03
2.904e-04,1.997e+00,2.647e+00,1.553e+00,4.097e-02,1.664e-01,-6.271e-03,3.262e-03
-1.872e-05,1.997e+00,2.649e+00,1.553e+00,3.450e-02,1.709e-01,-6.271e-03,3.120e-03
-3.410e-04,1.997e+00,2.651e+00,1.553e+00,-2.846e-02,1.547e-01,4.531e-02,2.920e-03
-4.187e-04,1.997e+00,2.652e+00,1.553e+00,3.020e-02,1.774e-01,-6.271e-03,2.865e-03
-4.831e-04,1.997e+00,2.654e+00,1.553e+00,2.945e-02,1.782e-01,-6.271e-03,2.819e-03
-6.870e-04,1.997e+00,2.656e+00,1.553e+00,4.493e-02,1.810e-01,-6.271e-03,2.665e-03
-9.885e-04,1.997e+00,2.658e+00,1.553e+00,4.152e-02,1.851e-01,-6.271e-03,2.421e-03
-1.345e-03,1.998e+00,2.659e+00,1.553e+00,3.749e-02,1.899e-01,-6.271e-03,2.114e-03
-1.696e-03,1.998e+00,2.661e+00,1.553e+00,2.464e-02,1.944e-01,-6.271e-03,1.799e-03
-1.987e-03,1.998e+00,2.663e+00,1.553e+00,2.136e-02,1.979e-01,-6.271e-03,1.530e-03
-2.216e-03,1.998e+00,2.665e+00,1.553e+00,-5.833e-02,1.074e-01,5.670e-02,1.315e-03
-2.121e-03,1.998e+00,2.667e+00,1.553e+00,2.013e-02,2.022e-01,-6.271e-03,1.404e-03
-2.022e-03,1.998e+00,2.668e+00,1.553e+00,2.121e-02,2.006e-01,-6.271e-03,1.497e-03
-2.121e-03,1.998e+00,2.670e+00,1.553e+00,2.007e-02,2.016e-01,-6.271e-03,1.405e-03
-2.280e-03,1.998e+00,2.672e+00,1.553e+00,1.827e-02,2.033e-01,-6.271e-03,1.256e-03
-2.446e-03,1.998e+00,2.674e+00,1.553e+00,-3.403e-02,2.050e-01,-2.414e-04,1.099e-03
-2.415e-03,1.998e+00,2.676e+00,1.553e+00,-3.368e-02,2.046e-01,-2.414e-04,1.128e-03
-2.193e-03,1.998e+00,2.679e+00,1.553e+00,-3.122e-02,2.019e-01,-2.414e-04,1.336e-03
-1.925e-03,1.998e+00,2.681e+00,1.553e+00,-2.824e-02,1.988e-01,-2.414e-04,1.583e-03
-1.659e-03,1.998e+00,2.683e+00,1.553e+00,-2.530e-02,1.957e-01,-2.414e-04,1.822e-03
-1.412e-03,1.998e+00,2.685e+00,1.553e+00,3.378e-02,1.929e-01,3.778e-03,2.037e-03
-1.401e-03,1.998e+00,2.687e+00,1.553e+00,3.392e-02,1.929e-01,3.778e-03,2.047e-03
-1.611e-03,1.998e+00,2.688e+00,1.553e+00,-2.472e-02,1.953e-01,-2.414e-04,1.865e-03
-1.667e-03,1.998e+00,2.690e+00,1.553e+00,-2.534e-02,1.959e-01,-2.414e-04,1.816e-03
-1.525e-03,1.998e+00,2.692e+00,1.553e+00,3.256e-02,1.944e-01,3.778e-03,1.939e-03
-1.541e-03,1.998e+00,2.694e+00,1.553e+00,3.241e-02,1.947e-01,3.778e-03,1.925e-03
-1.751e-03,1.998e+00,2.696e+00,1.553e+00,-2.624e-02,1.971e-01,-2.414e-04,1.742e-03
-1.798e-03,1.998e+00,2.698e+00,1.553e+00,6.814e-02,2.027e-01,-3.591e-03,1.702e-03
-2.003e-03,1.998e+00,2.700e+00,1.553e+00,6.587e-02,2.046e-01,-3.591e-03,1.520e-03
-2.489e-03,1.998e+00,2.702e+00,1.553e+00,6.050e-02,2.091e-01,-3.591e-03,1.078e-03
-3.033e-03,1.998e+00,2.704e+00,1.553e+00,-1.412e-01,2.036e-01,-4.931e-03,5.702e-04
-2.815e-03,1.998e+00,2.706e+00,1.553e+00,-1.388e-01,2.013e-01,-4.931e-03,7.745e-04
-1.860e-03,1.998e+00,2.709e+00,1.553e+00,6.733e-02,2.030e-01,-3.591e-03,1.641e-03
-1.473e-03,1.998e+00,2.711e+00,1.553e+00,-2.334e-02,1.944e-01,3.108e-03,1.971e-03
-1.440e-03,1.998e+00,2.713e+00,1.553e+00,-2.296e-02,1.943e-01,3.108e-03,1.999e-03
-1.282e-03,1.998e+00,2.715e+00,1.553e+00,-2.122e-02,1.931e-01,3.108e-03,2.128e-03
-1.095e-03,1.998e+00,2.716e+00,1.553e+00,-1.915e-02,1.917e-01,3.108e-03,2.277e-03
-9.111e-04,1.997e+00,2.718e+00,1.553e+00,-1.712e-02,1.903e-01,3.108e-03,2.417e-03
-7.408e-04,1.997e+00,2.720e+00,1.553e+00,-1.525e-02,1.891e-01,3.108e-03,2.541e-03
-5.871e-04,1.997e+00,2.722e+00,1.553e+00,-1.355e-02,1.880e-01,3.108e-03,2.647e-03
-4.496e-04,1.997e+00,2.724e+00,1.553e+00,6.803e-02,1.871e-01,4.285e-04,2.736e-03
-6.339e-04,1.997e+00,2.726e+00,1.553e+00,-2.182e-03,1.884e-01,1.098e-03,2.616e-03
-8.565e-04,1.997e+00,2.728e+00,1.553e+00,-4.602e-03,1.900e-01,1.098e-03,2.460e-03
-9.004e-04,1.997e+00,2.730e+00,1.553e+00,-5.074e-03,1.904e-01,1.098e-03,2.428e-03
-8.822e-04,1.997e+00,2.732e+00,1.553e+00,-4.871e-03,1.903e-01,1.098e-03,2.441e-03
-8.449e-04,1.997e+00,2.734e+00,1.553e+00,-4.459e-03,1.901e-01,1.098e-03,2.468e-03
-8.039e-04,1.997e+00,2.736e+00,1.553e+00,-4.008e-03,1.898e-01,1.098e-03,2.497e-03
-7.646e-04,1.997e+00,2.738e+00,1.553e+00,-3.575e-03,1.896e-01,1.098e-03,2.524e-03
-7.285e-04,1.997e+00,2.739e+00,1.553e+00,-3.178e-03,1.894e-01,1.098e-03,2.549e-03
-6.961e-04,1.997e+00,2.741e+00,1.553e+00,-2.821e-03,1.893e-01,1.098e-03,2.571e-03
-6.672e-04,1.997e+00,2.743e+00,1.553e+00,-2.502e-03,1.891e-01,1.098e-03,2.591e-03
-6.415e-04,1.997e+00,2.745e+00,1.553e+00,-2.218e-03,1.890e-01,1.098e-03,2.608e-03
-6.186e-04,1.997e+00,2.747e+00,1.553e+00,-1.965e-03,1.889e-01,1.098e-03,2.623e-03
-5.984e-04,1.997e+00,2.749e+00,1.553e+00,3.978e-02,1.888e-01,-2.251e-03,2.636e-03
-7.412e-04,1.997e+00,2.751e+00,1.553e+00,3.822e-02,1.895e-01,-2.251e-03,2.542e-03
-1.036e-03,1.997e+00,2.753e+00,1.553e+00,3.502e-02,1.908e-01,-2.251e-03,2.334e-03
-1.361e-03,1.998e+00,2.755e+00,1.553e+00,3.151e-02,1.922e-01,-2.251e-03,2.089e-03
-1.672e-03,1.998e+00,2.757e+00,1.553e+00,-4.896e-02,1.883e-01,1.785e-02,1.842e-03
-1.658e-03,1.998e+00,2.759e+00,1.553e+00,-4.872e-02,1.890e-01,1.785e-02,1.853e-03
-1.336e-03,1.998e+00,2.760e+00,1.553e+00,3.194e-02,1.934e-01,-2.251e-03,2.107e-03
-1.236e-03,1.998e+00,2.762e+00,1.553e+00,3.301e-02,1.929e-01,-2.251e-03,2.183e-03
-1.418e-03,1.998e+00,2.764e+00,1.553e+00,3.104e-02,1.936e-01,-2.251e-03,2.044e-03
-1.681e-03,1.998e+00,2.766e+00,1.553e+00,-4.889e-02,1.893e-01,1.785e-02,1.837e-03
-1.651e-03,1.998e+00,2.768e+00,1.553e+00,-4.848e-02,1.900e-01,1.785e-02,1.861e-03
-1.324e-03,1.998e+00,2.770e+00,1.554e+00,3.223e-02,1.945e-01,-2.251e-03,2.115e-03
-1.224e-03,1.998e+00,2.772e+00,1.554e+00,3.328e-02,1.941e-01,-2.251e-03,2.190e-03
-1.409e-03,1.998e+00,2.774e+00,1.554e+00,-1.912e-02,1.946e-01,8.467e-03,2.051e-03
-1.477e-03,1.998e+00,2.776e+00,1.554e+00,-1.981e-02,1.952e-01,8.467e-03,1.999e-03
-1.370e-03,1.998e+00,2.778e+00,1.554e+00,-1.862e-02,1.952e-01,8.467e-03,2.080e-03
-1.212e-03,1.998e+00,2.780e+00,1.554e+00,-1.689e-02,1.949e-01,8.467e-03,2.197e-03
-1.050e-03,1.997e+00,2.782e+00,1.554e+00,-1.511e-02,1.946e-01,8.467e-03,2.313e-03
-8.967e-04,1.997e+00,2.784e+00,1.554e+00,-1.343e-02,1.944e-01,8.467e-03,2.418e-03
-7.580e-04,1.997e+00,2.786e+00,1.554e+00,-1.191e-02,1.941e-01,8.467e-03,2.509e-03
-6.339e-04,1.997e+00,2.788e+00,1.554e+00,-1.054e-02,1.939e-01,8.467e-03,2.586e-03
-5.236e-04,1.997e+00,2.790e+00,1.554e+00,-9.322e-03,1.938e-01,8.467e-03,2.651e-03
-4.257e-04,1.997e+00,2.792e+00,1.554e+00,8.369e-02,1.988e-01,-6.271e-03,2.705e-03
-7.010e-04,1.997e+00,2.794e+00,1.554e+00,-1.120e-02,1.943e-01,8.467e-03,2.546e-03
-9.616e-04,1.997e+00,2.796e+00,1.554e+00,-1.392e-02,1.953e-01,8.467e-03,2.378e-03
-9.557e-04,1.997e+00,2.797e+00,1.554e+00,-5.237e-02,1.903e-01,1.919e-02,2.382e-03
-7.103e-04,1.997e+00,2.799e+00,1.555e+00,-4.966e-02,1.902e-01,1.919e-02,2.539e-03
-3.010e-04,1.997e+00,2.801e+00,1.555e+00,1.705e-02,1.945e-01,7.798e-03,2.765e-03
-1.132e-04,1.997e+00,2.803e+00,1.555e+00,1.908e-02,1.941e-01,7.798e-03,2.848e-03
-1.773e-04,1.997e+00,2.805e+00,1.555e+00,1.844e-02,1.944e-01,7.798e-03,2.821e-03
-3.204e-04,1.997e+00,2.807e+00,1.555e+00,1.696e-02,1.949e-01,7.798e-03,2.756e-03
-4.797e-04,1.997e+00,2.809e+00,1.555e+00,1.532e-02,1.955e-01,7.798e-03,2.675e-03
-6.336e-04,1.997e+00,2.811e+00,1.555e+00,-4.854e-02,1.909e-01,1.919e-02,2.589e-03
-5.285e-04,1.997e+00,2.813e+00,1.555e+00,-4.734e-02,1.910e-01,1.919e-02,2.648e-03
-1.792e-04,1.997e+00,2.815e+00,1.556e+00,1.872e-02,1.955e-01,7.798e-03,2.818e-03
-2.207e-05,1.997e+00,2.817e+00,1.556e+00,2.042e-02,1.951e-01,7.798e-03,2.878e-03
-1.058e-04,1.997e+00,2.819e+00,1.556e+00,1.957e-02,1.955e-01,7.798e-03,2.848e-03
-2.635e-04,1.997e+00,2.821e+00,1.556e+00,1.795e-02,1.960e-01,7.798e-03,2.782e-03
-4.347e-04,1.997e+00,2.823e+00,1.556e+00,-4.312e-02,1.915e-01,1.450e-02,2.700e-03
-3.628e-04,1.997e+00,2.825e+00,1.556e+00,-4.229e-02,1.916e-01,1.450e-02,2.736e-03
-5.690e-05,1.997e+00,2.827e+00,1.556e+00,-3.900e-02,1.909e-01,1.450e-02,2.864e-03
3.040e-04,1.997e+00,2.829e+00,1.556e+00,-3.514e-02,1.899e-01,1.450e-02,2.959e-03
6.575e-04,1.997e+00,2.831e+00,1.557e+00,3.388e-02,1.940e-01,5.118e-03,2.992e-03
7.231e-04,1.997e+00,2.832e+00,1.557e+00,3.460e-02,1.938e-01,5.118e-03,2.992e-03
5.138e-04,1.997e+00,2.834e+00,1.557e+00,-3.281e-02,1.892e-01,1.450e-02,2.986e-03
4.890e-04,1.997e+00,2.836e+00,1.557e+00,-3.300e-02,1.894e-01,1.450e-02,2.984e-03
7.018e-04,1.997e+00,2.838e+00,1.557e+00,3.453e-02,1.939e-01,5.118e-03,2.991e-03
7.163e-04,1.997e+00,2.840e+00,1.557e+00,3.471e-02,1.938e-01,5.118e-03,2.991e-03
4.887e-04,1.997e+00,2.842e+00,1.557e+00,-3.289e-02,1.893e-01,1.450e-02,2.985e-03
4.586e-04,1.997e+00,2.844e+00,1.557e+00,-3.313e-02,1.894e-01,1.450e-02,2.983e-03
6.710e-04,1.997e+00,2.846e+00,1.557e+00,3.440e-02,1.940e-01,5.118e-03,2.991e-03
6.862e-04,1.997e+00,2.848e+00,1.557e+00,2.272e-02,1.939e-01,1.115e-02,2.990e-03
5.068e-04,1.997e+00,2.850e+00,1.557e+00,-2.062e-02,1.893e-01,3.258e-02,2.987e-03
4.742e-04,1.997e+00,2.852e+00,1.558e+00,-2.080e-02,1.894e-01,3.258e-02,2.985e-03
6.038e-04,1.997e+00,2.854e+00,1.558e+00,2.222e-02,1.941e-01,1.115e-02,2.990e-03
6.096e-04,1.997e+00,2.856e+00,1.558e+00,2.233e-02,1.941e-01,1.115e-02,2.990e-03
4.613e-04,1.997e+00,2.858e+00,1.558e+00,-2.068e-02,1.895e-01,3.258e-02,2.984e-03
4.395e-04,1.997e+00,2.860e+00,1.559e+00,-2.075e-02,1.896e-01,3.258e-02,2.983e-03
5.726e-04,1.997e+00,2.861e+00,1.559e+00,2.230e-02,1.942e-01,1.115e-02,2.989e-03
5.789e-04,1.997e+00,2.863e+00,1.559e+00,2.242e-02,1.941e-01,1.115e-02,2.989e-03
4.299e-04,1.997e+00,2.865e+00,1.559e+00,-2.059e-02,1.896e-01,3.258e-02,2.983e-03
4.074e-04,1.997e+00,2.867e+00,1.560e+00,-2.068e-02,1.898e-01,3.258e-02,2.981e-03
5.401e-04,1.997e+00,2.869e+00,1.560e+00,-1.915e-02,1.891e-01,3.258e-02,2.988e-03
7.134e-04,1.997e+00,2.871e+00,1.560e+00,-1.425e-02,1.880e-01,2.455e-02,2.985e-03
8.752e-04,1.997e+00,2.873e+00,1.560e+00,-1.246e-02,1.869e-01,2.455e-02,2.972e-03
1.013e-03,1.997e+00,2.875e+00,1.561e+00,-1.093e-02,1.858e-01,2.455e-02,2.954e-03
1.133e-03,1.997e+00,2.877e+00,1.561e+00,-9.583e-03,1.848e-01,2.455e-02,2.934e-03
1.237e-03,1.997e+00,2.879e+00,1.561e+00,-8.397e-03,1.837e-01,2.455e-02,2.912e-03
1.329e-03,1.997e+00,2.880e+00,1.561e+00,-7.346e-03,1.827e-01,2.455e-02,2.891e-03
1.409e-03,1.997e+00,2.882e+00,1.562e+00,-6.414e-03,1.817e-01,2.455e-02,2.871e-03
1.479e-03,1.997e+00,2.884e+00,1.562e+00,-5.588e-03,1.807e-01,2.455e-02,2.852e-03
1.541e-03,1.997e+00,2.886e+00,1.562e+00,-4.854e-03,1.797e-01,2.455e-02,2.835e-03
1.594e-03,1.997e+00,2.888e+00,1.562e+00,-4.203e-03,1.788e-01,2.455e-02,2.819e-03
1.640e-03,1.997e+00,2.890e+00,1.563e+00,-1.549e-02,1.778e-01,1.852e-02,2.805e-03
1.729e-03,1.997e+00,2.891e+00,1.563e+00,-1.450e-02,1.766e-01,1.852e-02,2.777e-03
1.857e-03,1.997e+00,2.893e+00,1.563e+00,-1.312e-02,1.750e-01,1.852e-02,2.733e-03
1.988e-03,1.997e+00,2.895e+00,1.563e+00,-1.169e-02,1.733e-01,1.852e-02,2.685e-03
2.111e-03,1.997e+00,2.897e+00,1.563e+00,-7.394e-03,1.716e-01,2.789e-02,2.639e-03
2.210e-03,1.996e+00,2.898e+00,1.564e+00,-6.271e-03,1.698e-01,2.789e-02,2.599e-03
2.286e-03,1.996e+00,2.900e+00,1.564e+00,-5.390e-03,1.681e-01,2.789e-02,2.568e-03
2.348e-03,1.996e+00,2.902e+00,1.564e+00,-4.652e-03,1.664e-01,2.789e-02,2.542e-03
2.400e-03,1.996e+00,2.904e+00,1.565e+00,-4.014e-03,1.648e-01,2.789e-02,2.520e-03
2.445e-03,1.996e+00,2.905e+00,1.565e+00,-3.454e-03,1.632e-01,2.789e-02,2.500e-03
2.483e-03,1.996e+00,2.907e+00,1.565e+00,-2.959e-03,1.617e-01,2.789e-02,2.483e-03
2.517e-03,1.996e+00,2.909e+00,1.565e+00,-2.522e-03,1.601e-01,2.789e-02,2.468e-03
2.545e-03,1.996e+00,2.910e+00,1.566e+00,-2.135e-03,1.586e-01,2.789e-02,2.455e-03
2.569e-03,1.996e+00,2.912e+00,1.566e+00,-1.793e-03,1.572e-01,2.789e-02,2.444e-03
2.590e-03,1.996e+00,2.913e+00,1.566e+00,-1.490e-03,1.557e-01,2.789e-02,2.435e-03
2.607e-03,1.996e+00,2.915e+00,1.566e+00,-1.222e-03,1.543e-01,2.789e-02,2.427e-03
2.621e-03,1.996e+00,2.917e+00,1.567e+00,-9.843e-04,1.528e-01,2.789e-02,2.421e-03
2.633e-03,1.996e+00,2.918e+00,1.567e+00,-7.745e-04,1.514e-01,2.789e-02,2.415e-03
2.642e-03,1.996e+00,2.920e+00,1.567e+00,-5.892e-04,1.500e-01,2.789e-02,2.411e-03
2.649e-03,1.996e+00,2.921e+00,1.568e+00,-1.822e-02,1.486e-01,3.660e-02,2.407e-03
2.728e-03,1.996e+00,2.923e+00,1.568e+00,2.717e-02,1.510e-01,2.120e-02,2.370e-03
2.690e-03,1.996e+00,2.924e+00,1.568e+00,2.686e-02,1.505e-01,2.120e-02,2.388e-03
2.494e-03,1.996e+00,2.926e+00,1.568e+00,-1.954e-02,1.474e-01,3.660e-02,2.480e-03
2.441e-03,1.996e+00,2.927e+00,1.569e+00,-1.996e-02,1.466e-01,3.660e-02,2.504e-03
2.561e-03,1.996e+00,2.929e+00,1.569e+00,-1.864e-02,1.431e-01,3.660e-02,2.449e-03
2.728e-03,1.996e+00,2.930e+00,1.569e+00,2.763e-02,1.438e-01,2.120e-02,2.369e-03
2.717e-03,1.996e+00,2.932e+00,1.570e+00,2.758e-02,1.429e-01,2.120e-02,2.374e-03
2.524e-03,1.996e+00,2.933e+00,1.570e+00,-1.878e-02,1.401e-01,3.660e-02,2.467e-03
2.467e-03,1.996e+00,2.934e+00,1.570e+00,-1.924e-02,1.395e-01,3.660e-02,2.493e-03
2.581e-03,1.996e+00,2.936e+00,1.571e+00,-1.800e-02,1.358e-01,3.660e-02,2.440e-03
2.742e-03,1.996e+00,2.937e+00,1.571e+00,2.820e-02,1.362e-01,2.120e-02,2.361e-03
2.724e-03,1.996e+00,2.939e+00,1.571e+00,2.808e-02,1.355e-01,2.120e-02,2.370e-03
2.526e-03,1.996e+00,2.940e+00,1.571e+00,-1.833e-02,1.331e-01,3.660e-02,2.466e-03
2.464e-03,1.996e+00,2.941e+00,1.572e+00,-1.884e-02,1.327e-01,3.660e-02,2.495e-03
2.573e-03,1.996e+00,2.943e+00,1.572e+00,-1.765e-02,1.288e-01,3.660e-02,2.443e-03
2.731e-03,1.996e+00,2.944e+00,1.573e+00,2.849e-02,1.289e-01,2.120e-02,2.366e-03
2.710e-03,1.996e+00,2.945e+00,1.573e+00,2.241e-02,1.283e-01,2.455e-02,2.377e-03
2.533e-03,1.996e+00,2.947e+00,1.573e+00,-8.940e-03,1.258e-01,2.388e-02,2.463e-03
2.454e-03,1.996e+00,2.948e+00,1.573e+00,-9.654e-03,1.264e-01,2.388e-02,2.501e-03
2.495e-03,1.996e+00,2.949e+00,1.573e+00,-9.188e-03,1.244e-01,2.388e-02,2.481e-03
2.572e-03,1.996e+00,2.950e+00,1.574e+00,-8.368e-03,1.215e-01,2.388e-02,2.444e-03
2.655e-03,1.996e+00,2.952e+00,1.574e+00,-7.488e-03,1.185e-01,2.388e-02,2.403e-03
2.734e-03,1.996e+00,2.953e+00,1.574e+00,2.300e-02,1.207e-01,2.455e-02,2.364e-03
2.684e-03,1.996e+00,2.954e+00,1.574e+00,2.257e-02,1.206e-01,2.455e-02,2.389e-03
2.512e-03,1.996e+00,2.955e+00,1.575e+00,-8.713e-03,1.183e-01,2.388e-02,2.474e-03
2.433e-03,1.996e+00,2.956e+00,1.575e+00,-9.421e-03,1.191e-01,2.388e-02,2.512e-03
2.473e-03,1.996e+00,2.958e+00,1.575e+00,-8.975e-03,1.170e-01,2.388e-02,2.493e-03
2.548e-03,1.996e+00,2.959e+00,1.575e+00,-8.181e-03,1.141e-01,2.388e-02,2.456e-03
2.629e-03,1.996e+00,2.960e+00,1.576e+00,-7.329e-03,1.109e-01,2.388e-02,2.416e-03
2.706e-03,1.996e+00,2.961e+00,1.576e+00,2.314e-02,1.129e-01,2.455e-02,2.377e-03
2.654e-03,1.996e+00,2.962e+00,1.576e+00,-6.964e-03,1.079e-01,2.388e-02,2.403e-03
2.603e-03,1.996e+00,2.963e+00,1.576e+00,-7.405e-03,1.080e-01,2.388e-02,2.429e-03
2.638e-03,1.996e+00,2.965e+00,1.577e+00,-7.013e-03,1.059e-01,2.388e-02,2.411e-03
2.698e-03,1.996e+00,2.966e+00,1.577e+00,2.328e-02,1.083e-01,2.455e-02,2.381e-03
2.639e-03,1.996e+00,2.967e+00,1.577e+00,-6.888e-03,1.035e-01,2.388e-02,2.411e-03
2.585e-03,1.996e+00,2.968e+00,1.577e+00,-7.354e-03,1.038e-01,2.388e-02,2.438e-03
2.619e-03,1.996e+00,2.969e+00,1.578e+00,-6.977e-03,1.017e-01,2.388e-02,2.421e-03
2.678e-03,1.996e+00,2.970e+00,1.578e+00,2.457e-01,1.144e-01,1.115e-02,2.391e-03
1.701e-03,1.997e+00,2.971e+00,1.578e+00,8.210e-02,1.308e-01,5.788e-03,2.843e-03
3.855e-04,1.997e+00,2.972e+00,1.578e+00,-2.252e-02,1.623e-01,2.455e-02,3.174e-03
-1.467e-04,1.997e+00,2.974e+00,1.578e+00,-2.756e-02,1.771e-01,2.455e-02,3.117e-03
-1.309e-04,1.997e+00,2.975e+00,1.578e+00,-2.731e-02,1.766e-01,2.455e-02,3.121e-03
6.355e-05,1.997e+00,2.977e+00,1.579e+00,-2.534e-02,1.709e-01,2.455e-02,3.157e-03
3.027e-04,1.997e+00,2.979e+00,1.579e+00,2.528e-01,1.794e-01,-9.113e-04,3.173e-03
-5.692e-04,1.997e+00,2.980e+00,1.579e+00,1.614e-01,1.994e-01,-6.271e-03,2.977e-03
-2.182e-03,1.997e+00,2.982e+00,1.579e+00,2.111e-01,2.509e-01,-3.591e-03,2.039e-03
-3.992e-03,1.997e+00,2.984e+00,1.579e+00,-1.355e-01,2.867e-01,1.316e-02,6.955e-04
-4.563e-03,1.998e+00,2.987e+00,1.579e+00,4.595e-02,3.142e-01,-6.271e-03,2.419e-04
-4.549e-03,1.998e+00,2.989e+00,1.579e+00,4.604e-02,3.133e-01,-6.271e-03,2.535e-04
-4.864e-03,1.998e+00,2.993e+00,1.579e+00,-1.320e-01,3.113e-01,6.458e-03,1.222e-06
-4.540e-03,1.998e+00,2.996e+00,1.579e+00,1.292e-01,3.132e-01,-6.271e-03,2.602e-04
-4.609e-03,1.998e+00,2.999e+00,1.579e+00,-1.206e-01,3.043e-01,1.768e-03,2.051e-04
-4.490e-03,1.998e+00,3.002e+00,1.579e+00,-1.195e-01,3.012e-01,1.768e-03,2.989e-04
-3.621e-03,1.997e+00,3.005e+00,1.579e+00,2.829e-02,2.885e-01,-6.271e-03,9.689e-04
-3.144e-03,1.997e+00,3.008e+00,1.579e+00,-1.065e-01,2.652e-01,2.120e-02,1.322e-03
-2.636e-03,1.997e+00,3.011e+00,1.579e+00,3.789e-02,2.632e-01,-6.271e-03,1.683e-03
-2.343e-03,1.997e+00,3.014e+00,1.579e+00,2.483e-01,2.605e-01,-2.414e-04,1.883e-03
-3.346e-03,1.997e+00,3.016e+00,1.579e+00,3.100e-02,2.812e-01,-6.271e-03,1.179e-03
-4.439e-03,1.998e+00,3.018e+00,1.579e+00,1.301e-01,3.087e-01,-6.271e-03,3.540e-04
-5.397e-03,1.998e+00,3.021e+00,1.579e+00,-1.164e-01,3.220e-01,1.383e-02,4.009e-04
-5.565e-03,1.998e+00,3.024e+00,1.579e+00,-1.120e-01,3.274e-01,-6.271e-03,5.354e-04
-4.822e-03,1.998e+00,3.027e+00,1.579e+00,-1.049e-01,3.085e-01,-6.271e-03,5.174e-05
-3.849e-03,1.997e+00,3.031e+00,1.579e+00,-1.192e-01,2.844e-01,1.584e-02,7.936e-04
-2.765e-03,1.997e+00,3.034e+00,1.579e+00,2.383e-01,2.745e-01,4.285e-04,1.568e-03
-3.066e-03,1.997e+00,3.036e+00,1.579e+00,2.354e-01,2.817e-01,4.285e-04,1.360e-03
-4.759e-03,1.998e+00,3.039e+00,1.579e+00,-1.042e-01,3.066e-01,-6.271e-03,1.106e-04
-5.475e-03,1.998e+00,3.041e+00,1.579e+00,-1.112e-01,3.230e-01,-6.271e-03,4.478e-04
-4.935e-03,1.998e+00,3.044e+00,1.579e+00,-1.416e-01,3.100e-01,-6.271e-03,2.678e-05
-3.869e-03,1.997e+00,3.048e+00,1.579e+00,-1.016e-01,2.852e-01,3.459e-02,7.746e-04
-2.727e-03,1.997e+00,3.051e+00,1.579e+00,8.167e-02,2.713e-01,-6.271e-03,1.574e-03
-2.439e-03,1.997e+00,3.053e+00,1.579e+00,2.268e-01,2.696e-01,-1.581e-03,1.762e-03
-3.522e-03,1.997e+00,3.056e+00,1.579e+00,7.389e-02,2.887e-01,-6.271e-03,1.029e-03
-4.789e-03,1.998e+00,3.059e+00,1.579e+00,-1.401e-01,3.060e-01,-6.271e-03,9.903e-05
-4.794e-03,1.998e+00,3.062e+00,1.579e+00,-1.402e-01,3.056e-01,-6.271e-03,9.492e-05
-3.816e-03,1.997e+00,3.065e+00,1.579e+00,-2.410e-04,2.895e-01,-6.271e-03,8.149e-04
-3.127e-03,1.997e+00,3.068e+00,1.579e+00,-9.142e-02,2.695e-01,2.789e-02,1.295e-03
-2.536e-03,1.997e+00,3.071e+00,1.579e+00,2.437e-01,2.738e-01,4.285e-04,1.682e-03
-3.078e-03,1.997e+00,3.073e+00,1.579e+00,2.785e-02,2.748e-01,-6.271e-03,1.329e-03
-4.014e-03,1.997e+00,3.076e+00,1.579e+00,-9.401e-02,2.886e-01,-6.271e-03,6.796e-04
-3.981e-03,1.997e+00,3.079e+00,1.579e+00,-9.374e-02,2.876e-01,-6.271e-03,7.025e-04
-3.315e-03,1.997e+00,3.081e+00,1.579e+00,2.542e-02,2.791e-01,-6.271e-03,1.166e-03
-2.957e-03,1.997e+00,3.084e+00,1.579e+00,2.888e-02,2.718e-01,-6.271e-03,1.404e-03
-3.042e-03,1.997e+00,3.087e+00,1.579e+00,-9.060e-02,2.680e-01,2.789e-02,1.348e-03
-2.769e-03,1.997e+00,3.090e+00,1.579e+00,3.085e-02,2.691e-01,-6.271e-03,1.524e-03
-2.561e-03,1.997e+00,3.092e+00,1.579e+00,2.434e-01,2.753e-01,4.285e-04,1.654e-03
-3.562e-03,1.997e+00,3.095e+00,1.579e+00,-1.074e-01,2.786e-01,-6.271e-03,1.004e-03
-4.071e-03,1.997e+00,3.097e+00,1.579e+00,-7.390e-02,2.929e-01,-6.271e-03,6.514e-04
-3.612e-03,1.997e+00,3.100e+00,1.579e+00,-1.080e-01,2.790e-01,-6.271e-03,9.684e-04
-2.813e-03,1.997e+00,3.103e+00,1.579e+00,-8.240e-02,2.644e-01,2.656e-02,1.490e-03
-1.924e-03,1.997e+00,3.106e+00,1.579e+00,2.527e-01,2.650e-01,1.098e-03,2.011e-03
-2.424e-03,1.997e+00,3.108e+00,1.579e+00,2.478e-01,2.739e-01,1.098e-03,1.729e-03
-4.235e-03,1.997e+00,3.110e+00,1.579e+00,-7.543e-02,2.955e-01,-6.271e-03,5.472e-04
-5.127e-03,1.998e+00,3.112e+00,1.579e+00,-1.228e-01,3.055e-01,-6.271e-03,9.328e-05
-4.670e-03,1.997e+00,3.115e+00,1.579e+00,-7.978e-02,3.024e-01,-6.271e-03,2.376e-04
-3.852e-03,1.997e+00,3.118e+00,1.579e+00,-1.103e-01,2.831e-01,-6.271e-03,8.075e-04
-2.918e-03,1.997e+00,3.121e+00,1.579e+00,-8.932e-02,2.676e-01,-6.271e-03,1.414e-03
-1.952e-03,1.997e+00,3.124e+00,1.579e+00,-7.095e-02,2.519e-01,3.392e-02,1.970e-03
-1.112e-03,1.997e+00,3.127e+00,1.579e+00,1.451e-01,2.495e-01,-6.271e-03,2.356e-03
-1.267e-03,1.997e+00,3.129e+00,1.579e+00,1.435e-01,2.519e-01,-6.271e-03,2.295e-03
-2.324e-03,1.997e+00,3.132e+00,1.579e+00,2.336e-02,2.631e-01,-6.271e-03,1.773e-03
-3.144e-03,1.997e+00,3.134e+00,1.579e+00,-9.152e-02,2.702e-01,-6.271e-03,1.285e-03
-3.074e-03,1.997e+00,3.137e+00,1.579e+00,-9.086e-02,2.689e-01,-6.271e-03,1.329e-03
-2.414e-03,1.997e+00,3.140e+00,1.579e+00,-7.549e-02,2.590e-01,3.392e-02,1.719e-03
-1.643e-03,1.997e+00,-3.141e+00,1.579e+00,-1.151e-01,2.487e-01,4.285e-04,2.117e-03
-7.150e-04,1.997e+00,-3.138e+00,1.579e+00,-7.039e-02,2.351e-01,2.438e-03,2.464e-03
1.832e-04,1.997e+00,-3.136e+00,1.579e+00,-5.855e-02,2.221e-01,8.467e-03,2.552e-03
8.976e-04,1.997e+00,-3.133e+00,1.579e+00,-4.006e-03,2.168e-01,6.458e-03,2.402e-03
1.295e-03,1.997e+00,-3.131e+00,1.579e+00,-5.479e-05,2.110e-01,6.458e-03,2.255e-03
1.426e-03,1.997e+00,-3.129e+00,1.579e+00,1.272e-03,2.089e-01,6.458e-03,2.199e-03
1.460e-03,1.997e+00,-3.127e+00,1.579e+00,1.642e-03,2.082e-01,6.458e-03,2.184e-03
1.460e-03,1.997e+00,-3.125e+00,1.580e+00,1.671e-03,2.080e-01,6.458e-03,2.184e-03
1.449e-03,1.997e+00,-3.123e+00,1.580e+00,1.586e-03,2.080e-01,6.458e-03,2.189e-03
1.434e-03,1.997e+00,-3.121e+00,1.580e+00,1.469e-03,2.080e-01,6.458e-03,2.196e-03
1.419e-03,1.997e+00,-3.118e+00,1.580e+00,1.350e-03,2.080e-01,6.458e-03,2.203e-03
1.404e-03,1.997e+00,-3.116e+00,1.580e+00,5.462e-02,2.080e-01,3.108e-03,2.209e-03
1.168e-03,1.997e+00,-3.114e+00,1.580e+00,5.229e-02,2.111e-01,3.108e-03,2.310e-03
7.231e-04,1.997e+00,-3.112e+00,1.580e+00,4.791e-02,2.170e-01,3.108e-03,2.467e-03
2.415e-04,1.997e+00,-3.110e+00,1.580e+00,7.281e-02,2.234e-01,-3.591e-03,2.571e-03
-3.438e-04,1.997e+00,-3.108e+00,1.580e+00,6.700e-02,2.311e-01,-3.591e-03,2.578e-03
-1.006e-03,1.997e+00,-3.106e+00,1.580e+00,-5.819e-02,2.345e-01,3.108e-03,2.434e-03
-1.150e-03,1.997e+00,-3.103e+00,1.580e+00,-5.960e-02,2.364e-01,3.108e-03,2.386e-03
-7.797e-04,1.997e+00,-3.101e+00,1.580e+00,-5.592e-02,2.318e-01,3.108e-03,2.497e-03
-2.664e-04,1.997e+00,-3.098e+00,1.580e+00,6.780e-02,2.306e-01,-3.591e-03,2.579e-03
-2.384e-04,1.997e+00,-3.096e+00,1.580e+00,6.806e-02,2.302e-01,-3.591e-03,2.581e-03
-7.061e-04,1.997e+00,-3.094e+00,1.580e+00,-5.521e-02,2.306e-01,3.108e-03,2.516e-03
-8.070e-04,1.997e+00,-3.092e+00,1.580e+00,-6.806e-02,2.318e-01,6.458e-03,2.493e-03
-3.972e-04,1.997e+00,-3.089e+00,1.580e+00,-4.023e-02,2.271e-01,1.048e-02,2.566e-03
8.592e-05,1.997e+00,-3.087e+00,1.580e+00,-3.538e-02,2.215e-01,1.048e-02,2.571e-03
4.927e-04,1.997e+00,-3.085e+00,1.580e+00,-3.129e-02,2.167e-01,1.048e-02,2.502e-03
8.457e-04,1.997e+00,-3.082e+00,1.580e+00,-1.883e-02,2.124e-01,1.517e-02,2.395e-03
1.119e-03,1.997e+00,-3.080e+00,1.580e+00,-1.604e-02,2.089e-01,1.517e-02,2.289e-03
1.321e-03,1.997e+00,-3.078e+00,1.581e+00,-1.396e-02,2.061e-01,1.517e-02,2.199e-03
1.486e-03,1.998e+00,-3.076e+00,1.581e+00,-1.225e-02,2.037e-01,1.517e-02,2.121e-03
1.626e-03,1.998e+00,-3.074e+00,1.581e+00,1.293e-02,2.067e-01,1.115e-02,2.050e-03
1.648e-03,1.998e+00,-3.072e+00,1.581e+00,1.321e-02,2.060e-01,1.115e-02,2.038e-03
1.563e-03,1.998e+00,-3.070e+00,1.581e+00,-1.130e-02,2.014e-01,1.517e-02,2.082e-03
1.548e-03,1.998e+00,-3.068e+00,1.581e+00,-1.138e-02,2.011e-01,1.517e-02,2.090e-03
1.623e-03,1.998e+00,-3.066e+00,1.581e+00,-1.672e-03,1.997e-01,8.467e-03,2.051e-03
1.684e-03,1.998e+00,-3.064e+00,1.581e+00,-1.022e-03,1.986e-01,8.467e-03,2.019e-03
1.712e-03,1.998e+00,-3.062e+00,1.582e+00,-7.092e-04,1.980e-01,8.467e-03,2.004e-03
1.726e-03,1.998e+00,-3.060e+00,1.582e+00,-5.289e-04,1.975e-01,8.467e-03,1.997e-03
1.734e-03,1.998e+00,-3.058e+00,1.582e+00,-4.049e-04,1.970e-01,8.467e-03,1.992e-03
1.740e-03,1.998e+00,-3.056e+00,1.582e+00,-3.082e-04,1.966e-01,8.467e-03,1.989e-03
1.744e-03,1.998e+00,-3.054e+00,1.582e+00,-2.271e-04,1.963e-01,8.467e-03,1.987e-03
1.747e-03,1.998e+00,-3.052e+00,1.582e+00,-1.569e-04,1.959e-01,8.467e-03,1.985e-03
1.749e-03,1.998e+00,-3.050e+00,1.582e+00,-9.504e-05,1.955e-01,8.467e-03,1.984e-03
1.751e-03,1.998e+00,-3.048e+00,1.582e+00,-4.031e-05,1.952e-01,8.467e-03,1.983e-03
1.752e-03,1.998e+00,-3.046e+00,1.582e+00,8.299e-06,1.948e-01,8.467e-03,1.982e-03
1.752e-03,1.998e+00,-3.044e+00,1.582e+00,5.151e-05,1.945e-01,8.467e-03,1.982e-03
1.752e-03,1.998e+00,-3.042e+00,1.582e+00,6.236e-02,1.993e-01,8.467e-03,1.982e-03
1.492e-03,1.998e+00,-3.040e+00,1.582e+00,6.432e-03,2.020e-01,1.316e-02,2.124e-03
1.212e-03,1.997e+00,-3.038e+00,1.583e+00,3.705e-03,2.048e-01,1.316e-02,2.265e-03
1.094e-03,1.997e+00,-3.036e+00,1.583e+00,2.594e-03,2.058e-01,1.316e-02,2.321e-03
1.037e-03,1.997e+00,-3.034e+00,1.583e+00,2.092e-03,2.061e-01,1.316e-02,2.346e-03
1.004e-03,1.997e+00,-3.032e+00,1.583e+00,1.827e-03,2.061e-01,1.316e-02,2.361e-03
9.809e-04,1.997e+00,-3.030e+00,1.583e+00,1.657e-03,2.061e-01,1.316e-02,2.372e-03
9.618e-04,1.997e+00,-3.028e+00,1.583e+00,1.531e-03,2.059e-01,1.316e-02,2.380e-03
9.451e-04,1.997e+00,-3.025e+00,1.583e+00,1.429e-03,2.058e-01,1.316e-02,2.387e-03
9.298e-04,1.997e+00,-3.023e+00,1.584e+00,1.341e-03,2.056e-01,1.316e-02,2.394e-03
9.156e-04,1.997e+00,-3.021e+00,1.584e+00,1.265e-03,2.054e-01,1.316e-02,2.400e-03
9.023e-04,1.997e+00,-3.019e+00,1.584e+00,1.197e-03,2.053e-01,1.316e-02,2.406e-03
8.898e-04,1.997e+00,-3.017e+00,1.584e+00,-4.038e-02,1.999e-01,1.651e-02,2.411e-03
1.051e-03,1.997e+00,-3.015e+00,1.584e+00,-3.869e-02,1.975e-01,1.651e-02,2.339e-03
1.373e-03,1.998e+00,-3.013e+00,1.584e+00,-3.539e-02,1.931e-01,1.651e-02,2.177e-03
1.725e-03,1.998e+00,-3.011e+00,1.584e+00,8.682e-02,1.934e-01,1.048e-02,1.980e-03
1.569e-03,1.998e+00,-3.009e+00,1.585e+00,-3.330e-02,1.897e-01,1.651e-02,2.070e-03
1.418e-03,1.998e+00,-3.007e+00,1.585e+00,-3.473e-02,1.910e-01,1.651e-02,2.154e-03
1.610e-03,1.998e+00,-3.005e+00,1.585e+00,8.588e-02,1.932e-01,1.048e-02,2.046e-03
1.408e-03,1.998e+00,-3.003e+00,1.585e+00,-3.470e-02,1.901e-01,1.651e-02,2.160e-03
1.251e-03,1.997e+00,-3.002e+00,1.585e+00,-3.618e-02,1.915e-01,1.651e-02,2.243e-03
1.451e-03,1.998e+00,-3.000e+00,1.585e+00,-3.410e-02,1.884e-01,1.651e-02,2.135e-03
1.754e-03,1.998e+00,-2.998e+00,1.585e+00,8.762e-02,1.891e-01,1.048e-02,1.960e-03
1.577e-03,1.998e+00,-2.996e+00,1.586e+00,-3.272e-02,1.858e-01,1.651e-02,2.065e-03
1.415e-03,1.998e+00,-2.994e+00,1.586e+00,-3.426e-02,1.873e-01,1.651e-02,2.156e-03
1.599e-03,1.998e+00,-2.992e+00,1.586e+00,4.180e-02,1.895e-01,1.651e-02,2.051e-03
1.577e-03,1.998e+00,-2.990e+00,1.586e+00,4.166e-02,1.891e-01,1.651e-02,2.064e-03
1.281e-03,1.997e+00,-2.988e+00,1.586e+00,3.878e-02,1.924e-01,1.651e-02,2.231e-03
9.155e-04,1.997e+00,-2.986e+00,1.586e+00,3.520e-02,1.968e-01,1.651e-02,2.416e-03
5.518e-04,1.997e+00,-2.984e+00,1.587e+00,3.164e-02,2.012e-01,1.651e-02,2.569e-03
2.134e-04,1.997e+00,-2.982e+00,1.587e+00,-1.614e-02,2.003e-01,1.450e-02,2.675e-03
9.013e-05,1.997e+00,-2.980e+00,1.587e+00,-1.730e-02,2.018e-01,1.450e-02,2.703e-03
1.694e-04,1.997e+00,-2.978e+00,1.587e+00,-1.642e-02,2.005e-01,1.450e-02,2.686e-03
3.093e-04,1.997e+00,-2.976e+00,1.587e+00,-1.495e-02,1.983e-01,1.450e-02,2.648e-03
4.588e-04,1.997e+00,-2.974e+00,1.587e+00,-1.337e-02,1.960e-01,1.450e-02,2.600e-03
6.006e-04,1.997e+00,-2.972e+00,1.587e+00,3.261e-02,1.989e-01,1.651e-02,2.547e-03
5.458e-04,1.997e+00,-2.970e+00,1.588e+00,-1.234e-02,1.941e-01,1.450e-02,2.568e-03
4.897e-04,1.997e+00,-2.968e+00,1.588e+00,-2.172e-02,1.946e-01,9.807e-03,2.589e-03
5.966e-04,1.997e+00,-2.966e+00,1.588e+00,6.540e-02,1.980e-01,1.115e-02,2.548e-03
4.193e-04,1.997e+00,-2.964e+00,1.588e+00,-2.231e-02,1.951e-01,9.807e-03,2.615e-03
2.765e-04,1.997e+00,-2.962e+00,1.588e+00,-2.369e-02,1.969e-01,9.807e-03,2.661e-03
3.930e-04,1.997e+00,-2.960e+00,1.588e+00,-2.247e-02,1.951e-01,9.807e-03,2.624e-03
5.864e-04,1.997e+00,-2.958e+00,1.588e+00,6.552e-02,1.974e-01,1.115e-02,2.551e-03
4.370e-04,1.997e+00,-2.956e+00,1.588e+00,-2.192e-02,1.940e-01,9.807e-03,2.609e-03
3.008e-04,1.997e+00,-2.955e+00,1.588e+00,-2.323e-02,1.957e-01,9.807e-03,2.655e-03
4.160e-04,1.997e+00,-2.953e+00,1.589e+00,-2.202e-02,1.939e-01,9.807e-03,2.616e-03
6.057e-04,1.997e+00,-2.951e+00,1.589e+00,6.594e-02,1.963e-01,1.115e-02,2.542e-03
4.526e-04,1.997e+00,-2.949e+00,1.589e+00,-2.154e-02,1.930e-01,9.807e-03,2.603e-03
3.127e-04,1.997e+00,-2.947e+00,1.589e+00,-2.290e-02,1.947e-01,9.807e-03,2.652e-03
4.242e-04,1.997e+00,-2.945e+00,1.589e+00,-2.172e-02,1.930e-01,9.807e-03,2.613e-03
6.103e-04,1.997e+00,-2.943e+00,1.589e+00,7.214e-02,1.953e-01,8.467e-03,2.539e-03
4.301e-04,1.997e+00,-2.941e+00,1.589e+00,1.178e-01,2.028e-01,-2.251e-03,2.611e-03
-3.072e-04,1.997e+00,-2.939e+00,1.589e+00,1.104e-01,2.130e-01,-2.251e-03,2.780e-03
-1.307e-03,1.997e+00,-2.937e+00,1.589e+00,-4.210e-02,2.161e-01,1.450e-02,2.664e-03
-1.740e-03,1.997e+00,-2.935e+00,1.589e+00,-5.231e-02,2.221e-01,1.718e-02,2.532e-03
-1.540e-03,1.997e+00,-2.932e+00,1.589e+00,-4.426e-02,2.196e-01,1.450e-02,2.597e-03
-1.154e-03,1.997e+00,-2.930e+00,1.590e+00,-4.027e-02,2.145e-01,1.450e-02,2.699e-03
-7.509e-04,1.997e+00,-2.928e+00,1.590e+00,-3.610e-02,2.090e-01,1.450e-02,2.764e-03
-3.709e-04,1.997e+00,-2.926e+00,1.590e+00,1.102e-01,2.141e-01,-2.251e-03,2.772e-03
-6.077e-04,1.997e+00,-2.924e+00,1.590e+00,-3.459e-02,2.069e-01,1.450e-02,2.774e-03
-8.407e-04,1.997e+00,-2.922e+00,1.590e+00,-3.686e-02,2.100e-01,1.450e-02,2.755e-03
-6.651e-04,1.997e+00,-2.920e+00,1.590e+00,-3.500e-02,2.076e-01,1.450e-02,2.771e-03
-3.679e-04,1.997e+00,-2.917e+00,1.590e+00,4.817e-02,2.087e-01,1.651e-02,2.770e-03
-3.790e-04,1.997e+00,-2.915e+00,1.590e+00,4.815e-02,2.087e-01,1.651e-02,2.771e-03
-7.115e-04,1.997e+00,-2.913e+00,1.591e+00,3.941e-04,2.131e-01,9.807e-03,2.769e-03
-9.450e-04,1.997e+00,-2.911e+00,1.591e+00,-1.919e-03,2.163e-01,9.807e-03,2.745e-03
-1.009e-03,1.997e+00,-2.909e+00,1.591e+00,-2.506e-03,2.172e-01,9.807e-03,2.735e-03
-1.012e-03,1.997e+00,-2.907e+00,1.591e+00,-2.485e-03,2.172e-01,9.807e-03,2.734e-03
-9.965e-04,1.997e+00,-2.905e+00,1.591e+00,-2.264e-03,2.170e-01,9.807e-03,2.737e-03
-9.757e-04,1.997e+00,-2.902e+00,1.591e+00,-1.992e-03,2.167e-01,9.807e-03,2.740e-03
-9.552e-04,1.997e+00,-2.900e+00,1.591e+00,-1.723e-03,2.164e-01,9.807e-03,2.743e-03
-9.365e-04,1.997e+00,-2.898e+00,1.591e+00,-1.473e-03,2.162e-01,9.807e-03,2.745e-03
-9.202e-04,1.997e+00,-2.896e+00,1.591e+00,-1.247e-03,2.159e-01,9.807e-03,2.747e-03
-9.062e-04,1.997e+00,-2.894e+00,1.591e+00,9.978e-02,2.209e-01,8.467e-03,2.749e-03
-1.304e-03,1.997e+00,-2.891e+00,1.592e+00,9.577e-02,2.262e-01,8.467e-03,2.682e-03
-2.085e-03,1.997e+00,-2.889e+00,1.592e+00,-3.670e-02,2.263e-01,1.115e-02,2.450e-03
-2.432e-03,1.997e+00,-2.887e+00,1.592e+00,-4.018e-02,2.311e-01,1.115e-02,2.317e-03
-2.274e-03,1.997e+00,-2.885e+00,1.592e+00,-3.849e-02,2.293e-01,1.115e-02,2.379e-03
-1.961e-03,1.997e+00,-2.882e+00,1.592e+00,-3.521e-02,2.253e-01,1.115e-02,2.492e-03
-1.619e-03,1.997e+00,-2.880e+00,1.592e+00,-3.164e-02,2.210e-01,1.115e-02,2.597e-03
-1.292e-03,1.997e+00,-2.878e+00,1.592e+00,9.633e-02,2.271e-01,8.467e-03,2.676e-03
-1.497e-03,1.997e+00,-2.876e+00,1.592e+00,9.428e-02,2.298e-01,8.467e-03,2.629e-03
-2.202e-03,1.997e+00,-2.873e+00,1.592e+00,-3.745e-02,2.287e-01,1.115e-02,2.411e-03
-2.519e-03,1.997e+00,-2.871e+00,1.592e+00,-4.063e-02,2.331e-01,1.115e-02,2.290e-03
-2.349e-03,1.997e+00,-2.869e+00,1.593e+00,-1.159e-01,2.311e-01,2.187e-02,2.356e-03
-1.720e-03,1.997e+00,-2.866e+00,1.593e+00,-1.093e-01,2.233e-01,2.187e-02,2.565e-03
-7.755e-04,1.997e+00,-2.864e+00,1.593e+00,5.477e-02,2.161e-01,5.788e-03,2.728e-03
-4.159e-04,1.997e+00,-2.862e+00,1.593e+00,1.060e-01,2.165e-01,1.517e-02,2.716e-03
-8.824e-04,1.997e+00,-2.860e+00,1.593e+00,5.380e-02,2.173e-01,5.788e-03,2.724e-03
-1.526e-03,1.997e+00,-2.857e+00,1.593e+00,4.720e-02,2.257e-01,5.788e-03,2.622e-03
-2.055e-03,1.997e+00,-2.855e+00,1.593e+00,-1.124e-01,2.274e-01,2.187e-02,2.471e-03
-1.890e-03,1.997e+00,-2.853e+00,1.594e+00,-1.106e-01,2.256e-01,2.187e-02,2.523e-03
-1.093e-03,1.997e+00,-2.851e+00,1.594e+00,5.201e-02,2.205e-01,5.788e-03,2.697e-03
-7.633e-04,1.997e+00,-2.848e+00,1.594e+00,5.546e-02,2.161e-01,5.788e-03,2.721e-03
-1.027e-03,1.997e+00,-2.846e+00,1.594e+00,5.277e-02,2.195e-01,5.788e-03,2.706e-03
-1.467e-03,1.997e+00,-2.844e+00,1.594e+00,-2.589e-02,2.200e-01,1.986e-02,2.636e-03
-1.638e-03,1.997e+00,-2.842e+00,1.594e+00,2.881e-02,2.275e-01,8.467e-03,2.597e-03
-1.735e-03,1.997e+00,-2.840e+00,1.594e+00,2.786e-02,2.288e-01,8.467e-03,2.573e-03
-1.953e-03,1.997e+00,-2.837e+00,1.594e+00,2.566e-02,2.317e-01,8.467e-03,2.512e-03
-2.196e-03,1.997e+00,-2.835e+00,1.594e+00,2.319e-02,2.349e-01,8.467e-03,2.436e-03
-2.431e-03,1.997e+00,-2.833e+00,1.595e+00,2.081e-02,2.380e-01,8.467e-03,2.354e-03
-2.647e-03,1.997e+00,-2.830e+00,1.595e+00,-2.186e-01,2.305e-01,2.656e-02,2.274e-03
-1.896e-03,1.997e+00,-2.828e+00,1.595e+00,2.662e-02,2.318e-01,8.467e-03,2.525e-03
-1.191e-03,1.997e+00,-2.826e+00,1.595e+00,-2.231e-02,2.177e-01,1.986e-02,2.671e-03
-9.604e-04,1.997e+00,-2.823e+00,1.595e+00,-1.977e-02,2.148e-01,1.986e-02,2.691e-03
-7.528e-04,1.997e+00,-2.821e+00,1.595e+00,-1.747e-02,2.120e-01,1.986e-02,2.695e-03
-5.680e-04,1.997e+00,-2.819e+00,1.596e+00,2.907e-02,2.146e-01,1.048e-02,2.684e-03
-5.811e-04,1.997e+00,-2.817e+00,1.596e+00,2.901e-02,2.146e-01,1.048e-02,2.685e-03
-7.780e-04,1.997e+00,-2.815e+00,1.596e+00,2.702e-02,2.171e-01,1.048e-02,2.696e-03
-1.022e-03,1.997e+00,-2.812e+00,1.596e+00,2.454e-02,2.201e-01,1.048e-02,2.691e-03
-1.264e-03,1.997e+00,-2.810e+00,1.596e+00,2.207e-02,2.232e-01,1.048e-02,2.667e-03
-1.490e-03,1.997e+00,-2.808e+00,1.596e+00,1.978e-02,2.261e-01,1.048e-02,2.632e-03
-1.695e-03,1.997e+00,-2.806e+00,1.596e+00,-2.975e-02,2.236e-01,1.249e-02,2.591e-03
-1.692e-03,1.997e+00,-2.804e+00,1.596e+00,-2.962e-02,2.236e-01,1.249e-02,2.592e-03
-1.495e-03,1.997e+00,-2.801e+00,1.596e+00,1.998e-02,2.263e-01,1.048e-02,2.631e-03
-1.436e-03,1.997e+00,-2.799e+00,1.597e+00,2.068e-02,2.256e-01,1.048e-02,2.640e-03
-1.552e-03,1.997e+00,-2.797e+00,1.597e+00,1.952e-02,2.271e-01,1.048e-02,2.620e-03
-1.719e-03,1.997e+00,-2.794e+00,1.597e+00,-1.690e-01,2.189e-01,3.258e-02,2.587e-03
-1.156e-03,1.997e+00,-2.792e+00,1.597e+00,-6.495e-02,2.170e-01,3.258e-02,2.672e-03
-2.838e-04,1.997e+00,-2.790e+00,1.597e+00,1.861e-02,2.105e-01,2.388e-02,2.609e-03
7.779e-05,1.998e+00,-2.788e+00,1.598e+00,2.259e-02,2.052e-01,2.388e-02,2.491e-03
4.881e-05,1.997e+00,-2.786e+00,1.598e+00,2.245e-02,2.051e-01,2.388e-02,2.503e-03
-1.079e-04,1.997e+00,-2.784e+00,1.598e+00,2.096e-02,2.067e-01,2.388e-02,2.560e-03
-2.964e-04,1.997e+00,-2.782e+00,1.598e+00,1.914e-02,2.088e-01,2.388e-02,2.614e-03
-4.835e-04,1.997e+00,-2.779e+00,1.599e+00,1.733e-02,2.111e-01,2.388e-02,2.654e-03
-6.581e-04,1.997e+00,-2.777e+00,1.599e+00,-5.848e-02,2.080e-01,3.258e-02,2.678e-03
-5.275e-04,1.997e+00,-2.775e+00,1.599e+00,-5.686e-02,2.057e-01,3.258e-02,2.661e-03
-1.117e-04,1.997e+00,-2.773e+00,1.599e+00,2.191e-02,2.043e-01,2.388e-02,2.557e-03
7.705e-05,1.998e+00,-2.771e+00,1.600e+00,7.450e-02,2.010e-01,2.522e-02,2.485e-03
-2.144e-04,1.997e+00,-2.769e+00,1.600e+00,7.159e-02,2.048e-01,2.522e-02,2.591e-03
-7.772e-04,1.997e+00,-2.767e+00,1.600e+00,-7.357e-02,2.077e-01,3.191e-02,2.694e-03
-8.471e-04,1.997e+00,-2.765e+00,1.601e+00,-7.407e-02,2.084e-01,3.191e-02,2.698e-03
-3.867e-04,1.997e+00,-2.763e+00,1.601e+00,7.043e-02,2.060e-01,2.522e-02,2.634e-03
-3.288e-04,1.997e+00,-2.761e+00,1.601e+00,7.123e-02,2.046e-01,2.522e-02,2.620e-03
-7.728e-04,1.997e+00,-2.759e+00,1.601e+00,-7.267e-02,2.061e-01,3.191e-02,2.695e-03
-8.098e-04,1.997e+00,-2.757e+00,1.602e+00,-7.282e-02,2.063e-01,3.191e-02,2.698e-03
-3.482e-04,1.997e+00,-2.755e+00,1.602e+00,7.171e-02,2.034e-01,2.522e-02,2.623e-03
-2.979e-04,1.997e+00,-2.752e+00,1.602e+00,7.244e-02,2.020e-01,2.522e-02,2.609e-03
-7.507e-04,1.997e+00,-2.750e+00,1.603e+00,-7.157e-02,2.040e-01,3.191e-02,2.695e-03
-7.980e-04,1.997e+00,-2.748e+00,1.603e+00,-7.182e-02,2.044e-01,3.191e-02,2.699e-03
-3.479e-04,1.997e+00,-2.746e+00,1.603e+00,7.557e-02,2.013e-01,2.856e-02,2.621e-03
-3.182e-04,1.997e+00,-2.744e+00,1.603e+00,7.611e-02,2.002e-01,2.856e-02,2.613e-03
-7.999e-04,1.997e+00,-2.742e+00,1.604e+00,-1.777e-02,2.031e-01,1.986e-02,2.701e-03
-1.073e-03,1.997e+00,-2.740e+00,1.604e+00,-2.053e-02,2.077e-01,1.986e-02,2.713e-03
-1.031e-03,1.997e+00,-2.738e+00,1.604e+00,-1.991e-02,2.067e-01,1.986e-02,2.712e-03
-8.877e-04,1.997e+00,-2.736e+00,1.604e+00,-1.822e-02,2.039e-01,1.986e-02,2.707e-03
-7.231e-04,1.997e+00,-2.734e+00,1.605e+00,-1.630e-02,2.006e-01,1.986e-02,2.691e-03
-5.638e-04,1.997e+00,-2.732e+00,1.605e+00,-1.443e-02,1.974e-01,1.986e-02,2.666e-03
-4.183e-04,1.997e+00,-2.730e+00,1.605e+00,7.625e-02,1.996e-01,2.856e-02,2.633e-03
-6.299e-04,1.997e+00,-2.728e+00,1.605e+00,1.424e-01,2.081e-01,4.285e-04,2.678e-03
-1.437e-03,1.997e+00,-2.726e+00,1.605e+00,1.338e-01,2.229e-01,4.285e-04,2.702e-03
-2.559e-03,1.996e+00,-2.724e+00,1.605e+00,8.908e-02,2.433e-01,-1.581e-03,2.471e-03
-3.582e-03,1.996e+00,-2.721e+00,1.605e+00,-1.979e-02,2.566e-01,7.798e-03,2.111e-03
-4.043e-03,1.996e+00,-2.719e+00,1.605e+00,-1.403e-01,2.598e-01,1.115e-02,1.918e-03
-3.596e-03,1.996e+00,-2.716e+00,1.605e+00,-1.976e-02,2.573e-01,7.798e-03,2.104e-03
-3.025e-03,1.996e+00,-2.714e+00,1.605e+00,-1.353e-02,2.474e-01,7.798e-03,2.316e-03
-2.752e-03,1.996e+00,-2.711e+00,1.606e+00,-1.050e-02,2.427e-01,7.798e-03,2.405e-03
-2.595e-03,1.996e+00,-2.709e+00,1.606e+00,-8.726e-03,2.401e-01,7.798e-03,2.451e-03
-2.487e-03,1.996e+00,-2.706e+00,1.606e+00,-7.492e-03,2.383e-01,7.798e-03,2.481e-03
-2.404e-03,1.996e+00,-2.704e+00,1.606e+00,-6.520e-03,2.369e-01,7.798e-03,2.503e-03
-2.335e-03,1.997e+00,-2.702e+00,1.606e+00,-5.702e-03,2.357e-01,7.798e-03,2.520e-03
-2.276e-03,1.997e+00,-2.699e+00,1.606e+00,-4.991e-03,2.348e-01,7.798e-03,2.534e-03
-2.225e-03,1.997e+00,-2.697e+00,1.606e+00,6.087e-02,2.339e-01,4.448e-03,2.545e-03
-2.427e-03,1.996e+00,-2.694e+00,1.606e+00,5.871e-02,2.373e-01,4.448e-03,2.498e-03
-2.864e-03,1.996e+00,-2.692e+00,1.606e+00,3.320e-02,2.446e-01,3.108e-03,2.377e-03
-3.270e-03,1.996e+00,-2.690e+00,1.606e+00,2.879e-02,2.512e-01,3.108e-03,2.245e-03
-3.584e-03,1.996e+00,-2.687e+00,1.606e+00,2.536e-02,2.564e-01,3.108e-03,2.131e-03
-3.847e-03,1.996e+00,-2.685e+00,1.606e+00,-2.495e-02,2.607e-01,6.458e-03,2.030e-03
-3.897e-03,1.996e+00,-2.682e+00,1.606e+00,-2.543e-02,2.616e-01,6.458e-03,2.011e-03
-3.754e-03,1.996e+00,-2.679e+00,1.606e+00,-2.379e-02,2.595e-01,6.458e-03,2.066e-03
-3.557e-03,1.996e+00,-2.677e+00,1.606e+00,2.589e-02,2.566e-01,3.108e-03,2.139e-03
-3.535e-03,1.996e+00,-2.674e+00,1.606e+00,2.616e-02,2.563e-01,3.108e-03,2.147e-03
-3.691e-03,1.996e+00,-2.672e+00,1.606e+00,2.742e-02,2.587e-01,7.128e-03,2.091e-03
-3.906e-03,1.996e+00,-2.669e+00,1.607e+00,2.510e-02,2.621e-01,7.128e-03,2.009e-03
-4.133e-03,1.996e+00,-2.666e+00,1.607e+00,2.264e-02,2.657e-01,7.128e-03,1.920e-03
-4.349e-03,1.996e+00,-2.664e+00,1.607e+00,2.031e-02,2.690e-01,7.128e-03,1.832e-03
-4.546e-03,1.995e+00,-2.661e+00,1.607e+00,1.818e-02,2.721e-01,7.128e-03,1.750e-03
-4.723e-03,1.995e+00,-2.658e+00,1.607e+00,-1.943e-01,2.645e-01,3.258e-02,1.674e-03
-4.102e-03,1.996e+00,-2.656e+00,1.607e+00,2.353e-02,2.670e-01,7.128e-03,1.929e-03
-3.518e-03,1.996e+00,-2.653e+00,1.607e+00,4.809e-04,2.587e-01,6.458e-03,2.142e-03
-3.403e-03,1.996e+00,-2.650e+00,1.607e+00,1.837e-03,2.572e-01,6.458e-03,2.180e-03
-3.376e-03,1.996e+00,-2.648e+00,1.607e+00,-3.732e-03,2.569e-01,9.137e-03,2.188e-03
-3.359e-03,1.996e+00,-2.645e+00,1.607e+00,-3.451e-03,2.568e-01,9.137e-03,2.194e-03
-3.332e-03,1.996e+00,-2.643e+00,1.607e+00,-3.059e-03,2.566e-01,9.137e-03,2.202e-03
-3.304e-03,1.996e+00,-2.640e+00,1.608e+00,-2.658e-03,2.563e-01,9.137e-03,2.211e-03
-3.278e-03,1.996e+00,-2.637e+00,1.608e+00,-2.281e-03,2.561e-01,9.137e-03,2.219e-03
-3.255e-03,1.996e+00,-2.635e+00,1.608e+00,-1.938e-03,2.559e-01,9.137e-03,2.225e-03
-3.236e-03,1.996e+00,-2.632e+00,1.608e+00,-1.630e-03,2.558e-01,9.137e-03,2.231e-03
-3.219e-03,1.996e+00,-2.630e+00,1.608e+00,-1.354e-03,2.557e-01,9.137e-03,2.236e-03
-3.205e-03,1.996e+00,-2.627e+00,1.608e+00,-1.109e-03,2.556e-01,9.137e-03,2.240e-03
-3.194e-03,1.996e+00,-2.625e+00,1.608e+00,-8.904e-04,2.556e-01,9.137e-03,2.243e-03
-3.184e-03,1.996e+00,-2.622e+00,1.608e+00,3.785e-02,2.556e-01,1.852e-02,2.245e-03
-3.317e-03,1.996e+00,-2.619e+00,1.608e+00,3.651e-02,2.575e-01,1.852e-02,2.208e-03
-3.582e-03,1.996e+00,-2.617e+00,1.609e+00,3.366e-02,2.611e-01,1.852e-02,2.130e-03
-3.872e-03,1.996e+00,-2.614e+00,1.609e+00,-1.398e-02,2.652e-01,9.137e-03,2.036e-03
-3.991e-03,1.996e+00,-2.612e+00,1.609e+00,-1.525e-02,2.669e-01,9.137e-03,1.996e-03
-3.938e-03,1.996e+00,-2.609e+00,1.609e+00,-1.455e-02,2.664e-01,9.137e-03,2.014e-03
-3.832e-03,1.996e+00,-2.606e+00,1.609e+00,-1.324e-02,2.653e-01,9.137e-03,2.049e-03
-3.717e-03,1.996e+00,-2.604e+00,1.609e+00,-1.183e-02,2.640e-01,9.137e-03,2.085e-03
-3.608e-03,1.996e+00,-2.601e+00,1.609e+00,3.400e-02,2.629e-01,1.852e-02,2.118e-03
-3.669e-03,1.996e+00,-2.598e+00,1.609e+00,-1.396e-02,2.639e-01,1.986e-02,2.100e-03
-3.719e-03,1.996e+00,-2.596e+00,1.610e+00,-1.435e-02,2.648e-01,1.986e-02,2.085e-03
-3.649e-03,1.996e+00,-2.593e+00,1.610e+00,5.190e-02,2.695e-01,2.053e-02,2.106e-03
-3.779e-03,1.996e+00,-2.590e+00,1.610e+00,-1.465e-02,2.662e-01,1.986e-02,2.067e-03
-3.891e-03,1.996e+00,-2.588e+00,1.610e+00,-1.575e-02,2.679e-01,1.986e-02,2.032e-03
-3.833e-03,1.996e+00,-2.585e+00,1.610e+00,-1.488e-02,2.676e-01,1.986e-02,2.050e-03
-3.725e-03,1.996e+00,-2.582e+00,1.611e+00,-1.341e-02,2.666e-01,1.986e-02,2.082e-03
-3.609e-03,1.996e+00,-2.579e+00,1.611e+00,5.338e-02,2.707e-01,2.053e-02,2.115e-03
-3.732e-03,1.996e+00,-2.577e+00,1.611e+00,-1.309e-02,2.673e-01,1.986e-02,2.081e-03
-3.849e-03,1.996e+00,-2.574e+00,1.611e+00,-5.875e-02,2.638e-01,1.785e-02,2.046e-03
-3.646e-03,1.996e+00,-2.571e+00,1.611e+00,4.465e-02,2.720e-01,1.919e-02,2.104e-03
-3.603e-03,1.996e+00,-2.569e+00,1.612e+00,4.536e-02,2.717e-01,1.919e-02,2.116e-03
-3.856e-03,1.996e+00,-2.566e+00,1.612e+00,-5.826e-02,2.647e-01,1.785e-02,2.046e-03
-3.834e-03,1.996e+00,-2.563e+00,1.612e+00,-5.781e-02,2.647e-01,1.785e-02,2.052e-03
-3.487e-03,1.996e+00,-2.561e+00,1.612e+00,4.732e-02,2.712e-01,1.919e-02,2.144e-03
-3.413e-03,1.996e+00,-2.558e+00,1.612e+00,4.840e-02,2.705e-01,1.919e-02,2.161e-03
-3.671e-03,1.996e+00,-2.555e+00,1.613e+00,-5.530e-02,2.634e-01,1.785e-02,2.098e-03
-3.669e-03,1.996e+00,-2.552e+00,1.613e+00,-5.509e-02,2.636e-01,1.785e-02,2.098e-03
-3.347e-03,1.996e+00,-2.550e+00,1.613e+00,4.978e-02,2.703e-01,1.919e-02,2.175e-03
-3.294e-03,1.996e+00,-2.547e+00,1.613e+00,6.124e-03,2.647e-01,2.589e-02,2.186e-03
-3.416e-03,1.996e+00,-2.544e+00,1.613e+00,4.938e-03,2.663e-01,2.589e-02,2.160e-03
-3.484e-03,1.996e+00,-2.542e+00,1.614e+00,4.395e-03,2.673e-01,2.589e-02,2.145e-03
-3.531e-03,1.996e+00,-2.539e+00,1.614e+00,4.103e-03,2.681e-01,2.589e-02,2.134e-03
-3.569e-03,1.996e+00,-2.536e+00,1.614e+00,3.915e-03,2.688e-01,2.589e-02,2.125e-03
-3.604e-03,1.996e+00,-2.534e+00,1.614e+00,3.776e-03,2.694e-01,2.589e-02,2.117e-03
-3.636e-03,1.996e+00,-2.531e+00,1.615e+00,3.663e-03,2.700e-01,2.589e-02,2.110e-03
-3.668e-03,1.996e+00,-2.528e+00,1.615e+00,1.246e-02,2.706e-01,6.458e-03,2.103e-03
-3.728e-03,1.996e+00,-2.526e+00,1.615e+00,1.180e-02,2.714e-01,6.458e-03,2.089e-03
-3.815e-03,1.996e+00,-2.523e+00,1.615e+00,-6.926e-02,2.673e-01,2.455e-02,2.068e-03
-3.632e-03,1.996e+00,-2.520e+00,1.615e+00,1.035e-02,2.706e-01,1.919e-02,2.110e-03
-3.454e-03,1.996e+00,-2.517e+00,1.615e+00,1.274e-02,2.687e-01,1.919e-02,2.147e-03
-3.467e-03,1.996e+00,-2.515e+00,1.616e+00,1.279e-02,2.689e-01,1.919e-02,2.144e-03
-3.544e-03,1.996e+00,-2.512e+00,1.616e+00,1.206e-02,2.699e-01,1.919e-02,2.129e-03
-3.636e-03,1.996e+00,-2.509e+00,1.616e+00,1.113e-02,2.711e-01,1.919e-02,2.110e-03
-3.729e-03,1.996e+00,-2.507e+00,1.616e+00,-6.690e-02,2.672e-01,2.455e-02,2.091e-03
-3.557e-03,1.996e+00,-2.504e+00,1.616e+00,1.260e-02,2.705e-01,1.919e-02,2.126e-03
-3.396e-03,1.996e+00,-2.501e+00,1.617e+00,1.481e-02,2.688e-01,1.919e-02,2.155e-03
-3.426e-03,1.996e+00,-2.498e+00,1.617e+00,1.762e-02,2.692e-01,2.388e-02,2.150e-03
-3.527e-03,1.996e+00,-2.496e+00,1.617e+00,1.663e-02,2.705e-01,2.388e-02,2.132e-03
-3.653e-03,1.996e+00,-2.493e+00,1.617e+00,1.533e-02,2.720e-01,2.388e-02,2.109e-03
-3.779e-03,1.996e+00,-2.490e+00,1.618e+00,-6.604e-02,2.684e-01,2.455e-02,2.084e-03
-3.632e-03,1.996e+00,-2.488e+00,1.618e+00,1.616e-02,2.721e-01,2.388e-02,2.112e-03
-3.494e-03,1.996e+00,-2.485e+00,1.618e+00,1.816e-02,2.706e-01,2.388e-02,2.136e-03
-3.548e-03,1.996e+00,-2.482e+00,1.618e+00,1.775e-02,2.713e-01,2.388e-02,2.127e-03
-3.664e-03,1.996e+00,-2.479e+00,1.619e+00,-6.350e-02,2.675e-01,2.455e-02,2.107e-03
-3.528e-03,1.996e+00,-2.477e+00,1.619e+00,1.857e-02,2.713e-01,2.388e-02,2.130e-03
-3.408e-03,1.996e+00,-2.474e+00,1.619e+00,-3.920e-04,2.699e-01,2.120e-02,2.148e-03
-3.412e-03,1.996e+00,-2.471e+00,1.619e+00,-1.897e-04,2.700e-01,2.120e-02,2.148e-03
-3.411e-03,1.996e+00,-2.469e+00,1.619e+00,6.372e-05,2.700e-01,2.120e-02,2.148e-03
-3.411e-03,1.996e+00,-2.466e+00,1.620e+00,3.169e-04,2.700e-01,2.120e-02,2.148e-03
-3.412e-03,1.996e+00,-2.463e+00,1.620e+00,5.530e-04,2.700e-01,2.120e-02,2.148e-03
-3.415e-03,1.996e+00,-2.460e+00,1.620e+00,7.676e-04,2.701e-01,2.120e-02,2.147e-03
-3.419e-03,1.996e+00,-2.458e+00,1.620e+00,9.607e-04,2.701e-01,2.120e-02,2.147e-03
-3.426e-03,1.996e+00,-2.455e+00,1.620e+00,1.134e-03,2.702e-01,2.120e-02,2.146e-03
-3.433e-03,1.996e+00,-2.452e+00,1.621e+00,1.289e-03,2.702e-01,2.120e-02,2.145e-03
-3.442e-03,1.996e+00,-2.449e+00,1.621e+00,1.625e-02,2.703e-01,3.057e-02,2.144e-03
-3.500e-03,1.996e+00,-2.447e+00,1.621e+00,1.587e-02,2.710e-01,3.057e-02,2.137e-03
-3.604e-03,1.996e+00,-2.444e+00,1.622e+00,1.490e-02,2.721e-01,3.057e-02,2.124e-03
-3.717e-03,1.996e+00,-2.441e+00,1.622e+00,-1.882e-02,2.683e-01,2.589e-02,2.109e-03
-3.723e-03,1.996e+00,-2.439e+00,1.622e+00,-1.858e-02,2.684e-01,2.589e-02,2.108e-03
-3.625e-03,1.996e+00,-2.436e+00,1.622e+00,1.564e-02,2.724e-01,3.057e-02,2.121e-03
-3.605e-03,1.996e+00,-2.433e+00,1.623e+00,1.627e-02,2.722e-01,3.057e-02,2.123e-03
-3.685e-03,1.996e+00,-2.430e+00,1.623e+00,-1.701e-02,2.679e-01,2.589e-02,2.113e-03
-3.689e-03,1.996e+00,-2.428e+00,1.623e+00,-1.675e-02,2.680e-01,2.589e-02,2.113e-03
-3.601e-03,1.996e+00,-2.425e+00,1.623e+00,4.107e-02,2.721e-01,2.589e-02,2.123e-03
-3.669e-03,1.996e+00,-2.422e+00,1.624e+00,-5.439e-02,2.677e-01,3.794e-02,2.116e-03
-3.605e-03,1.996e+00,-2.420e+00,1.624e+00,4.183e-02,2.721e-01,2.589e-02,2.122e-03
-3.602e-03,1.996e+00,-2.417e+00,1.624e+00,4.219e-02,2.720e-01,2.589e-02,2.123e-03
-3.822e-03,1.996e+00,-2.414e+00,1.625e+00,-5.530e-02,2.693e-01,3.794e-02,2.098e-03
-3.804e-03,1.996e+00,-2.411e+00,1.625e+00,-5.457e-02,2.691e-01,3.794e-02,2.100e-03
-3.512e-03,1.996e+00,-2.409e+00,1.625e+00,4.471e-02,2.707e-01,2.589e-02,2.129e-03
-3.449e-03,1.996e+00,-2.406e+00,1.626e+00,4.588e-02,2.699e-01,2.589e-02,2.133e-03
-3.666e-03,1.996e+00,-2.403e+00,1.626e+00,-5.159e-02,2.671e-01,3.794e-02,2.117e-03
-3.667e-03,1.996e+00,-2.401e+00,1.626e+00,5.233e-03,2.722e-01,5.067e-02,2.116e-03
-3.577e-03,1.996e+00,-2.398e+00,1.627e+00,3.084e-02,2.709e-01,3.057e-02,2.124e-03
-3.655e-03,1.996e+00,-2.395e+00,1.627e+00,3.018e-02,2.717e-01,3.057e-02,2.118e-03
-3.835e-03,1.996e+00,-2.392e+00,1.627e+00,4.416e-03,2.737e-01,5.067e-02,2.102e-03
-3.965e-03,1.996e+00,-2.390e+00,1.628e+00,3.324e-03,2.752e-01,5.067e-02,2.088e-03
-4.023e-03,1.996e+00,-2.387e+00,1.628e+00,3.209e-03,2.758e-01,5.067e-02,2.081e-03
-4.057e-03,1.995e+00,-2.384e+00,1.629e+00,3.427e-03,2.762e-01,5.067e-02,2.077e-03
-4.085e-03,1.995e+00,-2.381e+00,1.629e+00,3.742e-03,2.764e-01,5.067e-02,2.074e-03
-4.111e-03,1.995e+00,-2.379e+00,1.630e+00,4.071e-03,2.766e-01,5.067e-02,2.071e-03
-4.139e-03,1.995e+00,-2.376e+00,1.630e+00,3.997e-02,2.820e-01,4.665e-02,2.067e-03
-4.276e-03,1.995e+00,-2.373e+00,1.631e+00,3.872e-02,2.838e-01,4.665e-02,2.050e-03
-4.515e-03,1.995e+00,-2.370e+00,1.631e+00,1.369e-01,2.922e-01,8.467e-03,2.016e-03
-5.075e-03,1.994e+00,-2.367e+00,1.631e+00,9.661e-02,2.947e-01,7.128e-03,1.914e-03
-5.808e-03,1.994e+00,-2.364e+00,1.632e+00,6.279e-02,3.046e-01,9.807e-03,1.740e-03
-6.409e-03,1.993e+00,-2.361e+00,1.632e+00,5.453e-02,3.127e-01,9.807e-03,1.568e-03
-6.877e-03,1.993e+00,-2.358e+00,1.632e+00,-9.423e-02,3.086e-01,1.718e-02,1.420e-03
-6.848e-03,1.993e+00,-2.355e+00,1.632e+00,-9.357e-02,3.086e-01,1.718e-02,1.430e-03
-6.375e-03,1.993e+00,-2.352e+00,1.632e+00,4.383e-02,3.134e-01,1.517e-02,1.575e-03
-6.176e-03,1.993e+00,-2.349e+00,1.632e+00,4.685e-02,3.112e-01,1.517e-02,1.631e-03
-6.341e-03,1.993e+00,-2.346e+00,1.632e+00,4.473e-02,3.135e-01,1.517e-02,1.586e-03
-6.614e-03,1.993e+00,-2.343e+00,1.633e+00,4.107e-02,3.170e-01,1.517e-02,1.507e-03
-6.903e-03,1.993e+00,-2.339e+00,1.633e+00,1.936e-02,3.207e-01,1.316e-02,1.419e-03
-7.127e-03,1.992e+00,-2.336e+00,1.633e+00,1.634e-02,3.236e-01,1.316e-02,1.348e-03
-7.279e-03,1.992e+00,-2.333e+00,1.633e+00,1.434e-02,3.256e-01,1.316e-02,1.299e-03
-7.398e-03,1.992e+00,-2.330e+00,1.633e+00,1.282e-02,3.273e-01,1.316e-02,1.260e-03
-7.498e-03,1.992e+00,-2.326e+00,1.633e+00,2.658e-03,3.287e-01,2.321e-02,1.227e-03
-7.561e-03,1.992e+00,-2.323e+00,1.633e+00,2.092e-03,3.301e-01,2.321e-02,1.206e-03
-7.591e-03,1.992e+00,-2.320e+00,1.634e+00,2.000e-03,3.310e-01,2.321e-02,1.197e-03
-7.609e-03,1.992e+00,-2.317e+00,1.634e+00,2.071e-03,3.319e-01,2.321e-02,1.191e-03
-7.625e-03,1.992e+00,-2.313e+00,1.634e+00,2.192e-03,3.327e-01,2.321e-02,1.186e-03
-7.639e-03,1.992e+00,-2.310e+00,1.634e+00,2.322e-03,3.334e-01,2.321e-02,1.181e-03
-7.654e-03,1.992e+00,-2.307e+00,1.635e+00,2.447e-03,3.342e-01,2.321e-02,1.176e-03
-7.670e-03,1.992e+00,-2.303e+00,1.635e+00,-3.006e-02,3.298e-01,3.325e-02,1.171e-03
-7.596e-03,1.992e+00,-2.300e+00,1.635e+00,-2.844e-02,3.300e-01,3.325e-02,1.194e-03
-7.438e-03,1.992e+00,-2.296e+00,1.636e+00,-2.556e-02,3.294e-01,3.325e-02,1.242e-03
-7.266e-03,1.992e+00,-2.293e+00,1.636e+00,-2.247e-02,3.285e-01,3.325e-02,1.291e-03
-7.105e-03,1.992e+00,-2.290e+00,1.636e+00,-1.953e-02,3.277e-01,3.325e-02,1.335e-03
-6.961e-03,1.993e+00,-2.287e+00,1.637e+00,-1.683e-02,3.270e-01,3.325e-02,1.372e-03
-6.836e-03,1.993e+00,-2.283e+00,1.637e+00,-1.441e-02,3.265e-01,3.325e-02,1.402e-03
-6.728e-03,1.993e+00,-2.280e+00,1.637e+00,5.299e-02,3.312e-01,2.120e-02,1.428e-03
-6.813e-03,1.993e+00,-2.277e+00,1.637e+00,5.497e-02,3.322e-01,2.254e-02,1.408e-03
-7.085e-03,1.993e+00,-2.273e+00,1.638e+00,-8.170e-03,3.297e-01,3.057e-02,1.344e-03
-7.244e-03,1.992e+00,-2.270e+00,1.638e+00,-1.016e-02,3.316e-01,3.057e-02,1.305e-03
-7.250e-03,1.992e+00,-2.267e+00,1.638e+00,-9.764e-03,3.322e-01,3.057e-02,1.303e-03
-7.207e-03,1.992e+00,-2.263e+00,1.639e+00,-8.614e-03,3.324e-01,3.057e-02,1.313e-03
-7.154e-03,1.992e+00,-2.260e+00,1.639e+00,-7.295e-03,3.325e-01,3.057e-02,1.326e-03
-7.103e-03,1.992e+00,-2.257e+00,1.639e+00,-6.010e-03,3.326e-01,3.057e-02,1.338e-03
-7.059e-03,1.993e+00,-2.253e+00,1.639e+00,-1.965e-02,3.327e-01,3.861e-02,1.347e-03
-6.983e-03,1.993e+00,-2.250e+00,1.640e+00,-1.783e-02,3.327e-01,3.861e-02,1.363e-03
-6.879e-03,1.993e+00,-2.247e+00,1.640e+00,-1.555e-02,3.324e-01,3.861e-02,1.384e-03
-6.775e-03,1.993e+00,-2.243e+00,1.641e+00,4.603e-02,3.372e-01,4.598e-02,1.404e-03
-6.837e-03,1.993e+00,-2.240e+00,1.641e+00,-1.352e-02,3.330e-01,3.861e-02,1.393e-03
-6.901e-03,1.993e+00,-2.237e+00,1.641e+00,-1.392e-02,3.339e-01,3.861e-02,1.381e-03
-6.860e-03,1.993e+00,-2.233e+00,1.642e+00,-1.264e-02,3.340e-01,3.861e-02,1.388e-03
-6.792e-03,1.993e+00,-2.230e+00,1.642e+00,4.842e-02,3.390e-01,4.598e-02,1.400e-03
-6.873e-03,1.993e+00,-2.226e+00,1.643e+00,-3.222e-02,3.348e-01,5.201e-02,1.386e-03
-6.899e-03,1.993e+00,-2.223e+00,1.643e+00,-3.177e-02,3.354e-01,5.201e-02,1.382e-03
-6.771e-03,1.993e+00,-2.220e+00,1.644e+00,6.610e-02,3.401e-01,5.268e-02,1.402e-03
-6.845e-03,1.993e+00,-2.216e+00,1.644e+00,-2.914e-02,3.358e-01,5.201e-02,1.391e-03
-6.906e-03,1.993e+00,-2.213e+00,1.645e+00,-2.928e-02,3.366e-01,5.201e-02,1.382e-03
-6.802e-03,1.993e+00,-2.209e+00,1.645e+00,6.824e-02,3.414e-01,5.268e-02,1.397e-03
-6.892e-03,1.993e+00,-2.206e+00,1.646e+00,-2.726e-02,3.371e-01,5.201e-02,1.385e-03
-6.965e-03,1.993e+00,-2.203e+00,1.646e+00,4.950e-02,3.431e-01,6.206e-02,1.374e-03
-7.064e-03,1.993e+00,-2.199e+00,1.647e+00,4.890e-02,3.442e-01,6.206e-02,1.360e-03
-7.296e-03,1.992e+00,-2.196e+00,1.648e+00,4.603e-02,3.464e-01,6.206e-02,1.326e-03
-7.558e-03,1.992e+00,-2.192e+00,1.648e+00,4.263e-02,3.489e-01,6.206e-02,1.283e-03
-7.816e-03,1.991e+00,-2.189e+00,1.649e+00,3.929e-02,3.514e-01,6.206e-02,1.237e-03
-8.058e-03,1.991e+00,-2.185e+00,1.649e+00,-4.088e-02,3.488e-01,6.474e-02,1.190e-03
-8.095e-03,1.991e+00,-2.182e+00,1.650e+00,-4.037e-02,3.499e-01,6.474e-02,1.183e-03
-7.944e-03,1.991e+00,-2.178e+00,1.651e+00,-4.546e-02,3.495e-01,8.216e-02,1.211e-03
-7.725e-03,1.992e+00,-2.175e+00,1.652e+00,1.388e-03,3.536e-01,8.350e-02,1.248e-03
-7.591e-03,1.992e+00,-2.171e+00,1.652e+00,5.293e-03,3.530e-01,8.350e-02,1.268e-03
-7.565e-03,1.992e+00,-2.168e+00,1.653e+00,7.291e-03,3.532e-01,8.350e-02,1.272e-03
-7.583e-03,1.992e+00,-2.164e+00,1.654e+00,8.530e-03,3.536e-01,8.350e-02,1.269e-03
-7.619e-03,1.992e+00,-2.161e+00,1.655e+00,9.441e-03,3.542e-01,8.350e-02,1.265e-03
-7.666e-03,1.992e+00,-2.157e+00,1.656e+00,1.019e-02,3.549e-01,8.350e-02,1.259e-03
-7.718e-03,1.992e+00,-2.153e+00,1.657e+00,-6.950e-03,3.503e-01,1.056e-01,1.252e-03
-7.733e-03,1.992e+00,-2.150e+00,1.658e+00,-5.194e-03,3.507e-01,1.056e-01,1.250e-03
-7.715e-03,1.992e+00,-2.146e+00,1.659e+00,1.395e-01,3.609e-01,5.000e-02,1.253e-03
-8.019e-03,1.991e+00,-2.143e+00,1.659e+00,9.637e-02,3.588e-01,4.732e-02,1.216e-03
-8.540e-03,1.990e+00,-2.139e+00,1.660e+00,8.766e-02,3.640e-01,4.732e-02,1.139e-03
-9.039e-03,1.990e+00,-2.136e+00,1.660e+00,7.042e-02,3.690e-01,5.268e-02,1.051e-03
-9.478e-03,1.989e+00,-2.132e+00,1.661e+00,6.326e-02,3.737e-01,5.268e-02,9.624e-04
-9.856e-03,1.988e+00,-2.128e+00,1.661e+00,3.943e-02,3.779e-01,6.876e-02,8.794e-04
-1.015e-02,1.988e+00,-2.124e+00,1.662e+00,-3.304e-03,3.816e-01,8.149e-02,8.109e-04
-1.029e-02,1.988e+00,-2.121e+00,1.663e+00,-4.295e-03,3.842e-01,8.149e-02,7.776e-04
-1.032e-02,1.988e+00,-2.117e+00,1.663e+00,-3.149e-03,3.858e-01,8.149e-02,7.711e-04
-1.031e-02,1.988e+00,-2.113e+00,1.664e+00,-1.370e-03,3.870e-01,8.149e-02,7.722e-04
-1.030e-02,1.988e+00,-2.109e+00,1.665e+00,5.016e-04,3.882e-01,8.149e-02,7.742e-04
-1.030e-02,1.988e+00,-2.105e+00,1.666e+00,1.711e-02,3.892e-01,1.002e-01,7.750e-04
-1.033e-02,1.987e+00,-2.101e+00,1.667e+00,1.852e-02,3.909e-01,1.002e-01,7.673e-04
-1.041e-02,1.987e+00,-2.097e+00,1.668e+00,1.919e-02,3.928e-01,1.002e-01,7.517e-04
-1.050e-02,1.987e+00,-2.093e+00,1.669e+00,1.958e-02,3.948e-01,1.002e-01,7.332e-04
-1.059e-02,1.987e+00,-2.089e+00,1.670e+00,1.987e-02,3.969e-01,1.002e-01,7.137e-04
-1.069e-02,1.987e+00,-2.085e+00,1.671e+00,2.012e-02,3.990e-01,1.002e-01,6.939e-04
-1.079e-02,1.987e+00,-2.081e+00,1.672e+00,-6.343e-03,3.958e-01,1.157e-01,6.739e-04
-1.083e-02,1.987e+00,-2.077e+00,1.673e+00,-4.661e-03,3.975e-01,1.157e-01,6.650e-04
-1.083e-02,1.987e+00,-2.073e+00,1.674e+00,-1.951e-03,3.986e-01,1.157e-01,6.659e-04
-1.081e-02,1.987e+00,-2.069e+00,1.675e+00,9.246e-04,3.994e-01,1.157e-01,6.681e-04
-1.081e-02,1.987e+00,-2.065e+00,1.677e+00,3.671e-03,4.002e-01,1.157e-01,6.689e-04
-1.082e-02,1.987e+00,-2.061e+00,1.678e+00,6.201e-03,4.010e-01,1.157e-01,6.677e-04
-1.084e-02,1.987e+00,-2.057e+00,1.679e+00,8.499e-03,4.019e-01,1.157e-01,6.645e-04
-1.087e-02,1.987e+00,-2.053e+00,1.680e+00,1.651e-02,4.027e-01,1.136e-01,6.595e-04
-1.092e-02,1.986e+00,-2.049e+00,1.681e+00,1.809e-02,4.038e-01,1.136e-01,6.514e-04
-1.099e-02,1.986e+00,-2.045e+00,1.682e+00,1.926e-02,4.049e-01,1.136e-01,6.404e-04
-1.107e-02,1.986e+00,-2.041e+00,1.683e+00,2.443e-03,4.062e-01,1.170e-01,6.282e-04
-1.112e-02,1.986e+00,-2.037e+00,1.685e+00,9.902e-02,4.122e-01,1.103e-01,6.204e-04
-1.133e-02,1.986e+00,-2.033e+00,1.686e+00,9.717e-02,4.147e-01,1.103e-01,5.907e-04
-1.170e-02,1.985e+00,-2.029e+00,1.687e+00,9.762e-02,4.191e-01,1.130e-01,5.341e-04
-1.211e-02,1.984e+00,-2.025e+00,1.688e+00,9.116e-02,4.241e-01,1.103e-01,4.650e-04
-1.251e-02,1.983e+00,-2.020e+00,1.689e+00,8.460e-02,4.292e-01,1.103e-01,3.905e-04
-1.290e-02,1.982e+00,-2.016e+00,1.690e+00,7.849e-02,4.342e-01,1.103e-01,3.154e-04
-1.326e-02,1.982e+00,-2.012e+00,1.691e+00,4.333e-02,4.391e-01,1.002e-01,2.423e-04
-1.354e-02,1.981e+00,-2.007e+00,1.692e+00,6.777e-03,4.379e-01,1.230e-01,1.837e-04
-1.368e-02,1.981e+00,-2.003e+00,1.694e+00,6.528e-03,4.408e-01,1.230e-01,1.527e-04
-1.375e-02,1.981e+00,-1.999e+00,1.695e+00,8.272e-03,4.429e-01,1.230e-01,1.395e-04
-1.379e-02,1.981e+00,-1.994e+00,1.696e+00,1.057e-02,4.446e-01,1.230e-01,1.313e-04
-1.383e-02,1.980e+00,-1.990e+00,1.697e+00,1.291e-02,4.461e-01,1.230e-01,1.236e-04
-1.387e-02,1.980e+00,-1.985e+00,1.698e+00,1.512e-02,4.477e-01,1.230e-01,1.150e-04
-1.393e-02,1.980e+00,-1.981e+00,1.700e+00,3.198e-02,4.492e-01,1.317e-01,1.053e-04
-1.401e-02,1.980e+00,-1.976e+00,1.701e+00,3.345e-02,4.511e-01,1.317e-01,9.038e-05
-1.413e-02,1.980e+00,-1.972e+00,1.702e+00,3.417e-02,4.531e-01,1.317e-01,7.074e-05
-1.426e-02,1.979e+00,-1.967e+00,1.704e+00,-5.435e-02,4.500e-01,1.364e-01,4.977e-05
-1.424e-02,1.979e+00,-1.963e+00,1.705e+00,-5.015e-02,4.508e-01,1.364e-01,5.156e-05
-1.410e-02,1.980e+00,-1.958e+00,1.706e+00,3.459e-02,3.778e-01,1.431e-01,7.196e-05
-1.406e-02,1.980e+00,-1.954e+00,1.708e+00,3.981e-02,3.780e-01,1.431e-01,7.742e-05
-1.415e-02,1.980e+00,-1.950e+00,1.709e+00,4.167e-02,3.791e-01,1.431e-01,6.707e-05
-1.428e-02,1.979e+00,-1.946e+00,1.711e+00,5.715e-02,3.806e-01,1.425e-01,5.166e-05
-1.445e-02,1.979e+00,-1.942e+00,1.712e+00,5.674e-02,3.823e-01,1.425e-01,3.202e-05
-1.464e-02,1.978e+00,-1.938e+00,1.713e+00,5.562e-02,3.843e-01,1.425e-01,9.401e-06
-1.484e-02,1.978e+00,-1.934e+00,1.715e+00,5.438e-02,3.863e-01,1.425e-01,1.385e-05
-1.504e-02,1.977e+00,-1.931e+00,1.716e+00,5.914e-02,3.572e-01,1.471e-01,3.683e-05
-1.523e-02,1.977e+00,-1.927e+00,1.718e+00,5.800e-02,3.592e-01,1.471e-01,6.028e-05
-1.544e-02,1.976e+00,-1.923e+00,1.719e+00,4.491e-02,3.768e-01,1.458e-01,8.419e-05
-1.562e-02,1.976e+00,-1.919e+00,1.721e+00,4.422e-02,3.787e-01,1.458e-01,1.057e-04
-1.578e-02,1.975e+00,-1.916e+00,1.722e+00,4.412e-02,3.804e-01,1.458e-01,1.245e-04
-1.593e-02,1.975e+00,-1.912e+00,1.724e+00,4.426e-02,3.820e-01,1.458e-01,1.420e-04
-1.608e-02,1.975e+00,-1.908e+00,1.725e+00,5.636e-02,3.422e-01,1.478e-01,1.587e-04
-1.624e-02,1.974e+00,-1.904e+00,1.727e+00,5.621e-02,3.438e-01,1.478e-01,1.766e-04
-1.642e-02,1.974e+00,-1.901e+00,1.728e+00,4.968e-02,3.610e-01,1.471e-01,1.958e-04
-1.659e-02,1.973e+00,-1.897e+00,1.730e+00,4.924e-02,3.626e-01,1.471e-01,2.141e-04
-1.675e-02,1.973e+00,-1.894e+00,1.731e+00,4.908e-02,3.642e-01,1.471e-01,2.311e-04
-1.691e-02,1.972e+00,-1.890e+00,1.732e+00,4.905e-02,3.656e-01,1.471e-01,2.472e-04
-1.706e-02,1.972e+00,-1.886e+00,1.734e+00,4.910e-02,3.670e-01,1.471e-01,2.625e-04
-1.721e-02,1.971e+00,-1.883e+00,1.735e+00,5.512e-02,3.528e-01,1.471e-01,2.771e-04
-1.737e-02,1.971e+00,-1.879e+00,1.737e+00,5.501e-02,3.386e-01,1.478e-01,2.918e-04
-1.753e-02,1.970e+00,-1.876e+00,1.738e+00,5.472e-02,3.400e-01,1.478e-01,3.064e-04
-1.770e-02,1.970e+00,-1.872e+00,1.740e+00,5.441e-02,3.412e-01,1.478e-01,3.206e-04
-1.786e-02,1.969e+00,-1.869e+00,1.741e+00,5.415e-02,3.425e-01,1.478e-01,3.342e-04
-1.802e-02,1.969e+00,-1.865e+00,1.743e+00,5.396e-02,3.436e-01,1.478e-01,3.471e-04
-1.817e-02,1.968e+00,-1.862e+00,1.744e+00,5.382e-02,3.447e-01,1.478e-01,3.593e-04
-1.833e-02,1.968e+00,-1.858e+00,1.746e+00,8.933e-02,2.060e-01,1.485e-01,3.707e-04
-1.852e-02,1.967e+00,-1.855e+00,1.747e+00,8.487e-02,2.227e-01,1.471e-01,3.846e-04
-1.875e-02,1.966e+00,-1.853e+00,1.749e+00,8.212e-02,2.240e-01,1.471e-01,4.012e-04
-1.898e-02,1.965e+00,-1.851e+00,1.750e+00,7.926e-02,2.253e-01,1.471e-01,4.187e-04
-1.921e-02,1.965e+00,-1.849e+00,1.752e+00,7.661e-02,2.267e-01,1.471e-01,4.364e-04
-1.942e-02,1.964e+00,-1.846e+00,1.753e+00,7.423e-02,2.281e-01,1.471e-01,4.539e-04
-1.963e-02,1.963e+00,-1.844e+00,1.755e+00,6.325e-02,2.605e-01,1.485e-01,4.711e-04
-1.982e-02,1.962e+00,-1.842e+00,1.756e+00,6.185e-02,2.618e-01,1.485e-01,4.870e-04
-1.999e-02,1.962e+00,-1.839e+00,1.758e+00,6.105e-02,2.631e-01,1.485e-01,5.014e-04
-2.016e-02,1.961e+00,-1.836e+00,1.759e+00,6.052e-02,2.643e-01,1.485e-01,5.148e-04
-2.032e-02,1.961e+00,-1.834e+00,1.761e+00,6.609e-02,2.344e-01,1.471e-01,5.275e-04
-2.048e-02,1.960e+00,-1.831e+00,1.762e+00,6.553e-02,2.355e-01,1.471e-01,5.401e-04
-2.065e-02,1.959e+00,-1.829e+00,1.763e+00,8.558e-02,1.331e-01,1.505e-01,5.527e-04
-2.083e-02,1.959e+00,-1.827e+00,1.765e+00,8.416e-02,1.342e-01,1.505e-01,5.668e-04
-2.104e-02,1.958e+00,-1.825e+00,1.766e+00,8.202e-02,1.355e-01,1.505e-01,5.827e-04
-2.125e-02,1.957e+00,-1.824e+00,1.768e+00,6.203e-02,2.869e-01,1.478e-01,5.994e-04
-2.143e-02,1.956e+00,-1.822e+00,1.769e+00,6.063e-02,2.881e-01,1.478e-01,6.147e-04
-2.159e-02,1.956e+00,-1.819e+00,1.771e+00,5.422e-02,3.359e-01,1.478e-01,6.278e-04
-2.174e-02,1.955e+00,-1.816e+00,1.772e+00,5.436e-02,3.370e-01,1.478e-01,6.390e-04
-2.187e-02,1.955e+00,-1.813e+00,1.774e+00,5.489e-02,3.379e-01,1.478e-01,6.485e-04
-2.201e-02,1.954e+00,-1.810e+00,1.775e+00,6.147e-02,2.146e-01,1.478e-01,6.568e-04
-2.214e-02,1.953e+00,-1.807e+00,1.777e+00,6.189e-02,2.154e-01,1.478e-01,6.644e-04
-2.228e-02,1.953e+00,-1.804e+00,1.778e+00,6.207e-02,2.161e-01,1.478e-01,6.717e-04
-2.243e-02,1.952e+00,-1.802e+00,1.780e+00,6.219e-02,2.168e-01,1.478e-01,6.785e-04
-2.257e-02,1.952e+00,-1.800e+00,1.781e+00,6.231e-02,2.174e-01,1.478e-01,6.849e-04
-2.271e-02,1.951e+00,-1.798e+00,1.783e+00,6.245e-02,2.024e-01,1.478e-01,6.908e-04
-2.285e-02,1.950e+00,-1.796e+00,1.784e+00,6.261e-02,2.030e-01,1.478e-01,6.962e-04
-2.299e-02,1.950e+00,-1.793e+00,1.786e+00,6.281e-02,2.035e-01,1.478e-01,7.012e-04
-2.313e-02,1.949e+00,-1.791e+00,1.787e+00,6.302e-02,2.040e-01,1.478e-01,7.057e-04
-2.326e-02,1.949e+00,-1.789e+00,1.789e+00,6.326e-02,2.044e-01,1.478e-01,7.097e-04
-2.340e-02,1.948e+00,-1.787e+00,1.790e+00,5.462e-02,2.513e-01,1.491e-01,7.133e-04
-2.353e-02,1.947e+00,-1.785e+00,1.792e+00,7.312e-02,8.606e-02,1.478e-01,7.161e-04
-2.366e-02,1.947e+00,-1.783e+00,1.793e+00,8.227e-02,1.329e-01,1.485e-01,7.186e-04
-2.382e-02,1.946e+00,-1.782e+00,1.795e+00,8.157e-02,1.331e-01,1.485e-01,7.213e-04
-2.399e-02,1.945e+00,-1.781e+00,1.796e+00,8.037e-02,1.334e-01,1.485e-01,7.244e-04
-2.415e-02,1.944e+00,-1.779e+00,1.798e+00,7.913e-02,1.336e-01,1.485e-01,7.276e-04
-2.432e-02,1.944e+00,-1.778e+00,1.799e+00,7.798e-02,1.338e-01,1.485e-01,7.309e-04
-2.448e-02,1.943e+00,-1.777e+00,1.801e+00,7.697e-02,1.341e-01,1.485e-01,7.342e-04
-2.464e-02,1.942e+00,-1.775e+00,1.802e+00,7.611e-02,1.343e-01,1.485e-01,7.375e-04
-2.480e-02,1.941e+00,-1.774e+00,1.804e+00,6.946e-02,1.035e-01,1.485e-01,7.408e-04
-2.494e-02,1.941e+00,-1.773e+00,1.805e+00,6.911e-02,1.038e-01,1.485e-01,7.439e-04
-2.509e-02,1.940e+00,-1.772e+00,1.806e+00,6.910e-02,1.041e-01,1.485e-01,7.469e-04
-2.522e-02,1.939e+00,-1.771e+00,1.808e+00,6.924e-02,1.045e-01,1.485e-01,7.499e-04
-2.536e-02,1.939e+00,-1.770e+00,1.809e+00,6.945e-02,1.048e-01,1.485e-01,7.529e-04
-2.550e-02,1.938e+00,-1.768e+00,1.811e+00,6.969e-02,1.051e-01,1.485e-01,7.560e-04
-2.564e-02,1.937e+00,-1.767e+00,1.812e+00,6.996e-02,1.054e-01,1.485e-01,7.591e-04
-2.577e-02,1.937e+00,-1.766e+00,1.814e+00,-1.576e-02,2.196e-01,1.471e-01,7.622e-04
-2.584e-02,1.936e+00,-1.765e+00,1.815e+00,4.146e-02,2.718e-01,1.478e-01,7.636e-04
-2.588e-02,1.936e+00,-1.763e+00,1.817e+00,4.647e-02,2.722e-01,1.478e-01,7.642e-04
-2.595e-02,1.936e+00,-1.760e+00,1.818e+00,8.561e-02,1.378e-01,1.478e-01,7.644e-04
-2.607e-02,1.935e+00,-1.758e+00,1.820e+00,8.697e-02,1.378e-01,1.478e-01,7.636e-04
-2.621e-02,1.934e+00,-1.756e+00,1.821e+00,8.655e-02,1.377e-01,1.478e-01,7.620e-04
-2.637e-02,1.933e+00,-1.755e+00,1.823e+00,8.559e-02,1.375e-01,1.478e-01,7.601e-04
-2.653e-02,1.933e+00,-1.753e+00,1.824e+00,8.456e-02,1.373e-01,1.478e-01,7.579e-04
-2.668e-02,1.932e+00,-1.752e+00,1.826e+00,8.360e-02,1.370e-01,1.478e-01,7.555e-04
-2.683e-02,1.931e+00,-1.751e+00,1.827e+00,7.387e-02,1.316e-01,1.485e-01,7.530e-04
-2.697e-02,1.930e+00,-1.749e+00,1.829e+00,7.357e-02,1.313e-01,1.485e-01,7.504e-04
-2.711e-02,1.929e+00,-1.748e+00,1.830e+00,7.373e-02,1.311e-01,1.485e-01,7.477e-04
-2.724e-02,1.929e+00,-1.747e+00,1.832e+00,7.406e-02,1.309e-01,1.485e-01,7.448e-04
-2.737e-02,1.928e+00,-1.745e+00,1.833e+00,7.446e-02,1.306e-01,1.485e-01,7.416e-04
-2.750e-02,1.927e+00,-1.744e+00,1.835e+00,7.488e-02,1.304e-01,1.485e-01,7.381e-04
-2.763e-02,1.926e+00,-1.743e+00,1.836e+00,7.530e-02,1.300e-01,1.485e-01,7.343e-04
-2.775e-02,1.926e+00,-1.741e+00,1.838e+00,7.573e-02,1.297e-01,1.485e-01,7.302e-04
-2.788e-02,1.925e+00,-1.740e+00,1.839e+00,7.319e-02,1.449e-01,1.485e-01,7.257e-04
-2.801e-02,1.924e+00,-1.739e+00,1.841e+00,7.374e-02,1.445e-01,1.485e-01,7.210e-04
-2.813e-02,1.923e+00,-1.737e+00,1.842e+00,8.034e-02,1.027e-01,1.491e-01,7.159e-04
-2.826e-02,1.923e+00,-1.736e+00,1.844e+00,7.785e-02,1.177e-01,1.485e-01,7.103e-04
-2.838e-02,1.922e+00,-1.735e+00,1.845e+00,7.816e-02,1.172e-01,1.485e-01,7.043e-04
-2.851e-02,1.921e+00,-1.734e+00,1.847e+00,7.853e-02,1.166e-01,1.485e-01,6.981e-04
-2.864e-02,1.920e+00,-1.732e+00,1.848e+00,7.891e-02,1.161e-01,1.485e-01,6.916e-04
-2.877e-02,1.920e+00,-1.731e+00,1.849e+00,7.931e-02,1.155e-01,1.485e-01,6.848e-04
-2.889e-02,1.919e+00,-1.730e+00,1.851e+00,7.971e-02,1.149e-01,1.485e-01,6.778e-04
-2.902e-02,1.918e+00,-1.729e+00,1.852e+00,9.197e-02,6.767e-02,1.485e-01,6.704e-04
-2.915e-02,1.917e+00,-1.728e+00,1.854e+00,9.187e-02,6.695e-02,1.485e-01,6.624e-04
-2.929e-02,1.916e+00,-1.727e+00,1.855e+00,4.683e-02,6.101e-02,1.485e-01,6.540e-04
-2.940e-02,1.916e+00,-1.727e+00,1.857e+00,4.806e-02,6.045e-02,1.485e-01,6.473e-04
-2.949e-02,1.915e+00,-1.726e+00,1.858e+00,5.107e-02,6.008e-02,1.485e-01,6.422e-04
-2.957e-02,1.915e+00,-1.725e+00,1.860e+00,5.448e-02,5.974e-02,1.485e-01,6.374e-04
-2.965e-02,1.914e+00,-1.725e+00,1.861e+00,5.781e-02,5.937e-02,1.485e-01,6.324e-04
-2.974e-02,1.913e+00,-1.724e+00,1.863e+00,6.092e-02,5.896e-02,1.485e-01,6.271e-04
-2.982e-02,1.913e+00,-1.723e+00,1.864e+00,6.376e-02,5.851e-02,1.485e-01,6.215e-04
-2.992e-02,1.912e+00,-1.723e+00,1.866e+00,6.634e-02,5.801e-02,1.485e-01,6.156e-04
-3.002e-02,1.912e+00,-1.722e+00,1.867e+00,1.043e-01,4.714e-02,1.478e-01,6.095e-04
-3.014e-02,1.911e+00,-1.722e+00,1.869e+00,1.256e-01,1.022e-02,1.471e-01,6.017e-04
-3.030e-02,1.910e+00,-1.721e+00,1.870e+00,1.237e-01,9.334e-03,1.471e-01,5.921e-04
-3.048e-02,1.909e+00,-1.721e+00,1.872e+00,1.206e-01,8.413e-03,1.471e-01,5.823e-04
-3.066e-02,1.907e+00,-1.721e+00,1.873e+00,1.173e-01,7.571e-03,1.471e-01,5.735e-04
-3.084e-02,1.906e+00,-1.721e+00,1.875e+00,1.143e-01,6.841e-03,1.471e-01,5.659e-04
-3.101e-02,1.905e+00,-1.721e+00,1.876e+00,1.115e-01,6.226e-03,1.471e-01,5.596e-04
-3.118e-02,1.904e+00,-1.721e+00,1.878e+00,1.209e-01,8.335e-02,1.491e-01,5.545e-04
-3.136e-02,1.903e+00,-1.721e+00,1.879e+00,1.184e-01,8.292e-02,1.491e-01,5.503e-04
-3.154e-02,1.902e+00,-1.720e+00,1.881e+00,1.157e-01,8.251e-02,1.491e-01,5.464e-04
-3.171e-02,1.900e+00,-1.719e+00,1.882e+00,1.132e-01,8.212e-02,1.491e-01,5.427e-04
-3.188e-02,1.899e+00,-1.718e+00,1.884e+00,1.109e-01,8.176e-02,1.491e-01,5.393e-04
-3.205e-02,1.898e+00,-1.717e+00,1.885e+00,1.089e-01,8.142e-02,1.491e-01,5.361e-04
-3.221e-02,1.897e+00,-1.717e+00,1.887e+00,9.531e-02,5.004e-02,1.491e-01,5.329e-04
-3.236e-02,1.896e+00,-1.716e+00,1.888e+00,9.430e-02,4.976e-02,1.491e-01,5.300e-04
-3.250e-02,1.895e+00,-1.715e+00,1.890e+00,4.355e-02,4.952e-02,1.491e-01,5.275e-04
-3.261e-02,1.894e+00,-1.715e+00,1.891e+00,4.561e-02,4.942e-02,1.491e-01,5.256e-04
-3.268e-02,1.894e+00,-1.714e+00,1.893e+00,4.975e-02,4.941e-02,1.491e-01,5.242e-04
-3.275e-02,1.893e+00,-1.714e+00,1.894e+00,8.991e-02,2.047e-01,1.498e-01,5.229e-04
-3.285e-02,1.893e+00,-1.713e+00,1.896e+00,9.288e-02,2.045e-01,1.498e-01,5.208e-04
-3.297e-02,1.892e+00,-1.711e+00,1.897e+00,9.117e-02,3.865e-02,1.485e-01,5.174e-04
-3.309e-02,1.891e+00,-1.710e+00,1.899e+00,9.183e-02,3.826e-02,1.485e-01,5.129e-04
-3.322e-02,1.890e+00,-1.709e+00,1.900e+00,8.943e-02,6.786e-03,1.471e-01,5.080e-04
-3.334e-02,1.889e+00,-1.709e+00,1.901e+00,8.999e-02,6.375e-03,1.471e-01,5.033e-04
-3.347e-02,1.888e+00,-1.708e+00,1.903e+00,9.064e-02,6.000e-03,1.471e-01,4.990e-04
-3.359e-02,1.887e+00,-1.708e+00,1.904e+00,9.130e-02,5.664e-03,1.471e-01,4.951e-04
-3.372e-02,1.886e+00,-1.708e+00,1.906e+00,9.195e-02,5.369e-03,1.471e-01,4.917e-04
-3.384e-02,1.886e+00,-1.708e+00,1.907e+00,9.258e-02,5.116e-03,1.471e-01,4.888e-04
-3.397e-02,1.885e+00,-1.708e+00,1.909e+00,9.319e-02,4.905e-03,1.471e-01,4.863e-04
-3.410e-02,1.884e+00,-1.708e+00,1.910e+00,9.377e-02,4.738e-03,1.471e-01,4.844e-04
-3.422e-02,1.883e+00,-1.708e+00,1.912e+00,1.210e-01,4.615e-03,1.471e-01,4.829e-04
-3.437e-02,1.882e+00,-1.708e+00,1.913e+00,1.205e-01,4.515e-03,1.471e-01,4.819e-04
-3.453e-02,1.881e+00,-1.708e+00,1.915e+00,1.188e-01,4.459e-03,1.471e-01,4.815e-04
-3.469e-02,1.879e+00,-1.708e+00,1.916e+00,1.170e-01,4.471e-03,1.471e-01,4.819e-04
-3.485e-02,1.878e+00,-1.708e+00,1.918e+00,1.152e-01,4.555e-03,1.471e-01,4.830e-04
-3.501e-02,1.877e+00,-1.708e+00,1.919e+00,1.137e-01,4.708e-03,1.471e-01,4.850e-04
-3.517e-02,1.876e+00,-1.708e+00,1.921e+00,1.420e-01,3.598e-02,1.491e-01,4.876e-04
-3.534e-02,1.875e+00,-1.708e+00,1.922e+00,8.333e-02,8.286e-02,1.491e-01,4.913e-04
-3.549e-02,1.874e+00,-1.707e+00,1.924e+00,8.242e-02,8.318e-02,1.491e-01,4.950e-04
-3.562e-02,1.873e+00,-1.706e+00,1.925e+00,8.364e-02,8.347e-02,1.491e-01,4.980e-04
-3.574e-02,1.872e+00,-1.706e+00,1.927e+00,8.550e-02,8.373e-02,1.491e-01,5.005e-04
-3.585e-02,1.871e+00,-1.705e+00,1.928e+00,8.747e-02,8.396e-02,1.491e-01,5.027e-04
-3.596e-02,1.870e+00,-1.704e+00,1.930e+00,8.938e-02,8.416e-02,1.491e-01,5.047e-04
-3.608e-02,1.869e+00,-1.703e+00,1.931e+00,9.115e-02,8.434e-02,1.491e-01,5.063e-04
-3.620e-02,1.868e+00,-1.702e+00,1.933e+00,9.279e-02,8.448e-02,1.491e-01,5.077e-04
-3.632e-02,1.867e+00,-1.701e+00,1.934e+00,8.540e-02,8.459e-02,1.498e-01,5.087e-04
-3.644e-02,1.867e+00,-1.701e+00,1.936e+00,8.720e-02,8.467e-02,1.498e-01,5.094e-04
-3.655e-02,1.866e+00,-1.700e+00,1.937e+00,8.925e-02,8.472e-02,1.498e-01,5.097e-04
-3.666e-02,1.865e+00,-1.699e+00,1.939e+00,9.125e-02,8.474e-02,1.498e-01,5.097e-04
-3.678e-02,1.864e+00,-1.698e+00,1.940e+00,9.314e-02,8.472e-02,1.498e-01,5.093e-04
-3.689e-02,1.863e+00,-1.697e+00,1.942e+00,9.488e-02,8.466e-02,1.498e-01,5.086e-04
-3.701e-02,1.862e+00,-1.696e+00,1.943e+00,9.648e-02,8.457e-02,1.498e-01,5.075e-04
-3.713e-02,1.861e+00,-1.695e+00,1.945e+00,9.795e-02,8.445e-02,1.498e-01,5.060e-04
-3.725e-02,1.860e+00,-1.695e+00,1.946e+00,9.930e-02,8.428e-02,1.498e-01,5.042e-04
-3.737e-02,1.859e+00,-1.694e+00,1.947e+00,1.569e-01,8.409e-02,1.485e-01,5.019e-04
-3.752e-02,1.858e+00,-1.693e+00,1.949e+00,1.556e-01,8.379e-02,1.485e-01,4.986e-04
-3.770e-02,1.856e+00,-1.692e+00,1.950e+00,1.520e-01,8.340e-02,1.485e-01,4.945e-04
-3.788e-02,1.855e+00,-1.691e+00,1.952e+00,1.479e-01,8.298e-02,1.485e-01,4.901e-04
-3.806e-02,1.853e+00,-1.690e+00,1.953e+00,9.660e-02,1.446e-01,1.491e-01,4.854e-04
-3.821e-02,1.852e+00,-1.689e+00,1.955e+00,9.510e-02,1.442e-01,1.491e-01,4.812e-04
-3.834e-02,1.851e+00,-1.688e+00,1.956e+00,9.584e-02,1.439e-01,1.491e-01,4.769e-04
-3.845e-02,1.850e+00,-1.686e+00,1.958e+00,9.432e-02,3.475e-02,1.485e-01,4.719e-04
-3.856e-02,1.849e+00,-1.685e+00,1.959e+00,9.601e-02,3.425e-02,1.485e-01,4.663e-04
-3.867e-02,1.848e+00,-1.685e+00,1.961e+00,9.779e-02,3.374e-02,1.485e-01,4.604e-04
-3.878e-02,1.847e+00,-1.685e+00,1.962e+00,9.949e-02,3.321e-02,1.485e-01,4.545e-04
-3.889e-02,1.846e+00,-1.684e+00,1.964e+00,1.011e-01,3.268e-02,1.485e-01,4.484e-04
-3.901e-02,1.845e+00,-1.684e+00,1.965e+00,1.026e-01,3.214e-02,1.485e-01,4.424e-04
-3.912e-02,1.844e+00,-1.684e+00,1.967e+00,1.039e-01,3.160e-02,1.485e-01,4.364e-04
-3.924e-02,1.843e+00,-1.683e+00,1.968e+00,1.052e-01,3.107e-02,1.485e-01,4.304e-04
-3.935e-02,1.842e+00,-1.683e+00,1.970e+00,1.063e-01,3.053e-02,1.485e-01,4.244e-04
-3.947e-02,1.841e+00,-1.683e+00,1.971e+00,1.074e-01,3.000e-02,1.485e-01,4.185e-04
-3.959e-02,1.840e+00,-1.682e+00,1.973e+00,1.084e-01,2.948e-02,1.485e-01,4.126e-04
-3.971e-02,1.839e+00,-1.682e+00,1.974e+00,1.716e-01,7.554e-02,1.485e-01,4.069e-04
-3.986e-02,1.838e+00,-1.681e+00,1.976e+00,1.699e-01,7.490e-02,1.485e-01,3.998e-04
-4.004e-02,1.836e+00,-1.681e+00,1.977e+00,1.657e-01,7.414e-02,1.485e-01,3.914e-04
-4.022e-02,1.834e+00,-1.680e+00,1.979e+00,1.609e-01,7.333e-02,1.485e-01,3.826e-04
-4.040e-02,1.833e+00,-1.679e+00,1.980e+00,1.001e-01,5.698e-02,1.485e-01,3.738e-04
-4.054e-02,1.831e+00,-1.679e+00,1.982e+00,1.043e-01,4.076e-02,1.498e-01,3.663e-04
-4.066e-02,1.830e+00,-1.678e+00,1.983e+00,1.050e-01,4.019e-02,1.498e-01,3.599e-04
-4.078e-02,1.829e+00,-1.678e+00,1.985e+00,1.064e-01,3.965e-02,1.498e-01,3.537e-04
-4.089e-02,1.828e+00,-1.677e+00,1.986e+00,1.079e-01,3.910e-02,1.498e-01,3.476e-04
-4.101e-02,1.827e+00,-1.677e+00,1.988e+00,1.093e-01,3.855e-02,1.498e-01,3.414e-04
-4.112e-02,1.826e+00,-1.676e+00,1.989e+00,1.107e-01,3.800e-02,1.498e-01,3.351e-04
-4.124e-02,1.825e+00,-1.676e+00,1.991e+00,1.120e-01,3.743e-02,1.498e-01,3.287e-04
-4.135e-02,1.824e+00,-1.676e+00,1.992e+00,1.132e-01,3.686e-02,1.498e-01,3.223e-04
-4.147e-02,1.823e+00,-1.675e+00,1.994e+00,1.143e-01,3.628e-02,1.498e-01,3.159e-04
-4.159e-02,1.822e+00,-1.675e+00,1.995e+00,1.005e-01,3.570e-02,1.485e-01,3.093e-04
-4.170e-02,1.821e+00,-1.675e+00,1.997e+00,1.020e-01,3.515e-02,1.485e-01,3.032e-04
-4.181e-02,1.820e+00,-1.674e+00,1.998e+00,1.039e-01,3.462e-02,1.485e-01,2.973e-04
-4.192e-02,1.819e+00,-1.674e+00,2.000e+00,1.623e-01,8.067e-02,1.498e-01,2.914e-04
-4.205e-02,1.817e+00,-1.673e+00,2.001e+00,1.620e-01,8.001e-02,1.498e-01,2.840e-04
-4.220e-02,1.816e+00,-1.673e+00,2.003e+00,1.594e-01,7.919e-02,1.498e-01,2.750e-04
-4.236e-02,1.814e+00,-1.672e+00,2.004e+00,1.562e-01,7.831e-02,1.498e-01,2.653e-04
-4.252e-02,1.813e+00,-1.671e+00,2.006e+00,9.672e-02,3.081e-02,1.498e-01,2.551e-04
-4.266e-02,1.811e+00,-1.670e+00,2.007e+00,1.170e-01,7.659e-02,1.491e-01,2.464e-04
-4.277e-02,1.810e+00,-1.670e+00,2.009e+00,1.181e-01,7.589e-02,1.491e-01,2.385e-04
-4.289e-02,1.809e+00,-1.669e+00,2.010e+00,1.191e-01,7.514e-02,1.491e-01,2.301e-04
-4.300e-02,1.808e+00,-1.668e+00,2.012e+00,1.200e-01,7.435e-02,1.491e-01,2.213e-04
-4.312e-02,1.807e+00,-1.668e+00,2.013e+00,1.208e-01,7.352e-02,1.491e-01,2.120e-04
-4.323e-02,1.805e+00,-1.667e+00,2.015e+00,1.217e-01,7.263e-02,1.491e-01,2.021e-04
-4.335e-02,1.804e+00,-1.666e+00,2.016e+00,1.224e-01,7.170e-02,1.491e-01,1.917e-04
-4.347e-02,1.803e+00,-1.665e+00,2.018e+00,1.232e-01,7.072e-02,1.491e-01,1.808e-04
-4.358e-02,1.802e+00,-1.665e+00,2.019e+00,1.238e-01,6.969e-02,1.491e-01,1.694e-04
-4.370e-02,1.800e+00,-1.664e+00,2.021e+00,1.275e-01,9.968e-02,1.498e-01,1.575e-04
-4.381e-02,1.799e+00,-1.663e+00,2.022e+00,1.280e-01,9.855e-02,1.498e-01,1.450e-04
-4.393e-02,1.798e+00,-1.662e+00,2.024e+00,1.907e-01,-4.757e-02,1.471e-01,1.316e-04
-4.407e-02,1.796e+00,-1.662e+00,2.025e+00,1.882e-01,-4.908e-02,1.471e-01,1.148e-04
-4.423e-02,1.795e+00,-1.662e+00,2.026e+00,2.100e-01,2.686e-02,1.351e-01,9.621e-05
-4.441e-02,1.793e+00,-1.662e+00,2.028e+00,1.165e-01,-5.249e-02,1.478e-01,7.745e-05
-4.456e-02,1.791e+00,-1.662e+00,2.029e+00,1.129e-01,-5.387e-02,1.478e-01,6.236e-05
-4.468e-02,1.790e+00,-1.663e+00,2.031e+00,9.824e-02,2.796e-02,1.485e-01,5.152e-05
-4.479e-02,1.789e+00,-1.663e+00,2.032e+00,1.003e-01,5.826e-02,1.498e-01,4.296e-05
-4.488e-02,1.788e+00,-1.663e+00,2.034e+00,1.034e-01,5.759e-02,1.498e-01,3.531e-05
-4.498e-02,1.787e+00,-1.662e+00,2.035e+00,1.095e-01,-3.625e-02,1.485e-01,2.758e-05
-4.507e-02,1.786e+00,-1.662e+00,2.037e+00,1.123e-01,-3.697e-02,1.485e-01,1.951e-05
-4.517e-02,1.784e+00,-1.662e+00,2.038e+00,1.147e-01,-3.768e-02,1.485e-01,1.153e-05
-4.528e-02,1.783e+00,-1.663e+00,2.040e+00,1.169e-01,-3.836e-02,1.485e-01,3.989e-06
-4.538e-02,1.782e+00,-1.663e+00,2.041e+00,1.159e-01,5.418e-02,1.498e-01,2.969e-06
-4.549e-02,1.781e+00,-1.663e+00,2.043e+00,1.180e-01,5.361e-02,1.498e-01,9.360e-06
-4.560e-02,1.780e+00,-1.663e+00,2.044e+00,1.229e-01,-4.012e-02,1.485e-01,1.571e-05
-4.571e-02,1.779e+00,-1.662e+00,2.046e+00,1.245e-01,-4.071e-02,1.485e-01,2.222e-05
-4.582e-02,1.777e+00,-1.663e+00,2.047e+00,1.289e-01,8.295e-02,1.485e-01,2.836e-05
-4.594e-02,1.776e+00,-1.663e+00,2.049e+00,1.033e-01,2.033e-02,1.505e-01,3.409e-05
-4.604e-02,1.775e+00,-1.662e+00,2.050e+00,1.054e-01,1.985e-02,1.505e-01,3.947e-05
-4.614e-02,1.774e+00,-1.662e+00,2.052e+00,2.390e-01,9.702e-02,1.384e-01,4.446e-05
-4.629e-02,1.772e+00,-1.661e+00,2.053e+00,1.793e-01,6.530e-02,1.491e-01,5.199e-05
-4.646e-02,1.770e+00,-1.661e+00,2.055e+00,1.741e-01,6.447e-02,1.491e-01,6.124e-05
-4.662e-02,1.769e+00,-1.660e+00,2.056e+00,1.699e-01,6.364e-02,1.491e-01,7.041e-05
-4.678e-02,1.767e+00,-1.659e+00,2.058e+00,1.664e-01,6.280e-02,1.491e-01,7.967e-05
-4.693e-02,1.765e+00,-1.659e+00,2.059e+00,1.693e-01,1.019e-02,1.485e-01,8.908e-05
-4.708e-02,1.763e+00,-1.658e+00,2.060e+00,1.664e-01,9.317e-03,1.485e-01,9.869e-05
-4.723e-02,1.762e+00,-1.658e+00,2.062e+00,1.636e-01,8.464e-03,1.485e-01,1.081e-04
-4.737e-02,1.760e+00,-1.658e+00,2.063e+00,1.611e-01,7.657e-03,1.485e-01,1.169e-04
-4.751e-02,1.758e+00,-1.658e+00,2.065e+00,1.589e-01,6.903e-03,1.485e-01,1.252e-04
-4.765e-02,1.757e+00,-1.658e+00,2.066e+00,1.569e-01,6.202e-03,1.485e-01,1.329e-04
-4.779e-02,1.755e+00,-1.658e+00,2.068e+00,1.552e-01,5.553e-03,1.485e-01,1.400e-04
-4.793e-02,1.754e+00,-1.658e+00,2.069e+00,1.478e-01,1.013e-02,1.491e-01,1.466e-04
-4.806e-02,1.752e+00,-1.658e+00,2.071e+00,8.158e-02,9.585e-03,1.498e-01,1.526e-04
-4.817e-02,1.751e+00,-1.658e+00,2.072e+00,8.384e-02,9.194e-03,1.498e-01,1.571e-04
-4.825e-02,1.750e+00,-1.657e+00,2.074e+00,8.884e-02,8.915e-03,1.498e-01,1.604e-04
-4.833e-02,1.749e+00,-1.657e+00,2.075e+00,9.441e-02,8.659e-03,1.498e-01,1.635e-04
-4.840e-02,1.748e+00,-1.657e+00,2.077e+00,9.982e-02,8.398e-03,1.498e-01,1.666e-04
-4.849e-02,1.747e+00,-1.657e+00,2.078e+00,1.671e-01,2.952e-03,1.491e-01,1.697e-04
-4.860e-02,1.746e+00,-1.657e+00,2.080e+00,1.690e-01,2.604e-03,1.491e-01,1.735e-04
-4.873e-02,1.744e+00,-1.657e+00,2.081e+00,1.680e-01,2.209e-03,1.491e-01,1.779e-04
-4.887e-02,1.743e+00,-1.657e+00,2.083e+00,1.661e-01,1.836e-03,1.491e-01,1.821e-04
-4.902e-02,1.741e+00,-1.657e+00,2.084e+00,1.760e-01,2.221e-02,1.485e-01,1.857e-04
-4.916e-02,1.739e+00,-1.657e+00,2.086e+00,1.736e-01,2.191e-02,1.485e-01,1.889e-04
-4.931e-02,1.738e+00,-1.657e+00,2.087e+00,1.709e-01,2.165e-02,1.485e-01,1.918e-04
-4.946e-02,1.736e+00,-1.657e+00,2.089e+00,1.684e-01,2.140e-02,1.485e-01,1.944e-04
-4.961e-02,1.734e+00,-1.656e+00,2.090e+00,1.661e-01,2.118e-02,1.485e-01,1.968e-04
-4.975e-02,1.733e+00,-1.656e+00,2.092e+00,1.640e-01,2.098e-02,1.485e-01,1.990e-04
-4.989e-02,1.731e+00,-1.656e+00,2.093e+00,7.032e-02,-5.683e-02,1.485e-01,2.009e-04
-5.000e-02,1.730e+00,-1.656e+00,2.095e+00,6.374e-02,-6.210e-02,1.491e-01,2.021e-04
-5.007e-02,1.729e+00,-1.656e+00,2.096e+00,7.030e-02,-6.212e-02,1.491e-01,2.025e-04
-5.013e-02,1.728e+00,-1.657e+00,2.098e+00,7.804e-02,-6.209e-02,1.491e-01,2.023e-04
-5.020e-02,1.727e+00,-1.658e+00,2.099e+00,8.567e-02,-6.202e-02,1.491e-01,2.015e-04
-5.027e-02,1.727e+00,-1.658e+00,2.101e+00,9.275e-02,-6.190e-02,1.491e-01,2.001e-04
-5.035e-02,1.726e+00,-1.659e+00,2.102e+00,9.918e-02,-6.171e-02,1.491e-01,1.979e-04
-5.043e-02,1.725e+00,-1.660e+00,2.104e+00,1.050e-01,-6.145e-02,1.491e-01,1.948e-04
-5.052e-02,1.724e+00,-1.660e+00,2.105e+00,2.347e-01,7.346e-02,1.358e-01,1.906e-04
-5.066e-02,1.722e+00,-1.660e+00,2.107e+00,2.328e-01,7.416e-02,1.358e-01,1.831e-04
-5.085e-02,1.720e+00,-1.660e+00,2.108e+00,2.256e-01,7.510e-02,1.358e-01,1.728e-04
-5.104e-02,1.718e+00,-1.659e+00,2.109e+00,2.112e-01,7.606e-02,1.344e-01,1.624e-04
-5.124e-02,1.716e+00,-1.658e+00,2.111e+00,2.031e-01,7.693e-02,1.344e-01,1.528e-04
-5.142e-02,1.714e+00,-1.657e+00,2.112e+00,1.959e-01,7.768e-02,1.344e-01,1.444e-04
-5.160e-02,1.712e+00,-1.657e+00,2.113e+00,1.896e-01,7.833e-02,1.344e-01,1.371e-04
-5.176e-02,1.710e+00,-1.656e+00,2.115e+00,1.305e-01,2.713e-02,1.485e-01,1.308e-04
-5.190e-02,1.708e+00,-1.655e+00,2.116e+00,1.293e-01,2.754e-02,1.485e-01,1.261e-04
-5.202e-02,1.707e+00,-1.655e+00,2.118e+00,1.306e-01,2.788e-02,1.485e-01,1.224e-04
-5.214e-02,1.705e+00,-1.655e+00,2.119e+00,1.446e-01,1.267e-02,1.491e-01,1.190e-04
-5.225e-02,1.704e+00,-1.654e+00,2.121e+00,1.465e-01,1.298e-02,1.491e-01,1.156e-04
-5.237e-02,1.702e+00,-1.654e+00,2.122e+00,1.478e-01,1.331e-02,1.491e-01,1.119e-04
-5.249e-02,1.701e+00,-1.654e+00,2.124e+00,1.488e-01,1.367e-02,1.491e-01,1.080e-04
-5.262e-02,1.699e+00,-1.654e+00,2.125e+00,1.497e-01,1.404e-02,1.491e-01,1.039e-04
-5.274e-02,1.698e+00,-1.654e+00,2.127e+00,1.506e-01,1.443e-02,1.491e-01,9.962e-05
-5.287e-02,1.696e+00,-1.654e+00,2.128e+00,1.513e-01,1.483e-02,1.491e-01,9.513e-05
-5.299e-02,1.695e+00,-1.654e+00,2.130e+00,1.521e-01,1.525e-02,1.491e-01,9.044e-05
-5.312e-02,1.693e+00,-1.653e+00,2.131e+00,1.943e-01,8.815e-02,1.358e-01,8.558e-05
-5.326e-02,1.692e+00,-1.653e+00,2.132e+00,2.185e-01,1.100e-02,1.358e-01,8.014e-05
-5.342e-02,1.690e+00,-1.653e+00,2.134e+00,1.213e-01,6.328e-02,1.498e-01,7.425e-05
-5.356e-02,1.688e+00,-1.652e+00,2.135e+00,1.202e-01,6.373e-02,1.498e-01,6.923e-05
-5.367e-02,1.687e+00,-1.652e+00,2.137e+00,1.226e-01,6.406e-02,1.498e-01,6.563e-05
-5.377e-02,1.685e+00,-1.651e+00,2.138e+00,1.261e-01,6.432e-02,1.498e-01,6.279e-05
-5.387e-02,1.684e+00,-1.650e+00,2.140e+00,1.298e-01,6.453e-02,1.498e-01,6.052e-05
-5.397e-02,1.683e+00,-1.650e+00,2.141e+00,1.332e-01,6.469e-02,1.498e-01,5.878e-05
-5.407e-02,1.682e+00,-1.649e+00,2.143e+00,1.364e-01,6.480e-02,1.498e-01,5.757e-05
-5.418e-02,1.680e+00,-1.648e+00,2.144e+00,1.392e-01,6.486e-02,1.498e-01,5.693e-05
-5.428e-02,1.679e+00,-1.648e+00,2.146e+00,1.922e-01,4.933e-02,1.485e-01,5.688e-05
-5.441e-02,1.677e+00,-1.647e+00,2.147e+00,1.923e-01,4.928e-02,1.485e-01,5.747e-05
-5.455e-02,1.676e+00,-1.647e+00,2.149e+00,1.903e-01,4.917e-02,1.485e-01,5.866e-05
-5.469e-02,1.674e+00,-1.646e+00,2.150e+00,1.876e-01,4.902e-02,1.485e-01,6.031e-05
-5.483e-02,1.672e+00,-1.646e+00,2.152e+00,1.850e-01,4.884e-02,1.485e-01,6.237e-05
-5.497e-02,1.670e+00,-1.645e+00,2.153e+00,-1.139e-01,-4.454e-02,1.505e-01,6.481e-05
-5.502e-02,1.669e+00,-1.645e+00,2.155e+00,-1.034e-01,-4.462e-02,1.505e-01,6.570e-05
-5.497e-02,1.670e+00,-1.645e+00,2.156e+00,-8.099e-02,-4.460e-02,1.505e-01,6.495e-05
-5.491e-02,1.671e+00,-1.646e+00,2.158e+00,2.729e-01,7.098e-03,1.344e-01,6.408e-05
-5.496e-02,1.670e+00,-1.646e+00,2.159e+00,2.429e-01,3.287e-02,1.485e-01,6.451e-05
-5.511e-02,1.668e+00,-1.646e+00,2.160e+00,2.398e-01,3.282e-02,1.485e-01,6.541e-05
-5.528e-02,1.666e+00,-1.646e+00,2.162e+00,2.455e-01,1.210e-02,1.465e-01,6.614e-05
-5.546e-02,1.663e+00,-1.645e+00,2.163e+00,2.380e-01,1.209e-02,1.465e-01,6.669e-05
-5.564e-02,1.661e+00,-1.645e+00,2.165e+00,2.303e-01,1.212e-02,1.465e-01,6.684e-05
-5.581e-02,1.659e+00,-1.645e+00,2.166e+00,2.231e-01,1.218e-02,1.465e-01,6.650e-05
-5.598e-02,1.656e+00,-1.645e+00,2.168e+00,2.167e-01,1.228e-02,1.465e-01,6.571e-05
-5.615e-02,1.654e+00,-1.645e+00,2.169e+00,2.109e-01,1.240e-02,1.465e-01,6.451e-05
-5.631e-02,1.652e+00,-1.645e+00,2.171e+00,1.880e-01,1.773e-02,1.485e-01,6.294e-05
-5.646e-02,1.650e+00,-1.645e+00,2.172e+00,1.845e-01,1.789e-02,1.485e-01,6.114e-05
-5.660e-02,1.648e+00,-1.644e+00,2.174e+00,1.199e-01,6.464e-02,1.498e-01,5.924e-05
-5.672e-02,1.646e+00,-1.644e+00,2.175e+00,1.210e-01,6.479e-02,1.498e-01,5.765e-05
-5.681e-02,1.645e+00,-1.643e+00,2.177e+00,1.248e-01,6.487e-02,1.498e-01,5.672e-05
-5.690e-02,1.644e+00,-1.643e+00,2.178e+00,1.293e-01,6.489e-02,1.498e-01,5.638e-05
-5.700e-02,1.643e+00,-1.642e+00,2.180e+00,1.337e-01,6.486e-02,1.498e-01,5.663e-05
-5.709e-02,1.641e+00,-1.642e+00,2.181e+00,1.378e-01,6.477e-02,1.498e-01,5.752e-05
-5.718e-02,1.640e+00,-1.641e+00,2.183e+00,1.416e-01,6.462e-02,1.498e-01,5.908e-05
-5.728e-02,1.639e+00,-1.640e+00,2.184e+00,2.132e-01,1.265e-02,1.304e-01,6.133e-05
-5.740e-02,1.637e+00,-1.640e+00,2.186e+00,2.111e-01,1.235e-02,1.304e-01,6.475e-05
-5.754e-02,1.635e+00,-1.640e+00,2.187e+00,2.062e-01,1.199e-02,1.304e-01,6.885e-05
-5.768e-02,1.633e+00,-1.639e+00,2.188e+00,2.007e-01,1.164e-02,1.304e-01,7.290e-05
-5.782e-02,1.631e+00,-1.639e+00,2.189e+00,1.954e-01,1.131e-02,1.304e-01,7.666e-05
-5.796e-02,1.629e+00,-1.639e+00,2.191e+00,1.521e-01,9.382e-02,1.505e-01,8.007e-05
-5.808e-02,1.627e+00,-1.639e+00,2.192e+00,1.517e-01,9.355e-02,1.505e-01,8.311e-05
-5.819e-02,1.625e+00,-1.638e+00,2.194e+00,2.096e-01,-1.545e-02,1.478e-01,8.656e-05
-5.831e-02,1.624e+00,-1.638e+00,2.195e+00,2.090e-01,-1.587e-02,1.478e-01,9.128e-05
-5.844e-02,1.622e+00,-1.637e+00,2.197e+00,1.974e-01,-1.095e-01,1.478e-01,9.647e-05
-5.857e-02,1.620e+00,-1.638e+00,2.198e+00,1.946e-01,-1.099e-01,1.478e-01,1.008e-04
-5.871e-02,1.618e+00,-1.639e+00,2.200e+00,1.833e-01,6.070e-02,1.505e-01,1.031e-04
-5.884e-02,1.616e+00,-1.639e+00,2.201e+00,1.819e-01,6.067e-02,1.505e-01,1.034e-04
-5.896e-02,1.614e+00,-1.639e+00,2.203e+00,1.812e-01,6.067e-02,1.505e-01,1.034e-04
-5.909e-02,1.612e+00,-1.638e+00,2.204e+00,1.807e-01,6.064e-02,1.505e-01,1.038e-04
-5.921e-02,1.610e+00,-1.638e+00,2.206e+00,1.893e-01,-1.102e-01,1.478e-01,1.048e-04
-5.934e-02,1.608e+00,-1.638e+00,2.207e+00,8.160e-02,-8.448e-02,1.478e-01,1.061e-04
-5.943e-02,1.607e+00,-1.639e+00,2.209e+00,-1.227e-01,-3.273e-02,1.485e-01,1.061e-04
-5.944e-02,1.607e+00,-1.639e+00,2.210e+00,1.901e-01,6.041e-02,1.498e-01,1.061e-04
-5.948e-02,1.606e+00,-1.639e+00,2.212e+00,2.061e-01,9.149e-02,1.505e-01,1.055e-04
-5.958e-02,1.605e+00,-1.639e+00,2.213e+00,2.086e-01,9.161e-02,1.505e-01,1.040e-04
-5.971e-02,1.603e+00,-1.638e+00,2.215e+00,2.045e-01,-8.944e-02,1.491e-01,1.031e-04
-5.985e-02,1.601e+00,-1.638e+00,2.216e+00,2.023e-01,-8.941e-02,1.491e-01,1.029e-04
-5.998e-02,1.599e+00,-1.638e+00,2.218e+00,2.029e-01,9.186e-02,1.505e-01,1.015e-04
-6.012e-02,1.597e+00,-1.638e+00,2.219e+00,2.008e-01,9.211e-02,1.505e-01,9.879e-05
-6.026e-02,1.595e+00,-1.638e+00,2.221e+00,1.958e-01,-8.881e-02,1.491e-01,9.633e-05
-6.039e-02,1.593e+00,-1.638e+00,2.222e+00,1.939e-01,-8.863e-02,1.491e-01,9.442e-05
-6.052e-02,1.591e+00,-1.638e+00,2.224e+00,2.191e-01,7.208e-02,1.478e-01,9.145e-05
-6.066e-02,1.589e+00,-1.638e+00,2.225e+00,2.165e-01,7.249e-02,1.478e-01,8.691e-05
-6.080e-02,1.587e+00,-1.638e+00,2.227e+00,7.968e-02,-6.681e-02,1.478e-01,8.216e-05
-6.091e-02,1.585e+00,-1.638e+00,2.228e+00,8.186e-02,-6.652e-02,1.478e-01,7.889e-05
-6.098e-02,1.584e+00,-1.638e+00,2.230e+00,1.399e-01,8.896e-02,1.498e-01,7.635e-05
-6.106e-02,1.583e+00,-1.638e+00,2.231e+00,1.470e-01,8.923e-02,1.498e-01,7.311e-05
-6.115e-02,1.581e+00,-1.638e+00,2.233e+00,1.015e-01,-6.573e-02,1.478e-01,6.962e-05
-6.123e-02,1.580e+00,-1.637e+00,2.234e+00,1.072e-01,-6.551e-02,1.478e-01,6.684e-05
-6.131e-02,1.579e+00,-1.638e+00,2.235e+00,1.144e-01,-6.528e-02,1.478e-01,6.404e-05
-6.138e-02,1.578e+00,-1.638e+00,2.237e+00,2.550e-01,-9.605e-02,1.284e-01,6.051e-05
-6.150e-02,1.576e+00,-1.639e+00,2.238e+00,2.537e-01,-9.543e-02,1.284e-01,5.365e-05
-6.165e-02,1.574e+00,-1.640e+00,2.240e+00,2.319e-01,-1.675e-02,1.277e-01,4.238e-05
-6.182e-02,1.572e+00,-1.640e+00,2.241e+00,2.241e-01,-1.546e-02,1.277e-01,2.843e-05
-6.198e-02,1.569e+00,-1.641e+00,2.242e+00,2.169e-01,-1.408e-02,1.277e-01,1.339e-05
-6.214e-02,1.567e+00,-1.641e+00,2.243e+00,1.987e-01,3.392e-02,1.498e-01,2.217e-06
-6.229e-02,1.565e+00,-1.641e+00,2.245e+00,1.962e-01,3.532e-02,1.498e-01,1.768e-05
-6.243e-02,1.563e+00,-1.641e+00,2.246e+00,1.948e-01,3.665e-02,1.498e-01,3.252e-05
-6.256e-02,1.561e+00,-1.640e+00,2.248e+00,1.938e-01,3.795e-02,1.498e-01,4.685e-05
-6.270e-02,1.559e+00,-1.640e+00,2.249e+00,1.990e-01,7.543e-02,1.491e-01,6.074e-05
-6.284e-02,1.557e+00,-1.639e+00,2.251e+00,1.980e-01,7.665e-02,1.491e-01,7.427e-05
-6.297e-02,1.555e+00,-1.639e+00,2.252e+00,1.970e-01,7.780e-02,1.491e-01,8.704e-05
-6.310e-02,1.553e+00,-1.638e+00,2.254e+00,1.990e-01,1.157e-02,1.491e-01,9.874e-05
-6.324e-02,1.551e+00,-1.637e+00,2.255e+00,1.980e-01,1.254e-02,1.491e-01,1.095e-04
-6.337e-02,1.549e+00,-1.637e+00,2.257e+00,1.971e-01,1.349e-02,1.491e-01,1.201e-04
-6.350e-02,1.547e+00,-1.637e+00,2.258e+00,-4.996e-02,-3.731e-02,1.471e-01,1.306e-04
-6.356e-02,1.546e+00,-1.637e+00,2.260e+00,-4.067e-02,-3.687e-02,1.471e-01,1.356e-04
-6.356e-02,1.546e+00,-1.637e+00,2.261e+00,-2.164e-02,-3.694e-02,1.471e-01,1.355e-04
-6.355e-02,1.546e+00,-1.638e+00,2.263e+00,2.573e-01,-3.715e-02,1.418e-01,1.342e-04
-6.361e-02,1.546e+00,-1.638e+00,2.264e+00,2.540e-01,6.168e-02,1.304e-01,1.403e-04
-6.375e-02,1.543e+00,-1.638e+00,2.265e+00,2.440e-01,1.768e-01,1.431e-01,1.541e-04
-6.391e-02,1.541e+00,-1.637e+00,2.267e+00,2.537e-01,-8.574e-02,1.264e-01,1.693e-04
-6.407e-02,1.539e+00,-1.637e+00,2.268e+00,2.455e-01,-8.440e-02,1.264e-01,1.837e-04
-6.423e-02,1.536e+00,-1.637e+00,2.269e+00,2.370e-01,-8.297e-02,1.264e-01,1.993e-04
-6.440e-02,1.534e+00,-1.638e+00,2.271e+00,2.141e-01,1.826e-01,1.431e-01,2.166e-04
-6.455e-02,1.531e+00,-1.638e+00,2.272e+00,2.245e-01,-7.977e-02,1.264e-01,2.343e-04
-6.470e-02,1.529e+00,-1.637e+00,2.273e+00,2.184e-01,-7.828e-02,1.264e-01,2.508e-04
-6.485e-02,1.527e+00,-1.638e+00,2.275e+00,2.245e-01,-1.461e-02,1.304e-01,2.680e-04
-6.500e-02,1.525e+00,-1.638e+00,2.276e+00,1.835e-01,1.113e-01,1.505e-01,2.868e-04
-6.514e-02,1.523e+00,-1.638e+00,2.277e+00,1.824e-01,1.129e-01,1.505e-01,3.050e-04
-6.527e-02,1.521e+00,-1.637e+00,2.279e+00,1.888e-01,-2.536e-02,1.485e-01,3.209e-04
-6.539e-02,1.519e+00,-1.637e+00,2.280e+00,1.894e-01,-2.406e-02,1.485e-01,3.354e-04
-6.552e-02,1.517e+00,-1.637e+00,2.282e+00,1.899e-01,-2.275e-02,1.485e-01,3.499e-04
-6.564e-02,1.515e+00,-1.637e+00,2.283e+00,1.903e-01,-2.138e-02,1.485e-01,3.651e-04
-6.577e-02,1.513e+00,-1.637e+00,2.285e+00,2.204e-01,-2.513e-02,1.465e-01,3.810e-04
-6.590e-02,1.511e+00,-1.637e+00,2.286e+00,2.193e-01,-2.352e-02,1.465e-01,3.988e-04
-6.605e-02,1.509e+00,-1.638e+00,2.288e+00,2.170e-01,-2.174e-02,1.465e-01,4.186e-04
-6.619e-02,1.507e+00,-1.638e+00,2.289e+00,2.383e-01,-9.749e-02,1.170e-01,4.395e-04
-6.634e-02,1.505e+00,-1.638e+00,2.290e+00,1.955e-01,1.271e-01,1.458e-01,4.624e-04
-6.649e-02,1.502e+00,-1.638e+00,2.292e+00,1.930e-01,1.292e-01,1.458e-01,4.857e-04
-6.662e-02,1.500e+00,-1.637e+00,2.293e+00,1.922e-01,-1.383e-02,1.465e-01,5.064e-04
-6.675e-02,1.499e+00,-1.637e+00,2.295e+00,1.920e-01,-1.214e-02,1.465e-01,5.252e-04
-6.688e-02,1.497e+00,-1.637e+00,2.296e+00,2.099e-01,5.038e-03,1.451e-01,5.436e-04
-6.701e-02,1.495e+00,-1.637e+00,2.298e+00,2.092e-01,6.773e-03,1.451e-01,5.628e-04
-6.715e-02,1.493e+00,-1.637e+00,2.299e+00,2.078e-01,8.593e-03,1.451e-01,5.830e-04
-6.729e-02,1.490e+00,-1.637e+00,2.301e+00,2.063e-01,1.045e-02,1.451e-01,6.036e-04
-6.742e-02,1.488e+00,-1.636e+00,2.302e+00,2.049e-01,1.231e-02,1.451e-01,6.244e-04
-6.756e-02,1.486e+00,-1.636e+00,2.304e+00,2.037e-01,1.418e-02,1.451e-01,6.451e-04
-6.769e-02,1.484e+00,-1.636e+00,2.305e+00,1.582e-01,6.780e-02,1.485e-01,6.659e-04
-6.781e-02,1.482e+00,-1.636e+00,2.306e+00,1.595e-01,6.948e-02,1.485e-01,6.845e-04
-6.792e-02,1.481e+00,-1.635e+00,2.308e+00,2.013e-01,1.918e-02,1.478e-01,7.007e-04
-6.804e-02,1.479e+00,-1.635e+00,2.309e+00,2.033e-01,2.068e-02,1.478e-01,7.174e-04
-6.816e-02,1.477e+00,-1.635e+00,2.311e+00,2.036e-01,2.229e-02,1.478e-01,7.352e-04
-6.829e-02,1.475e+00,-1.634e+00,2.312e+00,2.034e-01,2.392e-02,1.478e-01,7.533e-04
-6.842e-02,1.473e+00,-1.634e+00,2.314e+00,2.031e-01,2.555e-02,1.478e-01,7.715e-04
-6.855e-02,1.471e+00,-1.634e+00,2.315e+00,1.939e-01,1.307e-01,1.304e-01,7.895e-04
-6.867e-02,1.469e+00,-1.633e+00,2.317e+00,1.916e-01,1.322e-01,1.304e-01,8.066e-04
-6.879e-02,1.467e+00,-1.632e+00,2.318e+00,1.898e-01,1.336e-01,1.304e-01,8.219e-04
-6.891e-02,1.465e+00,-1.631e+00,2.319e+00,2.002e-01,4.160e-02,1.471e-01,8.348e-04
-6.903e-02,1.463e+00,-1.630e+00,2.321e+00,2.037e-01,5.296e-02,1.471e-01,8.459e-04
-6.914e-02,1.461e+00,-1.629e+00,2.322e+00,2.038e-01,5.388e-02,1.471e-01,8.562e-04
-6.926e-02,1.459e+00,-1.629e+00,2.324e+00,2.036e-01,5.474e-02,1.471e-01,8.658e-04
-6.938e-02,1.457e+00,-1.628e+00,2.325e+00,2.033e-01,5.553e-02,1.471e-01,8.746e-04
-6.950e-02,1.455e+00,-1.627e+00,2.327e+00,2.031e-01,5.625e-02,1.471e-01,8.826e-04
-6.961e-02,1.453e+00,-1.627e+00,2.328e+00,2.030e-01,5.689e-02,1.471e-01,8.897e-04
-6.972e-02,1.451e+00,-1.626e+00,2.330e+00,2.029e-01,5.746e-02,1.471e-01,8.960e-04
-6.984e-02,1.449e+00,-1.626e+00,2.331e+00,2.028e-01,5.795e-02,1.471e-01,9.015e-04
-6.995e-02,1.447e+00,-1.625e+00,2.332e+00,2.028e-01,5.837e-02,1.471e-01,9.061e-04
-7.006e-02,1.445e+00,-1.625e+00,2.334e+00,9.603e-02,4.318e-02,1.458e-01,9.098e-04
-7.014e-02,1.443e+00,-1.624e+00,2.335e+00,1.004e-01,4.338e-02,1.458e-01,9.121e-04
-7.020e-02,1.442e+00,-1.624e+00,2.337e+00,1.089e-01,4.349e-02,1.458e-01,9.133e-04
-7.026e-02,1.441e+00,-1.623e+00,2.338e+00,1.182e-01,4.355e-02,1.458e-01,9.140e-04
-7.032e-02,1.440e+00,-1.623e+00,2.340e+00,1.272e-01,4.357e-02,1.458e-01,9.144e-04
-7.038e-02,1.439e+00,-1.622e+00,2.341e+00,2.482e-01,1.367e-01,1.344e-01,9.143e-04
-7.047e-02,1.437e+00,-1.622e+00,2.343e+00,2.494e-01,1.366e-01,1.344e-01,9.134e-04
-7.059e-02,1.435e+00,-1.620e+00,2.344e+00,2.456e-01,1.364e-01,1.344e-01,9.104e-04
-7.070e-02,1.432e+00,-1.619e+00,2.345e+00,2.404e-01,1.359e-01,1.344e-01,9.048e-04
-7.082e-02,1.430e+00,-1.618e+00,2.347e+00,2.350e-01,1.351e-01,1.344e-01,8.966e-04
-7.093e-02,1.427e+00,-1.617e+00,2.348e+00,2.300e-01,1.342e-01,1.344e-01,8.857e-04
-7.104e-02,1.425e+00,-1.615e+00,2.349e+00,2.135e-01,1.019e-01,1.337e-01,8.722e-04
-7.113e-02,1.423e+00,-1.614e+00,2.351e+00,2.098e-01,4.875e-02,1.471e-01,8.567e-04
-7.123e-02,1.421e+00,-1.613e+00,2.352e+00,2.268e-01,-8.732e-02,1.458e-01,8.400e-04
-7.132e-02,1.418e+00,-1.613e+00,2.354e+00,2.254e-01,-8.892e-02,1.458e-01,8.222e-04
-7.142e-02,1.416e+00,-1.614e+00,2.355e+00,2.058e-01,4.410e-02,1.471e-01,8.051e-04
-7.151e-02,1.414e+00,-1.614e+00,2.357e+00,2.049e-01,4.275e-02,1.471e-01,7.900e-04
-7.160e-02,1.412e+00,-1.614e+00,2.358e+00,2.048e-01,4.146e-02,1.471e-01,7.758e-04
-7.169e-02,1.410e+00,-1.613e+00,2.359e+00,2.228e-01,-9.440e-02,1.458e-01,7.614e-04
-7.178e-02,1.408e+00,-1.614e+00,2.361e+00,2.044e-01,3.882e-02,1.471e-01,7.464e-04
-7.187e-02,1.406e+00,-1.614e+00,2.362e+00,2.041e-01,3.756e-02,1.471e-01,7.324e-04
-7.196e-02,1.404e+00,-1.613e+00,2.364e+00,-2.197e-01,7.258e-02,1.505e-01,7.190e-04
-7.197e-02,1.403e+00,-1.613e+00,2.365e+00,-1.150e-01,-1.294e-01,1.465e-01,7.172e-04
-7.193e-02,1.404e+00,-1.613e+00,2.367e+00,2.720e-01,-8.746e-02,1.163e-01,7.244e-04
-7.195e-02,1.404e+00,-1.614e+00,2.368e+00,2.958e-01,3.645e-02,1.445e-01,7.214e-04
-7.203e-02,1.402e+00,-1.614e+00,2.369e+00,2.966e-01,3.534e-02,1.445e-01,7.092e-04
-7.214e-02,1.399e+00,-1.614e+00,2.371e+00,2.958e-01,1.336e-02,1.364e-01,6.948e-04
-7.225e-02,1.397e+00,-1.614e+00,2.372e+00,2.894e-01,1.206e-02,1.364e-01,6.801e-04
-7.236e-02,1.394e+00,-1.614e+00,2.374e+00,2.826e-01,1.078e-02,1.364e-01,6.656e-04
-7.248e-02,1.392e+00,-1.614e+00,2.375e+00,2.758e-01,9.539e-03,1.364e-01,6.516e-04
-7.259e-02,1.389e+00,-1.614e+00,2.376e+00,2.689e-01,8.334e-03,1.364e-01,6.381e-04
-7.271e-02,1.386e+00,-1.614e+00,2.378e+00,2.620e-01,7.168e-03,1.364e-01,6.250e-04
-7.282e-02,1.384e+00,-1.614e+00,2.379e+00,2.553e-01,6.043e-03,1.364e-01,6.124e-04
-7.294e-02,1.381e+00,-1.614e+00,2.380e+00,2.283e-01,-1.056e-02,1.465e-01,6.003e-04
-7.304e-02,1.379e+00,-1.614e+00,2.382e+00,2.249e-01,-1.156e-02,1.465e-01,5.892e-04
-7.314e-02,1.376e+00,-1.614e+00,2.383e+00,1.903e-01,4.965e-02,1.465e-01,5.792e-04
-7.323e-02,1.374e+00,-1.614e+00,2.385e+00,1.903e-01,4.885e-02,1.465e-01,5.704e-04
-7.332e-02,1.372e+00,-1.613e+00,2.386e+00,1.919e-01,4.809e-02,1.465e-01,5.619e-04
-7.340e-02,1.370e+00,-1.613e+00,2.388e+00,2.295e-01,-8.210e-02,1.458e-01,5.530e-04
-7.349e-02,1.368e+00,-1.613e+00,2.389e+00,2.299e-01,-8.300e-02,1.458e-01,5.430e-04
-7.358e-02,1.366e+00,-1.614e+00,2.391e+00,1.933e-01,4.554e-02,1.465e-01,5.336e-04
-7.368e-02,1.364e+00,-1.614e+00,2.392e+00,1.934e-01,4.485e-02,1.465e-01,5.260e-04
-7.376e-02,1.362e+00,-1.614e+00,2.394e+00,2.483e-01,1.317e-02,1.451e-01,5.189e-04
-7.385e-02,1.360e+00,-1.613e+00,2.395e+00,2.566e-01,-1.343e-02,1.431e-01,5.109e-04
-7.396e-02,1.357e+00,-1.613e+00,2.396e+00,2.533e-01,-1.423e-02,1.431e-01,5.020e-04
-7.407e-02,1.355e+00,-1.613e+00,2.398e+00,2.492e-01,-1.503e-02,1.431e-01,4.931e-04
-7.417e-02,1.352e+00,-1.614e+00,2.399e+00,2.363e-01,1.012e-02,1.451e-01,4.850e-04
-7.428e-02,1.350e+00,-1.614e+00,2.401e+00,2.332e-01,9.461e-03,1.451e-01,4.777e-04
-7.438e-02,1.347e+00,-1.614e+00,2.402e+00,2.308e-01,8.849e-03,1.451e-01,4.709e-04
-7.448e-02,1.345e+00,-1.613e+00,2.404e+00,2.289e-01,8.263e-03,1.451e-01,4.644e-04
-7.458e-02,1.343e+00,-1.613e+00,2.405e+00,2.302e-01,2.521e-03,1.304e-01,4.581e-04
-7.468e-02,1.340e+00,-1.613e+00,2.406e+00,1.790e-01,-4.461e-02,1.471e-01,4.520e-04
-7.477e-02,1.338e+00,-1.613e+00,2.408e+00,8.508e-02,6.360e-02,1.471e-01,4.467e-04
-7.483e-02,1.337e+00,-1.613e+00,2.409e+00,1.869e-01,-4.538e-02,1.471e-01,4.434e-04
-7.489e-02,1.335e+00,-1.613e+00,2.411e+00,1.941e-01,-4.569e-02,1.471e-01,4.399e-04
-7.497e-02,1.333e+00,-1.614e+00,2.412e+00,1.034e-01,6.266e-02,1.471e-01,4.363e-04
-7.503e-02,1.332e+00,-1.614e+00,2.414e+00,1.102e-01,6.242e-02,1.471e-01,4.337e-04
-7.508e-02,1.331e+00,-1.613e+00,2.415e+00,2.150e-01,-4.648e-02,1.471e-01,4.313e-04
-7.515e-02,1.329e+00,-1.613e+00,2.417e+00,2.212e-01,-4.681e-02,1.471e-01,4.278e-04
-7.524e-02,1.327e+00,-1.613e+00,2.418e+00,2.232e-01,-4.717e-02,1.471e-01,4.238e-04
-7.533e-02,1.325e+00,-1.614e+00,2.420e+00,2.652e-01,-3.194e-02,1.090e-01,4.206e-04
-7.543e-02,1.323e+00,-1.614e+00,2.421e+00,2.578e-01,-3.213e-02,1.090e-01,4.183e-04
-7.554e-02,1.320e+00,-1.614e+00,2.422e+00,2.458e-01,2.469e-02,1.458e-01,4.169e-04
-7.565e-02,1.318e+00,-1.614e+00,2.423e+00,2.426e-01,2.465e-02,1.458e-01,4.165e-04
-7.576e-02,1.315e+00,-1.614e+00,2.425e+00,2.399e-01,2.463e-02,1.458e-01,4.162e-04
-7.586e-02,1.313e+00,-1.614e+00,2.426e+00,2.376e-01,2.460e-02,1.458e-01,4.158e-04
-7.597e-02,1.310e+00,-1.614e+00,2.428e+00,2.356e-01,2.454e-02,1.458e-01,4.153e-04
-7.607e-02,1.308e+00,-1.614e+00,2.429e+00,2.338e-01,2.447e-02,1.458e-01,4.144e-04
-7.617e-02,1.306e+00,-1.613e+00,2.431e+00,2.383e-01,-9.984e-02,1.431e-01,4.134e-04
-7.627e-02,1.303e+00,-1.614e+00,2.432e+00,2.304e-01,2.429e-02,1.458e-01,4.125e-04
-7.637e-02,1.301e+00,-1.614e+00,2.433e+00,4.812e-02,-1.708e-02,1.465e-01,4.128e-04
-7.644e-02,1.299e+00,-1.614e+00,2.435e+00,5.482e-02,-1.703e-02,1.465e-01,4.134e-04
-7.648e-02,1.298e+00,-1.614e+00,2.436e+00,6.879e-02,-1.699e-02,1.465e-01,4.139e-04
-7.651e-02,1.298e+00,-1.614e+00,2.438e+00,8.418e-02,-1.697e-02,1.465e-01,4.144e-04
-7.654e-02,1.297e+00,-1.614e+00,2.439e+00,9.899e-02,-1.693e-02,1.465e-01,4.151e-04
-7.658e-02,1.296e+00,-1.615e+00,2.441e+00,1.126e-01,-1.688e-02,1.465e-01,4.162e-04
-7.662e-02,1.295e+00,-1.615e+00,2.442e+00,1.249e-01,-1.679e-02,1.465e-01,4.176e-04
-7.667e-02,1.294e+00,-1.615e+00,2.444e+00,1.358e-01,-1.667e-02,1.465e-01,4.195e-04
-7.673e-02,1.293e+00,-1.615e+00,2.445e+00,1.457e-01,-1.650e-02,1.465e-01,4.219e-04
-7.679e-02,1.291e+00,-1.615e+00,2.447e+00,3.531e-01,4.582e-02,1.049e-01,4.248e-04
-7.688e-02,1.289e+00,-1.615e+00,2.448e+00,3.499e-01,4.625e-02,1.049e-01,4.294e-04
-7.698e-02,1.287e+00,-1.615e+00,2.449e+00,3.416e-01,4.685e-02,1.049e-01,4.355e-04
-7.710e-02,1.284e+00,-1.615e+00,2.450e+00,3.319e-01,4.752e-02,1.049e-01,4.425e-04
-7.722e-02,1.282e+00,-1.615e+00,2.451e+00,3.217e-01,4.824e-02,1.049e-01,4.500e-04
-7.734e-02,1.279e+00,-1.615e+00,2.452e+00,3.143e-01,1.370e-01,1.418e-01,4.579e-04
-7.746e-02,1.276e+00,-1.615e+00,2.453e+00,3.037e-01,3.422e-02,1.451e-01,4.663e-04
-7.757e-02,1.274e+00,-1.615e+00,2.455e+00,2.996e-01,3.502e-02,1.451e-01,4.750e-04
-7.769e-02,1.271e+00,-1.615e+00,2.456e+00,2.955e-01,3.585e-02,1.451e-01,4.841e-04
-7.781e-02,1.268e+00,-1.615e+00,2.458e+00,2.914e-01,3.671e-02,1.451e-01,4.936e-04
-7.793e-02,1.266e+00,-1.615e+00,2.459e+00,2.874e-01,3.761e-02,1.451e-01,5.034e-04
-7.805e-02,1.263e+00,-1.615e+00,2.461e+00,2.834e-01,3.854e-02,1.451e-01,5.137e-04
-7.817e-02,1.260e+00,-1.615e+00,2.462e+00,7.476e-02,-1.054e-01,1.478e-01,5.243e-04
-7.825e-02,1.259e+00,-1.616e+00,2.464e+00,7.917e-02,-1.047e-01,1.478e-01,5.322e-04
-7.830e-02,1.257e+00,-1.617e+00,2.465e+00,9.120e-02,-1.042e-01,1.478e-01,5.377e-04
-7.834e-02,1.257e+00,-1.618e+00,2.466e+00,1.049e-01,-1.038e-01,1.478e-01,5.434e-04
-7.839e-02,1.256e+00,-1.619e+00,2.468e+00,1.182e-01,-1.032e-01,1.478e-01,5.504e-04
-7.844e-02,1.254e+00,-1.620e+00,2.469e+00,2.877e-01,1.087e-03,1.465e-01,5.593e-04
-7.853e-02,1.253e+00,-1.620e+00,2.471e+00,2.929e-01,2.531e-03,1.465e-01,5.756e-04
-7.865e-02,1.250e+00,-1.621e+00,2.472e+00,3.513e-01,2.014e-02,1.163e-01,5.987e-04
-7.878e-02,1.248e+00,-1.621e+00,2.474e+00,3.438e-01,2.246e-02,1.163e-01,6.241e-04
-7.891e-02,1.245e+00,-1.621e+00,2.475e+00,3.357e-01,2.487e-02,1.163e-01,6.505e-04
-7.904e-02,1.242e+00,-1.621e+00,2.476e+00,3.275e-01,2.733e-02,1.163e-01,6.775e-04
-7.917e-02,1.240e+00,-1.621e+00,2.477e+00,3.163e-01,2.465e-02,1.411e-01,7.050e-04
-7.931e-02,1.237e+00,-1.621e+00,2.478e+00,3.120e-01,2.716e-02,1.411e-01,7.328e-04
-7.944e-02,1.235e+00,-1.621e+00,2.480e+00,3.077e-01,2.971e-02,1.411e-01,7.609e-04
-7.957e-02,1.232e+00,-1.621e+00,2.481e+00,2.916e-01,3.746e-02,1.438e-01,7.895e-04
-7.970e-02,1.229e+00,-1.621e+00,2.483e+00,2.877e-01,4.007e-02,1.438e-01,8.184e-04
-7.984e-02,1.227e+00,-1.621e+00,2.484e+00,2.839e-01,4.272e-02,1.438e-01,8.476e-04
-7.997e-02,1.224e+00,-1.621e+00,2.486e+00,2.801e-01,4.539e-02,1.438e-01,8.773e-04
-8.010e-02,1.221e+00,-1.621e+00,2.487e+00,2.764e-01,4.809e-02,1.438e-01,9.072e-04
-8.023e-02,1.219e+00,-1.621e+00,2.488e+00,2.133e-01,6.635e-02,1.471e-01,9.376e-04
-8.035e-02,1.216e+00,-1.620e+00,2.490e+00,2.123e-01,6.887e-02,1.471e-01,9.655e-04
-8.046e-02,1.214e+00,-1.620e+00,2.491e+00,2.135e-01,7.109e-02,1.471e-01,9.902e-04
-8.057e-02,1.212e+00,-1.619e+00,2.493e+00,2.153e-01,7.833e-02,1.478e-01,1.013e-03
-8.067e-02,1.210e+00,-1.618e+00,2.494e+00,2.173e-01,8.027e-02,1.478e-01,1.035e-03
-8.078e-02,1.207e+00,-1.618e+00,2.496e+00,2.193e-01,8.209e-02,1.478e-01,1.055e-03
-8.088e-02,1.205e+00,-1.617e+00,2.497e+00,2.211e-01,8.379e-02,1.478e-01,1.074e-03
-8.098e-02,1.203e+00,-1.616e+00,2.499e+00,3.028e-01,-6.472e-02,9.556e-02,1.091e-03
-8.109e-02,1.201e+00,-1.616e+00,2.500e+00,2.941e-01,-6.312e-02,9.556e-02,1.109e-03
-8.120e-02,1.198e+00,-1.615e+00,2.501e+00,2.599e-01,6.278e-02,1.445e-01,1.128e-03
-8.132e-02,1.195e+00,-1.615e+00,2.502e+00,2.571e-01,6.446e-02,1.445e-01,1.146e-03
-8.143e-02,1.193e+00,-1.615e+00,2.504e+00,2.544e-01,6.608e-02,1.445e-01,1.164e-03
-8.154e-02,1.190e+00,-1.614e+00,2.505e+00,2.520e-01,6.759e-02,1.445e-01,1.181e-03
-8.165e-02,1.188e+00,-1.613e+00,2.506e+00,2.587e-01,6.380e-02,1.438e-01,1.196e-03
-8.176e-02,1.185e+00,-1.613e+00,2.508e+00,2.563e-01,6.507e-02,1.438e-01,1.211e-03
-8.187e-02,1.183e+00,-1.612e+00,2.509e+00,2.539e-01,6.624e-02,1.438e-01,1.224e-03
-8.197e-02,1.180e+00,-1.612e+00,2.511e+00,2.515e-01,6.729e-02,1.438e-01,1.235e-03
-8.207e-02,1.178e+00,-1.611e+00,2.512e+00,2.435e-01,3.199e-02,1.445e-01,1.246e-03
-8.217e-02,1.175e+00,-1.610e+00,2.514e+00,2.419e-01,3.279e-02,1.445e-01,1.254e-03
-8.227e-02,1.173e+00,-1.610e+00,2.515e+00,2.408e-01,3.350e-02,1.445e-01,1.262e-03
-8.237e-02,1.170e+00,-1.610e+00,2.517e+00,2.399e-01,3.415e-02,1.445e-01,1.270e-03
-8.246e-02,1.168e+00,-1.609e+00,2.518e+00,2.392e-01,3.475e-02,1.445e-01,1.276e-03
-8.255e-02,1.165e+00,-1.609e+00,2.519e+00,2.387e-01,3.530e-02,1.445e-01,1.282e-03
-8.264e-02,1.163e+00,-1.609e+00,2.521e+00,1.907e-01,-3.149e-02,1.465e-01,1.288e-03
-8.273e-02,1.161e+00,-1.609e+00,2.522e+00,1.926e-01,-3.107e-02,1.465e-01,1.292e-03
-8.280e-02,1.159e+00,-1.609e+00,2.524e+00,1.965e-01,-3.065e-02,1.465e-01,1.297e-03
-8.288e-02,1.157e+00,-1.609e+00,2.525e+00,2.659e-01,-4.053e-02,1.157e-01,1.302e-03
-8.296e-02,1.155e+00,-1.609e+00,2.526e+00,2.623e-01,-3.992e-02,1.157e-01,1.309e-03
-8.306e-02,1.152e+00,-1.610e+00,2.528e+00,2.562e-01,-3.916e-02,1.157e-01,1.318e-03
-8.316e-02,1.150e+00,-1.610e+00,2.529e+00,2.494e-01,-3.829e-02,1.157e-01,1.327e-03
-8.326e-02,1.147e+00,-1.610e+00,2.530e+00,2.430e-01,-3.733e-02,1.157e-01,1.338e-03
-8.336e-02,1.144e+00,-1.611e+00,2.531e+00,2.371e-01,-3.628e-02,1.157e-01,1.350e-03
-8.346e-02,1.142e+00,-1.611e+00,2.532e+00,2.318e-01,-3.515e-02,1.157e-01,1.362e-03
-8.355e-02,1.140e+00,-1.611e+00,2.533e+00,2.271e-01,-3.394e-02,1.157e-01,1.376e-03
-8.365e-02,1.137e+00,-1.612e+00,2.535e+00,1.962e-01,1.019e-01,1.458e-01,1.390e-03
-8.373e-02,1.135e+00,-1.611e+00,2.536e+00,2.104e-01,1.187e-01,1.431e-01,1.404e-03
-8.382e-02,1.133e+00,-1.611e+00,2.537e+00,2.131e-01,1.198e-01,1.431e-01,1.416e-03
-8.390e-02,1.131e+00,-1.610e+00,2.539e+00,2.156e-01,1.207e-01,1.431e-01,1.427e-03
-8.398e-02,1.129e+00,-1.608e+00,2.540e+00,2.178e-01,1.215e-01,1.431e-01,1.435e-03
-8.406e-02,1.127e+00,-1.607e+00,2.542e+00,2.197e-01,1.220e-01,1.431e-01,1.441e-03
-8.414e-02,1.125e+00,-1.606e+00,2.543e+00,2.215e-01,1.224e-01,1.431e-01,1.445e-03
-8.422e-02,1.122e+00,-1.605e+00,2.545e+00,2.231e-01,1.225e-01,1.431e-01,1.446e-03
-8.429e-02,1.120e+00,-1.603e+00,2.546e+00,2.246e-01,1.224e-01,1.431e-01,1.445e-03
-8.436e-02,1.118e+00,-1.602e+00,2.547e+00,2.259e-01,1.221e-01,1.431e-01,1.441e-03
-8.443e-02,1.116e+00,-1.601e+00,2.549e+00,-2.651e-01,-1.308e-02,1.498e-01,1.435e-03
-8.444e-02,1.115e+00,-1.600e+00,2.550e+00,-2.423e-01,-1.313e-02,1.498e-01,1.434e-03
-8.439e-02,1.117e+00,-1.600e+00,2.552e+00,3.096e-01,-8.499e-02,9.690e-02,1.441e-03
-8.439e-02,1.117e+00,-1.600e+00,2.553e+00,3.265e-01,-8.500e-02,9.690e-02,1.442e-03
-8.444e-02,1.115e+00,-1.600e+00,2.554e+00,3.184e-01,-1.841e-02,1.378e-01,1.434e-03
-8.451e-02,1.113e+00,-1.600e+00,2.555e+00,3.173e-01,-1.931e-02,1.378e-01,1.424e-03
-8.459e-02,1.110e+00,-1.600e+00,2.557e+00,3.144e-01,-2.024e-02,1.378e-01,1.414e-03
-8.466e-02,1.108e+00,-1.600e+00,2.558e+00,3.110e-01,-2.116e-02,1.378e-01,1.403e-03
-8.474e-02,1.105e+00,-1.600e+00,2.559e+00,3.016e-01,-5.829e-02,1.391e-01,1.393e-03
-8.482e-02,1.102e+00,-1.600e+00,2.561e+00,2.983e-01,-5.917e-02,1.391e-01,1.383e-03
-8.490e-02,1.100e+00,-1.600e+00,2.562e+00,2.950e-01,-6.002e-02,1.391e-01,1.374e-03
-8.498e-02,1.097e+00,-1.600e+00,2.563e+00,2.917e-01,-6.084e-02,1.391e-01,1.365e-03
-8.505e-02,1.094e+00,-1.600e+00,2.565e+00,2.707e-01,9.363e-02,1.458e-01,1.356e-03
-8.513e-02,1.092e+00,-1.600e+00,2.566e+00,2.688e-01,9.285e-02,1.458e-01,1.347e-03
-8.521e-02,1.089e+00,-1.600e+00,2.568e+00,2.671e-01,9.206e-02,1.458e-01,1.338e-03
-8.528e-02,1.087e+00,-1.599e+00,2.569e+00,2.655e-01,9.123e-02,1.458e-01,1.329e-03
-8.536e-02,1.084e+00,-1.599e+00,2.571e+00,2.641e-01,9.034e-02,1.458e-01,1.319e-03
-8.543e-02,1.081e+00,-1.599e+00,2.572e+00,2.627e-01,8.938e-02,1.458e-01,1.308e-03
-8.550e-02,1.079e+00,-1.598e+00,2.574e+00,2.615e-01,8.833e-02,1.458e-01,1.297e-03
-8.557e-02,1.076e+00,-1.598e+00,2.575e+00,2.603e-01,8.720e-02,1.458e-01,1.284e-03
-8.564e-02,1.074e+00,-1.597e+00,2.577e+00,-5.810e-02,4.456e-02,1.478e-01,1.270e-03
-8.567e-02,1.072e+00,-1.597e+00,2.578e+00,2.954e-01,2.320e-02,1.425e-01,1.263e-03
-8.571e-02,1.071e+00,-1.596e+00,2.579e+00,3.062e-01,2.244e-02,1.425e-01,1.255e-03
-8.576e-02,1.069e+00,-1.596e+00,2.581e+00,3.078e-01,2.116e-02,1.425e-01,1.241e-03
-8.583e-02,1.066e+00,-1.596e+00,2.582e+00,3.125e-01,-2.166e-02,1.384e-01,1.225e-03
-8.589e-02,1.064e+00,-1.596e+00,2.584e+00,3.098e-01,-2.310e-02,1.384e-01,1.209e-03
-8.596e-02,1.061e+00,-1.596e+00,2.585e+00,3.068e-01,-2.453e-02,1.384e-01,1.193e-03
-8.603e-02,1.058e+00,-1.596e+00,2.586e+00,3.038e-01,-2.594e-02,1.384e-01,1.177e-03
-8.610e-02,1.056e+00,-1.596e+00,2.588e+00,3.008e-01,-2.733e-02,1.384e-01,1.162e-03
-8.616e-02,1.053e+00,-1.596e+00,2.589e+00,2.830e-01,6.964e-02,1.451e-01,1.147e-03
-8.623e-02,1.050e+00,-1.596e+00,2.591e+00,2.811e-01,6.831e-02,1.451e-01,1.132e-03
-8.630e-02,1.048e+00,-1.596e+00,2.592e+00,2.793e-01,6.700e-02,1.451e-01,1.117e-03
-8.636e-02,1.045e+00,-1.596e+00,2.594e+00,2.775e-01,6.571e-02,1.451e-01,1.103e-03
-8.643e-02,1.042e+00,-1.596e+00,2.595e+00,2.757e-01,6.445e-02,1.451e-01,1.089e-03
-8.650e-02,1.040e+00,-1.596e+00,2.596e+00,2.739e-01,6.321e-02,1.451e-01,1.075e-03
-8.657e-02,1.037e+00,-1.596e+00,2.598e+00,2.722e-01,6.200e-02,1.451e-01,1.062e-03
-8.663e-02,1.034e+00,-1.596e+00,2.599e+00,-5.267e-02,-3.234e-02,1.491e-01,1.048e-03
-8.667e-02,1.033e+00,-1.596e+00,2.601e+00,-4.032e-02,-3.294e-02,1.491e-01,1.042e-03
-8.667e-02,1.033e+00,-1.596e+00,2.602e+00,-1.553e-02,-3.302e-02,1.491e-01,1.042e-03
-8.666e-02,1.033e+00,-1.597e+00,2.604e+00,3.527e-01,-6.408e-02,1.143e-01,1.042e-03
-8.669e-02,1.032e+00,-1.597e+00,2.605e+00,3.621e-01,-6.448e-02,1.143e-01,1.038e-03
-8.675e-02,1.030e+00,-1.597e+00,2.606e+00,3.601e-01,-6.524e-02,1.143e-01,1.030e-03
-8.681e-02,1.028e+00,-1.597e+00,2.607e+00,3.547e-01,-6.608e-02,1.143e-01,1.020e-03
-8.688e-02,1.025e+00,-1.597e+00,2.608e+00,3.453e-01,-1.517e-02,1.237e-01,1.010e-03
-8.695e-02,1.022e+00,-1.597e+00,2.610e+00,3.402e-01,-1.601e-02,1.237e-01,1.001e-03
-8.702e-02,1.020e+00,-1.597e+00,2.611e+00,3.350e-01,-1.682e-02,1.237e-01,9.917e-04
-8.709e-02,1.017e+00,-1.597e+00,2.612e+00,3.298e-01,-1.762e-02,1.237e-01,9.828e-04
-8.716e-02,1.014e+00,-1.597e+00,2.613e+00,2.682e-01,3.337e-02,1.471e-01,9.741e-04
-8.723e-02,1.012e+00,-1.597e+00,2.615e+00,2.671e-01,3.261e-02,1.471e-01,9.657e-04
-8.730e-02,1.009e+00,-1.597e+00,2.616e+00,2.661e-01,3.187e-02,1.471e-01,9.575e-04
-8.737e-02,1.006e+00,-1.597e+00,2.618e+00,2.651e-01,3.114e-02,1.471e-01,9.493e-04
-8.744e-02,1.004e+00,-1.597e+00,2.619e+00,2.643e-01,3.041e-02,1.471e-01,9.411e-04
-8.750e-02,1.001e+00,-1.597e+00,2.621e+00,2.634e-01,2.966e-02,1.471e-01,9.328e-04
-8.757e-02,9.985e-01,-1.596e+00,2.622e+00,2.627e-01,2.890e-02,1.471e-01,9.244e-04
-8.764e-02,9.958e-01,-1.596e+00,2.624e+00,2.620e-01,2.813e-02,1.471e-01,9.157e-04
-8.770e-02,9.932e-01,-1.596e+00,2.625e+00,6.856e-02,2.732e-02,1.478e-01,9.067e-04
-8.775e-02,9.914e-01,-1.596e+00,2.627e+00,7.616e-02,2.672e-02,1.478e-01,9.003e-04
-8.778e-02,9.903e-01,-1.595e+00,2.628e+00,9.131e-02,2.633e-02,1.478e-01,8.963e-04
-8.780e-02,9.894e-01,-1.595e+00,2.630e+00,3.659e-01,-3.616e-02,1.190e-01,8.926e-04
-8.784e-02,9.878e-01,-1.595e+00,2.631e+00,3.702e-01,-3.679e-02,1.190e-01,8.857e-04
-8.790e-02,9.854e-01,-1.595e+00,2.632e+00,3.615e-01,-5.319e-02,9.489e-02,8.759e-04
-8.796e-02,9.829e-01,-1.595e+00,2.633e+00,3.525e-01,-5.412e-02,9.489e-02,8.653e-04
-8.802e-02,9.802e-01,-1.595e+00,2.634e+00,3.427e-01,-5.505e-02,9.489e-02,8.547e-04
-8.808e-02,9.776e-01,-1.595e+00,2.635e+00,3.328e-01,-5.596e-02,9.489e-02,8.442e-04
-8.815e-02,9.749e-01,-1.595e+00,2.636e+00,3.229e-01,-5.686e-02,9.489e-02,8.340e-04
-8.821e-02,9.723e-01,-1.595e+00,2.637e+00,3.011e-01,1.989e-02,1.391e-01,8.241e-04
-8.828e-02,9.696e-01,-1.595e+00,2.638e+00,2.989e-01,1.903e-02,1.391e-01,8.144e-04
-8.834e-02,9.670e-01,-1.595e+00,2.639e+00,2.967e-01,1.818e-02,1.391e-01,8.050e-04
-8.840e-02,9.643e-01,-1.595e+00,2.641e+00,2.945e-01,1.736e-02,1.391e-01,7.958e-04
-8.847e-02,9.616e-01,-1.595e+00,2.642e+00,2.923e-01,1.656e-02,1.391e-01,7.869e-04
-8.853e-02,9.590e-01,-1.595e+00,2.644e+00,2.902e-01,1.579e-02,1.391e-01,7.783e-04
-8.860e-02,9.563e-01,-1.595e+00,2.645e+00,2.881e-01,1.504e-02,1.391e-01,7.699e-04
-8.866e-02,9.537e-01,-1.595e+00,2.646e+00,2.860e-01,1.431e-02,1.391e-01,7.618e-04
-8.873e-02,9.510e-01,-1.595e+00,2.648e+00,2.009e-01,2.913e-02,1.465e-01,7.539e-04
-8.878e-02,9.486e-01,-1.595e+00,2.649e+00,2.028e-01,2.851e-02,1.465e-01,7.470e-04
-8.883e-02,9.465e-01,-1.595e+00,2.651e+00,2.073e-01,2.792e-02,1.465e-01,7.406e-04
-8.888e-02,9.444e-01,-1.594e+00,2.652e+00,2.123e-01,2.732e-02,1.465e-01,7.339e-04
-8.893e-02,9.423e-01,-1.594e+00,2.654e+00,2.320e-01,-4.385e-03,1.465e-01,7.268e-04
-8.898e-02,9.401e-01,-1.594e+00,2.655e+00,2.358e-01,-5.094e-03,1.465e-01,7.190e-04
-8.904e-02,9.378e-01,-1.594e+00,2.657e+00,3.188e-01,-5.241e-02,9.824e-02,7.108e-04
-8.909e-02,9.353e-01,-1.594e+00,2.658e+00,3.114e-01,-5.316e-02,9.824e-02,7.024e-04
-8.915e-02,9.327e-01,-1.594e+00,2.659e+00,3.028e-01,-5.393e-02,9.824e-02,6.937e-04
-8.921e-02,9.301e-01,-1.594e+00,2.660e+00,2.849e-01,-3.398e-02,1.384e-01,6.852e-04
-8.928e-02,9.274e-01,-1.594e+00,2.661e+00,2.830e-01,-3.473e-02,1.384e-01,6.769e-04
-8.934e-02,9.248e-01,-1.594e+00,2.662e+00,2.810e-01,-3.546e-02,1.384e-01,6.688e-04
-8.940e-02,9.221e-01,-1.594e+00,2.664e+00,2.790e-01,-3.616e-02,1.384e-01,6.609e-04
-8.946e-02,9.195e-01,-1.594e+00,2.665e+00,2.770e-01,-3.684e-02,1.384e-01,6.534e-04
-8.952e-02,9.168e-01,-1.594e+00,2.666e+00,2.750e-01,-3.750e-02,1.384e-01,6.460e-04
-8.958e-02,9.142e-01,-1.594e+00,2.668e+00,2.731e-01,-3.814e-02,1.384e-01,6.389e-04
-8.964e-02,9.115e-01,-1.594e+00,2.669e+00,2.682e-01,4.406e-02,1.425e-01,6.321e-04
-8.970e-02,9.088e-01,-1.594e+00,2.671e+00,2.671e-01,4.346e-02,1.425e-01,6.255e-04
-8.976e-02,9.062e-01,-1.594e+00,2.672e+00,2.661e-01,4.288e-02,1.425e-01,6.190e-04
-8.983e-02,9.036e-01,-1.594e+00,2.674e+00,2.651e-01,4.228e-02,1.425e-01,6.123e-04
-8.988e-02,9.009e-01,-1.593e+00,2.675e+00,2.643e-01,4.166e-02,1.425e-01,6.055e-04
-8.994e-02,8.983e-01,-1.593e+00,2.676e+00,2.635e-01,4.103e-02,1.425e-01,5.984e-04
-9.000e-02,8.957e-01,-1.593e+00,2.678e+00,1.827e-01,-2.692e-02,1.451e-01,5.910e-04
-9.005e-02,8.934e-01,-1.593e+00,2.679e+00,1.857e-01,-2.752e-02,1.451e-01,5.843e-04
-9.010e-02,8.914e-01,-1.593e+00,2.681e+00,-8.389e-02,-6.424e-02,1.485e-01,5.789e-04
-9.011e-02,8.907e-01,-1.593e+00,2.682e+00,2.998e-01,-3.338e-02,1.317e-01,5.770e-04
-9.014e-02,8.895e-01,-1.594e+00,2.684e+00,3.123e-01,-3.359e-02,1.317e-01,5.748e-04
-9.019e-02,8.874e-01,-1.594e+00,2.685e+00,3.141e-01,-3.394e-02,1.317e-01,5.710e-04
-9.025e-02,8.848e-01,-1.594e+00,2.686e+00,3.126e-01,-3.430e-02,1.317e-01,5.670e-04
-9.031e-02,8.822e-01,-1.594e+00,2.687e+00,3.101e-01,-3.465e-02,1.317e-01,5.631e-04
-9.037e-02,8.796e-01,-1.594e+00,2.689e+00,3.073e-01,-3.498e-02,1.317e-01,5.593e-04
-9.043e-02,8.769e-01,-1.594e+00,2.690e+00,3.045e-01,-3.529e-02,1.317e-01,5.559e-04
-9.049e-02,8.743e-01,-1.594e+00,2.691e+00,3.016e-01,-3.557e-02,1.317e-01,5.526e-04
-9.055e-02,8.716e-01,-1.594e+00,2.693e+00,2.988e-01,-3.584e-02,1.317e-01,5.496e-04
-9.062e-02,8.690e-01,-1.594e+00,2.694e+00,2.900e-01,-6.714e-02,1.378e-01,5.469e-04
-9.068e-02,8.663e-01,-1.594e+00,2.695e+00,2.883e-01,-6.736e-02,1.378e-01,5.443e-04
-9.074e-02,8.636e-01,-1.594e+00,2.697e+00,2.866e-01,-6.757e-02,1.378e-01,5.421e-04
-9.080e-02,8.610e-01,-1.594e+00,2.698e+00,2.849e-01,-6.775e-02,1.378e-01,5.400e-04
-9.086e-02,8.583e-01,-1.594e+00,2.700e+00,2.832e-01,-6.791e-02,1.378e-01,5.382e-04
-9.092e-02,8.557e-01,-1.594e+00,2.701e+00,2.816e-01,-6.805e-02,1.378e-01,5.367e-04
-9.098e-02,8.530e-01,-1.594e+00,2.702e+00,2.799e-01,-6.816e-02,1.378e-01,5.354e-04
-9.105e-02,8.504e-01,-1.594e+00,2.704e+00,9.740e-02,-5.791e-02,1.465e-01,5.343e-04
-9.109e-02,8.484e-01,-1.594e+00,2.705e+00,1.044e-01,-5.796e-02,1.465e-01,5.338e-04
-9.112e-02,8.471e-01,-1.595e+00,2.707e+00,1.179e-01,-5.795e-02,1.465e-01,5.340e-04
-9.115e-02,8.459e-01,-1.595e+00,2.708e+00,1.327e-01,-5.789e-02,1.465e-01,5.349e-04
-9.118e-02,8.447e-01,-1.596e+00,2.710e+00,3.426e-01,-1.199e-01,9.288e-02,5.367e-04
-9.123e-02,8.428e-01,-1.596e+00,2.710e+00,3.409e-01,-1.195e-01,9.288e-02,5.402e-04
-9.129e-02,8.404e-01,-1.596e+00,2.711e+00,3.336e-01,-1.191e-01,9.288e-02,5.455e-04
-9.135e-02,8.378e-01,-1.596e+00,2.712e+00,3.246e-01,-1.185e-01,9.288e-02,5.515e-04
-9.142e-02,8.352e-01,-1.596e+00,2.713e+00,3.152e-01,-1.179e-01,9.288e-02,5.579e-04
-9.149e-02,8.325e-01,-1.596e+00,2.714e+00,3.055e-01,-1.173e-01,9.288e-02,5.646e-04
-9.156e-02,8.299e-01,-1.596e+00,2.715e+00,2.811e-01,1.790e-02,1.384e-01,5.715e-04
-9.162e-02,8.272e-01,-1.596e+00,2.717e+00,2.797e-01,1.855e-02,1.384e-01,5.787e-04
-9.169e-02,8.246e-01,-1.596e+00,2.718e+00,2.784e-01,1.921e-02,1.384e-01,5.861e-04
-9.176e-02,8.219e-01,-1.596e+00,2.719e+00,2.770e-01,1.990e-02,1.384e-01,5.938e-04
-9.183e-02,8.192e-01,-1.596e+00,2.721e+00,2.757e-01,2.061e-02,1.384e-01,6.016e-04
-9.189e-02,8.166e-01,-1.596e+00,2.722e+00,2.744e-01,2.134e-02,1.384e-01,6.098e-04
-9.196e-02,8.139e-01,-1.596e+00,2.723e+00,2.732e-01,2.209e-02,1.384e-01,6.181e-04
-9.203e-02,8.113e-01,-1.596e+00,2.725e+00,2.719e-01,2.287e-02,1.384e-01,6.267e-04
-9.210e-02,8.086e-01,-1.596e+00,2.726e+00,2.321e-01,-3.327e-02,1.445e-01,6.355e-04
-9.216e-02,8.061e-01,-1.596e+00,2.728e+00,2.333e-01,-3.249e-02,1.445e-01,6.442e-04
-9.222e-02,8.037e-01,-1.597e+00,2.729e+00,2.359e-01,-3.168e-02,1.445e-01,6.531e-04
-9.229e-02,8.013e-01,-1.597e+00,2.731e+00,2.387e-01,-3.081e-02,1.445e-01,6.629e-04
-9.235e-02,7.990e-01,-1.597e+00,2.732e+00,2.414e-01,-2.985e-02,1.445e-01,6.736e-04
-9.241e-02,7.966e-01,-1.598e+00,2.733e+00,2.439e-01,-2.879e-02,1.445e-01,6.854e-04
-9.248e-02,7.941e-01,-1.598e+00,2.735e+00,2.966e-01,-6.904e-02,8.685e-02,6.982e-04
-9.255e-02,7.916e-01,-1.598e+00,2.736e+00,2.873e-01,-6.776e-02,8.685e-02,7.123e-04
-9.262e-02,7.890e-01,-1.598e+00,2.737e+00,2.711e-01,2.159e-02,1.358e-01,7.275e-04
-9.269e-02,7.863e-01,-1.598e+00,2.738e+00,2.696e-01,2.300e-02,1.358e-01,7.431e-04
-9.276e-02,7.837e-01,-1.598e+00,2.739e+00,2.681e-01,2.443e-02,1.358e-01,7.590e-04
-9.283e-02,7.810e-01,-1.598e+00,2.741e+00,2.665e-01,2.588e-02,1.358e-01,7.752e-04
-9.291e-02,7.784e-01,-1.598e+00,2.742e+00,2.650e-01,2.735e-02,1.358e-01,7.915e-04
-9.298e-02,7.757e-01,-1.598e+00,2.743e+00,2.636e-01,2.882e-02,1.358e-01,8.078e-04
-9.305e-02,7.731e-01,-1.598e+00,2.745e+00,2.623e-01,3.027e-02,1.358e-01,8.239e-04
-9.312e-02,7.705e-01,-1.598e+00,2.746e+00,2.610e-01,3.170e-02,1.358e-01,8.398e-04
-9.319e-02,7.679e-01,-1.597e+00,2.747e+00,2.540e-01,3.309e-02,1.418e-01,8.553e-04
-9.326e-02,7.653e-01,-1.597e+00,2.749e+00,2.543e-01,3.442e-02,1.418e-01,8.700e-04
-9.333e-02,7.627e-01,-1.597e+00,2.750e+00,2.549e-01,3.568e-02,1.418e-01,8.841e-04
-9.339e-02,7.602e-01,-1.596e+00,2.752e+00,2.556e-01,3.688e-02,1.418e-01,8.974e-04
-9.346e-02,7.576e-01,-1.596e+00,2.753e+00,2.562e-01,3.802e-02,1.418e-01,9.101e-04
-9.352e-02,7.550e-01,-1.596e+00,2.755e+00,2.568e-01,3.910e-02,1.418e-01,9.220e-04
-9.359e-02,7.525e-01,-1.595e+00,2.756e+00,2.574e-01,4.011e-02,1.418e-01,9.332e-04
-9.365e-02,7.499e-01,-1.595e+00,2.757e+00,2.579e-01,4.105e-02,1.418e-01,9.437e-04
-9.371e-02,7.473e-01,-1.595e+00,2.759e+00,-7.079e-02,-4.089e-02,1.478e-01,9.533e-04
-9.374e-02,7.461e-01,-1.594e+00,2.760e+00,-5.543e-02,-4.051e-02,1.478e-01,9.575e-04
-9.374e-02,7.462e-01,-1.595e+00,2.762e+00,3.108e-01,-1.130e-01,1.016e-01,9.573e-04
-9.376e-02,7.452e-01,-1.595e+00,2.763e+00,3.203e-01,-1.127e-01,1.016e-01,9.610e-04
-9.381e-02,7.431e-01,-1.595e+00,2.764e+00,3.178e-01,-1.119e-01,1.016e-01,9.698e-04
-9.387e-02,7.406e-01,-1.595e+00,2.765e+00,3.117e-01,-1.110e-01,1.016e-01,9.803e-04
-9.393e-02,7.380e-01,-1.595e+00,2.766e+00,3.045e-01,-1.099e-01,1.016e-01,9.915e-04
-9.400e-02,7.353e-01,-1.595e+00,2.767e+00,2.969e-01,-1.089e-01,1.016e-01,1.003e-03
-9.406e-02,7.327e-01,-1.595e+00,2.768e+00,2.893e-01,-1.078e-01,1.016e-01,1.015e-03
-9.413e-02,7.300e-01,-1.595e+00,2.769e+00,2.817e-01,-1.067e-01,1.016e-01,1.027e-03
-9.419e-02,7.274e-01,-1.595e+00,2.770e+00,2.562e-01,3.413e-02,1.378e-01,1.039e-03
-9.425e-02,7.248e-01,-1.595e+00,2.771e+00,2.557e-01,3.523e-02,1.378e-01,1.052e-03
-9.432e-02,7.222e-01,-1.595e+00,2.773e+00,2.556e-01,3.628e-02,1.378e-01,1.063e-03
-9.438e-02,7.196e-01,-1.594e+00,2.774e+00,2.556e-01,3.727e-02,1.378e-01,1.074e-03
-9.444e-02,7.170e-01,-1.594e+00,2.775e+00,2.556e-01,3.819e-02,1.378e-01,1.084e-03
-9.450e-02,7.145e-01,-1.593e+00,2.777e+00,2.557e-01,3.905e-02,1.378e-01,1.094e-03
-9.455e-02,7.119e-01,-1.593e+00,2.778e+00,2.558e-01,3.983e-02,1.378e-01,1.103e-03
-9.461e-02,7.093e-01,-1.593e+00,2.780e+00,2.559e-01,4.055e-02,1.378e-01,1.111e-03
-9.467e-02,7.068e-01,-1.592e+00,2.781e+00,1.938e-01,7.742e-02,1.465e-01,1.118e-03
-9.471e-02,7.045e-01,-1.592e+00,2.782e+00,1.981e-01,7.791e-02,1.465e-01,1.123e-03
-9.476e-02,7.024e-01,-1.591e+00,2.784e+00,2.049e-01,7.825e-02,1.465e-01,1.127e-03
-9.480e-02,7.004e-01,-1.590e+00,2.785e+00,2.119e-01,7.845e-02,1.465e-01,1.129e-03
-9.484e-02,6.983e-01,-1.589e+00,2.787e+00,2.186e-01,7.852e-02,1.465e-01,1.130e-03
-9.488e-02,6.961e-01,-1.589e+00,2.788e+00,3.077e-01,-1.441e-01,9.355e-02,1.130e-03
-9.492e-02,6.938e-01,-1.588e+00,2.789e+00,3.015e-01,-1.443e-01,9.355e-02,1.127e-03
-9.496e-02,6.912e-01,-1.588e+00,2.790e+00,2.934e-01,-1.445e-01,9.355e-02,1.125e-03
-9.501e-02,6.886e-01,-1.588e+00,2.791e+00,2.846e-01,-1.448e-01,9.355e-02,1.122e-03
-9.505e-02,6.859e-01,-1.588e+00,2.792e+00,2.639e-01,-1.564e-02,1.364e-01,1.119e-03
-9.510e-02,6.833e-01,-1.588e+00,2.793e+00,2.631e-01,-1.586e-02,1.364e-01,1.116e-03
-9.515e-02,6.806e-01,-1.588e+00,2.795e+00,2.624e-01,-1.603e-02,1.364e-01,1.115e-03
-9.519e-02,6.780e-01,-1.588e+00,2.796e+00,2.617e-01,-1.616e-02,1.364e-01,1.113e-03
-9.524e-02,6.754e-01,-1.589e+00,2.797e+00,2.700e-01,-1.353e-01,1.177e-01,1.112e-03
-9.528e-02,6.728e-01,-1.589e+00,2.799e+00,2.631e-01,5.105e-02,1.230e-01,1.112e-03
-9.533e-02,6.702e-01,-1.589e+00,2.800e+00,2.602e-01,5.113e-02,1.230e-01,1.113e-03
-9.538e-02,6.676e-01,-1.589e+00,2.801e+00,2.604e-01,-1.351e-01,1.177e-01,1.114e-03
-9.543e-02,6.650e-01,-1.589e+00,2.802e+00,2.450e-01,5.128e-02,1.378e-01,1.115e-03
-9.547e-02,6.625e-01,-1.589e+00,2.804e+00,2.459e-01,5.141e-02,1.378e-01,1.116e-03
-9.552e-02,6.600e-01,-1.589e+00,2.805e+00,1.908e-01,-9.339e-02,1.431e-01,1.118e-03
-9.556e-02,6.578e-01,-1.589e+00,2.806e+00,1.954e-01,-9.331e-02,1.431e-01,1.118e-03
-9.559e-02,6.557e-01,-1.589e+00,2.808e+00,2.585e-01,5.177e-02,1.378e-01,1.120e-03
-9.564e-02,6.535e-01,-1.590e+00,2.809e+00,2.621e-01,5.208e-02,1.378e-01,1.124e-03
-9.568e-02,6.510e-01,-1.590e+00,2.811e+00,2.632e-01,5.244e-02,1.378e-01,1.128e-03
-9.573e-02,6.484e-01,-1.589e+00,2.812e+00,2.636e-01,5.277e-02,1.378e-01,1.131e-03
-9.578e-02,6.458e-01,-1.589e+00,2.813e+00,2.726e-01,-5.046e-02,8.216e-02,1.135e-03
-9.582e-02,6.432e-01,-1.589e+00,2.814e+00,2.619e-01,-1.485e-01,1.063e-01,1.137e-03
-9.587e-02,6.406e-01,-1.589e+00,2.815e+00,2.649e-01,2.250e-02,1.244e-01,1.140e-03
-9.592e-02,6.380e-01,-1.589e+00,2.816e+00,2.626e-01,2.287e-02,1.244e-01,1.144e-03
-9.597e-02,6.354e-01,-1.589e+00,2.818e+00,2.599e-01,2.328e-02,1.244e-01,1.149e-03
-9.602e-02,6.328e-01,-1.589e+00,2.819e+00,2.573e-01,2.369e-02,1.244e-01,1.153e-03
-9.606e-02,6.302e-01,-1.589e+00,2.820e+00,2.549e-01,2.406e-02,1.244e-01,1.158e-03
-9.611e-02,6.276e-01,-1.589e+00,2.821e+00,2.439e-01,-1.464e-01,1.063e-01,1.161e-03
-9.616e-02,6.251e-01,-1.589e+00,2.823e+00,2.359e-01,6.615e-02,1.371e-01,1.165e-03
-9.620e-02,6.227e-01,-1.589e+00,2.824e+00,2.377e-01,6.663e-02,1.371e-01,1.170e-03
-9.624e-02,6.203e-01,-1.589e+00,2.825e+00,2.398e-01,6.709e-02,1.371e-01,1.176e-03
-9.629e-02,6.179e-01,-1.588e+00,2.827e+00,2.360e-01,-7.229e-02,1.378e-01,1.180e-03
-9.633e-02,6.155e-01,-1.588e+00,2.828e+00,2.353e-01,-6.164e-02,1.384e-01,1.183e-03
-9.637e-02,6.131e-01,-1.589e+00,2.829e+00,2.469e-01,8.362e-02,1.371e-01,1.187e-03
-9.642e-02,6.107e-01,-1.589e+00,2.831e+00,2.489e-01,8.407e-02,1.371e-01,1.192e-03
-9.646e-02,6.082e-01,-1.588e+00,2.832e+00,2.414e-01,-6.046e-02,1.384e-01,1.196e-03
-9.650e-02,6.058e-01,-1.588e+00,2.834e+00,2.433e-01,-6.017e-02,1.384e-01,1.199e-03
-9.654e-02,6.033e-01,-1.588e+00,2.835e+00,1.059e-01,-1.168e-01,1.451e-01,1.203e-03
-9.658e-02,6.015e-01,-1.589e+00,2.836e+00,1.624e-01,6.991e-02,1.471e-01,1.207e-03
-9.661e-02,5.999e-01,-1.589e+00,2.838e+00,1.750e-01,7.030e-02,1.471e-01,1.211e-03
-9.664e-02,5.983e-01,-1.589e+00,2.839e+00,1.866e-01,7.071e-02,1.471e-01,1.216e-03
-9.667e-02,5.965e-01,-1.588e+00,2.841e+00,3.096e-01,-9.455e-02,8.484e-02,1.220e-03
-9.671e-02,5.943e-01,-1.588e+00,2.842e+00,3.041e-01,-9.420e-02,8.484e-02,1.224e-03
-9.675e-02,5.918e-01,-1.588e+00,2.842e+00,2.952e-01,-9.383e-02,8.484e-02,1.228e-03
-9.679e-02,5.892e-01,-1.588e+00,2.843e+00,2.853e-01,-9.343e-02,8.484e-02,1.232e-03
-9.684e-02,5.866e-01,-1.588e+00,2.844e+00,2.751e-01,-9.303e-02,8.484e-02,1.237e-03
-9.688e-02,5.839e-01,-1.588e+00,2.845e+00,2.500e-01,-5.638e-02,1.378e-01,1.241e-03
-9.693e-02,5.813e-01,-1.588e+00,2.846e+00,2.505e-01,-5.591e-02,1.378e-01,1.246e-03
-9.697e-02,5.788e-01,-1.589e+00,2.848e+00,2.516e-01,-5.534e-02,1.378e-01,1.253e-03
-9.702e-02,5.763e-01,-1.589e+00,2.849e+00,2.527e-01,5.404e-02,1.364e-01,1.261e-03
-9.707e-02,5.738e-01,-1.589e+00,2.851e+00,2.536e-01,5.484e-02,1.364e-01,1.269e-03
-9.711e-02,5.712e-01,-1.589e+00,2.852e+00,2.543e-01,5.563e-02,1.364e-01,1.278e-03
-9.716e-02,5.687e-01,-1.588e+00,2.853e+00,2.551e-01,-5.236e-02,1.378e-01,1.286e-03
-9.720e-02,5.661e-01,-1.588e+00,2.855e+00,2.560e-01,-5.172e-02,1.378e-01,1.293e-03
-9.725e-02,5.636e-01,-1.589e+00,2.856e+00,2.509e-01,-2.515e-02,1.411e-01,1.301e-03
-9.729e-02,5.610e-01,-1.589e+00,2.857e+00,2.555e-01,1.413e-01,1.398e-01,1.309e-03
-9.734e-02,5.585e-01,-1.589e+00,2.859e+00,2.571e-01,1.421e-01,1.398e-01,1.319e-03
-9.738e-02,5.560e-01,-1.588e+00,2.860e+00,2.529e-01,-1.005e-01,1.445e-01,1.327e-03
-9.743e-02,5.535e-01,-1.588e+00,2.862e+00,2.555e-01,-9.986e-02,1.445e-01,1.333e-03
-9.747e-02,5.510e-01,-1.588e+00,2.863e+00,2.581e-01,-9.917e-02,1.445e-01,1.341e-03
-9.752e-02,5.484e-01,-1.589e+00,2.865e+00,2.723e-01,1.449e-01,1.418e-01,1.350e-03
-9.756e-02,5.459e-01,-1.589e+00,2.866e+00,2.829e-01,-1.969e-02,8.417e-02,1.361e-03
-9.761e-02,5.432e-01,-1.589e+00,2.867e+00,2.730e-01,-1.866e-02,8.417e-02,1.373e-03
-9.766e-02,5.406e-01,-1.589e+00,2.868e+00,2.569e-01,3.933e-02,1.230e-01,1.385e-03
-9.771e-02,5.380e-01,-1.589e+00,2.869e+00,2.544e-01,4.037e-02,1.230e-01,1.396e-03
-9.776e-02,5.354e-01,-1.589e+00,2.870e+00,2.523e-01,4.136e-02,1.230e-01,1.407e-03
-9.780e-02,5.329e-01,-1.588e+00,2.871e+00,2.535e-01,2.156e-02,1.284e-01,1.417e-03
-9.785e-02,5.303e-01,-1.588e+00,2.873e+00,2.528e-01,2.239e-02,1.284e-01,1.426e-03
-9.789e-02,5.278e-01,-1.588e+00,2.874e+00,2.522e-01,2.318e-02,1.284e-01,1.435e-03
-9.793e-02,5.252e-01,-1.588e+00,2.875e+00,2.516e-01,2.392e-02,1.284e-01,1.443e-03
-9.798e-02,5.227e-01,-1.587e+00,2.876e+00,2.511e-01,2.463e-02,1.284e-01,1.451e-03
-9.802e-02,5.202e-01,-1.587e+00,2.878e+00,2.358e-01,-5.234e-02,1.378e-01,1.459e-03
-9.806e-02,5.177e-01,-1.587e+00,2.879e+00,2.379e-01,-5.170e-02,1.378e-01,1.466e-03
-9.810e-02,5.153e-01,-1.588e+00,2.881e+00,2.405e-01,-5.101e-02,1.378e-01,1.473e-03
-9.814e-02,5.129e-01,-1.588e+00,2.882e+00,2.431e-01,-5.021e-02,1.378e-01,1.482e-03
-9.818e-02,5.105e-01,-1.589e+00,2.883e+00,2.455e-01,-4.928e-02,1.378e-01,1.493e-03
-9.822e-02,5.081e-01,-1.589e+00,2.885e+00,2.507e-01,1.226e-01,1.384e-01,1.505e-03
-9.827e-02,5.056e-01,-1.589e+00,2.886e+00,2.528e-01,1.237e-01,1.384e-01,1.517e-03
-9.831e-02,5.031e-01,-1.588e+00,2.887e+00,2.517e-01,-4.601e-02,1.378e-01,1.529e-03
-9.836e-02,5.006e-01,-1.588e+00,2.889e+00,1.762e-01,-2.439e-02,1.458e-01,1.539e-03
-9.839e-02,4.984e-01,-1.588e+00,2.890e+00,1.824e-01,-2.357e-02,1.458e-01,1.548e-03
-9.843e-02,4.965e-01,-1.588e+00,2.892e+00,1.292e-01,-2.799e-02,1.458e-01,1.557e-03
-9.846e-02,4.948e-01,-1.588e+00,2.893e+00,2.982e-01,-3.250e-02,9.891e-02,1.564e-03
-9.849e-02,4.929e-01,-1.589e+00,2.894e+00,2.977e-01,-3.163e-02,9.891e-02,1.574e-03
-9.853e-02,4.904e-01,-1.589e+00,2.895e+00,2.924e-01,-3.051e-02,9.891e-02,1.586e-03
-9.858e-02,4.878e-01,-1.589e+00,2.896e+00,2.857e-01,-2.930e-02,9.891e-02,1.600e-03
-9.863e-02,4.852e-01,-1.589e+00,2.897e+00,2.785e-01,-2.805e-02,9.891e-02,1.613e-03
-9.867e-02,4.825e-01,-1.589e+00,2.898e+00,2.711e-01,-2.679e-02,9.891e-02,1.628e-03
-9.872e-02,4.799e-01,-1.589e+00,2.899e+00,2.578e-01,5.731e-02,1.364e-01,1.642e-03
-9.877e-02,4.773e-01,-1.588e+00,2.900e+00,2.581e-01,5.858e-02,1.364e-01,1.656e-03
-9.881e-02,4.747e-01,-1.588e+00,2.902e+00,2.587e-01,5.977e-02,1.364e-01,1.669e-03
-9.886e-02,4.721e-01,-1.587e+00,2.903e+00,2.593e-01,6.086e-02,1.364e-01,1.681e-03
-9.890e-02,4.695e-01,-1.587e+00,2.905e+00,2.600e-01,6.185e-02,1.364e-01,1.692e-03
-9.894e-02,4.669e-01,-1.586e+00,2.906e+00,2.607e-01,6.275e-02,1.364e-01,1.702e-03
-9.898e-02,4.643e-01,-1.586e+00,2.907e+00,2.614e-01,6.355e-02,1.364e-01,1.711e-03
-9.902e-02,4.617e-01,-1.586e+00,2.909e+00,2.620e-01,6.425e-02,1.364e-01,1.719e-03
-9.906e-02,4.591e-01,-1.585e+00,2.910e+00,2.597e-01,9.593e-02,1.425e-01,1.726e-03
-9.909e-02,4.566e-01,-1.585e+00,2.911e+00,2.616e-01,9.646e-02,1.425e-01,1.732e-03
-9.913e-02,4.540e-01,-1.584e+00,2.913e+00,2.637e-01,9.687e-02,1.425e-01,1.736e-03
-9.916e-02,4.514e-01,-1.583e+00,2.914e+00,2.657e-01,9.715e-02,1.425e-01,1.740e-03
-9.919e-02,4.489e-01,-1.583e+00,2.916e+00,2.677e-01,9.734e-02,1.425e-01,1.742e-03
-9.922e-02,4.463e-01,-1.582e+00,2.917e+00,2.696e-01,9.742e-02,1.425e-01,1.743e-03
-9.925e-02,4.437e-01,-1.582e+00,2.919e+00,2.773e-01,-9.924e-02,8.417e-02,1.743e-03
-9.928e-02,4.410e-01,-1.582e+00,2.919e+00,2.675e-01,-9.929e-02,8.417e-02,1.742e-03
-9.931e-02,4.384e-01,-1.582e+00,2.920e+00,2.607e-01,6.628e-02,1.317e-01,1.742e-03
-9.934e-02,4.358e-01,-1.582e+00,2.922e+00,2.605e-01,6.629e-02,1.317e-01,1.742e-03
-9.937e-02,4.332e-01,-1.582e+00,2.923e+00,2.603e-01,6.626e-02,1.317e-01,1.741e-03
-9.939e-02,4.307e-01,-1.581e+00,2.924e+00,2.601e-01,6.616e-02,1.317e-01,1.740e-03
-9.942e-02,4.281e-01,-1.581e+00,2.926e+00,2.600e-01,6.596e-02,1.317e-01,1.738e-03
-9.945e-02,4.255e-01,-1.580e+00,2.927e+00,2.599e-01,6.566e-02,1.317e-01,1.735e-03
-9.947e-02,4.229e-01,-1.580e+00,2.928e+00,2.569e-01,3.422e-02,1.324e-01,1.730e-03
-9.949e-02,4.203e-01,-1.579e+00,2.929e+00,2.570e-01,3.373e-02,1.324e-01,1.725e-03
-9.951e-02,4.177e-01,-1.579e+00,2.931e+00,2.452e-01,6.940e-02,1.391e-01,1.719e-03
-9.953e-02,4.152e-01,-1.578e+00,2.932e+00,2.471e-01,6.877e-02,1.391e-01,1.712e-03
-9.955e-02,4.127e-01,-1.578e+00,2.934e+00,2.495e-01,6.803e-02,1.391e-01,1.704e-03
-9.957e-02,4.102e-01,-1.577e+00,2.935e+00,2.518e-01,6.717e-02,1.391e-01,1.694e-03
-9.958e-02,4.077e-01,-1.576e+00,2.936e+00,2.539e-01,6.615e-02,1.391e-01,1.683e-03
-9.960e-02,4.052e-01,-1.576e+00,2.938e+00,2.559e-01,6.499e-02,1.391e-01,1.670e-03
-9.961e-02,4.026e-01,-1.575e+00,2.939e+00,2.576e-01,6.369e-02,1.391e-01,1.655e-03
-9.962e-02,4.001e-01,-1.574e+00,2.941e+00,2.593e-01,6.225e-02,1.391e-01,1.639e-03
-9.963e-02,3.975e-01,-1.574e+00,2.942e+00,1.392e-01,-9.976e-02,1.451e-01,1.622e-03
-9.963e-02,3.954e-01,-1.574e+00,2.943e+00,1.468e-01,-1.011e-01,1.451e-01,1.607e-03
-9.964e-02,3.938e-01,-1.575e+00,2.945e+00,2.924e-01,-9.686e-02,8.886e-02,1.597e-03
-9.965e-02,3.918e-01,-1.575e+00,2.946e+00,2.897e-01,-9.789e-02,8.886e-02,1.585e-03
-9.966e-02,3.893e-01,-1.575e+00,2.947e+00,2.824e-01,-9.908e-02,8.886e-02,1.572e-03
-9.967e-02,3.867e-01,-1.575e+00,2.947e+00,2.739e-01,-1.003e-01,8.886e-02,1.558e-03
-9.968e-02,3.841e-01,-1.576e+00,2.948e+00,2.650e-01,-1.015e-01,8.886e-02,1.545e-03
-9.970e-02,3.815e-01,-1.576e+00,2.949e+00,2.564e-01,-1.026e-01,8.886e-02,1.532e-03
-9.971e-02,3.789e-01,-1.576e+00,2.950e+00,2.422e-01,1.541e-02,1.364e-01,1.521e-03
-9.973e-02,3.764e-01,-1.577e+00,2.952e+00,2.440e-01,1.457e-02,1.364e-01,1.512e-03
-9.974e-02,3.739e-01,-1.577e+00,2.953e+00,2.462e-01,1.379e-02,1.364e-01,1.503e-03
-9.975e-02,3.715e-01,-1.577e+00,2.954e+00,2.484e-01,1.301e-02,1.364e-01,1.495e-03
-9.977e-02,3.690e-01,-1.577e+00,2.956e+00,2.505e-01,1.221e-02,1.364e-01,1.486e-03
-9.978e-02,3.665e-01,-1.576e+00,2.957e+00,2.523e-01,1.139e-02,1.364e-01,1.477e-03
-9.980e-02,3.640e-01,-1.576e+00,2.958e+00,2.540e-01,1.055e-02,1.364e-01,1.467e-03
-9.981e-02,3.615e-01,-1.576e+00,2.960e+00,2.555e-01,9.700e-03,1.364e-01,1.458e-03
-9.982e-02,3.589e-01,-1.576e+00,2.961e+00,2.568e-01,8.830e-03,1.364e-01,1.448e-03
-9.984e-02,3.563e-01,-1.576e+00,2.962e+00,8.605e-02,-8.521e-02,1.465e-01,1.438e-03
-9.985e-02,3.545e-01,-1.576e+00,2.964e+00,9.631e-02,-8.584e-02,1.465e-01,1.432e-03
-9.986e-02,3.533e-01,-1.577e+00,2.965e+00,1.131e-01,-8.619e-02,1.465e-01,1.428e-03
-9.986e-02,3.522e-01,-1.578e+00,2.967e+00,1.309e-01,-8.643e-02,1.465e-01,1.425e-03
-9.987e-02,3.510e-01,-1.579e+00,2.968e+00,1.477e-01,-8.661e-02,1.465e-01,1.423e-03
-9.988e-02,3.496e-01,-1.580e+00,2.970e+00,1.631e-01,-8.671e-02,1.465e-01,1.423e-03
-9.990e-02,3.481e-01,-1.580e+00,2.971e+00,3.548e-01,-6.599e-02,8.216e-02,1.423e-03
-9.992e-02,3.461e-01,-1.581e+00,2.972e+00,3.507e-01,-6.578e-02,8.216e-02,1.425e-03
-9.994e-02,3.436e-01,-1.581e+00,2.973e+00,3.423e-01,-6.543e-02,8.216e-02,1.429e-03
-9.997e-02,3.410e-01,-1.581e+00,2.974e+00,3.325e-01,-6.504e-02,8.216e-02,1.433e-03
-1.000e-01,3.384e-01,-1.581e+00,2.975e+00,3.223e-01,-6.462e-02,8.216e-02,1.438e-03
-1.000e-01,3.357e-01,-1.581e+00,2.975e+00,3.090e-01,1.346e-02,1.190e-01,1.442e-03
-1.001e-01,3.331e-01,-1.581e+00,2.977e+00,3.059e-01,1.390e-02,1.190e-01,1.447e-03
-1.001e-01,3.304e-01,-1.581e+00,2.978e+00,3.028e-01,1.437e-02,1.190e-01,1.453e-03
-1.001e-01,3.278e-01,-1.581e+00,2.979e+00,2.997e-01,1.485e-02,1.190e-01,1.458e-03
-1.001e-01,3.251e-01,-1.581e+00,2.980e+00,2.966e-01,1.535e-02,1.190e-01,1.463e-03
-1.002e-01,3.224e-01,-1.581e+00,2.981e+00,2.935e-01,1.586e-02,1.190e-01,1.469e-03
-1.002e-01,3.198e-01,-1.581e+00,2.982e+00,2.904e-01,1.639e-02,1.190e-01,1.475e-03
-1.002e-01,3.171e-01,-1.581e+00,2.984e+00,2.725e-01,2.729e-02,1.378e-01,1.481e-03
-1.002e-01,3.145e-01,-1.581e+00,2.985e+00,2.732e-01,2.785e-02,1.378e-01,1.487e-03
-1.003e-01,3.118e-01,-1.581e+00,2.986e+00,2.738e-01,2.843e-02,1.378e-01,1.494e-03
-1.003e-01,3.092e-01,-1.581e+00,2.988e+00,2.745e-01,2.902e-02,1.378e-01,1.500e-03
-1.003e-01,3.065e-01,-1.581e+00,2.989e+00,2.751e-01,2.964e-02,1.378e-01,1.507e-03
-1.004e-01,3.038e-01,-1.581e+00,2.991e+00,2.758e-01,3.026e-02,1.378e-01,1.514e-03
-1.004e-01,3.012e-01,-1.581e+00,2.992e+00,2.764e-01,3.091e-02,1.378e-01,1.521e-03
-1.004e-01,2.985e-01,-1.581e+00,2.993e+00,2.771e-01,3.157e-02,1.378e-01,1.528e-03
-1.004e-01,2.959e-01,-1.581e+00,2.995e+00,-9.885e-03,-8.679e-02,1.465e-01,1.536e-03
-1.005e-01,2.944e-01,-1.582e+00,2.996e+00,4.035e-03,-8.640e-02,1.465e-01,1.540e-03
-1.005e-01,2.939e-01,-1.582e+00,2.998e+00,3.340e-01,-1.901e-02,9.556e-02,1.542e-03
-1.005e-01,2.927e-01,-1.583e+00,2.999e+00,3.404e-01,-1.853e-02,9.556e-02,1.547e-03
-1.005e-01,2.904e-01,-1.583e+00,3.000e+00,3.370e-01,-1.760e-02,9.556e-02,1.558e-03
-1.005e-01,2.879e-01,-1.583e+00,3.000e+00,3.335e-01,-7.862e-02,9.020e-02,1.570e-03
-1.006e-01,2.853e-01,-1.583e+00,3.001e+00,3.252e-01,-7.746e-02,9.020e-02,1.582e-03
-1.006e-01,2.826e-01,-1.583e+00,3.002e+00,3.166e-01,-7.628e-02,9.020e-02,1.595e-03
-1.006e-01,2.800e-01,-1.583e+00,3.003e+00,3.079e-01,-7.508e-02,9.020e-02,1.609e-03
-1.007e-01,2.773e-01,-1.583e+00,3.004e+00,2.992e-01,-7.387e-02,9.020e-02,1.622e-03
-1.007e-01,2.747e-01,-1.583e+00,3.005e+00,2.846e-01,2.052e-02,1.364e-01,1.636e-03
-1.007e-01,2.720e-01,-1.583e+00,3.006e+00,2.850e-01,2.176e-02,1.364e-01,1.650e-03
-1.008e-01,2.693e-01,-1.583e+00,3.008e+00,2.855e-01,2.302e-02,1.364e-01,1.663e-03
-1.008e-01,2.667e-01,-1.583e+00,3.009e+00,2.860e-01,2.429e-02,1.364e-01,1.678e-03
-1.008e-01,2.640e-01,-1.583e+00,3.010e+00,2.864e-01,2.558e-02,1.364e-01,1.692e-03
-1.008e-01,2.614e-01,-1.583e+00,3.012e+00,2.869e-01,2.689e-02,1.364e-01,1.706e-03
-1.009e-01,2.587e-01,-1.583e+00,3.013e+00,2.874e-01,2.821e-02,1.364e-01,1.721e-03
-1.009e-01,2.561e-01,-1.583e+00,3.015e+00,1.633e-01,1.227e-01,1.471e-01,1.736e-03
-1.009e-01,2.538e-01,-1.582e+00,3.016e+00,1.702e-01,1.238e-01,1.471e-01,1.748e-03
-1.010e-01,2.520e-01,-1.581e+00,3.017e+00,1.809e-01,1.246e-01,1.471e-01,1.757e-03
-1.010e-01,2.502e-01,-1.580e+00,3.019e+00,1.922e-01,1.252e-01,1.471e-01,1.764e-03
-1.010e-01,2.483e-01,-1.579e+00,3.020e+00,2.028e-01,1.255e-01,1.471e-01,1.768e-03
-1.010e-01,2.464e-01,-1.578e+00,3.022e+00,2.126e-01,1.258e-01,1.471e-01,1.771e-03
-1.010e-01,2.443e-01,-1.576e+00,3.023e+00,2.213e-01,1.257e-01,1.471e-01,1.771e-03
-1.010e-01,2.422e-01,-1.575e+00,3.025e+00,3.625e-01,-4.010e-02,8.350e-02,1.768e-03
-1.010e-01,2.398e-01,-1.574e+00,3.026e+00,3.553e-01,-4.055e-02,8.350e-02,1.763e-03
-1.011e-01,2.372e-01,-1.574e+00,3.027e+00,3.461e-01,-4.112e-02,8.350e-02,1.757e-03
-1.011e-01,2.346e-01,-1.574e+00,3.027e+00,3.364e-01,1.004e-02,1.016e-01,1.750e-03
-1.011e-01,2.319e-01,-1.574e+00,3.028e+00,3.301e-01,9.435e-03,1.016e-01,1.743e-03
-1.011e-01,2.293e-01,-1.574e+00,3.029e+00,3.237e-01,8.845e-03,1.016e-01,1.736e-03
-1.011e-01,2.266e-01,-1.574e+00,3.030e+00,3.173e-01,8.269e-03,1.016e-01,1.730e-03
-1.011e-01,2.240e-01,-1.574e+00,3.031e+00,3.109e-01,7.708e-03,1.016e-01,1.724e-03
-1.011e-01,2.213e-01,-1.574e+00,3.032e+00,3.046e-01,7.162e-03,1.016e-01,1.717e-03
-1.011e-01,2.187e-01,-1.574e+00,3.033e+00,2.982e-01,6.631e-03,1.016e-01,1.711e-03
-1.011e-01,2.160e-01,-1.574e+00,3.034e+00,2.918e-01,6.115e-03,1.016e-01,1.706e-03
-1.011e-01,2.133e-01,-1.574e+00,3.035e+00,2.706e-01,7.807e-02,1.378e-01,1.700e-03
-1.011e-01,2.107e-01,-1.574e+00,3.037e+00,2.715e-01,7.758e-02,1.378e-01,1.695e-03
-1.011e-01,2.081e-01,-1.574e+00,3.038e+00,2.726e-01,7.707e-02,1.378e-01,1.689e-03
-1.012e-01,2.054e-01,-1.574e+00,3.040e+00,2.737e-01,7.655e-02,1.378e-01,1.683e-03
-1.012e-01,2.028e-01,-1.574e+00,3.041e+00,2.747e-01,7.600e-02,1.378e-01,1.677e-03
-1.012e-01,2.001e-01,-1.573e+00,3.042e+00,2.757e-01,7.544e-02,1.378e-01,1.671e-03
-1.012e-01,1.975e-01,-1.573e+00,3.044e+00,2.766e-01,7.489e-02,1.378e-01,1.665e-03
-1.012e-01,1.948e-01,-1.573e+00,3.045e+00,2.774e-01,7.433e-02,1.378e-01,1.659e-03
-1.012e-01,1.922e-01,-1.573e+00,3.046e+00,2.724e-01,7.379e-02,1.418e-01,1.653e-03
-1.012e-01,1.895e-01,-1.573e+00,3.048e+00,2.741e-01,7.326e-02,1.418e-01,1.647e-03
-1.012e-01,1.869e-01,-1.573e+00,3.049e+00,2.759e-01,7.273e-02,1.418e-01,1.641e-03
-1.012e-01,1.842e-01,-1.573e+00,3.051e+00,2.895e-01,6.185e-02,1.090e-01,1.635e-03
-1.012e-01,1.816e-01,-1.573e+00,3.052e+00,2.846e-01,6.133e-02,1.090e-01,1.629e-03
-1.012e-01,1.789e-01,-1.573e+00,3.053e+00,2.797e-01,6.083e-02,1.090e-01,1.624e-03
-1.012e-01,1.763e-01,-1.573e+00,3.054e+00,2.749e-01,6.034e-02,1.090e-01,1.618e-03
-1.012e-01,1.736e-01,-1.573e+00,3.055e+00,2.641e-01,7.021e-02,1.371e-01,1.613e-03
-1.012e-01,1.710e-01,-1.573e+00,3.056e+00,2.650e-01,6.974e-02,1.371e-01,1.608e-03
-1.012e-01,1.684e-01,-1.573e+00,3.058e+00,2.662e-01,6.924e-02,1.371e-01,1.602e-03
-1.013e-01,1.657e-01,-1.572e+00,3.059e+00,2.675e-01,6.867e-02,1.371e-01,1.596e-03
-1.013e-01,1.631e-01,-1.572e+00,3.061e+00,2.687e-01,6.804e-02,1.371e-01,1.589e-03
-1.013e-01,1.605e-01,-1.572e+00,3.062e+00,2.698e-01,6.737e-02,1.371e-01,1.581e-03
-1.013e-01,1.579e-01,-1.572e+00,3.063e+00,2.709e-01,6.665e-02,1.371e-01,1.573e-03
-1.013e-01,1.553e-01,-1.571e+00,3.065e+00,2.719e-01,6.590e-02,1.371e-01,1.565e-03
-1.013e-01,1.526e-01,-1.571e+00,3.066e+00,2.699e-01,1.221e-01,1.425e-01,1.556e-03
-1.013e-01,1.500e-01,-1.571e+00,3.067e+00,2.721e-01,1.213e-01,1.425e-01,1.548e-03
-1.013e-01,1.474e-01,-1.571e+00,3.069e+00,2.745e-01,1.204e-01,1.425e-01,1.538e-03
-1.013e-01,1.448e-01,-1.570e+00,3.070e+00,2.768e-01,1.195e-01,1.425e-01,1.528e-03
-1.013e-01,1.422e-01,-1.570e+00,3.072e+00,2.791e-01,1.185e-01,1.425e-01,1.517e-03
-1.013e-01,1.395e-01,-1.570e+00,3.073e+00,2.812e-01,1.175e-01,1.425e-01,1.506e-03
-1.013e-01,1.369e-01,-1.570e+00,3.075e+00,2.832e-01,1.165e-01,1.425e-01,1.494e-03
-1.013e-01,1.343e-01,-1.570e+00,3.076e+00,3.000e-01,-4.503e-02,8.216e-02,1.482e-03
-1.013e-01,1.316e-01,-1.570e+00,3.077e+00,2.868e-01,1.603e-02,1.230e-01,1.471e-03
-1.013e-01,1.289e-01,-1.570e+00,3.078e+00,2.848e-01,1.500e-02,1.230e-01,1.459e-03
-1.012e-01,1.263e-01,-1.570e+00,3.079e+00,2.828e-01,1.398e-02,1.230e-01,1.448e-03
-1.012e-01,1.236e-01,-1.570e+00,3.081e+00,2.808e-01,1.298e-02,1.230e-01,1.437e-03
-1.012e-01,1.210e-01,-1.570e+00,3.082e+00,2.788e-01,1.200e-02,1.230e-01,1.426e-03
-1.012e-01,1.183e-01,-1.570e+00,3.083e+00,2.767e-01,1.103e-02,1.230e-01,1.415e-03
-1.012e-01,1.156e-01,-1.570e+00,3.084e+00,2.747e-01,1.008e-02,1.230e-01,1.405e-03
-1.012e-01,1.130e-01,-1.570e+00,3.085e+00,2.727e-01,9.139e-03,1.230e-01,1.394e-03
-1.012e-01,1.103e-01,-1.570e+00,3.087e+00,2.588e-01,4.962e-02,1.378e-01,1.384e-03
-1.012e-01,1.077e-01,-1.570e+00,3.088e+00,2.601e-01,4.871e-02,1.378e-01,1.374e-03
-1.012e-01,1.051e-01,-1.569e+00,3.089e+00,2.615e-01,4.775e-02,1.378e-01,1.363e-03
-1.012e-01,1.025e-01,-1.569e+00,3.091e+00,2.630e-01,4.672e-02,1.378e-01,1.352e-03
-1.012e-01,9.989e-02,-1.568e+00,3.092e+00,2.645e-01,4.562e-02,1.378e-01,1.340e-03
-1.012e-01,9.727e-02,-1.568e+00,3.094e+00,2.658e-01,4.446e-02,1.378e-01,1.327e-03
-1.012e-01,9.465e-02,-1.568e+00,3.095e+00,2.671e-01,4.325e-02,1.378e-01,1.313e-03
-1.012e-01,9.202e-02,-1.568e+00,3.096e+00,2.684e-01,2.130e-02,1.418e-01,1.299e-03
-1.012e-01,8.938e-02,-1.568e+00,3.098e+00,2.703e-01,2.003e-02,1.418e-01,1.285e-03
-1.012e-01,8.672e-02,-1.568e+00,3.099e+00,2.721e-01,1.875e-02,1.418e-01,1.271e-03
-1.012e-01,8.407e-02,-1.568e+00,3.101e+00,2.738e-01,1.748e-02,1.418e-01,1.257e-03
-1.012e-01,8.141e-02,-1.568e+00,3.102e+00,2.756e-01,1.623e-02,1.418e-01,1.243e-03
-1.012e-01,7.875e-02,-1.568e+00,3.103e+00,2.951e-01,-3.677e-02,8.082e-02,1.229e-03
-1.011e-01,7.609e-02,-1.568e+00,3.104e+00,2.847e-01,-3.798e-02,8.082e-02,1.216e-03
-1.011e-01,7.344e-02,-1.568e+00,3.105e+00,2.743e-01,-3.919e-02,8.082e-02,1.202e-03
-1.011e-01,7.078e-02,-1.568e+00,3.106e+00,2.579e-01,-9.323e-03,1.270e-01,1.189e-03
-1.011e-01,6.815e-02,-1.568e+00,3.107e+00,2.570e-01,-1.048e-02,1.270e-01,1.176e-03
-1.011e-01,6.555e-02,-1.568e+00,3.108e+00,2.565e-01,-1.159e-02,1.270e-01,1.164e-03
-1.011e-01,6.297e-02,-1.568e+00,3.110e+00,2.560e-01,-1.266e-02,1.270e-01,1.152e-03
-1.011e-01,6.040e-02,-1.568e+00,3.111e+00,2.557e-01,-1.369e-02,1.270e-01,1.141e-03
-1.011e-01,5.783e-02,-1.568e+00,3.112e+00,2.554e-01,-1.467e-02,1.270e-01,1.130e-03
-1.011e-01,5.527e-02,-1.568e+00,3.113e+00,2.552e-01,-1.560e-02,1.270e-01,1.119e-03
-1.011e-01,5.270e-02,-1.568e+00,3.115e+00,2.550e-01,-1.649e-02,1.270e-01,1.109e-03
-1.011e-01,5.014e-02,-1.569e+00,3.116e+00,2.518e-01,1.373e-02,1.371e-01,1.100e-03
-1.011e-01,4.760e-02,-1.569e+00,3.117e+00,2.538e-01,1.294e-02,1.371e-01,1.091e-03
-1.011e-01,4.506e-02,-1.568e+00,3.119e+00,2.558e-01,1.217e-02,1.371e-01,1.083e-03
-1.011e-01,4.251e-02,-1.568e+00,3.120e+00,2.577e-01,1.137e-02,1.371e-01,1.074e-03
-1.010e-01,3.994e-02,-1.568e+00,3.122e+00,2.594e-01,1.056e-02,1.371e-01,1.065e-03
-1.010e-01,3.735e-02,-1.568e+00,3.123e+00,2.609e-01,9.738e-03,1.371e-01,1.056e-03
-1.010e-01,3.475e-02,-1.568e+00,3.124e+00,2.623e-01,8.896e-03,1.371e-01,1.046e-03
-1.010e-01,3.213e-02,-1.568e+00,3.126e+00,2.635e-01,8.041e-03,1.371e-01,1.037e-03
-1.010e-01,2.950e-02,-1.568e+00,3.127e+00,-1.743e-01,-6.011e-02,1.485e-01,1.027e-03
-1.010e-01,2.869e-02,-1.568e+00,3.128e+00,2.981e-01,-4.485e-02,1.069e-01,1.024e-03
-1.010e-01,2.783e-02,-1.568e+00,3.130e+00,3.109e-01,-4.511e-02,1.069e-01,1.022e-03
-1.010e-01,2.571e-02,-1.568e+00,3.131e+00,3.111e-01,-4.571e-02,1.069e-01,1.015e-03
-1.010e-01,2.322e-02,-1.568e+00,3.132e+00,3.075e-01,-4.638e-02,1.069e-01,1.007e-03
-1.010e-01,2.061e-02,-1.568e+00,3.133e+00,3.028e-01,-4.707e-02,1.069e-01,9.998e-04
-1.010e-01,1.796e-02,-1.568e+00,3.134e+00,2.978e-01,-4.775e-02,1.069e-01,9.922e-04
-1.010e-01,1.531e-02,-1.568e+00,3.135e+00,2.926e-01,-4.842e-02,1.069e-01,9.847e-04
-1.010e-01,1.265e-02,-1.568e+00,3.136e+00,2.875e-01,-4.907e-02,1.069e-01,9.774e-04
-1.010e-01,9.996e-03,-1.568e+00,3.137e+00,2.704e-01,4.862e-02,1.351e-01,9.703e-04
-1.010e-01,7.342e-03,-1.568e+00,3.138e+00,2.709e-01,4.800e-02,1.351e-01,9.634e-04
-1.010e-01,4.691e-03,-1.568e+00,3.140e+00,2.714e-01,4.738e-02,1.351e-01,9.565e-04
-1.009e-01,2.038e-03,-1.568e+00,3.141e+00,2.719e-01,4.676e-02,1.351e-01,9.497e-04
-1.009e-01,-6.167e-04,-1.568e+00,3.142e+00,2.724e-01,4.616e-02,1.351e-01,9.430e-04
-1.009e-01,-3.274e-03,-1.568e+00,3.144e+00,2.728e-01,4.557e-02,1.351e-01,9.364e-04
-1.009e-01,-5.931e-03,-1.568e+00,3.145e+00,2.732e-01,4.499e-02,1.351e-01,9.299e-04
-1.009e-01,-8.589e-03,-1.568e+00,3.146e+00,2.737e-01,4.442e-02,1.351e-01,9.237e-04
-1.009e-01,-1.125e-02,-1.568e+00,3.148e+00,1.763e-01,5.940e-02,1.458e-01,9.176e-04
-1.009e-01,-1.353e-02,-1.568e+00,3.149e+00,1.826e-01,5.893e-02,1.458e-01,9.123e-04
-1.009e-01,-1.548e-02,-1.568e+00,3.151e+00,1.922e-01,5.846e-02,1.458e-01,9.072e-04
-1.009e-01,-1.739e-02,-1.567e+00,3.152e+00,2.023e-01,5.791e-02,1.458e-01,9.012e-04
-1.009e-01,-1.936e-02,-1.566e+00,3.154e+00,2.118e-01,5.725e-02,1.458e-01,8.940e-04
-1.009e-01,-2.141e-02,-1.566e+00,3.155e+00,3.272e-01,-9.362e-02,9.221e-02,8.854e-04
-1.009e-01,-2.373e-02,-1.565e+00,3.156e+00,3.224e-01,-9.459e-02,9.221e-02,8.746e-04
-1.009e-01,-2.629e-02,-1.565e+00,3.157e+00,3.153e-01,-9.568e-02,9.221e-02,8.624e-04
-1.008e-01,-2.892e-02,-1.565e+00,3.158e+00,3.074e-01,-9.679e-02,9.221e-02,8.499e-04
-1.008e-01,-3.156e-02,-1.565e+00,3.159e+00,2.935e-01,5.218e-02,1.136e-01,8.374e-04
-1.008e-01,-3.422e-02,-1.565e+00,3.160e+00,2.896e-01,5.107e-02,1.136e-01,8.251e-04
-1.008e-01,-3.688e-02,-1.565e+00,3.161e+00,2.858e-01,4.998e-02,1.136e-01,8.129e-04
-1.008e-01,-3.954e-02,-1.565e+00,3.162e+00,2.819e-01,4.890e-02,1.136e-01,8.009e-04
-1.008e-01,-4.219e-02,-1.565e+00,3.163e+00,2.781e-01,4.783e-02,1.136e-01,7.890e-04
-1.008e-01,-4.485e-02,-1.565e+00,3.164e+00,2.742e-01,4.678e-02,1.136e-01,7.774e-04
-1.007e-01,-4.751e-02,-1.565e+00,3.166e+00,2.704e-01,4.575e-02,1.136e-01,7.659e-04
-1.007e-01,-5.016e-02,-1.565e+00,3.167e+00,2.665e-01,4.473e-02,1.136e-01,7.546e-04
-1.007e-01,-5.281e-02,-1.565e+00,3.168e+00,2.480e-01,1.267e-02,1.378e-01,7.434e-04
-1.007e-01,-5.538e-02,-1.565e+00,3.169e+00,2.498e-01,1.167e-02,1.378e-01,7.323e-04
-1.007e-01,-5.790e-02,-1.565e+00,3.171e+00,2.521e-01,1.068e-02,1.378e-01,7.213e-04
-1.007e-01,-6.042e-02,-1.565e+00,3.172e+00,2.544e-01,9.679e-03,1.378e-01,7.101e-04
-1.006e-01,-6.296e-02,-1.565e+00,3.173e+00,2.566e-01,8.659e-03,1.378e-01,6.988e-04
-1.006e-01,-6.552e-02,-1.565e+00,3.175e+00,2.586e-01,7.621e-03,1.378e-01,6.873e-04
-1.006e-01,-6.809e-02,-1.565e+00,3.176e+00,2.604e-01,6.570e-03,1.378e-01,6.756e-04
-1.006e-01,-7.069e-02,-1.564e+00,3.178e+00,2.619e-01,5.506e-03,1.378e-01,6.638e-04
-1.006e-01,-7.330e-02,-1.564e+00,3.179e+00,1.714e-01,-1.627e-02,1.458e-01,6.519e-04
-1.006e-01,-7.555e-02,-1.564e+00,3.180e+00,1.781e-01,-1.718e-02,1.458e-01,6.417e-04
-1.006e-01,-7.745e-02,-1.565e+00,3.182e+00,2.949e-01,-7.487e-02,1.110e-01,6.334e-04
-1.005e-01,-7.964e-02,-1.565e+00,3.183e+00,2.953e-01,-7.570e-02,1.110e-01,6.242e-04
-1.005e-01,-8.216e-02,-1.565e+00,3.184e+00,2.923e-01,-7.662e-02,1.110e-01,6.139e-04
-1.005e-01,-8.477e-02,-1.565e+00,3.185e+00,2.883e-01,-7.757e-02,1.110e-01,6.034e-04
-1.005e-01,-8.742e-02,-1.565e+00,3.186e+00,2.810e-01,3.018e-02,1.130e-01,5.929e-04
-1.005e-01,-9.007e-02,-1.565e+00,3.187e+00,2.771e-01,2.926e-02,1.130e-01,5.826e-04
-1.005e-01,-9.273e-02,-1.565e+00,3.189e+00,2.701e-01,3.870e-02,1.371e-01,5.725e-04
-1.004e-01,-9.538e-02,-1.565e+00,3.190e+00,2.709e-01,3.780e-02,1.371e-01,5.626e-04
-1.004e-01,-9.804e-02,-1.565e+00,3.191e+00,2.718e-01,3.692e-02,1.371e-01,5.527e-04
-1.004e-01,-1.007e-01,-1.565e+00,3.193e+00,2.726e-01,3.605e-02,1.371e-01,5.431e-04
-1.004e-01,-1.034e-01,-1.565e+00,3.194e+00,2.734e-01,3.519e-02,1.371e-01,5.336e-04
-1.004e-01,-1.060e-01,-1.565e+00,3.195e+00,2.742e-01,3.435e-02,1.371e-01,5.243e-04
-1.004e-01,-1.087e-01,-1.565e+00,3.197e+00,2.750e-01,3.353e-02,1.371e-01,5.152e-04
-1.004e-01,-1.113e-01,-1.565e+00,3.198e+00,2.758e-01,3.273e-02,1.371e-01,5.062e-04
-1.003e-01,-1.140e-01,-1.565e+00,3.200e+00,2.706e-01,7.334e-02,1.398e-01,4.974e-04
-1.003e-01,-1.166e-01,-1.565e+00,3.201e+00,2.721e-01,7.256e-02,1.398e-01,4.888e-04
-1.003e-01,-1.193e-01,-1.564e+00,3.202e+00,2.736e-01,7.177e-02,1.398e-01,4.800e-04
-1.003e-01,-1.219e-01,-1.564e+00,3.204e+00,2.751e-01,7.097e-02,1.398e-01,4.712e-04
-1.003e-01,-1.246e-01,-1.564e+00,3.205e+00,2.765e-01,7.017e-02,1.398e-01,4.622e-04
-1.003e-01,-1.272e-01,-1.564e+00,3.206e+00,2.778e-01,6.936e-02,1.398e-01,4.533e-04
-1.002e-01,-1.299e-01,-1.564e+00,3.208e+00,2.969e-01,-5.564e-02,8.752e-02,4.445e-04
-1.002e-01,-1.325e-01,-1.564e+00,3.209e+00,2.878e-01,-5.641e-02,8.752e-02,4.358e-04
-1.002e-01,-1.352e-01,-1.564e+00,3.210e+00,2.728e-01,2.046e-02,1.210e-01,4.274e-04
-1.002e-01,-1.378e-01,-1.564e+00,3.211e+00,2.703e-01,1.971e-02,1.210e-01,4.191e-04
-1.002e-01,-1.405e-01,-1.564e+00,3.212e+00,2.679e-01,1.899e-02,1.210e-01,4.110e-04
-1.001e-01,-1.432e-01,-1.564e+00,3.213e+00,2.655e-01,1.827e-02,1.210e-01,4.031e-04
-1.001e-01,-1.458e-01,-1.564e+00,3.214e+00,2.631e-01,1.757e-02,1.210e-01,3.953e-04
-1.001e-01,-1.485e-01,-1.564e+00,3.216e+00,2.608e-01,-1.073e-01,1.277e-01,3.876e-04
-1.001e-01,-1.511e-01,-1.564e+00,3.217e+00,2.602e-01,1.621e-02,1.210e-01,3.802e-04
-1.001e-01,-1.537e-01,-1.565e+00,3.218e+00,2.584e-01,1.563e-02,1.210e-01,3.737e-04
-1.001e-01,-1.563e-01,-1.564e+00,3.219e+00,2.417e-01,-4.704e-02,1.378e-01,3.675e-04
-1.000e-01,-1.588e-01,-1.565e+00,3.221e+00,2.440e-01,-4.757e-02,1.378e-01,3.616e-04
-1.000e-01,-1.612e-01,-1.565e+00,3.222e+00,2.468e-01,-4.801e-02,1.378e-01,3.567e-04
-1.000e-01,-1.637e-01,-1.565e+00,3.224e+00,2.496e-01,-4.834e-02,1.378e-01,3.529e-04
-1.000e-01,-1.662e-01,-1.566e+00,3.225e+00,2.522e-01,-4.856e-02,1.378e-01,3.505e-04
-9.999e-02,-1.687e-01,-1.566e+00,3.226e+00,2.546e-01,-4.866e-02,1.378e-01,3.494e-04
-9.998e-02,-1.712e-01,-1.567e+00,3.228e+00,2.567e-01,-4.864e-02,1.378e-01,3.497e-04
-9.997e-02,-1.738e-01,-1.567e+00,3.229e+00,2.586e-01,-4.849e-02,1.378e-01,3.514e-04
-9.996e-02,-1.764e-01,-1.568e+00,3.230e+00,1.980e-01,-2.233e-02,1.451e-01,3.545e-04
-9.996e-02,-1.787e-01,-1.568e+00,3.232e+00,2.036e-01,-2.197e-02,1.451e-01,3.585e-04
-9.995e-02,-1.808e-01,-1.568e+00,3.233e+00,2.114e-01,-2.158e-02,1.451e-01,3.628e-04
-9.995e-02,-1.829e-01,-1.569e+00,3.235e+00,2.994e-01,-3.667e-02,9.824e-02,3.678e-04
-9.994e-02,-1.852e-01,-1.569e+00,3.236e+00,2.955e-01,-3.612e-02,9.824e-02,3.739e-04
-9.994e-02,-1.878e-01,-1.569e+00,3.237e+00,2.895e-01,-3.548e-02,9.824e-02,3.810e-04
-9.993e-02,-1.904e-01,-1.569e+00,3.238e+00,2.828e-01,-3.480e-02,9.824e-02,3.885e-04
-9.993e-02,-1.931e-01,-1.569e+00,3.239e+00,2.758e-01,-3.410e-02,9.824e-02,3.962e-04
-9.992e-02,-1.957e-01,-1.569e+00,3.240e+00,2.599e-01,-1.269e-02,1.384e-01,4.041e-04
-9.992e-02,-1.984e-01,-1.569e+00,3.241e+00,2.611e-01,-1.196e-02,1.384e-01,4.122e-04
-9.991e-02,-2.010e-01,-1.569e+00,3.242e+00,2.625e-01,-1.120e-02,1.384e-01,4.207e-04
-9.991e-02,-2.036e-01,-1.569e+00,3.244e+00,2.637e-01,-1.039e-02,1.384e-01,4.296e-04
-9.991e-02,-2.063e-01,-1.569e+00,3.245e+00,2.649e-01,-9.545e-03,1.384e-01,4.390e-04
-9.990e-02,-2.089e-01,-1.569e+00,3.247e+00,2.660e-01,-8.656e-03,1.384e-01,4.489e-04
-9.990e-02,-2.116e-01,-1.569e+00,3.248e+00,2.670e-01,-7.734e-03,1.384e-01,4.592e-04
-9.989e-02,-2.142e-01,-1.569e+00,3.249e+00,2.680e-01,-6.788e-03,1.384e-01,4.697e-04
-9.989e-02,-2.169e-01,-1.569e+00,3.251e+00,2.571e-01,8.216e-02,1.411e-01,4.804e-04
-9.989e-02,-2.195e-01,-1.569e+00,3.252e+00,2.590e-01,8.310e-02,1.411e-01,4.909e-04
-9.988e-02,-2.221e-01,-1.569e+00,3.254e+00,2.613e-01,8.394e-02,1.411e-01,5.002e-04
-9.988e-02,-2.246e-01,-1.568e+00,3.255e+00,2.636e-01,8.467e-02,1.411e-01,5.083e-04
-9.987e-02,-2.272e-01,-1.568e+00,3.256e+00,2.658e-01,8.529e-02,1.411e-01,5.152e-04
-9.986e-02,-2.298e-01,-1.567e+00,3.258e+00,2.680e-01,8.581e-02,1.411e-01,5.210e-04
-9.985e-02,-2.324e-01,-1.567e+00,3.259e+00,2.700e-01,8.625e-02,1.411e-01,5.259e-04
-9.984e-02,-2.350e-01,-1.566e+00,3.261e+00,2.927e-01,3.813e-03,8.082e-02,5.300e-04
-9.983e-02,-2.376e-01,-1.566e+00,3.261e+00,2.854e-01,-1.655e-02,9.824e-02,5.337e-04
-9.981e-02,-2.403e-01,-1.566e+00,3.262e+00,2.784e-01,-1.623e-02,9.824e-02,5.373e-04
-9.980e-02,-2.430e-01,-1.566e+00,3.263e+00,2.713e-01,-1.589e-02,9.824e-02,5.410e-04
-9.979e-02,-2.456e-01,-1.566e+00,3.264e+00,2.643e-01,-1.554e-02,9.824e-02,5.449e-04
-9.978e-02,-2.483e-01,-1.566e+00,3.265e+00,2.573e-01,-1.517e-02,9.824e-02,5.490e-04
-9.976e-02,-2.509e-01,-1.566e+00,3.266e+00,2.506e-01,-1.478e-02,9.824e-02,5.534e-04
-9.975e-02,-2.534e-01,-1.566e+00,3.267e+00,2.444e-01,-1.435e-02,9.824e-02,5.583e-04
-9.974e-02,-2.559e-01,-1.567e+00,3.268e+00,2.389e-01,-1.388e-02,9.824e-02,5.635e-04
-9.973e-02,-2.584e-01,-1.567e+00,3.269e+00,2.161e-01,1.005e-01,1.378e-01,5.691e-04
-9.972e-02,-2.607e-01,-1.566e+00,3.271e+00,2.203e-01,1.010e-01,1.378e-01,5.744e-04
-9.971e-02,-2.629e-01,-1.566e+00,3.272e+00,2.253e-01,1.013e-01,1.378e-01,5.783e-04
-9.970e-02,-2.652e-01,-1.565e+00,3.273e+00,2.303e-01,1.015e-01,1.378e-01,5.804e-04
-9.968e-02,-2.674e-01,-1.564e+00,3.275e+00,2.437e-01,-1.366e-01,1.378e-01,5.803e-04
-9.966e-02,-2.698e-01,-1.564e+00,3.276e+00,2.475e-01,-1.367e-01,1.378e-01,5.789e-04
-9.965e-02,-2.722e-01,-1.564e+00,3.278e+00,2.416e-01,1.014e-01,1.378e-01,5.790e-04
-9.963e-02,-2.747e-01,-1.565e+00,3.279e+00,2.446e-01,1.016e-01,1.378e-01,5.809e-04
-9.962e-02,-2.771e-01,-1.564e+00,3.280e+00,1.881e-01,-5.876e-02,1.458e-01,5.822e-04
-9.960e-02,-2.793e-01,-1.564e+00,3.282e+00,1.949e-01,-5.875e-02,1.458e-01,5.823e-04
-9.959e-02,-2.813e-01,-1.564e+00,3.283e+00,2.036e-01,-5.872e-02,1.458e-01,5.827e-04
-9.958e-02,-2.833e-01,-1.565e+00,3.285e+00,8.193e-02,3.974e-02,1.471e-01,5.841e-04
-9.957e-02,-2.849e-01,-1.565e+00,3.286e+00,3.034e-01,-8.950e-02,8.216e-02,5.859e-04
-9.956e-02,-2.867e-01,-1.565e+00,3.287e+00,3.017e-01,-8.931e-02,8.216e-02,5.880e-04
-9.954e-02,-2.891e-01,-1.565e+00,3.288e+00,2.939e-01,-8.905e-02,8.216e-02,5.908e-04
-9.953e-02,-2.916e-01,-1.565e+00,3.289e+00,2.844e-01,-8.875e-02,8.216e-02,5.940e-04
-9.951e-02,-2.943e-01,-1.565e+00,3.289e+00,2.743e-01,-8.844e-02,8.216e-02,5.975e-04
-9.949e-02,-2.969e-01,-1.565e+00,3.290e+00,2.641e-01,-8.811e-02,8.216e-02,6.012e-04
-9.948e-02,-2.995e-01,-1.565e+00,3.291e+00,2.512e-01,1.577e-02,1.331e-01,6.054e-04
-9.946e-02,-3.021e-01,-1.565e+00,3.292e+00,2.519e-01,1.622e-02,1.331e-01,6.103e-04
-9.945e-02,-3.046e-01,-1.565e+00,3.294e+00,2.528e-01,1.667e-02,1.331e-01,6.154e-04
-9.943e-02,-3.072e-01,-1.565e+00,3.295e+00,2.538e-01,7.405e-02,1.324e-01,6.203e-04
-9.942e-02,-3.097e-01,-1.565e+00,3.296e+00,2.545e-01,7.446e-02,1.324e-01,6.249e-04
-9.940e-02,-3.123e-01,-1.564e+00,3.298e+00,2.493e-01,-8.568e-02,1.364e-01,6.282e-04
-9.938e-02,-3.148e-01,-1.564e+00,3.299e+00,2.510e-01,-8.546e-02,1.364e-01,6.306e-04
-9.937e-02,-3.173e-01,-1.564e+00,3.300e+00,2.587e-01,7.528e-02,1.324e-01,6.340e-04
-9.935e-02,-3.198e-01,-1.565e+00,3.302e+00,2.357e-01,2.914e-02,1.371e-01,6.388e-04
-9.934e-02,-3.223e-01,-1.564e+00,3.303e+00,2.381e-01,2.955e-02,1.371e-01,6.434e-04
-9.932e-02,-3.247e-01,-1.564e+00,3.305e+00,2.499e-01,-9.947e-02,1.384e-01,6.475e-04
-9.930e-02,-3.272e-01,-1.564e+00,3.306e+00,2.439e-01,3.028e-02,1.371e-01,6.515e-04
-9.929e-02,-3.296e-01,-1.565e+00,3.307e+00,2.463e-01,3.074e-02,1.371e-01,6.566e-04
-9.927e-02,-3.321e-01,-1.564e+00,3.309e+00,2.488e-01,3.121e-02,1.371e-01,6.619e-04
-9.926e-02,-3.346e-01,-1.564e+00,3.310e+00,2.510e-01,3.166e-02,1.371e-01,6.668e-04
-9.924e-02,-3.371e-01,-1.564e+00,3.311e+00,2.619e-01,-9.733e-02,1.384e-01,6.713e-04
-9.922e-02,-3.396e-01,-1.564e+00,3.313e+00,2.817e-01,-1.280e-01,1.110e-01,6.755e-04
-9.921e-02,-3.422e-01,-1.564e+00,3.314e+00,2.777e-01,2.254e-02,1.183e-01,6.806e-04
-9.919e-02,-3.448e-01,-1.564e+00,3.315e+00,2.746e-01,2.306e-02,1.183e-01,6.863e-04
-9.917e-02,-3.475e-01,-1.564e+00,3.316e+00,2.714e-01,2.361e-02,1.183e-01,6.924e-04
-9.915e-02,-3.501e-01,-1.564e+00,3.317e+00,2.682e-01,2.417e-02,1.183e-01,6.987e-04
-9.914e-02,-3.528e-01,-1.564e+00,3.319e+00,2.649e-01,2.476e-02,1.183e-01,7.052e-04
-9.912e-02,-3.554e-01,-1.564e+00,3.320e+00,2.617e-01,2.535e-02,1.183e-01,7.118e-04
-9.910e-02,-3.581e-01,-1.564e+00,3.321e+00,2.587e-01,-1.242e-01,1.110e-01,7.183e-04
-9.909e-02,-3.607e-01,-1.564e+00,3.322e+00,2.487e-01,5.240e-02,1.331e-01,7.248e-04
-9.907e-02,-3.632e-01,-1.564e+00,3.323e+00,2.495e-01,5.305e-02,1.331e-01,7.320e-04
-9.905e-02,-3.657e-01,-1.564e+00,3.325e+00,2.476e-01,-6.537e-02,1.304e-01,7.389e-04
-9.904e-02,-3.682e-01,-1.564e+00,3.326e+00,2.483e-01,-6.479e-02,1.304e-01,7.453e-04
-9.902e-02,-3.707e-01,-1.565e+00,3.327e+00,2.520e-01,5.490e-02,1.331e-01,7.526e-04
-9.900e-02,-3.732e-01,-1.565e+00,3.329e+00,2.531e-01,5.566e-02,1.331e-01,7.610e-04
-9.899e-02,-3.757e-01,-1.564e+00,3.330e+00,2.540e-01,5.639e-02,1.331e-01,7.691e-04
-9.897e-02,-3.783e-01,-1.564e+00,3.331e+00,2.518e-01,-6.199e-02,1.304e-01,7.764e-04
-9.895e-02,-3.808e-01,-1.564e+00,3.333e+00,-2.996e-03,-2.000e-02,1.485e-01,7.829e-04
-9.894e-02,-3.823e-01,-1.564e+00,3.334e+00,1.155e-02,-1.964e-02,1.485e-01,7.869e-04
-9.894e-02,-3.827e-01,-1.564e+00,3.336e+00,8.631e-02,2.706e-02,1.471e-01,7.884e-04
-9.894e-02,-3.833e-01,-1.564e+00,3.337e+00,1.098e-01,2.720e-02,1.471e-01,7.901e-04
-9.893e-02,-3.841e-01,-1.564e+00,3.339e+00,3.405e-01,-6.575e-02,1.090e-01,7.928e-04
-9.892e-02,-3.858e-01,-1.564e+00,3.340e+00,3.451e-01,-6.532e-02,1.090e-01,7.977e-04
-9.890e-02,-3.882e-01,-1.564e+00,3.341e+00,3.428e-01,-6.469e-02,1.090e-01,8.047e-04
-9.889e-02,-3.908e-01,-1.564e+00,3.342e+00,3.385e-01,-6.399e-02,1.090e-01,8.123e-04
-9.887e-02,-3.934e-01,-1.564e+00,3.343e+00,3.335e-01,-6.327e-02,1.090e-01,8.203e-04
-9.885e-02,-3.960e-01,-1.564e+00,3.344e+00,3.284e-01,-6.252e-02,1.090e-01,8.285e-04
-9.883e-02,-3.987e-01,-1.564e+00,3.345e+00,3.232e-01,-6.176e-02,1.090e-01,8.369e-04
-9.881e-02,-4.014e-01,-1.564e+00,3.346e+00,3.150e-01,-4.027e-02,1.284e-01,8.455e-04
-9.879e-02,-4.040e-01,-1.564e+00,3.347e+00,3.135e-01,-3.948e-02,1.284e-01,8.543e-04
-9.877e-02,-4.067e-01,-1.564e+00,3.349e+00,3.121e-01,-3.867e-02,1.284e-01,8.633e-04
-9.876e-02,-4.093e-01,-1.564e+00,3.350e+00,3.106e-01,-3.784e-02,1.284e-01,8.724e-04
-9.874e-02,-4.120e-01,-1.564e+00,3.351e+00,3.092e-01,-3.700e-02,1.284e-01,8.818e-04
-9.872e-02,-4.146e-01,-1.564e+00,3.353e+00,3.077e-01,-3.614e-02,1.284e-01,8.913e-04
-9.870e-02,-4.173e-01,-1.564e+00,3.354e+00,3.062e-01,-3.526e-02,1.284e-01,9.011e-04
-9.868e-02,-4.200e-01,-1.564e+00,3.355e+00,3.047e-01,-3.437e-02,1.284e-01,9.110e-04
-9.866e-02,-4.226e-01,-1.564e+00,3.356e+00,2.884e-01,2.347e-02,1.378e-01,9.211e-04
-9.864e-02,-4.253e-01,-1.564e+00,3.358e+00,2.888e-01,2.440e-02,1.378e-01,9.314e-04
-9.863e-02,-4.279e-01,-1.564e+00,3.359e+00,2.891e-01,2.535e-02,1.378e-01,9.419e-04
-9.861e-02,-4.306e-01,-1.564e+00,3.361e+00,2.894e-01,2.631e-02,1.378e-01,9.526e-04
-9.859e-02,-4.333e-01,-1.564e+00,3.362e+00,2.897e-01,2.729e-02,1.378e-01,9.635e-04
-9.857e-02,-4.359e-01,-1.564e+00,3.363e+00,2.900e-01,2.828e-02,1.378e-01,9.745e-04
-9.855e-02,-4.386e-01,-1.564e+00,3.365e+00,2.903e-01,2.929e-02,1.378e-01,9.858e-04
-9.853e-02,-4.412e-01,-1.564e+00,3.366e+00,3.084e-01,-4.731e-02,9.154e-02,9.972e-04
-9.851e-02,-4.439e-01,-1.564e+00,3.367e+00,2.997e-01,-4.626e-02,9.154e-02,1.009e-03
-9.850e-02,-4.465e-01,-1.564e+00,3.368e+00,2.909e-01,-4.519e-02,9.154e-02,1.021e-03
-9.848e-02,-4.492e-01,-1.564e+00,3.369e+00,2.822e-01,-4.410e-02,9.154e-02,1.033e-03
-9.846e-02,-4.519e-01,-1.564e+00,3.370e+00,2.734e-01,-4.300e-02,9.154e-02,1.045e-03
-9.844e-02,-4.545e-01,-1.564e+00,3.371e+00,2.647e-01,-4.188e-02,9.154e-02,1.057e-03
-9.842e-02,-4.572e-01,-1.564e+00,3.372e+00,2.561e-01,-4.075e-02,9.154e-02,1.070e-03
-9.840e-02,-4.598e-01,-1.564e+00,3.373e+00,2.567e-01,6.393e-02,9.154e-02,1.083e-03
-9.839e-02,-4.623e-01,-1.564e+00,3.373e+00,2.280e-01,8.067e-02,1.378e-01,1.097e-03
-9.837e-02,-4.648e-01,-1.564e+00,3.375e+00,2.303e-01,8.178e-02,1.378e-01,1.109e-03
-9.835e-02,-4.671e-01,-1.563e+00,3.376e+00,2.336e-01,8.272e-02,1.378e-01,1.119e-03
-9.833e-02,-4.695e-01,-1.562e+00,3.378e+00,2.370e-01,8.351e-02,1.378e-01,1.128e-03
-9.831e-02,-4.718e-01,-1.561e+00,3.379e+00,2.403e-01,8.414e-02,1.378e-01,1.135e-03
-9.829e-02,-4.742e-01,-1.560e+00,3.380e+00,2.432e-01,8.461e-02,1.378e-01,1.140e-03
-9.826e-02,-4.766e-01,-1.560e+00,3.382e+00,2.458e-01,8.492e-02,1.378e-01,1.144e-03
-9.823e-02,-4.791e-01,-1.559e+00,3.383e+00,2.482e-01,8.506e-02,1.378e-01,1.145e-03
-9.820e-02,-4.815e-01,-1.558e+00,3.384e+00,2.502e-01,8.503e-02,1.378e-01,1.145e-03
-9.817e-02,-4.840e-01,-1.557e+00,3.386e+00,2.491e-01,6.412e-02,1.391e-01,1.143e-03
-9.813e-02,-4.865e-01,-1.556e+00,3.387e+00,2.511e-01,6.374e-02,1.391e-01,1.138e-03
-9.810e-02,-4.890e-01,-1.556e+00,3.389e+00,2.530e-01,6.322e-02,1.391e-01,1.132e-03
-9.806e-02,-4.916e-01,-1.555e+00,3.390e+00,2.547e-01,6.255e-02,1.391e-01,1.125e-03
-9.802e-02,-4.941e-01,-1.554e+00,3.391e+00,2.711e-01,-1.588e-02,8.752e-02,1.116e-03
-9.797e-02,-4.967e-01,-1.554e+00,3.392e+00,2.621e-01,-1.681e-02,8.752e-02,1.106e-03
-9.793e-02,-4.993e-01,-1.554e+00,3.393e+00,2.528e-01,-1.778e-02,8.752e-02,1.095e-03
-9.788e-02,-5.019e-01,-1.554e+00,3.394e+00,2.439e-01,-1.871e-02,8.752e-02,1.085e-03
-9.784e-02,-5.044e-01,-1.554e+00,3.395e+00,2.298e-01,-4.037e-03,1.270e-01,1.075e-03
-9.780e-02,-5.068e-01,-1.554e+00,3.396e+00,2.303e-01,-4.803e-03,1.270e-01,1.067e-03
-9.776e-02,-5.092e-01,-1.554e+00,3.397e+00,2.315e-01,-5.515e-03,1.270e-01,1.059e-03
-9.773e-02,-5.115e-01,-1.554e+00,3.399e+00,2.328e-01,-6.196e-03,1.270e-01,1.051e-03
-9.769e-02,-5.138e-01,-1.554e+00,3.400e+00,2.341e-01,-6.852e-03,1.270e-01,1.044e-03
-9.765e-02,-5.162e-01,-1.554e+00,3.401e+00,2.353e-01,-7.486e-03,1.270e-01,1.037e-03
-9.761e-02,-5.185e-01,-1.555e+00,3.403e+00,2.364e-01,-8.094e-03,1.270e-01,1.030e-03
-9.757e-02,-5.209e-01,-1.555e+00,3.404e+00,2.373e-01,-8.676e-03,1.270e-01,1.024e-03
-9.753e-02,-5.233e-01,-1.555e+00,3.405e+00,2.173e-01,5.288e-02,1.425e-01,1.018e-03
-9.750e-02,-5.255e-01,-1.555e+00,3.406e+00,2.219e-01,5.235e-02,1.425e-01,1.012e-03
-9.746e-02,-5.278e-01,-1.554e+00,3.408e+00,2.271e-01,5.179e-02,1.425e-01,1.006e-03
-9.742e-02,-5.300e-01,-1.554e+00,3.409e+00,2.321e-01,5.114e-02,1.425e-01,9.984e-04
-9.738e-02,-5.323e-01,-1.553e+00,3.411e+00,2.366e-01,5.039e-02,1.425e-01,9.900e-04
-9.734e-02,-5.347e-01,-1.553e+00,3.412e+00,2.496e-01,7.024e-02,1.438e-01,9.805e-04
-9.730e-02,-5.371e-01,-1.552e+00,3.414e+00,2.532e-01,6.924e-02,1.438e-01,9.694e-04
-9.725e-02,-5.396e-01,-1.551e+00,3.415e+00,2.559e-01,6.809e-02,1.438e-01,9.566e-04
-9.720e-02,-5.421e-01,-1.551e+00,3.417e+00,2.583e-01,6.678e-02,1.438e-01,9.421e-04
-9.715e-02,-5.447e-01,-1.550e+00,3.418e+00,2.782e-01,-5.888e-02,9.958e-02,9.260e-04
-9.709e-02,-5.473e-01,-1.550e+00,3.419e+00,2.713e-01,-6.046e-02,9.958e-02,9.084e-04
-9.704e-02,-5.499e-01,-1.550e+00,3.420e+00,2.641e-01,-6.209e-02,9.958e-02,8.903e-04
-9.698e-02,-5.525e-01,-1.550e+00,3.421e+00,2.570e-01,-6.368e-02,9.958e-02,8.726e-04
-9.693e-02,-5.551e-01,-1.550e+00,3.422e+00,2.502e-01,-6.518e-02,9.958e-02,8.560e-04
-9.688e-02,-5.577e-01,-1.551e+00,3.423e+00,2.438e-01,-6.652e-02,9.958e-02,8.411e-04
-9.683e-02,-5.602e-01,-1.551e+00,3.424e+00,2.379e-01,-6.769e-02,9.958e-02,8.282e-04
-9.678e-02,-5.626e-01,-1.552e+00,3.425e+00,2.327e-01,-6.867e-02,9.958e-02,8.173e-04
-9.674e-02,-5.650e-01,-1.553e+00,3.426e+00,2.191e-01,-4.877e-02,1.378e-01,8.085e-04
-9.670e-02,-5.673e-01,-1.553e+00,3.427e+00,2.227e-01,-4.938e-02,1.378e-01,8.016e-04
-9.666e-02,-5.695e-01,-1.554e+00,3.429e+00,2.267e-01,-4.986e-02,1.378e-01,7.963e-04
-9.662e-02,-5.718e-01,-1.554e+00,3.430e+00,2.306e-01,-5.022e-02,1.378e-01,7.923e-04
-9.658e-02,-5.740e-01,-1.555e+00,3.431e+00,2.342e-01,-5.046e-02,1.378e-01,7.895e-04
-9.655e-02,-5.764e-01,-1.555e+00,3.433e+00,2.374e-01,-5.060e-02,1.378e-01,7.880e-04
-9.651e-02,-5.787e-01,-1.556e+00,3.434e+00,2.402e-01,-5.061e-02,1.378e-01,7.878e-04
-9.648e-02,-5.811e-01,-1.556e+00,3.436e+00,2.428e-01,-5.050e-02,1.378e-01,7.890e-04
-9.644e-02,-5.835e-01,-1.557e+00,3.437e+00,2.450e-01,-5.027e-02,1.378e-01,7.916e-04
-9.641e-02,-5.859e-01,-1.557e+00,3.438e+00,2.381e-01,-3.326e-03,1.384e-01,7.957e-04
-9.638e-02,-5.884e-01,-1.558e+00,3.440e+00,2.403e-01,-2.855e-03,1.384e-01,8.009e-04
-9.634e-02,-5.908e-01,-1.558e+00,3.441e+00,2.427e-01,-2.330e-03,1.384e-01,8.067e-04
-9.631e-02,-5.932e-01,-1.558e+00,3.442e+00,2.450e-01,-1.770e-03,1.384e-01,8.129e-04
-9.628e-02,-5.956e-01,-1.558e+00,3.444e+00,2.678e-01,-1.306e-01,9.489e-02,8.195e-04
-9.625e-02,-5.981e-01,-1.558e+00,3.445e+00,2.609e-01,-1.299e-01,9.489e-02,8.266e-04
-9.622e-02,-6.007e-01,-1.559e+00,3.446e+00,2.536e-01,-1.292e-01,9.489e-02,8.351e-04
-9.619e-02,-6.032e-01,-1.560e+00,3.447e+00,2.465e-01,-1.282e-01,9.489e-02,8.455e-04
-9.616e-02,-6.057e-01,-1.561e+00,3.448e+00,2.308e-01,-4.946e-02,1.337e-01,8.583e-04
-9.614e-02,-6.081e-01,-1.562e+00,3.449e+00,2.322e-01,-4.810e-02,1.337e-01,8.733e-04
-9.612e-02,-6.105e-01,-1.562e+00,3.450e+00,2.341e-01,-4.662e-02,1.337e-01,8.898e-04
-9.610e-02,-6.128e-01,-1.563e+00,3.452e+00,2.362e-01,-4.501e-02,1.337e-01,9.077e-04
-9.608e-02,-6.152e-01,-1.563e+00,3.453e+00,2.381e-01,-4.327e-02,1.337e-01,9.270e-04
-9.606e-02,-6.175e-01,-1.564e+00,3.454e+00,2.398e-01,-4.140e-02,1.337e-01,9.477e-04
-9.604e-02,-6.199e-01,-1.564e+00,3.456e+00,2.414e-01,-3.941e-02,1.337e-01,9.698e-04
-9.603e-02,-6.223e-01,-1.564e+00,3.457e+00,2.398e-01,6.104e-02,1.190e-01,9.933e-04
-9.601e-02,-6.247e-01,-1.564e+00,3.458e+00,2.383e-01,6.322e-02,1.190e-01,1.018e-03
-9.600e-02,-6.271e-01,-1.564e+00,3.459e+00,2.310e-01,-2.264e-02,1.391e-01,1.041e-03
-9.598e-02,-6.295e-01,-1.564e+00,3.461e+00,2.338e-01,-2.061e-02,1.391e-01,1.064e-03
-9.596e-02,-6.318e-01,-1.564e+00,3.462e+00,2.368e-01,-1.859e-02,1.391e-01,1.086e-03
-9.595e-02,-6.342e-01,-1.564e+00,3.464e+00,2.396e-01,-1.652e-02,1.391e-01,1.109e-03
-9.593e-02,-6.366e-01,-1.564e+00,3.465e+00,2.392e-01,1.202e-01,1.391e-01,1.133e-03
-9.592e-02,-6.390e-01,-1.564e+00,3.466e+00,2.446e-01,-1.221e-02,1.391e-01,1.157e-03
-9.590e-02,-6.414e-01,-1.563e+00,3.468e+00,2.468e-01,-1.012e-02,1.391e-01,1.180e-03
-9.588e-02,-6.438e-01,-1.563e+00,3.469e+00,2.486e-01,-8.033e-03,1.391e-01,1.203e-03
-9.586e-02,-6.463e-01,-1.563e+00,3.471e+00,2.591e-01,1.479e-02,1.076e-01,1.227e-03
-9.584e-02,-6.489e-01,-1.563e+00,3.472e+00,2.541e-01,1.699e-02,1.076e-01,1.251e-03
-9.582e-02,-6.514e-01,-1.563e+00,3.473e+00,2.489e-01,1.920e-02,1.076e-01,1.276e-03
-9.580e-02,-6.539e-01,-1.563e+00,3.474e+00,2.440e-01,2.138e-02,1.076e-01,1.300e-03
-9.578e-02,-6.564e-01,-1.563e+00,3.475e+00,2.394e-01,2.349e-02,1.076e-01,1.324e-03
-9.576e-02,-6.589e-01,-1.563e+00,3.476e+00,2.354e-01,2.554e-02,1.076e-01,1.346e-03
-9.574e-02,-6.613e-01,-1.562e+00,3.477e+00,2.318e-01,2.751e-02,1.076e-01,1.368e-03
-9.572e-02,-6.636e-01,-1.562e+00,3.478e+00,2.285e-01,2.941e-02,1.076e-01,1.390e-03
-9.570e-02,-6.659e-01,-1.562e+00,3.479e+00,2.256e-01,3.125e-02,1.076e-01,1.410e-03
-9.568e-02,-6.682e-01,-1.562e+00,3.480e+00,2.142e-01,1.955e-03,1.384e-01,1.430e-03
-9.566e-02,-6.705e-01,-1.561e+00,3.482e+00,2.180e-01,3.633e-03,1.384e-01,1.448e-03
-9.564e-02,-6.726e-01,-1.561e+00,3.483e+00,2.223e-01,5.274e-03,1.384e-01,1.466e-03
-9.562e-02,-6.748e-01,-1.561e+00,3.484e+00,2.263e-01,6.928e-03,1.384e-01,1.485e-03
-9.560e-02,-6.771e-01,-1.561e+00,3.486e+00,2.300e-01,8.609e-03,1.384e-01,1.503e-03
-9.558e-02,-6.794e-01,-1.561e+00,3.487e+00,2.333e-01,1.032e-02,1.384e-01,1.522e-03
-9.555e-02,-6.817e-01,-1.561e+00,3.489e+00,2.362e-01,1.205e-02,1.384e-01,1.542e-03
-9.553e-02,-6.840e-01,-1.561e+00,3.490e+00,2.388e-01,1.380e-02,1.384e-01,1.561e-03
-9.551e-02,-6.864e-01,-1.561e+00,3.491e+00,2.411e-01,1.556e-02,1.384e-01,1.581e-03
-9.548e-02,-6.888e-01,-1.561e+00,3.493e+00,2.194e-01,1.829e-01,1.445e-01,1.600e-03
-9.546e-02,-6.911e-01,-1.560e+00,3.494e+00,2.233e-01,1.846e-01,1.445e-01,1.618e-03
-9.543e-02,-6.934e-01,-1.558e+00,3.496e+00,2.279e-01,1.859e-01,1.445e-01,1.633e-03
-9.540e-02,-6.956e-01,-1.556e+00,3.497e+00,2.769e-01,1.559e-01,9.422e-02,1.645e-03
-9.537e-02,-6.980e-01,-1.555e+00,3.498e+00,2.704e-01,1.567e-01,9.422e-02,1.653e-03
-9.532e-02,-7.006e-01,-1.554e+00,3.499e+00,2.628e-01,1.573e-01,9.422e-02,1.660e-03
-9.528e-02,-7.031e-01,-1.554e+00,3.500e+00,2.551e-01,1.577e-01,9.422e-02,1.665e-03
-9.524e-02,-7.056e-01,-1.553e+00,3.501e+00,2.476e-01,1.580e-01,9.422e-02,1.668e-03
-9.519e-02,-7.081e-01,-1.552e+00,3.502e+00,2.315e-01,4.941e-02,1.364e-01,1.669e-03
-9.514e-02,-7.105e-01,-1.551e+00,3.503e+00,2.330e-01,4.925e-02,1.364e-01,1.667e-03
-9.510e-02,-7.129e-01,-1.550e+00,3.504e+00,2.350e-01,4.894e-02,1.364e-01,1.664e-03
-9.505e-02,-7.152e-01,-1.549e+00,3.506e+00,2.370e-01,4.854e-02,1.364e-01,1.660e-03
-9.500e-02,-7.176e-01,-1.549e+00,3.507e+00,2.388e-01,4.803e-02,1.364e-01,1.654e-03
-9.494e-02,-7.199e-01,-1.548e+00,3.509e+00,2.405e-01,4.743e-02,1.364e-01,1.647e-03
-9.489e-02,-7.223e-01,-1.548e+00,3.510e+00,2.420e-01,4.674e-02,1.364e-01,1.640e-03
-9.483e-02,-7.248e-01,-1.548e+00,3.511e+00,2.433e-01,4.595e-02,1.364e-01,1.631e-03
-9.478e-02,-7.272e-01,-1.547e+00,3.513e+00,2.445e-01,4.508e-02,1.364e-01,1.621e-03
-9.472e-02,-7.296e-01,-1.547e+00,3.514e+00,2.306e-01,1.735e-01,1.398e-01,1.610e-03
-9.466e-02,-7.320e-01,-1.546e+00,3.515e+00,2.328e-01,1.724e-01,1.398e-01,1.598e-03
-9.460e-02,-7.344e-01,-1.544e+00,3.517e+00,2.353e-01,1.711e-01,1.398e-01,1.584e-03
-9.453e-02,-7.367e-01,-1.542e+00,3.518e+00,2.378e-01,1.695e-01,1.398e-01,1.566e-03
-9.447e-02,-7.391e-01,-1.541e+00,3.520e+00,2.402e-01,1.675e-01,1.398e-01,1.543e-03
-9.439e-02,-7.415e-01,-1.539e+00,3.521e+00,2.423e-01,3.573e-02,1.398e-01,1.517e-03
-9.431e-02,-7.439e-01,-1.538e+00,3.522e+00,2.441e-01,3.304e-02,1.398e-01,1.487e-03
-9.423e-02,-7.463e-01,-1.537e+00,3.524e+00,2.695e-01,-4.229e-02,8.618e-02,1.455e-03
-9.415e-02,-7.488e-01,-1.537e+00,3.525e+00,2.572e-01,5.298e-02,1.264e-01,1.421e-03
-9.406e-02,-7.514e-01,-1.537e+00,3.526e+00,2.548e-01,4.982e-02,1.264e-01,1.386e-03
-9.397e-02,-7.540e-01,-1.536e+00,3.527e+00,2.526e-01,4.661e-02,1.264e-01,1.351e-03
-9.388e-02,-7.565e-01,-1.536e+00,3.528e+00,2.505e-01,4.333e-02,1.264e-01,1.314e-03
-9.380e-02,-7.591e-01,-1.535e+00,3.530e+00,2.486e-01,4.000e-02,1.264e-01,1.277e-03
-9.371e-02,-7.616e-01,-1.535e+00,3.531e+00,2.469e-01,3.661e-02,1.264e-01,1.239e-03
-9.362e-02,-7.641e-01,-1.535e+00,3.532e+00,2.454e-01,3.317e-02,1.264e-01,1.201e-03
-9.353e-02,-7.665e-01,-1.534e+00,3.533e+00,2.440e-01,2.968e-02,1.264e-01,1.163e-03
-9.344e-02,-7.690e-01,-1.534e+00,3.535e+00,2.220e-01,2.616e-02,1.391e-01,1.123e-03
-9.335e-02,-7.713e-01,-1.534e+00,3.536e+00,2.241e-01,2.274e-02,1.391e-01,1.085e-03
-9.326e-02,-7.736e-01,-1.533e+00,3.538e+00,2.270e-01,1.939e-02,1.391e-01,1.048e-03
-9.318e-02,-7.759e-01,-1.533e+00,3.539e+00,2.300e-01,1.603e-02,1.391e-01,1.011e-03
-9.309e-02,-7.782e-01,-1.533e+00,3.540e+00,2.298e-01,-8.100e-03,1.411e-01,9.727e-04
-9.301e-02,-7.805e-01,-1.533e+00,3.542e+00,2.328e-01,-1.156e-02,1.411e-01,9.342e-04
-9.292e-02,-7.828e-01,-1.533e+00,3.543e+00,2.357e-01,-1.503e-02,1.411e-01,8.957e-04
-9.283e-02,-7.851e-01,-1.533e+00,3.545e+00,2.382e-01,-1.850e-02,1.411e-01,8.571e-04
-9.274e-02,-7.875e-01,-1.533e+00,3.546e+00,2.405e-01,-2.197e-02,1.411e-01,8.186e-04
-9.265e-02,-7.899e-01,-1.533e+00,3.547e+00,1.714e-01,-9.270e-02,1.458e-01,7.802e-04
-9.257e-02,-7.920e-01,-1.534e+00,3.549e+00,2.719e-01,-8.533e-02,1.150e-01,7.471e-04
-9.249e-02,-7.942e-01,-1.534e+00,3.550e+00,2.708e-01,-8.832e-02,1.150e-01,7.139e-04
-9.240e-02,-7.967e-01,-1.535e+00,3.551e+00,2.669e-01,-9.159e-02,1.150e-01,6.775e-04
-9.231e-02,-7.993e-01,-1.535e+00,3.552e+00,2.623e-01,-9.487e-02,1.150e-01,6.411e-04
-9.222e-02,-8.019e-01,-1.536e+00,3.553e+00,2.575e-01,-9.804e-02,1.150e-01,6.058e-04
-9.213e-02,-8.044e-01,-1.536e+00,3.555e+00,2.530e-01,-1.011e-01,1.150e-01,5.723e-04
-9.204e-02,-8.070e-01,-1.537e+00,3.556e+00,2.486e-01,-2.107e-02,1.304e-01,5.411e-04
-9.196e-02,-8.095e-01,-1.537e+00,3.557e+00,2.474e-01,-2.367e-02,1.304e-01,5.122e-04
-9.187e-02,-8.120e-01,-1.538e+00,3.558e+00,2.374e-01,-6.237e-02,1.398e-01,4.848e-04
-9.179e-02,-8.144e-01,-1.538e+00,3.560e+00,2.385e-01,-6.469e-02,1.398e-01,4.590e-04
-9.171e-02,-8.168e-01,-1.539e+00,3.561e+00,2.400e-01,-6.684e-02,1.398e-01,4.350e-04
-9.164e-02,-8.192e-01,-1.539e+00,3.563e+00,2.415e-01,-6.884e-02,1.398e-01,4.128e-04
-9.156e-02,-8.216e-01,-1.540e+00,3.564e+00,2.429e-01,-7.069e-02,1.398e-01,3.922e-04
-9.149e-02,-8.241e-01,-1.541e+00,3.565e+00,2.441e-01,-7.239e-02,1.398e-01,3.734e-04
-9.142e-02,-8.265e-01,-1.542e+00,3.567e+00,2.452e-01,-7.392e-02,1.398e-01,3.564e-04
-9.135e-02,-8.289e-01,-1.542e+00,3.568e+00,2.462e-01,-7.528e-02,1.398e-01,3.412e-04
-9.128e-02,-8.314e-01,-1.543e+00,3.569e+00,2.263e-01,6.327e-02,1.451e-01,3.280e-04
-9.121e-02,-8.338e-01,-1.543e+00,3.571e+00,2.289e-01,6.226e-02,1.451e-01,3.167e-04
-9.115e-02,-8.361e-01,-1.543e+00,3.572e+00,2.321e-01,6.125e-02,1.451e-01,3.056e-04
-9.108e-02,-8.384e-01,-1.542e+00,3.574e+00,2.353e-01,6.016e-02,1.451e-01,2.935e-04
-9.102e-02,-8.408e-01,-1.542e+00,3.575e+00,2.591e-01,-1.350e-02,1.170e-01,2.801e-04
-9.094e-02,-8.432e-01,-1.541e+00,3.576e+00,2.558e-01,-1.486e-02,1.170e-01,2.650e-04
-9.087e-02,-8.457e-01,-1.541e+00,3.578e+00,2.516e-01,-1.627e-02,1.170e-01,2.493e-04
-9.079e-02,-8.483e-01,-1.541e+00,3.579e+00,2.474e-01,-1.764e-02,1.170e-01,2.340e-04
-9.072e-02,-8.508e-01,-1.542e+00,3.580e+00,2.435e-01,-1.895e-02,1.217e-01,2.195e-04
-9.065e-02,-8.533e-01,-1.542e+00,3.581e+00,2.408e-01,-2.019e-02,1.217e-01,2.058e-04
-9.058e-02,-8.557e-01,-1.542e+00,3.582e+00,2.384e-01,-2.135e-02,1.217e-01,1.930e-04
-9.051e-02,-8.581e-01,-1.542e+00,3.584e+00,2.363e-01,-2.243e-02,1.217e-01,1.809e-04
-9.044e-02,-8.605e-01,-1.542e+00,3.585e+00,2.344e-01,-2.345e-02,1.217e-01,1.697e-04
-9.037e-02,-8.629e-01,-1.543e+00,3.586e+00,2.327e-01,-2.438e-02,1.217e-01,1.593e-04
-9.031e-02,-8.652e-01,-1.543e+00,3.587e+00,2.312e-01,-2.525e-02,1.217e-01,1.497e-04
-9.024e-02,-8.676e-01,-1.543e+00,3.589e+00,2.298e-01,-2.604e-02,1.217e-01,1.409e-04
-9.018e-02,-8.699e-01,-1.543e+00,3.590e+00,2.286e-01,-2.676e-02,1.217e-01,1.330e-04
-9.012e-02,-8.722e-01,-1.544e+00,3.591e+00,1.385e-01,2.953e-02,1.465e-01,1.258e-04
-9.006e-02,-8.741e-01,-1.544e+00,3.592e+00,1.457e-01,2.905e-02,1.465e-01,1.204e-04
-9.002e-02,-8.757e-01,-1.543e+00,3.594e+00,1.563e-01,2.865e-02,1.465e-01,1.158e-04
-8.998e-02,-8.772e-01,-1.543e+00,3.595e+00,1.672e-01,2.822e-02,1.465e-01,1.111e-04
-8.993e-02,-8.788e-01,-1.543e+00,3.597e+00,2.576e-01,-1.366e-02,1.418e-01,1.058e-04
-8.988e-02,-8.808e-01,-1.543e+00,3.598e+00,2.627e-01,-1.429e-02,1.418e-01,9.882e-05
-8.981e-02,-8.833e-01,-1.543e+00,3.600e+00,2.637e-01,-1.503e-02,1.418e-01,9.061e-05
-8.974e-02,-8.859e-01,-1.543e+00,3.601e+00,2.634e-01,-1.577e-02,1.418e-01,8.240e-05
-8.967e-02,-8.885e-01,-1.543e+00,3.602e+00,2.834e-01,-1.303e-01,9.020e-02,7.459e-05
-8.959e-02,-8.911e-01,-1.543e+00,3.603e+00,2.731e-01,-1.310e-01,9.020e-02,6.727e-05
-8.952e-02,-8.937e-01,-1.543e+00,3.604e+00,2.512e-01,-6.949e-02,1.311e-01,6.055e-05
-8.945e-02,-8.963e-01,-1.544e+00,3.606e+00,2.489e-01,-6.998e-02,1.311e-01,5.504e-05
-8.938e-02,-8.988e-01,-1.545e+00,3.607e+00,2.471e-01,-7.032e-02,1.311e-01,5.128e-05
-8.932e-02,-9.013e-01,-1.545e+00,3.608e+00,2.455e-01,-7.049e-02,1.311e-01,4.943e-05
-8.926e-02,-9.038e-01,-1.546e+00,3.610e+00,2.441e-01,-7.048e-02,1.311e-01,4.954e-05
-8.920e-02,-9.063e-01,-1.547e+00,3.611e+00,2.429e-01,-7.030e-02,1.311e-01,5.159e-05
-8.914e-02,-9.087e-01,-1.547e+00,3.612e+00,2.418e-01,-6.994e-02,1.311e-01,5.558e-05
-8.908e-02,-9.112e-01,-1.548e+00,3.613e+00,2.408e-01,-6.941e-02,1.311e-01,6.147e-05
-8.903e-02,-9.136e-01,-1.549e+00,3.615e+00,2.281e-01,-1.427e-03,1.404e-01,6.926e-05
-8.898e-02,-9.159e-01,-1.549e+00,3.616e+00,2.294e-01,-5.974e-04,1.404e-01,7.847e-05
-8.893e-02,-9.183e-01,-1.549e+00,3.618e+00,2.312e-01,2.843e-04,1.404e-01,8.825e-05
-8.888e-02,-9.206e-01,-1.549e+00,3.619e+00,2.331e-01,-1.950e-02,1.438e-01,9.840e-05
-8.883e-02,-9.229e-01,-1.549e+00,3.620e+00,2.354e-01,-1.856e-02,1.438e-01,1.089e-04
-8.878e-02,-9.252e-01,-1.550e+00,3.622e+00,2.374e-01,-1.756e-02,1.438e-01,1.200e-04
-8.873e-02,-9.276e-01,-1.550e+00,3.623e+00,2.393e-01,-1.649e-02,1.438e-01,1.318e-04
-8.868e-02,-9.300e-01,-1.550e+00,3.625e+00,2.409e-01,-1.537e-02,1.438e-01,1.443e-04
-8.863e-02,-9.324e-01,-1.550e+00,3.626e+00,2.424e-01,-1.418e-02,1.438e-01,1.576e-04
-8.858e-02,-9.348e-01,-1.550e+00,3.628e+00,2.585e-01,-1.113e-01,1.203e-01,1.715e-04
-8.853e-02,-9.373e-01,-1.551e+00,3.629e+00,2.550e-01,-1.099e-01,1.203e-01,1.865e-04
-8.848e-02,-9.398e-01,-1.551e+00,3.630e+00,2.512e-01,-1.084e-01,1.203e-01,2.035e-04
-8.843e-02,-9.423e-01,-1.552e+00,3.631e+00,2.473e-01,-1.067e-01,1.203e-01,2.227e-04
-8.838e-02,-9.448e-01,-1.553e+00,3.632e+00,2.435e-01,-1.047e-01,1.203e-01,2.444e-04
-8.834e-02,-9.473e-01,-1.554e+00,3.634e+00,2.401e-01,-1.025e-01,1.203e-01,2.686e-04
-8.830e-02,-9.497e-01,-1.555e+00,3.635e+00,2.369e-01,-1.001e-01,1.203e-01,2.952e-04
-8.827e-02,-9.521e-01,-1.556e+00,3.636e+00,2.341e-01,-9.753e-02,1.203e-01,3.242e-04
-8.823e-02,-9.545e-01,-1.557e+00,3.637e+00,2.197e-01,-1.191e-02,1.411e-01,3.554e-04
-8.820e-02,-9.568e-01,-1.558e+00,3.639e+00,2.216e-01,-8.999e-03,1.411e-01,3.878e-04
-8.817e-02,-9.590e-01,-1.558e+00,3.640e+00,2.240e-01,-6.055e-03,1.411e-01,4.204e-04
-8.815e-02,-9.613e-01,-1.558e+00,3.641e+00,2.264e-01,-3.059e-03,1.411e-01,4.537e-04
-8.812e-02,-9.635e-01,-1.558e+00,3.643e+00,2.286e-01,-5.040e-06,1.411e-01,4.876e-04
-8.809e-02,-9.658e-01,-1.558e+00,3.644e+00,2.306e-01,3.104e-03,1.411e-01,5.222e-04
-8.806e-02,-9.681e-01,-1.558e+00,3.646e+00,2.324e-01,6.262e-03,1.411e-01,5.572e-04
-8.803e-02,-9.704e-01,-1.558e+00,3.647e+00,2.340e-01,9.460e-03,1.411e-01,5.928e-04
-8.800e-02,-9.727e-01,-1.558e+00,3.649e+00,2.353e-01,1.269e-02,1.411e-01,6.286e-04
-8.797e-02,-9.751e-01,-1.558e+00,3.650e+00,8.528e-02,7.287e-02,1.485e-01,6.647e-04
-8.795e-02,-9.768e-01,-1.558e+00,3.651e+00,9.394e-02,7.525e-02,1.485e-01,6.911e-04
-8.794e-02,-9.780e-01,-1.557e+00,3.653e+00,1.083e-01,7.679e-02,1.485e-01,7.082e-04
-8.792e-02,-9.790e-01,-1.557e+00,3.654e+00,2.807e-01,4.708e-02,1.371e-01,7.233e-04
-8.790e-02,-9.808e-01,-1.556e+00,3.656e+00,2.872e-01,4.919e-02,1.371e-01,7.468e-04
-8.786e-02,-9.831e-01,-1.556e+00,3.657e+00,3.051e-01,2.101e-02,1.063e-01,7.786e-04
-8.782e-02,-9.857e-01,-1.556e+00,3.658e+00,2.979e-01,2.412e-02,1.063e-01,8.131e-04
-8.779e-02,-9.884e-01,-1.556e+00,3.659e+00,2.900e-01,2.731e-02,1.063e-01,8.486e-04
-8.775e-02,-9.910e-01,-1.556e+00,3.660e+00,2.820e-01,3.055e-02,1.063e-01,8.845e-04
-8.771e-02,-9.937e-01,-1.556e+00,3.661e+00,2.739e-01,3.382e-02,1.063e-01,9.208e-04
-8.767e-02,-9.963e-01,-1.556e+00,3.662e+00,2.391e-01,7.334e-02,1.418e-01,9.574e-04
-8.763e-02,-9.989e-01,-1.556e+00,3.664e+00,2.382e-01,7.649e-02,1.418e-01,9.925e-04
-8.759e-02,-1.001e+00,-1.555e+00,3.665e+00,2.384e-01,7.943e-02,1.418e-01,1.025e-03
-8.755e-02,-1.004e+00,-1.554e+00,3.667e+00,2.389e-01,8.219e-02,1.418e-01,1.056e-03
-8.751e-02,-1.006e+00,-1.553e+00,3.668e+00,2.394e-01,8.480e-02,1.418e-01,1.085e-03
-8.747e-02,-1.009e+00,-1.553e+00,3.670e+00,2.400e-01,8.725e-02,1.418e-01,1.112e-03
-8.742e-02,-1.011e+00,-1.552e+00,3.671e+00,2.404e-01,8.955e-02,1.418e-01,1.138e-03
-8.738e-02,-1.013e+00,-1.551e+00,3.672e+00,2.408e-01,9.168e-02,1.418e-01,1.161e-03
-8.733e-02,-1.016e+00,-1.550e+00,3.674e+00,-1.682e-02,9.882e-02,1.498e-01,1.183e-03
-8.730e-02,-1.017e+00,-1.549e+00,3.675e+00,-4.345e-03,9.982e-02,1.498e-01,1.194e-03
-8.729e-02,-1.017e+00,-1.548e+00,3.677e+00,1.808e-02,1.000e-01,1.498e-01,1.197e-03
-8.729e-02,-1.018e+00,-1.547e+00,3.678e+00,4.221e-02,1.001e-01,1.498e-01,1.198e-03
-8.728e-02,-1.018e+00,-1.546e+00,3.680e+00,6.518e-02,1.002e-01,1.498e-01,1.199e-03
-8.727e-02,-1.018e+00,-1.545e+00,3.681e+00,3.649e-01,1.210e-01,1.130e-01,1.201e-03
-8.723e-02,-1.020e+00,-1.544e+00,3.682e+00,3.699e-01,1.214e-01,1.130e-01,1.206e-03
-8.717e-02,-1.022e+00,-1.544e+00,3.684e+00,3.664e-01,1.221e-01,1.130e-01,1.213e-03
-8.710e-02,-1.025e+00,-1.544e+00,3.685e+00,3.603e-01,1.228e-01,1.130e-01,1.221e-03
-8.703e-02,-1.027e+00,-1.544e+00,3.686e+00,3.534e-01,1.236e-01,1.130e-01,1.230e-03
-8.696e-02,-1.030e+00,-1.544e+00,3.687e+00,3.462e-01,1.245e-01,1.130e-01,1.239e-03
-8.689e-02,-1.033e+00,-1.544e+00,3.688e+00,3.390e-01,1.253e-01,1.130e-01,1.248e-03
-8.682e-02,-1.035e+00,-1.544e+00,3.689e+00,3.139e-01,8.994e-02,1.411e-01,1.258e-03
-8.675e-02,-1.038e+00,-1.544e+00,3.691e+00,3.144e-01,1.322e-01,1.411e-01,1.267e-03
-8.668e-02,-1.040e+00,-1.544e+00,3.692e+00,3.119e-01,1.331e-01,1.411e-01,1.277e-03
-8.661e-02,-1.043e+00,-1.544e+00,3.693e+00,3.094e-01,1.341e-01,1.411e-01,1.288e-03
-8.654e-02,-1.046e+00,-1.544e+00,3.695e+00,3.068e-01,1.350e-01,1.411e-01,1.298e-03
-8.647e-02,-1.048e+00,-1.544e+00,3.696e+00,3.043e-01,1.360e-01,1.411e-01,1.309e-03
-8.640e-02,-1.051e+00,-1.544e+00,3.698e+00,3.017e-01,1.370e-01,1.411e-01,1.321e-03
-8.633e-02,-1.054e+00,-1.544e+00,3.699e+00,2.991e-01,1.381e-01,1.411e-01,1.332e-03
-8.626e-02,-1.056e+00,-1.544e+00,3.700e+00,2.787e-01,1.236e-01,1.445e-01,1.344e-03
-8.618e-02,-1.059e+00,-1.544e+00,3.702e+00,2.767e-01,1.247e-01,1.445e-01,1.356e-03
-8.611e-02,-1.062e+00,-1.544e+00,3.703e+00,2.748e-01,1.257e-01,1.445e-01,1.368e-03
-8.604e-02,-1.064e+00,-1.544e+00,3.705e+00,2.731e-01,1.268e-01,1.445e-01,1.379e-03
-8.597e-02,-1.067e+00,-1.543e+00,3.706e+00,2.714e-01,1.278e-01,1.445e-01,1.390e-03
-8.590e-02,-1.070e+00,-1.543e+00,3.708e+00,3.054e-01,1.753e-01,9.891e-02,1.400e-03
-8.583e-02,-1.072e+00,-1.543e+00,3.709e+00,2.959e-01,1.762e-01,9.891e-02,1.410e-03
-8.575e-02,-1.075e+00,-1.543e+00,3.710e+00,2.801e-01,1.460e-01,1.049e-01,1.420e-03
-8.568e-02,-1.077e+00,-1.543e+00,3.711e+00,2.596e-01,2.039e-01,1.418e-01,1.430e-03
-8.561e-02,-1.080e+00,-1.542e+00,3.712e+00,2.578e-01,2.047e-01,1.418e-01,1.439e-03
-8.553e-02,-1.083e+00,-1.541e+00,3.714e+00,2.567e-01,2.053e-01,1.418e-01,1.446e-03
-8.546e-02,-1.085e+00,-1.540e+00,3.715e+00,2.558e-01,2.057e-01,1.418e-01,1.450e-03
-8.538e-02,-1.087e+00,-1.538e+00,3.716e+00,2.520e-01,-1.154e-02,1.391e-01,1.452e-03
-8.530e-02,-1.090e+00,-1.538e+00,3.718e+00,2.505e-01,-1.163e-02,1.391e-01,1.451e-03
-8.521e-02,-1.092e+00,-1.538e+00,3.719e+00,2.487e-01,-1.178e-02,1.391e-01,1.449e-03
-8.513e-02,-1.095e+00,-1.538e+00,3.721e+00,2.470e-01,-1.191e-02,1.391e-01,1.448e-03
-8.505e-02,-1.097e+00,-1.538e+00,3.722e+00,2.424e-01,5.011e-02,1.438e-01,1.447e-03
-8.497e-02,-1.100e+00,-1.538e+00,3.723e+00,2.418e-01,5.004e-02,1.438e-01,1.446e-03
-8.489e-02,-1.102e+00,-1.537e+00,3.725e+00,2.415e-01,4.994e-02,1.438e-01,1.445e-03
-8.480e-02,-1.105e+00,-1.537e+00,3.726e+00,2.412e-01,4.976e-02,1.438e-01,1.443e-03
-8.472e-02,-1.107e+00,-1.536e+00,3.728e+00,2.410e-01,4.950e-02,1.438e-01,1.440e-03
-8.464e-02,-1.110e+00,-1.536e+00,3.729e+00,2.289e-01,9.056e-02,1.445e-01,1.436e-03
-8.455e-02,-1.112e+00,-1.535e+00,3.731e+00,2.293e-01,9.012e-02,1.445e-01,1.431e-03
-8.447e-02,-1.114e+00,-1.534e+00,3.732e+00,2.301e-01,8.956e-02,1.445e-01,1.425e-03
-8.438e-02,-1.117e+00,-1.533e+00,3.733e+00,2.636e-01,-5.090e-02,9.690e-02,1.417e-03
-8.429e-02,-1.119e+00,-1.533e+00,3.734e+00,2.316e-01,4.653e-02,1.425e-01,1.407e-03
-8.420e-02,-1.121e+00,-1.533e+00,3.736e+00,2.309e-01,4.561e-02,1.425e-01,1.397e-03
-8.411e-02,-1.124e+00,-1.532e+00,3.737e+00,2.309e-01,4.468e-02,1.425e-01,1.387e-03
-8.402e-02,-1.126e+00,-1.532e+00,3.739e+00,2.312e-01,4.369e-02,1.425e-01,1.376e-03
-8.393e-02,-1.128e+00,-1.531e+00,3.740e+00,2.316e-01,4.263e-02,1.425e-01,1.364e-03
-8.383e-02,-1.131e+00,-1.531e+00,3.742e+00,2.319e-01,4.150e-02,1.425e-01,1.351e-03
-8.374e-02,-1.133e+00,-1.531e+00,3.743e+00,2.322e-01,4.030e-02,1.425e-01,1.338e-03
-8.365e-02,-1.135e+00,-1.530e+00,3.744e+00,2.443e-01,7.979e-03,1.358e-01,1.324e-03
-8.355e-02,-1.138e+00,-1.530e+00,3.746e+00,2.340e-01,6.628e-03,1.445e-01,1.309e-03
-8.345e-02,-1.140e+00,-1.530e+00,3.747e+00,2.339e-01,5.256e-03,1.445e-01,1.294e-03
-8.336e-02,-1.143e+00,-1.530e+00,3.749e+00,2.341e-01,3.901e-03,1.445e-01,1.279e-03
-8.326e-02,-1.145e+00,-1.530e+00,3.750e+00,2.343e-01,2.559e-03,1.445e-01,1.264e-03
-8.316e-02,-1.147e+00,-1.530e+00,3.752e+00,2.345e-01,1.229e-03,1.445e-01,1.249e-03
-8.306e-02,-1.150e+00,-1.530e+00,3.753e+00,2.347e-01,-8.476e-05,1.445e-01,1.234e-03
-8.297e-02,-1.152e+00,-1.530e+00,3.754e+00,2.348e-01,-1.381e-03,1.445e-01,1.220e-03
-8.287e-02,-1.154e+00,-1.530e+00,3.756e+00,2.349e-01,-2.656e-03,1.445e-01,1.206e-03
-8.277e-02,-1.157e+00,-1.530e+00,3.757e+00,2.350e-01,-3.907e-03,1.445e-01,1.192e-03
-8.268e-02,-1.159e+00,-1.530e+00,3.759e+00,1.253e-01,9.320e-02,1.485e-01,1.178e-03
-8.260e-02,-1.161e+00,-1.529e+00,3.760e+00,2.640e-01,-6.113e-03,1.177e-01,1.167e-03
-8.251e-02,-1.163e+00,-1.529e+00,3.761e+00,2.628e-01,-7.240e-03,1.177e-01,1.155e-03
-8.241e-02,-1.165e+00,-1.529e+00,3.763e+00,2.574e-01,-8.620e-03,1.177e-01,1.139e-03
-8.230e-02,-1.168e+00,-1.529e+00,3.764e+00,2.510e-01,-1.003e-02,1.177e-01,1.124e-03
-8.220e-02,-1.170e+00,-1.529e+00,3.765e+00,2.446e-01,-1.140e-02,1.177e-01,1.109e-03
-8.209e-02,-1.173e+00,-1.529e+00,3.766e+00,2.387e-01,-1.269e-02,1.177e-01,1.094e-03
-8.199e-02,-1.175e+00,-1.529e+00,3.767e+00,2.334e-01,-1.391e-02,1.177e-01,1.081e-03
-8.189e-02,-1.178e+00,-1.529e+00,3.768e+00,2.286e-01,-1.505e-02,1.177e-01,1.068e-03
-8.179e-02,-1.180e+00,-1.529e+00,3.770e+00,2.065e-01,-1.094e-02,1.438e-01,1.057e-03
-8.170e-02,-1.182e+00,-1.530e+00,3.771e+00,2.077e-01,-1.188e-02,1.438e-01,1.046e-03
-8.161e-02,-1.184e+00,-1.530e+00,3.773e+00,2.097e-01,-1.275e-02,1.438e-01,1.037e-03
-8.153e-02,-1.187e+00,-1.530e+00,3.774e+00,2.060e-01,-1.874e-02,1.445e-01,1.027e-03
-8.144e-02,-1.189e+00,-1.530e+00,3.775e+00,2.084e-01,-1.950e-02,1.445e-01,1.019e-03
-8.136e-02,-1.191e+00,-1.530e+00,3.777e+00,2.109e-01,-2.021e-02,1.445e-01,1.011e-03
-8.127e-02,-1.193e+00,-1.530e+00,3.778e+00,2.132e-01,-2.087e-02,1.445e-01,1.004e-03
-8.119e-02,-1.195e+00,-1.530e+00,3.780e+00,2.152e-01,-2.148e-02,1.445e-01,9.967e-04
-8.110e-02,-1.197e+00,-1.531e+00,3.781e+00,2.170e-01,-2.204e-02,1.445e-01,9.905e-04
-8.101e-02,-1.199e+00,-1.531e+00,3.783e+00,2.037e-01,3.439e-02,1.445e-01,9.849e-04
-8.093e-02,-1.201e+00,-1.531e+00,3.784e+00,2.057e-01,3.394e-02,1.445e-01,9.799e-04
-8.085e-02,-1.203e+00,-1.531e+00,3.786e+00,2.526e-01,-3.379e-02,1.157e-01,9.749e-04
-8.076e-02,-1.206e+00,-1.531e+00,3.787e+00,2.485e-01,-3.430e-02,1.157e-01,9.693e-04
-8.066e-02,-1.208e+00,-1.531e+00,3.788e+00,2.426e-01,-3.480e-02,1.157e-01,9.638e-04
-8.056e-02,-1.211e+00,-1.531e+00,3.789e+00,2.366e-01,-3.522e-02,1.157e-01,9.593e-04
-8.047e-02,-1.213e+00,-1.532e+00,3.790e+00,2.279e-01,-8.211e-02,1.049e-01,9.559e-04
-8.037e-02,-1.215e+00,-1.532e+00,3.791e+00,2.212e-01,-8.231e-02,1.049e-01,9.539e-04
-8.029e-02,-1.218e+00,-1.533e+00,3.792e+00,2.151e-01,-8.234e-02,1.049e-01,9.537e-04
-8.020e-02,-1.220e+00,-1.534e+00,3.793e+00,1.830e-01,-4.597e-02,1.445e-01,9.555e-04
-8.013e-02,-1.222e+00,-1.534e+00,3.795e+00,1.856e-01,-4.565e-02,1.445e-01,9.589e-04
-8.006e-02,-1.224e+00,-1.535e+00,3.796e+00,1.895e-01,-4.524e-02,1.445e-01,9.634e-04
-7.999e-02,-1.226e+00,-1.535e+00,3.798e+00,1.935e-01,-4.473e-02,1.445e-01,9.690e-04
-7.992e-02,-1.228e+00,-1.536e+00,3.799e+00,1.972e-01,-4.411e-02,1.445e-01,9.757e-04
-7.986e-02,-1.230e+00,-1.536e+00,3.801e+00,2.006e-01,-4.339e-02,1.445e-01,9.837e-04
-7.979e-02,-1.232e+00,-1.537e+00,3.802e+00,2.036e-01,-4.256e-02,1.445e-01,9.928e-04
-7.972e-02,-1.234e+00,-1.537e+00,3.803e+00,2.063e-01,-4.162e-02,1.445e-01,1.003e-03
-7.965e-02,-1.236e+00,-1.537e+00,3.805e+00,2.086e-01,-4.057e-02,1.445e-01,1.015e-03
-7.958e-02,-1.238e+00,-1.538e+00,3.806e+00,2.107e-01,-3.940e-02,1.445e-01,1.028e-03
-7.951e-02,-1.240e+00,-1.538e+00,3.808e+00,2.125e-01,-3.813e-02,1.445e-01,1.042e-03
-7.945e-02,-1.242e+00,-1.539e+00,3.809e+00,2.111e-01,2.536e-02,1.438e-01,1.057e-03
-7.938e-02,-1.244e+00,-1.539e+00,3.811e+00,2.125e-01,2.682e-02,1.438e-01,1.073e-03
-7.931e-02,-1.246e+00,-1.539e+00,3.812e+00,2.464e-01,-2.759e-03,1.116e-01,1.090e-03
-7.924e-02,-1.248e+00,-1.539e+00,3.813e+00,2.412e-01,-1.198e-03,1.116e-01,1.107e-03
-7.916e-02,-1.251e+00,-1.539e+00,3.814e+00,2.348e-01,4.550e-04,1.116e-01,1.126e-03
-7.908e-02,-1.253e+00,-1.539e+00,3.815e+00,2.284e-01,2.127e-03,1.116e-01,1.144e-03
-7.901e-02,-1.255e+00,-1.539e+00,3.817e+00,2.225e-01,3.790e-03,1.116e-01,1.163e-03
-7.893e-02,-1.258e+00,-1.539e+00,3.818e+00,2.171e-01,5.433e-03,1.116e-01,1.182e-03
-7.886e-02,-1.260e+00,-1.538e+00,3.819e+00,2.123e-01,7.053e-03,1.116e-01,1.200e-03
-7.879e-02,-1.262e+00,-1.538e+00,3.820e+00,1.813e-01,3.453e-02,1.438e-01,1.218e-03
-7.873e-02,-1.264e+00,-1.538e+00,3.821e+00,1.836e-01,3.603e-02,1.438e-01,1.234e-03
-7.866e-02,-1.266e+00,-1.538e+00,3.823e+00,1.871e-01,3.741e-02,1.438e-01,1.249e-03
-7.860e-02,-1.268e+00,-1.538e+00,3.824e+00,1.908e-01,3.875e-02,1.438e-01,1.264e-03
-7.854e-02,-1.270e+00,-1.537e+00,3.826e+00,1.942e-01,4.005e-02,1.438e-01,1.279e-03
-7.847e-02,-1.272e+00,-1.537e+00,3.827e+00,1.973e-01,4.132e-02,1.438e-01,1.293e-03
-7.841e-02,-1.274e+00,-1.536e+00,3.829e+00,2.000e-01,4.257e-02,1.438e-01,1.306e-03
-7.834e-02,-1.276e+00,-1.536e+00,3.830e+00,2.054e-01,4.377e-02,1.445e-01,1.320e-03
-7.827e-02,-1.278e+00,-1.536e+00,3.831e+00,2.075e-01,4.494e-02,1.445e-01,1.333e-03
-7.820e-02,-1.280e+00,-1.535e+00,3.833e+00,2.092e-01,4.607e-02,1.445e-01,1.345e-03
-7.812e-02,-1.282e+00,-1.535e+00,3.834e+00,-2.835e-03,6.268e-02,1.491e-01,1.357e-03
-7.808e-02,-1.283e+00,-1.534e+00,3.836e+00,8.083e-03,6.329e-02,1.491e-01,1.364e-03
-7.806e-02,-1.283e+00,-1.534e+00,3.837e+00,2.713e-02,6.348e-02,1.491e-01,1.365e-03
-7.805e-02,-1.284e+00,-1.533e+00,3.839e+00,2.225e-01,8.428e-02,1.445e-01,1.367e-03
-7.801e-02,-1.285e+00,-1.532e+00,3.840e+00,2.338e-01,8.462e-02,1.445e-01,1.370e-03
-7.794e-02,-1.287e+00,-1.531e+00,3.842e+00,2.365e-01,8.512e-02,1.445e-01,1.376e-03
-7.785e-02,-1.289e+00,-1.531e+00,3.843e+00,2.363e-01,8.556e-02,1.445e-01,1.381e-03
-7.775e-02,-1.291e+00,-1.530e+00,3.845e+00,2.351e-01,8.587e-02,1.445e-01,1.384e-03
-7.765e-02,-1.294e+00,-1.529e+00,3.846e+00,2.336e-01,8.603e-02,1.445e-01,1.386e-03
-7.755e-02,-1.296e+00,-1.528e+00,3.847e+00,2.322e-01,8.604e-02,1.445e-01,1.386e-03
-7.745e-02,-1.298e+00,-1.527e+00,3.849e+00,2.308e-01,8.589e-02,1.445e-01,1.384e-03
-7.735e-02,-1.301e+00,-1.526e+00,3.850e+00,2.295e-01,8.559e-02,1.445e-01,1.381e-03
-7.725e-02,-1.303e+00,-1.525e+00,3.852e+00,2.520e-01,7.500e-03,1.458e-01,1.376e-03
-7.714e-02,-1.305e+00,-1.525e+00,3.853e+00,2.501e-01,6.898e-03,1.458e-01,1.369e-03
-7.702e-02,-1.308e+00,-1.525e+00,3.855e+00,2.474e-01,6.231e-03,1.458e-01,1.362e-03
-7.691e-02,-1.310e+00,-1.524e+00,3.856e+00,2.446e-01,5.560e-03,1.458e-01,1.354e-03
-7.679e-02,-1.313e+00,-1.524e+00,3.858e+00,2.419e-01,4.905e-03,1.458e-01,1.347e-03
-7.668e-02,-1.315e+00,-1.524e+00,3.859e+00,2.394e-01,4.273e-03,1.458e-01,1.340e-03
-7.657e-02,-1.318e+00,-1.524e+00,3.861e+00,2.372e-01,3.667e-03,1.458e-01,1.333e-03
-7.646e-02,-1.320e+00,-1.524e+00,3.862e+00,2.351e-01,3.087e-03,1.458e-01,1.327e-03
-7.635e-02,-1.322e+00,-1.524e+00,3.863e+00,3.463e-02,7.499e-02,1.491e-01,1.321e-03
-7.627e-02,-1.324e+00,-1.524e+00,3.865e+00,2.316e-01,1.005e-01,1.431e-01,1.317e-03
-7.620e-02,-1.325e+00,-1.523e+00,3.866e+00,2.378e-01,1.001e-01,1.431e-01,1.312e-03
-7.610e-02,-1.328e+00,-1.522e+00,3.868e+00,2.381e-01,9.936e-02,1.431e-01,1.304e-03
-7.599e-02,-1.330e+00,-1.521e+00,3.869e+00,2.365e-01,9.840e-02,1.431e-01,1.293e-03
-7.587e-02,-1.332e+00,-1.520e+00,3.871e+00,2.343e-01,9.723e-02,1.431e-01,1.280e-03
-7.575e-02,-1.335e+00,-1.519e+00,3.872e+00,2.321e-01,9.589e-02,1.431e-01,1.265e-03
-7.563e-02,-1.337e+00,-1.518e+00,3.874e+00,2.300e-01,9.438e-02,1.431e-01,1.249e-03
-7.550e-02,-1.339e+00,-1.517e+00,3.875e+00,2.281e-01,9.270e-02,1.431e-01,1.230e-03
-7.538e-02,-1.341e+00,-1.516e+00,3.876e+00,2.263e-01,9.087e-02,1.431e-01,1.210e-03
-7.526e-02,-1.344e+00,-1.515e+00,3.878e+00,2.395e-01,1.126e-02,1.451e-01,1.188e-03
-7.513e-02,-1.346e+00,-1.515e+00,3.879e+00,2.437e-01,-2.712e-02,1.445e-01,1.164e-03
-7.499e-02,-1.348e+00,-1.515e+00,3.881e+00,2.174e-01,-1.903e-02,1.451e-01,1.139e-03
-7.486e-02,-1.351e+00,-1.515e+00,3.882e+00,2.393e-01,-3.152e-02,1.445e-01,1.115e-03
-7.473e-02,-1.353e+00,-1.515e+00,3.884e+00,2.375e-01,-3.360e-02,1.445e-01,1.092e-03
-7.460e-02,-1.355e+00,-1.515e+00,3.885e+00,2.352e-01,-3.563e-02,1.445e-01,1.069e-03
-7.447e-02,-1.358e+00,-1.516e+00,3.886e+00,2.328e-01,-3.756e-02,1.445e-01,1.048e-03
-7.434e-02,-1.360e+00,-1.516e+00,3.888e+00,2.305e-01,-3.938e-02,1.445e-01,1.028e-03
-7.421e-02,-1.363e+00,-1.517e+00,3.889e+00,2.284e-01,-4.107e-02,1.445e-01,1.009e-03
-7.409e-02,-1.365e+00,-1.517e+00,3.891e+00,1.880e-01,7.640e-02,1.465e-01,9.916e-04
-7.398e-02,-1.367e+00,-1.517e+00,3.892e+00,1.882e-01,7.503e-02,1.465e-01,9.764e-04
-7.387e-02,-1.369e+00,-1.516e+00,3.894e+00,1.900e-01,7.373e-02,1.465e-01,9.620e-04
-7.376e-02,-1.371e+00,-1.516e+00,3.895e+00,1.922e-01,7.237e-02,1.465e-01,9.468e-04
-7.366e-02,-1.373e+00,-1.515e+00,3.897e+00,2.093e-01,-9.988e-02,1.431e-01,9.305e-04
-7.355e-02,-1.375e+00,-1.515e+00,3.898e+00,2.101e-01,-1.015e-01,1.431e-01,9.129e-04
-7.343e-02,-1.377e+00,-1.516e+00,3.900e+00,1.954e-01,6.778e-02,1.465e-01,8.958e-04
-7.332e-02,-1.379e+00,-1.516e+00,3.901e+00,1.964e-01,6.640e-02,1.465e-01,8.804e-04
-7.321e-02,-1.381e+00,-1.515e+00,3.902e+00,1.977e-01,6.505e-02,1.465e-01,8.654e-04
-7.310e-02,-1.383e+00,-1.515e+00,3.904e+00,2.021e-01,-8.646e-02,1.445e-01,8.496e-04
-7.299e-02,-1.385e+00,-1.515e+00,3.905e+00,2.267e-01,-4.136e-02,1.458e-01,8.332e-04
-7.287e-02,-1.387e+00,-1.515e+00,3.907e+00,2.325e-01,1.409e-02,1.458e-01,8.167e-04
-7.274e-02,-1.389e+00,-1.515e+00,3.908e+00,2.310e-01,1.261e-02,1.458e-01,8.003e-04
-7.262e-02,-1.391e+00,-1.515e+00,3.910e+00,2.290e-01,1.114e-02,1.458e-01,7.839e-04
-7.249e-02,-1.394e+00,-1.515e+00,3.911e+00,2.270e-01,9.678e-03,1.458e-01,7.678e-04
-7.236e-02,-1.396e+00,-1.515e+00,3.913e+00,2.250e-01,8.241e-03,1.458e-01,7.518e-04
-7.223e-02,-1.398e+00,-1.515e+00,3.914e+00,2.232e-01,6.827e-03,1.458e-01,7.361e-04
-7.211e-02,-1.401e+00,-1.515e+00,3.916e+00,2.216e-01,5.439e-03,1.458e-01,7.207e-04
-7.198e-02,-1.403e+00,-1.515e+00,3.917e+00,2.290e-01,1.335e-01,1.297e-01,7.056e-04
-7.186e-02,-1.405e+00,-1.514e+00,3.918e+00,1.686e-01,-1.008e-01,1.458e-01,6.902e-04
-7.174e-02,-1.407e+00,-1.514e+00,3.920e+00,1.691e-01,-1.022e-01,1.458e-01,6.754e-04
-7.164e-02,-1.409e+00,-1.515e+00,3.921e+00,1.778e-01,2.614e-02,1.465e-01,6.632e-04
-7.154e-02,-1.411e+00,-1.515e+00,3.923e+00,1.810e-01,2.519e-02,1.465e-01,6.526e-04
-7.144e-02,-1.412e+00,-1.515e+00,3.924e+00,1.839e-01,2.426e-02,1.465e-01,6.423e-04
-7.134e-02,-1.414e+00,-1.515e+00,3.926e+00,1.865e-01,2.331e-02,1.465e-01,6.317e-04
-7.124e-02,-1.416e+00,-1.515e+00,3.927e+00,1.829e-01,-1.071e-01,1.458e-01,6.208e-04
-7.114e-02,-1.418e+00,-1.515e+00,3.929e+00,1.909e-01,2.138e-02,1.465e-01,6.101e-04
-7.103e-02,-1.420e+00,-1.515e+00,3.930e+00,1.929e-01,2.050e-02,1.465e-01,6.004e-04
-7.093e-02,-1.422e+00,-1.515e+00,3.932e+00,2.034e-01,4.552e-02,1.465e-01,5.908e-04
-7.082e-02,-1.424e+00,-1.515e+00,3.933e+00,2.043e-01,4.463e-02,1.465e-01,5.810e-04
-7.070e-02,-1.426e+00,-1.515e+00,3.934e+00,2.373e-01,-5.465e-02,1.458e-01,5.704e-04
-7.058e-02,-1.428e+00,-1.515e+00,3.936e+00,2.359e-01,-5.569e-02,1.458e-01,5.588e-04
-7.045e-02,-1.430e+00,-1.515e+00,3.937e+00,2.036e-01,2.091e-02,1.458e-01,5.474e-04
-7.033e-02,-1.432e+00,-1.515e+00,3.939e+00,2.019e-01,2.002e-02,1.458e-01,5.376e-04
-7.021e-02,-1.434e+00,-1.515e+00,3.940e+00,2.014e-01,1.922e-02,1.458e-01,5.287e-04
-7.010e-02,-1.437e+00,-1.515e+00,3.942e+00,2.013e-01,1.845e-02,1.458e-01,5.201e-04
-6.999e-02,-1.439e+00,-1.515e+00,3.943e+00,2.548e-01,-1.117e-01,1.183e-01,5.115e-04
-6.986e-02,-1.441e+00,-1.515e+00,3.944e+00,2.519e-01,8.412e-02,1.190e-01,5.023e-04
-6.973e-02,-1.443e+00,-1.515e+00,3.946e+00,2.441e-01,8.330e-02,1.190e-01,4.933e-04
-6.959e-02,-1.446e+00,-1.514e+00,3.947e+00,1.588e-01,-1.091e-01,1.471e-01,4.838e-04
-6.947e-02,-1.448e+00,-1.515e+00,3.948e+00,1.583e-01,-1.098e-01,1.471e-01,4.753e-04
-6.937e-02,-1.449e+00,-1.515e+00,3.950e+00,1.849e-01,4.489e-02,1.485e-01,4.692e-04
-6.928e-02,-1.451e+00,-1.516e+00,3.951e+00,1.880e-01,4.448e-02,1.485e-01,4.646e-04
-6.917e-02,-1.453e+00,-1.515e+00,3.953e+00,1.902e-01,4.407e-02,1.485e-01,4.601e-04
-6.907e-02,-1.455e+00,-1.515e+00,3.954e+00,1.918e-01,4.363e-02,1.485e-01,4.551e-04
-6.896e-02,-1.457e+00,-1.515e+00,3.956e+00,1.695e-01,-1.121e-01,1.471e-01,4.496e-04
-6.886e-02,-1.459e+00,-1.515e+00,3.957e+00,2.041e-01,1.669e-01,1.471e-01,4.442e-04
-6.876e-02,-1.461e+00,-1.515e+00,3.959e+00,1.609e-01,-8.718e-02,1.471e-01,4.392e-04
-6.865e-02,-1.462e+00,-1.514e+00,3.960e+00,1.629e-01,-8.766e-02,1.471e-01,4.338e-04
-6.856e-02,-1.464e+00,-1.515e+00,3.962e+00,2.107e-01,1.655e-01,1.471e-01,4.294e-04
-6.846e-02,-1.466e+00,-1.515e+00,3.963e+00,2.123e-01,-3.665e-02,1.458e-01,4.255e-04
-6.834e-02,-1.468e+00,-1.514e+00,3.964e+00,2.118e-01,-3.712e-02,1.458e-01,4.203e-04
-6.822e-02,-1.470e+00,-1.514e+00,3.966e+00,2.106e-01,-3.759e-02,1.458e-01,4.151e-04
-6.810e-02,-1.472e+00,-1.515e+00,3.967e+00,2.093e-01,-3.798e-02,1.458e-01,4.107e-04
-6.798e-02,-1.474e+00,-1.515e+00,3.969e+00,1.902e-01,4.453e-02,1.451e-01,4.075e-04
-6.787e-02,-1.476e+00,-1.515e+00,3.970e+00,2.312e-01,1.220e-01,1.371e-01,4.052e-04
-6.775e-02,-1.478e+00,-1.514e+00,3.972e+00,2.345e-01,-3.873e-02,1.277e-01,4.025e-04
-6.763e-02,-1.481e+00,-1.514e+00,3.973e+00,2.291e-01,-3.909e-02,1.277e-01,3.986e-04
-6.749e-02,-1.483e+00,-1.514e+00,3.974e+00,2.232e-01,-3.944e-02,1.277e-01,3.949e-04
-6.737e-02,-1.485e+00,-1.515e+00,3.975e+00,2.177e-01,-3.969e-02,1.277e-01,3.923e-04
-6.724e-02,-1.487e+00,-1.515e+00,3.977e+00,1.859e-01,1.620e-01,1.478e-01,3.910e-04
-6.713e-02,-1.489e+00,-1.514e+00,3.978e+00,1.644e-01,-1.020e-01,1.465e-01,3.903e-04
-6.702e-02,-1.491e+00,-1.514e+00,3.980e+00,1.657e-01,-1.021e-01,1.465e-01,3.890e-04
-6.693e-02,-1.493e+00,-1.515e+00,3.981e+00,1.889e-01,1.618e-01,1.478e-01,3.886e-04
-6.683e-02,-1.495e+00,-1.515e+00,3.983e+00,1.702e-01,-1.021e-01,1.465e-01,3.892e-04
-6.673e-02,-1.497e+00,-1.515e+00,3.984e+00,1.482e-01,-6.583e-02,1.485e-01,3.893e-04
-6.664e-02,-1.498e+00,-1.515e+00,3.986e+00,1.665e-01,8.435e-02,1.478e-01,3.902e-04
-6.655e-02,-1.500e+00,-1.515e+00,3.987e+00,1.700e-01,8.451e-02,1.478e-01,3.919e-04
-6.645e-02,-1.501e+00,-1.515e+00,3.989e+00,1.582e-01,-6.545e-02,1.485e-01,3.933e-04
-6.636e-02,-1.503e+00,-1.514e+00,3.990e+00,1.614e-01,-6.536e-02,1.485e-01,3.942e-04
-6.627e-02,-1.505e+00,-1.515e+00,3.992e+00,1.797e-01,8.485e-02,1.478e-01,3.955e-04
-6.618e-02,-1.506e+00,-1.515e+00,3.993e+00,1.437e-01,7.420e-03,1.478e-01,3.977e-04
-6.609e-02,-1.508e+00,-1.515e+00,3.994e+00,1.470e-01,7.593e-03,1.478e-01,3.996e-04
-6.600e-02,-1.510e+00,-1.514e+00,3.996e+00,1.989e-01,-7.779e-03,1.445e-01,4.012e-04
-6.590e-02,-1.511e+00,-1.514e+00,3.997e+00,2.008e-01,-7.602e-03,1.445e-01,4.032e-04
-6.580e-02,-1.513e+00,-1.514e+00,3.999e+00,2.006e-01,-7.375e-03,1.445e-01,4.057e-04
-6.568e-02,-1.515e+00,-1.515e+00,4.000e+00,1.908e-01,2.395e-02,1.465e-01,4.088e-04
-6.557e-02,-1.517e+00,-1.514e+00,4.002e+00,1.904e-01,2.426e-02,1.465e-01,4.122e-04
-6.547e-02,-1.519e+00,-1.514e+00,4.003e+00,1.902e-01,2.457e-02,1.465e-01,4.156e-04
-6.536e-02,-1.521e+00,-1.514e+00,4.005e+00,1.902e-01,2.487e-02,1.465e-01,4.190e-04
-6.525e-02,-1.523e+00,-1.514e+00,4.006e+00,1.901e-01,2.516e-02,1.465e-01,4.222e-04
-6.514e-02,-1.525e+00,-1.514e+00,4.008e+00,1.901e-01,2.544e-02,1.465e-01,4.253e-04
-6.503e-02,-1.527e+00,-1.513e+00,4.009e+00,1.900e-01,2.571e-02,1.465e-01,4.282e-04
-6.492e-02,-1.529e+00,-1.513e+00,4.011e+00,2.047e-01,2.078e-02,1.458e-01,4.310e-04
-6.481e-02,-1.531e+00,-1.513e+00,4.012e+00,2.039e-01,2.102e-02,1.458e-01,4.337e-04
-6.469e-02,-1.533e+00,-1.513e+00,4.013e+00,1.965e-01,6.267e-02,1.465e-01,4.365e-04
-6.457e-02,-1.535e+00,-1.512e+00,4.015e+00,1.953e-01,6.290e-02,1.465e-01,4.390e-04
-6.446e-02,-1.537e+00,-1.512e+00,4.016e+00,1.944e-01,6.307e-02,1.465e-01,4.409e-04
-6.434e-02,-1.538e+00,-1.511e+00,4.018e+00,1.936e-01,6.316e-02,1.465e-01,4.420e-04
-6.422e-02,-1.540e+00,-1.510e+00,4.019e+00,1.928e-01,6.318e-02,1.465e-01,4.422e-04
-6.410e-02,-1.542e+00,-1.510e+00,4.021e+00,1.922e-01,6.313e-02,1.465e-01,4.416e-04
-6.399e-02,-1.544e+00,-1.509e+00,4.022e+00,2.508e-01,1.406e-01,1.277e-01,4.401e-04
-6.385e-02,-1.546e+00,-1.508e+00,4.024e+00,2.455e-01,1.404e-01,1.277e-01,4.372e-04
-6.370e-02,-1.549e+00,-1.507e+00,4.025e+00,1.876e-01,-2.573e-02,1.478e-01,4.323e-04
-6.356e-02,-1.551e+00,-1.506e+00,4.026e+00,1.845e-01,-1.595e-02,1.485e-01,4.260e-04
-6.344e-02,-1.553e+00,-1.506e+00,4.028e+00,1.837e-01,-1.647e-02,1.485e-01,4.203e-04
-6.331e-02,-1.555e+00,-1.507e+00,4.029e+00,1.837e-01,-1.693e-02,1.485e-01,4.152e-04
-6.320e-02,-1.557e+00,-1.507e+00,4.031e+00,1.839e-01,-1.732e-02,1.485e-01,4.108e-04
-6.308e-02,-1.559e+00,-1.507e+00,4.032e+00,1.842e-01,-1.766e-02,1.485e-01,4.070e-04
-6.296e-02,-1.560e+00,-1.507e+00,4.034e+00,1.844e-01,-1.794e-02,1.485e-01,4.039e-04
-6.284e-02,-1.562e+00,-1.507e+00,4.035e+00,1.846e-01,-1.816e-02,1.485e-01,4.015e-04
-6.272e-02,-1.564e+00,-1.507e+00,4.037e+00,1.847e-01,-1.832e-02,1.485e-01,3.997e-04
-6.261e-02,-1.566e+00,-1.508e+00,4.038e+00,1.848e-01,-1.841e-02,1.485e-01,3.986e-04
-6.249e-02,-1.568e+00,-1.508e+00,4.040e+00,1.581e-01,-4.432e-02,1.485e-01,3.983e-04
-6.238e-02,-1.569e+00,-1.508e+00,4.041e+00,1.770e-01,3.852e-02,1.465e-01,3.986e-04
-6.227e-02,-1.571e+00,-1.508e+00,4.043e+00,1.782e-01,3.862e-02,1.465e-01,3.997e-04
-6.216e-02,-1.573e+00,-1.508e+00,4.044e+00,1.788e-01,3.872e-02,1.465e-01,4.008e-04
-6.205e-02,-1.575e+00,-1.507e+00,4.046e+00,1.791e-01,3.881e-02,1.465e-01,4.018e-04
-6.194e-02,-1.577e+00,-1.507e+00,4.047e+00,1.793e-01,3.887e-02,1.465e-01,4.025e-04
-6.182e-02,-1.578e+00,-1.507e+00,4.048e+00,2.062e-01,2.855e-02,1.404e-01,4.028e-04
-6.170e-02,-1.580e+00,-1.506e+00,4.050e+00,2.044e-01,2.854e-02,1.404e-01,4.028e-04
-6.157e-02,-1.582e+00,-1.506e+00,4.051e+00,2.016e-01,2.851e-02,1.404e-01,4.026e-04
-6.144e-02,-1.584e+00,-1.506e+00,4.053e+00,1.837e-01,8.540e-02,1.445e-01,4.022e-04
-6.131e-02,-1.586e+00,-1.505e+00,4.054e+00,1.820e-01,8.533e-02,1.445e-01,4.015e-04
-6.119e-02,-1.588e+00,-1.504e+00,4.056e+00,1.810e-01,8.519e-02,1.445e-01,4.000e-04
-6.107e-02,-1.590e+00,-1.504e+00,4.057e+00,1.625e-01,4.355e-02,1.471e-01,3.974e-04
-6.095e-02,-1.592e+00,-1.503e+00,4.058e+00,1.631e-01,4.324e-02,1.471e-01,3.940e-04
-6.083e-02,-1.593e+00,-1.502e+00,4.060e+00,1.643e-01,4.289e-02,1.471e-01,3.901e-04
-6.072e-02,-1.595e+00,-1.502e+00,4.061e+00,1.657e-01,4.251e-02,1.471e-01,3.857e-04
-6.061e-02,-1.597e+00,-1.502e+00,4.063e+00,1.670e-01,4.208e-02,1.471e-01,3.809e-04
-6.049e-02,-1.598e+00,-1.501e+00,4.064e+00,1.978e-01,6.231e-02,1.471e-01,3.756e-04
-6.037e-02,-1.600e+00,-1.501e+00,4.066e+00,1.976e-01,6.175e-02,1.471e-01,3.694e-04
-6.023e-02,-1.602e+00,-1.500e+00,4.067e+00,1.961e-01,6.109e-02,1.471e-01,3.622e-04
-6.009e-02,-1.604e+00,-1.499e+00,4.069e+00,1.942e-01,6.036e-02,1.471e-01,3.541e-04
-5.995e-02,-1.606e+00,-1.499e+00,4.070e+00,1.923e-01,5.955e-02,1.471e-01,3.452e-04
-5.981e-02,-1.608e+00,-1.498e+00,4.072e+00,1.905e-01,5.869e-02,1.471e-01,3.357e-04
-5.967e-02,-1.610e+00,-1.498e+00,4.073e+00,-6.021e-02,8.882e-02,1.512e-01,3.256e-04
-5.961e-02,-1.611e+00,-1.497e+00,4.075e+00,1.509e-01,-9.912e-03,1.485e-01,3.207e-04
-5.955e-02,-1.611e+00,-1.496e+00,4.076e+00,1.613e-01,-1.029e-02,1.485e-01,3.161e-04
-5.946e-02,-1.613e+00,-1.496e+00,4.078e+00,1.658e-01,-1.104e-02,1.485e-01,3.077e-04
-5.934e-02,-1.614e+00,-1.496e+00,4.079e+00,1.828e-01,7.091e-02,1.485e-01,2.982e-04
-5.922e-02,-1.616e+00,-1.496e+00,4.081e+00,1.834e-01,6.999e-02,1.485e-01,2.879e-04
-5.908e-02,-1.618e+00,-1.496e+00,4.082e+00,1.830e-01,6.898e-02,1.485e-01,2.766e-04
-5.894e-02,-1.619e+00,-1.495e+00,4.084e+00,1.823e-01,6.788e-02,1.485e-01,2.644e-04
-5.880e-02,-1.621e+00,-1.494e+00,4.085e+00,1.815e-01,6.670e-02,1.485e-01,2.514e-04
-5.866e-02,-1.623e+00,-1.494e+00,4.087e+00,1.807e-01,6.546e-02,1.485e-01,2.376e-04
-5.852e-02,-1.625e+00,-1.493e+00,4.088e+00,1.799e-01,6.414e-02,1.485e-01,2.230e-04
-5.838e-02,-1.627e+00,-1.492e+00,4.090e+00,1.762e-01,4.206e-02,1.498e-01,2.077e-04
-5.824e-02,-1.629e+00,-1.492e+00,4.091e+00,1.758e-01,4.063e-02,1.498e-01,1.918e-04
-5.810e-02,-1.630e+00,-1.491e+00,4.093e+00,1.993e-01,-4.363e-02,1.471e-01,1.756e-04
-5.795e-02,-1.632e+00,-1.491e+00,4.094e+00,1.978e-01,-4.518e-02,1.471e-01,1.585e-04
-5.780e-02,-1.634e+00,-1.492e+00,4.095e+00,1.953e-01,-4.674e-02,1.471e-01,1.413e-04
-5.764e-02,-1.636e+00,-1.492e+00,4.097e+00,1.927e-01,-4.819e-02,1.471e-01,1.252e-04
-5.749e-02,-1.638e+00,-1.492e+00,4.098e+00,1.902e-01,-4.952e-02,1.471e-01,1.106e-04
-5.734e-02,-1.640e+00,-1.493e+00,4.100e+00,1.939e-01,-3.517e-02,1.471e-01,9.755e-05
-5.719e-02,-1.642e+00,-1.493e+00,4.101e+00,2.123e-01,6.727e-02,1.404e-01,8.588e-05
-5.703e-02,-1.644e+00,-1.493e+00,4.103e+00,2.083e-01,6.625e-02,1.404e-01,7.471e-05
-5.687e-02,-1.646e+00,-1.493e+00,4.104e+00,2.036e-01,6.518e-02,1.404e-01,6.311e-05
-5.671e-02,-1.648e+00,-1.492e+00,4.106e+00,1.990e-01,6.406e-02,1.404e-01,5.101e-05
-5.655e-02,-1.650e+00,-1.492e+00,4.107e+00,1.503e-01,5.773e-02,1.491e-01,3.842e-05
-5.641e-02,-1.652e+00,-1.491e+00,4.108e+00,1.492e-01,5.665e-02,1.491e-01,2.660e-05
-5.628e-02,-1.653e+00,-1.490e+00,4.110e+00,1.384e-01,2.979e-02,1.491e-01,1.556e-05
-5.616e-02,-1.655e+00,-1.490e+00,4.111e+00,1.317e-01,-8.503e-02,1.491e-01,4.818e-06
-5.605e-02,-1.656e+00,-1.490e+00,4.113e+00,1.347e-01,-8.592e-02,1.491e-01,5.285e-06
-5.594e-02,-1.658e+00,-1.491e+00,4.114e+00,1.469e-01,2.715e-02,1.491e-01,1.428e-05
-5.583e-02,-1.659e+00,-1.491e+00,4.116e+00,1.497e-01,2.642e-02,1.491e-01,2.255e-05
-5.571e-02,-1.660e+00,-1.491e+00,4.117e+00,1.518e-01,2.570e-02,1.491e-01,3.076e-05
-5.559e-02,-1.662e+00,-1.491e+00,4.119e+00,1.536e-01,2.495e-02,1.491e-01,3.911e-05
-5.547e-02,-1.663e+00,-1.490e+00,4.120e+00,1.551e-01,2.420e-02,1.491e-01,4.760e-05
-5.534e-02,-1.665e+00,-1.490e+00,4.122e+00,1.474e-01,-9.044e-02,1.491e-01,5.623e-05
-5.522e-02,-1.667e+00,-1.490e+00,4.123e+00,1.696e-01,7.444e-02,1.491e-01,6.450e-05
-5.510e-02,-1.668e+00,-1.490e+00,4.125e+00,1.704e-01,7.374e-02,1.491e-01,7.233e-05
-5.496e-02,-1.670e+00,-1.490e+00,4.126e+00,1.554e-01,-5.640e-02,1.485e-01,8.070e-05
-5.483e-02,-1.671e+00,-1.490e+00,4.128e+00,1.555e-01,-6.234e-02,1.491e-01,8.917e-05
-5.470e-02,-1.673e+00,-1.490e+00,4.129e+00,1.562e-01,-6.302e-02,1.491e-01,9.671e-05
-5.457e-02,-1.675e+00,-1.491e+00,4.131e+00,1.718e-01,3.993e-02,1.485e-01,1.031e-04
-5.444e-02,-1.676e+00,-1.491e+00,4.132e+00,1.718e-01,3.943e-02,1.485e-01,1.085e-04
-5.431e-02,-1.678e+00,-1.491e+00,4.134e+00,1.711e-01,3.894e-02,1.485e-01,1.139e-04
-5.417e-02,-1.680e+00,-1.490e+00,4.135e+00,1.733e-01,5.914e-02,1.485e-01,1.194e-04
-5.403e-02,-1.681e+00,-1.490e+00,4.137e+00,1.633e-01,-1.329e-01,1.465e-01,1.252e-04
-5.390e-02,-1.683e+00,-1.490e+00,4.138e+00,1.624e-01,-1.334e-01,1.465e-01,1.308e-04
-5.376e-02,-1.685e+00,-1.491e+00,4.140e+00,1.707e-01,5.776e-02,1.485e-01,1.346e-04
-5.363e-02,-1.686e+00,-1.492e+00,4.141e+00,1.701e-01,5.758e-02,1.485e-01,1.366e-04
-5.350e-02,-1.688e+00,-1.491e+00,4.143e+00,1.693e-01,5.743e-02,1.485e-01,1.382e-04
-5.336e-02,-1.690e+00,-1.491e+00,4.144e+00,1.683e-01,5.726e-02,1.485e-01,1.400e-04
-5.323e-02,-1.691e+00,-1.490e+00,4.146e+00,1.110e-01,1.450e-01,1.478e-01,1.422e-04
-5.311e-02,-1.693e+00,-1.489e+00,4.147e+00,1.866e-01,9.825e-02,1.471e-01,1.447e-04
-5.298e-02,-1.694e+00,-1.488e+00,4.149e+00,1.870e-01,9.789e-02,1.471e-01,1.487e-04
-5.284e-02,-1.696e+00,-1.487e+00,4.150e+00,1.851e-01,9.734e-02,1.471e-01,1.547e-04
-5.268e-02,-1.698e+00,-1.486e+00,4.152e+00,1.824e-01,9.665e-02,1.471e-01,1.621e-04
-5.253e-02,-1.700e+00,-1.485e+00,4.153e+00,1.797e-01,2.339e-02,1.438e-01,1.709e-04
-5.237e-02,-1.702e+00,-1.485e+00,4.154e+00,1.768e-01,2.249e-02,1.438e-01,1.805e-04
-5.221e-02,-1.703e+00,-1.484e+00,4.156e+00,1.741e-01,2.159e-02,1.438e-01,1.904e-04
-5.206e-02,-1.705e+00,-1.484e+00,4.157e+00,1.509e-01,3.104e-02,1.485e-01,2.001e-04
-5.192e-02,-1.707e+00,-1.484e+00,4.159e+00,1.500e-01,3.022e-02,1.485e-01,2.091e-04
-5.178e-02,-1.708e+00,-1.483e+00,4.160e+00,1.501e-01,2.946e-02,1.485e-01,2.175e-04
-5.165e-02,-1.710e+00,-1.483e+00,4.162e+00,1.505e-01,2.871e-02,1.485e-01,2.259e-04
-5.152e-02,-1.711e+00,-1.483e+00,4.163e+00,1.658e-01,3.832e-02,1.491e-01,2.342e-04
-5.138e-02,-1.713e+00,-1.482e+00,4.165e+00,1.657e-01,3.753e-02,1.491e-01,2.429e-04
-5.123e-02,-1.715e+00,-1.482e+00,4.166e+00,1.649e-01,3.670e-02,1.491e-01,2.521e-04
-5.109e-02,-1.716e+00,-1.482e+00,4.168e+00,1.639e-01,3.584e-02,1.491e-01,2.614e-04
-5.094e-02,-1.718e+00,-1.481e+00,4.169e+00,1.510e-01,-8.406e-02,1.491e-01,2.709e-04
-5.080e-02,-1.719e+00,-1.482e+00,4.171e+00,1.506e-01,-8.487e-02,1.491e-01,2.798e-04
-5.066e-02,-1.721e+00,-1.482e+00,4.172e+00,1.506e-01,-8.555e-02,1.491e-01,2.874e-04
-5.053e-02,-1.722e+00,-1.483e+00,4.174e+00,1.508e-01,-8.608e-02,1.491e-01,2.933e-04
-5.039e-02,-1.724e+00,-1.484e+00,4.175e+00,1.510e-01,-8.645e-02,1.491e-01,2.974e-04
-5.026e-02,-1.725e+00,-1.485e+00,4.177e+00,1.512e-01,-8.668e-02,1.491e-01,2.999e-04
-5.013e-02,-1.727e+00,-1.486e+00,4.178e+00,1.513e-01,-8.674e-02,1.491e-01,3.006e-04
-5.001e-02,-1.728e+00,-1.486e+00,4.180e+00,1.721e-01,1.333e-03,1.438e-01,2.996e-04
-4.987e-02,-1.730e+00,-1.487e+00,4.181e+00,1.588e-01,6.742e-03,1.451e-01,2.968e-04
-4.973e-02,-1.732e+00,-1.487e+00,4.183e+00,1.572e-01,7.065e-03,1.451e-01,2.930e-04
-4.960e-02,-1.733e+00,-1.487e+00,4.184e+00,1.411e-01,-6.502e-02,1.491e-01,2.887e-04
-4.947e-02,-1.735e+00,-1.487e+00,4.185e+00,1.410e-01,-6.461e-02,1.491e-01,2.841e-04
-4.935e-02,-1.736e+00,-1.488e+00,4.187e+00,1.416e-01,-6.411e-02,1.491e-01,2.786e-04
-4.924e-02,-1.738e+00,-1.488e+00,4.188e+00,1.423e-01,-6.351e-02,1.491e-01,2.720e-04
-4.912e-02,-1.739e+00,-1.489e+00,4.190e+00,1.431e-01,-6.279e-02,1.491e-01,2.641e-04
-4.900e-02,-1.741e+00,-1.490e+00,4.191e+00,1.437e-01,-6.195e-02,1.491e-01,2.548e-04
-4.889e-02,-1.742e+00,-1.490e+00,4.193e+00,1.501e-01,6.840e-02,1.491e-01,2.441e-04
-4.877e-02,-1.743e+00,-1.490e+00,4.194e+00,1.503e-01,6.947e-02,1.491e-01,2.322e-04
-4.865e-02,-1.745e+00,-1.490e+00,4.196e+00,1.502e-01,5.505e-02,1.485e-01,2.199e-04
-4.853e-02,-1.746e+00,-1.489e+00,4.197e+00,1.498e-01,5.613e-02,1.485e-01,2.079e-04
-4.840e-02,-1.748e+00,-1.489e+00,4.199e+00,1.495e-01,5.717e-02,1.485e-01,1.962e-04
-4.828e-02,-1.749e+00,-1.488e+00,4.200e+00,1.491e-01,5.818e-02,1.485e-01,1.849e-04
-4.816e-02,-1.751e+00,-1.488e+00,4.202e+00,1.487e-01,5.915e-02,1.485e-01,1.740e-04
-4.803e-02,-1.752e+00,-1.487e+00,4.203e+00,1.008e-01,1.222e-01,1.478e-01,1.636e-04
-4.792e-02,-1.754e+00,-1.486e+00,4.205e+00,1.024e-01,1.230e-01,1.478e-01,1.550e-04
-4.783e-02,-1.755e+00,-1.485e+00,4.206e+00,1.206e-01,8.219e-02,1.498e-01,1.485e-04
-4.773e-02,-1.756e+00,-1.484e+00,4.208e+00,1.239e-01,8.274e-02,1.498e-01,1.428e-04
-4.763e-02,-1.757e+00,-1.483e+00,4.209e+00,1.264e-01,8.323e-02,1.498e-01,1.376e-04
-4.752e-02,-1.758e+00,-1.482e+00,4.211e+00,1.285e-01,8.366e-02,1.498e-01,1.330e-04
-4.741e-02,-1.760e+00,-1.481e+00,4.212e+00,1.303e-01,8.404e-02,1.498e-01,1.290e-04
-4.729e-02,-1.761e+00,-1.481e+00,4.214e+00,1.318e-01,8.436e-02,1.498e-01,1.256e-04
-4.717e-02,-1.762e+00,-1.480e+00,4.215e+00,1.331e-01,8.461e-02,1.498e-01,1.228e-04
-4.705e-02,-1.763e+00,-1.479e+00,4.217e+00,1.342e-01,8.481e-02,1.498e-01,1.208e-04
-4.693e-02,-1.765e+00,-1.478e+00,4.218e+00,1.351e-01,8.494e-02,1.498e-01,1.194e-04
-4.680e-02,-1.766e+00,-1.477e+00,4.220e+00,1.626e-01,4.359e-02,1.491e-01,1.188e-04
-4.666e-02,-1.768e+00,-1.476e+00,4.221e+00,1.620e-01,4.359e-02,1.491e-01,1.188e-04
-4.652e-02,-1.769e+00,-1.476e+00,4.223e+00,1.604e-01,4.355e-02,1.491e-01,1.191e-04
-4.636e-02,-1.771e+00,-1.476e+00,4.224e+00,1.584e-01,4.349e-02,1.491e-01,1.195e-04
-4.621e-02,-1.772e+00,-1.475e+00,4.226e+00,1.564e-01,4.342e-02,1.491e-01,1.201e-04
-4.606e-02,-1.774e+00,-1.475e+00,4.227e+00,1.724e-01,1.313e-01,1.485e-01,1.207e-04
-4.590e-02,-1.776e+00,-1.474e+00,4.229e+00,1.699e-01,1.312e-01,1.485e-01,1.216e-04
-4.574e-02,-1.777e+00,-1.473e+00,4.230e+00,1.668e-01,1.051e-01,1.485e-01,1.236e-04
-4.557e-02,-1.779e+00,-1.472e+00,4.232e+00,1.311e-01,-1.943e-02,1.498e-01,1.268e-04
-4.542e-02,-1.780e+00,-1.471e+00,4.233e+00,1.297e-01,-1.978e-02,1.498e-01,1.305e-04
-4.528e-02,-1.782e+00,-1.471e+00,4.235e+00,1.299e-01,-2.007e-02,1.498e-01,1.337e-04
-4.515e-02,-1.783e+00,-1.471e+00,4.236e+00,1.304e-01,-2.029e-02,1.498e-01,1.362e-04
-4.502e-02,-1.784e+00,-1.471e+00,4.238e+00,1.311e-01,-2.044e-02,1.498e-01,1.380e-04
-4.489e-02,-1.786e+00,-1.471e+00,4.239e+00,1.317e-01,-2.054e-02,1.498e-01,1.391e-04
-4.476e-02,-1.787e+00,-1.472e+00,4.241e+00,1.323e-01,-2.057e-02,1.498e-01,1.394e-04
-4.463e-02,-1.788e+00,-1.472e+00,4.242e+00,1.416e-01,2.088e-02,1.498e-01,1.390e-04
-4.449e-02,-1.790e+00,-1.472e+00,4.244e+00,1.416e-01,2.097e-02,1.498e-01,1.379e-04
-4.435e-02,-1.791e+00,-1.472e+00,4.245e+00,1.411e-01,2.110e-02,1.498e-01,1.364e-04
-4.421e-02,-1.793e+00,-1.472e+00,4.247e+00,1.405e-01,2.126e-02,1.498e-01,1.345e-04
-4.407e-02,-1.794e+00,-1.471e+00,4.248e+00,1.340e-01,6.802e-02,1.498e-01,1.323e-04
-4.394e-02,-1.795e+00,-1.471e+00,4.250e+00,1.336e-01,6.822e-02,1.498e-01,1.300e-04
-4.380e-02,-1.797e+00,-1.470e+00,4.251e+00,1.335e-01,6.840e-02,1.498e-01,1.279e-04
-4.366e-02,-1.798e+00,-1.470e+00,4.253e+00,1.334e-01,6.855e-02,1.498e-01,1.262e-04
-4.353e-02,-1.799e+00,-1.469e+00,4.254e+00,1.719e-01,1.152e-01,1.485e-01,1.249e-04
-4.338e-02,-1.801e+00,-1.468e+00,4.256e+00,1.701e-01,1.153e-01,1.485e-01,1.239e-04
-4.321e-02,-1.802e+00,-1.467e+00,4.257e+00,1.667e-01,1.153e-01,1.485e-01,1.237e-04
-4.303e-02,-1.804e+00,-1.466e+00,4.259e+00,9.786e-02,1.617e-01,1.505e-01,1.244e-04
-4.289e-02,-1.806e+00,-1.465e+00,4.260e+00,1.091e-01,-3.512e-02,1.498e-01,1.261e-04
-4.276e-02,-1.807e+00,-1.464e+00,4.262e+00,1.108e-01,-3.530e-02,1.498e-01,1.284e-04
-4.264e-02,-1.808e+00,-1.464e+00,4.263e+00,1.127e-01,-3.547e-02,1.498e-01,1.305e-04
-4.252e-02,-1.809e+00,-1.464e+00,4.265e+00,1.234e-01,-3.558e-02,1.498e-01,1.320e-04
-4.240e-02,-1.810e+00,-1.464e+00,4.266e+00,1.247e-01,-3.564e-02,1.498e-01,1.329e-04
-4.227e-02,-1.811e+00,-1.465e+00,4.268e+00,1.255e-01,-3.563e-02,1.498e-01,1.329e-04
-4.214e-02,-1.813e+00,-1.465e+00,4.269e+00,1.259e-01,-3.555e-02,1.498e-01,1.320e-04
-4.201e-02,-1.814e+00,-1.465e+00,4.271e+00,1.263e-01,-3.537e-02,1.498e-01,1.301e-04
-4.187e-02,-1.815e+00,-1.466e+00,4.272e+00,9.093e-02,1.305e-01,1.478e-01,1.272e-04
-4.176e-02,-1.816e+00,-1.466e+00,4.274e+00,1.369e-01,6.870e-02,1.491e-01,1.241e-04
-4.163e-02,-1.817e+00,-1.465e+00,4.275e+00,1.379e-01,6.897e-02,1.491e-01,1.211e-04
-4.149e-02,-1.819e+00,-1.464e+00,4.277e+00,1.315e-01,1.003e-01,1.485e-01,1.182e-04
-4.135e-02,-1.820e+00,-1.463e+00,4.278e+00,1.308e-01,1.005e-01,1.485e-01,1.157e-04
-4.121e-02,-1.821e+00,-1.462e+00,4.280e+00,1.301e-01,1.006e-01,1.485e-01,1.138e-04
-4.107e-02,-1.823e+00,-1.461e+00,4.281e+00,1.295e-01,1.007e-01,1.485e-01,1.126e-04
-4.092e-02,-1.824e+00,-1.460e+00,4.283e+00,1.289e-01,1.008e-01,1.485e-01,1.121e-04
-4.078e-02,-1.825e+00,-1.459e+00,4.284e+00,1.284e-01,1.007e-01,1.485e-01,1.123e-04
-4.063e-02,-1.826e+00,-1.458e+00,4.285e+00,1.189e-01,-8.055e-03,1.485e-01,1.132e-04
-4.049e-02,-1.828e+00,-1.458e+00,4.287e+00,1.277e-01,3.322e-02,1.491e-01,1.146e-04
-4.035e-02,-1.829e+00,-1.457e+00,4.288e+00,1.276e-01,3.310e-02,1.491e-01,1.158e-04
-4.021e-02,-1.830e+00,-1.457e+00,4.290e+00,1.272e-01,3.299e-02,1.491e-01,1.169e-04
-4.006e-02,-1.831e+00,-1.457e+00,4.291e+00,1.267e-01,3.290e-02,1.491e-01,1.177e-04
-3.992e-02,-1.833e+00,-1.456e+00,4.293e+00,1.262e-01,3.282e-02,1.491e-01,1.184e-04
-3.977e-02,-1.834e+00,-1.456e+00,4.294e+00,1.257e-01,3.276e-02,1.491e-01,1.189e-04
-3.963e-02,-1.835e+00,-1.456e+00,4.296e+00,1.045e-01,5.342e-02,1.505e-01,1.192e-04
-3.949e-02,-1.836e+00,-1.455e+00,4.297e+00,1.050e-01,5.341e-02,1.505e-01,1.193e-04
-3.937e-02,-1.837e+00,-1.455e+00,4.299e+00,1.093e-01,5.342e-02,1.491e-01,1.194e-04
-3.924e-02,-1.839e+00,-1.454e+00,4.300e+00,1.105e-01,5.342e-02,1.491e-01,1.196e-04
-3.911e-02,-1.840e+00,-1.454e+00,4.302e+00,1.115e-01,5.341e-02,1.491e-01,1.200e-04
-3.898e-02,-1.841e+00,-1.453e+00,4.303e+00,1.124e-01,5.338e-02,1.491e-01,1.204e-04
-3.885e-02,-1.842e+00,-1.453e+00,4.305e+00,1.131e-01,5.334e-02,1.491e-01,1.209e-04
-3.872e-02,-1.843e+00,-1.452e+00,4.306e+00,1.137e-01,5.329e-02,1.491e-01,1.215e-04
-3.858e-02,-1.844e+00,-1.452e+00,4.308e+00,1.142e-01,5.324e-02,1.491e-01,1.222e-04
-3.845e-02,-1.845e+00,-1.451e+00,4.309e+00,1.146e-01,5.317e-02,1.491e-01,1.230e-04
-3.831e-02,-1.846e+00,-1.451e+00,4.311e+00,8.228e-02,1.463e-01,1.512e-01,1.238e-04
-3.819e-02,-1.847e+00,-1.450e+00,4.312e+00,8.402e-02,1.462e-01,1.512e-01,1.247e-04
-3.808e-02,-1.848e+00,-1.448e+00,4.314e+00,8.697e-02,1.461e-01,1.512e-01,1.262e-04
-3.797e-02,-1.849e+00,-1.447e+00,4.315e+00,9.007e-02,1.460e-01,1.512e-01,1.285e-04
-3.786e-02,-1.850e+00,-1.445e+00,4.317e+00,9.297e-02,1.457e-01,1.512e-01,1.318e-04
-3.775e-02,-1.851e+00,-1.444e+00,4.318e+00,9.558e-02,1.454e-01,1.512e-01,1.361e-04
-3.763e-02,-1.852e+00,-1.442e+00,4.320e+00,9.788e-02,1.449e-01,1.512e-01,1.416e-04
-3.751e-02,-1.853e+00,-1.441e+00,4.321e+00,9.989e-02,1.443e-01,1.512e-01,1.482e-04
-3.738e-02,-1.854e+00,-1.440e+00,4.323e+00,1.224e-01,-5.299e-02,1.505e-01,1.559e-04
-3.724e-02,-1.855e+00,-1.439e+00,4.324e+00,1.645e-01,1.118e-01,1.498e-01,1.652e-04
-3.706e-02,-1.856e+00,-1.438e+00,4.326e+00,1.623e-01,1.107e-01,1.498e-01,1.766e-04
-3.685e-02,-1.858e+00,-1.438e+00,4.327e+00,1.581e-01,1.095e-01,1.498e-01,1.897e-04
-3.664e-02,-1.859e+00,-1.436e+00,4.329e+00,1.535e-01,1.081e-01,1.498e-01,2.035e-04
-3.643e-02,-1.861e+00,-1.435e+00,4.330e+00,1.491e-01,1.068e-01,1.498e-01,2.176e-04
-3.622e-02,-1.862e+00,-1.434e+00,4.332e+00,1.302e-01,1.741e-02,1.505e-01,2.318e-04
-3.603e-02,-1.864e+00,-1.434e+00,4.333e+00,1.272e-01,1.611e-02,1.505e-01,2.454e-04
-3.584e-02,-1.865e+00,-1.433e+00,4.335e+00,1.251e-01,1.494e-02,1.505e-01,2.577e-04
-3.567e-02,-1.866e+00,-1.433e+00,4.336e+00,1.234e-01,1.386e-02,1.505e-01,2.691e-04
-3.549e-02,-1.868e+00,-1.433e+00,4.338e+00,5.674e-02,-3.889e-02,1.505e-01,2.796e-04
-3.536e-02,-1.869e+00,-1.433e+00,4.339e+00,5.817e-02,-3.954e-02,1.505e-01,2.872e-04
-3.527e-02,-1.869e+00,-1.433e+00,4.341e+00,6.226e-02,-3.989e-02,1.505e-01,2.922e-04
-3.518e-02,-1.870e+00,-1.434e+00,4.342e+00,1.055e-01,2.714e-02,1.512e-01,2.963e-04
-3.507e-02,-1.871e+00,-1.434e+00,4.344e+00,1.084e-01,2.678e-02,1.512e-01,3.010e-04
-3.493e-02,-1.872e+00,-1.434e+00,4.346e+00,1.094e-01,2.631e-02,1.512e-01,3.063e-04
-3.479e-02,-1.873e+00,-1.433e+00,4.347e+00,1.097e-01,2.583e-02,1.512e-01,3.117e-04
-3.464e-02,-1.874e+00,-1.433e+00,4.349e+00,1.096e-01,2.537e-02,1.512e-01,3.167e-04
-3.449e-02,-1.875e+00,-1.433e+00,4.350e+00,1.095e-01,2.494e-02,1.512e-01,3.214e-04
-3.434e-02,-1.876e+00,-1.433e+00,4.352e+00,1.360e-01,6.595e-02,1.491e-01,3.257e-04
-3.417e-02,-1.877e+00,-1.432e+00,4.353e+00,1.582e-01,7.069e-02,1.491e-01,3.300e-04
-3.397e-02,-1.879e+00,-1.432e+00,4.355e+00,1.547e-01,7.017e-02,1.491e-01,3.346e-04
-3.376e-02,-1.880e+00,-1.431e+00,4.356e+00,1.500e-01,6.960e-02,1.491e-01,3.393e-04
-3.355e-02,-1.882e+00,-1.430e+00,4.358e+00,1.453e-01,6.905e-02,1.491e-01,3.436e-04
-3.334e-02,-1.883e+00,-1.429e+00,4.359e+00,1.408e-01,6.853e-02,1.491e-01,3.474e-04
-3.314e-02,-1.884e+00,-1.429e+00,4.361e+00,1.367e-01,6.805e-02,1.491e-01,3.508e-04
-3.294e-02,-1.886e+00,-1.428e+00,4.362e+00,1.449e-01,7.797e-02,1.478e-01,3.537e-04
-3.274e-02,-1.887e+00,-1.427e+00,4.363e+00,5.197e-02,1.241e-01,1.471e-01,3.564e-04
-3.258e-02,-1.888e+00,-1.426e+00,4.365e+00,5.158e-02,1.239e-01,1.471e-01,3.583e-04
-3.249e-02,-1.889e+00,-1.425e+00,4.366e+00,5.487e-02,1.239e-01,1.471e-01,3.599e-04
-3.240e-02,-1.890e+00,-1.424e+00,4.368e+00,5.912e-02,1.239e-01,1.471e-01,3.617e-04
-3.232e-02,-1.890e+00,-1.423e+00,4.369e+00,6.336e-02,1.238e-01,1.471e-01,3.640e-04
-3.223e-02,-1.891e+00,-1.422e+00,4.371e+00,6.727e-02,1.237e-01,1.471e-01,3.669e-04
-3.213e-02,-1.891e+00,-1.420e+00,4.372e+00,7.077e-02,1.235e-01,1.471e-01,3.706e-04
-3.203e-02,-1.892e+00,-1.419e+00,4.374e+00,8.276e-02,6.111e-02,1.505e-01,3.749e-04
-3.192e-02,-1.893e+00,-1.418e+00,4.375e+00,8.532e-02,6.071e-02,1.505e-01,3.802e-04
-3.179e-02,-1.894e+00,-1.417e+00,4.377e+00,8.719e-02,6.023e-02,1.505e-01,3.861e-04
-3.166e-02,-1.894e+00,-1.417e+00,4.378e+00,8.866e-02,5.970e-02,1.505e-01,3.924e-04
-3.153e-02,-1.895e+00,-1.416e+00,4.380e+00,1.166e-01,-3.401e-02,1.491e-01,3.988e-04
-3.137e-02,-1.896e+00,-1.416e+00,4.381e+00,1.312e-01,-2.949e-02,1.498e-01,4.060e-04
-3.119e-02,-1.897e+00,-1.416e+00,4.383e+00,1.292e-01,-3.024e-02,1.498e-01,4.134e-04
-3.099e-02,-1.899e+00,-1.416e+00,4.384e+00,1.471e-01,3.117e-02,1.478e-01,4.199e-04
-3.078e-02,-1.900e+00,-1.416e+00,4.386e+00,1.549e-01,8.745e-02,1.485e-01,4.252e-04
-3.056e-02,-1.902e+00,-1.416e+00,4.387e+00,1.379e-01,2.988e-02,1.478e-01,4.296e-04
-3.033e-02,-1.903e+00,-1.415e+00,4.389e+00,1.329e-01,2.932e-02,1.478e-01,4.330e-04
-3.012e-02,-1.904e+00,-1.415e+00,4.390e+00,4.547e-02,7.028e-02,1.505e-01,4.352e-04
-2.997e-02,-1.905e+00,-1.415e+00,4.392e+00,6.008e-02,7.015e-02,1.498e-01,4.361e-04
-2.986e-02,-1.906e+00,-1.414e+00,4.393e+00,6.285e-02,7.023e-02,1.498e-01,4.367e-04
-2.976e-02,-1.907e+00,-1.413e+00,4.395e+00,6.597e-02,7.031e-02,1.498e-01,4.373e-04
-2.966e-02,-1.907e+00,-1.412e+00,4.396e+00,6.896e-02,7.038e-02,1.498e-01,4.380e-04
-2.955e-02,-1.908e+00,-1.412e+00,4.398e+00,7.167e-02,7.041e-02,1.498e-01,4.388e-04
-2.944e-02,-1.909e+00,-1.411e+00,4.399e+00,7.406e-02,7.043e-02,1.498e-01,4.397e-04
-2.933e-02,-1.909e+00,-1.410e+00,4.401e+00,7.616e-02,7.042e-02,1.498e-01,4.407e-04
-2.921e-02,-1.910e+00,-1.410e+00,4.402e+00,7.798e-02,7.039e-02,1.498e-01,4.417e-04
-2.908e-02,-1.911e+00,-1.409e+00,4.404e+00,7.955e-02,7.034e-02,1.498e-01,4.428e-04
-2.896e-02,-1.912e+00,-1.408e+00,4.405e+00,8.090e-02,7.029e-02,1.498e-01,4.439e-04
-2.883e-02,-1.912e+00,-1.408e+00,4.407e+00,1.028e-01,-2.234e-03,1.491e-01,4.450e-04
-2.868e-02,-1.913e+00,-1.407e+00,4.408e+00,1.029e-01,-2.339e-03,1.491e-01,4.460e-04
-2.852e-02,-1.914e+00,-1.407e+00,4.410e+00,1.020e-01,-2.435e-03,1.491e-01,4.465e-04
-2.835e-02,-1.915e+00,-1.407e+00,4.411e+00,1.008e-01,-2.460e-03,1.491e-01,4.460e-04
-2.819e-02,-1.916e+00,-1.407e+00,4.413e+00,9.959e-02,-2.398e-03,1.491e-01,4.444e-04
-2.802e-02,-1.917e+00,-1.407e+00,4.414e+00,1.488e-01,4.951e-02,1.485e-01,4.418e-04
-2.783e-02,-1.918e+00,-1.407e+00,4.416e+00,6.549e-02,1.325e-01,1.498e-01,4.374e-04
-2.765e-02,-1.919e+00,-1.406e+00,4.417e+00,6.377e-02,1.328e-01,1.498e-01,4.327e-04
-2.753e-02,-1.920e+00,-1.405e+00,4.419e+00,6.488e-02,1.332e-01,1.498e-01,4.292e-04
-2.741e-02,-1.921e+00,-1.404e+00,4.420e+00,6.681e-02,1.335e-01,1.498e-01,4.265e-04
-2.730e-02,-1.922e+00,-1.402e+00,4.422e+00,6.884e-02,1.338e-01,1.498e-01,4.242e-04
-2.719e-02,-1.922e+00,-1.401e+00,4.423e+00,7.075e-02,1.341e-01,1.498e-01,4.223e-04
-2.707e-02,-1.923e+00,-1.400e+00,4.425e+00,7.244e-02,1.343e-01,1.498e-01,4.207e-04
-2.695e-02,-1.924e+00,-1.398e+00,4.426e+00,7.392e-02,1.344e-01,1.498e-01,4.195e-04
-2.682e-02,-1.924e+00,-1.397e+00,4.428e+00,7.519e-02,1.346e-01,1.498e-01,4.186e-04
-2.669e-02,-1.925e+00,-1.396e+00,4.429e+00,8.814e-02,3.114e-02,1.498e-01,4.180e-04
-2.655e-02,-1.926e+00,-1.395e+00,4.431e+00,8.856e-02,3.117e-02,1.498e-01,4.176e-04
-2.640e-02,-1.927e+00,-1.394e+00,4.432e+00,8.837e-02,3.121e-02,1.498e-01,4.169e-04
-2.625e-02,-1.928e+00,-1.394e+00,4.434e+00,8.796e-02,3.129e-02,1.498e-01,4.156e-04
-2.609e-02,-1.928e+00,-1.393e+00,4.435e+00,8.748e-02,3.142e-02,1.498e-01,4.136e-04
-2.594e-02,-1.929e+00,-1.393e+00,4.437e+00,8.698e-02,3.161e-02,1.498e-01,4.109e-04
-2.578e-02,-1.930e+00,-1.393e+00,4.438e+00,8.647e-02,3.187e-02,1.498e-01,4.075e-04
-2.563e-02,-1.931e+00,-1.393e+00,4.440e+00,1.097e-01,7.876e-02,1.471e-01,4.034e-04
-2.546e-02,-1.932e+00,-1.392e+00,4.441e+00,1.081e-01,7.913e-02,1.471e-01,3.980e-04
-2.527e-02,-1.933e+00,-1.391e+00,4.443e+00,1.292e-01,8.989e-02,1.458e-01,3.914e-04
-2.506e-02,-1.934e+00,-1.390e+00,4.444e+00,1.255e-01,9.034e-02,1.458e-01,3.831e-04
-2.484e-02,-1.935e+00,-1.390e+00,4.445e+00,1.209e-01,9.085e-02,1.458e-01,3.732e-04
-2.461e-02,-1.937e+00,-1.389e+00,4.447e+00,1.164e-01,-1.209e-02,1.458e-01,3.621e-04
-2.440e-02,-1.938e+00,-1.388e+00,4.448e+00,1.130e-02,2.997e-02,1.498e-01,3.501e-04
-2.426e-02,-1.938e+00,-1.388e+00,4.450e+00,1.186e-02,3.071e-02,1.498e-01,3.418e-04
-2.421e-02,-1.939e+00,-1.388e+00,4.451e+00,1.671e-02,3.143e-02,1.498e-01,3.382e-04
-2.417e-02,-1.939e+00,-1.387e+00,4.453e+00,2.260e-02,3.210e-02,1.498e-01,3.359e-04
-2.414e-02,-1.939e+00,-1.387e+00,4.454e+00,2.839e-02,3.274e-02,1.498e-01,3.335e-04
-2.409e-02,-1.939e+00,-1.387e+00,4.456e+00,3.372e-02,3.336e-02,1.498e-01,3.306e-04
-2.404e-02,-1.940e+00,-1.386e+00,4.457e+00,3.849e-02,3.396e-02,1.498e-01,3.270e-04
-2.397e-02,-1.940e+00,-1.386e+00,4.459e+00,4.271e-02,3.458e-02,1.498e-01,3.228e-04
-2.390e-02,-1.940e+00,-1.386e+00,4.460e+00,4.642e-02,3.521e-02,1.498e-01,3.179e-04
-2.382e-02,-1.941e+00,-1.385e+00,4.462e+00,4.968e-02,3.586e-02,1.498e-01,3.123e-04
-2.374e-02,-1.941e+00,-1.385e+00,4.463e+00,5.253e-02,3.655e-02,1.498e-01,3.061e-04
-2.364e-02,-1.942e+00,-1.385e+00,4.465e+00,6.391e-02,1.615e-01,1.418e-01,2.992e-04
-2.354e-02,-1.942e+00,-1.384e+00,4.466e+00,6.530e-02,1.622e-01,1.418e-01,2.912e-04
-2.342e-02,-1.943e+00,-1.382e+00,4.468e+00,6.608e-02,1.630e-01,1.418e-01,2.825e-04
-2.330e-02,-1.944e+00,-1.381e+00,4.469e+00,9.326e-02,2.104e-01,1.458e-01,2.737e-04
-2.315e-02,-1.944e+00,-1.379e+00,4.471e+00,9.267e-02,2.113e-01,1.458e-01,2.636e-04
-2.298e-02,-1.945e+00,-1.377e+00,4.472e+00,9.094e-02,2.122e-01,1.458e-01,2.523e-04
-2.281e-02,-1.946e+00,-1.375e+00,4.473e+00,8.891e-02,2.131e-01,1.458e-01,2.411e-04
-2.263e-02,-1.947e+00,-1.373e+00,4.475e+00,8.691e-02,2.140e-01,1.458e-01,2.303e-04
-2.245e-02,-1.948e+00,-1.371e+00,4.476e+00,7.316e-02,2.407e-01,1.465e-01,2.201e-04
-2.229e-02,-1.949e+00,-1.368e+00,4.478e+00,7.195e-02,2.414e-01,1.465e-01,2.110e-04
-2.214e-02,-1.949e+00,-1.366e+00,4.479e+00,8.320e-02,1.075e-01,1.465e-01,2.032e-04
-2.198e-02,-1.950e+00,-1.364e+00,4.481e+00,8.230e-02,1.081e-01,1.465e-01,1.955e-04
-2.181e-02,-1.951e+00,-1.363e+00,4.482e+00,8.101e-02,1.087e-01,1.465e-01,1.874e-04
-2.164e-02,-1.952e+00,-1.362e+00,4.484e+00,7.965e-02,1.093e-01,1.465e-01,1.789e-04
-2.147e-02,-1.953e+00,-1.360e+00,4.485e+00,1.258e-01,1.255e-01,1.458e-01,1.698e-04
-2.127e-02,-1.954e+00,-1.359e+00,4.487e+00,1.225e-01,1.263e-01,1.458e-01,1.577e-04
-2.102e-02,-1.955e+00,-1.358e+00,4.488e+00,1.175e-01,1.272e-01,1.458e-01,1.420e-04
-2.077e-02,-1.956e+00,-1.357e+00,4.490e+00,1.122e-01,1.282e-01,1.458e-01,1.241e-04
-2.052e-02,-1.957e+00,-1.356e+00,4.491e+00,1.072e-01,1.293e-01,1.458e-01,1.046e-04
-2.028e-02,-1.958e+00,-1.354e+00,4.492e+00,-4.270e-02,1.874e-01,1.411e-01,8.392e-05
-2.018e-02,-1.959e+00,-1.353e+00,4.494e+00,-4.101e-02,1.884e-01,1.411e-01,7.495e-05
-2.022e-02,-1.958e+00,-1.351e+00,4.495e+00,-3.567e-03,2.046e-01,1.485e-01,7.767e-05
-2.026e-02,-1.958e+00,-1.349e+00,4.497e+00,4.737e-03,2.052e-01,1.485e-01,8.046e-05
-2.027e-02,-1.958e+00,-1.347e+00,4.498e+00,1.167e-02,2.058e-01,1.485e-01,8.106e-05
-2.025e-02,-1.958e+00,-1.345e+00,4.500e+00,1.763e-02,2.064e-01,1.485e-01,8.052e-05
-2.023e-02,-1.958e+00,-1.343e+00,4.501e+00,2.282e-02,2.068e-01,1.485e-01,7.937e-05
-2.019e-02,-1.958e+00,-1.341e+00,4.503e+00,8.668e-02,1.503e-01,1.485e-01,7.795e-05
-2.008e-02,-1.959e+00,-1.339e+00,4.504e+00,8.818e-02,1.506e-01,1.485e-01,7.475e-05
-1.990e-02,-1.960e+00,-1.337e+00,4.506e+00,8.687e-02,1.510e-01,1.485e-01,6.959e-05
-1.971e-02,-1.961e+00,-1.336e+00,4.507e+00,8.470e-02,1.514e-01,1.485e-01,6.323e-05
-1.951e-02,-1.961e+00,-1.334e+00,4.509e+00,8.237e-02,1.519e-01,1.485e-01,5.595e-05
-1.931e-02,-1.962e+00,-1.333e+00,4.510e+00,9.199e-02,1.835e-01,1.465e-01,4.789e-05
-1.910e-02,-1.963e+00,-1.331e+00,4.512e+00,8.931e-02,1.841e-01,1.465e-01,3.858e-05
-1.889e-02,-1.964e+00,-1.329e+00,4.513e+00,8.635e-02,1.847e-01,1.465e-01,2.799e-05
-1.868e-02,-1.965e+00,-1.327e+00,4.515e+00,8.347e-02,1.854e-01,1.465e-01,1.652e-05
-1.847e-02,-1.966e+00,-1.326e+00,4.516e+00,8.079e-02,1.861e-01,1.465e-01,4.350e-06
-1.827e-02,-1.966e+00,-1.324e+00,4.517e+00,2.792e-02,2.335e-01,1.431e-01,8.409e-06
-1.812e-02,-1.967e+00,-1.322e+00,4.519e+00,2.767e-02,2.342e-01,1.431e-01,1.801e-05
-1.803e-02,-1.967e+00,-1.319e+00,4.520e+00,2.959e-02,2.350e-01,1.431e-01,2.389e-05
-1.795e-02,-1.968e+00,-1.317e+00,4.522e+00,-3.524e-03,3.547e-01,1.257e-01,2.851e-05
-1.791e-02,-1.968e+00,-1.314e+00,4.523e+00,-2.532e-04,3.553e-01,1.257e-01,3.071e-05
-1.790e-02,-1.968e+00,-1.311e+00,4.524e+00,4.240e-03,3.558e-01,1.257e-01,3.112e-05
-1.789e-02,-1.968e+00,-1.307e+00,4.526e+00,8.799e-03,3.562e-01,1.257e-01,3.131e-05
-1.787e-02,-1.968e+00,-1.304e+00,4.527e+00,1.304e-02,3.566e-01,1.257e-01,3.151e-05
-1.785e-02,-1.968e+00,-1.300e+00,4.528e+00,1.686e-02,3.568e-01,1.257e-01,3.153e-05
-1.781e-02,-1.968e+00,-1.297e+00,4.529e+00,2.025e-02,3.570e-01,1.257e-01,3.114e-05
-1.776e-02,-1.968e+00,-1.293e+00,4.531e+00,6.179e-02,3.001e-01,1.317e-01,3.013e-05
-1.766e-02,-1.969e+00,-1.290e+00,4.532e+00,6.303e-02,2.999e-01,1.317e-01,2.704e-05
-1.751e-02,-1.969e+00,-1.286e+00,4.533e+00,6.243e-02,2.994e-01,1.317e-01,2.180e-05
-1.734e-02,-1.970e+00,-1.283e+00,4.535e+00,3.751e-02,1.746e-01,1.384e-01,1.564e-05
-1.719e-02,-1.970e+00,-1.281e+00,4.536e+00,3.743e-02,1.741e-01,1.384e-01,1.019e-05
-1.707e-02,-1.971e+00,-1.279e+00,4.537e+00,3.828e-02,1.737e-01,1.384e-01,5.700e-06
-1.696e-02,-1.971e+00,-1.277e+00,4.539e+00,3.936e-02,1.733e-01,1.384e-01,1.449e-06
-1.685e-02,-1.971e+00,-1.275e+00,4.540e+00,4.041e-02,1.730e-01,1.384e-01,2.798e-06
-1.673e-02,-1.972e+00,-1.274e+00,4.541e+00,4.135e-02,1.727e-01,1.384e-01,7.097e-06
-1.661e-02,-1.972e+00,-1.272e+00,4.543e+00,4.216e-02,1.723e-01,1.384e-01,1.143e-05
-1.649e-02,-1.973e+00,-1.270e+00,4.544e+00,4.285e-02,1.719e-01,1.384e-01,1.577e-05
-1.636e-02,-1.973e+00,-1.268e+00,4.546e+00,4.343e-02,1.716e-01,1.384e-01,2.004e-05
-1.623e-02,-1.973e+00,-1.267e+00,4.547e+00,9.135e-02,4.041e-01,1.143e-01,2.422e-05
-1.604e-02,-1.974e+00,-1.264e+00,4.548e+00,8.892e-02,4.035e-01,1.143e-01,3.005e-05
-1.579e-02,-1.975e+00,-1.260e+00,4.549e+00,8.460e-02,4.026e-01,1.143e-01,3.705e-05
-1.553e-02,-1.976e+00,-1.256e+00,4.550e+00,7.994e-02,4.016e-01,1.143e-01,4.362e-05
-1.527e-02,-1.976e+00,-1.252e+00,4.552e+00,7.548e-02,4.006e-01,1.143e-01,4.931e-05
-1.502e-02,-1.977e+00,-1.248e+00,4.553e+00,1.010e-01,3.841e-01,1.130e-01,5.408e-05
-1.474e-02,-1.978e+00,-1.244e+00,4.554e+00,5.156e-02,3.052e-01,1.291e-01,5.834e-05
-1.450e-02,-1.979e+00,-1.241e+00,4.555e+00,5.411e-02,2.836e-01,1.317e-01,6.073e-05
-1.430e-02,-1.979e+00,-1.238e+00,4.556e+00,5.239e-02,2.831e-01,1.317e-01,6.184e-05
-1.412e-02,-1.980e+00,-1.235e+00,4.558e+00,5.113e-02,2.361e-01,1.237e-01,6.225e-05
-1.395e-02,-1.980e+00,-1.232e+00,4.559e+00,4.983e-02,2.357e-01,1.237e-01,6.203e-05
-1.377e-02,-1.981e+00,-1.230e+00,4.560e+00,4.867e-02,2.354e-01,1.237e-01,6.109e-05
-1.361e-02,-1.981e+00,-1.227e+00,4.561e+00,4.761e-02,2.351e-01,1.237e-01,5.939e-05
-1.344e-02,-1.982e+00,-1.225e+00,4.563e+00,4.664e-02,2.350e-01,1.237e-01,5.695e-05
-1.328e-02,-1.982e+00,-1.222e+00,4.564e+00,4.575e-02,2.348e-01,1.237e-01,5.375e-05
-1.312e-02,-1.983e+00,-1.220e+00,4.565e+00,3.306e-02,1.986e-01,1.277e-01,4.982e-05
-1.298e-02,-1.983e+00,-1.218e+00,4.566e+00,3.292e-02,1.987e-01,1.277e-01,4.570e-05
-1.286e-02,-1.983e+00,-1.216e+00,4.568e+00,3.328e-02,1.990e-01,1.277e-01,4.165e-05
-1.274e-02,-1.984e+00,-1.214e+00,4.569e+00,3.377e-02,1.994e-01,1.277e-01,3.735e-05
-1.262e-02,-1.984e+00,-1.212e+00,4.570e+00,3.424e-02,1.998e-01,1.277e-01,3.264e-05
-1.250e-02,-1.984e+00,-1.210e+00,4.572e+00,3.465e-02,2.002e-01,1.277e-01,2.742e-05
-1.238e-02,-1.985e+00,-1.208e+00,4.573e+00,3.499e-02,2.007e-01,1.277e-01,2.163e-05
-1.226e-02,-1.985e+00,-1.206e+00,4.574e+00,-5.963e-02,4.393e-01,9.020e-02,1.522e-05
-1.227e-02,-1.985e+00,-1.203e+00,4.575e+00,-5.653e-02,4.401e-01,9.020e-02,1.587e-05
-1.242e-02,-1.984e+00,-1.199e+00,4.576e+00,-4.972e-02,4.417e-01,9.020e-02,2.066e-05
-1.260e-02,-1.984e+00,-1.194e+00,4.577e+00,-2.736e-02,3.657e-01,1.116e-01,2.197e-05
-1.275e-02,-1.984e+00,-1.190e+00,4.578e+00,-2.012e-02,3.671e-01,1.116e-01,1.956e-05
-1.286e-02,-1.983e+00,-1.187e+00,4.579e+00,-1.412e-02,3.682e-01,1.116e-01,1.581e-05
-1.293e-02,-1.983e+00,-1.183e+00,4.580e+00,-8.949e-03,3.689e-01,1.116e-01,1.192e-05
-1.299e-02,-1.983e+00,-1.179e+00,4.581e+00,-4.438e-03,3.694e-01,1.116e-01,8.522e-06
-1.302e-02,-1.983e+00,-1.175e+00,4.582e+00,-4.744e-04,3.696e-01,1.116e-01,6.019e-06
-1.304e-02,-1.983e+00,-1.172e+00,4.584e+00,3.015e-03,3.696e-01,1.116e-01,4.670e-06
-1.304e-02,-1.983e+00,-1.168e+00,4.585e+00,-3.246e-02,3.798e-01,1.043e-01,4.649e-06
-1.309e-02,-1.983e+00,-1.164e+00,4.586e+00,-2.834e-02,3.799e-01,1.043e-01,7.933e-07
-1.318e-02,-1.983e+00,-1.160e+00,4.587e+00,-5.245e-03,2.767e-01,1.257e-01,1.263e-05
-1.326e-02,-1.982e+00,-1.157e+00,4.588e+00,-1.043e-04,2.766e-01,1.257e-01,2.197e-05
-1.328e-02,-1.982e+00,-1.154e+00,4.589e+00,3.925e-03,2.760e-01,1.257e-01,2.588e-05
-1.328e-02,-1.982e+00,-1.151e+00,4.590e+00,7.286e-03,2.751e-01,1.257e-01,2.614e-05
-1.327e-02,-1.982e+00,-1.148e+00,4.592e+00,1.017e-02,2.740e-01,1.257e-01,2.359e-05
-1.324e-02,-1.982e+00,-1.146e+00,4.593e+00,1.267e-02,2.726e-01,1.257e-01,1.865e-05
-1.319e-02,-1.983e+00,-1.143e+00,4.594e+00,2.672e-02,1.934e-01,1.331e-01,1.161e-05
-1.312e-02,-1.983e+00,-1.140e+00,4.596e+00,4.610e-02,2.071e-01,1.371e-01,7.257e-07
-1.298e-02,-1.983e+00,-1.138e+00,4.597e+00,4.633e-02,2.048e-01,1.371e-01,2.292e-05
-1.281e-02,-1.983e+00,-1.136e+00,4.598e+00,4.554e-02,2.023e-01,1.371e-01,5.130e-05
-1.262e-02,-1.984e+00,-1.134e+00,4.600e+00,-5.975e-03,4.431e-01,5.938e-02,8.057e-05
-1.252e-02,-1.984e+00,-1.131e+00,4.600e+00,-6.903e-03,4.420e-01,5.938e-02,9.580e-05
-1.251e-02,-1.984e+00,-1.127e+00,4.601e+00,-5.717e-03,4.413e-01,5.938e-02,9.750e-05
-1.252e-02,-1.984e+00,-1.123e+00,4.601e+00,-3.921e-03,4.406e-01,5.938e-02,9.497e-05
-1.254e-02,-1.984e+00,-1.118e+00,4.602e+00,-7.987e-03,4.400e-01,6.876e-02,9.170e-05
-1.257e-02,-1.984e+00,-1.114e+00,4.603e+00,-5.759e-03,4.393e-01,6.876e-02,8.705e-05
-1.259e-02,-1.984e+00,-1.109e+00,4.603e+00,-3.477e-03,4.385e-01,6.876e-02,8.159e-05
-1.262e-02,-1.984e+00,-1.105e+00,4.604e+00,-1.342e-03,4.376e-01,6.876e-02,7.706e-05
-1.263e-02,-1.984e+00,-1.101e+00,4.605e+00,5.878e-04,4.366e-01,6.876e-02,7.416e-05
-1.264e-02,-1.984e+00,-1.096e+00,4.606e+00,2.310e-03,4.355e-01,6.876e-02,7.312e-05
-1.263e-02,-1.984e+00,-1.092e+00,4.606e+00,1.273e-02,4.032e-01,8.283e-02,7.397e-05
-1.260e-02,-1.984e+00,-1.088e+00,4.607e+00,1.403e-02,4.015e-01,8.283e-02,8.075e-05
-1.255e-02,-1.984e+00,-1.083e+00,4.608e+00,1.481e-02,3.996e-01,8.283e-02,9.342e-05
-1.249e-02,-1.984e+00,-1.079e+00,4.609e+00,1.535e-02,3.975e-01,8.283e-02,1.090e-04
-1.242e-02,-1.984e+00,-1.075e+00,4.610e+00,1.577e-02,3.953e-01,8.283e-02,1.262e-04
-1.234e-02,-1.984e+00,-1.071e+00,4.610e+00,1.611e-02,3.930e-01,8.283e-02,1.445e-04
-1.227e-02,-1.984e+00,-1.067e+00,4.611e+00,6.383e-02,2.717e-01,9.690e-02,1.638e-04
-1.209e-02,-1.985e+00,-1.064e+00,4.612e+00,6.239e-02,2.682e-01,9.690e-02,2.082e-04
-1.182e-02,-1.985e+00,-1.061e+00,4.613e+00,1.065e-01,3.262e-01,9.154e-02,2.748e-04
-1.144e-02,-1.986e+00,-1.058e+00,4.614e+00,1.006e-01,3.214e-01,9.154e-02,3.668e-04
-1.097e-02,-1.987e+00,-1.055e+00,4.615e+00,8.709e-02,3.162e-01,9.489e-02,4.715e-04
-1.050e-02,-1.988e+00,-1.052e+00,4.616e+00,7.977e-02,3.113e-01,9.489e-02,5.654e-04
-1.007e-02,-1.988e+00,-1.049e+00,4.617e+00,7.317e-02,3.070e-01,9.489e-02,6.435e-04
-9.679e-03,-1.989e+00,-1.045e+00,4.618e+00,6.727e-02,1.998e-01,1.116e-01,7.075e-04
-9.314e-03,-1.990e+00,-1.043e+00,4.619e+00,6.235e-02,1.965e-01,1.116e-01,7.593e-04
-8.976e-03,-1.990e+00,-1.041e+00,4.620e+00,5.797e-02,1.937e-01,1.116e-01,8.002e-04
-8.661e-03,-1.991e+00,-1.039e+00,4.621e+00,3.643e-03,2.484e-01,1.063e-01,8.315e-04
-8.476e-03,-1.991e+00,-1.036e+00,4.622e+00,2.145e-03,2.472e-01,1.063e-01,8.468e-04
-8.410e-03,-1.991e+00,-1.034e+00,4.623e+00,2.985e-03,2.466e-01,1.063e-01,8.519e-04
-8.380e-03,-1.991e+00,-1.031e+00,4.624e+00,4.524e-03,2.462e-01,1.063e-01,8.541e-04
-8.357e-03,-1.991e+00,-1.029e+00,4.625e+00,6.169e-03,2.458e-01,1.063e-01,8.560e-04
-8.330e-03,-1.991e+00,-1.026e+00,4.626e+00,1.560e-01,3.901e-01,3.861e-02,8.582e-04
-7.973e-03,-1.992e+00,-1.023e+00,4.627e+00,1.499e-01,3.888e-01,3.861e-02,8.833e-04
-7.308e-03,-1.993e+00,-1.020e+00,4.627e+00,1.023e-01,3.865e-01,5.804e-02,9.016e-04
-6.660e-03,-1.994e+00,-1.016e+00,4.628e+00,7.623e-02,3.845e-01,6.943e-02,8.771e-04
-6.142e-03,-1.995e+00,-1.012e+00,4.628e+00,6.776e-02,3.833e-01,6.943e-02,8.224e-04
-5.720e-03,-1.996e+00,-1.008e+00,4.629e+00,7.300e-02,3.828e-01,4.531e-02,7.512e-04
-5.326e-03,-1.996e+00,-1.004e+00,4.630e+00,6.649e-02,3.820e-01,4.531e-02,6.603e-04
-4.946e-03,-1.997e+00,-1.000e+00,4.630e+00,6.028e-02,3.814e-01,4.531e-02,5.471e-04
-4.592e-03,-1.997e+00,-9.966e-01,4.631e+00,1.902e-02,3.448e-01,7.948e-02,4.167e-04
-4.349e-03,-1.998e+00,-9.929e-01,4.631e+00,1.603e-02,3.459e-01,7.948e-02,3.117e-04
-4.210e-03,-1.998e+00,-9.894e-01,4.632e+00,1.494e-02,3.475e-01,7.948e-02,2.456e-04
-4.108e-03,-1.998e+00,-9.859e-01,4.633e+00,1.455e-02,3.494e-01,7.948e-02,1.951e-04
-4.020e-03,-1.998e+00,-9.824e-01,4.634e+00,1.440e-02,3.515e-01,7.948e-02,1.500e-04
-3.937e-03,-1.998e+00,-9.789e-01,4.635e+00,-1.903e-01,3.277e-01,6.139e-02,1.061e-04
-4.335e-03,-1.998e+00,-9.754e-01,4.635e+00,2.256e-02,3.567e-01,7.948e-02,2.956e-04
-4.704e-03,-1.997e+00,-9.720e-01,4.636e+00,2.757e-02,3.754e-01,6.608e-02,4.333e-04
-4.714e-03,-1.997e+00,-9.683e-01,4.637e+00,1.706e-02,3.459e-01,7.412e-02,4.369e-04
-4.633e-03,-1.997e+00,-9.647e-01,4.637e+00,2.879e-02,3.783e-01,6.608e-02,4.107e-04
-4.512e-03,-1.997e+00,-9.611e-01,4.638e+00,2.783e-02,3.794e-01,6.608e-02,3.701e-04
-4.361e-03,-1.998e+00,-9.573e-01,4.639e+00,2.636e-02,3.805e-01,6.608e-02,3.163e-04
-4.207e-03,-1.998e+00,-9.535e-01,4.639e+00,2.483e-02,3.817e-01,6.608e-02,2.566e-04
-4.057e-03,-1.998e+00,-9.497e-01,4.640e+00,2.337e-02,3.830e-01,6.608e-02,1.942e-04
-3.913e-03,-1.998e+00,-9.458e-01,4.641e+00,-1.440e-01,2.602e-01,8.752e-02,1.305e-04
-4.185e-03,-1.998e+00,-9.425e-01,4.642e+00,2.816e-02,3.874e-01,6.608e-02,2.442e-04
-4.437e-03,-1.998e+00,-9.391e-01,4.642e+00,3.354e-02,3.895e-01,6.608e-02,3.323e-04
-4.383e-03,-1.998e+00,-9.354e-01,4.643e+00,3.374e-02,3.908e-01,6.608e-02,3.153e-04
-4.226e-03,-1.998e+00,-9.315e-01,4.643e+00,3.220e-02,3.919e-01,6.608e-02,2.629e-04
-4.041e-03,-1.998e+00,-9.276e-01,4.644e+00,3.020e-02,3.932e-01,6.608e-02,1.951e-04
-3.854e-03,-1.998e+00,-9.236e-01,4.645e+00,-1.379e-01,2.703e-01,8.752e-02,1.199e-04
-4.096e-03,-1.998e+00,-9.202e-01,4.646e+00,3.953e-02,3.349e-01,8.417e-02,2.132e-04
-4.304e-03,-1.998e+00,-9.170e-01,4.647e+00,4.432e-02,3.369e-01,8.417e-02,2.819e-04
-4.186e-03,-1.998e+00,-9.137e-01,4.647e+00,4.374e-02,3.386e-01,8.417e-02,2.452e-04
-3.961e-03,-1.998e+00,-9.103e-01,4.648e+00,4.141e-02,3.404e-01,8.417e-02,1.680e-04
-3.711e-03,-1.999e+00,-9.069e-01,4.649e+00,-1.215e-01,2.752e-01,8.819e-02,6.944e-05
-3.877e-03,-1.998e+00,-9.037e-01,4.650e+00,-1.174e-01,2.772e-01,8.819e-02,1.353e-04
-4.445e-03,-1.998e+00,-9.008e-01,4.651e+00,5.328e-02,3.454e-01,8.417e-02,3.088e-04
-4.683e-03,-1.997e+00,-8.977e-01,4.652e+00,7.916e-02,3.357e-01,9.221e-02,3.603e-04
-4.454e-03,-1.998e+00,-8.944e-01,4.653e+00,1.629e-01,4.410e-01,1.584e-02,3.128e-04
-3.816e-03,-1.998e+00,-8.906e-01,4.653e+00,-4.180e-03,4.274e-01,1.584e-02,1.269e-04
-3.345e-03,-1.999e+00,-8.864e-01,4.653e+00,-2.514e-03,4.288e-01,2.053e-02,6.855e-05
-3.217e-03,-1.999e+00,-8.821e-01,4.653e+00,-4.232e-03,4.296e-01,2.053e-02,1.307e-04
-3.194e-03,-1.999e+00,-8.778e-01,4.653e+00,-4.285e-03,4.303e-01,2.053e-02,1.422e-04
-3.206e-03,-1.999e+00,-8.735e-01,4.654e+00,-3.047e-02,4.308e-01,2.053e-02,1.364e-04
-3.299e-03,-1.999e+00,-8.692e-01,4.654e+00,-2.871e-02,4.313e-01,2.053e-02,9.301e-05
-3.461e-03,-1.999e+00,-8.648e-01,4.654e+00,-2.590e-02,4.318e-01,2.053e-02,2.470e-05
-3.633e-03,-1.999e+00,-8.605e-01,4.654e+00,-2.294e-02,4.323e-01,2.053e-02,3.943e-05
-3.796e-03,-1.998e+00,-8.561e-01,4.654e+00,-1.718e-02,4.328e-01,9.807e-03,9.227e-05
-3.935e-03,-1.998e+00,-8.518e-01,4.654e+00,-1.492e-02,4.331e-01,9.807e-03,1.316e-04
-4.050e-03,-1.998e+00,-8.474e-01,4.655e+00,2.256e-02,4.334e-01,4.196e-02,1.601e-04
-4.051e-03,-1.998e+00,-8.431e-01,4.655e+00,2.319e-02,4.341e-01,4.196e-02,1.603e-04
-3.943e-03,-1.998e+00,-8.387e-01,4.655e+00,2.221e-02,4.347e-01,4.196e-02,1.355e-04
-3.805e-03,-1.998e+00,-8.343e-01,4.656e+00,-1.186e-02,4.352e-01,1.651e-02,1.010e-04
-3.754e-03,-1.998e+00,-8.300e-01,4.656e+00,-1.236e-02,4.355e-01,1.651e-02,8.763e-05
-3.797e-03,-1.998e+00,-8.256e-01,4.656e+00,-1.149e-02,4.359e-01,1.651e-02,9.840e-05
-3.866e-03,-1.998e+00,-8.212e-01,4.656e+00,-1.913e-02,4.364e-01,2.522e-02,1.147e-04
-3.964e-03,-1.998e+00,-8.168e-01,4.657e+00,1.233e-02,4.371e-01,5.067e-02,1.354e-04
-3.995e-03,-1.998e+00,-8.124e-01,4.657e+00,1.353e-02,4.381e-01,5.067e-02,1.414e-04
-3.941e-03,-1.998e+00,-8.080e-01,4.658e+00,1.349e-02,4.387e-01,5.067e-02,1.314e-04
-3.859e-03,-1.998e+00,-8.036e-01,4.658e+00,-1.661e-02,4.393e-01,2.522e-02,1.157e-04
-3.857e-03,-1.998e+00,-7.992e-01,4.658e+00,-4.000e-02,4.345e-01,2.923e-02,1.151e-04
-4.006e-03,-1.998e+00,-7.948e-01,4.659e+00,1.593e-02,4.407e-01,4.263e-02,1.407e-04
-4.083e-03,-1.998e+00,-7.904e-01,4.659e+00,1.764e-02,4.415e-01,4.263e-02,1.519e-04
-4.023e-03,-1.998e+00,-7.860e-01,4.659e+00,1.740e-02,4.419e-01,4.263e-02,1.438e-04
-3.917e-03,-1.998e+00,-7.815e-01,4.660e+00,-3.685e-02,4.369e-01,2.923e-02,1.287e-04
-3.961e-03,-1.998e+00,-7.771e-01,4.660e+00,1.755e-02,4.427e-01,4.263e-02,1.347e-04
-3.995e-03,-1.998e+00,-7.727e-01,4.661e+00,1.567e-02,4.434e-01,3.928e-02,1.393e-04
-3.923e-03,-1.998e+00,-7.682e-01,4.661e+00,-2.629e-02,4.384e-01,3.392e-02,1.303e-04
-3.949e-03,-1.998e+00,-7.638e-01,4.661e+00,1.606e-02,4.442e-01,3.928e-02,1.333e-04
-3.962e-03,-1.998e+00,-7.593e-01,4.662e+00,1.679e-02,4.447e-01,3.928e-02,1.349e-04
-3.881e-03,-1.998e+00,-7.549e-01,4.662e+00,-2.528e-02,4.397e-01,3.392e-02,1.259e-04
-3.900e-03,-1.998e+00,-7.504e-01,4.662e+00,-5.717e-02,4.402e-01,3.258e-02,1.279e-04
-4.134e-03,-1.998e+00,-7.460e-01,4.663e+00,2.949e-02,4.467e-01,5.000e-02,1.470e-04
-4.232e-03,-1.998e+00,-7.415e-01,4.663e+00,3.152e-02,4.475e-01,5.000e-02,1.519e-04
-4.102e-03,-1.998e+00,-7.370e-01,4.664e+00,3.046e-02,4.474e-01,5.000e-02,1.462e-04
-3.903e-03,-1.998e+00,-7.325e-01,4.664e+00,-5.458e-02,4.418e-01,3.258e-02,1.332e-04
-3.949e-03,-1.998e+00,-7.280e-01,4.665e+00,2.952e-02,4.475e-01,5.000e-02,1.363e-04
-3.985e-03,-1.998e+00,-7.236e-01,4.665e+00,8.703e-02,4.429e-01,4.799e-02,1.386e-04
-3.660e-03,-1.999e+00,-7.191e-01,4.666e+00,3.282e-03,4.162e-01,5.134e-02,1.134e-04
-3.366e-03,-1.999e+00,-7.147e-01,4.666e+00,1.194e-02,4.105e-01,5.670e-02,7.566e-05
-3.233e-03,-1.999e+00,-7.105e-01,4.667e+00,1.094e-02,4.109e-01,5.670e-02,5.377e-05
-3.132e-03,-1.999e+00,-7.064e-01,4.667e+00,1.036e-02,4.115e-01,5.670e-02,3.550e-05
-3.045e-03,-1.999e+00,-7.022e-01,4.668e+00,9.972e-03,4.122e-01,5.670e-02,1.856e-05
-2.964e-03,-1.999e+00,-6.981e-01,4.668e+00,6.699e-03,3.975e-01,6.072e-02,1.962e-06
-2.897e-03,-1.999e+00,-6.940e-01,4.669e+00,6.616e-03,3.984e-01,6.072e-02,1.258e-05
-2.840e-03,-1.999e+00,-6.900e-01,4.670e+00,6.676e-03,3.994e-01,6.072e-02,2.512e-05
-2.787e-03,-1.999e+00,-6.859e-01,4.670e+00,6.777e-03,4.004e-01,6.072e-02,3.725e-05
-2.735e-03,-1.999e+00,-6.819e-01,4.671e+00,6.881e-03,4.014e-01,6.072e-02,4.957e-05
-2.681e-03,-1.999e+00,-6.779e-01,4.671e+00,6.976e-03,4.025e-01,6.072e-02,6.231e-05
-2.627e-03,-1.999e+00,-6.738e-01,4.672e+00,-1.837e-03,4.191e-01,5.603e-02,7.557e-05
-2.602e-03,-1.999e+00,-6.697e-01,4.673e+00,-1.035e-02,4.150e-01,5.402e-02,8.196e-05
-2.632e-03,-1.999e+00,-6.655e-01,4.673e+00,-3.828e-04,4.212e-01,5.603e-02,7.466e-05
-2.666e-03,-1.999e+00,-6.613e-01,4.674e+00,7.470e-04,4.221e-01,5.603e-02,6.700e-05
-2.674e-03,-1.999e+00,-6.571e-01,4.674e+00,1.557e-03,4.231e-01,5.603e-02,6.514e-05
-2.670e-03,-1.999e+00,-6.529e-01,4.675e+00,2.203e-03,4.239e-01,5.603e-02,6.604e-05
-2.658e-03,-1.999e+00,-6.486e-01,4.675e+00,2.747e-03,3.782e-01,6.809e-02,6.856e-05
-2.640e-03,-1.999e+00,-6.445e-01,4.676e+00,3.366e-03,3.792e-01,6.809e-02,7.220e-05
-2.617e-03,-1.999e+00,-6.406e-01,4.677e+00,3.918e-03,3.803e-01,6.809e-02,7.686e-05
-2.589e-03,-1.999e+00,-6.368e-01,4.677e+00,1.627e-02,3.916e-01,6.407e-02,8.251e-05
-2.517e-03,-1.999e+00,-6.329e-01,4.678e+00,1.615e-02,3.927e-01,6.407e-02,9.755e-05
-2.404e-03,-2.000e+00,-6.290e-01,4.679e+00,9.595e-03,4.665e-01,9.807e-03,1.229e-04
-2.300e-03,-2.000e+00,-6.247e-01,4.679e+00,1.436e-02,4.670e-01,5.118e-03,1.479e-04
-2.198e-03,-2.000e+00,-6.202e-01,4.679e+00,1.317e-02,4.675e-01,5.118e-03,1.742e-04
-2.089e-03,-2.000e+00,-6.155e-01,4.679e+00,1.190e-02,4.679e-01,5.118e-03,2.040e-04
-1.985e-03,-2.000e+00,-6.108e-01,4.679e+00,1.069e-02,4.683e-01,5.118e-03,2.342e-04
-1.889e-03,-2.000e+00,-6.061e-01,4.679e+00,9.582e-03,4.686e-01,5.118e-03,2.635e-04
-1.802e-03,-2.000e+00,-6.014e-01,4.679e+00,-1.513e-02,4.688e-01,1.182e-02,2.913e-04
-1.806e-03,-2.000e+00,-5.967e-01,4.679e+00,-1.494e-02,4.691e-01,1.182e-02,2.901e-04
-1.895e-03,-2.000e+00,-5.920e-01,4.679e+00,-1.373e-02,4.693e-01,1.182e-02,2.631e-04
-2.004e-03,-2.000e+00,-5.872e-01,4.679e+00,-1.227e-02,4.695e-01,1.182e-02,2.327e-04
-2.112e-03,-2.000e+00,-5.825e-01,4.680e+00,-1.083e-02,4.697e-01,1.182e-02,2.059e-04
-2.212e-03,-2.000e+00,-5.778e-01,4.680e+00,-1.840e-02,4.699e-01,2.053e-02,1.840e-04
-2.332e-03,-2.000e+00,-5.731e-01,4.680e+00,-1.671e-02,4.703e-01,2.053e-02,1.611e-04
-2.471e-03,-2.000e+00,-5.683e-01,4.680e+00,-1.482e-02,4.706e-01,2.053e-02,1.392e-04
-2.605e-03,-1.999e+00,-5.636e-01,4.680e+00,-1.298e-02,4.709e-01,2.053e-02,1.225e-04
-2.727e-03,-1.999e+00,-5.589e-01,4.680e+00,1.243e-02,4.712e-01,1.785e-02,1.110e-04
-2.751e-03,-1.999e+00,-5.541e-01,4.681e+00,1.292e-02,4.714e-01,1.785e-02,1.092e-04
-2.682e-03,-1.999e+00,-5.494e-01,4.681e+00,-2.499e-03,4.714e-01,3.258e-02,1.142e-04
-2.639e-03,-1.999e+00,-5.446e-01,4.681e+00,-2.612e-03,4.716e-01,3.258e-02,1.175e-04
-2.642e-03,-1.999e+00,-5.399e-01,4.681e+00,-2.196e-03,4.719e-01,3.258e-02,1.173e-04
-2.657e-03,-1.999e+00,-5.351e-01,4.682e+00,-1.635e-03,4.722e-01,3.258e-02,1.163e-04
-2.672e-03,-1.999e+00,-5.304e-01,4.682e+00,-1.066e-03,4.724e-01,3.258e-02,1.154e-04
-2.685e-03,-1.999e+00,-5.256e-01,4.682e+00,2.022e-02,4.726e-01,3.526e-02,1.147e-04
-2.618e-03,-1.999e+00,-5.209e-01,4.683e+00,1.987e-02,4.727e-01,3.526e-02,1.181e-04
-2.476e-03,-2.000e+00,-5.161e-01,4.683e+00,-2.880e-02,4.676e-01,3.928e-02,1.272e-04
-2.489e-03,-2.000e+00,-5.114e-01,4.684e+00,-2.819e-02,4.679e-01,3.928e-02,1.264e-04
-2.668e-03,-1.999e+00,-5.067e-01,4.684e+00,2.176e-02,4.735e-01,3.526e-02,1.179e-04
-2.711e-03,-1.999e+00,-5.019e-01,4.684e+00,1.970e-02,4.736e-01,2.856e-02,1.169e-04
-2.598e-03,-1.999e+00,-4.972e-01,4.685e+00,-7.946e-03,4.736e-01,3.928e-02,1.194e-04
-2.544e-03,-1.999e+00,-4.924e-01,4.685e+00,-8.100e-03,4.737e-01,3.928e-02,1.212e-04
-2.578e-03,-1.999e+00,-4.876e-01,4.685e+00,-7.266e-03,4.739e-01,3.928e-02,1.203e-04
-2.635e-03,-1.999e+00,-4.829e-01,4.686e+00,2.052e-02,4.740e-01,2.856e-02,1.194e-04
-2.594e-03,-1.999e+00,-4.781e-01,4.686e+00,4.115e-02,4.740e-01,3.258e-02,1.197e-04
-2.377e-03,-2.000e+00,-4.733e-01,4.686e+00,3.908e-02,4.739e-01,3.258e-02,1.252e-04
-2.062e-03,-2.000e+00,-4.686e-01,4.687e+00,3.592e-02,4.740e-01,3.258e-02,1.471e-04
-1.734e-03,-2.000e+00,-4.638e-01,4.687e+00,3.262e-02,4.741e-01,3.258e-02,1.886e-04
-1.422e-03,-2.000e+00,-4.590e-01,4.687e+00,-1.794e-02,4.745e-01,3.794e-02,2.466e-04
-1.313e-03,-2.000e+00,-4.542e-01,4.688e+00,-3.652e-02,4.700e-01,3.593e-02,2.711e-04
-1.463e-03,-2.000e+00,-4.495e-01,4.688e+00,-3.444e-02,4.707e-01,3.593e-02,2.392e-04
-1.731e-03,-2.000e+00,-4.447e-01,4.688e+00,5.197e-02,4.764e-01,3.593e-02,1.949e-04
-1.703e-03,-2.000e+00,-4.400e-01,4.689e+00,5.207e-02,4.768e-01,3.593e-02,1.985e-04
-1.364e-03,-2.000e+00,-4.352e-01,4.689e+00,-3.430e-02,4.722e-01,3.593e-02,2.550e-04
-1.259e-03,-2.000e+00,-4.304e-01,4.690e+00,-4.395e-02,4.728e-01,3.057e-02,2.768e-04
-1.483e-03,-2.000e+00,-4.257e-01,4.690e+00,-4.114e-02,4.733e-01,3.057e-02,2.347e-04
-1.821e-03,-2.000e+00,-4.209e-01,4.690e+00,4.594e-02,4.787e-01,3.995e-02,1.919e-04
-1.853e-03,-2.000e+00,-4.161e-01,4.691e+00,4.673e-02,4.790e-01,3.995e-02,1.890e-04
-1.564e-03,-2.000e+00,-4.113e-01,4.691e+00,4.403e-02,4.795e-01,3.995e-02,2.191e-04
-1.187e-03,-2.000e+00,-4.065e-01,4.691e+00,-4.266e-02,4.751e-01,3.057e-02,2.813e-04
-1.124e-03,-2.000e+00,-4.017e-01,4.692e+00,1.037e-02,4.808e-01,2.723e-02,2.945e-04
-1.175e-03,-2.000e+00,-3.969e-01,4.692e+00,1.123e-02,4.812e-01,2.723e-02,2.841e-04
-1.121e-03,-2.000e+00,-3.920e-01,4.692e+00,1.094e-02,4.817e-01,2.723e-02,2.947e-04
-1.032e-03,-2.000e+00,-3.872e-01,4.692e+00,1.029e-02,4.822e-01,2.723e-02,3.127e-04
-9.371e-04,-2.000e+00,-3.823e-01,4.693e+00,9.564e-03,4.828e-01,2.723e-02,3.332e-04
-8.443e-04,-2.000e+00,-3.775e-01,4.693e+00,-2.079e-02,4.834e-01,3.057e-02,3.545e-04
-8.722e-04,-2.000e+00,-3.726e-01,4.693e+00,-2.015e-02,4.840e-01,3.057e-02,3.482e-04
-1.014e-03,-2.000e+00,-3.678e-01,4.694e+00,-1.829e-02,4.844e-01,3.057e-02,3.187e-04
-1.181e-03,-2.000e+00,-3.629e-01,4.694e+00,-1.616e-02,4.847e-01,3.057e-02,2.900e-04
-1.343e-03,-2.000e+00,-3.580e-01,4.694e+00,-1.409e-02,4.849e-01,3.057e-02,2.684e-04
-1.490e-03,-2.000e+00,-3.531e-01,4.695e+00,-1.218e-02,4.850e-01,3.057e-02,2.540e-04
-1.620e-03,-2.000e+00,-3.482e-01,4.695e+00,-1.046e-02,4.850e-01,3.392e-02,2.454e-04
-1.733e-03,-2.000e+00,-3.434e-01,4.695e+00,-8.893e-03,4.850e-01,3.392e-02,2.411e-04
-1.830e-03,-2.000e+00,-3.385e-01,4.696e+00,-7.491e-03,4.849e-01,3.392e-02,2.398e-04
-1.912e-03,-2.000e+00,-3.336e-01,4.696e+00,-6.245e-03,4.847e-01,3.392e-02,2.405e-04
-1.982e-03,-2.000e+00,-3.287e-01,4.696e+00,1.266e-02,4.845e-01,2.990e-02,2.423e-04
-1.969e-03,-2.000e+00,-3.238e-01,4.696e+00,1.285e-02,4.843e-01,2.990e-02,2.418e-04
-1.880e-03,-2.000e+00,-3.190e-01,4.697e+00,1.224e-02,4.843e-01,2.990e-02,2.389e-04
-1.770e-03,-2.000e+00,-3.141e-01,4.697e+00,1.141e-02,4.844e-01,2.990e-02,2.366e-04
-1.659e-03,-2.000e+00,-3.092e-01,4.697e+00,1.056e-02,4.845e-01,2.990e-02,2.359e-04
-1.552e-03,-2.000e+00,-3.043e-01,4.698e+00,-3.767e-02,4.795e-01,3.325e-02,2.369e-04
-1.643e-03,-2.000e+00,-2.995e-01,4.698e+00,-9.681e-03,4.793e-01,3.660e-02,2.366e-04
-1.810e-03,-2.000e+00,-2.947e-01,4.698e+00,-7.535e-03,4.788e-01,3.660e-02,2.404e-04
-1.917e-03,-2.000e+00,-2.898e-01,4.699e+00,-6.023e-03,4.783e-01,3.660e-02,2.459e-04
-1.994e-03,-2.000e+00,-2.850e-01,4.699e+00,-4.828e-03,4.778e-01,3.660e-02,2.516e-04
-2.053e-03,-2.000e+00,-2.802e-01,4.699e+00,3.176e-02,4.824e-01,3.526e-02,2.568e-04
-1.956e-03,-2.000e+00,-2.754e-01,4.700e+00,3.113e-02,4.822e-01,3.526e-02,2.479e-04
-1.714e-03,-2.000e+00,-2.705e-01,4.700e+00,2.901e-02,4.825e-01,3.526e-02,2.316e-04
-1.440e-03,-2.000e+00,-2.657e-01,4.701e+00,-3.870e-02,4.780e-01,4.062e-02,2.244e-04
-1.435e-03,-2.000e+00,-2.608e-01,4.701e+00,-3.832e-02,4.779e-01,4.062e-02,2.245e-04
-1.694e-03,-2.000e+00,-2.560e-01,4.701e+00,1.224e-02,4.819e-01,3.861e-02,2.334e-04
-1.827e-03,-2.000e+00,-2.512e-01,4.702e+00,1.402e-02,4.809e-01,3.861e-02,2.431e-04
-1.777e-03,-2.000e+00,-2.463e-01,4.702e+00,1.391e-02,4.806e-01,3.861e-02,2.387e-04
-1.667e-03,-2.000e+00,-2.415e-01,4.703e+00,1.319e-02,4.806e-01,3.861e-02,2.303e-04
-1.542e-03,-2.000e+00,-2.367e-01,4.703e+00,1.824e-02,4.808e-01,3.928e-02,2.226e-04
-1.393e-03,-2.000e+00,-2.318e-01,4.703e+00,-3.624e-02,4.759e-01,4.196e-02,2.165e-04
-1.447e-03,-2.000e+00,-2.270e-01,4.704e+00,-3.526e-02,4.753e-01,4.196e-02,2.186e-04
-1.706e-03,-2.000e+00,-2.222e-01,4.704e+00,3.605e-02,4.786e-01,4.397e-02,2.370e-04
-1.734e-03,-2.000e+00,-2.174e-01,4.705e+00,2.029e-01,4.881e-01,1.768e-03,2.396e-04
-8.369e-04,-2.000e+00,-2.127e-01,4.705e+00,1.374e-01,4.878e-01,-3.591e-03,2.149e-04
5.395e-04,-2.000e+00,-2.080e-01,4.705e+00,7.286e-02,4.948e-01,-9.113e-04,4.683e-04
1.632e-03,-2.001e+00,-2.031e-01,4.705e+00,-4.801e-02,4.894e-01,5.788e-03,8.960e-04
1.966e-03,-2.001e+00,-1.982e-01,4.705e+00,-5.136e-02,4.911e-01,5.788e-03,1.058e-03
1.723e-03,-2.001e+00,-1.932e-01,4.705e+00,-4.882e-02,4.904e-01,5.788e-03,9.405e-04
1.306e-03,-2.001e+00,-1.883e-01,4.705e+00,-4.452e-02,4.893e-01,5.788e-03,7.580e-04
8.624e-04,-2.001e+00,-1.834e-01,4.705e+00,-3.994e-02,4.881e-01,5.788e-03,5.926e-04
4.405e-04,-2.000e+00,-1.784e-01,4.705e+00,3.854e-02,4.922e-01,1.768e-03,4.666e-04
3.615e-04,-2.000e+00,-1.735e-01,4.705e+00,3.936e-02,4.921e-01,1.768e-03,4.466e-04
6.073e-04,-2.000e+00,-1.686e-01,4.705e+00,-3.725e-02,4.874e-01,5.788e-03,5.104e-04
6.367e-04,-2.000e+00,-1.636e-01,4.705e+00,-3.748e-02,4.876e-01,5.788e-03,5.188e-04
3.868e-04,-2.000e+00,-1.587e-01,4.705e+00,3.332e-02,4.926e-01,6.458e-03,4.552e-04
3.453e-04,-2.000e+00,-1.538e-01,4.705e+00,3.381e-02,4.927e-01,6.458e-03,4.457e-04
5.658e-04,-2.000e+00,-1.488e-01,4.705e+00,-1.580e-02,4.930e-01,7.128e-03,4.975e-04
6.608e-04,-2.000e+00,-1.439e-01,4.705e+00,-1.668e-02,4.932e-01,7.128e-03,5.220e-04
5.762e-04,-2.000e+00,-1.389e-01,4.705e+00,-1.575e-02,4.934e-01,7.128e-03,5.007e-04
4.386e-04,-2.000e+00,-1.340e-01,4.705e+00,5.095e-02,4.936e-01,2.438e-03,4.692e-04
5.648e-04,-2.000e+00,-1.290e-01,4.705e+00,-1.257e-02,4.935e-01,3.108e-03,4.971e-04
6.930e-04,-2.000e+00,-1.240e-01,4.705e+00,-1.383e-02,4.934e-01,3.108e-03,5.280e-04
6.390e-04,-2.000e+00,-1.191e-01,4.705e+00,-1.325e-02,4.936e-01,3.108e-03,5.150e-04
5.289e-04,-2.000e+00,-1.141e-01,4.705e+00,5.016e-02,4.939e-01,2.438e-03,4.906e-04
6.675e-04,-2.000e+00,-1.091e-01,4.705e+00,-1.348e-02,4.936e-01,3.108e-03,5.208e-04
7.936e-04,-2.000e+00,-1.041e-01,4.705e+00,-1.471e-02,4.934e-01,3.108e-03,5.509e-04
7.326e-04,-2.000e+00,-9.918e-02,4.706e+00,-1.407e-02,4.936e-01,3.108e-03,5.364e-04
6.142e-04,-2.000e+00,-9.421e-02,4.706e+00,-1.284e-02,4.941e-01,3.108e-03,5.107e-04
4.855e-04,-2.000e+00,-8.924e-02,4.706e+00,2.703e-02,4.947e-01,3.778e-03,4.861e-04
5.235e-04,-2.000e+00,-8.427e-02,4.706e+00,8.600e-02,4.998e-01,5.118e-03,4.927e-04
9.700e-04,-2.001e+00,-7.927e-02,4.706e+00,3.413e-02,4.926e-01,6.458e-03,5.884e-04
1.489e-03,-2.001e+00,-7.428e-02,4.706e+00,2.901e-02,4.902e-01,6.458e-03,7.377e-04
1.862e-03,-2.001e+00,-6.932e-02,4.706e+00,-2.507e-02,4.885e-01,5.788e-03,8.677e-04
1.952e-03,-2.001e+00,-6.438e-02,4.706e+00,-2.591e-02,4.883e-01,5.788e-03,9.013e-04
1.800e-03,-2.001e+00,-5.946e-02,4.706e+00,-9.499e-03,4.895e-01,6.458e-03,8.459e-04
1.642e-03,-2.001e+00,-5.454e-02,4.706e+00,-7.849e-03,4.908e-01,6.458e-03,7.921e-04
1.534e-03,-2.001e+00,-4.961e-02,4.706e+00,5.154e-03,4.917e-01,7.128e-03,7.581e-04
1.501e-03,-2.001e+00,-4.467e-02,4.706e+00,5.558e-03,4.922e-01,7.128e-03,7.481e-04
1.529e-03,-2.001e+00,-3.972e-02,4.706e+00,5.357e-03,4.923e-01,7.128e-03,7.563e-04
1.576e-03,-2.001e+00,-3.477e-02,4.706e+00,1.683e-02,4.922e-01,8.467e-03,7.702e-04
1.675e-03,-2.001e+00,-2.981e-02,4.706e+00,-1.086e-01,4.866e-01,1.785e-02,8.003e-04
1.298e-03,-2.001e+00,-2.488e-02,4.707e+00,1.988e-02,4.956e-01,8.467e-03,6.958e-04
9.614e-04,-2.001e+00,-1.994e-02,4.707e+00,2.332e-02,4.987e-01,8.467e-03,6.221e-04
1.014e-03,-2.001e+00,-1.495e-02,4.707e+00,2.290e-02,4.984e-01,8.467e-03,6.320e-04
1.191e-03,-2.001e+00,-9.938e-03,4.707e+00,3.429e-03,4.971e-01,2.656e-02,6.682e-04
1.323e-03,-2.001e+00,-4.929e-03,4.707e+00,2.400e-03,4.968e-01,2.656e-02,6.978e-04
1.383e-03,-2.001e+00,7.488e-05,4.707e+00,2.094e-03,4.971e-01,2.656e-02,7.118e-04
1.416e-03,-2.001e+00,5.078e-03,4.708e+00,2.047e-03,4.978e-01,2.656e-02,7.197e-04
1.441e-03,-2.001e+00,1.008e-02,4.708e+00,2.090e-03,4.984e-01,2.656e-02,7.255e-04
1.463e-03,-2.001e+00,1.510e-02,4.708e+00,2.159e-03,4.992e-01,2.656e-02,7.307e-04
1.484e-03,-2.001e+00,2.011e-02,4.708e+00,2.232e-03,4.999e-01,2.656e-02,7.357e-04
1.506e-03,-2.001e+00,2.514e-02,4.709e+00,2.302e-03,5.006e-01,2.656e-02,7.407e-04
1.529e-03,-2.001e+00,3.017e-02,4.709e+00,2.366e-03,5.013e-01,2.656e-02,7.459e-04
1.552e-03,-2.001e+00,3.521e-02,4.709e+00,2.424e-03,5.020e-01,2.656e-02,7.512e-04
1.576e-03,-2.001e+00,4.026e-02,4.709e+00,-2.125e-02,5.027e-01,3.325e-02,7.566e-04
1.501e-03,-2.001e+00,4.531e-02,4.710e+00,-2.014e-02,5.045e-01,3.325e-02,7.403e-04
1.334e-03,-2.001e+00,5.038e-02,4.710e+00,-1.811e-02,5.069e-01,3.325e-02,7.079e-04
1.152e-03,-2.001e+00,5.546e-02,4.710e+00,-1.593e-02,5.094e-01,3.325e-02,6.783e-04
9.790e-04,-2.001e+00,6.057e-02,4.711e+00,-1.384e-02,5.116e-01,3.325e-02,6.562e-04
8.244e-04,-2.001e+00,6.570e-02,4.711e+00,-1.193e-02,5.135e-01,3.325e-02,6.414e-04
6.890e-04,-2.001e+00,7.085e-02,4.711e+00,-1.020e-02,5.152e-01,3.325e-02,6.325e-04
5.721e-04,-2.001e+00,7.602e-02,4.712e+00,-8.665e-03,5.165e-01,3.325e-02,6.280e-04
4.720e-04,-2.001e+00,8.121e-02,4.712e+00,-4.288e-02,5.125e-01,3.191e-02,6.266e-04
2.385e-04,-2.001e+00,8.639e-02,4.712e+00,-4.018e-02,5.145e-01,3.191e-02,6.316e-04
-1.200e-04,-2.001e+00,9.156e-02,4.713e+00,-3.619e-03,5.225e-01,3.928e-02,6.598e-04
-3.556e-04,-2.001e+00,9.677e-02,4.713e+00,-8.149e-04,5.241e-01,3.928e-02,6.918e-04
-4.402e-04,-2.001e+00,1.020e-01,4.714e+00,4.783e-04,5.243e-01,3.928e-02,7.061e-04
-4.660e-04,-2.001e+00,1.073e-01,4.714e+00,1.183e-03,5.241e-01,3.928e-02,7.108e-04
-4.675e-04,-2.001e+00,1.126e-01,4.714e+00,1.351e-02,5.236e-01,3.459e-02,7.111e-04
-4.084e-04,-2.001e+00,1.178e-01,4.715e+00,1.330e-02,5.228e-01,3.459e-02,6.997e-04
-2.975e-04,-2.001e+00,1.231e-01,4.715e+00,1.258e-02,5.217e-01,3.459e-02,6.794e-04
-1.746e-04,-2.001e+00,1.284e-01,4.715e+00,1.174e-02,5.206e-01,3.459e-02,6.588e-04
-5.370e-05,-2.001e+00,1.336e-01,4.716e+00,1.091e-02,5.195e-01,3.459e-02,6.404e-04
6.076e-05,-2.001e+00,1.389e-01,4.716e+00,3.387e-02,5.186e-01,3.392e-02,6.248e-04
2.663e-04,-2.001e+00,1.441e-01,4.716e+00,3.218e-02,5.172e-01,3.392e-02,6.015e-04
5.559e-04,-2.001e+00,1.493e-01,4.717e+00,2.371e-02,5.155e-01,1.919e-02,5.800e-04
8.308e-04,-2.001e+00,1.545e-01,4.717e+00,2.115e-02,5.139e-01,1.919e-02,5.723e-04
1.067e-03,-2.000e+00,1.597e-01,4.717e+00,1.897e-02,5.127e-01,1.919e-02,5.751e-04
1.276e-03,-2.000e+00,1.649e-01,4.717e+00,-6.892e-02,5.065e-01,3.593e-02,5.846e-04
1.106e-03,-2.000e+00,1.700e-01,4.718e+00,-6.681e-02,5.079e-01,3.593e-02,5.775e-04
5.880e-04,-2.001e+00,1.751e-01,4.718e+00,-6.115e-02,5.111e-01,3.593e-02,5.890e-04
-5.299e-06,-2.001e+00,1.802e-01,4.718e+00,4.906e-02,5.195e-01,1.986e-02,6.646e-04
-1.512e-04,-2.001e+00,1.854e-01,4.719e+00,1.814e-02,5.200e-01,2.990e-02,6.932e-04
1.536e-05,-2.001e+00,1.906e-01,4.719e+00,1.679e-02,5.186e-01,2.990e-02,6.595e-04
1.847e-04,-2.001e+00,1.958e-01,4.719e+00,1.540e-02,5.173e-01,2.990e-02,6.294e-04
3.453e-04,-2.001e+00,2.011e-01,4.719e+00,1.411e-02,5.162e-01,2.990e-02,6.047e-04
4.940e-04,-2.001e+00,2.063e-01,4.720e+00,1.293e-02,5.151e-01,2.990e-02,5.852e-04
6.307e-04,-2.001e+00,2.115e-01,4.720e+00,-5.930e-02,5.091e-01,3.593e-02,5.701e-04
4.647e-04,-2.001e+00,2.166e-01,4.720e+00,1.397e-02,5.149e-01,2.990e-02,5.900e-04
3.087e-04,-2.001e+00,2.218e-01,4.721e+00,1.590e-02,5.155e-01,2.990e-02,6.138e-04
3.650e-04,-2.001e+00,2.270e-01,4.721e+00,1.566e-02,5.148e-01,2.990e-02,6.043e-04
4.895e-04,-2.001e+00,2.321e-01,4.721e+00,1.472e-02,5.139e-01,2.990e-02,5.848e-04
6.299e-04,-2.001e+00,2.373e-01,4.722e+00,-1.011e-02,5.078e-01,3.057e-02,5.654e-04
6.712e-04,-2.001e+00,2.425e-01,4.722e+00,-1.019e-02,5.074e-01,3.057e-02,5.602e-04
6.146e-04,-2.001e+00,2.476e-01,4.722e+00,-9.264e-03,5.074e-01,3.057e-02,5.678e-04
5.321e-04,-2.001e+00,2.527e-01,4.723e+00,1.565e-02,5.127e-01,2.589e-02,5.803e-04
5.455e-04,-2.001e+00,2.578e-01,4.723e+00,1.581e-02,5.124e-01,2.589e-02,5.781e-04
6.563e-04,-2.001e+00,2.630e-01,4.723e+00,-8.770e-03,5.064e-01,3.057e-02,5.606e-04
6.970e-04,-2.001e+00,2.681e-01,4.723e+00,-8.848e-03,5.059e-01,3.057e-02,5.546e-04
6.498e-04,-2.001e+00,2.732e-01,4.724e+00,-8.014e-03,5.058e-01,3.057e-02,5.619e-04
5.792e-04,-2.001e+00,2.783e-01,4.724e+00,-6.937e-03,5.058e-01,3.057e-02,5.740e-04
5.084e-04,-2.001e+00,2.834e-01,4.724e+00,4.159e-02,5.109e-01,2.990e-02,5.875e-04
6.354e-04,-2.001e+00,2.885e-01,4.725e+00,-3.057e-02,5.048e-01,3.526e-02,5.632e-04
6.632e-04,-2.001e+00,2.936e-01,4.725e+00,-3.046e-02,5.042e-01,3.526e-02,5.583e-04
4.671e-04,-2.001e+00,2.987e-01,4.725e+00,4.316e-02,5.098e-01,3.057e-02,5.981e-04
4.989e-04,-2.001e+00,3.038e-01,4.726e+00,4.317e-02,5.091e-01,3.057e-02,5.908e-04
7.971e-04,-2.000e+00,3.089e-01,4.726e+00,-4.264e-02,5.022e-01,3.660e-02,5.316e-04
8.323e-04,-2.000e+00,3.140e-01,4.726e+00,-4.260e-02,5.016e-01,3.660e-02,5.258e-04
5.589e-04,-2.001e+00,3.191e-01,4.727e+00,-3.931e-02,5.022e-01,3.660e-02,5.807e-04
2.068e-04,-2.001e+00,3.242e-01,4.727e+00,5.378e-02,4.045e-01,8.216e-02,6.738e-04
2.093e-04,-2.001e+00,3.288e-01,4.728e+00,5.468e-02,4.024e-01,8.216e-02,6.728e-04
5.704e-04,-2.001e+00,3.330e-01,4.729e+00,-2.234e-02,4.981e-01,5.335e-02,5.740e-04
7.358e-04,-2.000e+00,3.375e-01,4.729e+00,-2.349e-02,4.968e-01,5.335e-02,5.363e-04
6.335e-04,-2.001e+00,3.424e-01,4.730e+00,-2.180e-02,4.958e-01,5.335e-02,5.597e-04
4.544e-04,-2.001e+00,3.473e-01,4.730e+00,6.670e-02,3.964e-01,8.082e-02,6.064e-04
6.053e-04,-2.001e+00,3.519e-01,4.731e+00,2.499e-01,5.083e-01,1.098e-03,5.656e-04
1.688e-03,-2.000e+00,3.557e-01,4.731e+00,1.286e-01,5.034e-01,-2.921e-03,3.968e-04
3.096e-03,-2.000e+00,3.598e-01,4.731e+00,3.052e-02,4.981e-01,4.285e-04,4.855e-04
3.978e-03,-1.999e+00,3.646e-01,4.731e+00,-6.193e-02,4.925e-01,3.108e-03,6.825e-04
4.082e-03,-1.999e+00,3.695e-01,4.731e+00,-6.301e-02,4.926e-01,3.108e-03,7.114e-04
3.704e-03,-1.999e+00,3.744e-01,4.731e+00,2.411e-02,4.984e-01,4.285e-04,6.150e-04
3.520e-03,-1.999e+00,3.794e-01,4.731e+00,2.610e-02,4.987e-01,4.285e-04,5.744e-04
3.629e-03,-1.999e+00,3.844e-01,4.731e+00,7.135e-03,4.985e-01,1.098e-03,5.971e-04
3.757e-03,-1.999e+00,3.894e-01,4.731e+00,5.761e-03,4.981e-01,2.438e-03,6.253e-04
3.837e-03,-1.999e+00,3.944e-01,4.731e+00,4.928e-03,4.979e-01,2.438e-03,6.433e-04
3.895e-03,-1.999e+00,3.994e-01,4.731e+00,4.328e-03,4.978e-01,2.438e-03,6.566e-04
3.942e-03,-1.999e+00,4.045e-01,4.731e+00,3.846e-03,4.977e-01,2.438e-03,6.674e-04
3.982e-03,-1.999e+00,4.095e-01,4.731e+00,-2.029e-02,4.976e-01,5.118e-03,6.767e-04
3.926e-03,-1.999e+00,4.145e-01,4.731e+00,-1.962e-02,4.980e-01,5.118e-03,6.642e-04
3.782e-03,-1.999e+00,4.195e-01,4.731e+00,-1.798e-02,4.990e-01,5.118e-03,6.341e-04
3.619e-03,-1.999e+00,4.245e-01,4.731e+00,7.575e-03,5.001e-01,1.098e-03,6.041e-04
3.553e-03,-1.999e+00,4.295e-01,4.731e+00,8.312e-03,5.005e-01,1.098e-03,5.931e-04
3.584e-03,-1.999e+00,4.346e-01,4.731e+00,-1.574e-02,5.004e-01,5.118e-03,5.980e-04
3.555e-03,-1.999e+00,4.396e-01,4.731e+00,-1.536e-02,5.007e-01,5.118e-03,5.936e-04
3.448e-03,-2.000e+00,4.446e-01,4.731e+00,-1.412e-02,5.017e-01,5.118e-03,5.788e-04
3.323e-03,-2.000e+00,4.497e-01,4.732e+00,-1.269e-02,5.028e-01,5.118e-03,5.642e-04
3.202e-03,-2.000e+00,4.547e-01,4.732e+00,-1.129e-02,5.039e-01,5.118e-03,5.528e-04
3.092e-03,-2.000e+00,4.598e-01,4.732e+00,-9.997e-03,5.050e-01,5.118e-03,5.448e-04
2.992e-03,-2.000e+00,4.649e-01,4.732e+00,-8.834e-03,5.060e-01,5.118e-03,5.398e-04
2.904e-03,-2.000e+00,4.699e-01,4.732e+00,-7.793e-03,5.070e-01,5.118e-03,5.372e-04
2.826e-03,-2.000e+00,4.750e-01,4.732e+00,-6.866e-03,5.079e-01,5.118e-03,5.363e-04
2.758e-03,-2.000e+00,4.801e-01,4.732e+00,-6.041e-03,5.087e-01,5.118e-03,5.368e-04
2.698e-03,-2.000e+00,4.853e-01,4.732e+00,2.138e-02,5.094e-01,4.448e-03,5.382e-04
2.744e-03,-2.000e+00,4.904e-01,4.732e+00,2.092e-02,5.089e-01,4.448e-03,5.367e-04
2.888e-03,-2.000e+00,4.955e-01,4.732e+00,1.934e-02,5.072e-01,4.448e-03,5.337e-04
3.054e-03,-2.000e+00,5.006e-01,4.732e+00,1.752e-02,5.051e-01,4.448e-03,5.337e-04
3.216e-03,-2.000e+00,5.057e-01,4.732e+00,6.021e-02,5.031e-01,1.986e-02,5.370e-04
3.529e-03,-1.999e+00,5.108e-01,4.732e+00,5.690e-02,4.992e-01,1.986e-02,5.529e-04
3.978e-03,-1.999e+00,5.159e-01,4.732e+00,-3.398e-02,4.936e-01,1.048e-02,5.982e-04
4.129e-03,-1.999e+00,5.209e-01,4.733e+00,-3.558e-02,4.919e-01,1.048e-02,6.188e-04
3.962e-03,-1.999e+00,5.258e-01,4.733e+00,-3.356e-02,4.946e-01,1.048e-02,5.974e-04
3.704e-03,-1.999e+00,5.308e-01,4.733e+00,3.476e-02,4.987e-01,3.057e-02,5.728e-04
3.670e-03,-1.999e+00,5.358e-01,4.733e+00,3.550e-02,4.999e-01,3.057e-02,5.703e-04
3.872e-03,-1.999e+00,5.408e-01,4.733e+00,9.800e-03,4.977e-01,2.589e-02,5.855e-04
4.053e-03,-1.999e+00,5.458e-01,4.734e+00,8.004e-03,4.957e-01,2.589e-02,6.031e-04
4.160e-03,-1.999e+00,5.508e-01,4.734e+00,7.063e-03,4.949e-01,2.589e-02,6.149e-04
4.236e-03,-1.999e+00,5.558e-01,4.734e+00,-2.022e-02,4.945e-01,1.986e-02,6.238e-04
4.204e-03,-1.999e+00,5.608e-01,4.734e+00,-1.962e-02,4.956e-01,1.986e-02,6.203e-04
4.077e-03,-1.999e+00,5.658e-01,4.735e+00,-1.790e-02,4.982e-01,1.986e-02,6.078e-04
3.929e-03,-1.999e+00,5.708e-01,4.735e+00,-1.593e-02,5.011e-01,1.986e-02,5.969e-04
3.786e-03,-1.999e+00,5.758e-01,4.735e+00,-1.402e-02,5.039e-01,1.986e-02,5.901e-04
3.656e-03,-1.999e+00,5.809e-01,4.735e+00,-6.322e-03,5.064e-01,2.388e-02,5.873e-04
3.562e-03,-1.999e+00,5.859e-01,4.735e+00,-4.927e-03,5.084e-01,2.388e-02,5.875e-04
3.502e-03,-1.999e+00,5.910e-01,4.736e+00,-3.929e-03,5.098e-01,2.388e-02,5.887e-04
3.459e-03,-2.000e+00,5.962e-01,4.736e+00,-3.129e-03,5.109e-01,2.388e-02,5.902e-04
3.426e-03,-2.000e+00,6.013e-01,4.736e+00,-2.450e-03,5.118e-01,2.388e-02,5.918e-04
3.400e-03,-2.000e+00,6.064e-01,4.736e+00,5.449e-02,5.125e-01,2.455e-02,5.933e-04
3.574e-03,-1.999e+00,6.116e-01,4.737e+00,5.269e-02,5.098e-01,2.455e-02,5.839e-04
3.932e-03,-1.999e+00,6.167e-01,4.737e+00,-7.590e-02,4.987e-01,1.316e-02,5.780e-04
3.902e-03,-1.999e+00,6.218e-01,4.737e+00,-7.537e-02,4.996e-01,1.316e-02,5.783e-04
3.463e-03,-2.000e+00,6.269e-01,4.737e+00,5.468e-02,5.130e-01,2.455e-02,5.963e-04
3.344e-03,-2.000e+00,6.319e-01,4.737e+00,5.345e-02,5.155e-01,1.651e-02,6.070e-04
3.613e-03,-1.999e+00,6.371e-01,4.738e+00,5.035e-02,5.106e-01,1.651e-02,5.834e-04
3.984e-03,-1.999e+00,6.423e-01,4.738e+00,-7.559e-02,4.985e-01,1.316e-02,5.683e-04
3.956e-03,-1.999e+00,6.474e-01,4.738e+00,-7.508e-02,4.994e-01,1.316e-02,5.692e-04
3.527e-03,-1.999e+00,6.524e-01,4.738e+00,5.196e-02,5.134e-01,1.651e-02,5.966e-04
3.403e-03,-2.000e+00,6.575e-01,4.738e+00,3.294e-02,5.160e-01,5.788e-03,6.107e-04
3.591e-03,-1.999e+00,6.626e-01,4.738e+00,3.067e-02,5.122e-01,5.788e-03,5.884e-04
3.822e-03,-1.999e+00,6.678e-01,4.738e+00,-1.204e-01,5.021e-01,2.187e-02,5.678e-04
3.563e-03,-1.999e+00,6.729e-01,4.738e+00,3.137e-02,5.133e-01,5.788e-03,5.938e-04
3.323e-03,-2.000e+00,6.780e-01,4.739e+00,4.799e-03,5.187e-01,1.115e-02,6.294e-04
3.336e-03,-2.000e+00,6.832e-01,4.739e+00,4.780e-03,5.185e-01,1.115e-02,6.272e-04
3.365e-03,-2.000e+00,6.884e-01,4.739e+00,4.541e-03,5.178e-01,1.115e-02,6.218e-04
3.399e-03,-2.000e+00,6.936e-01,4.739e+00,4.246e-03,5.171e-01,1.115e-02,6.156e-04
3.433e-03,-2.000e+00,6.988e-01,4.739e+00,3.954e-03,5.164e-01,1.115e-02,6.094e-04
3.465e-03,-2.000e+00,7.040e-01,4.739e+00,1.258e-02,5.157e-01,1.651e-02,6.035e-04
3.523e-03,-1.999e+00,7.092e-01,4.739e+00,1.203e-02,5.144e-01,1.651e-02,5.927e-04
3.605e-03,-1.999e+00,7.144e-01,4.739e+00,1.117e-02,5.124e-01,1.651e-02,5.780e-04
3.691e-03,-1.999e+00,7.196e-01,4.740e+00,1.027e-02,5.103e-01,1.651e-02,5.634e-04
3.773e-03,-1.999e+00,7.248e-01,4.740e+00,-9.735e-02,5.032e-01,3.258e-02,5.501e-04
3.514e-03,-1.999e+00,7.299e-01,4.740e+00,-9.951e-02,5.105e-01,2.990e-02,5.988e-04
2.922e-03,-2.000e+00,7.350e-01,4.740e+00,-9.137e-02,5.265e-01,2.990e-02,7.646e-04
2.254e-03,-2.001e+00,7.402e-01,4.741e+00,4.532e-02,5.495e-01,2.923e-02,1.048e-03
2.004e-03,-2.001e+00,7.455e-01,4.741e+00,4.901e-02,5.558e-01,2.923e-02,1.181e-03
2.173e-03,-2.001e+00,7.510e-01,4.741e+00,4.714e-02,5.505e-01,2.923e-02,1.087e-03
2.468e-03,-2.000e+00,7.566e-01,4.742e+00,2.875e-02,5.418e-01,3.392e-02,9.364e-04
2.740e-03,-2.000e+00,7.621e-01,4.742e+00,-7.530e-02,5.286e-01,3.794e-02,8.124e-04
2.653e-03,-2.000e+00,7.675e-01,4.742e+00,2.719e-02,5.359e-01,3.392e-02,8.516e-04
2.556e-03,-2.000e+00,7.729e-01,4.743e+00,2.894e-02,5.382e-01,3.392e-02,8.973e-04
2.668e-03,-2.000e+00,7.783e-01,4.743e+00,1.599e-02,5.345e-01,3.660e-02,8.431e-04
2.808e-03,-2.000e+00,7.837e-01,4.743e+00,1.455e-02,5.301e-01,3.660e-02,7.786e-04
2.924e-03,-2.000e+00,7.891e-01,4.744e+00,1.341e-02,5.263e-01,3.660e-02,7.270e-04
3.028e-03,-2.000e+00,7.944e-01,4.744e+00,1.245e-02,5.230e-01,3.660e-02,6.829e-04
3.121e-03,-2.000e+00,7.997e-01,4.744e+00,1.161e-02,5.200e-01,3.660e-02,6.441e-04
3.208e-03,-2.000e+00,8.049e-01,4.745e+00,-9.939e-04,5.172e-01,4.598e-02,6.093e-04
3.253e-03,-2.000e+00,8.102e-01,4.745e+00,-1.049e-03,5.157e-01,4.598e-02,5.913e-04
3.262e-03,-2.000e+00,8.154e-01,4.746e+00,-5.851e-04,5.151e-01,4.598e-02,5.878e-04
3.261e-03,-2.000e+00,8.206e-01,4.746e+00,2.014e-05,5.149e-01,4.598e-02,5.883e-04
3.260e-03,-2.000e+00,8.258e-01,4.747e+00,6.316e-04,5.146e-01,4.598e-02,5.888e-04
3.261e-03,-2.000e+00,8.309e-01,4.747e+00,3.679e-02,5.142e-01,5.737e-02,5.882e-04
3.366e-03,-2.000e+00,8.361e-01,4.748e+00,3.600e-02,5.107e-01,5.737e-02,5.434e-04
3.568e-03,-1.999e+00,8.413e-01,4.748e+00,3.380e-02,5.044e-01,5.737e-02,4.629e-04
3.790e-03,-1.999e+00,8.464e-01,4.749e+00,-7.271e-03,4.978e-01,5.871e-02,3.832e-04
3.899e-03,-1.999e+00,8.515e-01,4.749e+00,1.559e-02,4.946e-01,6.206e-02,3.471e-04
3.961e-03,-1.999e+00,8.565e-01,4.750e+00,1.547e-02,4.928e-01,6.206e-02,3.271e-04
4.051e-03,-1.999e+00,8.615e-01,4.751e+00,1.493e-02,4.902e-01,6.206e-02,2.989e-04
4.147e-03,-1.999e+00,8.664e-01,4.751e+00,1.429e-02,4.875e-01,6.206e-02,2.699e-04
4.241e-03,-1.999e+00,8.713e-01,4.752e+00,1.366e-02,4.850e-01,6.206e-02,2.423e-04
4.332e-03,-1.998e+00,8.762e-01,4.752e+00,5.460e-02,4.360e-01,9.355e-02,2.167e-04
4.530e-03,-1.998e+00,8.809e-01,4.753e+00,8.305e-03,4.619e-01,9.221e-02,1.650e-04
4.709e-03,-1.998e+00,8.855e-01,4.754e+00,6.748e-03,4.576e-01,9.221e-02,1.237e-04
4.795e-03,-1.998e+00,8.901e-01,4.755e+00,-1.031e-01,4.508e-01,1.029e-01,1.052e-04
4.562e-03,-1.998e+00,8.947e-01,4.756e+00,1.166e-02,4.622e-01,9.221e-02,1.608e-04
4.342e-03,-1.998e+00,8.993e-01,4.757e+00,1.320e-01,4.882e-01,3.325e-02,2.251e-04
4.639e-03,-1.998e+00,9.040e-01,4.758e+00,1.218e-01,4.809e-01,8.015e-02,1.375e-04
5.272e-03,-1.997e+00,9.089e-01,4.758e+00,1.543e-01,4.658e-01,5.670e-02,4.343e-06
6.068e-03,-1.996e+00,9.137e-01,4.759e+00,5.847e-03,4.423e-01,5.402e-02,7.373e-05
6.586e-03,-1.996e+00,9.183e-01,4.759e+00,-1.819e-03,4.312e-01,5.402e-02,8.042e-05
6.747e-03,-1.995e+00,9.227e-01,4.760e+00,-3.715e-03,4.289e-01,5.402e-02,7.701e-05
6.783e-03,-1.995e+00,9.271e-01,4.761e+00,2.015e-02,4.296e-01,5.871e-02,7.609e-05
6.838e-03,-1.995e+00,9.314e-01,4.761e+00,2.004e-02,4.300e-01,5.871e-02,7.488e-05
6.938e-03,-1.995e+00,9.357e-01,4.762e+00,-9.944e-02,4.242e-01,6.206e-02,7.244e-05
6.755e-03,-1.995e+00,9.401e-01,4.762e+00,2.308e-02,4.354e-01,5.871e-02,7.444e-05
6.592e-03,-1.996e+00,9.444e-01,4.763e+00,2.663e-02,4.406e-01,5.871e-02,7.213e-05
6.647e-03,-1.995e+00,9.488e-01,4.763e+00,2.653e-02,4.406e-01,5.871e-02,7.383e-05
6.771e-03,-1.995e+00,9.532e-01,4.764e+00,-2.814e-02,4.390e-01,9.288e-02,7.712e-05
6.784e-03,-1.995e+00,9.576e-01,4.765e+00,-2.703e-02,4.407e-01,9.288e-02,7.730e-05
6.677e-03,-1.995e+00,9.620e-01,4.766e+00,-2.386e-02,4.450e-01,9.288e-02,7.305e-05
6.544e-03,-1.996e+00,9.665e-01,4.767e+00,-2.021e-02,4.494e-01,9.288e-02,6.470e-05
6.419e-03,-1.996e+00,9.710e-01,4.768e+00,-1.664e-02,4.533e-01,9.288e-02,5.352e-05
6.310e-03,-1.996e+00,9.755e-01,4.769e+00,2.224e-02,4.566e-01,9.087e-02,4.105e-05
6.303e-03,-1.996e+00,9.801e-01,4.770e+00,2.373e-02,4.574e-01,9.087e-02,4.027e-05
6.391e-03,-1.996e+00,9.847e-01,4.771e+00,2.354e-02,4.563e-01,9.087e-02,5.220e-05
6.509e-03,-1.996e+00,9.893e-01,4.771e+00,2.281e-02,4.547e-01,9.087e-02,6.734e-05
6.632e-03,-1.995e+00,9.938e-01,4.772e+00,2.197e-02,4.530e-01,9.087e-02,8.222e-05
6.754e-03,-1.995e+00,9.984e-01,4.773e+00,-2.926e-02,4.360e-01,1.083e-01,9.584e-05
6.758e-03,-1.995e+00,1.003e+00,4.774e+00,-2.762e-02,4.368e-01,1.083e-01,9.613e-05
6.653e-03,-1.995e+00,1.007e+00,4.775e+00,-2.395e-02,4.394e-01,1.083e-01,8.260e-05
6.527e-03,-1.996e+00,1.012e+00,4.777e+00,-1.985e-02,4.420e-01,1.083e-01,6.305e-05
6.410e-03,-1.996e+00,1.016e+00,4.778e+00,-1.587e-02,4.440e-01,1.083e-01,4.152e-05
6.310e-03,-1.996e+00,1.021e+00,4.779e+00,-1.221e-02,4.455e-01,1.083e-01,2.056e-05
6.230e-03,-1.996e+00,1.025e+00,4.780e+00,3.857e-02,3.687e-01,1.337e-01,1.720e-06
6.272e-03,-1.996e+00,1.029e+00,4.781e+00,4.001e-02,3.672e-01,1.337e-01,1.232e-05
6.427e-03,-1.996e+00,1.033e+00,4.782e+00,3.929e-02,3.642e-01,1.337e-01,4.976e-05
6.615e-03,-1.995e+00,1.037e+00,4.784e+00,1.150e-01,4.593e-01,9.623e-02,9.131e-05
6.972e-03,-1.995e+00,1.041e+00,4.785e+00,1.097e-01,4.542e-01,9.422e-02,1.578e-04
7.473e-03,-1.994e+00,1.045e+00,4.786e+00,1.014e-01,4.477e-01,9.422e-02,2.240e-04
7.990e-03,-1.993e+00,1.050e+00,4.787e+00,-1.103e-02,4.365e-01,1.043e-01,2.628e-04
8.263e-03,-1.993e+00,1.054e+00,4.788e+00,-1.468e-02,4.340e-01,1.043e-01,2.729e-04
8.299e-03,-1.993e+00,1.059e+00,4.789e+00,-1.354e-02,4.346e-01,1.043e-01,2.739e-04
8.262e-03,-1.993e+00,1.063e+00,4.790e+00,-1.089e-02,4.359e-01,1.043e-01,2.724e-04
8.210e-03,-1.993e+00,1.067e+00,4.791e+00,-7.922e-03,4.372e-01,1.043e-01,2.697e-04
8.164e-03,-1.993e+00,1.072e+00,4.792e+00,-5.036e-03,4.383e-01,1.043e-01,2.665e-04
8.130e-03,-1.993e+00,1.076e+00,4.793e+00,4.211e-02,4.081e-01,1.163e-01,2.636e-04
8.196e-03,-1.993e+00,1.081e+00,4.794e+00,4.291e-02,4.076e-01,1.163e-01,2.698e-04
8.356e-03,-1.992e+00,1.085e+00,4.795e+00,4.172e-02,4.062e-01,1.163e-01,2.839e-04
8.541e-03,-1.992e+00,1.089e+00,4.796e+00,3.998e-02,4.046e-01,1.163e-01,2.982e-04
8.728e-03,-1.992e+00,1.093e+00,4.798e+00,3.820e-02,4.032e-01,1.163e-01,3.104e-04
8.909e-03,-1.991e+00,1.097e+00,4.799e+00,4.247e-02,3.709e-01,1.217e-01,3.203e-04
9.093e-03,-1.991e+00,1.101e+00,4.800e+00,-6.294e-02,3.957e-01,1.364e-01,3.285e-04
9.083e-03,-1.991e+00,1.105e+00,4.801e+00,-5.998e-02,3.965e-01,1.364e-01,3.278e-04
8.888e-03,-1.991e+00,1.109e+00,4.803e+00,5.093e-02,3.727e-01,1.217e-01,3.152e-04
8.850e-03,-1.992e+00,1.113e+00,4.804e+00,5.430e-02,3.731e-01,1.217e-01,3.121e-04
9.002e-03,-1.991e+00,1.116e+00,4.805e+00,-5.041e-02,3.978e-01,1.364e-01,3.258e-04
9.022e-03,-1.991e+00,1.120e+00,4.806e+00,-4.801e-02,3.976e-01,1.364e-01,3.273e-04
8.879e-03,-1.991e+00,1.124e+00,4.808e+00,4.418e-02,3.104e-01,1.438e-01,3.121e-04
8.858e-03,-1.991e+00,1.128e+00,4.809e+00,4.776e-02,3.100e-01,1.438e-01,3.096e-04
8.990e-03,-1.991e+00,1.131e+00,4.811e+00,9.820e-02,3.862e-01,1.291e-01,3.266e-04
9.261e-03,-1.991e+00,1.135e+00,4.812e+00,9.465e-02,3.840e-01,1.291e-01,3.573e-04
9.625e-03,-1.990e+00,1.138e+00,4.813e+00,8.885e-02,3.817e-01,1.291e-01,3.890e-04
1.000e-02,-1.989e+00,1.142e+00,4.815e+00,8.275e-02,3.796e-01,1.291e-01,4.109e-04
1.036e-02,-1.988e+00,1.146e+00,4.816e+00,3.844e-02,3.625e-01,1.297e-01,4.226e-04
1.063e-02,-1.988e+00,1.150e+00,4.817e+00,9.713e-02,3.461e-01,1.418e-01,4.262e-04
1.092e-02,-1.987e+00,1.153e+00,4.819e+00,9.327e-02,3.454e-01,1.418e-01,4.260e-04
1.127e-02,-1.986e+00,1.157e+00,4.820e+00,3.442e-02,3.602e-01,1.364e-01,4.195e-04
1.154e-02,-1.986e+00,1.161e+00,4.821e+00,3.093e-02,3.601e-01,1.364e-01,4.103e-04
1.171e-02,-1.985e+00,1.164e+00,4.823e+00,2.989e-02,3.605e-01,1.364e-01,4.032e-04
1.185e-02,-1.985e+00,1.168e+00,4.824e+00,2.977e-02,3.612e-01,1.364e-01,3.973e-04
1.197e-02,-1.985e+00,1.171e+00,4.825e+00,2.404e-02,2.842e-01,1.451e-01,3.920e-04
1.208e-02,-1.984e+00,1.175e+00,4.827e+00,2.483e-02,2.850e-01,1.451e-01,3.873e-04
1.218e-02,-1.984e+00,1.178e+00,4.828e+00,2.885e-02,2.702e-01,1.458e-01,3.831e-04
1.228e-02,-1.984e+00,1.181e+00,4.830e+00,2.985e-02,2.709e-01,1.458e-01,3.788e-04
1.239e-02,-1.984e+00,1.183e+00,4.831e+00,3.069e-02,2.716e-01,1.458e-01,3.741e-04
1.250e-02,-1.983e+00,1.186e+00,4.833e+00,3.144e-02,2.723e-01,1.458e-01,3.692e-04
1.262e-02,-1.983e+00,1.189e+00,4.834e+00,3.215e-02,2.730e-01,1.458e-01,3.642e-04
1.273e-02,-1.983e+00,1.191e+00,4.836e+00,3.282e-02,2.737e-01,1.458e-01,3.589e-04
1.285e-02,-1.982e+00,1.194e+00,4.837e+00,9.573e-02,3.830e-01,1.351e-01,3.534e-04
1.307e-02,-1.982e+00,1.197e+00,4.838e+00,9.640e-02,3.681e-01,1.411e-01,3.429e-04
1.338e-02,-1.981e+00,1.201e+00,4.840e+00,5.611e-02,2.911e-01,1.465e-01,3.253e-04
1.365e-02,-1.980e+00,1.204e+00,4.841e+00,5.249e-02,2.920e-01,1.465e-01,3.070e-04
1.387e-02,-1.980e+00,1.207e+00,4.843e+00,5.045e-02,2.931e-01,1.465e-01,2.912e-04
1.406e-02,-1.979e+00,1.210e+00,4.844e+00,4.911e-02,2.942e-01,1.465e-01,2.764e-04
1.424e-02,-1.979e+00,1.213e+00,4.846e+00,6.591e-02,3.109e-01,1.465e-01,2.621e-04
1.444e-02,-1.978e+00,1.216e+00,4.847e+00,6.438e-02,3.121e-01,1.465e-01,2.457e-04
1.466e-02,-1.978e+00,1.220e+00,4.849e+00,3.860e-02,3.444e-01,1.458e-01,2.271e-04
1.484e-02,-1.977e+00,1.223e+00,4.850e+00,1.919e-03,2.215e-01,1.491e-01,2.109e-04
1.493e-02,-1.977e+00,1.226e+00,4.852e+00,3.512e-03,2.228e-01,1.491e-01,2.025e-04
1.497e-02,-1.977e+00,1.228e+00,4.853e+00,6.881e-03,2.240e-01,1.491e-01,1.996e-04
1.499e-02,-1.977e+00,1.230e+00,4.855e+00,1.063e-02,2.250e-01,1.491e-01,1.977e-04
1.502e-02,-1.977e+00,1.233e+00,4.856e+00,1.427e-02,2.259e-01,1.491e-01,1.956e-04
1.506e-02,-1.977e+00,1.235e+00,4.858e+00,1.765e-02,2.268e-01,1.491e-01,1.930e-04
1.511e-02,-1.976e+00,1.237e+00,4.859e+00,2.073e-02,2.275e-01,1.491e-01,1.897e-04
1.517e-02,-1.976e+00,1.240e+00,4.861e+00,2.353e-02,2.282e-01,1.491e-01,1.861e-04
1.523e-02,-1.976e+00,1.242e+00,4.862e+00,7.352e-02,2.288e-01,1.491e-01,1.820e-04
1.538e-02,-1.976e+00,1.244e+00,4.864e+00,6.791e-02,3.072e-01,1.471e-01,1.738e-04
1.558e-02,-1.975e+00,1.247e+00,4.865e+00,3.076e-02,1.995e-01,1.512e-01,1.617e-04
1.574e-02,-1.975e+00,1.249e+00,4.866e+00,3.053e-02,2.004e-01,1.512e-01,1.515e-04
1.585e-02,-1.974e+00,1.251e+00,4.868e+00,3.175e-02,2.012e-01,1.512e-01,1.441e-04
1.596e-02,-1.974e+00,1.253e+00,4.870e+00,3.338e-02,2.020e-01,1.512e-01,1.376e-04
1.606e-02,-1.974e+00,1.256e+00,4.871e+00,3.507e-02,2.027e-01,1.512e-01,1.312e-04
1.616e-02,-1.973e+00,1.258e+00,4.873e+00,3.669e-02,2.034e-01,1.512e-01,1.247e-04
1.627e-02,-1.973e+00,1.260e+00,4.874e+00,3.821e-02,2.040e-01,1.512e-01,1.180e-04
1.638e-02,-1.973e+00,1.262e+00,4.876e+00,6.037e-02,2.824e-01,1.498e-01,1.110e-04
1.653e-02,-1.972e+00,1.264e+00,4.877e+00,6.075e-02,2.832e-01,1.498e-01,1.023e-04
1.670e-02,-1.972e+00,1.267e+00,4.879e+00,6.023e-02,2.841e-01,1.498e-01,9.183e-05
1.688e-02,-1.971e+00,1.270e+00,4.880e+00,6.099e-03,1.608e-01,1.538e-01,8.089e-05
1.699e-02,-1.971e+00,1.272e+00,4.882e+00,7.731e-03,1.615e-01,1.538e-01,7.409e-05
1.703e-02,-1.971e+00,1.274e+00,4.883e+00,1.153e-02,1.619e-01,1.538e-01,7.129e-05
1.707e-02,-1.970e+00,1.275e+00,4.885e+00,1.580e-02,1.621e-01,1.538e-01,6.938e-05
1.711e-02,-1.970e+00,1.277e+00,4.886e+00,1.996e-02,1.622e-01,1.538e-01,6.737e-05
1.716e-02,-1.970e+00,1.279e+00,4.888e+00,2.383e-02,1.623e-01,1.538e-01,6.502e-05
1.722e-02,-1.970e+00,1.280e+00,4.889e+00,1.489e-01,2.711e-01,1.471e-01,6.231e-05
1.743e-02,-1.969e+00,1.282e+00,4.891e+00,1.201e-01,2.721e-01,1.485e-01,5.237e-05
1.776e-02,-1.968e+00,1.285e+00,4.892e+00,1.141e-01,2.738e-01,1.485e-01,3.515e-05
1.808e-02,-1.967e+00,1.288e+00,4.894e+00,1.080e-01,2.756e-01,1.485e-01,1.543e-05
1.840e-02,-1.966e+00,1.290e+00,4.895e+00,1.023e-01,2.774e-01,1.485e-01,5.468e-06
1.869e-02,-1.965e+00,1.293e+00,4.897e+00,4.385e-02,3.412e-01,1.465e-01,2.670e-05
1.891e-02,-1.964e+00,1.296e+00,4.898e+00,8.003e-02,2.028e-01,1.485e-01,4.285e-05
1.910e-02,-1.963e+00,1.299e+00,4.900e+00,7.874e-02,2.040e-01,1.485e-01,5.660e-05
1.930e-02,-1.963e+00,1.301e+00,4.901e+00,7.682e-02,2.053e-01,1.485e-01,7.165e-05
1.951e-02,-1.962e+00,1.303e+00,4.903e+00,3.630e-02,1.755e-01,1.512e-01,8.710e-05
1.967e-02,-1.961e+00,1.305e+00,4.904e+00,3.622e-02,1.766e-01,1.512e-01,9.919e-05
1.978e-02,-1.961e+00,1.307e+00,4.906e+00,3.784e-02,1.775e-01,1.512e-01,1.078e-04
1.988e-02,-1.961e+00,1.309e+00,4.907e+00,3.993e-02,1.783e-01,1.512e-01,1.153e-04
1.998e-02,-1.960e+00,1.311e+00,4.909e+00,4.207e-02,1.790e-01,1.512e-01,1.226e-04
2.009e-02,-1.960e+00,1.313e+00,4.910e+00,4.410e-02,1.798e-01,1.512e-01,1.299e-04
2.019e-02,-1.959e+00,1.314e+00,4.912e+00,4.599e-02,1.805e-01,1.512e-01,1.372e-04
2.031e-02,-1.959e+00,1.316e+00,4.913e+00,4.773e-02,1.812e-01,1.512e-01,1.447e-04
2.042e-02,-1.958e+00,1.318e+00,4.915e+00,1.679e-01,2.958e-01,1.458e-01,1.522e-04
2.067e-02,-1.958e+00,1.320e+00,4.916e+00,1.138e-01,1.884e-01,1.491e-01,1.678e-04
2.097e-02,-1.956e+00,1.323e+00,4.918e+00,2.160e-02,1.383e-01,1.538e-01,1.886e-04
2.117e-02,-1.956e+00,1.324e+00,4.919e+00,2.021e-02,1.395e-01,1.538e-01,2.023e-04
2.126e-02,-1.955e+00,1.326e+00,4.921e+00,2.291e-02,1.402e-01,1.538e-01,2.089e-04
2.132e-02,-1.955e+00,1.327e+00,4.922e+00,2.679e-02,1.408e-01,1.538e-01,2.133e-04
2.139e-02,-1.955e+00,1.329e+00,4.924e+00,3.082e-02,1.412e-01,1.538e-01,2.173e-04
2.145e-02,-1.954e+00,1.330e+00,4.925e+00,3.465e-02,1.416e-01,1.538e-01,2.215e-04
2.153e-02,-1.954e+00,1.332e+00,4.927e+00,3.818e-02,1.421e-01,1.538e-01,2.260e-04
2.161e-02,-1.954e+00,1.333e+00,4.928e+00,2.064e-02,1.735e-01,1.545e-01,2.307e-04
2.168e-02,-1.953e+00,1.335e+00,4.930e+00,2.446e-02,1.739e-01,1.545e-01,2.346e-04
2.174e-02,-1.953e+00,1.336e+00,4.932e+00,2.881e-02,1.741e-01,1.545e-01,2.376e-04
2.180e-02,-1.953e+00,1.338e+00,4.933e+00,3.307e-02,1.742e-01,1.545e-01,2.404e-04
2.187e-02,-1.953e+00,1.340e+00,4.935e+00,3.703e-02,1.743e-01,1.545e-01,2.433e-04
2.195e-02,-1.952e+00,1.342e+00,4.936e+00,4.064e-02,1.745e-01,1.545e-01,2.462e-04
2.204e-02,-1.952e+00,1.343e+00,4.938e+00,7.357e-02,5.555e-02,1.532e-01,2.491e-04
2.216e-02,-1.951e+00,1.345e+00,4.939e+00,7.524e-02,5.582e-02,1.532e-01,2.529e-04
2.231e-02,-1.951e+00,1.345e+00,4.941e+00,1.644e-01,1.339e-01,1.498e-01,2.581e-04
2.256e-02,-1.950e+00,1.346e+00,4.942e+00,1.603e-01,1.350e-01,1.498e-01,2.676e-04
2.288e-02,-1.948e+00,1.347e+00,4.944e+00,1.675e-01,1.987e-01,1.485e-01,2.826e-04
2.323e-02,-1.947e+00,1.349e+00,4.945e+00,1.585e-01,2.006e-01,1.485e-01,3.016e-04
2.359e-02,-1.945e+00,1.351e+00,4.947e+00,1.494e-01,2.026e-01,1.485e-01,3.231e-04
2.393e-02,-1.944e+00,1.353e+00,4.948e+00,8.153e-02,2.303e-01,1.478e-01,3.453e-04
2.419e-02,-1.942e+00,1.355e+00,4.950e+00,7.629e-02,2.319e-01,1.478e-01,3.636e-04
2.439e-02,-1.942e+00,1.357e+00,4.951e+00,7.420e-02,2.330e-01,1.478e-01,3.769e-04
2.456e-02,-1.941e+00,1.360e+00,4.953e+00,7.333e-02,2.340e-01,1.478e-01,3.878e-04
2.472e-02,-1.940e+00,1.362e+00,4.954e+00,7.295e-02,2.348e-01,1.478e-01,3.973e-04
2.487e-02,-1.939e+00,1.364e+00,4.956e+00,4.610e-02,2.511e-01,1.485e-01,4.058e-04
2.500e-02,-1.939e+00,1.367e+00,4.957e+00,4.720e-02,2.517e-01,1.485e-01,4.121e-04
2.510e-02,-1.938e+00,1.369e+00,4.959e+00,1.295e-01,1.176e-01,1.478e-01,4.165e-04
2.526e-02,-1.937e+00,1.371e+00,4.960e+00,1.285e-01,1.181e-01,1.478e-01,4.225e-04
2.549e-02,-1.936e+00,1.373e+00,4.962e+00,8.760e-03,-5.435e-03,1.525e-01,4.308e-04
2.564e-02,-1.935e+00,1.373e+00,4.963e+00,8.989e-03,-4.916e-03,1.525e-01,4.364e-04
2.570e-02,-1.935e+00,1.374e+00,4.965e+00,1.385e-02,-4.584e-03,1.525e-01,4.387e-04
2.573e-02,-1.935e+00,1.374e+00,4.966e+00,1.993e-02,-4.348e-03,1.525e-01,4.401e-04
2.576e-02,-1.935e+00,1.374e+00,4.968e+00,1.387e-01,8.900e-02,1.498e-01,4.415e-04
2.590e-02,-1.934e+00,1.374e+00,4.969e+00,1.633e-01,1.310e-01,1.498e-01,4.476e-04
2.615e-02,-1.933e+00,1.375e+00,4.971e+00,1.582e-01,1.320e-01,1.498e-01,4.599e-04
2.644e-02,-1.931e+00,1.376e+00,4.972e+00,1.509e-01,1.333e-01,1.498e-01,4.758e-04
2.674e-02,-1.930e+00,1.377e+00,4.974e+00,1.434e-01,1.347e-01,1.498e-01,4.931e-04
2.702e-02,-1.928e+00,1.379e+00,4.975e+00,1.365e-01,1.413e-01,1.478e-01,5.109e-04
2.729e-02,-1.927e+00,1.380e+00,4.977e+00,1.301e-01,1.426e-01,1.478e-01,5.287e-04
2.755e-02,-1.926e+00,1.381e+00,4.978e+00,1.243e-01,1.440e-01,1.478e-01,5.461e-04
2.779e-02,-1.924e+00,1.383e+00,4.980e+00,1.193e-01,1.452e-01,1.478e-01,5.629e-04
2.802e-02,-1.923e+00,1.384e+00,4.981e+00,2.588e-02,2.345e-01,1.491e-01,5.791e-04
2.817e-02,-1.922e+00,1.386e+00,4.983e+00,2.577e-02,2.354e-01,1.491e-01,5.896e-04
2.825e-02,-1.922e+00,1.388e+00,4.984e+00,2.961e-02,2.361e-01,1.491e-01,5.945e-04
2.831e-02,-1.922e+00,1.391e+00,4.985e+00,3.451e-02,2.366e-01,1.491e-01,5.976e-04
2.837e-02,-1.921e+00,1.393e+00,4.987e+00,1.106e-01,9.215e-02,1.491e-01,6.000e-04
2.848e-02,-1.921e+00,1.395e+00,4.988e+00,1.123e-01,9.257e-02,1.491e-01,6.038e-04
2.866e-02,-1.920e+00,1.396e+00,4.990e+00,1.107e-01,9.299e-02,1.491e-01,6.090e-04
2.884e-02,-1.919e+00,1.397e+00,4.991e+00,1.083e-01,9.343e-02,1.491e-01,6.148e-04
2.903e-02,-1.918e+00,1.398e+00,4.993e+00,1.206e-01,-9.627e-03,1.478e-01,6.209e-04
2.923e-02,-1.917e+00,1.399e+00,4.994e+00,1.324e-01,-3.962e-03,1.471e-01,6.276e-04
2.944e-02,-1.915e+00,1.399e+00,4.996e+00,8.979e-02,6.392e-02,1.498e-01,6.361e-04
2.963e-02,-1.914e+00,1.399e+00,4.997e+00,8.710e-02,6.460e-02,1.498e-01,6.450e-04
2.979e-02,-1.913e+00,1.399e+00,4.999e+00,8.611e-02,6.531e-02,1.498e-01,6.531e-04
2.995e-02,-1.912e+00,1.400e+00,5.000e+00,8.578e-02,6.602e-02,1.498e-01,6.610e-04
3.009e-02,-1.912e+00,1.401e+00,5.002e+00,6.497e-02,7.192e-02,1.505e-01,6.689e-04
3.022e-02,-1.911e+00,1.401e+00,5.003e+00,6.594e-02,7.262e-02,1.505e-01,6.760e-04
3.034e-02,-1.910e+00,1.402e+00,5.005e+00,6.779e-02,7.329e-02,1.505e-01,6.823e-04
3.045e-02,-1.909e+00,1.403e+00,5.006e+00,6.983e-02,7.395e-02,1.505e-01,6.884e-04
3.057e-02,-1.909e+00,1.404e+00,5.008e+00,7.181e-02,7.459e-02,1.505e-01,6.945e-04
3.069e-02,-1.908e+00,1.404e+00,5.009e+00,7.367e-02,7.524e-02,1.505e-01,7.007e-04
3.081e-02,-1.907e+00,1.405e+00,5.011e+00,7.539e-02,7.588e-02,1.505e-01,7.070e-04
3.093e-02,-1.907e+00,1.406e+00,5.012e+00,7.697e-02,7.652e-02,1.505e-01,7.134e-04
3.105e-02,-1.906e+00,1.407e+00,5.014e+00,7.842e-02,7.715e-02,1.505e-01,7.198e-04
3.118e-02,-1.905e+00,1.407e+00,5.015e+00,8.866e-02,9.331e-02,1.498e-01,7.262e-04
3.131e-02,-1.904e+00,1.408e+00,5.017e+00,8.949e-02,9.396e-02,1.498e-01,7.330e-04
3.145e-02,-1.903e+00,1.409e+00,5.018e+00,8.987e-02,9.461e-02,1.498e-01,7.401e-04
3.160e-02,-1.903e+00,1.410e+00,5.020e+00,1.109e-01,1.108e-01,1.498e-01,7.471e-04
3.175e-02,-1.902e+00,1.411e+00,5.021e+00,1.102e-01,1.115e-01,1.498e-01,7.547e-04
3.192e-02,-1.900e+00,1.412e+00,5.023e+00,1.088e-01,1.121e-01,1.498e-01,7.627e-04
3.210e-02,-1.899e+00,1.413e+00,5.024e+00,1.072e-01,1.128e-01,1.498e-01,7.705e-04
3.226e-02,-1.898e+00,1.414e+00,5.026e+00,1.086e-01,1.497e-01,1.478e-01,7.780e-04
3.243e-02,-1.897e+00,1.416e+00,5.027e+00,1.070e-01,1.503e-01,1.478e-01,7.852e-04
3.260e-02,-1.896e+00,1.417e+00,5.029e+00,9.366e-02,1.871e-01,1.478e-01,7.917e-04
3.275e-02,-1.895e+00,1.419e+00,5.030e+00,6.611e-02,1.202e-01,1.505e-01,7.971e-04
3.288e-02,-1.894e+00,1.420e+00,5.032e+00,6.717e-02,1.206e-01,1.505e-01,8.008e-04
3.299e-02,-1.894e+00,1.422e+00,5.033e+00,6.952e-02,1.209e-01,1.505e-01,8.034e-04
3.309e-02,-1.893e+00,1.423e+00,5.035e+00,7.217e-02,1.212e-01,1.505e-01,8.053e-04
3.320e-02,-1.892e+00,1.424e+00,5.036e+00,7.771e-02,1.007e-01,1.505e-01,8.068e-04
3.331e-02,-1.892e+00,1.425e+00,5.038e+00,8.000e-02,1.008e-01,1.505e-01,8.078e-04
3.342e-02,-1.891e+00,1.426e+00,5.039e+00,8.198e-02,1.010e-01,1.505e-01,8.084e-04
3.353e-02,-1.890e+00,1.427e+00,5.041e+00,8.374e-02,1.010e-01,1.505e-01,8.087e-04
3.365e-02,-1.889e+00,1.428e+00,5.042e+00,8.535e-02,1.010e-01,1.505e-01,8.086e-04
3.377e-02,-1.888e+00,1.429e+00,5.044e+00,8.681e-02,1.010e-01,1.505e-01,8.081e-04
3.389e-02,-1.887e+00,1.430e+00,5.045e+00,8.816e-02,1.010e-01,1.505e-01,8.072e-04
3.401e-02,-1.887e+00,1.431e+00,5.047e+00,1.368e-01,1.733e-01,1.491e-01,8.060e-04
3.416e-02,-1.886e+00,1.433e+00,5.048e+00,1.359e-01,1.731e-01,1.491e-01,8.038e-04
3.434e-02,-1.884e+00,1.434e+00,5.050e+00,1.538e-01,1.314e-01,1.485e-01,8.004e-04
3.453e-02,-1.883e+00,1.436e+00,5.051e+00,1.496e-01,1.309e-01,1.485e-01,7.956e-04
3.473e-02,-1.881e+00,1.437e+00,5.053e+00,1.448e-01,1.302e-01,1.485e-01,7.897e-04
3.492e-02,-1.880e+00,1.439e+00,5.054e+00,1.401e-01,1.296e-01,1.485e-01,7.833e-04
3.511e-02,-1.878e+00,1.440e+00,5.056e+00,1.357e-01,1.288e-01,1.485e-01,7.764e-04
3.529e-02,-1.877e+00,1.441e+00,5.057e+00,1.082e-01,1.643e-01,1.491e-01,7.691e-04
3.545e-02,-1.876e+00,1.443e+00,5.059e+00,1.236e-01,6.008e-02,1.478e-01,7.618e-04
3.561e-02,-1.875e+00,1.444e+00,5.060e+00,-1.511e-01,7.486e-02,1.518e-01,7.540e-04
3.562e-02,-1.875e+00,1.445e+00,5.062e+00,-1.414e-01,7.510e-02,1.518e-01,7.536e-04
3.549e-02,-1.876e+00,1.445e+00,5.063e+00,1.519e-01,6.071e-02,1.478e-01,7.617e-04
3.548e-02,-1.876e+00,1.446e+00,5.065e+00,1.628e-01,6.087e-02,1.478e-01,7.621e-04
3.562e-02,-1.875e+00,1.447e+00,5.066e+00,-1.106e-01,7.545e-02,1.518e-01,7.517e-04
3.566e-02,-1.874e+00,1.447e+00,5.068e+00,-1.032e-01,7.523e-02,1.518e-01,7.486e-04
3.558e-02,-1.875e+00,1.448e+00,5.069e+00,-8.604e-02,7.585e-02,1.518e-01,7.555e-04
3.548e-02,-1.876e+00,1.449e+00,5.071e+00,2.060e-01,6.105e-02,1.478e-01,7.654e-04
3.552e-02,-1.875e+00,1.450e+00,5.072e+00,2.276e-01,1.174e-01,1.471e-01,7.607e-04
3.572e-02,-1.874e+00,1.451e+00,5.074e+00,2.098e-01,1.312e-01,1.485e-01,7.396e-04
3.596e-02,-1.872e+00,1.452e+00,5.075e+00,2.003e-01,1.290e-01,1.485e-01,7.138e-04
3.620e-02,-1.870e+00,1.453e+00,5.077e+00,1.905e-01,1.267e-01,1.485e-01,6.875e-04
3.643e-02,-1.868e+00,1.454e+00,5.078e+00,1.785e-01,8.295e-02,1.485e-01,6.617e-04
3.665e-02,-1.866e+00,1.455e+00,5.080e+00,1.704e-01,8.069e-02,1.485e-01,6.368e-04
3.686e-02,-1.864e+00,1.456e+00,5.081e+00,1.634e-01,7.852e-02,1.485e-01,6.131e-04
3.705e-02,-1.862e+00,1.457e+00,5.083e+00,1.572e-01,7.644e-02,1.485e-01,5.905e-04
3.723e-02,-1.861e+00,1.458e+00,5.084e+00,1.517e-01,7.444e-02,1.485e-01,5.690e-04
3.741e-02,-1.859e+00,1.459e+00,5.086e+00,1.588e-01,7.252e-02,1.485e-01,5.482e-04
3.759e-02,-1.858e+00,1.459e+00,5.087e+00,1.541e-01,7.059e-02,1.485e-01,5.276e-04
3.776e-02,-1.856e+00,1.460e+00,5.089e+00,1.494e-01,6.865e-02,1.485e-01,5.069e-04
3.793e-02,-1.855e+00,1.461e+00,5.090e+00,6.207e-02,7.711e-02,1.505e-01,4.868e-04
3.805e-02,-1.853e+00,1.462e+00,5.092e+00,6.186e-02,7.576e-02,1.505e-01,4.717e-04
3.814e-02,-1.853e+00,1.462e+00,5.093e+00,6.533e-02,7.487e-02,1.505e-01,4.611e-04
3.821e-02,-1.852e+00,1.463e+00,5.095e+00,6.979e-02,7.409e-02,1.505e-01,4.516e-04
3.828e-02,-1.851e+00,1.464e+00,5.096e+00,7.431e-02,7.328e-02,1.505e-01,4.417e-04
3.836e-02,-1.851e+00,1.465e+00,5.098e+00,7.855e-02,7.238e-02,1.505e-01,4.311e-04
3.844e-02,-1.850e+00,1.465e+00,5.099e+00,1.358e-01,2.480e-02,1.491e-01,4.196e-04
3.855e-02,-1.849e+00,1.466e+00,5.101e+00,1.103e-01,6.997e-02,1.498e-01,4.037e-04
3.867e-02,-1.848e+00,1.466e+00,5.102e+00,1.102e-01,6.836e-02,1.498e-01,3.858e-04
3.878e-02,-1.847e+00,1.467e+00,5.104e+00,1.283e-01,-1.084e-02,1.491e-01,3.683e-04
3.891e-02,-1.845e+00,1.467e+00,5.105e+00,1.280e-01,-1.252e-02,1.491e-01,3.497e-04
3.904e-02,-1.844e+00,1.467e+00,5.107e+00,1.269e-01,-1.426e-02,1.491e-01,3.304e-04
3.917e-02,-1.843e+00,1.467e+00,5.108e+00,1.258e-01,-1.596e-02,1.491e-01,3.117e-04
3.930e-02,-1.842e+00,1.467e+00,5.110e+00,1.247e-01,-1.758e-02,1.491e-01,2.938e-04
3.943e-02,-1.840e+00,1.467e+00,5.111e+00,1.238e-01,-1.911e-02,1.491e-01,2.769e-04
3.956e-02,-1.839e+00,1.467e+00,5.113e+00,1.674e-01,-1.537e-02,1.478e-01,2.610e-04
3.971e-02,-1.838e+00,1.467e+00,5.114e+00,1.648e-01,-1.695e-02,1.478e-01,2.438e-04
3.987e-02,-1.836e+00,1.466e+00,5.116e+00,1.605e-01,-1.861e-02,1.478e-01,2.258e-04
4.004e-02,-1.835e+00,1.466e+00,5.117e+00,1.056e-01,9.884e-02,1.485e-01,2.089e-04
4.019e-02,-1.833e+00,1.467e+00,5.119e+00,8.286e-02,4.583e-02,1.505e-01,1.953e-04
4.030e-02,-1.832e+00,1.467e+00,5.120e+00,8.424e-02,4.491e-02,1.505e-01,1.847e-04
4.039e-02,-1.831e+00,1.468e+00,5.122e+00,8.721e-02,4.413e-02,1.505e-01,1.756e-04
4.048e-02,-1.830e+00,1.468e+00,5.123e+00,9.052e-02,4.337e-02,1.505e-01,1.667e-04
4.057e-02,-1.829e+00,1.469e+00,5.125e+00,4.927e-02,1.153e-02,1.498e-01,1.575e-04
4.064e-02,-1.829e+00,1.469e+00,5.126e+00,1.075e-01,4.194e-02,1.505e-01,1.499e-04
4.073e-02,-1.828e+00,1.469e+00,5.128e+00,1.116e-01,4.122e-02,1.505e-01,1.414e-04
4.083e-02,-1.827e+00,1.469e+00,5.129e+00,1.137e-01,4.028e-02,1.505e-01,1.308e-04
4.094e-02,-1.826e+00,1.470e+00,5.131e+00,1.150e-01,3.926e-02,1.505e-01,1.194e-04
4.105e-02,-1.825e+00,1.470e+00,5.132e+00,1.160e-01,3.820e-02,1.505e-01,1.076e-04
4.117e-02,-1.824e+00,1.471e+00,5.134e+00,1.168e-01,3.713e-02,1.505e-01,9.556e-05
4.128e-02,-1.822e+00,1.471e+00,5.135e+00,1.176e-01,3.604e-02,1.505e-01,8.346e-05
4.140e-02,-1.821e+00,1.471e+00,5.137e+00,1.183e-01,3.495e-02,1.505e-01,7.129e-05
4.152e-02,-1.820e+00,1.472e+00,5.138e+00,1.190e-01,3.386e-02,1.505e-01,5.909e-05
4.164e-02,-1.819e+00,1.472e+00,5.140e+00,1.345e-01,-7.075e-02,1.485e-01,4.688e-05
4.176e-02,-1.818e+00,1.472e+00,5.141e+00,1.343e-01,-7.188e-02,1.485e-01,3.425e-05
4.189e-02,-1.816e+00,1.472e+00,5.143e+00,1.335e-01,-7.299e-02,1.485e-01,2.202e-05
4.202e-02,-1.815e+00,1.471e+00,5.144e+00,1.327e-01,-7.398e-02,1.485e-01,1.107e-05
4.216e-02,-1.814e+00,1.470e+00,5.146e+00,6.955e-02,-1.272e-02,1.498e-01,1.644e-06
4.226e-02,-1.813e+00,1.470e+00,5.147e+00,7.155e-02,-1.330e-02,1.498e-01,4.806e-06
4.235e-02,-1.812e+00,1.469e+00,5.149e+00,7.608e-02,-1.367e-02,1.498e-01,9.213e-06
4.242e-02,-1.811e+00,1.469e+00,5.150e+00,8.116e-02,-1.400e-02,1.498e-01,1.300e-05
4.250e-02,-1.810e+00,1.469e+00,5.152e+00,1.365e-01,-4.020e-02,1.505e-01,1.656e-05
4.261e-02,-1.809e+00,1.469e+00,5.153e+00,1.390e-01,-4.058e-02,1.505e-01,2.077e-05
4.274e-02,-1.808e+00,1.468e+00,5.155e+00,1.421e-01,-2.026e-02,1.505e-01,2.508e-05
4.288e-02,-1.807e+00,1.468e+00,5.156e+00,1.414e-01,-2.058e-02,1.505e-01,2.866e-05
4.302e-02,-1.805e+00,1.468e+00,5.158e+00,1.403e-01,-2.083e-02,1.505e-01,3.135e-05
4.317e-02,-1.804e+00,1.468e+00,5.159e+00,1.393e-01,-2.098e-02,1.505e-01,3.311e-05
4.331e-02,-1.802e+00,1.468e+00,5.161e+00,1.383e-01,-2.106e-02,1.505e-01,3.396e-05
4.346e-02,-1.801e+00,1.467e+00,5.162e+00,1.375e-01,-2.106e-02,1.505e-01,3.393e-05
4.360e-02,-1.800e+00,1.467e+00,5.164e+00,1.368e-01,-2.098e-02,1.505e-01,3.302e-05
4.374e-02,-1.798e+00,1.467e+00,5.165e+00,1.333e-01,-2.082e-02,1.491e-01,3.126e-05
4.389e-02,-1.797e+00,1.467e+00,5.167e+00,1.328e-01,-2.059e-02,1.491e-01,2.870e-05
4.402e-02,-1.796e+00,1.466e+00,5.168e+00,1.326e-01,-2.029e-02,1.491e-01,2.535e-05
4.416e-02,-1.794e+00,1.466e+00,5.170e+00,9.982e-02,7.324e-02,1.512e-01,2.124e-05
4.429e-02,-1.793e+00,1.466e+00,5.171e+00,6.573e-02,1.669e-02,1.491e-01,1.705e-05
4.438e-02,-1.792e+00,1.467e+00,5.173e+00,6.986e-02,1.698e-02,1.491e-01,1.386e-05
4.446e-02,-1.791e+00,1.467e+00,5.174e+00,7.565e-02,1.721e-02,1.491e-01,1.126e-05
4.454e-02,-1.791e+00,1.467e+00,5.176e+00,8.161e-02,1.742e-02,1.491e-01,8.698e-06
4.462e-02,-1.790e+00,1.467e+00,5.177e+00,8.724e-02,1.764e-02,1.491e-01,5.985e-06
4.470e-02,-1.789e+00,1.468e+00,5.178e+00,1.962e-01,3.341e-02,1.478e-01,3.055e-06
4.484e-02,-1.788e+00,1.468e+00,5.180e+00,2.201e-01,1.115e-01,1.471e-01,1.707e-06
4.503e-02,-1.786e+00,1.468e+00,5.181e+00,2.147e-01,1.121e-01,1.471e-01,8.535e-06
4.524e-02,-1.784e+00,1.469e+00,5.183e+00,2.073e-01,1.128e-01,1.471e-01,1.551e-05
4.546e-02,-1.782e+00,1.470e+00,5.184e+00,1.997e-01,1.133e-01,1.471e-01,2.154e-05
4.566e-02,-1.780e+00,1.472e+00,5.186e+00,1.926e-01,1.137e-01,1.471e-01,2.628e-05
4.586e-02,-1.778e+00,1.473e+00,5.187e+00,1.803e-01,8.299e-02,1.471e-01,2.967e-05
4.604e-02,-1.776e+00,1.474e+00,5.189e+00,1.748e-01,8.316e-02,1.471e-01,3.177e-05
4.622e-02,-1.774e+00,1.475e+00,5.190e+00,1.703e-01,8.325e-02,1.471e-01,3.293e-05
4.638e-02,-1.772e+00,1.475e+00,5.192e+00,6.260e-02,5.630e-03,1.498e-01,3.331e-05
4.650e-02,-1.771e+00,1.476e+00,5.193e+00,6.381e-02,5.623e-03,1.498e-01,3.315e-05
4.658e-02,-1.770e+00,1.476e+00,5.195e+00,6.948e-02,5.634e-03,1.498e-01,3.299e-05
4.665e-02,-1.769e+00,1.476e+00,5.196e+00,7.626e-02,5.645e-03,1.498e-01,3.287e-05
4.672e-02,-1.769e+00,1.476e+00,5.198e+00,8.296e-02,5.651e-03,1.498e-01,3.283e-05
4.679e-02,-1.768e+00,1.476e+00,5.199e+00,8.919e-02,5.656e-03,1.498e-01,3.288e-05
4.687e-02,-1.767e+00,1.476e+00,5.201e+00,-3.266e-02,8.847e-02,1.512e-01,3.304e-05
4.691e-02,-1.767e+00,1.477e+00,5.202e+00,-2.208e-02,8.845e-02,1.512e-01,3.313e-05
4.690e-02,-1.767e+00,1.478e+00,5.204e+00,2.183e-01,7.284e-02,1.485e-01,3.317e-05
4.698e-02,-1.766e+00,1.478e+00,5.205e+00,2.241e-01,7.271e-02,1.485e-01,3.215e-05
4.714e-02,-1.764e+00,1.479e+00,5.207e+00,2.202e-01,7.248e-02,1.485e-01,2.932e-05
4.733e-02,-1.762e+00,1.480e+00,5.208e+00,2.134e-01,7.219e-02,1.485e-01,2.547e-05
4.753e-02,-1.760e+00,1.481e+00,5.210e+00,2.061e-01,7.182e-02,1.485e-01,2.103e-05
4.772e-02,-1.758e+00,1.481e+00,5.211e+00,1.993e-01,7.141e-02,1.485e-01,1.616e-05
4.790e-02,-1.756e+00,1.482e+00,5.213e+00,1.930e-01,7.095e-02,1.485e-01,1.091e-05
4.808e-02,-1.754e+00,1.483e+00,5.214e+00,1.608e-01,1.377e-01,1.478e-01,5.301e-06
4.823e-02,-1.752e+00,1.484e+00,5.216e+00,9.463e-02,5.958e-02,1.498e-01,5.178e-07
4.836e-02,-1.751e+00,1.485e+00,5.217e+00,9.519e-02,5.909e-02,1.498e-01,5.943e-06
4.845e-02,-1.749e+00,1.485e+00,5.219e+00,9.889e-02,5.866e-02,1.498e-01,1.075e-05
4.853e-02,-1.748e+00,1.486e+00,5.220e+00,1.034e-01,5.821e-02,1.498e-01,1.566e-05
4.862e-02,-1.747e+00,1.487e+00,5.222e+00,1.079e-01,5.772e-02,1.498e-01,2.100e-05
4.871e-02,-1.746e+00,1.487e+00,5.223e+00,1.121e-01,5.718e-02,1.498e-01,2.690e-05
4.880e-02,-1.745e+00,1.488e+00,5.225e+00,1.159e-01,5.658e-02,1.498e-01,3.341e-05
4.889e-02,-1.744e+00,1.488e+00,5.226e+00,1.194e-01,5.593e-02,1.498e-01,4.055e-05
4.899e-02,-1.743e+00,1.489e+00,5.228e+00,5.725e-02,8.109e-02,1.505e-01,4.832e-05
4.906e-02,-1.742e+00,1.490e+00,5.229e+00,6.288e-02,8.047e-02,1.505e-01,5.481e-05
4.912e-02,-1.741e+00,1.490e+00,5.231e+00,2.606e-01,5.924e-02,1.465e-01,6.015e-05
4.924e-02,-1.740e+00,1.491e+00,5.232e+00,2.842e-01,-8.158e-02,1.411e-01,7.214e-05
4.942e-02,-1.738e+00,1.491e+00,5.233e+00,2.754e-01,-8.320e-02,1.411e-01,9.088e-05
4.962e-02,-1.735e+00,1.491e+00,5.235e+00,2.641e-01,-8.495e-02,1.411e-01,1.109e-04
4.983e-02,-1.733e+00,1.491e+00,5.236e+00,2.524e-01,-8.663e-02,1.411e-01,1.299e-04
5.003e-02,-1.730e+00,1.491e+00,5.238e+00,1.282e-01,1.448e-01,1.505e-01,1.465e-04
5.019e-02,-1.728e+00,1.491e+00,5.239e+00,1.232e-01,1.437e-01,1.505e-01,1.579e-04
5.031e-02,-1.727e+00,1.492e+00,5.241e+00,1.769e-01,-3.821e-02,1.471e-01,1.669e-04
5.043e-02,-1.725e+00,1.493e+00,5.242e+00,1.765e-01,-3.914e-02,1.471e-01,1.772e-04
5.056e-02,-1.723e+00,1.492e+00,5.244e+00,1.744e-01,-4.015e-02,1.471e-01,1.885e-04
5.070e-02,-1.722e+00,1.492e+00,5.245e+00,1.720e-01,-4.110e-02,1.471e-01,1.990e-04
5.084e-02,-1.720e+00,1.492e+00,5.247e+00,1.696e-01,-4.194e-02,1.471e-01,2.083e-04
5.097e-02,-1.718e+00,1.491e+00,5.248e+00,1.675e-01,-4.267e-02,1.471e-01,2.163e-04
5.111e-02,-1.716e+00,1.491e+00,5.250e+00,1.389e-01,8.611e-02,1.498e-01,2.229e-04
5.123e-02,-1.715e+00,1.491e+00,5.251e+00,1.476e-01,-2.346e-03,1.478e-01,2.282e-04
5.135e-02,-1.713e+00,1.491e+00,5.253e+00,1.480e-01,-2.799e-03,1.478e-01,2.333e-04
5.147e-02,-1.712e+00,1.491e+00,5.254e+00,1.484e-01,-3.236e-03,1.478e-01,2.381e-04
5.159e-02,-1.710e+00,1.491e+00,5.255e+00,-1.210e-01,6.709e-03,1.498e-01,2.427e-04
5.161e-02,-1.710e+00,1.491e+00,5.257e+00,1.875e-01,-4.512e-02,1.478e-01,2.437e-04
5.166e-02,-1.709e+00,1.491e+00,5.258e+00,1.974e-01,-4.525e-02,1.478e-01,2.452e-04
5.178e-02,-1.708e+00,1.491e+00,5.260e+00,2.006e-01,6.830e-02,1.478e-01,2.487e-04
5.193e-02,-1.706e+00,1.491e+00,5.261e+00,1.975e-01,6.801e-02,1.478e-01,2.519e-04
5.208e-02,-1.704e+00,1.491e+00,5.263e+00,1.905e-01,-4.616e-02,1.478e-01,2.553e-04
5.224e-02,-1.702e+00,1.492e+00,5.264e+00,1.866e-01,-9.306e-02,1.478e-01,2.589e-04
5.239e-02,-1.700e+00,1.491e+00,5.266e+00,1.831e-01,-9.329e-02,1.478e-01,2.613e-04
5.254e-02,-1.698e+00,1.490e+00,5.267e+00,1.445e-01,1.344e-01,1.491e-01,2.619e-04
5.267e-02,-1.697e+00,1.490e+00,5.269e+00,1.434e-01,1.345e-01,1.491e-01,2.611e-04
5.279e-02,-1.695e+00,1.491e+00,5.270e+00,1.797e-01,-9.324e-02,1.478e-01,2.608e-04
5.292e-02,-1.694e+00,1.492e+00,5.272e+00,1.793e-01,-9.330e-02,1.478e-01,2.614e-04
5.306e-02,-1.692e+00,1.491e+00,5.273e+00,1.776e-01,-9.328e-02,1.478e-01,2.611e-04
5.320e-02,-1.690e+00,1.490e+00,5.275e+00,1.074e-01,1.191e-01,1.491e-01,2.590e-04
5.332e-02,-1.689e+00,1.490e+00,5.276e+00,1.085e-01,1.194e-01,1.491e-01,2.561e-04
5.342e-02,-1.688e+00,1.491e+00,5.278e+00,1.125e-01,1.196e-01,1.491e-01,2.540e-04
5.351e-02,-1.686e+00,1.492e+00,5.279e+00,1.379e-01,-6.665e-02,1.491e-01,2.530e-04
5.361e-02,-1.685e+00,1.492e+00,5.281e+00,1.416e-01,-6.662e-02,1.491e-01,2.527e-04
5.371e-02,-1.684e+00,1.492e+00,5.282e+00,2.242e-01,-1.481e-02,1.458e-01,2.520e-04
5.385e-02,-1.682e+00,1.492e+00,5.284e+00,2.226e-01,-1.463e-02,1.458e-01,2.500e-04
5.401e-02,-1.680e+00,1.492e+00,5.285e+00,2.175e-01,-1.431e-02,1.458e-01,2.464e-04
5.419e-02,-1.678e+00,1.491e+00,5.287e+00,2.117e-01,-1.388e-02,1.458e-01,2.415e-04
5.436e-02,-1.676e+00,1.491e+00,5.288e+00,2.120e-01,-8.582e-02,1.458e-01,2.357e-04
5.453e-02,-1.674e+00,1.491e+00,5.290e+00,1.473e-01,1.218e-01,1.498e-01,2.286e-04
5.468e-02,-1.672e+00,1.491e+00,5.291e+00,1.451e-01,1.225e-01,1.498e-01,2.214e-04
5.480e-02,-1.670e+00,1.492e+00,5.293e+00,1.279e-01,-2.711e-02,1.485e-01,2.157e-04
5.491e-02,-1.669e+00,1.492e+00,5.294e+00,1.301e-01,-2.672e-02,1.485e-01,2.114e-04
5.502e-02,-1.667e+00,1.492e+00,5.295e+00,1.331e-01,-2.635e-02,1.485e-01,2.074e-04
5.512e-02,-1.666e+00,1.492e+00,5.297e+00,1.363e-01,-2.595e-02,1.485e-01,2.030e-04
5.523e-02,-1.665e+00,1.492e+00,5.298e+00,1.393e-01,-2.548e-02,1.485e-01,1.979e-04
5.534e-02,-1.663e+00,1.492e+00,5.300e+00,1.539e-01,-5.084e-02,1.485e-01,1.922e-04
5.545e-02,-1.662e+00,1.491e+00,5.301e+00,1.559e-01,-5.022e-02,1.485e-01,1.853e-04
5.557e-02,-1.660e+00,1.491e+00,5.303e+00,1.276e-01,1.110e-01,1.491e-01,1.772e-04
5.569e-02,-1.659e+00,1.491e+00,5.304e+00,1.299e-01,1.117e-01,1.491e-01,1.689e-04
5.579e-02,-1.658e+00,1.492e+00,5.306e+00,1.629e-01,-4.808e-02,1.485e-01,1.616e-04
5.591e-02,-1.656e+00,1.492e+00,5.307e+00,1.651e-01,-4.744e-02,1.485e-01,1.545e-04
5.603e-02,-1.655e+00,1.492e+00,5.309e+00,2.549e-01,-6.741e-02,1.257e-01,1.464e-04
5.619e-02,-1.653e+00,1.491e+00,5.310e+00,2.489e-01,-6.638e-02,1.257e-01,1.349e-04
5.638e-02,-1.650e+00,1.491e+00,5.311e+00,2.335e-01,7.466e-03,1.230e-01,1.193e-04
5.657e-02,-1.648e+00,1.491e+00,5.313e+00,1.583e-01,9.185e-02,1.478e-01,1.016e-04
5.673e-02,-1.646e+00,1.491e+00,5.314e+00,1.546e-01,9.326e-02,1.478e-01,8.570e-05
5.687e-02,-1.644e+00,1.492e+00,5.316e+00,1.395e-01,3.748e-02,1.485e-01,7.294e-05
5.699e-02,-1.643e+00,1.492e+00,5.317e+00,1.410e-01,3.845e-02,1.485e-01,6.229e-05
5.710e-02,-1.641e+00,1.493e+00,5.319e+00,1.435e-01,3.931e-02,1.485e-01,5.274e-05
5.722e-02,-1.640e+00,1.493e+00,5.320e+00,1.461e-01,4.014e-02,1.485e-01,4.361e-05
5.733e-02,-1.638e+00,1.493e+00,5.321e+00,1.487e-01,4.095e-02,1.485e-01,3.471e-05
5.744e-02,-1.637e+00,1.494e+00,5.323e+00,1.569e-01,4.692e-02,1.485e-01,2.599e-05
5.756e-02,-1.635e+00,1.494e+00,5.324e+00,1.588e-01,4.770e-02,1.485e-01,1.732e-05
5.768e-02,-1.634e+00,1.495e+00,5.326e+00,1.603e-01,4.847e-02,1.485e-01,8.778e-06
5.780e-02,-1.632e+00,1.495e+00,5.327e+00,1.615e-01,4.922e-02,1.485e-01,5.287e-07
5.792e-02,-1.630e+00,1.496e+00,5.329e+00,1.627e-01,4.993e-02,1.485e-01,7.362e-06
5.804e-02,-1.629e+00,1.496e+00,5.330e+00,6.285e-02,7.131e-02,1.498e-01,1.485e-05
5.813e-02,-1.628e+00,1.497e+00,5.332e+00,6.818e-02,7.178e-02,1.498e-01,2.006e-05
5.819e-02,-1.627e+00,1.498e+00,5.333e+00,7.736e-02,7.206e-02,1.498e-01,2.318e-05
5.825e-02,-1.626e+00,1.498e+00,5.335e+00,2.295e-01,3.605e-02,1.465e-01,2.559e-05
5.835e-02,-1.625e+00,1.499e+00,5.336e+00,2.326e-01,3.637e-02,1.465e-01,2.926e-05
5.850e-02,-1.623e+00,1.499e+00,5.338e+00,2.174e-01,1.248e-01,1.438e-01,3.409e-05
5.865e-02,-1.620e+00,1.500e+00,5.339e+00,2.125e-01,1.252e-01,1.438e-01,3.865e-05
5.880e-02,-1.618e+00,1.501e+00,5.341e+00,2.078e-01,1.255e-01,1.438e-01,4.166e-05
5.895e-02,-1.616e+00,1.502e+00,5.342e+00,2.036e-01,1.256e-01,1.438e-01,4.269e-05
5.909e-02,-1.614e+00,1.504e+00,5.344e+00,1.998e-01,1.255e-01,1.438e-01,4.165e-05
5.923e-02,-1.612e+00,1.505e+00,5.345e+00,1.964e-01,1.252e-01,1.438e-01,3.859e-05
5.936e-02,-1.610e+00,1.506e+00,5.346e+00,1.935e-01,1.247e-01,1.438e-01,3.355e-05
5.948e-02,-1.608e+00,1.507e+00,5.348e+00,1.286e-01,8.789e-02,1.498e-01,2.657e-05
5.959e-02,-1.606e+00,1.508e+00,5.349e+00,1.653e-01,1.993e-02,1.471e-01,1.900e-05
5.968e-02,-1.605e+00,1.509e+00,5.351e+00,1.673e-01,1.919e-02,1.471e-01,1.080e-05
5.978e-02,-1.603e+00,1.509e+00,5.352e+00,1.685e-01,1.838e-02,1.471e-01,1.742e-06
5.989e-02,-1.602e+00,1.510e+00,5.354e+00,1.694e-01,1.753e-02,1.471e-01,7.641e-06
5.999e-02,-1.600e+00,1.510e+00,5.355e+00,1.702e-01,1.668e-02,1.471e-01,1.715e-05
6.009e-02,-1.598e+00,1.510e+00,5.357e+00,1.709e-01,1.582e-02,1.471e-01,2.671e-05
6.020e-02,-1.596e+00,1.510e+00,5.358e+00,1.716e-01,1.496e-02,1.471e-01,3.628e-05
6.030e-02,-1.595e+00,1.510e+00,5.360e+00,1.722e-01,1.410e-02,1.471e-01,4.584e-05
6.040e-02,-1.593e+00,1.511e+00,5.361e+00,2.528e-01,-1.781e-02,1.277e-01,5.537e-05
6.053e-02,-1.591e+00,1.511e+00,5.362e+00,2.477e-01,-1.882e-02,1.277e-01,6.654e-05
6.067e-02,-1.589e+00,1.510e+00,5.364e+00,2.306e-01,3.183e-02,1.257e-01,7.864e-05
6.081e-02,-1.586e+00,1.510e+00,5.365e+00,1.746e-01,7.220e-02,1.471e-01,8.996e-05
6.094e-02,-1.584e+00,1.511e+00,5.366e+00,1.716e-01,7.129e-02,1.471e-01,9.988e-05
6.105e-02,-1.582e+00,1.511e+00,5.368e+00,1.711e-01,7.045e-02,1.471e-01,1.092e-04
6.115e-02,-1.581e+00,1.512e+00,5.369e+00,1.715e-01,6.958e-02,1.471e-01,1.189e-04
6.126e-02,-1.579e+00,1.513e+00,5.371e+00,1.722e-01,6.865e-02,1.471e-01,1.293e-04
6.135e-02,-1.577e+00,1.514e+00,5.372e+00,1.730e-01,6.763e-02,1.471e-01,1.406e-04
6.145e-02,-1.575e+00,1.514e+00,5.374e+00,1.738e-01,6.654e-02,1.471e-01,1.528e-04
6.155e-02,-1.574e+00,1.515e+00,5.375e+00,1.746e-01,6.536e-02,1.471e-01,1.659e-04
6.165e-02,-1.572e+00,1.516e+00,5.377e+00,1.545e-01,2.269e-02,1.478e-01,1.800e-04
6.174e-02,-1.570e+00,1.516e+00,5.378e+00,1.591e-01,-4.068e-02,1.478e-01,1.941e-04
6.183e-02,-1.569e+00,1.516e+00,5.380e+00,1.614e-01,-4.191e-02,1.478e-01,2.078e-04
6.191e-02,-1.567e+00,1.516e+00,5.381e+00,4.506e-02,-3.275e-02,1.498e-01,2.211e-04
6.198e-02,-1.566e+00,1.515e+00,5.383e+00,9.986e-02,5.963e-02,1.478e-01,2.299e-04
6.203e-02,-1.565e+00,1.516e+00,5.384e+00,1.094e-01,5.904e-02,1.478e-01,2.365e-04
6.208e-02,-1.564e+00,1.516e+00,5.386e+00,7.036e-02,-3.481e-02,1.498e-01,2.442e-04
6.213e-02,-1.563e+00,1.516e+00,5.387e+00,8.003e-02,-3.546e-02,1.498e-01,2.514e-04
6.217e-02,-1.562e+00,1.516e+00,5.389e+00,2.331e-01,-1.017e-02,1.465e-01,2.577e-04
6.225e-02,-1.561e+00,1.516e+00,5.390e+00,2.370e-01,-1.115e-02,1.465e-01,2.684e-04
6.237e-02,-1.559e+00,1.516e+00,5.392e+00,2.108e-01,3.928e-02,1.471e-01,2.832e-04
6.249e-02,-1.557e+00,1.516e+00,5.393e+00,2.313e-01,-1.380e-02,1.465e-01,2.981e-04
6.261e-02,-1.554e+00,1.516e+00,5.394e+00,2.276e-01,-1.514e-02,1.465e-01,3.131e-04
6.274e-02,-1.552e+00,1.516e+00,5.396e+00,2.204e-01,-2.682e-02,1.465e-01,3.279e-04
6.286e-02,-1.550e+00,1.516e+00,5.397e+00,1.809e-01,5.992e-02,1.491e-01,3.417e-04
6.297e-02,-1.548e+00,1.516e+00,5.399e+00,1.792e-01,5.884e-02,1.491e-01,3.538e-04
6.308e-02,-1.546e+00,1.516e+00,5.400e+00,1.734e-01,-7.156e-02,1.478e-01,3.650e-04
6.318e-02,-1.544e+00,1.516e+00,5.402e+00,1.743e-01,-7.256e-02,1.478e-01,3.761e-04
6.327e-02,-1.542e+00,1.516e+00,5.403e+00,1.785e-01,1.971e-02,1.485e-01,3.860e-04
6.337e-02,-1.541e+00,1.515e+00,5.405e+00,1.798e-01,1.890e-02,1.485e-01,3.949e-04
6.347e-02,-1.539e+00,1.515e+00,5.406e+00,1.809e-01,1.814e-02,1.485e-01,4.034e-04
6.357e-02,-1.537e+00,1.516e+00,5.408e+00,1.819e-01,1.737e-02,1.485e-01,4.119e-04
6.367e-02,-1.535e+00,1.516e+00,5.409e+00,1.799e-01,-7.656e-02,1.478e-01,4.205e-04
6.377e-02,-1.533e+00,1.515e+00,5.411e+00,1.541e-01,7.796e-02,1.491e-01,4.287e-04
6.386e-02,-1.532e+00,1.515e+00,5.412e+00,1.563e-01,7.732e-02,1.491e-01,4.358e-04
6.395e-02,-1.530e+00,1.516e+00,5.414e+00,2.782e-01,-3.717e-02,1.391e-01,4.428e-04
6.406e-02,-1.528e+00,1.516e+00,5.415e+00,2.758e-01,-3.804e-02,1.391e-01,4.524e-04
6.420e-02,-1.526e+00,1.517e+00,5.417e+00,2.247e-01,-9.084e-02,1.451e-01,4.642e-04
6.433e-02,-1.523e+00,1.516e+00,5.418e+00,2.192e-01,-9.181e-02,1.451e-01,4.750e-04
6.445e-02,-1.521e+00,1.515e+00,5.419e+00,2.271e-01,9.893e-02,1.478e-01,4.834e-04
6.458e-02,-1.519e+00,1.515e+00,5.421e+00,2.238e-01,9.834e-02,1.478e-01,4.899e-04
6.470e-02,-1.516e+00,1.516e+00,5.422e+00,2.086e-01,-9.378e-02,1.451e-01,4.969e-04
6.482e-02,-1.514e+00,1.516e+00,5.424e+00,2.205e-01,3.494e-02,1.451e-01,5.043e-04
6.494e-02,-1.512e+00,1.516e+00,5.425e+00,2.178e-01,3.434e-02,1.451e-01,5.110e-04
6.506e-02,-1.510e+00,1.516e+00,5.427e+00,2.150e-01,3.375e-02,1.451e-01,5.174e-04
6.518e-02,-1.508e+00,1.517e+00,5.428e+00,2.123e-01,3.316e-02,1.451e-01,5.240e-04
6.530e-02,-1.506e+00,1.517e+00,5.430e+00,1.091e-01,-2.439e-02,1.478e-01,5.308e-04
6.539e-02,-1.504e+00,1.517e+00,5.431e+00,1.115e-01,-2.488e-02,1.478e-01,5.364e-04
6.546e-02,-1.503e+00,1.517e+00,5.433e+00,1.182e-01,-2.523e-02,1.478e-01,5.403e-04
6.552e-02,-1.501e+00,1.517e+00,5.434e+00,1.257e-01,-2.552e-02,1.478e-01,5.436e-04
6.559e-02,-1.500e+00,1.516e+00,5.436e+00,1.331e-01,-2.579e-02,1.478e-01,5.465e-04
6.566e-02,-1.499e+00,1.516e+00,5.437e+00,1.399e-01,-2.603e-02,1.478e-01,5.492e-04
6.573e-02,-1.498e+00,1.516e+00,5.439e+00,1.461e-01,-2.625e-02,1.478e-01,5.515e-04
6.581e-02,-1.496e+00,1.516e+00,5.440e+00,2.821e-01,1.340e-01,1.244e-01,5.533e-04
6.592e-02,-1.494e+00,1.516e+00,5.441e+00,2.793e-01,9.763e-02,1.351e-01,5.552e-04
6.605e-02,-1.492e+00,1.516e+00,5.443e+00,2.729e-01,9.747e-02,1.351e-01,5.570e-04
6.619e-02,-1.489e+00,1.516e+00,5.444e+00,2.652e-01,9.735e-02,1.351e-01,5.585e-04
6.634e-02,-1.487e+00,1.516e+00,5.445e+00,2.544e-01,-6.839e-02,1.203e-01,5.599e-04
6.648e-02,-1.484e+00,1.516e+00,5.447e+00,1.915e-01,2.464e-02,1.465e-01,5.612e-04
6.660e-02,-1.482e+00,1.516e+00,5.448e+00,1.882e-01,2.461e-02,1.465e-01,5.616e-04
6.671e-02,-1.480e+00,1.516e+00,5.449e+00,1.877e-01,2.461e-02,1.465e-01,5.616e-04
6.682e-02,-1.478e+00,1.516e+00,5.451e+00,1.882e-01,2.460e-02,1.465e-01,5.617e-04
6.692e-02,-1.476e+00,1.516e+00,5.452e+00,1.474e-01,-1.682e-02,1.478e-01,5.619e-04
6.702e-02,-1.474e+00,1.516e+00,5.454e+00,1.502e-01,-1.684e-02,1.478e-01,5.621e-04
6.710e-02,-1.473e+00,1.516e+00,5.455e+00,1.546e-01,-1.684e-02,1.478e-01,5.621e-04
6.719e-02,-1.471e+00,1.516e+00,5.457e+00,1.592e-01,-1.680e-02,1.478e-01,5.616e-04
6.727e-02,-1.470e+00,1.516e+00,5.458e+00,1.636e-01,-1.672e-02,1.478e-01,5.608e-04
6.736e-02,-1.468e+00,1.516e+00,5.460e+00,1.677e-01,-1.660e-02,1.478e-01,5.594e-04
6.745e-02,-1.466e+00,1.516e+00,5.461e+00,1.713e-01,-1.643e-02,1.478e-01,5.575e-04
6.754e-02,-1.465e+00,1.515e+00,5.463e+00,4.414e-02,1.442e-01,1.491e-01,5.551e-04
6.761e-02,-1.463e+00,1.516e+00,5.464e+00,1.299e-01,-5.426e-04,1.478e-01,5.533e-04
6.766e-02,-1.462e+00,1.517e+00,5.466e+00,1.399e-01,-4.838e-04,1.478e-01,5.524e-04
6.773e-02,-1.461e+00,1.517e+00,5.467e+00,2.780e-01,4.097e-02,1.458e-01,5.516e-04
6.783e-02,-1.459e+00,1.517e+00,5.469e+00,2.792e-01,4.108e-02,1.458e-01,5.503e-04
6.796e-02,-1.457e+00,1.517e+00,5.470e+00,2.631e-01,3.610e-02,1.465e-01,5.483e-04
6.810e-02,-1.454e+00,1.517e+00,5.472e+00,2.576e-01,3.634e-02,1.465e-01,5.459e-04
6.824e-02,-1.452e+00,1.517e+00,5.473e+00,2.519e-01,3.658e-02,1.465e-01,5.433e-04
6.838e-02,-1.449e+00,1.517e+00,5.474e+00,2.465e-01,3.679e-02,1.465e-01,5.411e-04
6.851e-02,-1.447e+00,1.518e+00,5.476e+00,2.416e-01,3.696e-02,1.465e-01,5.393e-04
6.864e-02,-1.444e+00,1.518e+00,5.477e+00,1.809e-01,3.191e-02,1.485e-01,5.379e-04
6.876e-02,-1.442e+00,1.519e+00,5.479e+00,1.797e-01,3.198e-02,1.485e-01,5.371e-04
6.886e-02,-1.440e+00,1.519e+00,5.480e+00,1.812e-01,3.201e-02,1.485e-01,5.368e-04
6.895e-02,-1.438e+00,1.519e+00,5.482e+00,1.834e-01,3.201e-02,1.485e-01,5.368e-04
6.905e-02,-1.436e+00,1.520e+00,5.483e+00,1.442e-01,2.680e-02,1.478e-01,5.372e-04
6.913e-02,-1.435e+00,1.520e+00,5.485e+00,1.481e-01,2.673e-02,1.478e-01,5.378e-04
6.921e-02,-1.433e+00,1.520e+00,5.486e+00,1.535e-01,2.665e-02,1.478e-01,5.387e-04
6.929e-02,-1.432e+00,1.520e+00,5.488e+00,1.590e-01,2.654e-02,1.478e-01,5.397e-04
6.937e-02,-1.430e+00,1.521e+00,5.489e+00,1.641e-01,2.641e-02,1.478e-01,5.411e-04
6.945e-02,-1.428e+00,1.521e+00,5.491e+00,1.688e-01,2.625e-02,1.478e-01,5.427e-04
6.953e-02,-1.427e+00,1.521e+00,5.492e+00,1.731e-01,2.606e-02,1.478e-01,5.447e-04
6.961e-02,-1.425e+00,1.521e+00,5.494e+00,3.044e-01,5.172e-02,1.438e-01,5.469e-04
6.972e-02,-1.423e+00,1.522e+00,5.495e+00,2.769e-01,5.146e-02,1.465e-01,5.499e-04
6.984e-02,-1.421e+00,1.522e+00,5.497e+00,2.727e-01,5.117e-02,1.465e-01,5.532e-04
6.997e-02,-1.418e+00,1.522e+00,5.498e+00,2.674e-01,5.091e-02,1.465e-01,5.563e-04
7.010e-02,-1.415e+00,1.522e+00,5.500e+00,2.648e-01,4.034e-02,1.458e-01,5.589e-04
7.022e-02,-1.413e+00,1.522e+00,5.501e+00,2.592e-01,4.012e-02,1.458e-01,5.615e-04
7.035e-02,-1.410e+00,1.522e+00,5.502e+00,2.537e-01,3.990e-02,1.458e-01,5.641e-04
7.048e-02,-1.407e+00,1.523e+00,5.504e+00,2.487e-01,3.964e-02,1.458e-01,5.670e-04
7.060e-02,-1.405e+00,1.523e+00,5.505e+00,2.441e-01,3.934e-02,1.458e-01,5.703e-04
7.072e-02,-1.402e+00,1.523e+00,5.507e+00,2.134e-01,1.830e-02,1.471e-01,5.742e-04
7.083e-02,-1.400e+00,1.524e+00,5.508e+00,2.111e-01,1.793e-02,1.471e-01,5.783e-04
7.093e-02,-1.398e+00,1.524e+00,5.510e+00,2.103e-01,1.757e-02,1.471e-01,5.823e-04
7.103e-02,-1.396e+00,1.524e+00,5.511e+00,2.100e-01,1.720e-02,1.471e-01,5.864e-04
7.113e-02,-1.394e+00,1.524e+00,5.513e+00,1.803e-01,-6.080e-02,1.478e-01,5.905e-04
7.122e-02,-1.392e+00,1.524e+00,5.514e+00,1.817e-01,-6.113e-02,1.478e-01,5.942e-04
7.131e-02,-1.390e+00,1.524e+00,5.516e+00,1.843e-01,-6.137e-02,1.478e-01,5.968e-04
7.140e-02,-1.388e+00,1.523e+00,5.517e+00,1.872e-01,-6.149e-02,1.478e-01,5.981e-04
7.149e-02,-1.386e+00,1.522e+00,5.519e+00,2.729e-01,-5.632e-02,1.331e-01,5.981e-04
7.159e-02,-1.384e+00,1.522e+00,5.520e+00,2.702e-01,-5.619e-02,1.331e-01,5.967e-04
7.172e-02,-1.381e+00,1.522e+00,5.521e+00,2.584e-01,2.168e-02,1.378e-01,5.941e-04
7.184e-02,-1.379e+00,1.522e+00,5.523e+00,2.526e-01,2.198e-02,1.378e-01,5.908e-04
7.197e-02,-1.376e+00,1.522e+00,5.524e+00,2.469e-01,2.230e-02,1.378e-01,5.873e-04
7.209e-02,-1.374e+00,1.522e+00,5.525e+00,2.418e-01,2.260e-02,1.378e-01,5.839e-04
7.221e-02,-1.371e+00,1.522e+00,5.527e+00,2.490e-01,-3.922e-02,1.337e-01,5.807e-04
7.233e-02,-1.369e+00,1.522e+00,5.528e+00,2.438e-01,-3.893e-02,1.337e-01,5.775e-04
7.245e-02,-1.366e+00,1.522e+00,5.529e+00,2.386e-01,-3.857e-02,1.337e-01,5.734e-04
7.257e-02,-1.364e+00,1.522e+00,5.531e+00,2.339e-01,-3.811e-02,1.337e-01,5.682e-04
7.268e-02,-1.362e+00,1.521e+00,5.532e+00,2.148e-01,-2.719e-02,1.431e-01,5.618e-04
7.280e-02,-1.359e+00,1.521e+00,5.534e+00,2.129e-01,-2.654e-02,1.431e-01,5.545e-04
7.291e-02,-1.357e+00,1.521e+00,5.535e+00,2.121e-01,-2.583e-02,1.431e-01,5.466e-04
7.301e-02,-1.355e+00,1.521e+00,5.536e+00,2.116e-01,-2.505e-02,1.431e-01,5.379e-04
7.312e-02,-1.353e+00,1.520e+00,5.538e+00,2.114e-01,-2.419e-02,1.431e-01,5.284e-04
7.323e-02,-1.351e+00,1.520e+00,5.539e+00,1.637e-01,6.472e-02,1.465e-01,5.181e-04
7.333e-02,-1.349e+00,1.520e+00,5.541e+00,1.661e-01,6.560e-02,1.465e-01,5.084e-04
7.341e-02,-1.347e+00,1.521e+00,5.542e+00,1.704e-01,6.636e-02,1.465e-01,5.000e-04
7.350e-02,-1.345e+00,1.521e+00,5.544e+00,1.750e-01,6.704e-02,1.465e-01,4.925e-04
7.358e-02,-1.344e+00,1.522e+00,5.545e+00,2.357e-01,1.072e-02,1.297e-01,4.858e-04
7.368e-02,-1.342e+00,1.522e+00,5.546e+00,2.320e-01,1.132e-02,1.358e-01,4.791e-04
7.379e-02,-1.339e+00,1.523e+00,5.548e+00,2.297e-01,1.197e-02,1.358e-01,4.719e-04
7.390e-02,-1.337e+00,1.523e+00,5.549e+00,2.270e-01,1.262e-02,1.358e-01,4.646e-04
7.401e-02,-1.335e+00,1.523e+00,5.551e+00,2.243e-01,1.327e-02,1.358e-01,4.573e-04
7.412e-02,-1.333e+00,1.523e+00,5.552e+00,2.218e-01,1.392e-02,1.358e-01,4.500e-04
7.423e-02,-1.330e+00,1.523e+00,5.553e+00,2.196e-01,1.457e-02,1.358e-01,4.428e-04
7.433e-02,-1.328e+00,1.523e+00,5.555e+00,1.821e-01,3.590e-02,1.445e-01,4.358e-04
7.443e-02,-1.326e+00,1.523e+00,5.556e+00,1.831e-01,3.649e-02,1.445e-01,4.293e-04
7.452e-02,-1.324e+00,1.524e+00,5.557e+00,1.858e-01,3.700e-02,1.445e-01,4.236e-04
7.461e-02,-1.322e+00,1.524e+00,5.559e+00,1.887e-01,3.747e-02,1.445e-01,4.185e-04
7.469e-02,-1.320e+00,1.525e+00,5.560e+00,1.234e-01,2.236e-02,1.478e-01,4.139e-04
7.477e-02,-1.319e+00,1.525e+00,5.562e+00,1.295e-01,2.270e-02,1.478e-01,4.102e-04
7.483e-02,-1.317e+00,1.525e+00,5.563e+00,1.380e-01,2.296e-02,1.478e-01,4.074e-04
7.489e-02,-1.316e+00,1.525e+00,5.565e+00,1.467e-01,2.319e-02,1.478e-01,4.048e-04
7.496e-02,-1.315e+00,1.526e+00,5.566e+00,1.548e-01,2.341e-02,1.478e-01,4.024e-04
7.502e-02,-1.313e+00,1.526e+00,5.568e+00,1.623e-01,2.362e-02,1.478e-01,4.000e-04
7.509e-02,-1.312e+00,1.526e+00,5.569e+00,1.690e-01,2.382e-02,1.478e-01,3.978e-04
7.517e-02,-1.310e+00,1.526e+00,5.571e+00,1.750e-01,2.400e-02,1.478e-01,3.957e-04
7.524e-02,-1.308e+00,1.526e+00,5.572e+00,2.871e-01,1.899e-02,1.344e-01,3.937e-04
7.534e-02,-1.306e+00,1.527e+00,5.574e+00,2.893e-01,8.648e-02,1.264e-01,3.915e-04
7.545e-02,-1.304e+00,1.527e+00,5.575e+00,2.836e-01,8.674e-02,1.264e-01,3.887e-04
7.556e-02,-1.301e+00,1.527e+00,5.576e+00,1.937e-01,1.129e-01,1.465e-01,3.855e-04
7.566e-02,-1.299e+00,1.527e+00,5.578e+00,1.925e-01,1.132e-01,1.465e-01,3.827e-04
7.575e-02,-1.297e+00,1.528e+00,5.579e+00,1.943e-01,1.133e-01,1.465e-01,3.815e-04
7.584e-02,-1.295e+00,1.529e+00,5.580e+00,1.969e-01,1.132e-01,1.465e-01,3.822e-04
7.592e-02,-1.293e+00,1.530e+00,5.582e+00,1.996e-01,1.130e-01,1.465e-01,3.848e-04
7.600e-02,-1.291e+00,1.531e+00,5.583e+00,2.021e-01,1.125e-01,1.465e-01,3.895e-04
7.607e-02,-1.289e+00,1.533e+00,5.585e+00,2.045e-01,1.119e-01,1.465e-01,3.963e-04
7.615e-02,-1.287e+00,1.534e+00,5.586e+00,2.067e-01,1.111e-01,1.465e-01,4.052e-04
7.623e-02,-1.285e+00,1.535e+00,5.588e+00,2.086e-01,1.101e-01,1.465e-01,4.163e-04
7.630e-02,-1.283e+00,1.536e+00,5.589e+00,2.104e-01,1.089e-01,1.465e-01,4.297e-04
7.637e-02,-1.281e+00,1.537e+00,5.591e+00,1.034e-02,-1.173e-03,1.485e-01,4.452e-04
7.641e-02,-1.279e+00,1.538e+00,5.592e+00,2.056e-02,-2.130e-03,1.485e-01,4.556e-04
7.643e-02,-1.279e+00,1.538e+00,5.594e+00,3.850e-02,-2.562e-03,1.485e-01,4.598e-04
7.644e-02,-1.278e+00,1.538e+00,5.595e+00,5.776e-02,-2.919e-03,1.485e-01,4.630e-04
7.646e-02,-1.278e+00,1.538e+00,5.597e+00,7.611e-02,-3.360e-03,1.485e-01,4.670e-04
7.648e-02,-1.277e+00,1.538e+00,5.598e+00,3.420e-01,4.783e-02,1.438e-01,4.724e-04
7.653e-02,-1.276e+00,1.538e+00,5.600e+00,3.492e-01,4.663e-02,1.438e-01,4.852e-04
7.660e-02,-1.273e+00,1.538e+00,5.601e+00,3.484e-01,4.489e-02,1.438e-01,5.046e-04
7.669e-02,-1.271e+00,1.538e+00,5.602e+00,3.452e-01,4.301e-02,1.438e-01,5.257e-04
7.677e-02,-1.268e+00,1.538e+00,5.604e+00,3.413e-01,4.112e-02,1.438e-01,5.470e-04
7.686e-02,-1.266e+00,1.538e+00,5.605e+00,3.372e-01,3.924e-02,1.438e-01,5.681e-04
7.695e-02,-1.263e+00,1.538e+00,5.607e+00,3.331e-01,3.740e-02,1.438e-01,5.889e-04
7.704e-02,-1.260e+00,1.538e+00,5.608e+00,2.786e-01,6.663e-02,1.465e-01,6.093e-04
7.712e-02,-1.258e+00,1.538e+00,5.610e+00,2.749e-01,6.485e-02,1.465e-01,6.293e-04
7.721e-02,-1.255e+00,1.538e+00,5.611e+00,2.712e-01,6.310e-02,1.465e-01,6.490e-04
7.730e-02,-1.252e+00,1.538e+00,5.613e+00,2.677e-01,6.138e-02,1.465e-01,6.683e-04
7.739e-02,-1.250e+00,1.538e+00,5.614e+00,2.643e-01,5.968e-02,1.465e-01,6.873e-04
7.747e-02,-1.247e+00,1.538e+00,5.616e+00,2.670e-01,3.727e-02,1.465e-01,7.064e-04
7.756e-02,-1.244e+00,1.538e+00,5.617e+00,2.638e-01,3.554e-02,1.465e-01,7.258e-04
7.764e-02,-1.242e+00,1.539e+00,5.618e+00,2.605e-01,3.379e-02,1.465e-01,7.454e-04
7.772e-02,-1.239e+00,1.539e+00,5.620e+00,-9.249e-02,6.156e-03,1.485e-01,7.651e-04
7.776e-02,-1.238e+00,1.539e+00,5.621e+00,-8.040e-02,5.330e-03,1.485e-01,7.737e-04
7.775e-02,-1.238e+00,1.539e+00,5.623e+00,-5.439e-02,5.385e-03,1.485e-01,7.717e-04
7.774e-02,-1.239e+00,1.539e+00,5.624e+00,3.925e-01,5.217e-02,1.284e-01,7.675e-04
7.776e-02,-1.238e+00,1.539e+00,5.626e+00,4.049e-01,5.152e-02,1.284e-01,7.739e-04
7.783e-02,-1.236e+00,1.539e+00,5.627e+00,4.043e-01,5.004e-02,1.284e-01,7.904e-04
7.790e-02,-1.234e+00,1.539e+00,5.628e+00,3.997e-01,4.833e-02,1.284e-01,8.097e-04
7.799e-02,-1.231e+00,1.539e+00,5.629e+00,3.940e-01,4.658e-02,1.284e-01,8.296e-04
7.807e-02,-1.228e+00,1.539e+00,5.631e+00,3.880e-01,4.484e-02,1.284e-01,8.494e-04
7.815e-02,-1.226e+00,1.539e+00,5.632e+00,3.819e-01,4.312e-02,1.284e-01,8.689e-04
7.824e-02,-1.223e+00,1.539e+00,5.633e+00,3.758e-01,4.143e-02,1.284e-01,8.881e-04
7.832e-02,-1.220e+00,1.539e+00,5.635e+00,3.697e-01,3.977e-02,1.284e-01,9.069e-04
7.840e-02,-1.218e+00,1.539e+00,5.636e+00,3.013e-01,2.779e-02,1.458e-01,9.254e-04
7.849e-02,-1.215e+00,1.539e+00,5.637e+00,2.921e-01,1.065e-02,1.451e-01,9.436e-04
7.857e-02,-1.212e+00,1.539e+00,5.639e+00,2.887e-01,9.067e-03,1.451e-01,9.614e-04
7.866e-02,-1.210e+00,1.539e+00,5.640e+00,2.854e-01,7.514e-03,1.451e-01,9.788e-04
7.874e-02,-1.207e+00,1.539e+00,5.642e+00,2.821e-01,5.993e-03,1.451e-01,9.959e-04
7.882e-02,-1.204e+00,1.539e+00,5.643e+00,2.788e-01,4.501e-03,1.451e-01,1.013e-03
7.891e-02,-1.202e+00,1.539e+00,5.645e+00,2.755e-01,3.040e-03,1.451e-01,1.029e-03
7.899e-02,-1.199e+00,1.539e+00,5.646e+00,2.722e-01,1.610e-03,1.451e-01,1.045e-03
7.907e-02,-1.196e+00,1.539e+00,5.648e+00,-3.048e-02,-1.014e-02,1.478e-01,1.061e-03
7.912e-02,-1.195e+00,1.539e+00,5.649e+00,-2.087e-02,-1.092e-02,1.478e-01,1.069e-03
7.913e-02,-1.195e+00,1.539e+00,5.650e+00,3.830e-01,4.373e-03,1.143e-01,1.070e-03
7.916e-02,-1.194e+00,1.539e+00,5.652e+00,3.901e-01,3.770e-03,1.143e-01,1.077e-03
7.923e-02,-1.191e+00,1.539e+00,5.653e+00,3.866e-01,2.711e-03,1.143e-01,1.089e-03
7.931e-02,-1.189e+00,1.539e+00,5.654e+00,3.799e-01,1.537e-03,1.143e-01,1.102e-03
7.939e-02,-1.186e+00,1.539e+00,5.655e+00,3.723e-01,3.488e-04,1.143e-01,1.116e-03
7.948e-02,-1.184e+00,1.539e+00,5.656e+00,3.643e-01,-8.245e-04,1.143e-01,1.129e-03
7.956e-02,-1.181e+00,1.539e+00,5.657e+00,3.474e-01,7.566e-02,1.284e-01,1.142e-03
7.965e-02,-1.178e+00,1.539e+00,5.659e+00,2.913e-01,-8.282e-03,1.438e-01,1.155e-03
7.973e-02,-1.176e+00,1.539e+00,5.660e+00,2.881e-01,-9.394e-03,1.438e-01,1.168e-03
7.981e-02,-1.173e+00,1.539e+00,5.662e+00,2.849e-01,-1.048e-02,1.438e-01,1.180e-03
7.990e-02,-1.170e+00,1.539e+00,5.663e+00,2.817e-01,-1.153e-02,1.438e-01,1.192e-03
7.998e-02,-1.168e+00,1.539e+00,5.664e+00,2.785e-01,-1.256e-02,1.438e-01,1.203e-03
8.007e-02,-1.165e+00,1.539e+00,5.666e+00,2.754e-01,-1.355e-02,1.438e-01,1.214e-03
8.015e-02,-1.162e+00,1.539e+00,5.667e+00,2.723e-01,-1.452e-02,1.438e-01,1.225e-03
8.024e-02,-1.160e+00,1.539e+00,5.669e+00,2.692e-01,-1.546e-02,1.438e-01,1.236e-03
8.032e-02,-1.157e+00,1.539e+00,5.670e+00,4.967e-02,-4.742e-02,1.478e-01,1.246e-03
8.038e-02,-1.155e+00,1.539e+00,5.672e+00,5.632e-02,-4.802e-02,1.478e-01,1.252e-03
8.040e-02,-1.154e+00,1.539e+00,5.673e+00,7.150e-02,-4.834e-02,1.478e-01,1.255e-03
8.043e-02,-1.154e+00,1.538e+00,5.675e+00,8.844e-02,-4.859e-02,1.478e-01,1.257e-03
8.045e-02,-1.153e+00,1.538e+00,5.676e+00,1.048e-01,-4.882e-02,1.478e-01,1.259e-03
8.049e-02,-1.152e+00,1.537e+00,5.678e+00,3.986e-01,-2.835e-02,1.096e-01,1.261e-03
8.054e-02,-1.150e+00,1.537e+00,5.679e+00,3.998e-01,-2.855e-02,1.096e-01,1.263e-03
8.062e-02,-1.148e+00,1.537e+00,5.680e+00,3.882e-01,5.407e-02,9.690e-02,1.266e-03
8.071e-02,-1.145e+00,1.537e+00,5.681e+00,3.785e-01,5.391e-02,9.690e-02,1.268e-03
8.080e-02,-1.143e+00,1.537e+00,5.682e+00,3.682e-01,5.378e-02,9.690e-02,1.270e-03
8.089e-02,-1.140e+00,1.537e+00,5.683e+00,3.577e-01,5.367e-02,9.690e-02,1.272e-03
8.098e-02,-1.137e+00,1.537e+00,5.684e+00,2.730e-01,4.324e-02,1.438e-01,1.273e-03
8.107e-02,-1.135e+00,1.537e+00,5.685e+00,2.702e-01,4.315e-02,1.438e-01,1.274e-03
8.116e-02,-1.132e+00,1.537e+00,5.686e+00,2.674e-01,4.310e-02,1.438e-01,1.275e-03
8.125e-02,-1.129e+00,1.537e+00,5.688e+00,2.648e-01,4.305e-02,1.438e-01,1.275e-03
8.134e-02,-1.127e+00,1.537e+00,5.689e+00,2.622e-01,4.301e-02,1.438e-01,1.276e-03
8.143e-02,-1.124e+00,1.537e+00,5.691e+00,2.599e-01,4.295e-02,1.438e-01,1.277e-03
8.152e-02,-1.122e+00,1.538e+00,5.692e+00,2.577e-01,4.286e-02,1.438e-01,1.278e-03
8.160e-02,-1.119e+00,1.538e+00,5.694e+00,2.556e-01,4.270e-02,1.438e-01,1.280e-03
8.169e-02,-1.116e+00,1.538e+00,5.695e+00,1.322e-01,6.250e-03,1.465e-01,1.282e-03
8.175e-02,-1.114e+00,1.539e+00,5.697e+00,1.360e-01,6.011e-03,1.465e-01,1.285e-03
8.180e-02,-1.113e+00,1.539e+00,5.698e+00,1.449e-01,5.795e-03,1.465e-01,1.287e-03
8.185e-02,-1.111e+00,1.539e+00,5.699e+00,1.547e-01,5.580e-03,1.465e-01,1.289e-03
8.190e-02,-1.110e+00,1.539e+00,5.701e+00,1.642e-01,5.358e-03,1.465e-01,1.291e-03
8.195e-02,-1.108e+00,1.539e+00,5.702e+00,3.686e-01,6.723e-02,1.183e-01,1.293e-03
8.201e-02,-1.106e+00,1.539e+00,5.704e+00,3.680e-01,6.699e-02,1.183e-01,1.296e-03
8.209e-02,-1.104e+00,1.539e+00,5.705e+00,3.630e-01,6.672e-02,1.183e-01,1.299e-03
8.218e-02,-1.101e+00,1.539e+00,5.706e+00,3.569e-01,6.647e-02,1.183e-01,1.302e-03
8.226e-02,-1.099e+00,1.539e+00,5.707e+00,3.503e-01,6.625e-02,1.183e-01,1.305e-03
8.234e-02,-1.096e+00,1.539e+00,5.708e+00,3.080e-01,1.946e-02,1.404e-01,1.307e-03
8.243e-02,-1.093e+00,1.539e+00,5.710e+00,3.051e-01,1.927e-02,1.404e-01,1.310e-03
8.251e-02,-1.091e+00,1.539e+00,5.711e+00,3.021e-01,1.911e-02,1.404e-01,1.311e-03
8.260e-02,-1.088e+00,1.539e+00,5.713e+00,2.992e-01,1.897e-02,1.404e-01,1.313e-03
8.268e-02,-1.085e+00,1.539e+00,5.714e+00,2.577e-01,3.957e-02,1.445e-01,1.314e-03
8.277e-02,-1.083e+00,1.539e+00,5.715e+00,2.558e-01,3.947e-02,1.445e-01,1.316e-03
8.285e-02,-1.080e+00,1.539e+00,5.717e+00,2.543e-01,3.933e-02,1.445e-01,1.317e-03
8.293e-02,-1.077e+00,1.540e+00,5.718e+00,2.530e-01,3.914e-02,1.445e-01,1.319e-03
8.301e-02,-1.075e+00,1.540e+00,5.720e+00,2.638e-01,1.301e-02,1.438e-01,1.322e-03
8.309e-02,-1.072e+00,1.540e+00,5.721e+00,2.830e-01,-1.840e-01,1.418e-01,1.326e-03
8.316e-02,-1.070e+00,1.540e+00,5.723e+00,2.809e-01,-1.843e-01,1.418e-01,1.329e-03
8.324e-02,-1.067e+00,1.540e+00,5.724e+00,2.582e-01,1.211e-02,1.438e-01,1.332e-03
8.332e-02,-1.065e+00,1.540e+00,5.725e+00,2.566e-01,1.193e-02,1.438e-01,1.334e-03
8.340e-02,-1.062e+00,1.540e+00,5.727e+00,2.552e-01,1.179e-02,1.438e-01,1.336e-03
8.348e-02,-1.059e+00,1.540e+00,5.728e+00,2.539e-01,1.165e-02,1.438e-01,1.337e-03
8.356e-02,-1.057e+00,1.540e+00,5.730e+00,3.240e-01,-1.179e-01,1.083e-01,1.339e-03
8.364e-02,-1.054e+00,1.540e+00,5.731e+00,2.719e-01,-2.008e-01,1.391e-01,1.341e-03
8.372e-02,-1.052e+00,1.540e+00,5.732e+00,3.053e-01,1.252e-01,1.230e-01,1.342e-03
8.380e-02,-1.049e+00,1.540e+00,5.733e+00,3.003e-01,1.252e-01,1.230e-01,1.341e-03
8.388e-02,-1.046e+00,1.540e+00,5.735e+00,2.948e-01,1.253e-01,1.230e-01,1.340e-03
8.396e-02,-1.044e+00,1.540e+00,5.736e+00,2.893e-01,1.254e-01,1.230e-01,1.339e-03
8.405e-02,-1.041e+00,1.540e+00,5.737e+00,2.838e-01,1.256e-01,1.230e-01,1.337e-03
8.413e-02,-1.038e+00,1.540e+00,5.738e+00,2.782e-01,1.258e-01,1.230e-01,1.335e-03
8.421e-02,-1.036e+00,1.540e+00,5.740e+00,2.729e-01,1.260e-01,1.230e-01,1.333e-03
8.429e-02,-1.033e+00,1.540e+00,5.741e+00,1.995e-01,1.937e-03,1.438e-01,1.331e-03
8.437e-02,-1.031e+00,1.540e+00,5.742e+00,2.006e-01,2.074e-03,1.438e-01,1.330e-03
8.443e-02,-1.029e+00,1.540e+00,5.744e+00,2.041e-01,2.190e-03,1.438e-01,1.328e-03
8.449e-02,-1.027e+00,1.540e+00,5.745e+00,2.082e-01,2.308e-03,1.438e-01,1.327e-03
8.456e-02,-1.025e+00,1.540e+00,5.747e+00,2.123e-01,2.436e-03,1.438e-01,1.325e-03
8.462e-02,-1.022e+00,1.540e+00,5.748e+00,2.160e-01,2.576e-03,1.438e-01,1.324e-03
8.469e-02,-1.020e+00,1.540e+00,5.749e+00,2.402e-01,-1.060e-01,1.438e-01,1.322e-03
8.475e-02,-1.018e+00,1.540e+00,5.751e+00,2.216e-01,2.940e-03,1.438e-01,1.320e-03
8.483e-02,-1.016e+00,1.539e+00,5.752e+00,2.176e-01,8.091e-02,1.445e-01,1.316e-03
8.490e-02,-1.014e+00,1.540e+00,5.754e+00,-1.326e-01,2.435e-02,1.485e-01,1.312e-03
8.492e-02,-1.013e+00,1.540e+00,5.755e+00,2.921e-01,5.548e-02,1.344e-01,1.311e-03
8.495e-02,-1.012e+00,1.540e+00,5.757e+00,3.057e-01,5.556e-02,1.344e-01,1.309e-03
8.501e-02,-1.010e+00,1.540e+00,5.758e+00,2.986e-01,-1.926e-01,1.291e-01,1.307e-03
8.509e-02,-1.007e+00,1.540e+00,5.759e+00,2.959e-01,-1.923e-01,1.291e-01,1.304e-03
8.517e-02,-1.005e+00,1.540e+00,5.761e+00,2.922e-01,-1.920e-01,1.291e-01,1.300e-03
8.525e-02,-1.002e+00,1.540e+00,5.762e+00,2.882e-01,-1.916e-01,1.291e-01,1.296e-03
8.533e-02,-9.993e-01,1.540e+00,5.763e+00,2.931e-01,5.717e-02,1.344e-01,1.292e-03
8.541e-02,-9.967e-01,1.540e+00,5.764e+00,2.900e-01,5.762e-02,1.344e-01,1.287e-03
8.549e-02,-9.940e-01,1.540e+00,5.766e+00,2.868e-01,5.810e-02,1.344e-01,1.282e-03
8.557e-02,-9.914e-01,1.540e+00,5.767e+00,2.303e-01,-6.042e-02,1.431e-01,1.276e-03
8.565e-02,-9.889e-01,1.540e+00,5.769e+00,2.301e-01,-5.989e-02,1.431e-01,1.270e-03
8.572e-02,-9.865e-01,1.539e+00,5.770e+00,2.313e-01,-5.930e-02,1.431e-01,1.263e-03
8.580e-02,-9.842e-01,1.539e+00,5.771e+00,2.329e-01,-5.858e-02,1.431e-01,1.255e-03
8.587e-02,-9.818e-01,1.538e+00,5.773e+00,2.435e-01,7.167e-02,1.431e-01,1.246e-03
8.595e-02,-9.795e-01,1.538e+00,5.774e+00,2.447e-01,7.265e-02,1.431e-01,1.235e-03
8.603e-02,-9.770e-01,1.539e+00,5.776e+00,2.454e-01,7.361e-02,1.431e-01,1.224e-03
8.611e-02,-9.746e-01,1.539e+00,5.777e+00,2.460e-01,7.447e-02,1.431e-01,1.215e-03
8.619e-02,-9.721e-01,1.540e+00,5.779e+00,1.723e-01,-1.796e-02,1.438e-01,1.207e-03
8.625e-02,-9.700e-01,1.540e+00,5.780e+00,2.085e-01,-1.261e-01,1.438e-01,1.201e-03
8.631e-02,-9.680e-01,1.540e+00,5.781e+00,3.234e-01,5.554e-02,1.136e-01,1.195e-03
8.638e-02,-9.657e-01,1.539e+00,5.783e+00,3.203e-01,5.630e-02,1.136e-01,1.186e-03
8.646e-02,-9.631e-01,1.539e+00,5.784e+00,3.147e-01,5.722e-02,1.136e-01,1.176e-03
8.655e-02,-9.605e-01,1.539e+00,5.785e+00,3.084e-01,5.821e-02,1.136e-01,1.165e-03
8.663e-02,-9.578e-01,1.539e+00,5.786e+00,3.019e-01,5.924e-02,1.136e-01,1.154e-03
8.672e-02,-9.552e-01,1.539e+00,5.787e+00,2.954e-01,6.030e-02,1.136e-01,1.142e-03
8.680e-02,-9.525e-01,1.539e+00,5.788e+00,2.147e-01,-1.108e-02,1.438e-01,1.131e-03
8.688e-02,-9.501e-01,1.539e+00,5.790e+00,2.452e-01,-1.524e-02,1.425e-01,1.119e-03
8.695e-02,-9.477e-01,1.539e+00,5.791e+00,2.466e-01,-1.423e-02,1.425e-01,1.108e-03
8.703e-02,-9.453e-01,1.539e+00,5.793e+00,2.473e-01,-1.313e-02,1.425e-01,1.096e-03
8.711e-02,-9.428e-01,1.539e+00,5.794e+00,2.478e-01,-1.198e-02,1.425e-01,1.083e-03
8.719e-02,-9.403e-01,1.539e+00,5.795e+00,2.482e-01,-1.077e-02,1.425e-01,1.070e-03
8.727e-02,-9.379e-01,1.539e+00,5.797e+00,2.485e-01,-9.505e-03,1.425e-01,1.055e-03
8.735e-02,-9.354e-01,1.538e+00,5.798e+00,2.488e-01,-8.195e-03,1.425e-01,1.041e-03
8.743e-02,-9.329e-01,1.538e+00,5.800e+00,2.491e-01,-6.840e-03,1.425e-01,1.026e-03
8.751e-02,-9.304e-01,1.538e+00,5.801e+00,-3.230e-02,-5.445e-03,1.465e-01,1.010e-03
8.755e-02,-9.291e-01,1.538e+00,5.803e+00,-1.951e-02,-4.707e-03,1.465e-01,1.002e-03
8.756e-02,-9.288e-01,1.538e+00,5.804e+00,4.232e-03,-4.621e-03,1.465e-01,1.001e-03
8.756e-02,-9.288e-01,1.538e+00,5.806e+00,2.994e-02,-4.670e-03,1.465e-01,1.000e-03
8.757e-02,-9.287e-01,1.538e+00,5.807e+00,5.451e-02,-4.668e-03,1.465e-01,9.994e-04
8.758e-02,-9.283e-01,1.538e+00,5.808e+00,4.002e-01,1.145e-01,9.891e-02,9.970e-04
8.762e-02,-9.269e-01,1.538e+00,5.809e+00,4.041e-01,1.153e-01,9.891e-02,9.879e-04
8.770e-02,-9.247e-01,1.538e+00,5.810e+00,3.990e-01,1.167e-01,9.891e-02,9.725e-04
8.778e-02,-9.221e-01,1.538e+00,5.811e+00,3.912e-01,1.183e-01,9.891e-02,9.551e-04
8.787e-02,-9.195e-01,1.538e+00,5.812e+00,3.826e-01,1.200e-01,9.891e-02,9.369e-04
8.795e-02,-9.169e-01,1.538e+00,5.813e+00,3.827e-01,1.631e-01,9.623e-02,9.183e-04
8.804e-02,-9.142e-01,1.538e+00,5.814e+00,3.733e-01,1.648e-01,9.623e-02,8.993e-04
8.813e-02,-9.115e-01,1.538e+00,5.815e+00,2.423e-01,2.685e-02,1.425e-01,8.801e-04
8.821e-02,-9.090e-01,1.538e+00,5.817e+00,2.421e-01,2.853e-02,1.425e-01,8.614e-04
8.829e-02,-9.065e-01,1.538e+00,5.818e+00,2.429e-01,3.013e-02,1.425e-01,8.437e-04
8.837e-02,-9.041e-01,1.539e+00,5.820e+00,2.439e-01,3.167e-02,1.425e-01,8.265e-04
8.845e-02,-9.016e-01,1.539e+00,5.821e+00,2.450e-01,3.316e-02,1.425e-01,8.099e-04
8.853e-02,-8.992e-01,1.539e+00,5.822e+00,2.460e-01,3.461e-02,1.425e-01,7.938e-04
8.861e-02,-8.967e-01,1.540e+00,5.824e+00,2.470e-01,3.602e-02,1.425e-01,7.781e-04
8.868e-02,-8.943e-01,1.540e+00,5.825e+00,2.478e-01,3.737e-02,1.425e-01,7.631e-04
8.876e-02,-8.918e-01,1.540e+00,5.827e+00,2.486e-01,3.866e-02,1.425e-01,7.487e-04
8.884e-02,-8.893e-01,1.541e+00,5.828e+00,1.307e-01,-6.879e-02,1.451e-01,7.349e-04
8.890e-02,-8.873e-01,1.541e+00,5.830e+00,1.368e-01,-6.784e-02,1.451e-01,7.242e-04
8.894e-02,-8.858e-01,1.540e+00,5.831e+00,2.543e-01,8.302e-02,1.431e-01,7.152e-04
8.900e-02,-8.838e-01,1.540e+00,5.832e+00,2.668e-01,7.888e-02,1.438e-01,7.034e-04
8.907e-02,-8.815e-01,1.540e+00,5.834e+00,3.579e-01,-1.300e-02,1.317e-01,6.891e-04
8.915e-02,-8.789e-01,1.541e+00,5.835e+00,3.560e-01,-1.165e-02,1.317e-01,6.742e-04
8.923e-02,-8.763e-01,1.541e+00,5.837e+00,3.535e-01,-1.027e-02,1.317e-01,6.590e-04
8.931e-02,-8.736e-01,1.541e+00,5.838e+00,3.508e-01,-8.866e-03,1.317e-01,6.435e-04
8.939e-02,-8.710e-01,1.541e+00,5.839e+00,3.391e-01,-1.262e-02,1.324e-01,6.278e-04
8.947e-02,-8.683e-01,1.541e+00,5.841e+00,3.365e-01,-1.117e-02,1.324e-01,6.118e-04
8.955e-02,-8.657e-01,1.541e+00,5.842e+00,3.339e-01,-9.699e-03,1.324e-01,5.956e-04
8.963e-02,-8.630e-01,1.541e+00,5.843e+00,3.312e-01,-8.209e-03,1.324e-01,5.791e-04
8.971e-02,-8.603e-01,1.541e+00,5.844e+00,3.286e-01,-6.697e-03,1.324e-01,5.624e-04
8.979e-02,-8.577e-01,1.541e+00,5.846e+00,3.260e-01,-5.164e-03,1.324e-01,5.455e-04
8.987e-02,-8.550e-01,1.541e+00,5.847e+00,3.235e-01,-3.610e-03,1.324e-01,5.283e-04
8.995e-02,-8.524e-01,1.541e+00,5.848e+00,3.209e-01,-2.034e-03,1.324e-01,5.109e-04
9.003e-02,-8.497e-01,1.541e+00,5.850e+00,2.620e-01,-3.667e-02,1.431e-01,4.933e-04
9.011e-02,-8.471e-01,1.541e+00,5.851e+00,2.616e-01,-3.506e-02,1.431e-01,4.754e-04
9.019e-02,-8.445e-01,1.540e+00,5.853e+00,2.614e-01,-3.339e-02,1.431e-01,4.569e-04
9.027e-02,-8.418e-01,1.540e+00,5.854e+00,2.494e-01,1.650e-01,1.431e-01,4.375e-04
9.035e-02,-8.393e-01,1.540e+00,5.856e+00,2.618e-01,-2.993e-02,1.431e-01,4.184e-04
9.043e-02,-8.367e-01,1.541e+00,5.857e+00,2.623e-01,-2.831e-02,1.431e-01,4.004e-04
9.050e-02,-8.341e-01,1.541e+00,5.858e+00,2.624e-01,-2.667e-02,1.431e-01,3.822e-04
9.058e-02,-8.315e-01,1.541e+00,5.860e+00,2.623e-01,-2.497e-02,1.431e-01,3.633e-04
9.066e-02,-8.289e-01,1.540e+00,5.861e+00,3.275e-01,-2.320e-02,1.197e-01,3.436e-04
9.074e-02,-8.263e-01,1.540e+00,5.862e+00,3.348e-01,1.443e-01,1.210e-01,3.232e-04
9.082e-02,-8.236e-01,1.540e+00,5.864e+00,3.304e-01,1.462e-01,1.210e-01,3.022e-04
9.091e-02,-8.210e-01,1.540e+00,5.865e+00,3.259e-01,1.481e-01,1.210e-01,2.808e-04
9.099e-02,-8.183e-01,1.540e+00,5.866e+00,3.215e-01,1.501e-01,1.210e-01,2.593e-04
9.107e-02,-8.157e-01,1.540e+00,5.867e+00,3.170e-01,1.520e-01,1.210e-01,2.374e-04
9.115e-02,-8.130e-01,1.540e+00,5.868e+00,2.770e-01,2.058e-01,1.411e-01,2.154e-04
9.123e-02,-8.104e-01,1.540e+00,5.870e+00,3.034e-01,1.107e-02,1.203e-01,1.937e-04
9.131e-02,-8.078e-01,1.541e+00,5.871e+00,2.755e-01,-8.536e-02,1.391e-01,1.726e-04
9.139e-02,-8.051e-01,1.541e+00,5.872e+00,2.746e-01,-8.346e-02,1.391e-01,1.515e-04
9.147e-02,-8.025e-01,1.541e+00,5.874e+00,2.737e-01,-8.153e-02,1.391e-01,1.301e-04
9.155e-02,-7.998e-01,1.541e+00,5.875e+00,2.728e-01,-7.957e-02,1.391e-01,1.083e-04
9.163e-02,-7.972e-01,1.541e+00,5.877e+00,2.720e-01,-7.756e-02,1.391e-01,8.600e-05
9.171e-02,-7.946e-01,1.540e+00,5.878e+00,2.712e-01,-7.550e-02,1.391e-01,6.315e-05
9.179e-02,-7.919e-01,1.540e+00,5.879e+00,2.437e-01,1.647e-01,1.431e-01,3.970e-05
9.186e-02,-7.894e-01,1.541e+00,5.881e+00,2.713e-01,-7.135e-02,1.391e-01,1.705e-05
9.194e-02,-7.868e-01,1.541e+00,5.882e+00,2.062e-01,-1.770e-02,1.431e-01,4.049e-06
9.201e-02,-7.845e-01,1.541e+00,5.884e+00,2.088e-01,-1.597e-02,1.431e-01,2.329e-05
9.207e-02,-7.823e-01,1.541e+00,5.885e+00,2.135e-01,-1.437e-02,1.431e-01,4.115e-05
9.214e-02,-7.802e-01,1.541e+00,5.887e+00,3.312e-01,4.934e-02,1.043e-01,5.915e-05
9.221e-02,-7.778e-01,1.541e+00,5.888e+00,3.269e-01,5.118e-02,1.043e-01,7.945e-05
9.228e-02,-7.752e-01,1.541e+00,5.889e+00,3.205e-01,5.321e-02,1.043e-01,1.019e-04
9.236e-02,-7.726e-01,1.541e+00,5.890e+00,3.134e-01,5.532e-02,1.043e-01,1.251e-04
9.244e-02,-7.700e-01,1.541e+00,5.891e+00,3.062e-01,5.746e-02,1.043e-01,1.488e-04
9.252e-02,-7.673e-01,1.541e+00,5.892e+00,2.604e-01,2.339e-02,1.358e-01,1.727e-04
9.260e-02,-7.647e-01,1.541e+00,5.893e+00,2.591e-01,2.554e-02,1.358e-01,1.966e-04
9.268e-02,-7.621e-01,1.541e+00,5.894e+00,2.581e-01,2.766e-02,1.358e-01,2.201e-04
9.275e-02,-7.595e-01,1.542e+00,5.896e+00,2.572e-01,2.973e-02,1.358e-01,2.431e-04
9.283e-02,-7.569e-01,1.542e+00,5.897e+00,2.565e-01,3.174e-02,1.358e-01,2.655e-04
9.290e-02,-7.543e-01,1.542e+00,5.899e+00,2.559e-01,3.370e-02,1.358e-01,2.872e-04
9.298e-02,-7.517e-01,1.542e+00,5.900e+00,2.553e-01,3.561e-02,1.358e-01,3.084e-04
9.305e-02,-7.492e-01,1.543e+00,5.901e+00,2.548e-01,3.745e-02,1.358e-01,3.288e-04
9.312e-02,-7.466e-01,1.543e+00,5.903e+00,-3.540e-03,2.991e-03,1.451e-01,3.485e-04
9.316e-02,-7.451e-01,1.543e+00,5.904e+00,8.678e-03,3.966e-03,1.451e-01,3.595e-04
9.317e-02,-7.447e-01,1.543e+00,5.906e+00,3.095e-02,4.239e-03,1.451e-01,3.630e-04
9.318e-02,-7.444e-01,1.544e+00,5.907e+00,5.498e-02,4.376e-03,1.451e-01,3.651e-04
9.319e-02,-7.440e-01,1.544e+00,5.908e+00,3.003e-01,1.492e-02,1.425e-01,3.680e-04
9.323e-02,-7.426e-01,1.544e+00,5.910e+00,3.130e-01,1.578e-02,1.425e-01,3.780e-04
9.329e-02,-7.403e-01,1.544e+00,5.911e+00,3.168e-01,1.725e-02,1.425e-01,3.946e-04
9.336e-02,-7.377e-01,1.544e+00,5.913e+00,3.979e-01,6.033e-02,7.881e-02,4.132e-04
9.343e-02,-7.351e-01,1.544e+00,5.913e+00,3.864e-01,6.212e-02,7.881e-02,4.326e-04
9.350e-02,-7.325e-01,1.544e+00,5.914e+00,3.746e-01,6.394e-02,7.881e-02,4.524e-04
9.358e-02,-7.298e-01,1.544e+00,5.915e+00,3.628e-01,6.578e-02,7.881e-02,4.725e-04
9.365e-02,-7.272e-01,1.544e+00,5.916e+00,2.946e-01,-4.813e-03,1.358e-01,4.928e-04
9.372e-02,-7.245e-01,1.544e+00,5.917e+00,2.934e-01,-2.960e-03,1.358e-01,5.134e-04
9.379e-02,-7.219e-01,1.544e+00,5.919e+00,2.922e-01,-1.088e-03,1.358e-01,5.341e-04
9.387e-02,-7.192e-01,1.544e+00,5.920e+00,2.910e-01,8.036e-04,1.358e-01,5.551e-04
9.394e-02,-7.165e-01,1.544e+00,5.921e+00,2.898e-01,2.715e-03,1.358e-01,5.763e-04
9.401e-02,-7.139e-01,1.544e+00,5.923e+00,2.886e-01,4.645e-03,1.358e-01,5.977e-04
9.408e-02,-7.112e-01,1.544e+00,5.924e+00,2.874e-01,6.595e-03,1.358e-01,6.194e-04
9.416e-02,-7.086e-01,1.544e+00,5.925e+00,2.863e-01,8.565e-03,1.358e-01,6.412e-04
9.423e-02,-7.059e-01,1.544e+00,5.927e+00,1.843e-01,7.266e-02,1.431e-01,6.633e-04
9.429e-02,-7.036e-01,1.544e+00,5.928e+00,2.769e-01,3.815e-02,1.418e-01,6.825e-04
9.435e-02,-7.013e-01,1.544e+00,5.930e+00,2.802e-01,3.981e-02,1.418e-01,7.010e-04
9.442e-02,-6.987e-01,1.544e+00,5.931e+00,2.812e-01,4.162e-02,1.418e-01,7.212e-04
9.449e-02,-6.961e-01,1.544e+00,5.932e+00,2.816e-01,4.349e-02,1.418e-01,7.419e-04
9.456e-02,-6.934e-01,1.544e+00,5.934e+00,2.817e-01,4.538e-02,1.418e-01,7.630e-04
9.463e-02,-6.908e-01,1.544e+00,5.935e+00,2.818e-01,4.730e-02,1.418e-01,7.843e-04
9.470e-02,-6.881e-01,1.544e+00,5.937e+00,2.819e-01,4.924e-02,1.418e-01,8.059e-04
9.477e-02,-6.855e-01,1.544e+00,5.938e+00,-6.195e-02,8.743e-02,1.471e-01,8.277e-04
9.481e-02,-6.842e-01,1.545e+00,5.940e+00,3.354e-01,1.039e-01,1.157e-01,8.382e-04
9.484e-02,-6.829e-01,1.545e+00,5.941e+00,3.440e-01,1.048e-01,1.157e-01,8.483e-04
9.490e-02,-6.806e-01,1.545e+00,5.942e+00,3.432e-01,1.063e-01,1.157e-01,8.654e-04
9.496e-02,-6.781e-01,1.545e+00,5.943e+00,3.396e-01,1.080e-01,1.157e-01,8.846e-04
9.503e-02,-6.754e-01,1.545e+00,5.944e+00,3.352e-01,1.098e-01,1.157e-01,9.046e-04
9.510e-02,-6.728e-01,1.545e+00,5.945e+00,3.306e-01,1.117e-01,1.157e-01,9.249e-04
9.517e-02,-6.701e-01,1.545e+00,5.946e+00,3.259e-01,1.136e-01,1.157e-01,9.456e-04
9.523e-02,-6.675e-01,1.545e+00,5.948e+00,3.211e-01,1.154e-01,1.157e-01,9.664e-04
9.530e-02,-6.648e-01,1.545e+00,5.949e+00,2.156e-01,1.122e-01,1.438e-01,9.875e-04
9.536e-02,-6.624e-01,1.546e+00,5.950e+00,2.183e-01,1.139e-01,1.438e-01,1.007e-03
9.542e-02,-6.601e-01,1.547e+00,5.952e+00,2.228e-01,1.153e-01,1.438e-01,1.023e-03
9.547e-02,-6.579e-01,1.548e+00,5.953e+00,2.277e-01,1.166e-01,1.438e-01,1.037e-03
9.552e-02,-6.556e-01,1.549e+00,5.955e+00,2.324e-01,1.176e-01,1.438e-01,1.048e-03
9.557e-02,-6.533e-01,1.550e+00,5.956e+00,2.367e-01,1.184e-01,1.438e-01,1.058e-03
9.562e-02,-6.510e-01,1.551e+00,5.957e+00,2.406e-01,1.190e-01,1.438e-01,1.064e-03
9.566e-02,-6.486e-01,1.552e+00,5.959e+00,2.440e-01,1.194e-01,1.438e-01,1.069e-03
9.571e-02,-6.462e-01,1.554e+00,5.960e+00,2.471e-01,1.196e-01,1.438e-01,1.070e-03
9.575e-02,-6.438e-01,1.555e+00,5.962e+00,8.086e-02,1.298e-01,1.458e-01,1.069e-03
9.578e-02,-6.420e-01,1.556e+00,5.963e+00,9.082e-02,1.295e-01,1.458e-01,1.067e-03
9.579e-02,-6.408e-01,1.557e+00,5.965e+00,1.071e-01,1.292e-01,1.458e-01,1.064e-03
9.580e-02,-6.398e-01,1.559e+00,5.966e+00,3.674e-01,1.029e-01,1.364e-01,1.059e-03
9.582e-02,-6.381e-01,1.559e+00,5.967e+00,3.761e-01,1.020e-01,1.364e-01,1.050e-03
9.585e-02,-6.357e-01,1.560e+00,5.969e+00,3.783e-01,1.008e-01,1.364e-01,1.037e-03
9.588e-02,-6.331e-01,1.560e+00,5.970e+00,3.785e-01,9.955e-02,1.364e-01,1.023e-03
9.591e-02,-6.305e-01,1.560e+00,5.972e+00,3.781e-01,9.824e-02,1.364e-01,1.008e-03
9.594e-02,-6.278e-01,1.560e+00,5.973e+00,3.776e-01,9.694e-02,1.364e-01,9.939e-04
9.597e-02,-6.252e-01,1.560e+00,5.974e+00,3.770e-01,9.565e-02,1.364e-01,9.796e-04
9.600e-02,-6.225e-01,1.560e+00,5.976e+00,3.883e-01,1.513e-01,1.311e-01,9.655e-04
9.603e-02,-6.199e-01,1.560e+00,5.977e+00,3.867e-01,1.501e-01,1.311e-01,9.515e-04
9.606e-02,-6.172e-01,1.560e+00,5.978e+00,3.852e-01,1.488e-01,1.311e-01,9.378e-04
9.609e-02,-6.145e-01,1.560e+00,5.980e+00,3.836e-01,1.476e-01,1.311e-01,9.243e-04
9.612e-02,-6.119e-01,1.560e+00,5.981e+00,3.820e-01,1.464e-01,1.311e-01,9.110e-04
9.615e-02,-6.092e-01,1.560e+00,5.982e+00,3.805e-01,1.453e-01,1.311e-01,8.979e-04
9.618e-02,-6.066e-01,1.560e+00,5.984e+00,3.789e-01,1.441e-01,1.311e-01,8.850e-04
9.620e-02,-6.039e-01,1.560e+00,5.985e+00,3.418e-01,6.017e-02,1.425e-01,8.723e-04
9.623e-02,-6.013e-01,1.560e+00,5.986e+00,3.425e-01,5.904e-02,1.425e-01,8.598e-04
9.626e-02,-5.986e-01,1.560e+00,5.988e+00,3.432e-01,5.794e-02,1.425e-01,8.475e-04
9.629e-02,-5.959e-01,1.560e+00,5.989e+00,3.438e-01,5.685e-02,1.425e-01,8.354e-04
9.632e-02,-5.933e-01,1.560e+00,5.991e+00,3.445e-01,5.577e-02,1.425e-01,8.235e-04
9.635e-02,-5.906e-01,1.560e+00,5.992e+00,4.253e-01,2.307e-01,9.489e-02,8.119e-04
9.638e-02,-5.880e-01,1.560e+00,5.993e+00,4.169e-01,2.297e-01,9.489e-02,8.004e-04
9.641e-02,-5.853e-01,1.560e+00,5.994e+00,4.085e-01,2.287e-01,9.489e-02,7.891e-04
9.644e-02,-5.826e-01,1.560e+00,5.995e+00,3.557e-01,1.346e-01,1.311e-01,7.780e-04
9.647e-02,-5.800e-01,1.560e+00,5.996e+00,3.542e-01,1.336e-01,1.311e-01,7.672e-04
9.650e-02,-5.773e-01,1.560e+00,5.997e+00,3.528e-01,1.327e-01,1.311e-01,7.565e-04
9.653e-02,-5.747e-01,1.560e+00,5.999e+00,3.514e-01,1.317e-01,1.311e-01,7.460e-04
9.656e-02,-5.720e-01,1.560e+00,6.000e+00,3.499e-01,1.308e-01,1.311e-01,7.358e-04
9.659e-02,-5.694e-01,1.560e+00,6.001e+00,3.485e-01,1.299e-01,1.311e-01,7.257e-04
9.662e-02,-5.667e-01,1.560e+00,6.003e+00,3.471e-01,1.290e-01,1.311e-01,7.158e-04
9.665e-02,-5.640e-01,1.560e+00,6.004e+00,3.458e-01,1.281e-01,1.311e-01,7.062e-04
9.668e-02,-5.614e-01,1.560e+00,6.005e+00,1.457e-01,1.221e-01,1.458e-01,6.967e-04
9.670e-02,-5.592e-01,1.560e+00,6.007e+00,1.522e-01,1.214e-01,1.458e-01,6.888e-04
9.672e-02,-5.575e-01,1.561e+00,6.008e+00,1.632e-01,1.207e-01,1.458e-01,6.813e-04
9.673e-02,-5.559e-01,1.562e+00,6.010e+00,1.751e-01,1.198e-01,1.458e-01,6.724e-04
9.675e-02,-5.542e-01,1.564e+00,6.011e+00,1.863e-01,1.188e-01,1.458e-01,6.612e-04
9.676e-02,-5.524e-01,1.565e+00,6.013e+00,1.966e-01,1.175e-01,1.458e-01,6.474e-04
9.677e-02,-5.505e-01,1.566e+00,6.014e+00,4.134e-01,-1.325e-01,1.297e-01,6.305e-04
9.678e-02,-5.483e-01,1.567e+00,6.015e+00,4.161e-01,-1.345e-01,1.297e-01,6.085e-04
9.679e-02,-5.458e-01,1.567e+00,6.017e+00,4.159e-01,-1.368e-01,1.297e-01,5.827e-04
9.680e-02,-5.432e-01,1.567e+00,6.018e+00,4.532e-01,2.640e-02,8.819e-02,5.559e-04
9.681e-02,-5.405e-01,1.567e+00,6.019e+00,4.290e-01,-2.256e-02,1.036e-01,5.288e-04
9.682e-02,-5.379e-01,1.567e+00,6.020e+00,4.224e-01,-2.496e-02,1.036e-01,5.019e-04
9.683e-02,-5.352e-01,1.567e+00,6.021e+00,4.159e-01,-2.734e-02,1.036e-01,4.752e-04
9.684e-02,-5.326e-01,1.567e+00,6.022e+00,4.093e-01,-2.971e-02,1.036e-01,4.486e-04
9.685e-02,-5.299e-01,1.567e+00,6.023e+00,4.028e-01,-3.205e-02,1.036e-01,4.222e-04
9.686e-02,-5.272e-01,1.567e+00,6.024e+00,3.962e-01,-3.439e-02,1.036e-01,3.960e-04
9.687e-02,-5.246e-01,1.567e+00,6.025e+00,3.897e-01,-3.670e-02,1.036e-01,3.700e-04
9.688e-02,-5.219e-01,1.567e+00,6.026e+00,3.653e-01,-8.558e-02,1.183e-01,3.442e-04
9.689e-02,-5.193e-01,1.567e+00,6.027e+00,3.616e-01,-8.787e-02,1.183e-01,3.186e-04
9.690e-02,-5.166e-01,1.567e+00,6.028e+00,3.580e-01,-9.015e-02,1.183e-01,2.932e-04
9.691e-02,-5.139e-01,1.567e+00,6.030e+00,3.543e-01,-9.241e-02,1.183e-01,2.680e-04
9.692e-02,-5.113e-01,1.567e+00,6.031e+00,3.506e-01,-9.465e-02,1.183e-01,2.430e-04
9.693e-02,-5.086e-01,1.567e+00,6.032e+00,3.470e-01,-9.687e-02,1.183e-01,2.182e-04
9.694e-02,-5.060e-01,1.567e+00,6.033e+00,3.433e-01,-9.907e-02,1.183e-01,1.935e-04
9.695e-02,-5.033e-01,1.567e+00,6.034e+00,3.397e-01,-1.013e-01,1.183e-01,1.691e-04
9.696e-02,-5.007e-01,1.567e+00,6.036e+00,3.153e-01,-1.086e-01,1.411e-01,1.449e-04
9.697e-02,-4.980e-01,1.567e+00,6.037e+00,3.161e-01,-1.108e-01,1.411e-01,1.208e-04
9.698e-02,-4.953e-01,1.567e+00,6.038e+00,3.169e-01,-1.129e-01,1.411e-01,9.698e-05
9.699e-02,-4.927e-01,1.567e+00,6.040e+00,3.177e-01,-1.151e-01,1.411e-01,7.333e-05
9.700e-02,-4.900e-01,1.567e+00,6.041e+00,3.185e-01,-1.172e-01,1.411e-01,4.988e-05
9.701e-02,-4.874e-01,1.567e+00,6.043e+00,3.193e-01,-1.193e-01,1.411e-01,2.661e-05
9.702e-02,-4.847e-01,1.567e+00,6.044e+00,3.765e-01,3.392e-02,9.020e-02,3.545e-06
9.703e-02,-4.820e-01,1.567e+00,6.045e+00,3.674e-01,3.189e-02,9.020e-02,1.933e-05
9.704e-02,-4.794e-01,1.567e+00,6.046e+00,2.991e-01,-5.811e-02,1.384e-01,4.201e-05
9.705e-02,-4.767e-01,1.567e+00,6.047e+00,2.994e-01,-6.014e-02,1.384e-01,6.450e-05
9.706e-02,-4.741e-01,1.567e+00,6.049e+00,2.998e-01,-6.215e-02,1.384e-01,8.680e-05
9.707e-02,-4.714e-01,1.567e+00,6.050e+00,3.001e-01,-6.414e-02,1.384e-01,1.089e-04
9.708e-02,-4.688e-01,1.567e+00,6.051e+00,3.005e-01,-6.611e-02,1.384e-01,1.308e-04
9.709e-02,-4.661e-01,1.567e+00,6.053e+00,3.008e-01,-6.806e-02,1.384e-01,1.525e-04
9.710e-02,-4.634e-01,1.567e+00,6.054e+00,3.012e-01,-7.000e-02,1.384e-01,1.741e-04
9.711e-02,-4.608e-01,1.567e+00,6.055e+00,2.957e-01,-1.961e-01,1.418e-01,1.954e-04
9.712e-02,-4.581e-01,1.567e+00,6.057e+00,2.967e-01,-1.980e-01,1.418e-01,2.165e-04
9.713e-02,-4.555e-01,1.567e+00,6.058e+00,2.978e-01,-1.999e-01,1.418e-01,2.375e-04
9.715e-02,-4.528e-01,1.567e+00,6.060e+00,2.989e-01,-2.018e-01,1.418e-01,2.583e-04
9.716e-02,-4.501e-01,1.567e+00,6.061e+00,2.999e-01,-2.037e-01,1.418e-01,2.788e-04
9.717e-02,-4.475e-01,1.567e+00,6.063e+00,3.010e-01,-2.055e-01,1.418e-01,2.992e-04
9.718e-02,-4.448e-01,1.567e+00,6.064e+00,3.021e-01,-2.073e-01,1.418e-01,3.194e-04
9.719e-02,-4.422e-01,1.567e+00,6.065e+00,3.032e-01,-2.091e-01,1.418e-01,3.394e-04
9.720e-02,-4.395e-01,1.567e+00,6.067e+00,1.383e-01,-5.046e-02,1.438e-01,3.592e-04
9.720e-02,-4.374e-01,1.567e+00,6.068e+00,1.451e-01,-5.188e-02,1.438e-01,3.748e-04
9.721e-02,-4.358e-01,1.566e+00,6.070e+00,1.568e-01,-5.293e-02,1.438e-01,3.861e-04
9.722e-02,-4.342e-01,1.566e+00,6.071e+00,4.065e-01,-1.004e-01,9.489e-02,3.961e-04
9.723e-02,-4.322e-01,1.566e+00,6.072e+00,4.049e-01,-1.015e-01,9.489e-02,4.081e-04
9.724e-02,-4.297e-01,1.565e+00,6.073e+00,3.988e-01,-1.028e-01,9.489e-02,4.221e-04
9.726e-02,-4.271e-01,1.565e+00,6.074e+00,3.913e-01,-1.040e-01,9.489e-02,4.366e-04
9.727e-02,-4.245e-01,1.565e+00,6.075e+00,3.835e-01,-1.053e-01,9.489e-02,4.511e-04
9.729e-02,-4.218e-01,1.565e+00,6.076e+00,3.755e-01,-1.066e-01,9.489e-02,4.655e-04
9.730e-02,-4.192e-01,1.565e+00,6.077e+00,3.023e-01,-1.493e-01,1.418e-01,4.797e-04
9.731e-02,-4.165e-01,1.565e+00,6.078e+00,3.035e-01,-1.505e-01,1.418e-01,4.937e-04
9.733e-02,-4.138e-01,1.565e+00,6.080e+00,3.047e-01,-1.518e-01,1.418e-01,5.075e-04
9.734e-02,-4.112e-01,1.565e+00,6.081e+00,3.059e-01,-1.530e-01,1.418e-01,5.212e-04
9.736e-02,-4.085e-01,1.565e+00,6.083e+00,3.071e-01,-1.542e-01,1.418e-01,5.346e-04
9.737e-02,-4.059e-01,1.565e+00,6.084e+00,3.083e-01,-1.554e-01,1.418e-01,5.479e-04
9.739e-02,-4.032e-01,1.565e+00,6.085e+00,3.095e-01,-1.566e-01,1.418e-01,5.609e-04
9.740e-02,-4.005e-01,1.565e+00,6.087e+00,3.048e-01,-1.060e-01,1.404e-01,5.738e-04
9.741e-02,-3.979e-01,1.565e+00,6.088e+00,2.227e-01,-3.987e-02,1.425e-01,5.865e-04
9.743e-02,-3.954e-01,1.565e+00,6.090e+00,2.259e-01,-4.091e-02,1.425e-01,5.981e-04
9.744e-02,-3.931e-01,1.565e+00,6.091e+00,2.277e-01,-4.700e-02,1.425e-01,6.081e-04
9.746e-02,-3.908e-01,1.564e+00,6.092e+00,2.327e-01,-4.781e-02,1.425e-01,6.170e-04
9.747e-02,-3.885e-01,1.564e+00,6.094e+00,2.376e-01,-4.853e-02,1.425e-01,6.247e-04
9.749e-02,-3.861e-01,1.564e+00,6.095e+00,2.422e-01,-4.914e-02,1.425e-01,6.314e-04
9.750e-02,-3.838e-01,1.563e+00,6.097e+00,3.767e-01,2.798e-02,1.023e-01,6.369e-04
9.752e-02,-3.812e-01,1.563e+00,6.098e+00,3.717e-01,2.759e-02,1.023e-01,6.415e-04
9.755e-02,-3.786e-01,1.563e+00,6.099e+00,3.330e-01,-8.998e-03,1.304e-01,6.456e-04
9.757e-02,-3.760e-01,1.563e+00,6.100e+00,3.322e-01,-9.344e-03,1.304e-01,6.495e-04
9.759e-02,-3.733e-01,1.563e+00,6.101e+00,3.313e-01,-9.672e-03,1.304e-01,6.532e-04
9.761e-02,-3.707e-01,1.563e+00,6.103e+00,3.304e-01,-9.982e-03,1.304e-01,6.567e-04
9.763e-02,-3.680e-01,1.563e+00,6.104e+00,3.295e-01,-1.027e-02,1.304e-01,6.599e-04
9.765e-02,-3.654e-01,1.563e+00,6.105e+00,3.286e-01,-1.055e-02,1.304e-01,6.630e-04
9.768e-02,-3.627e-01,1.563e+00,6.107e+00,3.276e-01,-1.081e-02,1.304e-01,6.659e-04
9.770e-02,-3.600e-01,1.563e+00,6.108e+00,3.267e-01,-1.105e-02,1.304e-01,6.687e-04
9.772e-02,-3.574e-01,1.563e+00,6.109e+00,2.636e-01,-1.645e-02,1.411e-01,6.712e-04
9.774e-02,-3.547e-01,1.563e+00,6.111e+00,2.649e-01,-1.666e-02,1.411e-01,6.735e-04
9.776e-02,-3.521e-01,1.562e+00,6.112e+00,2.662e-01,-1.684e-02,1.411e-01,6.754e-04
9.778e-02,-3.494e-01,1.562e+00,6.113e+00,2.676e-01,-1.698e-02,1.411e-01,6.769e-04
9.781e-02,-3.468e-01,1.562e+00,6.115e+00,2.689e-01,-1.708e-02,1.411e-01,6.781e-04
9.783e-02,-3.441e-01,1.562e+00,6.116e+00,2.701e-01,-1.717e-02,1.411e-01,6.790e-04
9.785e-02,-3.415e-01,1.562e+00,6.118e+00,2.714e-01,-1.724e-02,1.411e-01,6.797e-04
9.787e-02,-3.388e-01,1.562e+00,6.119e+00,2.726e-01,-1.730e-02,1.411e-01,6.803e-04
9.790e-02,-3.362e-01,1.562e+00,6.120e+00,-4.340e-02,-1.733e-02,1.458e-01,6.807e-04
9.791e-02,-3.348e-01,1.562e+00,6.122e+00,-2.828e-02,-1.739e-02,1.458e-01,6.808e-04
9.791e-02,-3.346e-01,1.562e+00,6.123e+00,4.110e-01,4.980e-02,1.029e-01,6.807e-04
9.792e-02,-3.335e-01,1.562e+00,6.124e+00,4.205e-01,4.979e-02,1.029e-01,6.805e-04
9.794e-02,-3.313e-01,1.562e+00,6.125e+00,4.190e-01,4.986e-02,1.029e-01,6.798e-04
9.796e-02,-3.288e-01,1.562e+00,6.126e+00,4.142e-01,4.996e-02,1.029e-01,6.788e-04
9.798e-02,-3.262e-01,1.562e+00,6.128e+00,4.084e-01,5.010e-02,1.029e-01,6.776e-04
9.801e-02,-3.236e-01,1.562e+00,6.129e+00,4.022e-01,5.025e-02,1.029e-01,6.761e-04
9.803e-02,-3.209e-01,1.562e+00,6.130e+00,3.960e-01,5.042e-02,1.029e-01,6.745e-04
9.805e-02,-3.183e-01,1.562e+00,6.131e+00,3.898e-01,5.060e-02,1.029e-01,6.727e-04
9.808e-02,-3.156e-01,1.562e+00,6.132e+00,3.450e-01,3.010e-02,1.411e-01,6.707e-04
9.810e-02,-3.129e-01,1.562e+00,6.133e+00,3.464e-01,3.029e-02,1.411e-01,6.686e-04
9.812e-02,-3.103e-01,1.562e+00,6.134e+00,3.477e-01,3.050e-02,1.411e-01,6.662e-04
9.815e-02,-3.076e-01,1.562e+00,6.136e+00,3.490e-01,3.072e-02,1.411e-01,6.637e-04
9.817e-02,-3.050e-01,1.562e+00,6.137e+00,3.504e-01,3.096e-02,1.411e-01,6.609e-04
9.819e-02,-3.023e-01,1.562e+00,6.139e+00,3.517e-01,3.122e-02,1.411e-01,6.580e-04
9.822e-02,-2.997e-01,1.562e+00,6.140e+00,3.530e-01,3.149e-02,1.411e-01,6.550e-04
9.824e-02,-2.970e-01,1.562e+00,6.142e+00,3.099e-01,-4.447e-03,1.418e-01,6.517e-04
9.826e-02,-2.943e-01,1.562e+00,6.143e+00,3.114e-01,-4.141e-03,1.418e-01,6.482e-04
9.829e-02,-2.917e-01,1.562e+00,6.144e+00,3.129e-01,-3.819e-03,1.418e-01,6.446e-04
9.831e-02,-2.890e-01,1.562e+00,6.146e+00,3.144e-01,-3.481e-03,1.418e-01,6.408e-04
9.833e-02,-2.864e-01,1.562e+00,6.147e+00,3.159e-01,-3.126e-03,1.418e-01,6.368e-04
9.836e-02,-2.837e-01,1.562e+00,6.149e+00,3.174e-01,-2.755e-03,1.418e-01,6.326e-04
9.838e-02,-2.811e-01,1.562e+00,6.150e+00,4.168e-01,1.425e-01,8.551e-02,6.282e-04
9.840e-02,-2.784e-01,1.562e+00,6.151e+00,4.072e-01,1.430e-01,8.551e-02,6.237e-04
9.843e-02,-2.757e-01,1.562e+00,6.152e+00,3.472e-01,3.707e-03,1.391e-01,6.190e-04
9.845e-02,-2.731e-01,1.562e+00,6.153e+00,3.452e-01,-9.419e-02,1.411e-01,6.141e-04
9.847e-02,-2.704e-01,1.562e+00,6.155e+00,3.466e-01,-9.373e-02,1.411e-01,6.090e-04
9.850e-02,-2.678e-01,1.562e+00,6.156e+00,3.480e-01,-9.326e-02,1.411e-01,6.037e-04
9.852e-02,-2.651e-01,1.562e+00,6.157e+00,3.494e-01,-9.278e-02,1.411e-01,5.982e-04
9.854e-02,-2.624e-01,1.562e+00,6.159e+00,3.508e-01,-9.228e-02,1.411e-01,5.926e-04
9.857e-02,-2.598e-01,1.562e+00,6.160e+00,3.523e-01,-9.176e-02,1.411e-01,5.868e-04
9.859e-02,-2.571e-01,1.562e+00,6.162e+00,3.537e-01,-9.122e-02,1.411e-01,5.808e-04
9.861e-02,-2.545e-01,1.562e+00,6.163e+00,3.788e-01,-1.821e-02,1.190e-01,5.746e-04
9.864e-02,-2.518e-01,1.562e+00,6.164e+00,3.759e-01,-1.763e-02,1.190e-01,5.683e-04
9.866e-02,-2.492e-01,1.562e+00,6.165e+00,3.730e-01,-1.703e-02,1.190e-01,5.617e-04
9.868e-02,-2.465e-01,1.562e+00,6.167e+00,3.700e-01,-1.642e-02,1.190e-01,5.550e-04
9.871e-02,-2.438e-01,1.562e+00,6.168e+00,3.671e-01,-1.579e-02,1.190e-01,5.481e-04
9.873e-02,-2.412e-01,1.562e+00,6.169e+00,3.641e-01,-1.514e-02,1.190e-01,5.410e-04
9.875e-02,-2.385e-01,1.562e+00,6.170e+00,3.612e-01,-1.448e-02,1.190e-01,5.338e-04
9.878e-02,-2.359e-01,1.562e+00,6.171e+00,3.583e-01,-1.380e-02,1.190e-01,5.263e-04
9.880e-02,-2.332e-01,1.562e+00,6.173e+00,1.151e-01,-1.311e-02,1.431e-01,5.187e-04
9.882e-02,-2.312e-01,1.562e+00,6.174e+00,1.233e-01,-1.259e-02,1.431e-01,5.127e-04
9.883e-02,-2.297e-01,1.562e+00,6.175e+00,4.100e-01,9.128e-02,8.484e-02,5.082e-04
9.885e-02,-2.278e-01,1.562e+00,6.176e+00,4.079e-01,9.183e-02,8.484e-02,5.021e-04
9.887e-02,-2.254e-01,1.562e+00,6.177e+00,4.005e-01,9.258e-02,8.484e-02,4.941e-04
9.889e-02,-2.228e-01,1.562e+00,6.178e+00,3.915e-01,9.340e-02,8.484e-02,4.853e-04
9.892e-02,-2.202e-01,1.562e+00,6.179e+00,3.820e-01,9.424e-02,8.484e-02,4.762e-04
9.894e-02,-2.175e-01,1.562e+00,6.180e+00,3.724e-01,9.511e-02,8.484e-02,4.668e-04
9.896e-02,-2.149e-01,1.562e+00,6.180e+00,3.034e-01,-2.822e-02,1.404e-01,4.573e-04
9.899e-02,-2.122e-01,1.562e+00,6.182e+00,3.047e-01,-2.735e-02,1.404e-01,4.476e-04
9.901e-02,-2.096e-01,1.562e+00,6.183e+00,3.061e-01,-2.646e-02,1.404e-01,4.377e-04
9.904e-02,-2.069e-01,1.562e+00,6.185e+00,3.075e-01,-2.555e-02,1.404e-01,4.276e-04
9.906e-02,-2.042e-01,1.562e+00,6.186e+00,3.089e-01,-2.463e-02,1.404e-01,4.173e-04
9.908e-02,-2.016e-01,1.562e+00,6.187e+00,3.102e-01,-2.369e-02,1.404e-01,4.068e-04
9.911e-02,-1.989e-01,1.562e+00,6.189e+00,3.116e-01,-2.274e-02,1.404e-01,3.962e-04
9.913e-02,-1.963e-01,1.562e+00,6.190e+00,3.130e-01,-2.177e-02,1.404e-01,3.854e-04
9.916e-02,-1.936e-01,1.562e+00,6.192e+00,3.114e-01,5.685e-02,1.404e-01,3.744e-04
9.918e-02,-1.909e-01,1.562e+00,6.193e+00,3.128e-01,5.785e-02,1.404e-01,3.632e-04
9.920e-02,-1.883e-01,1.562e+00,6.195e+00,3.142e-01,5.887e-02,1.404e-01,3.519e-04
9.923e-02,-1.856e-01,1.562e+00,6.196e+00,3.156e-01,5.990e-02,1.404e-01,3.404e-04
9.925e-02,-1.830e-01,1.562e+00,6.197e+00,3.170e-01,6.095e-02,1.404e-01,3.287e-04
9.928e-02,-1.803e-01,1.562e+00,6.199e+00,3.184e-01,6.202e-02,1.404e-01,3.168e-04
9.930e-02,-1.777e-01,1.562e+00,6.200e+00,3.198e-01,6.310e-02,1.404e-01,3.047e-04
9.932e-02,-1.750e-01,1.562e+00,6.202e+00,3.598e-01,-3.083e-03,1.110e-01,2.925e-04
9.935e-02,-1.723e-01,1.562e+00,6.203e+00,3.494e-01,8.397e-03,1.177e-01,2.801e-04
9.937e-02,-1.697e-01,1.562e+00,6.204e+00,3.463e-01,9.539e-03,1.177e-01,2.675e-04
9.940e-02,-1.670e-01,1.562e+00,6.205e+00,3.431e-01,1.070e-02,1.177e-01,2.547e-04
9.942e-02,-1.644e-01,1.562e+00,6.206e+00,3.400e-01,1.187e-02,1.177e-01,2.417e-04
9.944e-02,-1.617e-01,1.562e+00,6.207e+00,3.369e-01,1.306e-02,1.177e-01,2.286e-04
9.947e-02,-1.590e-01,1.562e+00,6.209e+00,3.338e-01,1.427e-02,1.177e-01,2.153e-04
9.949e-02,-1.564e-01,1.562e+00,6.210e+00,3.307e-01,1.549e-02,1.177e-01,2.018e-04
9.952e-02,-1.537e-01,1.562e+00,6.211e+00,3.335e-01,3.225e-02,1.016e-01,1.881e-04
9.954e-02,-1.511e-01,1.562e+00,6.212e+00,5.733e-02,3.868e-02,1.431e-01,1.743e-04
9.956e-02,-1.493e-01,1.562e+00,6.213e+00,6.800e-02,3.950e-02,1.431e-01,1.649e-04
9.956e-02,-1.483e-01,1.562e+00,6.215e+00,8.671e-02,3.990e-02,1.431e-01,1.600e-04
9.957e-02,-1.474e-01,1.563e+00,6.216e+00,1.068e-01,4.020e-02,1.431e-01,1.560e-04
9.958e-02,-1.465e-01,1.563e+00,6.218e+00,1.258e-01,4.050e-02,1.431e-01,1.520e-04
9.959e-02,-1.454e-01,1.563e+00,6.219e+00,1.432e-01,4.083e-02,1.431e-01,1.476e-04
9.960e-02,-1.441e-01,1.564e+00,6.220e+00,1.589e-01,4.118e-02,1.431e-01,1.431e-04
9.961e-02,-1.426e-01,1.564e+00,6.222e+00,1.729e-01,4.153e-02,1.431e-01,1.385e-04
9.962e-02,-1.410e-01,1.565e+00,6.223e+00,1.854e-01,4.187e-02,1.431e-01,1.340e-04
9.963e-02,-1.393e-01,1.565e+00,6.225e+00,1.579e-01,-9.556e-03,1.438e-01,1.298e-04
9.964e-02,-1.376e-01,1.565e+00,6.226e+00,1.695e-01,-9.291e-03,1.438e-01,1.262e-04
9.965e-02,-1.359e-01,1.565e+00,6.228e+00,1.815e-01,-9.045e-03,1.438e-01,1.227e-04
9.966e-02,-1.342e-01,1.565e+00,6.229e+00,5.308e-01,1.051e-01,7.814e-02,1.189e-04
9.967e-02,-1.320e-01,1.565e+00,6.230e+00,4.716e-01,-4.453e-02,1.364e-01,1.140e-04
9.968e-02,-1.295e-01,1.565e+00,6.231e+00,4.738e-01,-4.401e-02,1.364e-01,1.081e-04
9.970e-02,-1.269e-01,1.565e+00,6.233e+00,4.749e-01,-4.344e-02,1.364e-01,1.018e-04
9.971e-02,-1.242e-01,1.565e+00,6.234e+00,4.758e-01,-4.285e-02,1.364e-01,9.517e-05
9.973e-02,-1.216e-01,1.565e+00,6.235e+00,4.765e-01,-4.224e-02,1.364e-01,8.836e-05
9.974e-02,-1.189e-01,1.565e+00,6.237e+00,4.771e-01,-4.162e-02,1.364e-01,8.136e-05
9.976e-02,-1.163e-01,1.565e+00,6.238e+00,4.778e-01,-4.097e-02,1.364e-01,7.418e-05
9.977e-02,-1.136e-01,1.565e+00,6.239e+00,4.785e-01,-4.032e-02,1.364e-01,6.683e-05
9.979e-02,-1.110e-01,1.565e+00,6.241e+00,4.851e-01,-5.517e-02,1.324e-01,5.929e-05
9.980e-02,-1.083e-01,1.565e+00,6.242e+00,4.850e-01,-5.447e-02,1.324e-01,5.158e-05
9.982e-02,-1.056e-01,1.565e+00,6.243e+00,4.849e-01,-5.376e-02,1.324e-01,4.369e-05
9.983e-02,-1.030e-01,1.565e+00,6.245e+00,4.847e-01,-5.304e-02,1.324e-01,3.563e-05
9.985e-02,-1.003e-01,1.565e+00,6.246e+00,4.846e-01,-5.229e-02,1.324e-01,2.739e-05
9.986e-02,-9.767e-02,1.565e+00,6.247e+00,4.845e-01,-5.153e-02,1.324e-01,1.897e-05
9.988e-02,-9.501e-02,1.565e+00,6.249e+00,4.844e-01,-5.076e-02,1.324e-01,1.037e-05
9.989e-02,-9.236e-02,1.565e+00,6.250e+00,4.843e-01,-4.997e-02,1.324e-01,1.593e-06
9.991e-02,-8.970e-02,1.565e+00,6.251e+00,4.782e-01,-3.364e-02,1.371e-01,7.360e-06
9.992e-02,-8.704e-02,1.565e+00,6.253e+00,4.791e-01,-3.282e-02,1.371e-01,1.649e-05
9.994e-02,-8.438e-02,1.565e+00,6.254e+00,5.095e-01,-3.716e-02,1.029e-01,2.580e-05
9.995e-02,-8.172e-02,1.565e+00,6.255e+00,5.035e-01,-3.627e-02,1.029e-01,3.528e-05
9.997e-02,-7.906e-02,1.565e+00,6.256e+00,4.975e-01,-3.537e-02,1.029e-01,4.494e-05
9.998e-02,-7.641e-02,1.565e+00,6.257e+00,4.915e-01,-3.445e-02,1.029e-01,5.478e-05
1.000e-01,-7.375e-02,1.565e+00,6.258e+00,4.855e-01,-3.352e-02,1.029e-01,6.479e-05
1.000e-01,-7.109e-02,1.565e+00,6.259e+00,4.795e-01,8.837e-03,1.036e-01,7.498e-05
1.000e-01,-6.843e-02,1.565e+00,6.260e+00,4.736e-01,9.800e-03,1.036e-01,8.535e-05
1.000e-01,-6.577e-02,1.565e+00,6.261e+00,4.678e-01,1.078e-02,1.036e-01,9.590e-05
1.001e-01,-6.312e-02,1.565e+00,6.262e+00,4.619e-01,1.177e-02,1.036e-01,1.066e-04
1.001e-01,-6.046e-02,1.565e+00,6.263e+00,4.560e-01,1.278e-02,1.036e-01,1.175e-04
1.001e-01,-5.780e-02,1.565e+00,6.264e+00,4.502e-01,1.381e-02,1.036e-01,1.286e-04
1.001e-01,-5.514e-02,1.565e+00,6.265e+00,4.443e-01,1.485e-02,1.036e-01,1.399e-04
1.001e-01,-5.248e-02,1.565e+00,6.267e+00,4.384e-01,1.590e-02,1.036e-01,1.513e-04
1.001e-01,-4.983e-02,1.565e+00,6.268e+00,3.199e-01,-9.172e-02,1.425e-01,1.629e-04
1.001e-01,-4.717e-02,1.565e+00,6.269e+00,3.218e-01,-9.066e-02,1.425e-01,1.747e-04
1.002e-01,-4.451e-02,1.565e+00,6.270e+00,3.237e-01,-8.959e-02,1.425e-01,1.866e-04
1.002e-01,-4.185e-02,1.565e+00,6.272e+00,3.256e-01,-8.851e-02,1.425e-01,1.988e-04
1.002e-01,-3.919e-02,1.565e+00,6.273e+00,3.275e-01,-8.741e-02,1.425e-01,2.111e-04
1.002e-01,-3.653e-02,1.565e+00,6.275e+00,3.294e-01,-8.629e-02,1.425e-01,2.236e-04
1.002e-01,-3.388e-02,1.565e+00,6.276e+00,3.313e-01,-8.516e-02,1.425e-01,2.362e-04
1.002e-01,-3.122e-02,1.565e+00,6.278e+00,3.332e-01,-8.402e-02,1.425e-01,2.491e-04
1.003e-01,-2.856e-02,1.565e+00,6.279e+00,1.305e-01,-3.110e-02,1.451e-01,2.621e-04
1.003e-01,-2.647e-02,1.565e+00,6.280e+00,4.470e-01,-2.502e-02,1.244e-01,2.726e-04
1.003e-01,-2.436e-02,1.565e+00,6.282e+00,4.449e-01,4.324e-02,1.190e-01,2.836e-04
1.003e-01,-2.186e-02,1.565e+00,6.283e+00,4.437e-01,4.444e-02,1.190e-01,2.969e-04
1.003e-01,-1.925e-02,1.565e+00,8.442e-04,4.711e-01,1.958e-01,1.190e-01,3.111e-04
1.003e-01,-1.661e-02,1.565e+00,2.034e-03,4.685e-01,1.971e-01,1.190e-01,3.257e-04
1.003e-01,-1.396e-02,1.565e+00,3.224e-03,4.628e-01,1.053e-01,3.526e-02,3.405e-04
1.004e-01,-1.130e-02,1.565e+00,3.577e-03,4.433e-01,1.068e-01,3.526e-02,3.554e-04
1.004e-01,-8.644e-03,1.565e+00,3.930e-03,4.208e-01,1.444e-01,1.043e-01,3.706e-04
1.004e-01,-5.986e-03,1.565e+00,4.972e-03,4.151e-01,1.458e-01,1.043e-01,3.860e-04
1.004e-01,-3.328e-03,1.565e+00,6.015e-03,4.093e-01,1.473e-01,1.043e-01,4.015e-04
1.004e-01,-6.698e-04,1.565e+00,7.057e-03,4.036e-01,1.487e-01,1.043e-01,4.172e-04
1.004e-01,1.988e-03,1.565e+00,8.100e-03,3.979e-01,1.501e-01,1.043e-01,4.331e-04
1.004e-01,4.646e-03,1.565e+00,9.143e-03,3.921e-01,1.516e-01,1.043e-01,4.492e-04
1.005e-01,7.305e-03,1.565e+00,1.019e-02,3.864e-01,1.531e-01,1.043e-01,4.654e-04
1.005e-01,9.963e-03,1.565e+00,1.123e-02,3.807e-01,1.546e-01,1.043e-01,4.818e-04
1.005e-01,1.262e-02,1.565e+00,1.227e-02,3.809e-01,2.285e-01,1.183e-01,4.984e-04
1.005e-01,1.528e-02,1.565e+00,1.345e-02,3.780e-01,2.301e-01,1.183e-01,5.152e-04
1.005e-01,1.794e-02,1.565e+00,1.464e-02,3.751e-01,2.316e-01,1.183e-01,5.321e-04
1.005e-01,2.060e-02,1.565e+00,1.582e-02,3.721e-01,2.331e-01,1.183e-01,5.492e-04
1.006e-01,2.325e-02,1.565e+00,1.700e-02,3.633e-01,1.881e-01,1.002e-01,5.665e-04
1.006e-01,2.591e-02,1.565e+00,1.801e-02,3.568e-01,1.897e-01,1.002e-01,5.840e-04
1.006e-01,2.857e-02,1.565e+00,1.901e-02,3.502e-01,1.913e-01,1.002e-01,6.016e-04
1.006e-01,3.123e-02,1.565e+00,2.001e-02,3.081e-01,7.906e-02,1.425e-01,6.195e-04
1.006e-01,3.389e-02,1.565e+00,2.144e-02,3.100e-01,8.068e-02,1.425e-01,6.375e-04
1.006e-01,3.654e-02,1.565e+00,2.286e-02,3.119e-01,8.231e-02,1.425e-01,6.557e-04
1.007e-01,3.920e-02,1.565e+00,2.428e-02,3.138e-01,8.396e-02,1.425e-01,6.740e-04
1.007e-01,4.186e-02,1.565e+00,2.571e-02,3.157e-01,8.563e-02,1.425e-01,6.925e-04
1.007e-01,4.452e-02,1.565e+00,2.713e-02,3.176e-01,8.731e-02,1.425e-01,7.113e-04
1.007e-01,4.718e-02,1.565e+00,2.856e-02,3.195e-01,8.900e-02,1.425e-01,7.301e-04
1.007e-01,4.983e-02,1.565e+00,2.998e-02,3.659e-01,2.408e-01,7.881e-02,7.492e-04
1.007e-01,5.249e-02,1.565e+00,3.077e-02,3.551e-01,1.339e-01,9.623e-02,7.684e-04
1.007e-01,5.515e-02,1.565e+00,3.173e-02,3.477e-01,1.356e-01,9.623e-02,7.879e-04
1.008e-01,5.781e-02,1.565e+00,3.270e-02,3.404e-01,1.374e-01,9.623e-02,8.075e-04
1.008e-01,6.047e-02,1.565e+00,3.366e-02,3.330e-01,1.392e-01,9.623e-02,8.272e-04
1.008e-01,6.312e-02,1.565e+00,3.462e-02,3.257e-01,1.410e-01,9.623e-02,8.472e-04
1.008e-01,6.578e-02,1.565e+00,3.558e-02,3.183e-01,1.428e-01,9.623e-02,8.673e-04
1.008e-01,6.844e-02,1.565e+00,3.654e-02,3.110e-01,1.447e-01,9.623e-02,8.876e-04
1.008e-01,7.110e-02,1.565e+00,3.751e-02,3.036e-01,1.465e-01,9.623e-02,9.081e-04
1.009e-01,7.376e-02,1.565e+00,3.847e-02,2.874e-01,1.794e-01,1.123e-01,9.287e-04
1.009e-01,7.641e-02,1.565e+00,3.959e-02,2.833e-01,1.813e-01,1.123e-01,9.494e-04
1.009e-01,7.903e-02,1.565e+00,4.072e-02,2.854e-01,8.480e-02,1.217e-01,9.698e-04
1.009e-01,8.167e-02,1.565e+00,4.193e-02,2.834e-01,8.661e-02,1.217e-01,9.899e-04
1.009e-01,8.432e-02,1.565e+00,4.315e-02,2.812e-01,8.843e-02,1.217e-01,1.010e-03
1.009e-01,8.698e-02,1.565e+00,4.437e-02,2.789e-01,9.026e-02,1.217e-01,1.030e-03
1.010e-01,8.964e-02,1.565e+00,4.558e-02,2.767e-01,9.210e-02,1.217e-01,1.051e-03
1.010e-01,9.229e-02,1.565e+00,4.680e-02,2.478e-01,3.185e-02,1.371e-01,1.072e-03
1.010e-01,9.487e-02,1.565e+00,4.817e-02,2.493e-01,3.365e-02,1.371e-01,1.091e-03
1.010e-01,9.739e-02,1.566e+00,4.954e-02,2.515e-01,3.537e-02,1.371e-01,1.111e-03
1.010e-01,9.991e-02,1.566e+00,5.091e-02,2.537e-01,3.702e-02,1.371e-01,1.129e-03
1.010e-01,1.024e-01,1.566e+00,5.228e-02,2.558e-01,3.863e-02,1.371e-01,1.147e-03
1.010e-01,1.050e-01,1.567e+00,5.365e-02,2.577e-01,4.017e-02,1.371e-01,1.164e-03
1.010e-01,1.076e-01,1.567e+00,5.502e-02,2.594e-01,4.166e-02,1.371e-01,1.181e-03
1.010e-01,1.101e-01,1.568e+00,5.640e-02,2.906e-01,1.414e-01,8.015e-02,1.196e-03
1.011e-01,1.128e-01,1.568e+00,5.720e-02,2.745e-01,1.635e-01,9.757e-02,1.212e-03
1.011e-01,1.154e-01,1.568e+00,5.817e-02,2.678e-01,1.648e-01,9.757e-02,1.226e-03
1.011e-01,1.180e-01,1.569e+00,5.915e-02,2.615e-01,1.661e-01,9.757e-02,1.240e-03
1.011e-01,1.205e-01,1.569e+00,6.012e-02,2.556e-01,1.672e-01,9.757e-02,1.252e-03
1.011e-01,1.230e-01,1.570e+00,6.110e-02,2.499e-01,1.680e-01,9.757e-02,1.262e-03
1.011e-01,1.255e-01,1.572e+00,6.208e-02,2.446e-01,1.687e-01,9.757e-02,1.269e-03
1.011e-01,1.279e-01,1.573e+00,6.305e-02,2.396e-01,1.691e-01,9.757e-02,1.274e-03
1.011e-01,1.304e-01,1.575e+00,6.403e-02,2.348e-01,1.691e-01,9.757e-02,1.274e-03
1.011e-01,1.327e-01,1.576e+00,6.500e-02,2.304e-01,1.689e-01,9.757e-02,1.271e-03
1.010e-01,1.351e-01,1.578e+00,6.598e-02,4.550e-02,2.334e-02,1.438e-01,1.265e-03
1.010e-01,1.366e-01,1.579e+00,6.742e-02,5.873e-02,2.276e-02,1.438e-01,1.258e-03
1.010e-01,1.375e-01,1.579e+00,6.885e-02,7.902e-02,2.239e-02,1.438e-01,1.254e-03
1.010e-01,1.382e-01,1.580e+00,7.029e-02,1.002e-01,2.202e-02,1.438e-01,1.250e-03
1.010e-01,1.391e-01,1.580e+00,7.173e-02,1.202e-01,2.157e-02,1.438e-01,1.245e-03
1.010e-01,1.402e-01,1.580e+00,7.317e-02,1.384e-01,2.100e-02,1.438e-01,1.239e-03
1.010e-01,1.414e-01,1.580e+00,7.461e-02,1.547e-01,2.030e-02,1.438e-01,1.231e-03
1.010e-01,1.428e-01,1.581e+00,7.604e-02,1.693e-01,1.949e-02,1.438e-01,1.223e-03
1.010e-01,1.444e-01,1.581e+00,7.748e-02,1.823e-01,1.856e-02,1.438e-01,1.213e-03
1.009e-01,1.461e-01,1.581e+00,7.892e-02,1.938e-01,1.753e-02,1.438e-01,1.202e-03
1.009e-01,1.479e-01,1.581e+00,8.036e-02,2.041e-01,1.640e-02,1.438e-01,1.189e-03
1.009e-01,1.499e-01,1.581e+00,8.180e-02,3.970e-01,1.083e-01,6.742e-02,1.176e-03
1.009e-01,1.522e-01,1.582e+00,8.247e-02,3.877e-01,1.070e-01,6.742e-02,1.160e-03
1.008e-01,1.547e-01,1.582e+00,8.314e-02,3.728e-01,1.727e-01,1.063e-01,1.143e-03
1.008e-01,1.573e-01,1.582e+00,8.421e-02,3.677e-01,1.711e-01,1.063e-01,1.125e-03
1.008e-01,1.600e-01,1.582e+00,8.527e-02,3.624e-01,1.695e-01,1.063e-01,1.107e-03
1.008e-01,1.626e-01,1.582e+00,8.633e-02,3.570e-01,1.679e-01,1.063e-01,1.089e-03
1.007e-01,1.653e-01,1.582e+00,8.739e-02,3.516e-01,1.663e-01,1.063e-01,1.072e-03
1.007e-01,1.679e-01,1.582e+00,8.846e-02,3.462e-01,1.648e-01,1.063e-01,1.054e-03
1.007e-01,1.706e-01,1.582e+00,8.952e-02,3.408e-01,1.632e-01,1.063e-01,1.037e-03
1.006e-01,1.733e-01,1.582e+00,9.058e-02,3.354e-01,1.617e-01,1.063e-01,1.020e-03
1.006e-01,1.759e-01,1.582e+00,9.165e-02,3.300e-01,1.343e-01,8.819e-02,1.003e-03
1.006e-01,1.786e-01,1.582e+00,9.253e-02,3.210e-01,1.328e-01,8.819e-02,9.862e-04
1.006e-01,1.812e-01,1.582e+00,9.341e-02,3.120e-01,1.313e-01,8.819e-02,9.696e-04
1.005e-01,1.839e-01,1.582e+00,9.429e-02,3.029e-01,1.506e-01,9.355e-02,9.532e-04
1.005e-01,1.865e-01,1.582e+00,9.523e-02,2.950e-01,1.491e-01,9.355e-02,9.370e-04
1.005e-01,1.892e-01,1.582e+00,9.616e-02,2.870e-01,1.477e-01,9.355e-02,9.210e-04
1.004e-01,1.919e-01,1.582e+00,9.710e-02,2.791e-01,1.463e-01,9.355e-02,9.051e-04
1.004e-01,1.945e-01,1.582e+00,9.803e-02,2.713e-01,1.449e-01,9.355e-02,8.895e-04
1.004e-01,1.971e-01,1.582e+00,9.897e-02,-1.187e-01,-2.219e-02,1.471e-01,8.736e-04
1.004e-01,1.981e-01,1.582e+00,1.004e-01,-9.956e-02,-2.277e-02,1.471e-01,8.672e-04
1.004e-01,1.977e-01,1.582e+00,1.019e-01,-6.581e-02,-2.255e-02,1.471e-01,8.700e-04
1.004e-01,1.970e-01,1.582e+00,1.034e-01,-2.963e-02,-2.223e-02,1.471e-01,8.742e-04
1.004e-01,1.965e-01,1.582e+00,1.049e-01,4.811e-03,-2.204e-02,1.471e-01,8.773e-04
1.004e-01,1.962e-01,1.581e+00,1.063e-01,3.627e-02,-2.203e-02,1.471e-01,8.786e-04
1.004e-01,1.963e-01,1.581e+00,1.078e-01,6.454e-02,-2.219e-02,1.471e-01,8.781e-04
1.004e-01,1.967e-01,1.581e+00,1.093e-01,4.723e-01,2.000e-01,6.407e-02,8.759e-04
1.004e-01,1.982e-01,1.581e+00,1.099e-01,4.709e-01,1.994e-01,6.407e-02,8.687e-04
1.004e-01,2.004e-01,1.581e+00,1.105e-01,4.608e-01,1.984e-01,6.407e-02,8.573e-04
1.003e-01,2.030e-01,1.581e+00,1.112e-01,4.481e-01,1.974e-01,6.407e-02,8.448e-04
1.003e-01,2.056e-01,1.581e+00,1.118e-01,4.346e-01,1.963e-01,6.407e-02,8.321e-04
1.003e-01,2.083e-01,1.581e+00,1.125e-01,4.208e-01,1.952e-01,6.407e-02,8.194e-04
1.002e-01,2.109e-01,1.581e+00,1.131e-01,4.070e-01,1.941e-01,6.407e-02,8.069e-04
1.002e-01,2.136e-01,1.581e+00,1.138e-01,3.932e-01,1.930e-01,6.407e-02,7.946e-04
1.002e-01,2.162e-01,1.581e+00,1.144e-01,3.793e-01,8.848e-02,9.556e-02,7.824e-04
1.002e-01,2.189e-01,1.581e+00,1.153e-01,3.717e-01,8.742e-02,9.556e-02,7.705e-04
1.001e-01,2.215e-01,1.581e+00,1.163e-01,3.641e-01,8.638e-02,9.556e-02,7.587e-04
1.001e-01,2.242e-01,1.581e+00,1.173e-01,3.565e-01,8.535e-02,9.556e-02,7.471e-04
1.001e-01,2.269e-01,1.581e+00,1.182e-01,3.489e-01,8.434e-02,9.556e-02,7.356e-04
1.001e-01,2.295e-01,1.581e+00,1.192e-01,3.413e-01,8.334e-02,9.556e-02,7.244e-04
1.000e-01,2.322e-01,1.581e+00,1.201e-01,3.337e-01,8.236e-02,9.556e-02,7.133e-04
1.000e-01,2.348e-01,1.581e+00,1.211e-01,3.261e-01,8.139e-02,9.556e-02,7.024e-04
9.998e-02,2.375e-01,1.581e+00,1.220e-01,3.126e-01,1.270e-01,1.304e-01,6.917e-04
9.996e-02,2.402e-01,1.581e+00,1.233e-01,3.119e-01,1.261e-01,1.304e-01,6.812e-04
9.993e-02,2.428e-01,1.581e+00,1.246e-01,3.112e-01,1.251e-01,1.304e-01,6.708e-04
9.990e-02,2.455e-01,1.581e+00,1.260e-01,3.105e-01,1.242e-01,1.304e-01,6.606e-04
9.988e-02,2.481e-01,1.581e+00,1.273e-01,3.098e-01,1.233e-01,1.304e-01,6.506e-04
9.985e-02,2.508e-01,1.581e+00,1.286e-01,3.091e-01,1.224e-01,1.304e-01,6.408e-04
9.983e-02,2.534e-01,1.581e+00,1.299e-01,3.083e-01,1.216e-01,1.304e-01,6.312e-04
9.980e-02,2.561e-01,1.581e+00,1.312e-01,3.076e-01,1.207e-01,1.304e-01,6.218e-04
9.977e-02,2.588e-01,1.581e+00,1.325e-01,5.779e-02,-9.748e-02,1.451e-01,6.125e-04
9.975e-02,2.605e-01,1.580e+00,1.339e-01,6.866e-02,-9.802e-02,1.451e-01,6.066e-04
9.975e-02,2.615e-01,1.580e+00,1.354e-01,3.455e-01,8.803e-02,9.020e-02,6.040e-04
9.973e-02,2.631e-01,1.579e+00,1.363e-01,3.474e-01,8.776e-02,9.020e-02,6.011e-04
9.971e-02,2.655e-01,1.579e+00,1.372e-01,3.418e-01,8.746e-02,9.020e-02,5.976e-04
9.969e-02,2.680e-01,1.579e+00,1.381e-01,3.341e-01,8.717e-02,9.020e-02,5.943e-04
9.967e-02,2.707e-01,1.579e+00,1.390e-01,3.257e-01,8.690e-02,9.020e-02,5.911e-04
9.965e-02,2.733e-01,1.579e+00,1.399e-01,3.170e-01,8.664e-02,9.020e-02,5.880e-04
9.963e-02,2.760e-01,1.579e+00,1.408e-01,3.083e-01,8.639e-02,9.020e-02,5.851e-04
9.961e-02,2.786e-01,1.579e+00,1.417e-01,2.967e-01,6.028e-02,1.049e-01,5.825e-04
9.959e-02,2.813e-01,1.579e+00,1.427e-01,2.909e-01,6.006e-02,1.049e-01,5.800e-04
9.956e-02,2.840e-01,1.579e+00,1.438e-01,2.850e-01,5.985e-02,1.049e-01,5.777e-04
9.954e-02,2.866e-01,1.579e+00,1.448e-01,2.792e-01,5.967e-02,1.049e-01,5.755e-04
9.952e-02,2.893e-01,1.579e+00,1.459e-01,2.734e-01,5.949e-02,1.049e-01,5.736e-04
9.950e-02,2.919e-01,1.579e+00,1.469e-01,2.676e-01,5.933e-02,1.049e-01,5.718e-04
9.948e-02,2.946e-01,1.579e+00,1.480e-01,2.590e-01,4.883e-02,1.203e-01,5.701e-04
9.946e-02,2.972e-01,1.579e+00,1.492e-01,2.270e-01,1.760e-02,1.411e-01,5.681e-04
9.944e-02,2.997e-01,1.579e+00,1.506e-01,2.302e-01,1.738e-02,1.411e-01,5.657e-04
9.942e-02,3.020e-01,1.580e+00,1.520e-01,2.346e-01,1.713e-02,1.411e-01,5.629e-04
9.940e-02,3.043e-01,1.580e+00,1.534e-01,2.391e-01,1.686e-02,1.411e-01,5.599e-04
9.937e-02,3.067e-01,1.580e+00,1.548e-01,2.433e-01,1.655e-02,1.411e-01,5.565e-04
9.935e-02,3.091e-01,1.580e+00,1.562e-01,2.471e-01,1.622e-02,1.411e-01,5.528e-04
9.933e-02,3.116e-01,1.580e+00,1.577e-01,2.506e-01,1.586e-02,1.411e-01,5.488e-04
9.930e-02,3.140e-01,1.581e+00,1.591e-01,2.536e-01,1.547e-02,1.411e-01,5.445e-04
9.928e-02,3.166e-01,1.581e+00,1.605e-01,2.563e-01,1.505e-02,1.411e-01,5.399e-04
9.925e-02,3.191e-01,1.581e+00,1.619e-01,2.943e-01,7.671e-02,1.036e-01,5.350e-04
9.923e-02,3.217e-01,1.581e+00,1.629e-01,2.887e-01,7.625e-02,1.036e-01,5.298e-04
9.920e-02,3.243e-01,1.581e+00,1.640e-01,2.827e-01,7.579e-02,1.036e-01,5.246e-04
9.917e-02,3.270e-01,1.581e+00,1.650e-01,2.766e-01,7.533e-02,1.036e-01,5.196e-04
9.915e-02,3.297e-01,1.581e+00,1.660e-01,2.705e-01,7.489e-02,1.036e-01,5.146e-04
9.912e-02,3.323e-01,1.581e+00,1.671e-01,2.645e-01,7.446e-02,1.036e-01,5.098e-04
9.909e-02,3.349e-01,1.581e+00,1.681e-01,2.587e-01,7.401e-02,1.036e-01,5.048e-04
9.906e-02,3.375e-01,1.582e+00,1.691e-01,2.532e-01,7.350e-02,1.036e-01,4.992e-04
9.904e-02,3.401e-01,1.582e+00,1.702e-01,1.946e-01,-5.649e-02,1.431e-01,4.925e-04
9.901e-02,3.424e-01,1.582e+00,1.716e-01,1.998e-01,-5.711e-02,1.431e-01,4.856e-04
9.899e-02,3.445e-01,1.582e+00,1.730e-01,2.072e-01,-5.764e-02,1.431e-01,4.797e-04
9.896e-02,3.465e-01,1.582e+00,1.745e-01,2.148e-01,-5.806e-02,1.431e-01,4.750e-04
9.894e-02,3.486e-01,1.581e+00,1.759e-01,2.220e-01,-5.839e-02,1.431e-01,4.714e-04
9.892e-02,3.508e-01,1.580e+00,1.773e-01,2.284e-01,-5.860e-02,1.431e-01,4.690e-04
9.890e-02,3.530e-01,1.580e+00,1.788e-01,2.343e-01,-5.869e-02,1.431e-01,4.681e-04
9.888e-02,3.553e-01,1.579e+00,1.802e-01,2.394e-01,-5.866e-02,1.431e-01,4.685e-04
9.886e-02,3.577e-01,1.579e+00,1.816e-01,2.440e-01,-5.848e-02,1.431e-01,4.705e-04
9.884e-02,3.601e-01,1.578e+00,1.831e-01,1.532e-01,4.018e-02,1.431e-01,4.742e-04
9.883e-02,3.621e-01,1.578e+00,1.845e-01,1.608e-01,4.054e-02,1.431e-01,4.783e-04
9.881e-02,3.639e-01,1.578e+00,1.859e-01,1.717e-01,4.084e-02,1.431e-01,4.817e-04
9.880e-02,3.656e-01,1.579e+00,1.873e-01,3.252e-01,5.661e-02,9.958e-02,4.846e-04
9.878e-02,3.677e-01,1.579e+00,1.883e-01,3.238e-01,5.689e-02,9.958e-02,4.877e-04
9.876e-02,3.702e-01,1.579e+00,1.893e-01,3.184e-01,5.721e-02,9.958e-02,4.912e-04
9.874e-02,3.728e-01,1.579e+00,1.903e-01,3.119e-01,5.755e-02,9.958e-02,4.949e-04
9.872e-02,3.754e-01,1.579e+00,1.913e-01,3.050e-01,5.791e-02,9.958e-02,4.988e-04
9.870e-02,3.781e-01,1.579e+00,1.923e-01,2.980e-01,5.828e-02,9.958e-02,5.028e-04
9.868e-02,3.807e-01,1.579e+00,1.933e-01,2.614e-01,1.156e-01,1.411e-01,5.071e-04
9.866e-02,3.833e-01,1.579e+00,1.947e-01,2.629e-01,1.160e-01,1.411e-01,5.112e-04
9.864e-02,3.859e-01,1.580e+00,1.961e-01,2.649e-01,1.162e-01,1.411e-01,5.143e-04
9.861e-02,3.885e-01,1.580e+00,1.976e-01,2.669e-01,1.164e-01,1.411e-01,5.160e-04
9.859e-02,3.910e-01,1.581e+00,1.990e-01,2.688e-01,1.164e-01,1.411e-01,5.164e-04
9.856e-02,3.936e-01,1.581e+00,2.004e-01,2.707e-01,1.164e-01,1.411e-01,5.155e-04
9.853e-02,3.962e-01,1.582e+00,2.018e-01,2.724e-01,1.162e-01,1.411e-01,5.136e-04
9.850e-02,3.988e-01,1.582e+00,2.032e-01,2.741e-01,1.159e-01,1.411e-01,5.108e-04
9.847e-02,4.014e-01,1.583e+00,2.046e-01,-1.650e-04,5.350e-02,1.445e-01,5.072e-04
9.845e-02,4.029e-01,1.583e+00,2.061e-01,1.293e-02,5.326e-02,1.445e-01,5.048e-04
9.845e-02,4.035e-01,1.583e+00,2.075e-01,3.609e-02,5.312e-02,1.445e-01,5.037e-04
9.844e-02,4.038e-01,1.584e+00,2.089e-01,2.418e-01,-3.949e-03,1.431e-01,5.028e-04
9.843e-02,4.050e-01,1.584e+00,2.104e-01,2.576e-01,-4.328e-03,1.431e-01,4.991e-04
9.840e-02,4.071e-01,1.584e+00,2.118e-01,2.644e-01,-4.948e-03,1.431e-01,4.925e-04
9.837e-02,4.096e-01,1.584e+00,2.132e-01,3.981e-01,9.269e-02,7.345e-02,4.848e-04
9.833e-02,4.122e-01,1.584e+00,2.140e-01,3.864e-01,9.202e-02,7.345e-02,4.771e-04
9.829e-02,4.149e-01,1.584e+00,2.147e-01,3.744e-01,9.137e-02,7.345e-02,4.694e-04
9.826e-02,4.175e-01,1.584e+00,2.154e-01,3.622e-01,9.072e-02,7.345e-02,4.618e-04
9.822e-02,4.202e-01,1.584e+00,2.162e-01,3.500e-01,1.418e-01,7.881e-02,4.545e-04
9.819e-02,4.228e-01,1.584e+00,2.170e-01,3.388e-01,1.412e-01,7.881e-02,4.473e-04
9.815e-02,4.255e-01,1.584e+00,2.178e-01,3.276e-01,1.406e-01,7.881e-02,4.403e-04
9.812e-02,4.281e-01,1.584e+00,2.185e-01,3.164e-01,1.400e-01,7.881e-02,4.335e-04
9.808e-02,4.308e-01,1.584e+00,2.193e-01,3.052e-01,1.394e-01,7.881e-02,4.269e-04
9.804e-02,4.335e-01,1.584e+00,2.201e-01,2.940e-01,1.389e-01,7.881e-02,4.205e-04
9.801e-02,4.361e-01,1.584e+00,2.209e-01,2.828e-01,1.383e-01,7.881e-02,4.143e-04
9.797e-02,4.388e-01,1.584e+00,2.217e-01,2.717e-01,1.378e-01,7.881e-02,4.082e-04
9.794e-02,4.414e-01,1.585e+00,2.225e-01,1.837e-01,8.547e-02,1.431e-01,4.021e-04
9.790e-02,4.437e-01,1.585e+00,2.239e-01,1.888e-01,8.492e-02,1.431e-01,3.960e-04
9.788e-02,4.457e-01,1.586e+00,2.253e-01,1.967e-01,8.433e-02,1.431e-01,3.895e-04
9.784e-02,4.476e-01,1.587e+00,2.268e-01,2.050e-01,8.361e-02,1.431e-01,3.815e-04
9.781e-02,4.496e-01,1.588e+00,2.282e-01,2.129e-01,8.273e-02,1.431e-01,3.719e-04
9.778e-02,4.517e-01,1.588e+00,2.296e-01,2.200e-01,8.168e-02,1.431e-01,3.602e-04
9.774e-02,4.539e-01,1.589e+00,2.311e-01,2.264e-01,8.044e-02,1.431e-01,3.465e-04
9.770e-02,4.561e-01,1.590e+00,2.325e-01,2.588e-01,-6.591e-02,1.438e-01,3.306e-04
9.765e-02,4.585e-01,1.590e+00,2.339e-01,2.630e-01,-6.756e-02,1.438e-01,3.123e-04
9.760e-02,4.610e-01,1.590e+00,2.354e-01,2.657e-01,-6.929e-02,1.438e-01,2.931e-04
9.755e-02,4.636e-01,1.590e+00,2.368e-01,-1.384e-01,-9.684e-02,1.491e-01,2.745e-04
9.753e-02,4.645e-01,1.589e+00,2.383e-01,-2.976e-02,-1.465e-02,1.471e-01,2.681e-04
9.754e-02,4.643e-01,1.589e+00,2.398e-01,3.600e-01,1.148e-01,9.824e-02,2.696e-04
9.752e-02,4.652e-01,1.588e+00,2.408e-01,3.695e-01,1.143e-01,9.824e-02,2.641e-04
9.748e-02,4.674e-01,1.588e+00,2.417e-01,3.671e-01,1.132e-01,9.824e-02,2.521e-04
9.744e-02,4.699e-01,1.588e+00,2.427e-01,3.612e-01,1.120e-01,9.824e-02,2.383e-04
9.739e-02,4.725e-01,1.588e+00,2.437e-01,3.541e-01,1.107e-01,9.824e-02,2.242e-04
9.735e-02,4.751e-01,1.588e+00,2.447e-01,3.468e-01,1.302e-01,1.036e-01,2.101e-04
9.730e-02,4.778e-01,1.588e+00,2.457e-01,3.403e-01,1.289e-01,1.036e-01,1.961e-04
9.725e-02,4.804e-01,1.588e+00,2.468e-01,3.338e-01,1.277e-01,1.036e-01,1.823e-04
9.721e-02,4.831e-01,1.588e+00,2.478e-01,2.443e-01,1.781e-02,1.431e-01,1.687e-04
9.716e-02,4.857e-01,1.588e+00,2.492e-01,2.464e-01,1.663e-02,1.431e-01,1.557e-04
9.712e-02,4.881e-01,1.589e+00,2.507e-01,2.491e-01,1.548e-02,1.431e-01,1.429e-04
9.707e-02,4.906e-01,1.589e+00,2.521e-01,2.520e-01,1.431e-02,1.431e-01,1.299e-04
9.703e-02,4.931e-01,1.589e+00,2.535e-01,2.546e-01,1.311e-02,1.431e-01,1.166e-04
9.698e-02,4.957e-01,1.589e+00,2.550e-01,2.570e-01,1.188e-02,1.431e-01,1.030e-04
9.694e-02,4.982e-01,1.589e+00,2.564e-01,2.591e-01,1.062e-02,1.431e-01,8.913e-05
9.689e-02,5.008e-01,1.589e+00,2.578e-01,2.610e-01,9.342e-03,1.431e-01,7.498e-05
9.684e-02,5.034e-01,1.589e+00,2.592e-01,2.300e-01,-2.301e-02,1.438e-01,6.060e-05
9.679e-02,5.059e-01,1.589e+00,2.607e-01,2.330e-01,-2.425e-02,1.438e-01,4.692e-05
9.675e-02,5.083e-01,1.589e+00,2.621e-01,2.370e-01,-2.539e-02,1.438e-01,3.430e-05
9.671e-02,5.106e-01,1.589e+00,2.636e-01,2.412e-01,-2.648e-02,1.438e-01,2.237e-05
9.667e-02,5.130e-01,1.589e+00,2.650e-01,2.450e-01,-2.751e-02,1.438e-01,1.104e-05
9.662e-02,5.155e-01,1.588e+00,2.664e-01,3.701e-01,1.216e-01,9.154e-02,3.394e-07
9.658e-02,5.180e-01,1.588e+00,2.674e-01,3.624e-01,1.207e-01,9.154e-02,1.008e-05
9.653e-02,5.206e-01,1.588e+00,2.683e-01,3.539e-01,1.198e-01,9.154e-02,2.043e-05
9.649e-02,5.232e-01,1.588e+00,2.692e-01,3.510e-01,5.678e-02,1.096e-01,3.062e-05
9.644e-02,5.259e-01,1.588e+00,2.703e-01,3.456e-01,5.589e-02,1.096e-01,4.062e-05
9.639e-02,5.286e-01,1.588e+00,2.714e-01,3.401e-01,5.502e-02,1.096e-01,5.043e-05
9.635e-02,5.312e-01,1.588e+00,2.725e-01,3.347e-01,5.416e-02,1.096e-01,6.004e-05
9.630e-02,5.339e-01,1.588e+00,2.736e-01,3.203e-01,5.332e-02,9.422e-02,6.945e-05
9.626e-02,5.365e-01,1.588e+00,2.745e-01,3.119e-01,5.251e-02,9.422e-02,7.867e-05
9.621e-02,5.392e-01,1.588e+00,2.755e-01,3.034e-01,5.171e-02,9.422e-02,8.769e-05
9.616e-02,5.418e-01,1.588e+00,2.764e-01,2.950e-01,5.092e-02,9.422e-02,9.651e-05
9.612e-02,5.445e-01,1.588e+00,2.773e-01,-4.074e-03,-2.230e-02,1.465e-01,1.051e-04
9.609e-02,5.460e-01,1.588e+00,2.788e-01,8.789e-03,-2.275e-02,1.465e-01,1.100e-04
9.608e-02,5.465e-01,1.588e+00,2.803e-01,3.209e-02,-2.291e-02,1.465e-01,1.114e-04
9.608e-02,5.468e-01,1.588e+00,2.817e-01,5.718e-02,-2.304e-02,1.465e-01,1.123e-04
9.607e-02,5.473e-01,1.587e+00,2.832e-01,8.109e-02,-2.320e-02,1.465e-01,1.133e-04
9.606e-02,5.479e-01,1.587e+00,2.847e-01,1.029e-01,-2.340e-02,1.465e-01,1.148e-04
9.605e-02,5.487e-01,1.587e+00,2.861e-01,1.225e-01,-2.363e-02,1.465e-01,1.165e-04
9.603e-02,5.498e-01,1.587e+00,2.876e-01,1.401e-01,-2.387e-02,1.465e-01,1.184e-04
9.601e-02,5.510e-01,1.586e+00,2.891e-01,1.556e-01,-2.411e-02,1.465e-01,1.202e-04
9.599e-02,5.525e-01,1.586e+00,2.905e-01,1.695e-01,-2.434e-02,1.465e-01,1.220e-04
9.596e-02,5.540e-01,1.586e+00,2.920e-01,4.753e-01,1.463e-01,7.479e-02,1.234e-04
9.593e-02,5.561e-01,1.586e+00,2.927e-01,4.690e-01,1.462e-01,7.479e-02,1.248e-04
9.589e-02,5.586e-01,1.586e+00,2.935e-01,4.586e-01,1.461e-01,7.479e-02,1.261e-04
9.586e-02,5.612e-01,1.586e+00,2.942e-01,4.468e-01,1.461e-01,7.479e-02,1.273e-04
9.582e-02,5.638e-01,1.586e+00,2.950e-01,4.407e-01,5.804e-02,1.297e-01,1.282e-04
9.578e-02,5.665e-01,1.586e+00,2.963e-01,4.389e-01,5.799e-02,1.297e-01,1.289e-04
9.574e-02,5.691e-01,1.586e+00,2.976e-01,4.372e-01,5.795e-02,1.297e-01,1.295e-04
9.570e-02,5.718e-01,1.586e+00,2.989e-01,4.354e-01,5.792e-02,1.297e-01,1.298e-04
9.566e-02,5.745e-01,1.586e+00,3.002e-01,4.336e-01,5.792e-02,1.297e-01,1.299e-04
9.562e-02,5.771e-01,1.586e+00,3.015e-01,4.318e-01,5.793e-02,1.297e-01,1.298e-04
9.558e-02,5.798e-01,1.586e+00,3.028e-01,4.300e-01,5.796e-02,1.297e-01,1.296e-04
9.554e-02,5.824e-01,1.586e+00,3.041e-01,4.282e-01,5.802e-02,1.297e-01,1.291e-04
9.550e-02,5.851e-01,1.586e+00,3.054e-01,3.997e-01,6.843e-02,1.384e-01,1.284e-04
9.546e-02,5.877e-01,1.586e+00,3.067e-01,3.995e-01,6.851e-02,1.384e-01,1.275e-04
9.542e-02,5.904e-01,1.586e+00,3.081e-01,3.993e-01,6.861e-02,1.384e-01,1.265e-04
9.538e-02,5.931e-01,1.586e+00,3.095e-01,3.991e-01,6.873e-02,1.384e-01,1.252e-04
9.534e-02,5.957e-01,1.586e+00,3.109e-01,3.989e-01,6.886e-02,1.384e-01,1.237e-04
9.530e-02,5.984e-01,1.586e+00,3.123e-01,3.987e-01,6.901e-02,1.384e-01,1.220e-04
9.526e-02,6.010e-01,1.586e+00,3.137e-01,3.925e-01,3.813e-02,1.398e-01,1.201e-04
9.522e-02,6.037e-01,1.586e+00,3.151e-01,3.925e-01,3.832e-02,1.398e-01,1.180e-04
9.518e-02,6.063e-01,1.586e+00,3.165e-01,3.391e-01,9.028e-02,1.438e-01,1.157e-04
9.514e-02,6.090e-01,1.586e+00,3.179e-01,3.399e-01,9.050e-02,1.438e-01,1.132e-04
9.510e-02,6.117e-01,1.586e+00,3.193e-01,4.147e-01,5.969e-02,9.623e-02,1.105e-04
9.506e-02,6.143e-01,1.586e+00,3.203e-01,4.064e-01,5.999e-02,9.623e-02,1.076e-04
9.502e-02,6.170e-01,1.586e+00,3.213e-01,3.981e-01,6.030e-02,9.623e-02,1.045e-04
9.498e-02,6.196e-01,1.586e+00,3.222e-01,3.898e-01,6.063e-02,9.623e-02,1.011e-04
9.494e-02,6.223e-01,1.586e+00,3.232e-01,3.815e-01,6.098e-02,9.623e-02,9.762e-05
9.490e-02,6.250e-01,1.586e+00,3.241e-01,3.731e-01,6.134e-02,9.623e-02,9.389e-05
9.486e-02,6.276e-01,1.586e+00,3.251e-01,3.648e-01,7.207e-02,8.886e-02,8.995e-05
9.482e-02,6.303e-01,1.586e+00,3.260e-01,3.551e-01,7.247e-02,8.886e-02,8.580e-05
9.478e-02,6.329e-01,1.586e+00,3.269e-01,3.453e-01,7.289e-02,8.886e-02,8.145e-05
9.474e-02,6.356e-01,1.586e+00,3.278e-01,3.356e-01,7.332e-02,8.886e-02,7.689e-05
9.470e-02,6.382e-01,1.586e+00,3.287e-01,3.258e-01,7.377e-02,8.886e-02,7.212e-05
9.466e-02,6.409e-01,1.586e+00,3.295e-01,3.160e-01,7.423e-02,8.886e-02,6.715e-05
9.462e-02,6.436e-01,1.586e+00,3.304e-01,3.063e-01,7.471e-02,8.886e-02,6.197e-05
9.458e-02,6.462e-01,1.586e+00,3.313e-01,1.957e-01,2.863e-02,1.425e-01,5.658e-05
9.454e-02,6.486e-01,1.586e+00,3.327e-01,1.989e-01,2.907e-02,1.425e-01,5.170e-05
9.451e-02,6.507e-01,1.586e+00,3.342e-01,2.049e-01,2.943e-02,1.425e-01,4.764e-05
9.448e-02,6.527e-01,1.586e+00,3.356e-01,2.113e-01,2.974e-02,1.425e-01,4.409e-05
9.445e-02,6.548e-01,1.587e+00,3.370e-01,2.174e-01,3.001e-02,1.425e-01,4.096e-05
9.441e-02,6.569e-01,1.587e+00,3.384e-01,2.229e-01,3.024e-02,1.425e-01,3.824e-05
9.438e-02,6.591e-01,1.587e+00,3.399e-01,2.279e-01,3.044e-02,1.425e-01,3.597e-05
9.434e-02,6.614e-01,1.588e+00,3.413e-01,2.323e-01,3.059e-02,1.425e-01,3.418e-05
9.430e-02,6.637e-01,1.588e+00,3.427e-01,2.363e-01,3.070e-02,1.425e-01,3.289e-05
9.426e-02,6.660e-01,1.588e+00,3.441e-01,2.397e-01,3.075e-02,1.425e-01,3.213e-05
9.422e-02,6.684e-01,1.589e+00,3.456e-01,3.436e-01,1.343e-01,9.690e-02,3.193e-05
9.417e-02,6.709e-01,1.589e+00,3.465e-01,3.369e-01,1.343e-01,9.690e-02,3.219e-05
9.413e-02,6.735e-01,1.589e+00,3.475e-01,3.290e-01,1.343e-01,9.690e-02,3.254e-05
9.408e-02,6.761e-01,1.589e+00,3.485e-01,3.208e-01,1.342e-01,9.690e-02,3.277e-05
9.403e-02,6.788e-01,1.589e+00,3.494e-01,3.124e-01,1.343e-01,9.690e-02,3.281e-05
9.398e-02,6.814e-01,1.589e+00,3.504e-01,3.041e-01,1.343e-01,9.690e-02,3.264e-05
9.394e-02,6.841e-01,1.589e+00,3.514e-01,2.957e-01,1.343e-01,9.690e-02,3.227e-05
9.389e-02,6.868e-01,1.589e+00,3.523e-01,2.932e-01,1.603e-01,1.190e-01,3.168e-05
9.384e-02,6.894e-01,1.589e+00,3.535e-01,2.890e-01,1.603e-01,1.190e-01,3.088e-05
9.379e-02,6.921e-01,1.589e+00,3.547e-01,2.847e-01,1.604e-01,1.190e-01,2.988e-05
9.374e-02,6.947e-01,1.589e+00,3.559e-01,2.806e-01,1.605e-01,1.190e-01,2.873e-05
9.370e-02,6.973e-01,1.589e+00,3.571e-01,2.766e-01,1.606e-01,1.190e-01,2.771e-05
9.365e-02,7.000e-01,1.589e+00,3.583e-01,2.728e-01,1.607e-01,1.190e-01,2.714e-05
9.360e-02,7.025e-01,1.590e+00,3.595e-01,2.751e-01,1.059e-02,1.331e-01,2.735e-05
9.355e-02,7.052e-01,1.590e+00,3.608e-01,2.738e-01,1.049e-02,1.331e-01,2.841e-05
9.350e-02,7.078e-01,1.590e+00,3.622e-01,7.954e-02,-5.691e-02,1.445e-01,2.971e-05
9.346e-02,7.097e-01,1.590e+00,3.636e-01,8.779e-02,-5.698e-02,1.445e-01,3.046e-05
9.344e-02,7.108e-01,1.590e+00,3.650e-01,2.604e-01,1.086e-01,1.431e-01,3.045e-05
9.341e-02,7.125e-01,1.590e+00,3.665e-01,2.705e-01,1.087e-01,1.431e-01,2.982e-05
9.337e-02,7.148e-01,1.590e+00,3.679e-01,1.170e-01,-5.690e-02,1.445e-01,2.935e-05
9.333e-02,7.167e-01,1.590e+00,3.693e-01,1.248e-01,-5.690e-02,1.445e-01,2.924e-05
9.330e-02,7.182e-01,1.589e+00,3.708e-01,3.242e-01,1.708e-01,7.814e-02,2.873e-05
9.327e-02,7.200e-01,1.589e+00,3.716e-01,3.199e-01,1.710e-01,7.814e-02,2.717e-05
9.322e-02,7.225e-01,1.589e+00,3.724e-01,3.102e-01,1.712e-01,7.814e-02,2.464e-05
9.318e-02,7.251e-01,1.589e+00,3.731e-01,2.929e-01,1.767e-01,1.016e-01,2.161e-05
9.313e-02,7.277e-01,1.589e+00,3.742e-01,2.914e-01,1.511e-01,1.049e-01,1.827e-05
9.308e-02,7.304e-01,1.589e+00,3.752e-01,2.844e-01,1.515e-01,1.049e-01,1.468e-05
9.303e-02,7.330e-01,1.589e+00,3.763e-01,2.774e-01,1.518e-01,1.049e-01,1.093e-05
9.298e-02,7.356e-01,1.589e+00,3.773e-01,2.707e-01,1.521e-01,1.049e-01,7.279e-06
9.293e-02,7.382e-01,1.590e+00,3.783e-01,2.612e-01,9.548e-02,1.123e-01,4.225e-06
9.288e-02,7.408e-01,1.590e+00,3.795e-01,2.563e-01,9.566e-02,1.123e-01,2.218e-06
9.283e-02,7.434e-01,1.591e+00,3.806e-01,2.516e-01,9.572e-02,1.123e-01,1.528e-06
9.278e-02,7.459e-01,1.592e+00,3.817e-01,2.471e-01,9.563e-02,1.123e-01,2.482e-06
9.273e-02,7.484e-01,1.593e+00,3.828e-01,2.132e-01,3.844e-02,1.431e-01,5.378e-06
9.268e-02,7.507e-01,1.593e+00,3.843e-01,2.163e-01,3.804e-02,1.431e-01,9.874e-06
9.263e-02,7.530e-01,1.594e+00,3.857e-01,2.207e-01,3.755e-02,1.431e-01,1.523e-05
9.258e-02,7.552e-01,1.594e+00,3.871e-01,2.252e-01,3.700e-02,1.431e-01,2.137e-05
9.252e-02,7.574e-01,1.595e+00,3.886e-01,2.294e-01,3.638e-02,1.431e-01,2.832e-05
9.247e-02,7.597e-01,1.595e+00,3.900e-01,2.332e-01,3.568e-02,1.431e-01,3.609e-05
9.241e-02,7.620e-01,1.595e+00,3.914e-01,2.366e-01,3.490e-02,1.431e-01,4.468e-05
9.236e-02,7.643e-01,1.596e+00,3.929e-01,2.396e-01,3.406e-02,1.431e-01,5.408e-05
9.230e-02,7.667e-01,1.596e+00,3.943e-01,2.423e-01,3.314e-02,1.431e-01,6.427e-05
9.224e-02,7.691e-01,1.596e+00,3.957e-01,-5.484e-02,-8.689e-02,1.478e-01,7.525e-05
9.221e-02,7.703e-01,1.596e+00,3.972e-01,2.928e-01,6.269e-02,9.288e-02,8.076e-05
9.217e-02,7.716e-01,1.596e+00,3.981e-01,2.968e-01,6.219e-02,9.288e-02,8.634e-05
9.212e-02,7.738e-01,1.596e+00,3.991e-01,2.855e-01,9.616e-03,9.757e-02,9.548e-05
9.205e-02,7.764e-01,1.596e+00,4.000e-01,2.781e-01,8.726e-03,9.757e-02,1.054e-04
9.199e-02,7.790e-01,1.596e+00,4.010e-01,2.699e-01,7.827e-03,9.757e-02,1.155e-04
9.192e-02,7.816e-01,1.596e+00,4.020e-01,2.613e-01,6.939e-03,9.757e-02,1.254e-04
9.186e-02,7.843e-01,1.596e+00,4.030e-01,2.529e-01,6.069e-03,9.757e-02,1.351e-04
9.179e-02,7.869e-01,1.596e+00,4.039e-01,2.449e-01,5.223e-03,9.757e-02,1.445e-04
9.173e-02,7.894e-01,1.596e+00,4.049e-01,2.110e-01,-6.288e-02,1.431e-01,1.535e-04
9.167e-02,7.917e-01,1.596e+00,4.063e-01,2.140e-01,-6.361e-02,1.431e-01,1.616e-04
9.162e-02,7.939e-01,1.595e+00,4.078e-01,2.183e-01,-6.420e-02,1.431e-01,1.682e-04
9.156e-02,7.961e-01,1.595e+00,4.092e-01,2.228e-01,-6.466e-02,1.431e-01,1.733e-04
9.151e-02,7.983e-01,1.594e+00,4.106e-01,2.270e-01,-6.499e-02,1.431e-01,1.770e-04
9.146e-02,8.005e-01,1.593e+00,4.121e-01,2.308e-01,-6.518e-02,1.431e-01,1.791e-04
9.141e-02,8.028e-01,1.593e+00,4.135e-01,2.342e-01,-6.523e-02,1.431e-01,1.797e-04
9.136e-02,8.051e-01,1.592e+00,4.149e-01,2.372e-01,-6.512e-02,1.431e-01,1.785e-04
9.131e-02,8.075e-01,1.591e+00,4.164e-01,2.399e-01,-6.486e-02,1.431e-01,1.756e-04
9.126e-02,8.099e-01,1.591e+00,4.178e-01,2.066e-01,-1.058e-01,1.438e-01,1.709e-04
9.122e-02,8.121e-01,1.590e+00,4.192e-01,2.103e-01,-1.053e-01,1.438e-01,1.647e-04
9.118e-02,8.143e-01,1.589e+00,4.207e-01,2.537e-01,1.490e-01,1.425e-01,1.566e-04
9.114e-02,8.166e-01,1.589e+00,4.221e-01,2.569e-01,1.500e-01,1.425e-01,1.463e-04
9.110e-02,8.190e-01,1.589e+00,4.235e-01,2.882e-01,2.078e-01,1.170e-01,1.361e-04
9.105e-02,8.215e-01,1.590e+00,4.247e-01,2.843e-01,-2.427e-02,1.016e-01,1.270e-04
9.100e-02,8.241e-01,1.590e+00,4.257e-01,2.767e-01,-2.351e-02,1.016e-01,1.186e-04
9.095e-02,8.268e-01,1.590e+00,4.267e-01,2.688e-01,-2.276e-02,1.016e-01,1.103e-04
9.089e-02,8.294e-01,1.590e+00,4.277e-01,2.608e-01,-2.199e-02,1.016e-01,1.018e-04
9.084e-02,8.321e-01,1.590e+00,4.288e-01,2.558e-01,-2.120e-02,1.344e-01,9.306e-05
9.079e-02,8.347e-01,1.590e+00,4.301e-01,2.542e-01,-2.038e-02,1.344e-01,8.386e-05
9.074e-02,8.372e-01,1.590e+00,4.314e-01,2.530e-01,-1.949e-02,1.344e-01,7.405e-05
9.069e-02,8.398e-01,1.590e+00,4.328e-01,2.519e-01,-1.855e-02,1.344e-01,6.359e-05
9.065e-02,8.423e-01,1.589e+00,4.341e-01,2.509e-01,1.222e-01,1.291e-01,5.248e-05
9.060e-02,8.448e-01,1.590e+00,4.354e-01,2.492e-01,-1.654e-02,1.344e-01,4.125e-05
9.055e-02,8.473e-01,1.590e+00,4.368e-01,2.485e-01,-1.562e-02,1.344e-01,3.102e-05
9.050e-02,8.498e-01,1.590e+00,4.381e-01,2.479e-01,-1.471e-02,1.344e-01,2.092e-05
9.045e-02,8.523e-01,1.590e+00,4.394e-01,-1.263e-01,-1.018e-01,1.478e-01,1.047e-05
9.044e-02,8.532e-01,1.590e+00,4.409e-01,2.293e-01,1.315e-01,1.431e-01,6.426e-06
9.042e-02,8.541e-01,1.590e+00,4.424e-01,-9.170e-02,-1.010e-01,1.478e-01,2.116e-06
9.041e-02,8.546e-01,1.590e+00,4.438e-01,-7.027e-02,-1.008e-01,1.478e-01,3.400e-07
9.042e-02,8.543e-01,1.589e+00,4.453e-01,2.984e-01,1.319e-01,1.431e-01,1.692e-06
9.040e-02,8.550e-01,1.588e+00,4.467e-01,3.163e-01,1.322e-01,1.431e-01,2.998e-06
9.037e-02,8.571e-01,1.588e+00,4.482e-01,3.212e-01,1.334e-01,1.431e-01,1.587e-05
9.032e-02,8.596e-01,1.588e+00,4.496e-01,3.517e-01,1.400e-01,9.087e-02,3.156e-05
9.028e-02,8.622e-01,1.588e+00,4.505e-01,3.420e-01,1.415e-01,9.087e-02,4.829e-05
9.023e-02,8.649e-01,1.588e+00,4.514e-01,3.320e-01,1.431e-01,9.087e-02,6.550e-05
9.019e-02,8.675e-01,1.588e+00,4.523e-01,3.218e-01,1.447e-01,9.087e-02,8.303e-05
9.014e-02,8.702e-01,1.588e+00,4.532e-01,3.116e-01,1.463e-01,9.087e-02,1.008e-04
9.009e-02,8.728e-01,1.588e+00,4.542e-01,3.043e-01,1.893e-01,1.324e-01,1.189e-04
9.005e-02,8.755e-01,1.588e+00,4.555e-01,3.015e-01,1.910e-01,1.324e-01,1.371e-04
9.000e-02,8.782e-01,1.588e+00,4.568e-01,2.809e-01,1.564e-01,1.404e-01,1.557e-04
8.995e-02,8.808e-01,1.588e+00,4.582e-01,2.797e-01,1.581e-01,1.404e-01,1.742e-04
8.991e-02,8.834e-01,1.589e+00,4.596e-01,2.787e-01,1.597e-01,1.404e-01,1.924e-04
8.986e-02,8.860e-01,1.589e+00,4.610e-01,2.777e-01,1.613e-01,1.404e-01,2.101e-04
8.981e-02,8.886e-01,1.589e+00,4.624e-01,2.768e-01,1.628e-01,1.404e-01,2.270e-04
8.977e-02,8.912e-01,1.590e+00,4.638e-01,2.908e-01,1.333e-01,1.237e-01,2.432e-04
8.972e-02,8.939e-01,1.590e+00,4.651e-01,2.570e-01,8.292e-02,1.431e-01,2.589e-04
8.967e-02,8.965e-01,1.590e+00,4.665e-01,2.566e-01,8.428e-02,1.431e-01,2.741e-04
8.962e-02,8.990e-01,1.591e+00,4.679e-01,2.565e-01,8.554e-02,1.431e-01,2.881e-04
8.956e-02,9.016e-01,1.591e+00,4.694e-01,2.564e-01,8.666e-02,1.431e-01,3.005e-04
8.951e-02,9.041e-01,1.592e+00,4.708e-01,2.565e-01,8.764e-02,1.431e-01,3.114e-04
8.945e-02,9.067e-01,1.593e+00,4.722e-01,2.565e-01,8.848e-02,1.431e-01,3.207e-04
8.940e-02,9.092e-01,1.594e+00,4.736e-01,2.565e-01,8.917e-02,1.431e-01,3.284e-04
8.934e-02,9.118e-01,1.594e+00,4.751e-01,2.565e-01,8.972e-02,1.431e-01,3.345e-04
8.928e-02,9.143e-01,1.595e+00,4.765e-01,2.891e-01,1.056e-01,1.076e-01,3.389e-04
8.921e-02,9.169e-01,1.596e+00,4.776e-01,2.822e-01,1.059e-01,1.076e-01,3.420e-04
8.915e-02,9.196e-01,1.596e+00,4.787e-01,2.750e-01,1.062e-01,1.076e-01,3.448e-04
8.908e-02,9.222e-01,1.596e+00,4.797e-01,2.677e-01,1.064e-01,1.076e-01,3.476e-04
8.902e-02,9.248e-01,1.596e+00,4.808e-01,2.606e-01,1.067e-01,1.076e-01,3.500e-04
8.895e-02,9.274e-01,1.597e+00,4.819e-01,2.509e-01,1.068e-01,1.090e-01,3.517e-04
8.888e-02,9.299e-01,1.597e+00,4.830e-01,2.448e-01,1.068e-01,1.090e-01,3.520e-04
8.882e-02,9.324e-01,1.598e+00,4.841e-01,2.391e-01,1.067e-01,1.090e-01,3.504e-04
8.875e-02,9.349e-01,1.599e+00,4.852e-01,3.232e-02,4.940e-02,1.451e-01,3.465e-04
8.870e-02,9.364e-01,1.600e+00,4.866e-01,4.255e-02,4.907e-02,1.451e-01,3.428e-04
8.868e-02,9.372e-01,1.601e+00,4.881e-01,6.086e-02,4.887e-02,1.451e-01,3.405e-04
8.866e-02,9.378e-01,1.601e+00,4.895e-01,8.052e-02,4.866e-02,1.451e-01,3.383e-04
8.864e-02,9.384e-01,1.602e+00,4.910e-01,9.925e-02,4.838e-02,1.451e-01,3.355e-04
8.862e-02,9.393e-01,1.602e+00,4.924e-01,1.163e-01,4.800e-02,1.451e-01,3.315e-04
8.858e-02,9.403e-01,1.603e+00,4.939e-01,1.317e-01,4.750e-02,1.451e-01,3.263e-04
8.855e-02,9.415e-01,1.603e+00,4.953e-01,1.454e-01,4.687e-02,1.451e-01,3.198e-04
8.850e-02,9.428e-01,1.604e+00,4.968e-01,1.575e-01,4.611e-02,1.451e-01,3.119e-04
8.845e-02,9.443e-01,1.604e+00,4.982e-01,1.683e-01,4.523e-02,1.451e-01,3.025e-04
8.840e-02,9.459e-01,1.605e+00,4.997e-01,1.779e-01,4.422e-02,1.451e-01,2.917e-04
8.834e-02,9.476e-01,1.605e+00,5.011e-01,1.864e-01,4.309e-02,1.451e-01,2.795e-04
8.828e-02,9.494e-01,1.605e+00,5.026e-01,3.955e-01,1.505e-01,1.036e-01,2.659e-04
8.820e-02,9.516e-01,1.606e+00,5.036e-01,3.919e-01,1.490e-01,1.036e-01,2.488e-04
8.812e-02,9.541e-01,1.606e+00,5.046e-01,3.879e-01,1.835e-01,1.224e-01,2.290e-04
8.803e-02,9.567e-01,1.606e+00,5.059e-01,3.832e-01,1.816e-01,1.224e-01,2.084e-04
8.793e-02,9.593e-01,1.606e+00,5.071e-01,3.781e-01,1.798e-01,1.224e-01,1.878e-04
8.784e-02,9.620e-01,1.606e+00,5.083e-01,3.760e-01,6.412e-02,1.331e-01,1.674e-04
8.775e-02,9.647e-01,1.606e+00,5.096e-01,3.726e-01,6.232e-02,1.331e-01,1.472e-04
8.765e-02,9.673e-01,1.606e+00,5.110e-01,3.693e-01,6.054e-02,1.331e-01,1.273e-04
8.756e-02,9.700e-01,1.606e+00,5.123e-01,3.659e-01,5.878e-02,1.331e-01,1.077e-04
8.747e-02,9.726e-01,1.606e+00,5.136e-01,3.625e-01,5.705e-02,1.331e-01,8.827e-05
8.737e-02,9.753e-01,1.606e+00,5.150e-01,3.147e-01,2.429e-02,1.438e-01,6.914e-05
8.728e-02,9.779e-01,1.606e+00,5.164e-01,3.131e-01,2.259e-02,1.438e-01,5.028e-05
8.719e-02,9.806e-01,1.606e+00,5.178e-01,3.115e-01,2.092e-02,1.438e-01,3.168e-05
8.709e-02,9.832e-01,1.606e+00,5.193e-01,3.099e-01,1.928e-02,1.438e-01,1.335e-05
8.700e-02,9.859e-01,1.606e+00,5.207e-01,3.083e-01,1.766e-02,1.438e-01,4.713e-06
8.691e-02,9.886e-01,1.606e+00,5.222e-01,3.067e-01,1.606e-02,1.438e-01,2.251e-05
8.681e-02,9.912e-01,1.606e+00,5.236e-01,3.495e-01,-3.209e-02,1.391e-01,4.003e-05
8.672e-02,9.939e-01,1.606e+00,5.250e-01,3.470e-01,-3.364e-02,1.391e-01,5.729e-05
8.663e-02,9.965e-01,1.606e+00,5.264e-01,2.882e-01,-7.139e-02,1.445e-01,7.428e-05
8.654e-02,9.992e-01,1.606e+00,5.278e-01,2.866e-01,-7.289e-02,1.445e-01,9.100e-05
8.644e-02,1.002e+00,1.606e+00,5.293e-01,3.354e-01,3.950e-02,1.049e-01,1.074e-04
8.635e-02,1.004e+00,1.606e+00,5.303e-01,3.269e-01,3.806e-02,1.049e-01,1.236e-04
8.626e-02,1.007e+00,1.606e+00,5.314e-01,3.184e-01,3.665e-02,1.049e-01,1.395e-04
8.616e-02,1.010e+00,1.606e+00,5.324e-01,3.099e-01,3.526e-02,1.049e-01,1.551e-04
8.607e-02,1.012e+00,1.606e+00,5.335e-01,3.015e-01,3.390e-02,1.049e-01,1.705e-04
8.598e-02,1.015e+00,1.606e+00,5.345e-01,2.959e-01,-5.543e-02,1.304e-01,1.856e-04
8.588e-02,1.018e+00,1.606e+00,5.358e-01,2.918e-01,-5.676e-02,1.304e-01,2.004e-04
8.579e-02,1.020e+00,1.606e+00,5.371e-01,2.669e-01,2.475e-02,1.438e-01,2.149e-04
8.570e-02,1.023e+00,1.606e+00,5.386e-01,2.650e-01,2.347e-02,1.438e-01,2.291e-04
8.560e-02,1.026e+00,1.606e+00,5.400e-01,2.632e-01,2.220e-02,1.438e-01,2.432e-04
8.551e-02,1.028e+00,1.606e+00,5.414e-01,2.615e-01,2.094e-02,1.438e-01,2.572e-04
8.542e-02,1.031e+00,1.606e+00,5.429e-01,2.599e-01,1.967e-02,1.438e-01,2.713e-04
8.532e-02,1.034e+00,1.606e+00,5.443e-01,2.583e-01,1.839e-02,1.438e-01,2.856e-04
8.523e-02,1.036e+00,1.607e+00,5.458e-01,2.687e-01,-6.571e-02,1.425e-01,3.000e-04
8.514e-02,1.039e+00,1.607e+00,5.472e-01,2.670e-01,-6.701e-02,1.425e-01,3.145e-04
8.504e-02,1.041e+00,1.607e+00,5.486e-01,2.651e-01,-6.828e-02,1.425e-01,3.285e-04
8.495e-02,1.044e+00,1.606e+00,5.500e-01,2.633e-01,-6.946e-02,1.425e-01,3.417e-04
8.486e-02,1.047e+00,1.606e+00,5.514e-01,2.616e-01,-7.055e-02,1.425e-01,3.538e-04
8.477e-02,1.049e+00,1.605e+00,5.529e-01,2.599e-01,-7.152e-02,1.425e-01,3.645e-04
8.468e-02,1.052e+00,1.605e+00,5.543e-01,5.068e-02,-3.612e-02,1.458e-01,3.738e-04
8.462e-02,1.054e+00,1.605e+00,5.558e-01,2.748e-01,1.187e-01,1.190e-01,3.791e-04
8.456e-02,1.055e+00,1.604e+00,5.569e-01,2.775e-01,1.182e-01,1.190e-01,3.837e-04
8.448e-02,1.058e+00,1.605e+00,5.581e-01,2.474e-01,-4.792e-02,1.425e-01,3.899e-04
8.440e-02,1.060e+00,1.604e+00,5.596e-01,2.467e-01,-4.849e-02,1.425e-01,3.962e-04
8.432e-02,1.063e+00,1.604e+00,5.610e-01,2.460e-01,-4.897e-02,1.425e-01,4.015e-04
8.423e-02,1.065e+00,1.604e+00,5.624e-01,2.454e-01,-4.934e-02,1.425e-01,4.056e-04
8.415e-02,1.068e+00,1.603e+00,5.638e-01,2.448e-01,-4.957e-02,1.425e-01,4.082e-04
8.407e-02,1.070e+00,1.603e+00,5.653e-01,2.443e-01,-4.968e-02,1.425e-01,4.094e-04
8.400e-02,1.072e+00,1.602e+00,5.667e-01,2.438e-01,-4.965e-02,1.425e-01,4.091e-04
8.392e-02,1.075e+00,1.602e+00,5.681e-01,2.434e-01,-4.949e-02,1.425e-01,4.073e-04
8.385e-02,1.077e+00,1.601e+00,5.695e-01,2.162e-01,-2.619e-03,1.425e-01,4.041e-04
8.378e-02,1.080e+00,1.601e+00,5.710e-01,2.169e-01,-2.231e-03,1.425e-01,3.998e-04
8.371e-02,1.082e+00,1.601e+00,5.724e-01,2.187e-01,-1.806e-03,1.425e-01,3.950e-04
8.364e-02,1.084e+00,1.601e+00,5.738e-01,2.385e-01,-1.353e-03,1.438e-01,3.900e-04
8.358e-02,1.086e+00,1.601e+00,5.752e-01,2.399e-01,-8.572e-04,1.438e-01,3.845e-04
8.351e-02,1.089e+00,1.601e+00,5.767e-01,2.404e-01,-3.170e-04,1.438e-01,3.785e-04
8.343e-02,1.091e+00,1.601e+00,5.781e-01,2.405e-01,2.549e-04,1.438e-01,3.721e-04
8.336e-02,1.094e+00,1.601e+00,5.796e-01,2.405e-01,8.528e-04,1.438e-01,3.655e-04
8.329e-02,1.096e+00,1.601e+00,5.810e-01,2.731e-01,1.050e-01,9.958e-02,3.586e-04
8.322e-02,1.098e+00,1.601e+00,5.820e-01,2.707e-01,1.367e-01,1.136e-01,3.513e-04
8.314e-02,1.101e+00,1.601e+00,5.831e-01,2.640e-01,1.374e-01,1.136e-01,3.440e-04
8.306e-02,1.104e+00,1.602e+00,5.843e-01,2.574e-01,1.379e-01,1.136e-01,3.376e-04
8.298e-02,1.106e+00,1.602e+00,5.854e-01,2.509e-01,1.384e-01,1.136e-01,3.326e-04
8.290e-02,1.109e+00,1.603e+00,5.865e-01,2.448e-01,1.386e-01,1.136e-01,3.296e-04
8.282e-02,1.111e+00,1.605e+00,5.877e-01,2.389e-01,1.387e-01,1.136e-01,3.290e-04
8.273e-02,1.114e+00,1.606e+00,5.888e-01,2.335e-01,1.385e-01,1.136e-01,3.313e-04
8.265e-02,1.116e+00,1.607e+00,5.899e-01,2.167e-01,1.277e-01,1.056e-01,3.365e-04
8.256e-02,1.118e+00,1.609e+00,5.910e-01,6.905e-02,-3.868e-02,1.451e-01,3.444e-04
8.250e-02,1.120e+00,1.609e+00,5.925e-01,7.727e-02,-3.930e-02,1.451e-01,3.514e-04
8.247e-02,1.121e+00,1.609e+00,5.939e-01,9.138e-02,-3.970e-02,1.451e-01,3.560e-04
8.243e-02,1.122e+00,1.609e+00,5.954e-01,1.064e-01,-4.004e-02,1.451e-01,3.599e-04
8.239e-02,1.123e+00,1.608e+00,5.968e-01,1.207e-01,-4.039e-02,1.451e-01,3.637e-04
8.235e-02,1.124e+00,1.608e+00,5.983e-01,1.337e-01,-4.074e-02,1.451e-01,3.675e-04
8.231e-02,1.125e+00,1.608e+00,5.997e-01,1.454e-01,-4.110e-02,1.451e-01,3.713e-04
8.226e-02,1.126e+00,1.607e+00,6.012e-01,1.558e-01,-4.143e-02,1.451e-01,3.748e-04
8.221e-02,1.128e+00,1.607e+00,6.026e-01,1.650e-01,-4.172e-02,1.451e-01,3.778e-04
8.215e-02,1.129e+00,1.606e+00,6.041e-01,1.732e-01,-4.197e-02,1.451e-01,3.804e-04
8.209e-02,1.131e+00,1.606e+00,6.055e-01,1.804e-01,-4.216e-02,1.451e-01,3.822e-04
8.203e-02,1.133e+00,1.606e+00,6.070e-01,1.868e-01,-4.228e-02,1.451e-01,3.833e-04
8.197e-02,1.135e+00,1.605e+00,6.084e-01,3.467e-01,3.531e-02,1.036e-01,3.836e-04
8.189e-02,1.137e+00,1.605e+00,6.095e-01,3.419e-01,3.539e-02,1.036e-01,3.828e-04
8.181e-02,1.139e+00,1.605e+00,6.105e-01,3.248e-01,1.028e-01,1.371e-01,3.814e-04
8.172e-02,1.142e+00,1.605e+00,6.119e-01,3.211e-01,1.030e-01,1.371e-01,3.795e-04
8.163e-02,1.145e+00,1.605e+00,6.132e-01,3.171e-01,1.032e-01,1.371e-01,3.772e-04
8.154e-02,1.147e+00,1.605e+00,6.146e-01,3.071e-01,5.143e-03,1.438e-01,3.745e-04
8.145e-02,1.150e+00,1.605e+00,6.160e-01,3.040e-01,5.416e-03,1.438e-01,3.716e-04
8.136e-02,1.153e+00,1.605e+00,6.175e-01,3.009e-01,5.718e-03,1.438e-01,3.683e-04
8.127e-02,1.155e+00,1.605e+00,6.189e-01,2.978e-01,6.049e-03,1.438e-01,3.647e-04
8.118e-02,1.158e+00,1.605e+00,6.204e-01,2.946e-01,6.408e-03,1.438e-01,3.608e-04
8.109e-02,1.161e+00,1.605e+00,6.218e-01,3.063e-01,1.197e-02,1.425e-01,3.565e-04
8.100e-02,1.163e+00,1.605e+00,6.232e-01,3.028e-01,1.239e-02,1.425e-01,3.520e-04
8.091e-02,1.166e+00,1.605e+00,6.246e-01,2.994e-01,1.284e-02,1.425e-01,3.471e-04
8.082e-02,1.168e+00,1.605e+00,6.261e-01,2.959e-01,1.331e-02,1.425e-01,3.418e-04
8.073e-02,1.171e+00,1.605e+00,6.275e-01,2.924e-01,1.382e-02,1.425e-01,3.363e-04
8.064e-02,1.174e+00,1.605e+00,6.289e-01,2.889e-01,1.435e-02,1.425e-01,3.304e-04
8.055e-02,1.176e+00,1.605e+00,6.303e-01,2.557e-01,1.081e-01,1.431e-01,3.241e-04
8.046e-02,1.179e+00,1.605e+00,6.318e-01,1.905e-01,1.547e-02,1.438e-01,3.180e-04
8.038e-02,1.181e+00,1.606e+00,6.332e-01,1.908e-01,1.588e-02,1.438e-01,3.135e-04
8.031e-02,1.183e+00,1.606e+00,6.346e-01,2.827e-01,8.349e-02,1.344e-01,3.098e-04
8.023e-02,1.186e+00,1.606e+00,6.360e-01,2.817e-01,8.384e-02,1.344e-01,3.059e-04
8.014e-02,1.188e+00,1.606e+00,6.373e-01,2.780e-01,8.424e-02,1.344e-01,3.015e-04
8.005e-02,1.191e+00,1.606e+00,6.387e-01,2.734e-01,8.469e-02,1.344e-01,2.966e-04
7.995e-02,1.193e+00,1.606e+00,6.400e-01,2.686e-01,8.515e-02,1.344e-01,2.914e-04
7.986e-02,1.196e+00,1.606e+00,6.414e-01,2.639e-01,8.562e-02,1.344e-01,2.862e-04
7.977e-02,1.199e+00,1.607e+00,6.427e-01,2.594e-01,8.605e-02,1.344e-01,2.815e-04
7.968e-02,1.201e+00,1.607e+00,6.441e-01,2.432e-01,1.071e-01,1.445e-01,2.775e-04
7.958e-02,1.204e+00,1.608e+00,6.455e-01,2.411e-01,1.073e-01,1.445e-01,2.748e-04
7.949e-02,1.206e+00,1.609e+00,6.469e-01,2.278e-01,8.153e-02,1.451e-01,2.742e-04
7.940e-02,1.209e+00,1.610e+00,6.484e-01,2.272e-01,8.140e-02,1.451e-01,2.756e-04
7.931e-02,1.211e+00,1.611e+00,6.498e-01,2.273e-01,8.112e-02,1.451e-01,2.788e-04
7.922e-02,1.213e+00,1.611e+00,6.513e-01,2.275e-01,8.068e-02,1.451e-01,2.836e-04
7.912e-02,1.215e+00,1.612e+00,6.527e-01,2.278e-01,8.011e-02,1.451e-01,2.900e-04
7.903e-02,1.218e+00,1.613e+00,6.542e-01,2.280e-01,7.938e-02,1.451e-01,2.980e-04
7.893e-02,1.220e+00,1.614e+00,6.557e-01,-2.137e-01,5.782e-02,1.505e-01,3.076e-04
7.891e-02,1.220e+00,1.615e+00,6.572e-01,1.044e-02,-6.140e-02,1.471e-01,3.096e-04
7.893e-02,1.220e+00,1.615e+00,6.586e-01,3.802e-02,-6.122e-02,1.471e-01,3.073e-04
7.893e-02,1.220e+00,1.614e+00,6.601e-01,3.157e-01,5.256e-02,1.358e-01,3.076e-04
7.888e-02,1.221e+00,1.614e+00,6.615e-01,3.278e-01,1.038e-01,1.311e-01,3.135e-04
7.878e-02,1.224e+00,1.614e+00,6.628e-01,3.262e-01,1.029e-01,1.311e-01,3.235e-04
7.867e-02,1.226e+00,1.614e+00,6.641e-01,3.215e-01,1.019e-01,1.311e-01,3.345e-04
7.856e-02,1.229e+00,1.614e+00,6.654e-01,3.160e-01,1.009e-01,1.311e-01,3.456e-04
7.844e-02,1.231e+00,1.614e+00,6.667e-01,3.013e-01,9.995e-02,1.445e-01,3.563e-04
7.833e-02,1.234e+00,1.614e+00,6.681e-01,2.974e-01,9.902e-02,1.445e-01,3.667e-04
7.822e-02,1.237e+00,1.614e+00,6.696e-01,2.935e-01,9.812e-02,1.445e-01,3.768e-04
7.810e-02,1.239e+00,1.614e+00,6.710e-01,2.896e-01,9.725e-02,1.445e-01,3.865e-04
7.799e-02,1.242e+00,1.614e+00,6.725e-01,2.708e-01,1.016e-01,1.445e-01,3.959e-04
7.787e-02,1.245e+00,1.614e+00,6.739e-01,2.671e-01,1.008e-01,1.445e-01,4.049e-04
7.776e-02,1.247e+00,1.614e+00,6.754e-01,2.928e-02,-7.083e-02,1.471e-01,4.141e-04
7.769e-02,1.249e+00,1.614e+00,6.768e-01,3.587e-02,-7.137e-02,1.471e-01,4.200e-04
7.766e-02,1.250e+00,1.614e+00,6.783e-01,2.858e-01,9.918e-02,1.445e-01,4.224e-04
7.760e-02,1.251e+00,1.613e+00,6.798e-01,2.940e-01,9.882e-02,1.445e-01,4.261e-04
7.750e-02,1.253e+00,1.613e+00,6.812e-01,2.936e-01,9.834e-02,1.445e-01,4.314e-04
7.739e-02,1.256e+00,1.613e+00,6.826e-01,2.876e-01,5.128e-02,1.451e-01,4.369e-04
7.728e-02,1.258e+00,1.613e+00,6.841e-01,2.839e-01,5.082e-02,1.451e-01,4.421e-04
7.717e-02,1.261e+00,1.613e+00,6.855e-01,-1.263e-01,1.416e-02,1.498e-01,4.470e-04
7.712e-02,1.262e+00,1.613e+00,6.870e-01,3.167e-01,1.796e-01,1.277e-01,4.488e-04
7.708e-02,1.263e+00,1.613e+00,6.883e-01,3.258e-01,1.794e-01,1.277e-01,4.507e-04
7.699e-02,1.265e+00,1.613e+00,6.896e-01,3.238e-01,1.790e-01,1.277e-01,4.544e-04
7.688e-02,1.268e+00,1.613e+00,6.909e-01,3.184e-01,1.787e-01,1.277e-01,4.585e-04
7.677e-02,1.270e+00,1.613e+00,6.922e-01,3.119e-01,1.784e-01,1.277e-01,4.623e-04
7.666e-02,1.273e+00,1.613e+00,6.934e-01,3.052e-01,1.781e-01,1.277e-01,4.659e-04
7.654e-02,1.276e+00,1.613e+00,6.947e-01,2.983e-01,1.778e-01,1.277e-01,4.690e-04
7.643e-02,1.278e+00,1.613e+00,6.960e-01,2.913e-01,1.776e-01,1.277e-01,4.718e-04
7.632e-02,1.281e+00,1.613e+00,6.973e-01,2.666e-01,8.938e-02,1.451e-01,4.742e-04
7.621e-02,1.284e+00,1.613e+00,6.987e-01,2.625e-01,8.919e-02,1.451e-01,4.764e-04
7.610e-02,1.286e+00,1.614e+00,7.002e-01,2.587e-01,8.897e-02,1.451e-01,4.789e-04
7.598e-02,1.289e+00,1.614e+00,7.016e-01,2.374e-01,-1.235e-01,1.458e-01,4.822e-04
7.587e-02,1.291e+00,1.614e+00,7.031e-01,2.348e-01,-1.238e-01,1.458e-01,4.858e-04
7.577e-02,1.294e+00,1.613e+00,7.045e-01,2.508e-01,8.820e-02,1.451e-01,4.875e-04
7.567e-02,1.296e+00,1.613e+00,7.060e-01,2.485e-01,8.824e-02,1.451e-01,4.871e-04
7.556e-02,1.299e+00,1.614e+00,7.074e-01,2.458e-01,8.827e-02,1.451e-01,4.868e-04
7.546e-02,1.301e+00,1.614e+00,7.089e-01,2.253e-01,-1.240e-01,1.458e-01,4.879e-04
7.535e-02,1.304e+00,1.614e+00,7.103e-01,1.346e-01,-6.727e-02,1.458e-01,4.899e-04
7.527e-02,1.305e+00,1.614e+00,7.118e-01,2.088e-01,1.086e-01,1.445e-01,4.904e-04
7.519e-02,1.307e+00,1.614e+00,7.132e-01,2.657e-01,1.553e-01,1.425e-01,4.899e-04
7.510e-02,1.309e+00,1.614e+00,7.147e-01,2.682e-01,-1.036e-02,1.425e-01,4.901e-04
7.499e-02,1.312e+00,1.615e+00,7.161e-01,2.648e-01,-1.048e-02,1.425e-01,4.914e-04
7.487e-02,1.315e+00,1.615e+00,7.175e-01,2.603e-01,-1.062e-02,1.425e-01,4.930e-04
7.476e-02,1.317e+00,1.615e+00,7.189e-01,2.556e-01,-1.073e-02,1.425e-01,4.942e-04
7.464e-02,1.320e+00,1.615e+00,7.204e-01,2.511e-01,-1.079e-02,1.425e-01,4.948e-04
7.453e-02,1.322e+00,1.615e+00,7.218e-01,2.262e-01,-1.079e-02,1.451e-01,4.949e-04
7.442e-02,1.325e+00,1.615e+00,7.232e-01,2.237e-01,-1.074e-02,1.451e-01,4.943e-04
7.432e-02,1.327e+00,1.615e+00,7.247e-01,2.225e-01,-1.064e-02,1.451e-01,4.932e-04
7.422e-02,1.329e+00,1.614e+00,7.261e-01,1.920e-01,-7.259e-02,1.458e-01,4.915e-04
7.413e-02,1.331e+00,1.614e+00,7.276e-01,1.867e-01,1.087e-01,1.445e-01,4.893e-04
7.405e-02,1.333e+00,1.614e+00,7.290e-01,1.887e-01,1.090e-01,1.445e-01,4.864e-04
7.396e-02,1.335e+00,1.615e+00,7.305e-01,1.971e-01,-7.196e-02,1.458e-01,4.845e-04
7.388e-02,1.337e+00,1.615e+00,7.320e-01,1.995e-01,-7.188e-02,1.458e-01,4.836e-04
7.379e-02,1.339e+00,1.615e+00,7.334e-01,2.015e-01,-7.175e-02,1.458e-01,4.821e-04
7.370e-02,1.341e+00,1.614e+00,7.349e-01,1.972e-01,1.096e-01,1.445e-01,4.793e-04
7.362e-02,1.343e+00,1.614e+00,7.363e-01,-1.957e-01,-8.667e-02,1.498e-01,4.754e-04
7.360e-02,1.344e+00,1.614e+00,7.378e-01,-1.502e-01,3.759e-02,1.485e-01,4.748e-04
7.365e-02,1.342e+00,1.614e+00,7.393e-01,3.066e-01,1.719e-01,1.311e-01,4.770e-04
7.363e-02,1.343e+00,1.614e+00,7.406e-01,3.165e-01,8.909e-02,1.438e-01,4.763e-04
7.355e-02,1.345e+00,1.614e+00,7.420e-01,3.180e-01,8.943e-02,1.438e-01,4.725e-04
7.344e-02,1.347e+00,1.614e+00,7.435e-01,3.147e-01,8.990e-02,1.438e-01,4.674e-04
7.333e-02,1.350e+00,1.614e+00,7.449e-01,3.189e-01,-4.413e-02,1.445e-01,4.617e-04
7.321e-02,1.352e+00,1.614e+00,7.464e-01,3.137e-01,-4.355e-02,1.445e-01,4.554e-04
7.310e-02,1.355e+00,1.614e+00,7.478e-01,3.084e-01,1.918e-02,1.418e-01,4.487e-04
7.298e-02,1.358e+00,1.614e+00,7.492e-01,3.026e-01,1.984e-02,1.418e-01,4.415e-04
7.287e-02,1.360e+00,1.614e+00,7.506e-01,2.968e-01,2.054e-02,1.418e-01,4.339e-04
7.275e-02,1.363e+00,1.614e+00,7.521e-01,1.398e-01,-3.565e-02,1.451e-01,4.258e-04
7.266e-02,1.365e+00,1.614e+00,7.535e-01,8.033e-02,1.099e-01,1.458e-01,4.189e-04
7.260e-02,1.367e+00,1.614e+00,7.550e-01,1.472e-01,-3.463e-02,1.451e-01,4.142e-04
7.255e-02,1.368e+00,1.615e+00,7.564e-01,1.558e-01,-3.431e-02,1.451e-01,4.104e-04
7.248e-02,1.369e+00,1.614e+00,7.579e-01,1.624e-01,-3.392e-02,1.451e-01,4.059e-04
7.242e-02,1.371e+00,1.614e+00,7.593e-01,1.086e-01,1.115e-01,1.458e-01,4.005e-04
7.236e-02,1.372e+00,1.614e+00,7.608e-01,1.753e-01,-3.303e-02,1.451e-01,3.955e-04
7.229e-02,1.374e+00,1.615e+00,7.622e-01,1.818e-01,-3.263e-02,1.451e-01,3.907e-04
7.222e-02,1.375e+00,1.615e+00,7.637e-01,1.858e-01,-3.213e-02,1.451e-01,3.849e-04
7.214e-02,1.377e+00,1.614e+00,7.651e-01,3.341e-01,3.575e-02,1.277e-01,3.782e-04
7.204e-02,1.379e+00,1.614e+00,7.664e-01,3.307e-01,1.504e-01,1.103e-01,3.692e-04
7.194e-02,1.382e+00,1.614e+00,7.675e-01,3.215e-01,1.515e-01,1.103e-01,3.583e-04
7.182e-02,1.384e+00,1.614e+00,7.686e-01,3.113e-01,1.577e-01,1.445e-01,3.463e-04
7.171e-02,1.387e+00,1.614e+00,7.701e-01,3.056e-01,1.589e-01,1.445e-01,3.338e-04
7.159e-02,1.390e+00,1.614e+00,7.715e-01,2.998e-01,1.601e-01,1.445e-01,3.207e-04
7.148e-02,1.392e+00,1.614e+00,7.730e-01,2.939e-01,1.613e-01,1.445e-01,3.071e-04
7.136e-02,1.395e+00,1.614e+00,7.744e-01,2.881e-01,1.626e-01,1.445e-01,2.931e-04
7.125e-02,1.398e+00,1.614e+00,7.758e-01,2.822e-01,1.639e-01,1.445e-01,2.786e-04
7.113e-02,1.400e+00,1.614e+00,7.773e-01,2.794e-01,-1.589e-02,1.431e-01,2.639e-04
7.102e-02,1.403e+00,1.614e+00,7.787e-01,2.378e-01,-1.336e-01,1.458e-01,2.490e-04
7.091e-02,1.405e+00,1.614e+00,7.802e-01,2.065e-01,2.304e-02,1.458e-01,2.340e-04
7.081e-02,1.408e+00,1.613e+00,7.816e-01,2.042e-01,2.443e-02,1.458e-01,2.185e-04
7.072e-02,1.410e+00,1.613e+00,7.831e-01,2.036e-01,2.578e-02,1.458e-01,2.035e-04
7.063e-02,1.412e+00,1.614e+00,7.846e-01,2.036e-01,2.710e-02,1.458e-01,1.889e-04
7.054e-02,1.414e+00,1.614e+00,7.860e-01,2.037e-01,2.839e-02,1.458e-01,1.746e-04
7.046e-02,1.416e+00,1.614e+00,7.875e-01,2.039e-01,2.965e-02,1.458e-01,1.605e-04
7.037e-02,1.418e+00,1.614e+00,7.889e-01,9.431e-02,-7.779e-02,1.465e-01,1.467e-04
7.030e-02,1.420e+00,1.614e+00,7.904e-01,9.910e-02,-7.684e-02,1.465e-01,1.361e-04
7.025e-02,1.421e+00,1.614e+00,7.919e-01,2.772e-01,2.344e-01,1.183e-01,1.277e-04
7.018e-02,1.423e+00,1.614e+00,7.930e-01,2.769e-01,2.356e-01,1.183e-01,1.145e-04
7.008e-02,1.425e+00,1.614e+00,7.942e-01,2.707e-01,1.596e-01,1.378e-01,9.705e-05
6.997e-02,1.427e+00,1.615e+00,7.956e-01,2.682e-01,-9.613e-03,1.445e-01,7.923e-05
6.986e-02,1.430e+00,1.615e+00,7.970e-01,2.627e-01,-8.020e-03,1.445e-01,6.157e-05
6.974e-02,1.433e+00,1.615e+00,7.985e-01,2.567e-01,-6.402e-03,1.445e-01,4.361e-05
6.962e-02,1.435e+00,1.615e+00,7.999e-01,2.508e-01,-4.755e-03,1.445e-01,2.530e-05
6.951e-02,1.438e+00,1.615e+00,8.014e-01,2.453e-01,-3.087e-03,1.445e-01,6.731e-06
6.940e-02,1.440e+00,1.615e+00,8.028e-01,2.404e-01,-1.403e-03,1.445e-01,1.203e-05
6.929e-02,1.443e+00,1.615e+00,8.043e-01,2.359e-01,2.935e-04,1.445e-01,3.094e-05
6.919e-02,1.445e+00,1.615e+00,8.057e-01,1.637e-01,-3.940e-02,1.451e-01,4.995e-05
6.909e-02,1.447e+00,1.615e+00,8.072e-01,1.631e-01,-3.789e-02,1.451e-01,6.685e-05
6.902e-02,1.449e+00,1.615e+00,8.086e-01,1.655e-01,-3.652e-02,1.451e-01,8.197e-05
6.894e-02,1.451e+00,1.614e+00,8.101e-01,2.220e-01,1.460e-01,1.458e-01,9.718e-05
6.886e-02,1.452e+00,1.615e+00,8.115e-01,2.023e-01,-2.509e-03,1.451e-01,1.148e-04
6.877e-02,1.455e+00,1.615e+00,8.130e-01,2.019e-01,-8.933e-04,1.451e-01,1.327e-04
6.868e-02,1.457e+00,1.615e+00,8.144e-01,2.015e-01,6.859e-04,1.451e-01,1.503e-04
6.859e-02,1.459e+00,1.615e+00,8.159e-01,0.000e+00,0.000e+00,0.000e+00,1.679e-04


==> figs/pathparam.csv <==
pathparam,pos-x,pos-y,angle
0.000e+00,1.000e-01,0.000e+00,1.571e+00
1.000e-01,9.950e-02,1.997e-01,1.576e+00
2.000e-01,9.801e-02,3.973e-01,1.581e+00
3.000e-01,9.553e-02,5.910e-01,1.586e+00
4.000e-01,9.211e-02,7.788e-01,1.592e+00
5.000e-01,8.776e-02,9.589e-01,1.598e+00
6.000e-01,8.253e-02,1.129e+00,1.605e+00
7.000e-01,7.648e-02,1.288e+00,1.613e+00
8.000e-01,6.967e-02,1.435e+00,1.622e+00
9.000e-01,6.216e-02,1.567e+00,1.634e+00
1.000e+00,5.403e-02,1.683e+00,1.649e+00
1.100e+00,4.536e-02,1.782e+00,1.669e+00
1.200e+00,3.624e-02,1.864e+00,1.699e+00
1.300e+00,2.675e-02,1.927e+00,1.749e+00
1.400e+00,1.700e-02,1.971e+00,1.853e+00
1.500e+00,7.074e-03,1.995e+00,2.185e+00
1.600e+00,-2.920e-03,1.999e+00,-2.613e+00
1.700e+00,-1.288e-02,1.983e+00,-1.938e+00
1.800e+00,-2.272e-02,1.948e+00,-1.782e+00
1.900e+00,-3.233e-02,1.893e+00,-1.716e+00
2.000e+00,-4.161e-02,1.819e+00,-1.680e+00
2.100e+00,-5.048e-02,1.726e+00,-1.656e+00
2.200e+00,-5.885e-02,1.617e+00,-1.639e+00
2.300e+00,-6.663e-02,1.491e+00,-1.627e+00
2.400e+00,-7.374e-02,1.351e+00,-1.617e+00
2.500e+00,-8.011e-02,1.197e+00,-1.608e+00
2.600e+00,-8.569e-02,1.031e+00,-1.601e+00
2.700e+00,-9.041e-02,8.548e-01,-1.594e+00
2.800e+00,-9.422e-02,6.700e-01,-1.589e+00
2.900e+00,-9.710e-02,4.785e-01,-1.583e+00
3.000e+00,-9.900e-02,2.822e-01,-1.578e+00
3.100e+00,-9.991e-02,8.316e-02,-1.573e+00
3.200e+00,-9.983e-02,-1.167e-01,-1.568e+00
3.300e+00,-9.875e-02,-3.155e-01,-1.563e+00
3.400e+00,-9.668e-02,-5.111e-01,-1.558e+00
3.500e+00,-9.365e-02,-7.016e-01,-1.552e+00
3.600e+00,-8.968e-02,-8.850e-01,-1.546e+00
3.700e+00,-8.481e-02,-1.060e+00,-1.540e+00
3.800e+00,-7.910e-02,-1.224e+00,-1.532e+00
3.900e+00,-7.259e-02,-1.376e+00,-1.523e+00
4.000e+00,-6.536e-02,-1.514e+00,-1.513e+00
4.100e+00,-5.748e-02,-1.637e+00,-1.500e+00
4.200e+00,-4.903e-02,-1.743e+00,-1.482e+00
4.300e+00,-4.008e-02,-1.832e+00,-1.457e+00
4.400e+00,-3.073e-02,-1.903e+00,-1.417e+00
4.500e+00,-2.108e-02,-1.955e+00,-1.343e+00
4.600e+00,-1.122e-02,-1.987e+00,-1.154e+00
4.700e+00,-1.239e-03,-2.000e+00,-2.429e-01
4.800e+00,8.750e-03,-1.992e+00,1.053e+00
4.900e+00,1.865e-02,-1.965e+00,1.313e+00
5.000e+00,2.837e-02,-1.918e+00,1.403e+00
5.100e+00,3.780e-02,-1.852e+00,1.449e+00
5.200e+00,4.685e-02,-1.767e+00,1.477e+00
5.300e+00,5.544e-02,-1.665e+00,1.496e+00
5.400e+00,6.347e-02,-1.546e+00,1.510e+00
5.500e+00,7.087e-02,-1.411e+00,1.521e+00
5.600e+00,7.756e-02,-1.263e+00,1.530e+00
5.700e+00,8.347e-02,-1.101e+00,1.538e+00
5.800e+00,8.855e-02,-9.292e-01,1.545e+00
5.900e+00,9.275e-02,-7.478e-01,1.551e+00
6.000e+00,9.602e-02,-5.588e-01,1.556e+00
6.100e+00,9.833e-02,-3.643e-01,1.562e+00
6.200e+00,9.965e-02,-1.662e-01,1.567e+00
6.300e+00,9.999e-02,3.363e-02,1.572e+00


==> figs/quantized_NN-L.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.803e-01,8.098e-02,8.154e-02,0.000e+00
1.000e-01,2.437e-02,1.571e+00,8.154e-03,2.752e-01,8.614e-02,9.374e-02,7.422e-06
9.999e-02,5.082e-02,1.572e+00,1.753e-02,2.853e-01,9.646e-02,6.647e-02,2.180e-05
9.996e-02,7.739e-02,1.572e+00,2.418e-02,2.752e-01,7.065e-02,8.729e-02,3.970e-05
9.994e-02,1.039e-01,1.572e+00,3.290e-02,2.171e-01,1.016e-01,1.311e-01,7.333e-05
9.982e-02,1.261e-01,1.581e+00,4.601e-02,2.651e-01,2.421e-02,1.131e-01,1.848e-05
9.951e-02,1.521e-01,1.583e+00,5.732e-02,2.525e-01,1.905e-02,1.224e-01,1.968e-04
9.918e-02,1.775e-01,1.585e+00,6.957e-02,2.778e-01,-1.598e-03,9.590e-02,4.299e-04
9.879e-02,2.040e-01,1.585e+00,7.916e-02,2.803e-01,-1.598e-03,1.031e-01,6.845e-04
9.841e-02,2.306e-01,1.585e+00,8.947e-02,2.423e-01,3.563e-03,1.311e-01,9.225e-04
9.805e-02,2.551e-01,1.586e+00,1.026e-01,2.676e-01,-1.598e-03,1.189e-01,1.130e-03
9.766e-02,2.815e-01,1.586e+00,1.145e-01,1.412e-01,8.724e-03,1.390e-01,1.341e-03
9.743e-02,2.967e-01,1.586e+00,1.284e-01,2.803e-01,-1.598e-03,1.153e-01,1.460e-03
9.703e-02,3.222e-01,1.586e+00,1.399e-01,2.221e-01,-1.598e-03,1.332e-01,1.660e-03
9.668e-02,3.449e-01,1.586e+00,1.532e-01,2.853e-01,-1.192e-02,1.131e-01,1.821e-03
9.627e-02,3.711e-01,1.586e+00,1.645e-01,9.565e-02,8.724e-03,1.433e-01,1.989e-03
9.610e-02,3.821e-01,1.587e+00,1.788e-01,2.904e-01,-1.708e-02,9.446e-02,2.058e-03
9.569e-02,4.072e-01,1.587e+00,1.883e-01,2.651e-01,-6.758e-03,1.268e-01,2.216e-03
9.526e-02,4.338e-01,1.587e+00,2.010e-01,2.550e-01,-6.758e-03,1.282e-01,2.362e-03
9.485e-02,4.594e-01,1.586e+00,2.138e-01,2.702e-01,-1.598e-03,1.224e-01,2.473e-03
9.444e-02,4.859e-01,1.586e+00,2.260e-01,1.791e-01,3.453e-02,1.390e-01,2.559e-03
9.413e-02,5.046e-01,1.589e+00,2.399e-01,2.778e-01,2.937e-02,1.095e-01,2.634e-03
9.364e-02,5.305e-01,1.590e+00,2.509e-01,2.676e-01,3.563e-03,1.268e-01,2.775e-03
9.314e-02,5.571e-01,1.590e+00,2.636e-01,2.727e-01,2.421e-02,1.181e-01,2.901e-03
9.264e-02,5.836e-01,1.590e+00,2.754e-01,1.437e-01,7.582e-02,1.433e-01,3.007e-03
9.230e-02,5.991e-01,1.597e+00,2.897e-01,2.601e-01,8.098e-02,1.311e-01,3.106e-03
9.158e-02,6.238e-01,1.603e+00,3.028e-01,1.386e-01,-5.837e-02,1.418e-01,3.426e-03
9.114e-02,6.387e-01,1.598e+00,3.170e-01,2.778e-01,6.549e-02,1.095e-01,3.623e-03
9.047e-02,6.642e-01,1.597e+00,3.279e-01,2.221e-01,5.001e-02,1.404e-01,3.856e-03
8.982e-02,6.869e-01,1.602e+00,3.420e-01,2.803e-01,7.065e-02,1.045e-01,4.094e-03
8.900e-02,7.131e-01,1.602e+00,3.524e-01,2.095e-01,-2.224e-02,1.397e-01,4.426e-03
8.835e-02,7.345e-01,1.600e+00,3.664e-01,2.778e-01,5.517e-02,1.052e-01,4.663e-03
8.759e-02,7.606e-01,1.600e+00,3.769e-01,2.575e-01,8.614e-02,1.339e-01,4.898e-03
8.677e-02,7.863e-01,1.606e+00,3.903e-01,2.702e-01,-7.385e-02,1.239e-01,5.181e-03
8.585e-02,8.125e-01,1.605e+00,4.027e-01,1.311e-01,-4.288e-02,1.497e-01,5.529e-03
8.539e-02,8.267e-01,1.601e+00,4.177e-01,2.727e-01,6.033e-02,1.110e-01,5.669e-03
8.463e-02,8.521e-01,1.601e+00,4.288e-01,2.525e-01,5.517e-02,1.354e-01,5.840e-03
8.380e-02,8.775e-01,1.606e+00,4.423e-01,2.803e-01,-6.758e-03,9.805e-02,6.056e-03
8.286e-02,9.039e-01,1.606e+00,4.521e-01,1.791e-01,-6.758e-03,1.468e-01,6.341e-03
8.220e-02,9.226e-01,1.606e+00,4.668e-01,2.702e-01,8.724e-03,1.160e-01,6.523e-03
8.129e-02,9.485e-01,1.606e+00,4.784e-01,2.449e-01,3.563e-03,1.404e-01,6.743e-03
8.042e-02,9.732e-01,1.606e+00,4.924e-01,2.626e-01,-1.192e-02,1.217e-01,6.935e-03
7.951e-02,9.994e-01,1.605e+00,5.046e-01,2.398e-01,-1.708e-02,1.404e-01,7.105e-03
7.870e-02,1.024e+00,1.603e+00,5.186e-01,2.651e-01,-3.256e-02,1.095e-01,7.205e-03
7.787e-02,1.050e+00,1.602e+00,5.296e-01,2.095e-01,1.119e-01,1.490e-01,7.243e-03
7.711e-02,1.071e+00,1.612e+00,5.445e-01,2.525e-01,-6.758e-03,1.375e-01,7.335e-03
7.607e-02,1.096e+00,1.612e+00,5.582e-01,1.311e-01,-2.740e-02,1.504e-01,7.572e-03
7.550e-02,1.110e+00,1.610e+00,5.733e-01,2.601e-01,2.937e-02,1.354e-01,7.675e-03
7.450e-02,1.135e+00,1.612e+00,5.868e-01,1.816e-01,2.421e-02,1.490e-01,7.826e-03
7.369e-02,1.154e+00,1.615e+00,6.017e-01,2.550e-01,8.724e-03,1.311e-01,7.972e-03
7.259e-02,1.179e+00,1.616e+00,6.148e-01,1.715e-01,-1.598e-03,1.483e-01,8.184e-03
7.178e-02,1.197e+00,1.616e+00,6.297e-01,2.575e-01,3.563e-03,1.361e-01,8.326e-03
7.065e-02,1.222e+00,1.616e+00,6.433e-01,1.867e-01,-6.758e-03,1.461e-01,8.501e-03
6.979e-02,1.241e+00,1.615e+00,6.579e-01,2.550e-01,-2.224e-02,1.268e-01,8.613e-03
6.870e-02,1.266e+00,1.613e+00,6.706e-01,1.943e-01,2.937e-02,1.483e-01,8.694e-03
6.783e-02,1.286e+00,1.616e+00,6.854e-01,2.525e-01,3.969e-02,1.354e-01,8.734e-03
6.667e-02,1.311e+00,1.620e+00,6.989e-01,1.978e-02,1.905e-02,1.497e-01,8.838e-03
6.647e-02,1.315e+00,1.622e+00,7.139e-01,2.423e-01,3.969e-02,1.390e-01,8.861e-03
6.529e-02,1.337e+00,1.626e+00,7.278e-01,2.651e-01,5.001e-02,1.217e-01,9.054e-03
6.383e-02,1.363e+00,1.628e+00,7.400e-01,2.423e-01,-7.385e-02,1.311e-01,9.324e-03
6.250e-02,1.388e+00,1.622e+00,7.531e-01,2.752e-01,4.485e-02,1.110e-01,9.496e-03
6.117e-02,1.414e+00,1.621e+00,7.642e-01,1.311e-01,6.549e-02,1.526e-01,9.524e-03
6.042e-02,1.428e+00,1.627e+00,7.794e-01,2.601e-01,-3.772e-02,1.268e-01,9.556e-03
5.905e-02,1.453e+00,1.624e+00,7.921e-01,2.246e-01,8.098e-02,1.512e-01,9.635e-03
5.775e-02,1.476e+00,1.631e+00,8.072e-01,2.348e-01,-2.740e-02,1.397e-01,9.700e-03
5.635e-02,1.500e+00,1.630e+00,8.212e-01,4.600e-03,-1.708e-02,1.519e-01,9.804e-03
5.621e-02,1.502e+00,1.628e+00,8.364e-01,2.423e-01,-1.598e-03,1.411e-01,9.808e-03
5.494e-02,1.524e+00,1.627e+00,8.505e-01,8.806e-02,-6.758e-03,1.504e-01,9.784e-03
5.437e-02,1.534e+00,1.627e+00,8.655e-01,2.651e-01,8.724e-03,1.311e-01,9.755e-03
5.296e-02,1.559e+00,1.627e+00,8.786e-01,8.048e-02,-1.708e-02,1.512e-01,9.634e-03
5.243e-02,1.569e+00,1.626e+00,8.937e-01,2.575e-01,1.326e-01,1.418e-01,9.567e-03
5.103e-02,1.593e+00,1.634e+00,9.079e-01,1.488e-01,8.724e-03,1.504e-01,9.431e-03
5.002e-02,1.608e+00,1.635e+00,9.230e-01,2.297e-01,3.453e-02,1.476e-01,9.390e-03
4.854e-02,1.631e+00,1.639e+00,9.377e-01,2.348e-01,6.033e-02,1.454e-01,9.328e-03
4.688e-02,1.654e+00,1.645e+00,9.523e-01,1.513e-01,1.389e-02,1.512e-01,9.300e-03
4.569e-02,1.670e+00,1.646e+00,9.674e-01,2.196e-01,2.937e-02,1.468e-01,9.302e-03
4.404e-02,1.691e+00,1.649e+00,9.821e-01,-1.816e-02,2.937e-02,1.512e-01,9.290e-03
4.403e-02,1.692e+00,1.652e+00,9.972e-01,2.322e-01,-3.772e-02,1.447e-01,9.287e-03
4.234e-02,1.713e+00,1.649e+00,1.012e+00,1.994e-01,7.065e-02,1.497e-01,9.262e-03
4.070e-02,1.733e+00,1.655e+00,1.027e+00,2.196e-01,-2.224e-02,1.476e-01,9.181e-03
3.887e-02,1.755e+00,1.654e+00,1.041e+00,1.690e-01,3.969e-02,1.504e-01,9.069e-03
3.741e-02,1.772e+00,1.657e+00,1.056e+00,6.530e-02,3.453e-02,1.519e-01,8.912e-03
3.676e-02,1.779e+00,1.661e+00,1.072e+00,2.196e-01,7.582e-02,1.476e-01,8.849e-03
3.482e-02,1.800e+00,1.668e+00,1.086e+00,9.565e-02,1.016e-01,1.490e-01,8.710e-03
3.374e-02,1.811e+00,1.678e+00,1.101e+00,1.564e-01,4.485e-02,1.483e-01,8.677e-03
3.208e-02,1.826e+00,1.683e+00,1.116e+00,-1.547e-01,-6.758e-03,1.483e-01,8.690e-03
3.353e-02,1.813e+00,1.683e+00,1.131e+00,2.221e-01,5.517e-02,1.418e-01,8.654e-03
3.134e-02,1.832e+00,1.688e+00,1.145e+00,1.513e-01,3.969e-02,1.433e-01,8.731e-03
2.947e-02,1.848e+00,1.692e+00,1.159e+00,1.159e-01,5.001e-02,1.425e-01,8.758e-03
2.800e-02,1.859e+00,1.697e+00,1.174e+00,2.145e-01,6.033e-02,1.361e-01,8.761e-03
2.534e-02,1.880e+00,1.703e+00,1.187e+00,-1.816e-02,6.033e-02,1.404e-01,8.707e-03
2.533e-02,1.880e+00,1.709e+00,1.201e+00,1.968e-01,8.098e-02,1.339e-01,8.702e-03
2.278e-02,1.898e+00,1.717e+00,1.215e+00,7.036e-02,7.065e-02,1.318e-01,8.676e-03
2.157e-02,1.906e+00,1.724e+00,1.228e+00,1.665e-01,8.614e-02,1.268e-01,8.641e-03
1.908e-02,1.922e+00,1.733e+00,1.241e+00,-5.863e-02,2.421e-02,1.282e-01,8.527e-03
1.973e-02,1.918e+00,1.736e+00,1.253e+00,1.564e-01,7.582e-02,1.239e-01,8.555e-03
1.740e-02,1.931e+00,1.743e+00,1.266e+00,-5.357e-02,1.223e-01,1.189e-01,8.438e-03
1.805e-02,1.928e+00,1.755e+00,1.278e+00,8.554e-02,7.065e-02,1.224e-01,8.450e-03
1.666e-02,1.935e+00,1.762e+00,1.290e+00,1.184e-01,6.033e-02,1.181e-01,8.466e-03
1.442e-02,1.946e+00,1.768e+00,1.302e+00,9.059e-02,5.001e-02,1.203e-01,8.388e-03
1.257e-02,1.956e+00,1.773e+00,1.314e+00,-2.987e-03,1.016e-01,1.110e-01,8.179e-03
1.247e-02,1.956e+00,1.783e+00,1.325e+00,-1.057e-02,3.453e-02,1.117e-01,8.163e-03
1.268e-02,1.955e+00,1.787e+00,1.336e+00,8.806e-02,1.636e-01,1.052e-01,8.182e-03
1.090e-02,1.963e+00,1.803e+00,1.347e+00,1.007e-01,3.969e-02,1.067e-01,8.021e-03
8.577e-03,1.973e+00,1.808e+00,1.357e+00,1.219e-02,2.152e-01,9.518e-02,7.588e-03
8.104e-03,1.974e+00,1.828e+00,1.367e+00,8.554e-02,2.048e-01,9.661e-02,7.460e-03
5.994e-03,1.982e+00,1.849e+00,1.376e+00,1.472e-02,2.937e-02,9.805e-02,6.849e-03
5.422e-03,1.984e+00,1.853e+00,1.386e+00,8.806e-02,2.152e-01,8.872e-02,6.612e-03
3.054e-03,1.992e+00,1.873e+00,1.395e+00,-8.392e-02,1.584e-01,8.729e-02,5.009e-03
5.197e-03,1.985e+00,1.890e+00,1.404e+00,9.312e-02,1.016e-01,8.944e-02,6.320e-03
2.686e-03,1.993e+00,1.900e+00,1.413e+00,4.760e-02,3.390e-01,6.934e-02,4.831e-03
9.493e-04,1.998e+00,1.932e+00,1.420e+00,-1.816e-02,1.377e-01,8.226e-02,2.185e-03
1.413e-03,1.996e+00,1.948e+00,1.428e+00,-5.516e-03,8.614e-02,8.585e-02,3.068e-03
1.658e-03,1.996e+00,1.957e+00,1.437e+00,4.254e-02,4.113e-01,5.786e-02,3.440e-03
1.311e-04,1.999e+00,1.996e+00,1.442e+00,3.748e-02,4.010e-01,6.073e-02,5.853e-04
-1.505e-03,2.003e+00,2.036e+00,1.448e+00,1.219e-02,2.203e-01,7.509e-02,2.986e-03
-2.163e-03,2.004e+00,2.060e+00,1.456e+00,-2.322e-02,1.905e-02,8.298e-02,4.370e-03
-1.203e-03,2.002e+00,2.063e+00,1.464e+00,4.760e-02,4.061e-01,5.427e-02,2.424e-03
-3.253e-03,2.006e+00,2.101e+00,1.470e+00,1.472e-02,3.235e-01,7.150e-02,6.439e-03
-4.161e-03,2.007e+00,2.134e+00,1.477e+00,2.989e-02,2.668e-01,7.796e-02,8.138e-03
-5.729e-03,2.010e+00,2.162e+00,1.485e+00,-1.016e-01,2.771e-01,8.442e-02,1.093e-02
-5.482e-04,2.002e+00,2.189e+00,1.493e+00,4.001e-02,3.803e-01,3.849e-02,2.420e-03
-2.246e-03,2.005e+00,2.227e+00,1.497e+00,7.036e-02,3.390e-01,6.145e-02,4.919e-03
-6.492e-03,2.010e+00,2.261e+00,1.503e+00,-1.016e-01,3.545e-01,7.222e-02,1.131e-02
-7.800e-04,2.003e+00,2.297e+00,1.510e+00,4.507e-02,3.597e-01,6.576e-02,3.379e-03
-3.025e-03,2.006e+00,2.333e+00,1.517e+00,5.013e-02,4.164e-01,5.475e-03,6.168e-03
-6.542e-03,2.009e+00,2.374e+00,1.517e+00,-8.392e-02,4.319e-01,3.275e-02,1.069e-02
-1.166e-03,2.004e+00,2.418e+00,1.521e+00,5.266e-02,4.164e-01,3.131e-02,4.425e-03
-4.338e-03,2.007e+00,2.460e+00,1.524e+00,4.507e-02,4.216e-01,3.992e-02,7.763e-03
-7.957e-03,2.010e+00,2.502e+00,1.528e+00,-6.116e-02,3.906e-01,6.432e-02,1.179e-02
-3.677e-03,2.007e+00,2.542e+00,1.534e+00,1.978e-02,4.010e-01,5.499e-02,7.347e-03
-4.777e-03,2.007e+00,2.582e+00,1.540e+00,4.001e-02,4.474e-01,-2.419e-03,8.369e-03
-8.081e-03,2.009e+00,2.627e+00,1.539e+00,-8.645e-02,4.010e-01,5.571e-02,1.153e-02
-1.369e-03,2.006e+00,2.668e+00,1.545e+00,5.013e-02,4.422e-01,1.887e-03,5.952e-03
-4.874e-03,2.008e+00,2.712e+00,1.545e+00,5.266e-02,4.526e-01,6.193e-03,8.448e-03
-9.704e-03,2.010e+00,2.757e+00,1.546e+00,-7.128e-02,4.629e-01,4.040e-03,1.248e-02
-3.978e-03,2.007e+00,2.804e+00,1.546e+00,2.230e-02,4.371e-01,1.911e-02,8.100e-03
-5.366e-03,2.008e+00,2.848e+00,1.548e+00,-1.310e-02,3.958e-01,5.930e-02,8.980e-03
-4.384e-03,2.008e+00,2.888e+00,1.554e+00,-2.069e-02,4.164e-01,3.562e-02,8.385e-03
-2.426e-03,2.007e+00,2.930e+00,1.558e+00,1.472e-02,4.061e-01,3.920e-02,7.430e-03
-3.586e-03,2.007e+00,2.971e+00,1.562e+00,-1.057e-02,3.958e-01,4.638e-02,7.915e-03
-2.746e-03,2.007e+00,3.011e+00,1.566e+00,2.989e-02,4.268e-01,1.265e-02,7.589e-03
-5.390e-03,2.008e+00,3.053e+00,1.567e+00,2.071e-03,4.319e-01,-2.419e-03,8.662e-03
-5.829e-03,2.008e+00,3.097e+00,1.567e+00,-5.516e-03,4.113e-01,9.781e-03,8.866e-03
-5.340e-03,2.008e+00,3.138e+00,1.568e+00,-3.334e-02,4.113e-01,2.198e-02,8.664e-03
-2.229e-03,2.008e+00,-3.103e+00,1.570e+00,1.725e-02,4.784e-01,-3.854e-03,7.848e-03
-3.533e-03,2.008e+00,-3.056e+00,1.570e+00,1.725e-02,4.835e-01,-6.007e-03,8.048e-03
-5.252e-03,2.007e+00,-3.007e+00,1.569e+00,9.659e-03,4.835e-01,-8.878e-03,8.427e-03
-6.272e-03,2.007e+00,-2.959e+00,1.568e+00,-1.057e-02,4.887e-01,-7.442e-03,8.697e-03
-5.400e-03,2.007e+00,-2.909e+00,1.568e+00,-4.581e-04,4.784e-01,-2.419e-03,8.507e-03
-5.273e-03,2.007e+00,-2.861e+00,1.567e+00,-8.046e-03,4.732e-01,9.781e-03,8.487e-03
-4.564e-03,2.008e+00,-2.813e+00,1.568e+00,2.071e-03,4.629e-01,1.696e-02,8.444e-03
-4.679e-03,2.008e+00,-2.767e+00,1.570e+00,-1.816e-02,4.474e-01,3.418e-02,8.441e-03
-3.157e-03,2.008e+00,-2.722e+00,1.574e+00,-2.828e-02,4.474e-01,3.777e-02,8.623e-03
-6.705e-04,2.009e+00,-2.677e+00,1.577e+00,1.978e-02,4.784e-01,2.485e-02,9.449e-03
-2.063e-03,2.009e+00,-2.629e+00,1.580e+00,9.659e-03,4.732e-01,3.203e-02,8.838e-03
-2.970e-03,2.008e+00,-2.581e+00,1.583e+00,-2.828e-02,4.371e-01,6.360e-02,8.476e-03
-8.693e-04,2.010e+00,-2.537e+00,1.589e+00,4.507e-02,4.474e-01,6.073e-02,9.564e-03
-4.026e-03,2.007e+00,-2.492e+00,1.595e+00,-1.310e-02,4.835e-01,2.055e-02,7.874e-03
-3.385e-03,2.008e+00,-2.443e+00,1.598e+00,7.130e-03,4.732e-01,2.700e-02,8.198e-03
-3.793e-03,2.007e+00,-2.396e+00,1.600e+00,2.071e-03,4.629e-01,3.418e-02,7.959e-03
-3.973e-03,2.007e+00,-2.349e+00,1.604e+00,9.659e-03,4.526e-01,4.279e-02,7.846e-03
-4.593e-03,2.007e+00,-2.303e+00,1.608e+00,-2.575e-02,3.803e-01,5.858e-02,7.429e-03
-3.100e-03,2.008e+00,-2.265e+00,1.614e+00,4.760e-02,3.545e-01,7.006e-02,8.651e-03
-5.696e-03,2.005e+00,-2.229e+00,1.621e+00,4.001e-02,4.474e-01,4.064e-02,6.503e-03
-8.118e-03,2.002e+00,-2.184e+00,1.625e+00,1.978e-02,4.422e-01,6.002e-02,5.239e-03
-9.321e-03,2.000e+00,-2.140e+00,1.631e+00,4.600e-03,3.958e-01,9.016e-02,4.853e-03
-9.629e-03,1.999e+00,-2.100e+00,1.640e+00,-1.816e-02,3.184e-01,1.038e-01,4.761e-03
-8.832e-03,2.001e+00,-2.067e+00,1.650e+00,4.600e-03,3.235e-01,1.189e-01,5.119e-03
-8.955e-03,2.001e+00,-2.034e+00,1.662e+00,2.483e-02,3.235e-01,1.246e-01,5.041e-03
-9.957e-03,1.999e+00,-2.002e+00,1.675e+00,8.048e-02,4.164e-01,1.311e-01,4.445e-03
-1.299e-02,1.992e+00,-1.961e+00,1.688e+00,6.024e-02,3.545e-01,1.390e-01,3.394e-03
-1.524e-02,1.986e+00,-1.924e+00,1.702e+00,-4.581e-04,4.010e-01,1.461e-01,3.101e-03
-1.540e-02,1.985e+00,-1.885e+00,1.716e+00,1.219e-02,2.255e-01,1.440e-01,3.089e-03
-1.573e-02,1.984e+00,-1.860e+00,1.731e+00,1.159e-01,2.668e-01,1.497e-01,3.009e-03
-1.866e-02,1.974e+00,-1.834e+00,1.746e+00,7.542e-02,1.997e-01,1.540e-01,2.462e-03
-2.064e-02,1.966e+00,-1.813e+00,1.761e+00,5.771e-02,1.429e-01,1.497e-01,2.277e-03
-2.202e-02,1.961e+00,-1.798e+00,1.776e+00,1.184e-01,2.152e-01,1.512e-01,2.184e-03
-2.447e-02,1.949e+00,-1.777e+00,1.791e+00,1.108e-01,1.016e-01,1.519e-01,2.070e-03
-2.669e-02,1.938e+00,-1.766e+00,1.806e+00,1.007e-01,1.119e-01,1.526e-01,2.039e-03
-2.861e-02,1.928e+00,-1.755e+00,1.822e+00,8.806e-02,1.377e-01,1.562e-01,2.074e-03
-3.019e-02,1.920e+00,-1.741e+00,1.837e+00,4.507e-02,2.937e-02,1.555e-01,2.104e-03
-3.101e-02,1.915e+00,-1.737e+00,1.853e+00,2.989e-02,8.724e-03,1.519e-01,2.112e-03
-3.153e-02,1.912e+00,-1.736e+00,1.868e+00,1.412e-01,9.130e-02,1.540e-01,2.124e-03
-3.365e-02,1.899e+00,-1.728e+00,1.883e+00,1.209e-01,1.223e-01,1.519e-01,2.205e-03
-3.550e-02,1.887e+00,-1.716e+00,1.898e+00,1.412e-01,2.937e-02,1.519e-01,2.280e-03
-3.749e-02,1.873e+00,-1.712e+00,1.914e+00,1.538e-01,-1.192e-02,1.540e-01,2.367e-03
-3.966e-02,1.858e+00,-1.713e+00,1.929e+00,-4.598e-02,-1.598e-03,1.490e-01,2.570e-03
-3.924e-02,1.860e+00,-1.713e+00,1.944e+00,1.336e-01,3.969e-02,1.512e-01,2.519e-03
-4.091e-02,1.849e+00,-1.710e+00,1.959e+00,1.386e-01,5.001e-02,1.497e-01,2.726e-03
-4.279e-02,1.835e+00,-1.705e+00,1.974e+00,1.058e-01,7.065e-02,1.483e-01,2.987e-03
-4.420e-02,1.824e+00,-1.698e+00,1.989e+00,1.918e-01,3.453e-02,1.468e-01,3.181e-03
-4.651e-02,1.806e+00,-1.694e+00,2.004e+00,1.614e-01,4.485e-02,1.512e-01,3.500e-03
-4.849e-02,1.789e+00,-1.689e+00,2.019e+00,1.766e-01,9.646e-02,1.519e-01,3.810e-03
-5.049e-02,1.772e+00,-1.680e+00,2.034e+00,-2.069e-02,7.065e-02,1.512e-01,4.104e-03
-5.045e-02,1.772e+00,-1.673e+00,2.049e+00,1.791e-01,1.905e-02,1.540e-01,4.105e-03
-5.209e-02,1.756e+00,-1.670e+00,2.064e+00,7.130e-03,-4.288e-02,1.519e-01,4.223e-03
-5.231e-02,1.754e+00,-1.674e+00,2.080e+00,1.741e-01,-4.288e-02,1.555e-01,4.243e-03
-5.400e-02,1.738e+00,-1.679e+00,2.095e+00,1.842e-01,1.016e-01,1.540e-01,4.509e-03
-5.591e-02,1.720e+00,-1.670e+00,2.111e+00,1.058e-01,8.724e-03,1.555e-01,4.841e-03
-5.701e-02,1.709e+00,-1.668e+00,2.126e+00,2.095e-01,6.033e-02,1.504e-01,5.007e-03
-5.890e-02,1.688e+00,-1.662e+00,2.141e+00,1.816e-01,6.549e-02,1.547e-01,5.292e-03
-6.053e-02,1.670e+00,-1.656e+00,2.157e+00,1.943e-01,7.065e-02,1.555e-01,5.498e-03
-6.211e-02,1.651e+00,-1.649e+00,2.172e+00,2.120e-01,-3.256e-02,1.519e-01,5.635e-03
-6.377e-02,1.630e+00,-1.651e+00,2.187e+00,1.791e-01,6.549e-02,1.540e-01,5.787e-03
-6.518e-02,1.612e+00,-1.645e+00,2.203e+00,2.095e-01,3.563e-03,1.547e-01,5.947e-03
-6.671e-02,1.591e+00,-1.644e+00,2.218e+00,1.007e-01,-2.224e-02,1.569e-01,6.096e-03
-6.753e-02,1.580e+00,-1.646e+00,2.234e+00,2.423e-01,-6.758e-03,1.490e-01,6.202e-03
-6.929e-02,1.557e+00,-1.647e+00,2.249e+00,2.348e-01,1.389e-02,1.533e-01,6.503e-03
-7.108e-02,1.533e+00,-1.646e+00,2.264e+00,1.538e-01,1.389e-02,1.562e-01,6.862e-03
-7.228e-02,1.517e+00,-1.645e+00,2.280e+00,2.601e-01,2.937e-02,1.390e-01,7.114e-03
-7.410e-02,1.492e+00,-1.642e+00,2.294e+00,-3.840e-02,3.969e-02,1.526e-01,7.503e-03
-7.401e-02,1.493e+00,-1.638e+00,2.309e+00,2.651e-01,5.517e-02,1.404e-01,7.489e-03
-7.556e-02,1.470e+00,-1.635e+00,2.323e+00,2.019e-01,3.453e-02,1.540e-01,7.736e-03
-7.686e-02,1.449e+00,-1.632e+00,2.338e+00,2.626e-01,4.485e-02,1.411e-01,7.929e-03
-7.838e-02,1.424e+00,-1.629e+00,2.352e+00,1.564e-01,1.068e-01,1.526e-01,8.127e-03
-7.926e-02,1.407e+00,-1.618e+00,2.368e+00,2.601e-01,-5.837e-02,1.418e-01,8.179e-03
-8.048e-02,1.382e+00,-1.622e+00,2.382e+00,2.525e-01,1.905e-02,1.232e-01,8.185e-03
-8.176e-02,1.357e+00,-1.620e+00,2.394e+00,2.297e-01,3.453e-02,1.468e-01,8.275e-03
-8.287e-02,1.333e+00,-1.617e+00,2.409e+00,2.575e-01,3.453e-02,1.268e-01,8.335e-03
-8.401e-02,1.308e+00,-1.614e+00,2.422e+00,1.184e-01,3.969e-02,1.526e-01,8.348e-03
-8.454e-02,1.295e+00,-1.610e+00,2.437e+00,2.525e-01,-4.805e-02,1.303e-01,8.324e-03
-8.553e-02,1.271e+00,-1.614e+00,2.450e+00,1.032e-01,8.724e-03,1.540e-01,8.296e-03
-8.602e-02,1.259e+00,-1.613e+00,2.465e+00,2.550e-01,-1.192e-02,1.260e-01,8.321e-03
-8.707e-02,1.235e+00,-1.614e+00,2.478e+00,2.069e-01,8.724e-03,1.476e-01,8.396e-03
-8.798e-02,1.214e+00,-1.614e+00,2.493e+00,2.575e-01,3.453e-02,1.232e-01,8.493e-03
-8.903e-02,1.188e+00,-1.610e+00,2.505e+00,1.978e-02,8.724e-03,1.526e-01,8.587e-03
-8.919e-02,1.184e+00,-1.609e+00,2.520e+00,2.525e-01,3.969e-02,1.131e-01,8.597e-03
-9.004e-02,1.161e+00,-1.606e+00,2.531e+00,2.525e-01,1.905e-02,1.397e-01,8.606e-03
-9.089e-02,1.136e+00,-1.603e+00,2.545e+00,2.474e-01,3.453e-02,1.088e-01,8.570e-03
-9.166e-02,1.111e+00,-1.600e+00,2.556e+00,2.651e-01,-7.901e-02,1.296e-01,8.497e-03
-9.246e-02,1.085e+00,-1.603e+00,2.569e+00,2.676e-01,3.969e-02,1.311e-01,8.442e-03
-9.331e-02,1.059e+00,-1.603e+00,2.582e+00,2.069e-01,-1.598e-03,1.468e-01,8.461e-03
-9.399e-02,1.037e+00,-1.603e+00,2.597e+00,2.676e-01,6.033e-02,1.232e-01,8.485e-03
-9.479e-02,1.012e+00,-1.601e+00,2.609e+00,2.120e-01,-3.772e-02,1.461e-01,8.517e-03
-9.547e-02,9.899e-01,-1.604e+00,2.624e+00,2.626e-01,7.582e-02,1.174e-01,8.572e-03
-9.627e-02,9.644e-01,-1.600e+00,2.636e+00,2.449e-01,-7.385e-02,1.440e-01,8.664e-03
-9.707e-02,9.397e-01,-1.607e+00,2.650e+00,2.626e-01,7.582e-02,1.368e-01,8.790e-03
-9.795e-02,9.139e-01,-1.603e+00,2.664e+00,2.171e-01,5.517e-02,1.447e-01,9.003e-03
-9.861e-02,8.918e-01,-1.598e+00,2.678e+00,2.676e-01,-1.192e-02,1.296e-01,9.097e-03
-9.929e-02,8.657e-01,-1.597e+00,2.691e+00,1.564e-01,-4.805e-02,1.454e-01,9.145e-03
-9.976e-02,8.491e-01,-1.601e+00,2.706e+00,2.651e-01,6.033e-02,1.268e-01,9.219e-03
-1.005e-01,8.238e-01,-1.599e+00,2.718e+00,2.676e-01,-3.772e-02,1.375e-01,9.389e-03
-1.013e-01,7.974e-01,-1.600e+00,2.732e+00,2.676e-01,-1.192e-02,1.268e-01,9.558e-03
-1.020e-01,7.709e-01,-1.600e+00,2.745e+00,1.235e-01,-2.740e-02,1.461e-01,9.765e-03
-1.024e-01,7.573e-01,-1.602e+00,2.760e+00,2.525e-01,9.646e-02,1.232e-01,9.894e-03
-1.031e-01,7.332e-01,-1.594e+00,2.772e+00,2.499e-01,-3.772e-02,1.390e-01,1.008e-02
-1.037e-01,7.081e-01,-1.597e+00,2.786e+00,2.575e-01,3.563e-03,1.160e-01,1.021e-02
-1.044e-01,6.824e-01,-1.597e+00,2.797e+00,2.550e-01,-1.192e-02,1.325e-01,1.042e-02
-1.051e-01,6.568e-01,-1.598e+00,2.811e+00,2.499e-01,1.905e-02,1.016e-01,1.065e-02
-1.058e-01,6.317e-01,-1.597e+00,2.821e+00,2.246e-01,-1.598e-03,1.390e-01,1.089e-02
-1.064e-01,6.089e-01,-1.597e+00,2.835e+00,2.499e-01,8.724e-03,1.131e-01,1.110e-02
-1.070e-01,5.841e-01,-1.596e+00,2.846e+00,2.676e-01,8.724e-03,1.282e-01,1.135e-02
-1.076e-01,5.576e-01,-1.596e+00,2.859e+00,2.525e-01,-1.598e-03,9.733e-02,1.161e-02
-1.083e-01,5.322e-01,-1.596e+00,2.869e+00,2.246e-01,5.001e-02,1.368e-01,1.188e-02
-1.088e-01,5.094e-01,-1.591e+00,2.882e+00,2.525e-01,3.453e-02,1.189e-01,1.210e-02
-1.093e-01,4.844e-01,-1.588e+00,2.894e+00,2.651e-01,3.453e-02,1.303e-01,1.224e-02
-1.097e-01,4.581e-01,-1.586e+00,2.907e+00,2.423e-01,3.453e-02,1.102e-01,1.234e-02
-1.100e-01,4.336e-01,-1.582e+00,2.918e+00,2.601e-01,3.969e-02,1.275e-01,1.238e-02
-1.103e-01,4.078e-01,-1.579e+00,2.931e+00,3.242e-02,5.001e-02,1.447e-01,1.236e-02
-1.103e-01,4.026e-01,-1.574e+00,2.945e+00,2.449e-01,-1.708e-02,1.117e-01,1.234e-02
-1.104e-01,3.798e-01,-1.575e+00,2.957e+00,2.651e-01,-6.353e-02,1.311e-01,1.219e-02
-1.105e-01,3.538e-01,-1.578e+00,2.970e+00,2.449e-01,2.937e-02,1.059e-01,1.209e-02
-1.107e-01,3.292e-01,-1.576e+00,2.980e+00,2.676e-01,-2.740e-02,1.268e-01,1.204e-02
-1.108e-01,3.028e-01,-1.576e+00,2.993e+00,2.525e-01,-6.869e-02,1.110e-01,1.195e-02
-1.110e-01,2.774e-01,-1.582e+00,3.004e+00,2.575e-01,5.001e-02,1.275e-01,1.197e-02
-1.113e-01,2.516e-01,-1.578e+00,3.017e+00,2.525e-01,5.001e-02,1.002e-01,1.205e-02
-1.114e-01,2.262e-01,-1.573e+00,3.027e+00,2.626e-01,-7.385e-02,1.260e-01,1.202e-02
-1.115e-01,2.004e-01,-1.577e+00,3.039e+00,2.499e-01,8.614e-02,1.081e-01,1.198e-02
-1.115e-01,1.752e-01,-1.569e+00,3.050e+00,2.727e-01,-4.805e-02,1.303e-01,1.193e-02
-1.115e-01,1.488e-01,-1.569e+00,3.063e+00,2.525e-01,-5.837e-02,1.002e-01,1.177e-02
-1.115e-01,1.234e-01,-1.574e+00,3.073e+00,2.626e-01,-6.869e-02,1.275e-01,1.169e-02
-1.116e-01,9.747e-02,-1.578e+00,3.086e+00,2.230e-02,4.485e-02,1.433e-01,1.176e-02
-1.117e-01,9.326e-02,-1.575e+00,3.100e+00,2.474e-01,-5.321e-02,1.102e-01,1.178e-02
-1.118e-01,7.033e-02,-1.579e+00,3.111e+00,2.550e-01,5.517e-02,1.311e-01,1.187e-02
-1.120e-01,4.481e-02,-1.574e+00,3.124e+00,2.474e-01,-1.708e-02,9.374e-02,1.199e-02
-1.121e-01,1.993e-02,-1.576e+00,3.134e+00,2.474e-01,-6.758e-03,1.354e-01,1.207e-02
-1.122e-01,-4.883e-03,-1.576e+00,3.147e+00,2.474e-01,-6.758e-03,1.354e-01,1.220e-02
-1.123e-01,-2.970e-02,-1.577e+00,3.161e+00,7.289e-02,9.130e-02,1.411e-01,1.235e-02
-1.124e-01,-3.847e-02,-1.569e+00,3.175e+00,2.499e-01,-2.224e-02,9.877e-02,1.239e-02
-1.123e-01,-6.206e-02,-1.570e+00,3.185e+00,1.715e-01,-4.288e-02,1.397e-01,1.237e-02
-1.123e-01,-7.992e-02,-1.574e+00,3.199e+00,2.423e-01,-2.224e-02,8.370e-02,1.242e-02
-1.125e-01,-1.036e-01,-1.577e+00,3.207e+00,2.474e-01,9.646e-02,1.318e-01,1.259e-02
-1.125e-01,-1.284e-01,-1.568e+00,3.220e+00,2.525e-01,4.485e-02,1.052e-01,1.270e-02
-1.124e-01,-1.537e-01,-1.563e+00,3.231e+00,2.474e-01,-1.192e-02,1.203e-01,1.265e-02
-1.122e-01,-1.786e-01,-1.564e+00,3.243e+00,2.145e-01,3.969e-02,1.375e-01,1.256e-02
-1.120e-01,-2.003e-01,-1.560e+00,3.257e+00,2.499e-01,2.421e-02,1.146e-01,1.247e-02
-1.117e-01,-2.251e-01,-1.557e+00,3.268e+00,2.550e-01,-6.758e-03,1.311e-01,1.230e-02
-1.113e-01,-2.507e-01,-1.558e+00,3.281e+00,2.525e-01,-1.192e-02,1.174e-01,1.212e-02
-1.110e-01,-2.760e-01,-1.559e+00,3.293e+00,1.791e-01,1.389e-02,1.382e-01,1.197e-02
-1.108e-01,-2.946e-01,-1.558e+00,3.307e+00,2.550e-01,2.937e-02,1.146e-01,1.188e-02
-1.104e-01,-3.195e-01,-1.555e+00,3.318e+00,2.423e-01,3.969e-02,1.346e-01,1.172e-02
-1.100e-01,-3.439e-01,-1.551e+00,3.332e+00,2.550e-01,-5.321e-02,8.944e-02,1.149e-02
-1.095e-01,-3.694e-01,-1.556e+00,3.341e+00,2.019e-01,1.389e-02,1.404e-01,1.127e-02
-1.092e-01,-3.901e-01,-1.555e+00,3.355e+00,2.550e-01,4.485e-02,9.877e-02,1.115e-02
-1.088e-01,-4.152e-01,-1.551e+00,3.365e+00,2.626e-01,-3.772e-02,1.339e-01,1.096e-02
-1.083e-01,-4.413e-01,-1.553e+00,3.378e+00,2.474e-01,3.969e-02,8.442e-02,1.074e-02
-1.078e-01,-4.663e-01,-1.549e+00,3.386e+00,2.601e-01,-8.933e-02,1.289e-01,1.054e-02
-1.073e-01,-4.918e-01,-1.555e+00,3.399e+00,2.474e-01,3.563e-03,1.368e-01,1.036e-02
-1.069e-01,-5.167e-01,-1.555e+00,3.413e+00,2.398e-01,2.421e-02,1.368e-01,1.029e-02
-1.065e-01,-5.408e-01,-1.552e+00,3.427e+00,1.386e-01,3.563e-03,1.433e-01,1.021e-02
-1.062e-01,-5.556e-01,-1.552e+00,3.441e+00,2.499e-01,2.937e-02,1.318e-01,1.014e-02
-1.057e-01,-5.797e-01,-1.549e+00,3.454e+00,1.968e-01,-6.758e-03,1.411e-01,1.001e-02
-1.053e-01,-5.999e-01,-1.550e+00,3.468e+00,2.499e-01,-7.901e-02,1.131e-01,9.891e-03
-1.049e-01,-6.245e-01,-1.557e+00,3.480e+00,2.297e-01,6.033e-02,1.368e-01,9.850e-03
-1.045e-01,-6.477e-01,-1.552e+00,3.493e+00,2.550e-01,6.549e-02,1.124e-01,9.872e-03
-1.039e-01,-6.731e-01,-1.545e+00,3.505e+00,2.575e-01,-4.805e-02,1.275e-01,9.756e-03
-1.033e-01,-6.989e-01,-1.549e+00,3.517e+00,2.499e-01,-3.772e-02,1.239e-01,9.614e-03
-1.028e-01,-7.240e-01,-1.553e+00,3.530e+00,2.171e-01,8.098e-02,1.390e-01,9.603e-03
-1.024e-01,-7.461e-01,-1.546e+00,3.544e+00,2.474e-01,-5.321e-02,1.146e-01,9.583e-03
-1.018e-01,-7.706e-01,-1.550e+00,3.555e+00,2.525e-01,-4.805e-02,1.382e-01,9.520e-03
-1.013e-01,-7.959e-01,-1.555e+00,3.569e+00,2.474e-01,6.033e-02,1.081e-01,9.602e-03
-1.009e-01,-8.208e-01,-1.550e+00,3.580e+00,2.221e-01,-8.417e-02,1.404e-01,9.709e-03
-1.005e-01,-8.432e-01,-1.557e+00,3.594e+00,2.423e-01,6.033e-02,1.268e-01,9.825e-03
-1.001e-01,-8.674e-01,-1.552e+00,3.606e+00,2.272e-01,7.582e-02,1.375e-01,1.002e-02
-9.963e-02,-8.903e-01,-1.545e+00,3.620e+00,2.449e-01,-1.598e-03,1.067e-01,1.008e-02
-9.898e-02,-9.147e-01,-1.544e+00,3.631e+00,2.272e-01,-3.772e-02,1.382e-01,1.005e-02
-9.842e-02,-9.376e-01,-1.548e+00,3.645e+00,2.423e-01,8.724e-03,1.131e-01,1.008e-02
-9.786e-02,-9.618e-01,-1.547e+00,3.656e+00,2.525e-01,-7.901e-02,1.354e-01,1.018e-02
-9.736e-02,-9.870e-01,-1.555e+00,3.669e+00,2.322e-01,1.119e-01,1.246e-01,1.038e-02
-9.688e-02,-1.010e+00,-1.545e+00,3.682e+00,1.715e-01,8.724e-03,1.411e-01,1.058e-02
-9.640e-02,-1.028e+00,-1.543e+00,3.696e+00,2.398e-01,-2.224e-02,1.131e-01,1.062e-02
-9.578e-02,-1.052e+00,-1.545e+00,3.707e+00,1.614e-01,1.389e-02,1.433e-01,1.071e-02
-9.534e-02,-1.069e+00,-1.544e+00,3.722e+00,2.297e-01,-1.598e-03,1.246e-01,1.080e-02
-9.474e-02,-1.091e+00,-1.544e+00,3.734e+00,2.120e-01,2.421e-02,1.382e-01,1.092e-02
-9.415e-02,-1.112e+00,-1.542e+00,3.748e+00,2.348e-01,1.905e-02,1.167e-01,1.104e-02
-9.345e-02,-1.136e+00,-1.540e+00,3.760e+00,1.994e-01,1.905e-02,1.404e-01,1.113e-02
-9.281e-02,-1.156e+00,-1.538e+00,3.774e+00,2.272e-01,5.001e-02,1.189e-01,1.120e-02
-9.202e-02,-1.179e+00,-1.533e+00,3.786e+00,2.221e-01,2.937e-02,1.375e-01,1.122e-02
-9.114e-02,-1.201e+00,-1.530e+00,3.799e+00,2.196e-01,2.421e-02,1.239e-01,1.117e-02
-9.022e-02,-1.223e+00,-1.528e+00,3.812e+00,2.145e-01,3.453e-02,1.361e-01,1.108e-02
-8.926e-02,-1.244e+00,-1.524e+00,3.825e+00,2.221e-01,-4.805e-02,1.210e-01,1.096e-02
-8.826e-02,-1.267e+00,-1.528e+00,3.837e+00,2.019e-01,6.549e-02,1.382e-01,1.086e-02
-8.735e-02,-1.287e+00,-1.523e+00,3.851e+00,2.120e-01,-2.224e-02,1.282e-01,1.080e-02
-8.634e-02,-1.308e+00,-1.524e+00,3.864e+00,2.196e-01,-6.353e-02,1.418e-01,1.069e-02
-8.539e-02,-1.330e+00,-1.530e+00,3.878e+00,2.069e-01,7.582e-02,1.275e-01,1.070e-02
-8.449e-02,-1.351e+00,-1.524e+00,3.891e+00,2.044e-01,-2.224e-02,1.440e-01,1.074e-02
-8.353e-02,-1.371e+00,-1.525e+00,3.905e+00,2.019e-01,-6.353e-02,1.354e-01,1.073e-02
-8.267e-02,-1.392e+00,-1.531e+00,3.919e+00,1.741e-01,5.517e-02,1.497e-01,1.084e-02
-8.194e-02,-1.409e+00,-1.527e+00,3.934e+00,2.095e-01,-1.598e-03,1.346e-01,1.097e-02
-8.102e-02,-1.430e+00,-1.526e+00,3.947e+00,1.867e-01,-2.740e-02,1.483e-01,1.110e-02
-8.020e-02,-1.449e+00,-1.529e+00,3.962e+00,1.791e-01,7.582e-02,1.418e-01,1.126e-02
-7.940e-02,-1.467e+00,-1.522e+00,3.976e+00,1.741e-01,-1.598e-03,1.512e-01,1.141e-02
-7.854e-02,-1.484e+00,-1.522e+00,3.991e+00,1.766e-01,-6.758e-03,1.454e-01,1.151e-02
-7.768e-02,-1.502e+00,-1.522e+00,4.006e+00,1.690e-01,2.937e-02,1.519e-01,1.164e-02
-7.683e-02,-1.519e+00,-1.520e+00,4.021e+00,1.639e-01,-1.598e-03,1.497e-01,1.177e-02
-7.599e-02,-1.536e+00,-1.520e+00,4.036e+00,2.221e-01,-1.192e-02,1.203e-01,1.190e-02
-7.489e-02,-1.557e+00,-1.521e+00,4.048e+00,1.665e-01,1.905e-02,1.454e-01,1.212e-02
-7.402e-02,-1.575e+00,-1.519e+00,4.063e+00,2.120e-01,7.065e-02,1.303e-01,1.233e-02
-7.287e-02,-1.595e+00,-1.512e+00,4.076e+00,1.412e-01,1.171e-01,1.512e-01,1.254e-02
-7.193e-02,-1.610e+00,-1.501e+00,4.091e+00,1.766e-01,1.389e-02,1.440e-01,1.258e-02
-7.069e-02,-1.627e+00,-1.499e+00,4.105e+00,1.311e-01,-3.256e-02,1.547e-01,1.254e-02
-6.973e-02,-1.641e+00,-1.502e+00,4.121e+00,1.488e-01,3.563e-03,1.519e-01,1.254e-02
-6.872e-02,-1.656e+00,-1.502e+00,4.136e+00,1.614e-01,2.421e-02,1.497e-01,1.259e-02
-6.759e-02,-1.672e+00,-1.499e+00,4.151e+00,1.614e-01,-2.224e-02,1.476e-01,1.266e-02
-6.644e-02,-1.688e+00,-1.501e+00,4.166e+00,1.311e-01,3.969e-02,1.526e-01,1.276e-02
-6.549e-02,-1.701e+00,-1.498e+00,4.181e+00,1.285e-01,6.033e-02,1.519e-01,1.287e-02
-6.451e-02,-1.714e+00,-1.492e+00,4.196e+00,2.095e-01,9.130e-02,1.404e-01,1.295e-02
-6.282e-02,-1.734e+00,-1.483e+00,4.210e+00,1.260e-01,8.614e-02,1.512e-01,1.297e-02
-6.159e-02,-1.748e+00,-1.474e+00,4.225e+00,1.690e-01,1.389e-02,1.454e-01,1.292e-02
-5.997e-02,-1.764e+00,-1.472e+00,4.240e+00,7.795e-02,8.724e-03,1.512e-01,1.281e-02
-5.912e-02,-1.773e+00,-1.471e+00,4.255e+00,1.538e-01,8.098e-02,1.440e-01,1.276e-02
-5.759e-02,-1.787e+00,-1.464e+00,4.269e+00,8.048e-02,9.130e-02,1.476e-01,1.267e-02
-5.663e-02,-1.796e+00,-1.455e+00,4.284e+00,1.665e-01,3.969e-02,1.411e-01,1.257e-02
-5.474e-02,-1.812e+00,-1.450e+00,4.298e+00,1.614e-01,3.563e-03,1.397e-01,1.233e-02
-5.278e-02,-1.828e+00,-1.450e+00,4.312e+00,1.083e-01,2.421e-02,1.418e-01,1.214e-02
-5.140e-02,-1.839e+00,-1.447e+00,4.326e+00,1.639e-01,1.389e-02,1.397e-01,1.204e-02
-4.942e-02,-1.855e+00,-1.446e+00,4.340e+00,8.554e-02,6.549e-02,1.390e-01,1.196e-02
-4.824e-02,-1.864e+00,-1.440e+00,4.354e+00,1.235e-01,7.582e-02,1.397e-01,1.193e-02
-4.661e-02,-1.876e+00,-1.432e+00,4.368e+00,7.542e-02,6.033e-02,1.397e-01,1.188e-02
-4.549e-02,-1.884e+00,-1.426e+00,4.382e+00,1.285e-01,8.724e-03,1.375e-01,1.183e-02
-4.368e-02,-1.896e+00,-1.425e+00,4.396e+00,5.013e-02,1.905e-02,1.397e-01,1.179e-02
-4.285e-02,-1.902e+00,-1.423e+00,4.410e+00,1.412e-01,1.389e-02,1.346e-01,1.181e-02
-4.086e-02,-1.915e+00,-1.421e+00,4.423e+00,4.001e-02,8.724e-03,1.354e-01,1.191e-02
-4.014e-02,-1.920e+00,-1.420e+00,4.437e+00,9.059e-02,8.098e-02,1.275e-01,1.199e-02
-3.881e-02,-1.929e+00,-1.413e+00,4.450e+00,2.483e-02,1.429e-01,1.239e-01,1.215e-02
-3.831e-02,-1.932e+00,-1.399e+00,4.462e+00,6.024e-02,1.119e-01,1.174e-01,1.219e-02
-3.729e-02,-1.937e+00,-1.387e+00,4.474e+00,4.760e-02,1.481e-01,1.160e-01,1.224e-02
-3.637e-02,-1.942e+00,-1.373e+00,4.485e+00,9.818e-02,1.481e-01,1.074e-01,1.225e-02
-3.444e-02,-1.951e+00,-1.358e+00,4.496e+00,-4.581e-04,1.068e-01,1.059e-01,1.224e-02
-3.428e-02,-1.952e+00,-1.347e+00,4.507e+00,9.659e-03,2.937e-02,1.081e-01,1.224e-02
-3.408e-02,-1.953e+00,-1.343e+00,4.518e+00,7.036e-02,1.636e-01,9.805e-02,1.223e-02
-3.255e-02,-1.959e+00,-1.328e+00,4.527e+00,6.277e-02,2.937e-02,9.949e-02,1.215e-02
-3.101e-02,-1.966e+00,-1.324e+00,4.537e+00,7.542e-02,2.977e-01,8.083e-02,1.212e-02
-2.909e-02,-1.973e+00,-1.296e+00,4.545e+00,2.989e-02,1.068e-01,8.944e-02,1.214e-02
-2.815e-02,-1.976e+00,-1.284e+00,4.554e+00,2.483e-02,1.274e-01,9.016e-02,1.214e-02
-2.742e-02,-1.978e+00,-1.271e+00,4.563e+00,1.725e-02,3.493e-01,7.580e-02,1.215e-02
-2.686e-02,-1.980e+00,-1.238e+00,4.571e+00,1.978e-02,2.306e-01,8.011e-02,1.214e-02
-2.620e-02,-1.982e+00,-1.214e+00,4.579e+00,1.978e-02,1.223e-01,8.442e-02,1.208e-02
-2.549e-02,-1.984e+00,-1.200e+00,4.587e+00,1.083e-01,2.616e-01,7.580e-02,1.201e-02
-2.171e-02,-1.993e+00,-1.175e+00,4.595e+00,-2.322e-02,3.235e-01,7.365e-02,1.196e-02
-2.221e-02,-1.992e+00,-1.143e+00,4.602e+00,-2.069e-02,2.255e-01,7.724e-02,1.196e-02
-2.311e-02,-1.990e+00,-1.120e+00,4.610e+00,4.600e-03,1.739e-01,8.011e-02,1.204e-02
-2.299e-02,-1.990e+00,-1.102e+00,4.618e+00,1.219e-02,3.906e-01,5.571e-02,1.202e-02
-2.245e-02,-1.991e+00,-1.064e+00,4.624e+00,2.989e-02,3.855e-01,5.786e-02,1.192e-02
-2.102e-02,-1.994e+00,-1.025e+00,4.629e+00,1.978e-02,2.616e-01,8.226e-02,1.163e-02
-1.992e-02,-1.996e+00,-9.980e-01,4.638e+00,1.978e-02,3.287e-01,7.939e-02,1.142e-02
-1.882e-02,-1.997e+00,-9.655e-01,4.646e+00,6.530e-02,3.958e-01,3.849e-02,1.122e-02
-1.520e-02,-2.002e+00,-9.262e-01,4.649e+00,3.242e-02,3.751e-01,5.930e-02,1.089e-02
-1.303e-02,-2.005e+00,-8.882e-01,4.655e+00,-8.046e-03,3.906e-01,4.997e-02,1.105e-02
-1.334e-02,-2.005e+00,-8.491e-01,4.660e+00,2.483e-02,3.597e-01,8.800e-02,1.103e-02
-1.184e-02,-2.006e+00,-8.126e-01,4.669e+00,1.219e-02,4.216e-01,1.983e-02,1.116e-02
-1.091e-02,-2.007e+00,-7.707e-01,4.671e+00,-8.046e-03,4.164e-01,2.557e-02,1.128e-02
-1.138e-02,-2.007e+00,-7.287e-01,4.674e+00,-4.581e-04,4.268e-01,1.480e-02,1.124e-02
-1.146e-02,-2.007e+00,-6.859e-01,4.675e+00,4.507e-02,4.164e-01,5.499e-02,1.124e-02
-8.201e-03,-2.009e+00,-6.439e-01,4.681e+00,-3.840e-02,4.319e-01,4.423e-02,1.149e-02
-1.077e-02,-2.008e+00,-6.005e-01,4.685e+00,4.507e-02,4.164e-01,5.714e-02,1.137e-02
-7.566e-03,-2.010e+00,-5.585e-01,4.691e+00,2.071e-03,3.958e-01,7.437e-02,1.143e-02
-7.082e-03,-2.010e+00,-5.184e-01,4.698e+00,-4.598e-02,4.526e-01,3.322e-03,1.149e-02
-1.079e-02,-2.008e+00,-4.734e-01,4.699e+00,4.507e-02,4.422e-01,6.193e-03,1.168e-02
-7.399e-03,-2.010e+00,-4.288e-01,4.699e+00,-7.633e-02,4.577e-01,2.604e-03,1.129e-02
-1.351e-02,-2.007e+00,-3.828e-01,4.699e+00,8.554e-02,4.268e-01,3.203e-02,1.270e-02
-6.740e-03,-2.009e+00,-3.396e-01,4.703e+00,-5.516e-03,4.526e-01,2.198e-02,1.094e-02
-6.547e-03,-2.010e+00,-2.943e-01,4.705e+00,2.989e-02,4.422e-01,3.992e-02,1.093e-02
-3.943e-03,-2.010e+00,-2.497e-01,4.709e+00,-1.057e-02,4.629e-01,2.844e-02,1.077e-02
-4.648e-03,-2.010e+00,-2.033e-01,4.712e+00,2.736e-02,4.526e-01,4.638e-02,1.081e-02
-2.259e-03,-2.011e+00,-1.576e-01,4.716e+00,-8.046e-03,4.164e-01,7.365e-02,1.070e-02
-2.766e-03,-2.010e+00,-1.154e-01,4.724e+00,-2.322e-02,4.474e-01,-2.419e-03,1.072e-02
-4.959e-03,-2.010e+00,-7.063e-02,4.723e+00,1.725e-02,4.474e-01,5.475e-03,1.105e-02
-3.569e-03,-2.010e+00,-2.560e-02,4.724e+00,1.219e-02,4.474e-01,-2.661e-04,1.074e-02
-2.304e-03,-2.010e+00,1.943e-02,4.724e+00,1.219e-02,4.474e-01,1.552e-02,1.051e-02
-1.083e-03,-2.010e+00,6.446e-02,4.725e+00,2.230e-02,4.474e-01,1.337e-02,1.033e-02
1.062e-03,-2.010e+00,1.095e-01,4.727e+00,-5.516e-03,4.422e-01,1.193e-02,1.014e-02
7.444e-04,-2.010e+00,1.541e-01,4.728e+00,7.130e-03,4.474e-01,1.696e-02,1.017e-02
1.344e-03,-2.010e+00,1.990e-01,4.730e+00,-4.581e-04,4.422e-01,2.916e-02,1.010e-02
1.361e-03,-2.010e+00,2.436e-01,4.733e+00,7.130e-03,4.371e-01,3.275e-02,1.010e-02
1.990e-03,-2.010e+00,2.876e-01,4.736e+00,-1.310e-02,4.164e-01,4.136e-02,9.996e-03
8.997e-04,-2.010e+00,3.297e-01,4.740e+00,1.978e-02,3.906e-01,5.571e-02,1.024e-02
2.504e-03,-2.010e+00,3.693e-01,4.746e+00,7.130e-03,4.371e-01,-4.572e-03,9.837e-03
3.263e-03,-2.009e+00,4.129e-01,4.745e+00,2.071e-03,4.216e-01,1.887e-03,9.679e-03
3.490e-03,-2.009e+00,4.554e-01,4.745e+00,2.483e-02,4.113e-01,1.767e-02,9.629e-03
5.533e-03,-2.008e+00,4.969e-01,4.747e+00,7.130e-03,4.268e-01,-2.661e-04,9.252e-03
6.284e-03,-2.008e+00,5.397e-01,4.747e+00,-5.516e-03,4.268e-01,7.628e-03,9.166e-03
5.906e-03,-2.008e+00,5.827e-01,4.748e+00,-5.516e-03,4.216e-01,1.552e-02,9.227e-03
5.451e-03,-2.008e+00,6.252e-01,4.749e+00,-2.322e-02,4.268e-01,2.270e-02,9.341e-03
3.712e-03,-2.010e+00,6.681e-01,4.752e+00,7.795e-02,4.010e-01,3.059e-02,1.006e-02
9.087e-03,-2.005e+00,7.087e-01,4.755e+00,-3.081e-02,4.061e-01,4.136e-02,8.455e-03
7.471e-03,-2.007e+00,7.495e-01,4.759e+00,-4.851e-02,4.010e-01,5.571e-02,8.749e-03
4.084e-03,-2.010e+00,7.899e-01,4.764e+00,7.036e-02,3.184e-01,8.011e-02,1.045e-02
8.271e-03,-2.006e+00,8.226e-01,4.772e+00,1.219e-02,4.319e-01,2.055e-02,8.260e-03
9.413e-03,-2.004e+00,8.651e-01,4.774e+00,9.659e-03,4.268e-01,3.275e-02,7.957e-03
1.004e-02,-2.003e+00,9.081e-01,4.778e+00,-2.575e-02,4.164e-01,4.638e-02,7.803e-03
8.675e-03,-2.005e+00,9.501e-01,4.782e+00,-1.310e-02,3.855e-01,6.576e-02,8.333e-03
7.870e-03,-2.006e+00,9.892e-01,4.789e+00,-3.334e-02,3.700e-01,9.087e-02,8.844e-03
6.178e-03,-2.009e+00,1.027e+00,4.798e+00,1.235e-01,3.751e-01,8.083e-02,1.044e-02
1.171e-02,-2.000e+00,1.064e+00,4.806e+00,2.483e-02,3.906e-01,1.102e-01,6.458e-03
1.328e-02,-1.997e+00,1.103e+00,4.817e+00,2.736e-02,3.339e-01,1.268e-01,6.103e-03
1.446e-02,-1.994e+00,1.138e+00,4.830e+00,5.266e-02,3.287e-01,1.411e-01,5.908e-03
1.651e-02,-1.990e+00,1.171e+00,4.844e+00,4.001e-02,3.287e-01,1.418e-01,5.728e-03
1.805e-02,-1.986e+00,1.204e+00,4.858e+00,-1.310e-02,3.906e-01,1.447e-01,5.695e-03
1.776e-02,-1.987e+00,1.243e+00,4.873e+00,4.001e-02,3.493e-01,1.461e-01,5.726e-03
1.885e-02,-1.983e+00,1.278e+00,4.887e+00,4.760e-02,2.926e-01,1.454e-01,5.531e-03
2.014e-02,-1.979e+00,1.308e+00,4.902e+00,1.007e-01,2.100e-01,1.440e-01,5.277e-03
2.254e-02,-1.969e+00,1.330e+00,4.916e+00,1.260e-01,2.152e-01,1.454e-01,4.893e-03
2.537e-02,-1.957e+00,1.351e+00,4.931e+00,5.771e-02,2.152e-01,1.454e-01,4.662e-03
2.669e-02,-1.951e+00,1.373e+00,4.945e+00,9.818e-02,9.646e-02,1.483e-01,4.575e-03
2.851e-02,-1.942e+00,1.384e+00,4.960e+00,4.254e-02,6.033e-02,1.483e-01,4.433e-03
2.937e-02,-1.937e+00,1.390e+00,4.975e+00,4.254e-02,6.033e-02,1.483e-01,4.384e-03
3.013e-02,-1.933e+00,1.396e+00,4.990e+00,1.437e-01,1.481e-01,1.447e-01,4.341e-03
3.239e-02,-1.919e+00,1.410e+00,5.004e+00,-5.104e-02,3.453e-02,1.483e-01,4.222e-03
3.184e-02,-1.923e+00,1.415e+00,5.019e+00,9.565e-02,3.969e-02,1.476e-01,4.268e-03
3.312e-02,-1.915e+00,1.419e+00,5.034e+00,2.095e-01,1.274e-01,1.468e-01,4.152e-03
3.604e-02,-1.895e+00,1.431e+00,5.048e+00,1.219e-02,-1.598e-03,1.497e-01,3.981e-03
3.644e-02,-1.892e+00,1.432e+00,5.063e+00,1.715e-01,5.517e-02,1.490e-01,3.963e-03
3.860e-02,-1.876e+00,1.437e+00,5.078e+00,7.289e-02,8.614e-02,1.490e-01,3.920e-03
3.965e-02,-1.868e+00,1.445e+00,5.093e+00,1.968e-01,1.068e-01,1.497e-01,3.905e-03
4.189e-02,-1.850e+00,1.456e+00,5.108e+00,2.071e-03,3.969e-02,1.504e-01,3.811e-03
4.210e-02,-1.848e+00,1.460e+00,5.123e+00,1.816e-01,3.969e-02,1.504e-01,3.799e-03
4.391e-02,-1.831e+00,1.464e+00,5.138e+00,2.120e-01,3.969e-02,1.483e-01,3.661e-03
4.610e-02,-1.810e+00,1.468e+00,5.153e+00,6.783e-02,7.582e-02,1.519e-01,3.555e-03
4.689e-02,-1.802e+00,1.476e+00,5.168e+00,7.795e-02,8.098e-02,1.512e-01,3.512e-03
4.759e-02,-1.795e+00,1.484e+00,5.183e+00,1.816e-01,-1.192e-02,1.512e-01,3.424e-03
4.910e-02,-1.777e+00,1.483e+00,5.199e+00,1.968e-01,-2.740e-02,1.519e-01,3.216e-03
5.083e-02,-1.758e+00,1.481e+00,5.214e+00,-8.392e-02,-4.805e-02,1.504e-01,3.109e-03
5.027e-02,-1.764e+00,1.476e+00,5.229e+00,2.373e-01,5.517e-02,1.397e-01,3.106e-03
5.222e-02,-1.743e+00,1.481e+00,5.243e+00,2.297e-01,4.485e-02,1.433e-01,3.140e-03
5.424e-02,-1.720e+00,1.485e+00,5.257e+00,1.083e-01,4.485e-02,1.504e-01,3.173e-03
5.523e-02,-1.708e+00,1.490e+00,5.272e+00,2.398e-01,5.001e-02,1.382e-01,3.178e-03
5.702e-02,-1.685e+00,1.495e+00,5.286e+00,1.437e-01,5.517e-02,1.490e-01,3.141e-03
5.814e-02,-1.670e+00,1.500e+00,5.301e+00,2.196e-01,8.098e-02,1.397e-01,3.087e-03
5.956e-02,-1.648e+00,1.508e+00,5.315e+00,1.285e-01,-4.288e-02,1.490e-01,2.921e-03
6.042e-02,-1.635e+00,1.505e+00,5.330e+00,1.260e-01,-1.598e-03,1.497e-01,2.809e-03
6.126e-02,-1.622e+00,1.505e+00,5.345e+00,1.639e-01,-5.321e-02,1.497e-01,2.759e-03
6.236e-02,-1.606e+00,1.500e+00,5.360e+00,2.120e-01,6.549e-02,1.476e-01,2.764e-03
6.379e-02,-1.585e+00,1.505e+00,5.374e+00,2.322e-01,1.905e-02,1.411e-01,2.819e-03
6.528e-02,-1.562e+00,1.508e+00,5.389e+00,1.513e-01,1.389e-02,1.483e-01,2.831e-03
6.627e-02,-1.546e+00,1.509e+00,5.403e+00,2.246e-01,2.421e-02,1.454e-01,2.845e-03
6.760e-02,-1.524e+00,1.511e+00,5.418e+00,1.311e-01,3.563e-03,1.483e-01,2.862e-03
6.842e-02,-1.511e+00,1.512e+00,5.433e+00,1.058e-01,3.969e-02,1.497e-01,2.875e-03
6.904e-02,-1.500e+00,1.516e+00,5.448e+00,2.171e-01,1.905e-02,1.476e-01,2.876e-03
7.016e-02,-1.479e+00,1.518e+00,5.462e+00,2.373e-01,7.582e-02,1.418e-01,2.841e-03
7.134e-02,-1.455e+00,1.525e+00,5.477e+00,1.766e-01,2.937e-02,1.483e-01,2.741e-03
7.214e-02,-1.437e+00,1.528e+00,5.491e+00,2.423e-01,-6.353e-02,1.404e-01,2.593e-03
7.321e-02,-1.413e+00,1.523e+00,5.506e+00,2.525e-01,6.549e-02,1.397e-01,2.460e-03
7.437e-02,-1.388e+00,1.528e+00,5.519e+00,1.311e-01,-5.321e-02,1.476e-01,2.381e-03
7.500e-02,-1.374e+00,1.524e+00,5.534e+00,2.778e-01,1.016e-01,1.203e-01,2.334e-03
7.619e-02,-1.349e+00,1.524e+00,5.546e+00,1.336e-01,9.130e-02,1.468e-01,2.351e-03
7.681e-02,-1.334e+00,1.533e+00,5.561e+00,2.626e-01,-2.740e-02,1.325e-01,2.320e-03
7.778e-02,-1.309e+00,1.531e+00,5.574e+00,1.083e-01,-6.758e-03,1.476e-01,2.180e-03
7.827e-02,-1.297e+00,1.531e+00,5.589e+00,2.727e-01,-1.708e-02,1.138e-01,2.143e-03
7.929e-02,-1.272e+00,1.530e+00,5.600e+00,1.437e-01,2.421e-02,1.440e-01,2.104e-03
7.989e-02,-1.256e+00,1.533e+00,5.615e+00,2.853e-01,-1.192e-02,1.260e-01,2.082e-03
8.086e-02,-1.231e+00,1.533e+00,5.627e+00,2.550e-01,-6.758e-03,1.382e-01,2.037e-03
8.184e-02,-1.205e+00,1.532e+00,5.641e+00,2.069e-01,-1.598e-03,1.411e-01,2.032e-03
8.266e-02,-1.184e+00,1.532e+00,5.655e+00,-1.092e-01,4.485e-02,1.454e-01,2.061e-03
8.236e-02,-1.192e+00,1.536e+00,5.670e+00,2.853e-01,5.001e-02,1.045e-01,2.067e-03
8.316e-02,-1.169e+00,1.537e+00,5.680e+00,2.879e-01,6.033e-02,1.260e-01,2.012e-03
8.407e-02,-1.142e+00,1.537e+00,5.693e+00,2.803e-01,5.001e-02,1.138e-01,1.981e-03
8.498e-02,-1.116e+00,1.537e+00,5.704e+00,2.575e-01,1.905e-02,1.332e-01,1.981e-03
8.584e-02,-1.090e+00,1.538e+00,5.718e+00,2.778e-01,7.065e-02,1.059e-01,1.991e-03
8.670e-02,-1.063e+00,1.539e+00,5.728e+00,5.771e-02,6.033e-02,1.461e-01,2.001e-03
8.692e-02,-1.056e+00,1.544e+00,5.743e+00,2.778e-01,3.969e-02,9.877e-02,1.993e-03
8.758e-02,-1.031e+00,1.545e+00,5.753e+00,2.601e-01,3.969e-02,1.311e-01,1.886e-03
8.822e-02,-1.005e+00,1.548e+00,5.766e+00,2.651e-01,2.421e-02,1.289e-01,1.759e-03
8.880e-02,-9.785e-01,1.549e+00,5.779e+00,1.867e-01,6.549e-02,1.425e-01,1.589e-03
8.916e-02,-9.592e-01,1.555e+00,5.793e+00,1.437e-01,-2.740e-02,1.411e-01,1.415e-03
8.940e-02,-9.444e-01,1.553e+00,5.807e+00,2.778e-01,-1.598e-03,1.009e-01,1.251e-03
8.985e-02,-9.188e-01,1.553e+00,5.817e+00,1.159e-01,-6.353e-02,1.425e-01,1.027e-03
9.011e-02,-9.060e-01,1.547e+00,5.831e+00,2.702e-01,3.453e-02,8.513e-02,9.548e-04
9.071e-02,-8.806e-01,1.547e+00,5.840e+00,1.766e-01,7.065e-02,1.397e-01,9.282e-04
9.110e-02,-8.622e-01,1.553e+00,5.854e+00,2.879e-01,-1.192e-02,1.124e-01,8.697e-04
9.154e-02,-8.364e-01,1.554e+00,5.865e+00,2.044e-01,8.724e-03,1.368e-01,6.995e-04
9.188e-02,-8.154e-01,1.555e+00,5.879e+00,2.803e-01,-6.758e-03,1.052e-01,5.690e-04
9.230e-02,-7.893e-01,1.555e+00,5.889e+00,2.322e-01,-6.758e-03,1.361e-01,4.139e-04
9.268e-02,-7.657e-01,1.554e+00,5.903e+00,2.904e-01,-6.758e-03,9.949e-02,2.991e-04
9.312e-02,-7.394e-01,1.554e+00,5.913e+00,2.828e-01,-2.224e-02,1.146e-01,2.021e-04
9.356e-02,-7.128e-01,1.554e+00,5.924e+00,2.989e-02,-1.708e-02,1.440e-01,1.261e-04
9.364e-02,-7.079e-01,1.553e+00,5.939e+00,2.752e-01,6.549e-02,1.153e-01,1.166e-04
9.409e-02,-6.833e-01,1.552e+00,5.950e+00,1.462e-01,7.582e-02,1.390e-01,1.114e-04
9.433e-02,-6.676e-01,1.559e+00,5.964e+00,2.879e-01,-6.758e-03,1.045e-01,6.994e-05
9.461e-02,-6.420e-01,1.560e+00,5.975e+00,2.019e-01,-1.598e-03,1.361e-01,9.825e-05
9.483e-02,-6.212e-01,1.560e+00,5.988e+00,2.727e-01,8.724e-03,9.303e-02,2.201e-04
9.512e-02,-5.952e-01,1.560e+00,5.997e+00,2.727e-01,8.724e-03,1.160e-01,3.528e-04
9.541e-02,-5.686e-01,1.560e+00,6.009e+00,2.853e-01,2.421e-02,1.110e-01,4.680e-04
9.569e-02,-5.420e-01,1.560e+00,6.020e+00,2.575e-01,2.421e-02,1.224e-01,5.632e-04
9.595e-02,-5.161e-01,1.562e+00,6.032e+00,2.828e-01,2.937e-02,1.031e-01,6.636e-04
9.617e-02,-4.896e-01,1.562e+00,6.043e+00,2.297e-01,1.905e-02,1.318e-01,7.840e-04
9.635e-02,-4.663e-01,1.564e+00,6.056e+00,1.219e-02,1.389e-02,1.461e-01,8.931e-04
9.637e-02,-4.632e-01,1.566e+00,6.071e+00,2.752e-01,1.905e-02,1.110e-01,9.103e-04
9.650e-02,-4.388e-01,1.566e+00,6.082e+00,1.968e-01,3.453e-02,1.339e-01,1.068e-03
9.657e-02,-4.185e-01,1.569e+00,6.095e+00,2.879e-01,3.563e-03,7.867e-02,1.216e-03
9.661e-02,-3.924e-01,1.569e+00,6.103e+00,1.943e-01,3.453e-02,1.339e-01,1.442e-03
9.662e-02,-3.724e-01,1.572e+00,6.116e+00,2.752e-01,8.724e-03,9.446e-02,1.633e-03
9.657e-02,-3.464e-01,1.573e+00,6.126e+00,1.943e-01,8.724e-03,1.354e-01,1.918e-03
9.653e-02,-3.263e-01,1.573e+00,6.139e+00,2.828e-01,1.905e-02,9.518e-02,2.133e-03
9.646e-02,-3.003e-01,1.574e+00,6.149e+00,2.727e-01,2.937e-02,1.138e-01,2.410e-03
9.638e-02,-2.737e-01,1.574e+00,6.160e+00,1.690e-01,1.905e-02,1.354e-01,2.674e-03
9.632e-02,-2.560e-01,1.575e+00,6.174e+00,2.525e-01,5.517e-02,1.167e-01,2.855e-03
9.615e-02,-2.313e-01,1.581e+00,6.185e+00,2.095e-01,-2.224e-02,1.296e-01,3.179e-03
9.595e-02,-2.100e-01,1.579e+00,6.198e+00,2.803e-01,-4.805e-02,9.016e-02,3.495e-03
9.574e-02,-1.839e-01,1.579e+00,6.207e+00,1.816e-01,-3.772e-02,1.325e-01,3.832e-03
9.562e-02,-1.649e-01,1.575e+00,6.221e+00,2.778e-01,3.453e-02,7.867e-02,4.035e-03
9.552e-02,-1.391e-01,1.575e+00,6.228e+00,2.322e-01,5.517e-02,1.246e-01,4.242e-03
9.536e-02,-1.155e-01,1.580e+00,6.241e+00,2.727e-01,-3.772e-02,9.949e-02,4.470e-03
9.511e-02,-8.918e-02,1.580e+00,6.251e+00,2.474e-01,-2.740e-02,1.189e-01,4.791e-03
9.490e-02,-6.421e-02,1.578e+00,6.263e+00,1.639e-01,-6.758e-03,1.354e-01,5.052e-03
9.478e-02,-4.707e-02,1.577e+00,6.276e+00,2.171e-01,9.130e-02,1.246e-01,5.191e-03
9.456e-02,-2.574e-02,1.585e+00,5.573e-03,2.904e-01,3.453e-02,4.925e-02,5.428e-03
9.416e-02,4.329e-04,1.586e+00,1.050e-02,2.828e-01,-2.224e-02,7.939e-02,5.839e-03
9.375e-02,2.701e-02,1.586e+00,1.844e-02,2.904e-01,-1.708e-02,5.212e-02,6.241e-03
9.334e-02,5.359e-02,1.586e+00,2.365e-02,2.904e-01,3.453e-02,6.863e-02,6.625e-03
9.293e-02,8.017e-02,1.586e+00,3.051e-02,2.474e-01,1.389e-02,1.196e-01,6.991e-03
9.253e-02,1.051e-01,1.588e+00,4.247e-02,2.879e-01,-4.805e-02,8.226e-02,7.334e-03
9.208e-02,1.316e-01,1.588e+00,5.070e-02,2.702e-01,-2.224e-02,1.117e-01,7.700e-03
9.164e-02,1.581e-01,1.588e+00,6.186e-02,2.044e-01,-2.224e-02,1.368e-01,8.052e-03
9.130e-02,1.791e-01,1.586e+00,7.554e-02,2.853e-01,3.563e-03,9.087e-02,8.297e-03
9.092e-02,2.052e-01,1.585e+00,8.463e-02,2.550e-01,-2.224e-02,1.224e-01,8.553e-03
9.057e-02,2.309e-01,1.583e+00,9.688e-02,2.853e-01,-1.708e-02,9.661e-02,8.762e-03
9.024e-02,2.574e-01,1.583e+00,1.065e-01,2.171e-01,-3.256e-02,1.332e-01,8.928e-03
9.000e-02,2.795e-01,1.580e+00,1.199e-01,2.221e-01,3.563e-03,1.346e-01,9.022e-03
8.979e-02,3.018e-01,1.580e+00,1.333e-01,2.423e-01,2.937e-02,1.325e-01,9.064e-03
8.953e-02,3.259e-01,1.583e+00,1.466e-01,2.525e-01,3.563e-03,1.275e-01,9.131e-03
8.922e-02,3.512e-01,1.584e+00,1.593e-01,2.676e-01,8.724e-03,1.239e-01,9.231e-03
8.888e-02,3.776e-01,1.584e+00,1.717e-01,1.311e-01,-4.805e-02,1.425e-01,9.323e-03
8.872e-02,3.919e-01,1.579e+00,1.860e-01,2.474e-01,-1.708e-02,1.339e-01,9.338e-03
8.855e-02,4.157e-01,1.577e+00,1.994e-01,2.423e-01,1.016e-01,1.346e-01,9.264e-03
8.829e-02,4.401e-01,1.586e+00,2.128e-01,2.879e-01,2.937e-02,9.733e-02,9.254e-03
8.786e-02,4.665e-01,1.587e+00,2.226e-01,2.676e-01,2.937e-02,1.268e-01,9.379e-03
8.742e-02,4.930e-01,1.588e+00,2.352e-01,2.676e-01,2.421e-02,1.296e-01,9.494e-03
8.696e-02,5.195e-01,1.588e+00,2.482e-01,1.994e-01,3.563e-03,1.418e-01,9.603e-03
8.660e-02,5.400e-01,1.589e+00,2.624e-01,2.803e-01,5.001e-02,1.074e-01,9.681e-03
8.614e-02,5.661e-01,1.589e+00,2.731e-01,2.423e-01,5.517e-02,1.368e-01,9.768e-03
8.565e-02,5.906e-01,1.594e+00,2.868e-01,2.803e-01,3.969e-02,1.088e-01,9.890e-03
8.504e-02,6.169e-01,1.594e+00,2.977e-01,1.968e-01,3.563e-03,1.433e-01,1.009e-02
8.456e-02,6.372e-01,1.594e+00,3.120e-01,2.803e-01,1.389e-02,1.146e-01,1.023e-02
8.395e-02,6.633e-01,1.594e+00,3.235e-01,2.651e-01,2.421e-02,1.354e-01,1.039e-02
8.331e-02,6.897e-01,1.596e+00,3.370e-01,2.828e-01,4.485e-02,1.038e-01,1.056e-02
8.265e-02,7.162e-01,1.596e+00,3.474e-01,2.601e-01,8.724e-03,1.361e-01,1.072e-02
8.199e-02,7.423e-01,1.596e+00,3.610e-01,2.702e-01,6.033e-02,1.296e-01,1.086e-02
8.130e-02,7.687e-01,1.598e+00,3.739e-01,1.589e-01,1.905e-02,1.476e-01,1.102e-02
8.083e-02,7.855e-01,1.600e+00,3.887e-01,2.752e-01,2.421e-02,1.246e-01,1.113e-02
8.009e-02,8.112e-01,1.600e+00,4.012e-01,1.867e-01,8.724e-03,1.454e-01,1.132e-02
7.952e-02,8.305e-01,1.601e+00,4.157e-01,2.752e-01,3.453e-02,1.174e-01,1.145e-02
7.875e-02,8.565e-01,1.601e+00,4.274e-01,2.702e-01,3.969e-02,1.246e-01,1.162e-02
7.795e-02,8.830e-01,1.601e+00,4.399e-01,2.676e-01,2.937e-02,1.268e-01,1.177e-02
7.715e-02,9.095e-01,1.601e+00,4.526e-01,1.564e-01,4.485e-02,1.483e-01,1.191e-02
7.661e-02,9.261e-01,1.606e+00,4.674e-01,2.676e-01,-5.321e-02,1.239e-01,1.202e-02
7.573e-02,9.515e-01,1.604e+00,4.798e-01,1.108e-01,-1.708e-02,1.468e-01,1.222e-02
7.533e-02,9.638e-01,1.603e+00,4.945e-01,2.575e-01,-7.901e-02,1.253e-01,1.229e-02
7.462e-02,9.882e-01,1.597e+00,5.070e-01,0.000e+00,0.000e+00,0.000e+00,1.231e-02


==> figs/quantized_NN-L_P.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.803e-01,8.098e-02,8.154e-02,0.000e+00
1.000e-01,2.437e-02,1.571e+00,8.154e-03,2.027e-01,8.630e-02,9.374e-02,7.422e-06
9.992e-02,4.522e-02,1.579e+00,1.753e-02,1.863e-01,-8.027e-03,7.006e-02,4.944e-05
9.977e-02,6.404e-02,1.579e+00,2.454e-02,1.404e-01,-2.680e-02,9.303e-02,1.797e-04
9.967e-02,7.851e-02,1.576e+00,3.384e-02,1.776e-01,6.432e-02,8.729e-02,2.518e-04
9.953e-02,9.601e-02,1.582e+00,4.257e-02,1.821e-01,-4.143e-02,5.643e-02,3.533e-04
9.935e-02,1.142e-01,1.579e+00,4.821e-02,1.195e-01,-1.382e-02,7.222e-02,4.848e-04
9.926e-02,1.268e-01,1.577e+00,5.543e-02,1.266e-01,3.658e-02,1.031e-01,5.340e-04
9.917e-02,1.394e-01,1.580e+00,6.574e-02,1.930e-01,9.467e-03,1.131e-01,5.888e-04
9.898e-02,1.582e-01,1.581e+00,7.705e-02,2.496e-01,-1.935e-02,5.499e-02,7.099e-04
9.873e-02,1.828e-01,1.580e+00,8.255e-02,1.171e-01,-4.353e-02,9.159e-02,8.476e-04
9.864e-02,1.956e-01,1.576e+00,9.171e-02,1.581e-01,4.867e-02,1.117e-01,8.776e-04
9.854e-02,2.111e-01,1.580e+00,1.029e-01,2.312e-01,-4.475e-02,9.446e-02,8.998e-04
9.838e-02,2.337e-01,1.576e+00,1.123e-01,1.970e-01,1.091e-01,8.585e-02,9.387e-04
9.819e-02,2.537e-01,1.586e+00,1.209e-01,1.549e-01,-2.676e-02,1.189e-01,1.004e-03
9.796e-02,2.696e-01,1.584e+00,1.328e-01,2.393e-01,-2.988e-02,9.087e-02,1.131e-03
9.768e-02,2.929e-01,1.581e+00,1.419e-01,1.891e-01,-3.264e-02,1.153e-01,1.240e-03
9.751e-02,3.123e-01,1.578e+00,1.534e-01,2.274e-01,-4.862e-02,8.442e-02,1.261e-03
9.741e-02,3.348e-01,1.573e+00,1.619e-01,1.700e-01,7.200e-02,1.102e-01,1.183e-03
9.732e-02,3.523e-01,1.579e+00,1.729e-01,1.826e-01,-3.469e-02,1.268e-01,1.116e-03
9.718e-02,3.706e-01,1.577e+00,1.856e-01,2.685e-01,7.443e-02,9.374e-02,1.087e-03
9.701e-02,3.961e-01,1.579e+00,1.949e-01,2.019e-01,2.470e-02,1.095e-01,1.011e-03
9.682e-02,4.168e-01,1.581e+00,2.059e-01,2.160e-01,-1.083e-02,7.867e-02,9.879e-04
9.660e-02,4.384e-01,1.581e+00,2.137e-01,1.454e-01,-1.566e-02,1.167e-01,9.727e-04
9.646e-02,4.536e-01,1.579e+00,2.254e-01,1.911e-01,-3.532e-02,1.303e-01,9.356e-04
9.634e-02,4.723e-01,1.576e+00,2.385e-01,2.832e-01,1.066e-01,8.872e-02,8.348e-04
9.622e-02,4.983e-01,1.575e+00,2.473e-01,2.021e-01,1.220e-01,1.217e-01,6.274e-04
9.602e-02,5.191e-01,1.587e+00,2.595e-01,2.296e-01,5.165e-02,9.590e-02,5.532e-04
9.559e-02,5.419e-01,1.592e+00,2.691e-01,1.860e-01,-2.925e-03,1.088e-01,6.709e-04
9.517e-02,5.609e-01,1.593e+00,2.800e-01,2.109e-01,5.546e-02,6.073e-02,8.131e-04
9.467e-02,5.818e-01,1.598e+00,2.860e-01,1.198e-01,2.993e-02,9.303e-02,1.005e-03
9.431e-02,5.946e-01,1.601e+00,2.953e-01,1.501e-01,5.163e-02,1.289e-01,1.172e-03
9.383e-02,6.094e-01,1.606e+00,3.082e-01,2.637e-01,-8.869e-02,8.298e-02,1.419e-03
9.299e-02,6.343e-01,1.602e+00,3.165e-01,1.738e-01,2.455e-02,8.226e-02,1.842e-03
9.242e-02,6.525e-01,1.604e+00,3.248e-01,1.486e-01,-6.985e-02,1.146e-01,2.108e-03
9.197e-02,6.676e-01,1.597e+00,3.362e-01,2.127e-01,-4.877e-02,8.370e-02,2.299e-03
9.147e-02,6.884e-01,1.592e+00,3.446e-01,1.675e-01,-2.093e-02,9.159e-02,2.422e-03
9.112e-02,7.056e-01,1.590e+00,3.537e-01,1.526e-01,-6.176e-03,1.289e-01,2.451e-03
9.083e-02,7.210e-01,1.589e+00,3.666e-01,2.461e-01,1.980e-02,9.805e-02,2.447e-03
9.037e-02,7.449e-01,1.591e+00,3.764e-01,1.651e-01,-1.094e-02,1.382e-01,2.437e-03
9.003e-02,7.621e-01,1.590e+00,3.903e-01,2.660e-01,-4.057e-04,9.016e-02,2.430e-03
8.953e-02,7.879e-01,1.590e+00,3.993e-01,1.791e-01,-4.503e-03,1.160e-01,2.385e-03
8.917e-02,8.065e-01,1.590e+00,4.109e-01,2.105e-01,7.063e-03,9.159e-02,2.336e-03
8.877e-02,8.274e-01,1.590e+00,4.200e-01,1.585e-01,8.712e-03,1.224e-01,2.269e-03
8.845e-02,8.437e-01,1.591e+00,4.323e-01,1.971e-01,-3.070e-04,1.354e-01,2.219e-03
8.805e-02,8.632e-01,1.591e+00,4.458e-01,2.629e-01,2.190e-02,1.110e-01,2.157e-03
8.750e-02,8.889e-01,1.593e+00,4.569e-01,2.083e-01,4.974e-02,1.260e-01,2.075e-03
8.699e-02,9.102e-01,1.598e+00,4.695e-01,2.318e-01,3.991e-02,8.729e-02,2.055e-03
8.632e-02,9.333e-01,1.602e+00,4.782e-01,1.591e-01,2.268e-02,1.110e-01,2.123e-03
8.579e-02,9.499e-01,1.604e+00,4.893e-01,2.020e-01,-4.148e-02,8.657e-02,2.213e-03
8.516e-02,9.697e-01,1.600e+00,4.980e-01,1.348e-01,2.856e-02,1.275e-01,2.299e-03
8.473e-02,9.838e-01,1.603e+00,5.107e-01,9.265e-02,-3.420e-02,1.497e-01,2.335e-03
8.443e-02,9.935e-01,1.600e+00,5.257e-01,3.690e-01,1.682e-02,1.002e-01,2.358e-03
8.371e-02,1.019e+00,1.600e+00,5.357e-01,2.908e-01,2.222e-02,1.067e-01,2.350e-03
8.294e-02,1.045e+00,1.600e+00,5.464e-01,2.288e-01,-2.702e-03,7.796e-02,2.314e-03
8.228e-02,1.068e+00,1.599e+00,5.542e-01,1.088e-01,2.958e-02,1.318e-01,2.257e-03
8.192e-02,1.080e+00,1.602e+00,5.674e-01,2.101e-01,-4.707e-02,1.196e-01,2.231e-03
8.133e-02,1.101e+00,1.598e+00,5.793e-01,2.241e-01,6.290e-02,9.949e-02,2.167e-03
8.067e-02,1.123e+00,1.603e+00,5.893e-01,1.470e-01,-1.751e-02,1.332e-01,2.079e-03
8.017e-02,1.138e+00,1.602e+00,6.026e-01,2.298e-01,-1.153e-02,1.059e-01,2.048e-03
7.949e-02,1.161e+00,1.601e+00,6.132e-01,1.650e-01,7.340e-02,1.332e-01,1.952e-03
7.892e-02,1.178e+00,1.608e+00,6.265e-01,2.216e-01,-2.857e-02,1.074e-01,1.904e-03
7.813e-02,1.199e+00,1.606e+00,6.373e-01,1.642e-01,-2.425e-03,1.253e-01,1.889e-03
7.754e-02,1.216e+00,1.605e+00,6.498e-01,2.150e-01,1.965e-02,9.518e-02,1.833e-03
7.680e-02,1.238e+00,1.607e+00,6.593e-01,1.405e-01,-9.507e-03,1.311e-01,1.757e-03
7.627e-02,1.252e+00,1.606e+00,6.724e-01,1.836e-01,1.775e-02,1.411e-01,1.702e-03
7.562e-02,1.270e+00,1.608e+00,6.865e-01,2.365e-01,-2.668e-02,1.196e-01,1.623e-03
7.478e-02,1.294e+00,1.606e+00,6.985e-01,1.472e-01,2.397e-03,1.490e-01,1.490e-03
7.424e-02,1.309e+00,1.606e+00,7.134e-01,2.599e-01,5.604e-03,1.124e-01,1.363e-03
7.336e-02,1.334e+00,1.606e+00,7.246e-01,-2.379e-02,2.668e-02,1.533e-01,1.138e-03
7.336e-02,1.334e+00,1.609e+00,7.400e-01,3.917e-01,4.727e-02,1.174e-01,1.135e-03
7.244e-02,1.358e+00,1.609e+00,7.517e-01,3.296e-01,4.674e-02,1.095e-01,9.548e-04
7.143e-02,1.385e+00,1.609e+00,7.627e-01,2.237e-01,6.312e-02,1.289e-01,7.138e-04
7.051e-02,1.408e+00,1.615e+00,7.755e-01,1.830e-01,8.831e-02,1.361e-01,5.305e-04
6.961e-02,1.426e+00,1.623e+00,7.892e-01,1.836e-01,6.350e-02,1.332e-01,4.908e-04
6.858e-02,1.445e+00,1.630e+00,8.025e-01,1.631e-01,-5.722e-02,1.476e-01,5.720e-04
6.764e-02,1.461e+00,1.625e+00,8.172e-01,2.154e-01,6.486e-02,1.346e-01,6.444e-04
6.644e-02,1.482e+00,1.631e+00,8.307e-01,2.176e-01,-1.388e-02,1.131e-01,6.964e-04
6.513e-02,1.504e+00,1.630e+00,8.420e-01,1.327e-01,-5.216e-02,1.433e-01,7.776e-04
6.434e-02,1.518e+00,1.625e+00,8.563e-01,1.088e-01,1.082e-01,1.490e-01,7.679e-04
6.369e-02,1.529e+00,1.635e+00,8.712e-01,2.718e-01,5.116e-03,1.217e-01,7.636e-04
6.205e-02,1.554e+00,1.635e+00,8.834e-01,1.872e-01,-3.889e-02,1.217e-01,8.686e-04
6.083e-02,1.574e+00,1.632e+00,8.956e-01,1.278e-01,1.758e-02,1.404e-01,8.760e-04
6.001e-02,1.587e+00,1.633e+00,9.096e-01,1.800e-01,5.478e-02,1.318e-01,8.376e-04
5.887e-02,1.605e+00,1.638e+00,9.228e-01,1.383e-01,1.914e-02,1.461e-01,8.162e-04
5.789e-02,1.619e+00,1.641e+00,9.374e-01,2.008e-01,1.892e-02,1.260e-01,8.280e-04
5.650e-02,1.638e+00,1.642e+00,9.500e-01,1.399e-01,8.096e-03,1.375e-01,8.422e-04
5.546e-02,1.653e+00,1.643e+00,9.638e-01,1.570e-01,8.558e-02,1.382e-01,8.407e-04
5.427e-02,1.668e+00,1.651e+00,9.776e-01,1.321e-01,-2.929e-03,1.447e-01,8.714e-04
5.317e-02,1.682e+00,1.652e+00,9.921e-01,1.706e-01,5.930e-03,1.411e-01,9.330e-04
5.181e-02,1.699e+00,1.652e+00,1.006e+00,1.497e-01,3.069e-02,1.411e-01,9.724e-04
5.055e-02,1.714e+00,1.655e+00,1.020e+00,1.554e-01,9.537e-03,1.390e-01,9.919e-04
4.923e-02,1.729e+00,1.656e+00,1.034e+00,1.200e-01,-1.120e-03,1.483e-01,1.003e-03
4.818e-02,1.742e+00,1.656e+00,1.049e+00,1.923e-01,6.138e-02,1.339e-01,9.842e-04
4.653e-02,1.760e+00,1.662e+00,1.062e+00,1.104e-01,2.592e-02,1.440e-01,9.445e-04
4.544e-02,1.772e+00,1.665e+00,1.077e+00,1.220e-01,3.668e-02,1.433e-01,9.313e-04
4.428e-02,1.784e+00,1.668e+00,1.091e+00,2.359e-03,2.153e-02,1.483e-01,9.203e-04
4.416e-02,1.785e+00,1.671e+00,1.106e+00,2.548e-01,5.796e-02,1.404e-01,9.198e-04
4.175e-02,1.809e+00,1.676e+00,1.120e+00,1.484e-01,3.658e-02,1.418e-01,9.391e-04
4.006e-02,1.824e+00,1.680e+00,1.134e+00,1.290e-02,2.620e-02,1.447e-01,9.283e-04
3.980e-02,1.827e+00,1.683e+00,1.149e+00,2.164e-01,4.748e-02,1.361e-01,9.259e-04
3.751e-02,1.846e+00,1.688e+00,1.162e+00,-1.343e-02,2.159e-02,1.418e-01,9.049e-04
3.744e-02,1.847e+00,1.690e+00,1.176e+00,2.310e-01,5.842e-02,1.361e-01,9.020e-04
3.487e-02,1.868e+00,1.695e+00,1.190e+00,2.027e-02,9.522e-02,1.404e-01,8.427e-04
3.439e-02,1.872e+00,1.705e+00,1.204e+00,1.423e-01,2.397e-02,1.368e-01,8.287e-04
3.260e-02,1.885e+00,1.708e+00,1.218e+00,1.610e-01,6.495e-02,1.339e-01,8.257e-04
3.036e-02,1.901e+00,1.714e+00,1.231e+00,6.059e-03,6.575e-02,1.318e-01,7.336e-04
3.009e-02,1.903e+00,1.721e+00,1.244e+00,6.724e-02,6.748e-02,1.318e-01,7.186e-04
2.914e-02,1.909e+00,1.727e+00,1.258e+00,1.093e-01,9.910e-02,1.260e-01,7.029e-04
2.743e-02,1.919e+00,1.737e+00,1.270e+00,4.521e-02,8.362e-02,1.268e-01,6.784e-04
2.657e-02,1.924e+00,1.746e+00,1.283e+00,1.602e-01,1.204e-01,1.181e-01,6.696e-04
2.386e-02,1.939e+00,1.757e+00,1.295e+00,-3.209e-02,3.606e-02,1.203e-01,6.112e-04
2.416e-02,1.938e+00,1.762e+00,1.307e+00,9.673e-02,5.948e-02,1.138e-01,6.170e-04
2.250e-02,1.946e+00,1.768e+00,1.318e+00,7.994e-02,4.426e-02,1.146e-01,5.627e-04
2.088e-02,1.954e+00,1.772e+00,1.329e+00,-2.834e-03,1.649e-01,1.059e-01,4.207e-04
2.080e-02,1.954e+00,1.788e+00,1.340e+00,1.061e-03,1.363e-01,1.045e-01,4.092e-04
2.079e-02,1.955e+00,1.802e+00,1.351e+00,3.329e-02,-5.337e-02,1.088e-01,4.092e-04
2.009e-02,1.957e+00,1.798e+00,1.361e+00,1.597e-01,3.753e-01,9.087e-02,4.060e-04
1.648e-02,1.972e+00,1.832e+00,1.370e+00,-4.952e-02,1.678e-01,9.518e-02,1.824e-04
1.735e-02,1.969e+00,1.851e+00,1.380e+00,-2.674e-02,8.501e-02,9.805e-02,1.984e-04
1.816e-02,1.966e+00,1.860e+00,1.390e+00,1.922e-01,2.010e-01,8.370e-02,1.504e-04
1.302e-02,1.983e+00,1.879e+00,1.398e+00,-1.572e-02,7.793e-02,9.016e-02,5.113e-05
1.297e-02,1.983e+00,1.888e+00,1.407e+00,1.108e-02,8.232e-02,9.016e-02,3.670e-05
1.269e-02,1.984e+00,1.896e+00,1.416e+00,1.228e-02,4.004e-01,6.647e-02,4.142e-06
1.228e-02,1.985e+00,1.934e+00,1.423e+00,5.059e-02,1.338e-01,7.580e-02,4.742e-05
1.055e-02,1.989e+00,1.950e+00,1.430e+00,-7.769e-02,2.409e-02,8.226e-02,2.488e-04
1.305e-02,1.983e+00,1.953e+00,1.439e+00,1.205e-01,3.776e-01,6.504e-02,1.010e-04
8.983e-03,1.993e+00,1.988e+00,1.445e+00,-4.319e-02,3.248e-01,6.863e-02,4.251e-04
1.025e-02,1.990e+00,2.021e+00,1.452e+00,-4.582e-02,2.599e-01,7.293e-02,2.746e-04
1.229e-02,1.986e+00,2.048e+00,1.459e+00,1.635e-01,1.277e-01,8.154e-02,4.468e-04
5.459e-03,1.999e+00,2.062e+00,1.467e+00,-5.705e-02,3.550e-01,6.791e-02,1.380e-03
7.366e-03,1.996e+00,2.096e+00,1.474e+00,-2.372e-02,3.293e-01,6.791e-02,5.861e-04
8.733e-03,1.993e+00,2.129e+00,1.481e+00,1.316e-02,3.247e-01,7.509e-02,4.796e-04
8.179e-03,1.994e+00,2.162e+00,1.489e+00,4.799e-02,4.069e-01,1.696e-02,4.544e-04
5.581e-03,1.998e+00,2.202e+00,1.490e+00,-2.343e-03,4.006e-01,2.987e-02,6.671e-04
5.474e-03,1.998e+00,2.242e+00,1.493e+00,1.116e-02,4.024e-01,3.059e-02,6.980e-04
4.831e-03,1.999e+00,2.283e+00,1.496e+00,2.145e-03,3.863e-01,5.571e-02,8.275e-04
4.638e-03,1.999e+00,2.322e+00,1.502e+00,-6.770e-03,3.846e-01,6.934e-02,8.696e-04
5.060e-03,1.999e+00,2.361e+00,1.509e+00,3.190e-02,3.805e-01,7.150e-02,8.167e-04
2.975e-03,2.001e+00,2.399e+00,1.516e+00,1.168e-03,4.352e-01,2.772e-02,1.264e-03
2.697e-03,2.001e+00,2.442e+00,1.519e+00,4.128e-03,4.268e-01,2.342e-02,1.377e-03
2.393e-03,2.001e+00,2.485e+00,1.521e+00,1.390e-02,4.333e-01,3.203e-02,1.489e-03
1.335e-03,2.002e+00,2.529e+00,1.524e+00,-2.902e-02,4.277e-01,3.562e-02,1.950e-03
3.458e-03,2.000e+00,2.572e+00,1.528e+00,4.893e-02,4.248e-01,4.782e-02,1.359e-03
-1.810e-04,2.003e+00,2.615e+00,1.533e+00,-5.751e-03,4.160e-01,5.714e-02,2.615e-03
-7.233e-05,2.003e+00,2.657e+00,1.538e+00,4.840e-03,4.213e-01,6.432e-02,2.562e-03
-4.281e-04,2.003e+00,2.699e+00,1.545e+00,3.704e-02,4.882e-01,3.322e-03,2.750e-03
-3.579e-03,2.004e+00,2.748e+00,1.545e+00,-2.639e-02,4.889e-01,1.887e-03,4.798e-03
-1.601e-03,2.003e+00,2.797e+00,1.545e+00,-3.504e-02,4.797e-01,9.063e-03,3.530e-03
1.666e-03,2.002e+00,2.845e+00,1.546e+00,2.967e-02,4.831e-01,1.911e-02,2.483e-03
-6.820e-04,2.003e+00,2.894e+00,1.548e+00,-2.231e-02,4.646e-01,2.987e-02,2.969e-03
1.078e-03,2.003e+00,2.941e+00,1.551e+00,2.286e-02,4.507e-01,5.212e-02,2.624e-03
-8.086e-04,2.003e+00,2.986e+00,1.556e+00,-2.412e-03,4.336e-01,6.073e-02,2.921e-03
-7.776e-04,2.003e+00,3.030e+00,1.562e+00,-2.176e-02,4.205e-01,6.934e-02,2.918e-03
1.235e-03,2.003e+00,3.072e+00,1.569e+00,6.931e-02,4.848e-01,1.480e-02,2.798e-03
-4.950e-03,2.003e+00,3.121e+00,1.571e+00,-7.029e-02,4.854e-01,1.624e-02,4.321e-03
9.335e-04,2.003e+00,-3.114e+00,1.572e+00,3.558e-02,5.476e-01,1.887e-03,3.063e-03
-1.745e-03,2.003e+00,-3.059e+00,1.573e+00,1.170e-02,5.509e-01,-2.419e-03,3.032e-03
-3.111e-03,2.003e+00,-3.004e+00,1.572e+00,9.152e-03,5.533e-01,-4.572e-03,3.287e-03
-4.037e-03,2.003e+00,-2.948e+00,1.572e+00,1.452e-04,5.389e-01,-3.854e-03,3.519e-03
-4.125e-03,2.003e+00,-2.894e+00,1.572e+00,-6.236e-03,5.378e-01,8.346e-03,3.542e-03
-3.575e-03,2.003e+00,-2.839e+00,1.572e+00,-1.021e-02,5.377e-01,1.552e-02,3.449e-03
-2.637e-03,2.003e+00,-2.785e+00,1.574e+00,-4.480e-03,5.468e-01,2.270e-02,3.417e-03
-2.176e-03,2.003e+00,-2.730e+00,1.576e+00,-3.476e-02,5.265e-01,5.140e-02,3.467e-03
7.507e-04,2.005e+00,-2.677e+00,1.581e+00,2.662e-02,5.576e-01,3.705e-02,4.591e-03
-1.145e-03,2.004e+00,-2.621e+00,1.585e+00,6.100e-03,5.301e-01,5.212e-02,3.608e-03
-1.816e-03,2.003e+00,-2.568e+00,1.590e+00,-5.643e-03,5.279e-01,5.212e-02,3.326e-03
-1.431e-03,2.003e+00,-2.515e+00,1.595e+00,5.165e-02,5.721e-01,1.337e-02,3.514e-03
-5.151e-03,2.001e+00,-2.457e+00,1.597e+00,-2.093e-02,5.343e-01,1.983e-02,2.381e-03
-4.029e-03,2.002e+00,-2.403e+00,1.599e+00,2.451e-03,5.278e-01,3.418e-02,2.597e-03
-4.063e-03,2.001e+00,-2.350e+00,1.602e+00,1.436e-02,5.167e-01,4.279e-02,2.580e-03
-4.978e-03,2.000e+00,-2.298e+00,1.606e+00,-2.689e-02,4.366e-01,5.858e-02,2.252e-03
-3.459e-03,2.002e+00,-2.253e+00,1.612e+00,5.521e-02,4.050e-01,7.293e-02,3.040e-03
-6.432e-03,1.998e+00,-2.212e+00,1.620e+00,2.261e-02,4.739e-01,5.643e-02,1.688e-03
-7.909e-03,1.996e+00,-2.165e+00,1.625e+00,5.515e-03,4.508e-01,8.298e-02,1.492e-03
-8.288e-03,1.996e+00,-2.120e+00,1.634e+00,-9.623e-04,3.640e-01,9.661e-02,1.457e-03
-8.267e-03,1.996e+00,-2.082e+00,1.643e+00,1.997e-02,2.723e-01,1.038e-01,1.462e-03
-9.137e-03,1.994e+00,-2.054e+00,1.654e+00,8.902e-03,3.560e-01,1.189e-01,1.302e-03
-9.581e-03,1.993e+00,-2.019e+00,1.665e+00,7.050e-02,3.171e-01,1.275e-01,1.228e-03
-1.232e-02,1.987e+00,-1.987e+00,1.678e+00,-3.554e-02,4.000e-01,1.339e-01,1.014e-03
-1.130e-02,1.990e+00,-1.947e+00,1.692e+00,8.468e-02,3.794e-01,1.404e-01,1.118e-03
-1.390e-02,1.983e+00,-1.909e+00,1.706e+00,3.192e-02,3.584e-01,1.433e-01,7.778e-04
-1.505e-02,1.979e+00,-1.873e+00,1.720e+00,2.538e-02,2.426e-01,1.440e-01,6.932e-04
-1.579e-02,1.977e+00,-1.847e+00,1.734e+00,1.229e-01,1.572e-01,1.526e-01,6.063e-04
-1.883e-02,1.966e+00,-1.831e+00,1.750e+00,6.558e-02,2.456e-01,1.512e-01,4.044e-04
-2.057e-02,1.959e+00,-1.807e+00,1.765e+00,2.396e-02,1.525e-01,1.497e-01,4.049e-04
-2.120e-02,1.956e+00,-1.791e+00,1.780e+00,1.205e-01,1.836e-01,1.547e-01,3.882e-04
-2.355e-02,1.945e+00,-1.772e+00,1.795e+00,-6.372e-02,6.215e-02,1.512e-01,3.022e-04
-2.260e-02,1.950e+00,-1.765e+00,1.810e+00,2.538e-01,1.613e-01,1.504e-01,3.720e-04
-2.676e-02,1.928e+00,-1.754e+00,1.825e+00,3.308e-02,1.158e-01,1.526e-01,1.960e-04
-2.766e-02,1.923e+00,-1.742e+00,1.841e+00,1.402e-02,8.586e-02,1.533e-01,2.080e-04
-2.792e-02,1.922e+00,-1.733e+00,1.856e+00,1.475e-01,1.014e-01,1.547e-01,1.995e-04
-3.006e-02,1.908e+00,-1.723e+00,1.871e+00,1.085e-01,-1.987e-02,1.533e-01,9.714e-05
-3.176e-02,1.897e+00,-1.724e+00,1.887e+00,1.025e-01,4.172e-02,1.504e-01,8.777e-05
-3.332e-02,1.887e+00,-1.720e+00,1.902e+00,7.126e-02,2.795e-02,1.512e-01,1.572e-04
-3.442e-02,1.879e+00,-1.717e+00,1.917e+00,1.060e-01,4.013e-02,1.526e-01,2.252e-04
-3.591e-02,1.869e+00,-1.713e+00,1.932e+00,1.469e-01,1.720e-02,1.512e-01,3.398e-04
-3.794e-02,1.855e+00,-1.712e+00,1.947e+00,1.062e-01,2.751e-02,1.504e-01,5.509e-04
-3.946e-02,1.844e+00,-1.709e+00,1.962e+00,8.930e-02,8.425e-02,1.483e-01,7.548e-04
-4.068e-02,1.835e+00,-1.701e+00,1.977e+00,9.669e-02,6.771e-02,1.476e-01,9.154e-04
-4.190e-02,1.826e+00,-1.694e+00,1.992e+00,2.111e-01,6.583e-02,1.440e-01,1.045e-03
-4.431e-02,1.805e+00,-1.687e+00,2.006e+00,8.941e-02,4.576e-02,1.497e-01,1.285e-03
-4.545e-02,1.796e+00,-1.682e+00,2.021e+00,1.284e-01,5.388e-02,1.519e-01,1.397e-03
-4.682e-02,1.783e+00,-1.677e+00,2.036e+00,7.992e-03,9.809e-02,1.504e-01,1.513e-03
-4.700e-02,1.781e+00,-1.668e+00,2.052e+00,2.448e-01,1.566e-02,1.547e-01,1.524e-03
-4.915e-02,1.759e+00,-1.665e+00,2.067e+00,1.805e-01,3.681e-02,1.562e-01,1.536e-03
-5.088e-02,1.740e+00,-1.662e+00,2.083e+00,4.287e-02,3.296e-02,1.519e-01,1.590e-03
-5.137e-02,1.735e+00,-1.658e+00,2.098e+00,2.414e-01,3.320e-02,1.533e-01,1.602e-03
-5.330e-02,1.712e+00,-1.655e+00,2.113e+00,1.264e-01,8.556e-02,1.526e-01,1.629e-03
-5.440e-02,1.699e+00,-1.647e+00,2.128e+00,1.907e-01,-4.889e-02,1.547e-01,1.618e-03
-5.584e-02,1.680e+00,-1.651e+00,2.144e+00,1.908e-01,7.446e-02,1.540e-01,1.597e-03
-5.732e-02,1.661e+00,-1.644e+00,2.159e+00,1.686e-01,-2.297e-02,1.562e-01,1.623e-03
-5.858e-02,1.644e+00,-1.646e+00,2.175e+00,2.110e-01,8.296e-03,1.447e-01,1.635e-03
-6.014e-02,1.623e+00,-1.645e+00,2.189e+00,1.357e-01,2.071e-02,1.555e-01,1.721e-03
-6.118e-02,1.609e+00,-1.643e+00,2.205e+00,1.922e-01,2.256e-02,1.533e-01,1.792e-03
-6.252e-02,1.590e+00,-1.641e+00,2.220e+00,1.101e-01,9.312e-03,1.583e-01,1.882e-03
-6.334e-02,1.579e+00,-1.640e+00,2.236e+00,2.980e-01,3.797e-04,1.425e-01,1.938e-03
-6.508e-02,1.553e+00,-1.640e+00,2.250e+00,2.204e-01,1.981e-02,1.461e-01,2.095e-03
-6.662e-02,1.531e+00,-1.638e+00,2.265e+00,6.888e-02,3.445e-02,1.583e-01,2.269e-03
-6.716e-02,1.523e+00,-1.635e+00,2.281e+00,3.062e-01,6.165e-02,1.318e-01,2.325e-03
-6.874e-02,1.498e+00,-1.634e+00,2.294e+00,2.277e-01,6.031e-02,1.533e-01,2.477e-03
-7.015e-02,1.475e+00,-1.629e+00,2.309e+00,1.583e-01,7.901e-02,1.547e-01,2.606e-03
-7.105e-02,1.458e+00,-1.621e+00,2.325e+00,2.350e-01,1.728e-02,1.519e-01,2.613e-03
-7.217e-02,1.436e+00,-1.619e+00,2.340e+00,2.378e-01,2.560e-02,1.404e-01,2.533e-03
-7.328e-02,1.412e+00,-1.616e+00,2.354e+00,1.956e-01,1.295e-02,1.483e-01,2.441e-03
-7.417e-02,1.392e+00,-1.615e+00,2.369e+00,9.706e-02,2.627e-02,1.540e-01,2.354e-03
-7.463e-02,1.381e+00,-1.612e+00,2.384e+00,3.161e-01,3.521e-02,1.232e-01,2.300e-03
-7.567e-02,1.356e+00,-1.612e+00,2.397e+00,2.568e-01,3.175e-02,1.454e-01,2.160e-03
-7.670e-02,1.330e+00,-1.609e+00,2.411e+00,2.208e-01,5.926e-02,1.468e-01,2.022e-03
-7.750e-02,1.308e+00,-1.603e+00,2.426e+00,7.804e-02,2.369e-02,1.526e-01,1.838e-03
-7.778e-02,1.299e+00,-1.601e+00,2.441e+00,3.423e-01,-6.154e-02,1.217e-01,1.733e-03
-7.852e-02,1.274e+00,-1.601e+00,2.453e+00,2.831e-01,-3.815e-02,1.440e-01,1.428e-03
-7.932e-02,1.247e+00,-1.601e+00,2.468e+00,2.479e-01,-5.048e-02,1.418e-01,1.141e-03
-8.011e-02,1.222e+00,-1.605e+00,2.482e+00,3.389e-02,4.815e-02,1.533e-01,9.581e-04
-8.029e-02,1.217e+00,-1.601e+00,2.497e+00,3.938e-01,5.767e-02,1.160e-01,9.316e-04
-8.103e-02,1.192e+00,-1.601e+00,2.509e+00,3.549e-01,-6.052e-02,1.418e-01,7.419e-04
-8.182e-02,1.166e+00,-1.601e+00,2.523e+00,3.329e-01,-6.995e-02,1.368e-01,5.695e-04
-8.262e-02,1.139e+00,-1.601e+00,2.537e+00,1.183e-01,-7.858e-02,1.490e-01,4.301e-04
-8.305e-02,1.126e+00,-1.608e+00,2.551e+00,3.817e-01,4.993e-02,1.318e-01,4.133e-04
-8.401e-02,1.101e+00,-1.609e+00,2.565e+00,3.465e-01,-4.034e-03,1.110e-01,5.239e-04
-8.502e-02,1.074e+00,-1.609e+00,2.576e+00,2.855e-01,4.097e-02,1.282e-01,6.706e-04
-8.603e-02,1.048e+00,-1.609e+00,2.589e+00,2.394e-01,2.473e-02,1.440e-01,8.467e-04
-8.692e-02,1.023e+00,-1.606e+00,2.603e+00,2.531e-01,3.905e-02,1.411e-01,1.007e-03
-8.777e-02,9.982e-01,-1.603e+00,2.617e+00,2.371e-01,6.768e-02,1.268e-01,1.120e-03
-8.846e-02,9.743e-01,-1.596e+00,2.630e+00,2.353e-01,-2.503e-02,1.404e-01,1.127e-03
-8.907e-02,9.507e-01,-1.598e+00,2.644e+00,2.213e-01,-4.665e-02,1.160e-01,1.088e-03
-8.972e-02,9.284e-01,-1.602e+00,2.655e+00,2.324e-01,7.346e-02,1.382e-01,1.145e-03
-9.038e-02,9.052e-01,-1.596e+00,2.669e+00,2.064e-01,-1.773e-02,1.031e-01,1.213e-03
-9.091e-02,8.843e-01,-1.597e+00,2.680e+00,2.243e-01,-3.823e-02,1.325e-01,1.219e-03
-9.154e-02,8.620e-01,-1.601e+00,2.693e+00,1.514e-01,-1.038e-02,1.433e-01,1.301e-03
-9.202e-02,8.462e-01,-1.602e+00,2.707e+00,3.082e-01,7.493e-02,1.210e-01,1.410e-03
-9.282e-02,8.206e-01,-1.602e+00,2.719e+00,2.580e-01,9.571e-02,1.418e-01,1.622e-03
-9.354e-02,7.950e-01,-1.595e+00,2.733e+00,2.993e-01,-1.909e-02,1.346e-01,1.777e-03
-9.418e-02,7.685e-01,-1.595e+00,2.747e+00,2.081e-01,1.892e-02,1.440e-01,1.853e-03
-9.467e-02,7.471e-01,-1.593e+00,2.761e+00,3.040e-01,1.007e-02,1.153e-01,1.912e-03
-9.525e-02,7.210e-01,-1.593e+00,2.773e+00,2.192e-01,1.165e-02,1.418e-01,1.975e-03
-9.573e-02,6.987e-01,-1.592e+00,2.787e+00,2.972e-01,3.894e-02,1.045e-01,2.035e-03
-9.628e-02,6.725e-01,-1.592e+00,2.797e+00,1.850e-01,4.600e-03,1.418e-01,2.106e-03
-9.668e-02,6.533e-01,-1.591e+00,2.812e+00,3.187e-01,6.806e-02,1.253e-01,2.167e-03
-9.721e-02,6.273e-01,-1.591e+00,2.824e+00,2.690e-01,2.911e-02,1.404e-01,2.261e-03
-9.776e-02,6.008e-01,-1.591e+00,2.838e+00,2.807e-01,7.326e-02,1.074e-01,2.375e-03
-9.830e-02,5.742e-01,-1.591e+00,2.849e+00,2.617e-01,8.175e-02,1.318e-01,2.508e-03
-9.877e-02,5.484e-01,-1.586e+00,2.862e+00,2.439e-01,6.340e-02,1.275e-01,2.600e-03
-9.908e-02,5.238e-01,-1.580e+00,2.875e+00,2.235e-01,7.803e-02,1.390e-01,2.566e-03
-9.920e-02,5.012e-01,-1.572e+00,2.889e+00,2.695e-01,-2.955e-02,1.102e-01,2.391e-03
-9.923e-02,4.750e-01,-1.572e+00,2.900e+00,1.854e-01,-2.168e-02,1.404e-01,2.087e-03
-9.926e-02,4.557e-01,-1.574e+00,2.914e+00,2.958e-01,-4.720e-02,8.944e-02,1.892e-03
-9.934e-02,4.298e-01,-1.574e+00,2.923e+00,2.221e-01,-6.287e-02,1.390e-01,1.678e-03
-9.947e-02,4.071e-01,-1.580e+00,2.937e+00,2.579e-01,3.756e-02,1.146e-01,1.566e-03
-9.967e-02,3.816e-01,-1.577e+00,2.948e+00,2.603e-01,1.030e-02,1.346e-01,1.508e-03
-9.981e-02,3.555e-01,-1.576e+00,2.962e+00,2.409e-01,-4.400e-02,9.374e-02,1.401e-03
-9.997e-02,3.312e-01,-1.579e+00,2.971e+00,2.109e-01,5.785e-02,1.325e-01,1.347e-03
-1.001e-01,3.098e-01,-1.575e+00,2.984e+00,2.207e-01,-4.101e-02,8.729e-02,1.314e-03
-1.002e-01,2.877e-01,-1.578e+00,2.993e+00,1.800e-01,5.563e-02,1.124e-01,1.258e-03
-1.003e-01,2.693e-01,-1.573e+00,3.004e+00,2.349e-01,-1.754e-02,1.332e-01,1.221e-03
-1.004e-01,2.462e-01,-1.574e+00,3.017e+00,2.496e-01,-5.594e-02,8.585e-02,1.129e-03
-1.005e-01,2.213e-01,-1.579e+00,3.026e+00,1.940e-01,7.307e-02,1.339e-01,1.130e-03
-1.006e-01,2.014e-01,-1.573e+00,3.039e+00,2.366e-01,-3.491e-02,1.052e-01,1.145e-03
-1.007e-01,1.780e-01,-1.576e+00,3.050e+00,2.350e-01,-1.509e-02,1.311e-01,1.112e-03
-1.009e-01,1.544e-01,-1.578e+00,3.063e+00,2.376e-01,5.820e-02,1.002e-01,1.154e-03
-1.010e-01,1.306e-01,-1.572e+00,3.073e+00,2.082e-01,-1.360e-02,1.196e-01,1.172e-03
-1.010e-01,1.095e-01,-1.573e+00,3.085e+00,2.506e-01,-4.531e-02,1.339e-01,1.142e-03
-1.011e-01,8.469e-02,-1.577e+00,3.098e+00,2.405e-01,4.358e-02,1.074e-01,1.188e-03
-1.012e-01,6.049e-02,-1.574e+00,3.109e+00,1.070e-01,-3.706e-02,1.425e-01,1.266e-03
-1.013e-01,4.863e-02,-1.577e+00,3.123e+00,3.732e-01,9.271e-02,9.303e-02,1.297e-03
-1.014e-01,2.337e-02,-1.577e+00,3.133e+00,3.082e-01,6.514e-02,1.095e-01,1.431e-03
-1.016e-01,-3.207e-03,-1.577e+00,3.144e+00,2.687e-01,7.946e-02,1.368e-01,1.591e-03
-1.017e-01,-2.941e-02,-1.575e+00,3.157e+00,6.165e-02,1.079e-02,1.476e-01,1.734e-03
-1.017e-01,-3.725e-02,-1.573e+00,3.172e+00,4.741e-01,1.078e-03,1.045e-01,1.766e-03
-1.018e-01,-6.214e-02,-1.573e+00,3.183e+00,3.952e-01,3.436e-02,1.404e-01,1.856e-03
-1.019e-01,-8.872e-02,-1.573e+00,3.197e+00,4.463e-01,4.235e-02,1.117e-01,1.970e-03
-1.019e-01,-1.153e-01,-1.573e+00,3.208e+00,4.254e-01,4.052e-02,1.375e-01,2.101e-03
-1.020e-01,-1.419e-01,-1.573e+00,3.222e+00,4.179e-01,7.005e-02,9.518e-02,2.251e-03
-1.021e-01,-1.685e-01,-1.573e+00,3.231e+00,3.368e-01,1.236e-02,1.390e-01,2.418e-03
-1.021e-01,-1.950e-01,-1.573e+00,3.245e+00,1.442e-01,2.730e-02,1.454e-01,2.602e-03
-1.021e-01,-2.105e-01,-1.571e+00,3.259e+00,4.877e-01,6.574e-02,1.253e-01,2.701e-03
-1.021e-01,-2.361e-01,-1.570e+00,3.272e+00,3.903e-01,4.848e-02,1.418e-01,2.836e-03
-1.021e-01,-2.627e-01,-1.570e+00,3.286e+00,4.849e-01,8.852e-02,1.203e-01,2.994e-03
-1.021e-01,-2.893e-01,-1.570e+00,3.298e+00,3.030e-01,6.715e-02,1.440e-01,3.170e-03
-1.021e-01,-3.158e-01,-1.570e+00,3.313e+00,4.965e-01,1.081e-01,1.339e-01,3.364e-03
-1.021e-01,-3.424e-01,-1.570e+00,3.326e+00,4.769e-01,1.031e-01,8.370e-02,3.576e-03
-1.021e-01,-3.690e-01,-1.570e+00,3.334e+00,3.933e-01,6.253e-02,1.361e-01,3.807e-03
-1.021e-01,-3.956e-01,-1.570e+00,3.348e+00,2.677e-01,9.973e-02,1.433e-01,4.056e-03
-1.020e-01,-4.216e-01,-1.567e+00,3.362e+00,4.096e-01,7.417e-02,1.253e-01,4.273e-03
-1.019e-01,-4.481e-01,-1.566e+00,3.375e+00,3.199e-01,1.199e-01,1.425e-01,4.451e-03
-1.018e-01,-4.747e-01,-1.566e+00,3.389e+00,3.906e-01,1.661e-01,1.368e-01,4.647e-03
-1.017e-01,-5.013e-01,-1.566e+00,3.403e+00,1.747e-01,1.560e-01,1.468e-01,4.862e-03
-1.015e-01,-5.196e-01,-1.552e+00,3.417e+00,4.826e-01,1.724e-01,1.311e-01,4.905e-03
-1.010e-01,-5.454e-01,-1.551e+00,3.431e+00,4.768e-01,1.064e-01,1.024e-01,4.743e-03
-1.004e-01,-5.720e-01,-1.551e+00,3.441e+00,4.241e-01,6.152e-02,1.289e-01,4.594e-03
-9.988e-02,-5.985e-01,-1.551e+00,3.454e+00,2.089e-01,6.347e-02,1.461e-01,4.464e-03
-9.939e-02,-6.200e-01,-1.545e+00,3.468e+00,4.531e-01,3.391e-02,1.397e-01,4.318e-03
-9.870e-02,-6.461e-01,-1.544e+00,3.482e+00,3.343e-01,5.329e-02,1.454e-01,4.061e-03
-9.799e-02,-6.726e-01,-1.544e+00,3.497e+00,4.752e-01,4.722e-02,1.346e-01,3.819e-03
-9.729e-02,-6.992e-01,-1.544e+00,3.510e+00,4.450e-01,3.656e-02,1.224e-01,3.598e-03
-9.658e-02,-7.258e-01,-1.544e+00,3.523e+00,4.261e-01,1.615e-02,1.354e-01,3.399e-03
-9.588e-02,-7.523e-01,-1.544e+00,3.536e+00,3.898e-01,2.722e-02,1.203e-01,3.221e-03
-9.517e-02,-7.789e-01,-1.544e+00,3.548e+00,2.944e-01,1.306e-02,1.433e-01,3.066e-03
-9.447e-02,-8.055e-01,-1.544e+00,3.562e+00,3.697e-01,2.523e-02,1.346e-01,2.933e-03
-9.376e-02,-8.321e-01,-1.544e+00,3.576e+00,3.359e-01,2.250e-02,1.404e-01,2.823e-03
-9.305e-02,-8.586e-01,-1.544e+00,3.590e+00,3.228e-01,4.100e-02,1.239e-01,2.737e-03
-9.235e-02,-8.852e-01,-1.544e+00,3.602e+00,1.297e-01,-1.214e-02,1.461e-01,2.675e-03
-9.198e-02,-8.993e-01,-1.545e+00,3.617e+00,3.916e-01,1.830e-02,1.167e-01,2.659e-03
-9.133e-02,-9.248e-01,-1.545e+00,3.629e+00,2.856e-01,3.402e-02,1.447e-01,2.665e-03
-9.066e-02,-9.514e-01,-1.545e+00,3.643e+00,3.541e-01,1.419e-02,1.332e-01,2.698e-03
-8.999e-02,-9.779e-01,-1.545e+00,3.656e+00,2.967e-01,4.663e-02,1.433e-01,2.756e-03
-8.931e-02,-1.005e+00,-1.545e+00,3.671e+00,2.861e-01,8.488e-02,1.418e-01,2.840e-03
-8.864e-02,-1.031e+00,-1.545e+00,3.685e+00,-9.203e-03,3.092e-02,1.504e-01,2.952e-03
-8.861e-02,-1.032e+00,-1.543e+00,3.700e+00,4.901e-01,2.557e-02,1.253e-01,2.960e-03
-8.792e-02,-1.057e+00,-1.542e+00,3.712e+00,4.723e-01,4.761e-02,1.404e-01,3.013e-03
-8.716e-02,-1.083e+00,-1.542e+00,3.727e+00,4.322e-01,9.109e-02,1.224e-01,3.098e-03
-8.640e-02,-1.110e+00,-1.542e+00,3.739e+00,2.218e-01,7.859e-02,1.476e-01,3.213e-03
-8.569e-02,-1.132e+00,-1.535e+00,3.754e+00,4.014e-01,7.974e-02,1.390e-01,3.260e-03
-8.473e-02,-1.159e+00,-1.534e+00,3.767e+00,1.543e-01,8.405e-02,1.512e-01,3.223e-03
-8.408e-02,-1.175e+00,-1.527e+00,3.783e+00,4.462e-01,4.883e-03,1.375e-01,3.160e-03
-8.293e-02,-1.201e+00,-1.526e+00,3.796e+00,2.687e-01,2.571e-02,1.490e-01,2.958e-03
-8.174e-02,-1.227e+00,-1.526e+00,3.811e+00,3.677e-01,3.681e-02,1.425e-01,2.780e-03
-8.055e-02,-1.254e+00,-1.526e+00,3.825e+00,3.388e-01,1.783e-02,1.433e-01,2.638e-03
-7.936e-02,-1.280e+00,-1.526e+00,3.840e+00,1.442e-01,4.914e-03,1.519e-01,2.532e-03
-7.866e-02,-1.296e+00,-1.525e+00,3.855e+00,3.599e-01,2.945e-02,1.418e-01,2.485e-03
-7.750e-02,-1.321e+00,-1.525e+00,3.869e+00,1.524e-01,-3.895e-02,1.540e-01,2.430e-03
-7.679e-02,-1.338e+00,-1.529e+00,3.885e+00,3.690e-01,1.109e-01,1.454e-01,2.441e-03
-7.573e-02,-1.363e+00,-1.529e+00,3.899e+00,1.782e-01,5.689e-02,1.533e-01,2.550e-03
-7.491e-02,-1.382e+00,-1.524e+00,3.914e+00,3.391e-01,1.191e-02,1.497e-01,2.612e-03
-7.369e-02,-1.408e+00,-1.524e+00,3.929e+00,1.540e-01,3.358e-02,1.547e-01,2.650e-03
-7.290e-02,-1.424e+00,-1.521e+00,3.945e+00,3.384e-01,1.859e-02,1.512e-01,2.674e-03
-7.160e-02,-1.450e+00,-1.520e+00,3.960e+00,3.155e-01,4.001e-02,1.440e-01,2.701e-03
-7.026e-02,-1.476e+00,-1.520e+00,3.974e+00,1.284e-01,3.695e-02,1.540e-01,2.781e-03
-6.953e-02,-1.490e+00,-1.517e+00,3.990e+00,3.013e-01,6.893e-02,1.476e-01,2.825e-03
-6.815e-02,-1.516e+00,-1.517e+00,4.005e+00,1.887e-01,7.068e-02,1.547e-01,2.892e-03
-6.703e-02,-1.535e+00,-1.510e+00,4.020e+00,2.405e-01,7.665e-02,1.483e-01,2.924e-03
-6.550e-02,-1.559e+00,-1.502e+00,4.035e+00,1.611e-01,7.359e-03,1.519e-01,2.835e-03
-6.433e-02,-1.575e+00,-1.501e+00,4.050e+00,1.722e-01,-2.114e-02,1.504e-01,2.728e-03
-6.315e-02,-1.593e+00,-1.503e+00,4.065e+00,2.057e-01,4.931e-02,1.483e-01,2.656e-03
-6.173e-02,-1.613e+00,-1.499e+00,4.080e+00,1.317e-01,-3.809e-03,1.512e-01,2.595e-03
-6.073e-02,-1.627e+00,-1.498e+00,4.095e+00,1.921e-01,-1.024e-02,1.519e-01,2.546e-03
-5.938e-02,-1.645e+00,-1.499e+00,4.110e+00,6.136e-02,2.549e-02,1.483e-01,2.529e-03
-5.886e-02,-1.653e+00,-1.497e+00,4.125e+00,2.701e-01,-3.661e-02,1.512e-01,2.533e-03
-5.703e-02,-1.677e+00,-1.497e+00,4.140e+00,2.187e-01,5.213e-02,1.454e-01,2.563e-03
-5.533e-02,-1.700e+00,-1.492e+00,4.155e+00,9.773e-02,-8.265e-03,1.504e-01,2.624e-03
-5.448e-02,-1.711e+00,-1.493e+00,4.170e+00,1.703e-01,1.009e-01,1.526e-01,2.654e-03
-5.313e-02,-1.727e+00,-1.483e+00,4.185e+00,-2.959e-02,1.272e-01,1.468e-01,2.675e-03
-5.326e-02,-1.726e+00,-1.471e+00,4.200e+00,3.012e-01,8.563e-02,1.526e-01,2.694e-03
-5.082e-02,-1.750e+00,-1.470e+00,4.215e+00,1.443e-01,1.613e-02,1.483e-01,2.368e-03
-4.925e-02,-1.765e+00,-1.468e+00,4.230e+00,1.540e-01,7.159e-03,1.490e-01,2.214e-03
-4.767e-02,-1.780e+00,-1.467e+00,4.245e+00,1.289e-01,6.622e-02,1.490e-01,2.097e-03
-4.628e-02,-1.793e+00,-1.461e+00,4.260e+00,1.709e-01,4.839e-02,1.483e-01,2.004e-03
-4.440e-02,-1.810e+00,-1.456e+00,4.274e+00,1.254e-01,7.061e-02,1.454e-01,1.856e-03
-4.288e-02,-1.823e+00,-1.449e+00,4.289e+00,1.314e-01,3.594e-04,1.440e-01,1.730e-03
-4.128e-02,-1.836e+00,-1.449e+00,4.303e+00,1.188e-01,2.449e-03,1.440e-01,1.607e-03
-3.981e-02,-1.848e+00,-1.448e+00,4.318e+00,-5.420e-02,2.170e-02,1.440e-01,1.552e-03
-4.031e-02,-1.844e+00,-1.446e+00,4.332e+00,2.904e-01,4.175e-02,1.390e-01,1.569e-03
-3.734e-02,-1.868e+00,-1.446e+00,4.346e+00,-6.551e-02,4.754e-02,1.411e-01,1.553e-03
-3.782e-02,-1.864e+00,-1.442e+00,4.360e+00,2.840e-01,5.648e-02,1.390e-01,1.549e-03
-3.475e-02,-1.888e+00,-1.441e+00,4.374e+00,-1.331e-01,7.111e-02,1.397e-01,1.670e-03
-3.608e-02,-1.878e+00,-1.435e+00,4.388e+00,2.801e-01,9.267e-02,1.361e-01,1.618e-03
-3.292e-02,-1.901e+00,-1.434e+00,4.402e+00,6.235e-02,1.353e-01,1.411e-01,1.768e-03
-3.180e-02,-1.908e+00,-1.422e+00,4.416e+00,8.558e-02,6.567e-02,1.339e-01,1.875e-03
-3.052e-02,-1.917e+00,-1.415e+00,4.429e+00,1.079e-01,1.966e-01,1.217e-01,1.950e-03
-2.878e-02,-1.927e+00,-1.396e+00,4.441e+00,-2.673e-03,4.375e-02,1.260e-01,2.021e-03
-2.866e-02,-1.928e+00,-1.390e+00,4.454e+00,5.196e-02,4.318e-02,1.260e-01,2.023e-03
-2.780e-02,-1.933e+00,-1.386e+00,4.466e+00,1.328e-01,1.561e-01,1.167e-01,2.018e-03
-2.538e-02,-1.945e+00,-1.371e+00,4.478e+00,7.015e-02,7.538e-02,1.131e-01,2.048e-03
-2.385e-02,-1.952e+00,-1.363e+00,4.489e+00,3.978e-03,1.595e-01,1.059e-01,2.113e-03
-2.365e-02,-1.953e+00,-1.348e+00,4.500e+00,5.806e-02,1.081e-01,1.095e-01,2.122e-03
-2.243e-02,-1.959e+00,-1.336e+00,4.511e+00,7.434e-02,1.855e-01,1.016e-01,2.120e-03
-2.067e-02,-1.966e+00,-1.318e+00,4.521e+00,2.525e-02,1.293e-01,1.002e-01,2.143e-03
-1.991e-02,-1.969e+00,-1.305e+00,4.531e+00,-1.954e-02,1.618e-02,9.949e-02,2.157e-03
-2.033e-02,-1.967e+00,-1.302e+00,4.541e+00,1.060e-01,1.649e-01,9.087e-02,2.160e-03
-1.772e-02,-1.976e+00,-1.287e+00,4.550e+00,-7.271e-03,1.725e-01,9.087e-02,2.226e-03
-1.766e-02,-1.976e+00,-1.270e+00,4.559e+00,7.907e-03,8.006e-02,9.374e-02,2.237e-03
-1.746e-02,-1.977e+00,-1.261e+00,4.569e+00,5.642e-02,3.115e-01,8.442e-02,2.239e-03
-1.578e-02,-1.982e+00,-1.231e+00,4.577e+00,3.702e-02,1.632e-01,8.585e-02,2.260e-03
-1.446e-02,-1.986e+00,-1.214e+00,4.586e+00,6.476e-03,1.699e-01,8.442e-02,2.323e-03
-1.413e-02,-1.987e+00,-1.197e+00,4.594e+00,7.199e-02,3.615e-01,7.509e-02,2.345e-03
-1.158e-02,-1.993e+00,-1.162e+00,4.602e+00,-6.934e-02,2.573e-01,7.939e-02,2.654e-03
-1.397e-02,-1.987e+00,-1.135e+00,4.610e+00,8.101e-02,2.198e-01,7.939e-02,2.541e-03
-1.098e-02,-1.994e+00,-1.113e+00,4.618e+00,-5.281e-02,4.854e-01,4.710e-02,2.579e-03
-1.294e-02,-1.990e+00,-1.066e+00,4.622e+00,-3.292e-03,4.323e-01,6.289e-02,2.620e-03
-1.330e-02,-1.989e+00,-1.022e+00,4.629e+00,4.072e-02,3.563e-01,8.298e-02,2.681e-03
-1.130e-02,-1.992e+00,-9.855e-01,4.637e+00,1.971e-02,3.087e-01,8.585e-02,2.271e-03
-1.009e-02,-1.994e+00,-9.540e-01,4.645e+00,1.985e-02,4.594e-01,4.566e-02,2.089e-03
-8.899e-03,-1.996e+00,-9.090e-01,4.650e+00,-8.755e-04,4.272e-01,6.289e-02,1.950e-03
-8.848e-03,-1.996e+00,-8.657e-01,4.656e+00,2.822e-02,4.241e-01,7.006e-02,1.946e-03
-7.126e-03,-1.998e+00,-8.230e-01,4.663e+00,2.469e-03,4.122e-01,8.944e-02,1.753e-03
-6.807e-03,-1.998e+00,-7.814e-01,4.672e+00,8.030e-03,4.807e-01,1.696e-02,1.736e-03
-6.255e-03,-1.999e+00,-7.336e-01,4.674e+00,1.358e-02,4.864e-01,2.987e-02,1.692e-03
-5.257e-03,-1.999e+00,-6.847e-01,4.677e+00,1.072e-02,4.823e-01,4.207e-02,1.642e-03
-4.389e-03,-2.000e+00,-6.361e-01,4.681e+00,6.253e-03,4.729e-01,5.930e-02,1.650e-03
-3.846e-03,-2.001e+00,-5.885e-01,4.687e+00,-1.500e-02,4.681e-01,7.652e-02,1.677e-03
-4.968e-03,-2.000e+00,-5.413e-01,4.695e+00,2.370e-02,4.829e-01,-3.854e-03,1.732e-03
-3.179e-03,-2.001e+00,-4.928e-01,4.694e+00,2.274e-02,4.971e-01,4.515e-04,1.624e-03
-1.137e-03,-2.002e+00,-4.429e-01,4.694e+00,-2.547e-02,5.092e-01,9.781e-03,1.976e-03
-3.108e-03,-2.001e+00,-3.918e-01,4.695e+00,1.083e-04,5.000e-01,-2.661e-04,1.744e-03
-3.296e-03,-2.001e+00,-3.414e-01,4.695e+00,2.719e-02,5.049e-01,3.059e-02,1.757e-03
-9.171e-04,-2.002e+00,-2.906e-01,4.698e+00,3.353e-03,5.056e-01,1.552e-02,1.777e-03
-4.015e-04,-2.002e+00,-2.397e-01,4.700e+00,-2.099e-03,5.066e-01,3.992e-02,1.871e-03
-5.628e-04,-2.002e+00,-1.887e-01,4.704e+00,9.348e-03,5.033e-01,1.409e-02,1.848e-03
2.683e-04,-2.002e+00,-1.380e-01,4.705e+00,-6.608e-03,5.092e-01,5.212e-02,1.965e-03
-2.582e-04,-2.002e+00,-8.681e-02,4.711e+00,9.687e-03,5.106e-01,5.714e-02,1.908e-03
5.759e-04,-2.002e+00,-3.543e-02,4.716e+00,2.450e-02,5.019e-01,4.782e-02,1.975e-03
2.910e-03,-2.002e+00,1.516e-02,4.721e+00,1.490e-02,5.117e-01,2.604e-03,2.541e-03
4.483e-03,-2.002e+00,6.659e-02,4.721e+00,-8.911e-03,5.121e-01,4.757e-03,3.174e-03
3.792e-03,-2.002e+00,1.181e-01,4.722e+00,-1.215e-02,5.113e-01,1.193e-02,2.906e-03
2.613e-03,-2.002e+00,1.696e-01,4.723e+00,2.294e-02,5.004e-01,6.193e-03,2.603e-03
4.582e-03,-2.002e+00,2.201e-01,4.724e+00,-4.234e-02,5.019e-01,1.409e-02,3.090e-03
9.944e-04,-2.003e+00,2.706e-01,4.725e+00,2.831e-02,5.039e-01,2.557e-02,2.729e-03
3.142e-03,-2.002e+00,3.213e-01,4.728e+00,-2.635e-02,4.970e-01,3.490e-02,2.651e-03
1.089e-03,-2.003e+00,3.714e-01,4.731e+00,1.835e-02,4.925e-01,3.705e-02,2.824e-03
2.440e-03,-2.002e+00,4.210e-01,4.735e+00,-1.760e-02,4.795e-01,5.571e-02,2.571e-03
1.120e-03,-2.003e+00,4.693e-01,4.740e+00,2.844e-02,4.434e-01,6.145e-02,2.890e-03
3.292e-03,-2.002e+00,5.143e-01,4.746e+00,3.482e-02,4.881e-01,-9.838e-04,2.384e-03
6.244e-03,-2.000e+00,5.630e-01,4.746e+00,-1.898e-02,4.777e-01,9.063e-03,2.579e-03
5.039e-03,-2.001e+00,6.112e-01,4.747e+00,1.307e-02,4.880e-01,1.050e-02,2.450e-03
5.875e-03,-2.000e+00,6.602e-01,4.748e+00,-3.532e-02,4.824e-01,2.629e-02,2.477e-03
3.449e-03,-2.002e+00,7.088e-01,4.751e+00,3.960e-02,4.700e-01,4.136e-02,2.827e-03
5.929e-03,-2.000e+00,7.562e-01,4.755e+00,7.824e-03,4.589e-01,4.638e-02,2.319e-03
6.679e-03,-1.999e+00,8.025e-01,4.760e+00,-3.035e-02,4.170e-01,7.222e-02,2.300e-03
4.832e-03,-2.001e+00,8.448e-01,4.767e+00,1.250e-02,4.372e-01,7.365e-02,2.651e-03
5.407e-03,-2.000e+00,8.887e-01,4.774e+00,3.859e-02,4.675e-01,4.997e-02,2.433e-03
7.639e-03,-1.997e+00,9.355e-01,4.779e+00,3.142e-02,4.289e-01,6.504e-02,1.965e-03
9.489e-03,-1.995e+00,9.790e-01,4.786e+00,-3.470e-02,4.440e-01,7.509e-02,1.943e-03
7.919e-03,-1.997e+00,1.024e+00,4.793e+00,2.254e-02,3.091e-01,1.081e-01,2.086e-03
8.815e-03,-1.996e+00,1.056e+00,4.804e+00,2.676e-02,4.437e-01,1.031e-01,1.894e-03
1.007e-02,-1.993e+00,1.099e+00,4.814e+00,7.434e-02,3.944e-01,1.296e-01,1.713e-03
1.314e-02,-1.987e+00,1.139e+00,4.827e+00,-3.153e-02,4.012e-01,1.382e-01,1.661e-03
1.225e-02,-1.989e+00,1.180e+00,4.841e+00,1.310e-01,3.512e-01,1.433e-01,1.693e-03
1.652e-02,-1.978e+00,1.216e+00,4.856e+00,2.223e-02,4.279e-01,1.440e-01,1.712e-03
1.756e-02,-1.975e+00,1.258e+00,4.870e+00,6.062e-02,2.447e-01,1.483e-01,1.802e-03
1.926e-02,-1.970e+00,1.284e+00,4.885e+00,4.991e-02,2.617e-01,1.476e-01,1.863e-03
2.064e-02,-1.965e+00,1.310e+00,4.900e+00,-3.232e-02,1.184e-01,1.476e-01,1.909e-03
2.000e-02,-1.967e+00,1.323e+00,4.914e+00,1.249e-01,2.404e-01,1.476e-01,1.930e-03
2.261e-02,-1.956e+00,1.347e+00,4.929e+00,1.340e-01,2.806e-01,1.425e-01,1.803e-03
2.540e-02,-1.943e+00,1.375e+00,4.943e+00,-4.663e-02,1.240e-01,1.461e-01,1.735e-03
2.482e-02,-1.946e+00,1.388e+00,4.958e+00,1.011e-01,1.199e-01,1.461e-01,1.795e-03
2.637e-02,-1.938e+00,1.400e+00,4.973e+00,1.235e-01,6.842e-02,1.476e-01,1.579e-03
2.840e-02,-1.926e+00,1.408e+00,4.987e+00,4.981e-02,7.380e-02,1.476e-01,1.364e-03
2.929e-02,-1.920e+00,1.415e+00,5.002e+00,6.198e-03,7.182e-02,1.476e-01,1.291e-03
2.944e-02,-1.919e+00,1.422e+00,5.017e+00,1.951e-01,4.948e-02,1.447e-01,1.275e-03
3.205e-02,-1.901e+00,1.428e+00,5.031e+00,-4.274e-02,8.059e-02,1.483e-01,1.018e-03
3.174e-02,-1.904e+00,1.435e+00,5.046e+00,2.415e-01,1.268e-02,1.476e-01,1.056e-03
3.466e-02,-1.882e+00,1.437e+00,5.061e+00,9.925e-02,6.499e-02,1.504e-01,8.069e-04
3.611e-02,-1.871e+00,1.443e+00,5.076e+00,7.904e-02,1.104e-01,1.519e-01,7.652e-04
3.710e-02,-1.863e+00,1.454e+00,5.091e+00,1.163e-01,9.857e-02,1.526e-01,7.086e-04
3.837e-02,-1.852e+00,1.464e+00,5.106e+00,8.047e-02,2.265e-02,1.519e-01,5.621e-04
3.924e-02,-1.843e+00,1.467e+00,5.122e+00,1.254e-01,2.963e-02,1.526e-01,4.371e-04
4.049e-02,-1.831e+00,1.470e+00,5.137e+00,6.678e-02,4.104e-02,1.519e-01,2.738e-04
4.120e-02,-1.824e+00,1.474e+00,5.152e+00,2.563e-01,3.821e-02,1.504e-01,1.805e-04
4.349e-02,-1.800e+00,1.478e+00,5.167e+00,1.265e-01,4.217e-02,1.519e-01,1.059e-04
4.474e-02,-1.786e+00,1.482e+00,5.182e+00,1.807e-01,-3.864e-02,1.526e-01,2.417e-04
4.633e-02,-1.769e+00,1.479e+00,5.197e+00,1.687e-01,-5.181e-02,1.519e-01,3.571e-04
4.793e-02,-1.752e+00,1.474e+00,5.213e+00,-5.700e-02,1.039e-01,1.497e-01,3.225e-04
4.759e-02,-1.756e+00,1.483e+00,5.228e+00,3.746e-01,2.095e-05,1.425e-01,3.234e-04
4.966e-02,-1.732e+00,1.484e+00,5.242e+00,-7.844e-03,1.503e-02,1.512e-01,3.638e-04
4.979e-02,-1.730e+00,1.485e+00,5.257e+00,4.244e-01,-2.186e-02,1.375e-01,3.621e-04
5.187e-02,-1.706e+00,1.485e+00,5.271e+00,3.459e-01,-3.040e-02,1.325e-01,3.181e-04
5.414e-02,-1.680e+00,1.485e+00,5.284e+00,-5.353e-02,6.167e-02,1.476e-01,1.525e-04
5.392e-02,-1.682e+00,1.491e+00,5.299e+00,4.075e-01,7.645e-02,1.289e-01,1.611e-04
5.582e-02,-1.658e+00,1.491e+00,5.312e+00,1.451e-01,2.739e-02,1.504e-01,7.568e-05
5.704e-02,-1.643e+00,1.494e+00,5.327e+00,2.940e-01,7.070e-02,1.476e-01,6.612e-06
5.899e-02,-1.617e+00,1.494e+00,5.341e+00,4.430e-02,8.521e-02,1.483e-01,1.695e-04
5.946e-02,-1.611e+00,1.502e+00,5.356e+00,3.061e-01,7.559e-02,1.483e-01,2.051e-04
6.114e-02,-1.586e+00,1.503e+00,5.371e+00,1.242e-01,9.739e-02,1.490e-01,2.450e-04
6.201e-02,-1.573e+00,1.512e+00,5.386e+00,2.611e-01,4.566e-02,1.504e-01,2.435e-04
6.343e-02,-1.548e+00,1.516e+00,5.401e+00,2.558e-01,3.195e-02,1.447e-01,1.039e-04
6.479e-02,-1.522e+00,1.519e+00,5.416e+00,4.704e-03,1.228e-02,1.504e-01,6.361e-05
6.493e-02,-1.520e+00,1.521e+00,5.431e+00,3.583e-01,2.195e-02,1.390e-01,8.188e-05
6.615e-02,-1.495e+00,1.521e+00,5.444e+00,5.694e-02,2.808e-02,1.490e-01,2.555e-04
6.652e-02,-1.488e+00,1.523e+00,5.459e+00,4.162e-01,5.744e-02,1.404e-01,3.054e-04
6.769e-02,-1.463e+00,1.523e+00,5.473e+00,3.482e-01,1.703e-02,1.454e-01,4.850e-04
6.895e-02,-1.437e+00,1.523e+00,5.488e+00,3.341e-01,2.919e-02,1.346e-01,6.239e-04
7.021e-02,-1.410e+00,1.523e+00,5.501e+00,-2.214e-03,1.676e-02,1.490e-01,7.106e-04
7.031e-02,-1.408e+00,1.525e+00,5.516e+00,4.018e-01,6.275e-02,1.433e-01,7.151e-04
7.142e-02,-1.384e+00,1.525e+00,5.531e+00,3.015e-01,5.071e-02,1.468e-01,7.886e-04
7.263e-02,-1.357e+00,1.525e+00,5.545e+00,3.377e-01,3.962e-02,1.411e-01,8.244e-04
7.384e-02,-1.331e+00,1.525e+00,5.559e+00,2.650e-01,8.636e-02,1.447e-01,8.157e-04
7.498e-02,-1.305e+00,1.529e+00,5.574e+00,-4.539e-02,-1.305e-03,1.483e-01,8.139e-04
7.490e-02,-1.307e+00,1.529e+00,5.589e+00,5.207e-01,-2.751e-02,1.246e-01,8.103e-04
7.589e-02,-1.283e+00,1.529e+00,5.601e+00,3.947e-01,-2.132e-03,1.433e-01,8.341e-04
7.699e-02,-1.256e+00,1.529e+00,5.616e+00,4.379e-01,-1.206e-02,1.095e-01,8.233e-04
7.810e-02,-1.230e+00,1.529e+00,5.626e+00,1.646e-01,-1.586e-02,1.447e-01,7.751e-04
7.883e-02,-1.212e+00,1.528e+00,5.641e+00,3.855e-01,9.399e-02,1.325e-01,7.129e-04
7.993e-02,-1.186e+00,1.528e+00,5.654e+00,1.890e-01,1.080e-01,1.461e-01,5.691e-04
8.069e-02,-1.167e+00,1.538e+00,5.669e+00,4.037e-01,-1.485e-02,1.275e-01,5.257e-04
8.153e-02,-1.141e+00,1.539e+00,5.682e+00,1.360e-01,9.033e-03,1.461e-01,6.052e-04
8.199e-02,-1.126e+00,1.539e+00,5.696e+00,4.163e-01,-2.302e-02,1.346e-01,6.430e-04
8.279e-02,-1.101e+00,1.540e+00,5.710e+00,1.139e-01,-1.406e-02,1.461e-01,6.997e-04
8.320e-02,-1.088e+00,1.538e+00,5.724e+00,5.228e-01,8.884e-04,8.800e-02,7.106e-04
8.402e-02,-1.063e+00,1.538e+00,5.733e+00,3.841e-01,-2.417e-02,1.390e-01,6.904e-04
8.489e-02,-1.036e+00,1.538e+00,5.747e+00,4.021e-01,4.421e-02,1.167e-01,6.406e-04
8.576e-02,-1.010e+00,1.538e+00,5.759e+00,2.961e-01,5.656e-02,1.397e-01,5.627e-04
8.663e-02,-9.831e-01,1.538e+00,5.773e+00,1.742e-01,6.953e-02,1.433e-01,4.573e-04
8.717e-02,-9.648e-01,1.545e+00,5.787e+00,2.361e-01,7.037e-02,1.433e-01,4.215e-04
8.770e-02,-9.417e-01,1.552e+00,5.801e+00,4.096e-01,4.197e-02,1.217e-01,5.242e-04
8.819e-02,-9.153e-01,1.552e+00,5.813e+00,1.625e-01,4.221e-02,1.440e-01,7.231e-04
8.848e-02,-8.982e-01,1.556e+00,5.828e+00,3.058e-01,-1.833e-02,1.404e-01,8.697e-04
8.885e-02,-8.725e-01,1.556e+00,5.842e+00,2.768e-01,-9.720e-02,1.411e-01,1.135e-03
8.924e-02,-8.460e-01,1.556e+00,5.856e+00,4.362e-01,-5.154e-02,1.203e-01,1.373e-03
8.965e-02,-8.195e-01,1.555e+00,5.868e+00,1.494e-01,-7.200e-02,1.447e-01,1.575e-03
8.994e-02,-8.035e-01,1.549e+00,5.882e+00,4.827e-01,8.841e-03,1.282e-01,1.638e-03
9.051e-02,-7.779e-01,1.548e+00,5.895e+00,2.578e-01,9.524e-03,1.447e-01,1.612e-03
9.109e-02,-7.520e-01,1.549e+00,5.910e+00,4.712e-01,3.627e-02,1.253e-01,1.574e-03
9.166e-02,-7.255e-01,1.549e+00,5.922e+00,4.178e-01,2.715e-02,1.318e-01,1.528e-03
9.224e-02,-6.989e-01,1.549e+00,5.935e+00,4.289e-01,4.952e-02,1.210e-01,1.460e-03
9.281e-02,-6.723e-01,1.549e+00,5.948e+00,1.572e-01,3.116e-02,1.454e-01,1.371e-03
9.315e-02,-6.557e-01,1.552e+00,5.962e+00,4.573e-01,6.828e-02,1.325e-01,1.325e-03
9.362e-02,-6.300e-01,1.552e+00,5.975e+00,3.721e-01,1.766e-02,1.382e-01,1.286e-03
9.411e-02,-6.034e-01,1.552e+00,5.989e+00,4.641e-01,7.078e-02,1.232e-01,1.226e-03
9.461e-02,-5.768e-01,1.552e+00,6.001e+00,3.641e-01,3.671e-02,1.368e-01,1.145e-03
9.510e-02,-5.502e-01,1.552e+00,6.015e+00,4.200e-01,8.053e-02,1.303e-01,1.044e-03
9.559e-02,-5.237e-01,1.552e+00,6.028e+00,2.835e-01,6.808e-02,1.397e-01,9.237e-04
9.608e-02,-4.971e-01,1.552e+00,6.042e+00,4.246e-01,1.025e-01,1.268e-01,7.835e-04
9.657e-02,-4.705e-01,1.552e+00,6.055e+00,1.518e-01,1.014e-01,1.447e-01,6.238e-04
9.680e-02,-4.543e-01,1.562e+00,6.069e+00,5.436e-01,4.161e-03,1.110e-01,5.834e-04
9.702e-02,-4.287e-01,1.563e+00,6.080e+00,4.097e-01,2.296e-02,1.354e-01,6.602e-04
9.724e-02,-4.021e-01,1.563e+00,6.094e+00,5.031e-01,5.919e-03,1.102e-01,7.227e-04
9.745e-02,-3.755e-01,1.563e+00,6.105e+00,3.982e-01,-5.419e-03,1.318e-01,7.664e-04
9.767e-02,-3.490e-01,1.563e+00,6.118e+00,4.635e-01,9.446e-03,1.045e-01,7.914e-04
9.789e-02,-3.224e-01,1.563e+00,6.129e+00,2.229e-01,2.483e-02,1.418e-01,7.980e-04
9.806e-02,-2.997e-01,1.565e+00,6.143e+00,3.874e-01,8.923e-03,1.311e-01,8.128e-04
9.821e-02,-2.734e-01,1.565e+00,6.156e+00,3.851e-01,2.862e-02,1.303e-01,8.510e-04
9.836e-02,-2.469e-01,1.565e+00,6.169e+00,4.496e-01,2.293e-03,8.011e-02,8.721e-04
9.852e-02,-2.203e-01,1.565e+00,6.177e+00,2.879e-01,3.844e-02,1.303e-01,8.751e-04
9.867e-02,-1.937e-01,1.565e+00,6.190e+00,3.454e-01,1.301e-02,1.009e-01,8.601e-04
9.882e-02,-1.671e-01,1.565e+00,6.200e+00,2.213e-01,1.901e-02,1.318e-01,8.272e-04
9.894e-02,-1.446e-01,1.567e+00,6.213e+00,1.612e-01,2.476e-02,1.390e-01,8.033e-04
9.898e-02,-1.279e-01,1.569e+00,6.227e+00,3.999e-01,3.807e-03,1.160e-01,8.128e-04
9.902e-02,-1.022e-01,1.569e+00,6.239e+00,1.392e-01,4.415e-02,1.447e-01,8.516e-04
9.901e-02,-8.716e-02,1.574e+00,6.253e+00,4.894e-01,5.325e-02,1.153e-01,8.932e-04
9.893e-02,-6.163e-02,1.574e+00,6.265e+00,4.140e-01,3.707e-03,1.332e-01,1.019e-03
9.885e-02,-3.505e-02,1.574e+00,6.278e+00,4.095e-01,3.698e-02,1.311e-01,1.133e-03
9.877e-02,-8.466e-03,1.574e+00,7.957e-03,4.972e-01,7.070e-02,8.657e-02,1.229e-03
9.869e-02,1.812e-02,1.574e+00,1.661e-02,4.264e-01,1.724e-02,6.910e-03,1.308e-03
9.861e-02,4.470e-02,1.574e+00,1.730e-02,1.971e-01,3.123e-02,6.647e-02,1.369e-03
9.852e-02,6.503e-02,1.577e+00,2.395e-02,1.185e-01,3.480e-02,8.944e-02,1.430e-03
9.842e-02,7.757e-02,1.580e+00,3.290e-02,1.665e-01,-4.955e-02,1.045e-01,1.503e-03
9.830e-02,9.388e-02,1.576e+00,4.335e-02,2.179e-01,5.149e-02,4.925e-02,1.592e-03
9.815e-02,1.153e-01,1.580e+00,4.827e-02,1.136e-01,-4.385e-02,7.150e-02,1.686e-03
9.805e-02,1.276e-01,1.577e+00,5.542e-02,1.241e-01,4.235e-02,1.002e-01,1.748e-03
9.796e-02,1.399e-01,1.580e+00,6.544e-02,1.929e-01,-6.721e-02,8.729e-02,1.798e-03
9.783e-02,1.587e-01,1.574e+00,7.417e-02,1.908e-01,7.069e-02,7.078e-02,1.855e-03
9.771e-02,1.779e-01,1.580e+00,8.125e-02,1.353e-01,-5.410e-02,1.031e-01,1.890e-03
9.760e-02,1.919e-01,1.576e+00,9.156e-02,1.989e-01,3.773e-02,1.081e-01,1.935e-03
9.748e-02,2.113e-01,1.579e+00,1.024e-01,2.203e-01,-3.514e-02,7.867e-02,1.960e-03
9.733e-02,2.332e-01,1.576e+00,1.102e-01,1.664e-01,6.214e-02,9.087e-02,1.990e-03
9.720e-02,2.504e-01,1.581e+00,1.193e-01,1.518e-01,-7.267e-02,1.239e-01,2.015e-03
9.707e-02,2.657e-01,1.575e+00,1.317e-01,2.551e-01,5.580e-02,6.934e-02,2.039e-03
9.692e-02,2.904e-01,1.580e+00,1.386e-01,1.537e-01,-5.224e-02,1.153e-01,2.023e-03
9.680e-02,3.067e-01,1.575e+00,1.502e-01,2.177e-01,2.531e-02,3.992e-02,2.020e-03
9.668e-02,3.280e-01,1.577e+00,1.542e-01,9.701e-02,-6.114e-02,1.131e-01,1.963e-03
9.664e-02,3.388e-01,1.572e+00,1.655e-01,2.014e-01,5.361e-02,9.949e-02,1.919e-03
9.658e-02,3.581e-01,1.576e+00,1.754e-01,1.989e-01,6.158e-02,6.145e-02,1.807e-03
9.640e-02,3.780e-01,1.583e+00,1.816e-01,1.381e-01,-6.198e-02,9.446e-02,1.792e-03
9.627e-02,3.924e-01,1.577e+00,1.910e-01,1.582e-01,-4.638e-02,1.196e-01,1.789e-03
9.620e-02,4.081e-01,1.573e+00,2.030e-01,2.406e-01,2.834e-02,5.499e-02,1.692e-03
9.614e-02,4.316e-01,1.575e+00,2.085e-01,1.214e-01,5.366e-02,1.002e-01,1.501e-03
9.606e-02,4.447e-01,1.580e+00,2.185e-01,1.715e-01,-2.722e-02,1.167e-01,1.436e-03
9.592e-02,4.615e-01,1.578e+00,2.302e-01,2.379e-01,-1.033e-02,7.365e-02,1.381e-03
9.577e-02,4.848e-01,1.577e+00,2.375e-01,1.546e-01,4.975e-02,1.059e-01,1.246e-03
9.564e-02,5.010e-01,1.581e+00,2.481e-01,1.787e-01,-1.017e-02,1.253e-01,1.167e-03
9.546e-02,5.188e-01,1.581e+00,2.607e-01,2.578e-01,-3.985e-02,7.580e-02,1.117e-03
9.526e-02,5.440e-01,1.577e+00,2.682e-01,1.425e-01,8.240e-02,1.268e-01,9.725e-04
9.512e-02,5.592e-01,1.584e+00,2.809e-01,2.425e-01,5.349e-02,6.073e-02,8.927e-04
9.473e-02,5.827e-01,1.590e+00,2.870e-01,1.285e-01,3.189e-02,9.303e-02,9.273e-04
9.445e-02,5.965e-01,1.593e+00,2.963e-01,1.491e-01,5.592e-02,1.289e-01,9.999e-04
9.408e-02,6.113e-01,1.599e+00,3.092e-01,2.578e-01,3.193e-02,7.150e-02,1.136e-03
9.334e-02,6.363e-01,1.602e+00,3.163e-01,1.456e-01,-7.962e-02,1.131e-01,1.467e-03
9.290e-02,6.518e-01,1.595e+00,3.276e-01,1.913e-01,8.951e-03,1.260e-01,1.641e-03
9.245e-02,6.706e-01,1.595e+00,3.402e-01,2.541e-01,-3.533e-02,8.370e-02,1.762e-03
9.188e-02,6.955e-01,1.592e+00,3.486e-01,1.611e-01,-3.314e-02,1.074e-01,1.879e-03
9.155e-02,7.125e-01,1.589e+00,3.594e-01,1.976e-01,3.368e-02,7.222e-02,1.891e-03
9.118e-02,7.320e-01,1.591e+00,3.666e-01,1.460e-01,3.382e-02,9.805e-02,1.883e-03
9.084e-02,7.471e-01,1.595e+00,3.764e-01,1.647e-01,3.812e-02,1.217e-01,1.919e-03
9.042e-02,7.634e-01,1.599e+00,3.886e-01,2.258e-01,1.010e-02,9.016e-02,2.009e-03
8.979e-02,7.856e-01,1.600e+00,3.976e-01,1.714e-01,7.305e-04,1.160e-01,2.176e-03
8.927e-02,8.032e-01,1.600e+00,4.092e-01,1.793e-01,2.599e-03,1.382e-01,2.308e-03
8.875e-02,8.211e-01,1.600e+00,4.230e-01,2.634e-01,4.598e-03,1.224e-01,2.436e-03
8.798e-02,8.468e-01,1.601e+00,4.352e-01,2.096e-01,-4.619e-02,1.390e-01,2.609e-03
8.738e-02,8.683e-01,1.596e+00,4.491e-01,2.677e-01,8.294e-03,1.074e-01,2.701e-03
8.672e-02,8.944e-01,1.596e+00,4.599e-01,0.000e+00,0.000e+00,0.000e+00,2.721e-03


==> figs/quantized_NN-S.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.587e-01,1.942e-01,8.283e-02,0.000e+00
1.000e-01,1.035e-03,1.571e+00,8.283e-04,2.587e-01,1.942e-01,8.283e-02,2.435e-07
1.000e-01,3.081e-03,1.572e+00,1.657e-03,2.587e-01,1.942e-01,8.283e-02,2.160e-06
9.999e-02,5.428e-03,1.573e+00,2.485e-03,2.587e-01,1.942e-01,8.283e-02,6.690e-06
9.999e-02,7.868e-03,1.575e+00,3.313e-03,2.587e-01,1.942e-01,8.283e-02,1.404e-05
9.997e-02,1.033e-02,1.576e+00,4.141e-03,2.587e-01,1.942e-01,8.283e-02,2.423e-05
9.996e-02,1.281e-02,1.577e+00,4.970e-03,2.587e-01,1.942e-01,8.283e-02,3.722e-05
9.994e-02,1.529e-02,1.578e+00,5.798e-03,2.617e-01,2.340e-02,8.819e-02,5.301e-05
9.992e-02,1.783e-02,1.579e+00,6.680e-03,2.617e-01,2.340e-02,8.819e-02,7.167e-05
9.990e-02,2.043e-02,1.579e+00,7.562e-03,2.617e-01,2.340e-02,8.819e-02,9.204e-05
9.988e-02,2.304e-02,1.580e+00,8.444e-03,2.469e-01,-1.008e-01,1.270e-01,1.132e-04
9.986e-02,2.560e-02,1.579e+00,9.714e-03,2.469e-01,-1.008e-01,1.270e-01,1.340e-04
9.984e-02,2.810e-02,1.579e+00,1.098e-02,2.469e-01,-1.008e-01,1.270e-01,1.526e-04
9.982e-02,3.059e-02,1.578e+00,1.225e-02,2.469e-01,-1.008e-01,1.270e-01,1.688e-04
9.980e-02,3.306e-02,1.577e+00,1.353e-02,2.617e-01,2.097e-01,1.136e-01,1.823e-04
9.979e-02,3.554e-02,1.576e+00,1.466e-02,2.617e-01,2.097e-01,1.136e-01,1.941e-04
9.978e-02,3.803e-02,1.577e+00,1.580e-02,2.469e-01,-1.008e-01,1.270e-01,2.067e-04
9.976e-02,4.050e-02,1.577e+00,1.707e-02,2.646e-01,-3.353e-02,6.541e-02,2.207e-04
9.974e-02,4.305e-02,1.577e+00,1.772e-02,2.557e-01,2.149e-01,5.670e-02,2.344e-04
9.973e-02,4.557e-02,1.578e+00,1.829e-02,2.617e-01,1.305e-02,8.551e-02,2.478e-04
9.971e-02,4.812e-02,1.578e+00,1.914e-02,2.617e-01,1.305e-02,8.551e-02,2.627e-04
9.969e-02,5.072e-02,1.578e+00,2.000e-02,2.617e-01,1.305e-02,8.551e-02,2.788e-04
9.967e-02,5.334e-02,1.579e+00,2.085e-02,2.617e-01,1.305e-02,8.551e-02,2.954e-04
9.965e-02,5.596e-02,1.579e+00,2.171e-02,2.617e-01,1.305e-02,8.551e-02,3.123e-04
9.963e-02,5.859e-02,1.579e+00,2.257e-02,2.617e-01,1.305e-02,8.551e-02,3.293e-04
9.961e-02,6.121e-02,1.579e+00,2.342e-02,2.617e-01,1.305e-02,8.551e-02,3.466e-04
9.959e-02,6.384e-02,1.579e+00,2.428e-02,2.676e-01,-1.800e-02,1.123e-01,3.640e-04
9.956e-02,6.647e-02,1.579e+00,2.540e-02,2.676e-01,-1.800e-02,1.123e-01,3.816e-04
9.954e-02,6.913e-02,1.579e+00,2.652e-02,2.676e-01,-1.800e-02,1.123e-01,3.993e-04
9.952e-02,7.178e-02,1.579e+00,2.764e-02,2.676e-01,-1.800e-02,1.123e-01,4.168e-04
9.950e-02,7.444e-02,1.579e+00,2.877e-02,2.676e-01,-1.800e-02,1.123e-01,4.342e-04
9.947e-02,7.710e-02,1.579e+00,2.989e-02,2.676e-01,-1.800e-02,1.123e-01,4.513e-04
9.945e-02,7.975e-02,1.579e+00,3.101e-02,2.676e-01,-1.800e-02,1.123e-01,4.683e-04
9.943e-02,8.241e-02,1.579e+00,3.214e-02,2.676e-01,-2.478e-03,1.244e-01,4.851e-04
9.941e-02,8.507e-02,1.579e+00,3.338e-02,2.676e-01,-2.478e-03,1.244e-01,5.017e-04
9.939e-02,8.773e-02,1.579e+00,3.462e-02,2.676e-01,-2.478e-03,1.244e-01,5.182e-04
9.936e-02,9.038e-02,1.579e+00,3.587e-02,2.676e-01,-2.478e-03,1.244e-01,5.344e-04
9.934e-02,9.304e-02,1.579e+00,3.711e-02,2.676e-01,-2.478e-03,1.244e-01,5.505e-04
9.932e-02,9.570e-02,1.579e+00,3.835e-02,2.676e-01,-2.478e-03,1.244e-01,5.664e-04
9.930e-02,9.836e-02,1.579e+00,3.960e-02,2.676e-01,-2.478e-03,1.244e-01,5.822e-04
9.927e-02,1.010e-01,1.579e+00,4.084e-02,2.676e-01,-2.478e-03,1.244e-01,5.977e-04
9.925e-02,1.037e-01,1.579e+00,4.209e-02,2.261e-01,-1.215e-01,1.425e-01,6.131e-04
9.923e-02,1.062e-01,1.579e+00,4.351e-02,2.617e-01,2.858e-02,7.948e-02,6.269e-04
9.921e-02,1.087e-01,1.578e+00,4.430e-02,2.617e-01,2.858e-02,7.948e-02,6.391e-04
9.919e-02,1.112e-01,1.578e+00,4.510e-02,2.617e-01,2.858e-02,7.948e-02,6.512e-04
9.917e-02,1.138e-01,1.578e+00,4.589e-02,2.617e-01,2.858e-02,7.948e-02,6.636e-04
9.915e-02,1.165e-01,1.579e+00,4.669e-02,2.617e-01,2.858e-02,7.948e-02,6.765e-04
9.913e-02,1.191e-01,1.579e+00,4.748e-02,2.617e-01,2.858e-02,7.948e-02,6.899e-04
9.911e-02,1.217e-01,1.579e+00,4.828e-02,2.617e-01,2.858e-02,7.948e-02,7.038e-04
9.909e-02,1.243e-01,1.579e+00,4.907e-02,2.587e-01,-1.283e-02,1.083e-01,7.182e-04
9.907e-02,1.269e-01,1.580e+00,5.016e-02,2.587e-01,-1.283e-02,1.083e-01,7.328e-04
9.904e-02,1.295e-01,1.580e+00,5.124e-02,2.587e-01,-1.283e-02,1.083e-01,7.472e-04
9.902e-02,1.321e-01,1.579e+00,5.232e-02,2.587e-01,-1.283e-02,1.083e-01,7.612e-04
9.900e-02,1.347e-01,1.579e+00,5.340e-02,2.587e-01,-1.283e-02,1.083e-01,7.748e-04
9.898e-02,1.373e-01,1.579e+00,5.449e-02,2.587e-01,-1.283e-02,1.083e-01,7.878e-04
9.895e-02,1.399e-01,1.579e+00,5.557e-02,2.617e-01,-3.353e-02,1.043e-01,8.003e-04
9.893e-02,1.425e-01,1.579e+00,5.661e-02,2.617e-01,-3.353e-02,1.043e-01,8.123e-04
9.891e-02,1.451e-01,1.579e+00,5.766e-02,2.587e-01,-6.458e-02,1.264e-01,8.236e-04
9.889e-02,1.477e-01,1.578e+00,5.892e-02,2.587e-01,-6.458e-02,1.264e-01,8.338e-04
9.887e-02,1.503e-01,1.578e+00,6.018e-02,2.587e-01,-6.458e-02,1.264e-01,8.427e-04
9.886e-02,1.529e-01,1.577e+00,6.145e-02,3.928e-02,5.963e-02,1.451e-01,8.501e-04
9.885e-02,1.545e-01,1.577e+00,6.290e-02,3.928e-02,5.963e-02,1.451e-01,8.542e-04
9.884e-02,1.553e-01,1.578e+00,6.435e-02,2.587e-01,-6.458e-02,1.264e-01,8.563e-04
9.883e-02,1.567e-01,1.578e+00,6.561e-02,2.587e-01,-6.458e-02,1.264e-01,8.604e-04
9.882e-02,1.590e-01,1.577e+00,6.688e-02,2.587e-01,-6.458e-02,1.264e-01,8.664e-04
9.880e-02,1.614e-01,1.577e+00,6.814e-02,3.928e-02,5.963e-02,1.451e-01,8.719e-04
9.879e-02,1.631e-01,1.577e+00,6.959e-02,2.617e-01,1.787e-01,7.948e-02,8.749e-04
9.878e-02,1.647e-01,1.577e+00,7.039e-02,2.587e-01,-3.353e-02,9.623e-02,8.784e-04
9.877e-02,1.670e-01,1.578e+00,7.135e-02,2.587e-01,-3.353e-02,9.623e-02,8.843e-04
9.875e-02,1.695e-01,1.577e+00,7.231e-02,2.587e-01,-3.353e-02,9.623e-02,8.907e-04
9.873e-02,1.721e-01,1.577e+00,7.327e-02,2.557e-01,1.269e-01,1.069e-01,8.966e-04
9.872e-02,1.746e-01,1.577e+00,7.434e-02,2.587e-01,-3.353e-02,9.623e-02,9.019e-04
9.870e-02,1.772e-01,1.578e+00,7.531e-02,2.587e-01,-3.353e-02,9.623e-02,9.080e-04
9.868e-02,1.798e-01,1.577e+00,7.627e-02,2.587e-01,-3.353e-02,9.623e-02,9.139e-04
9.866e-02,1.824e-01,1.577e+00,7.723e-02,2.557e-01,1.269e-01,1.069e-01,9.189e-04
9.865e-02,1.849e-01,1.577e+00,7.830e-02,2.646e-01,-1.800e-02,1.257e-01,9.235e-04
9.863e-02,1.875e-01,1.578e+00,7.956e-02,2.646e-01,-1.800e-02,1.257e-01,9.289e-04
9.861e-02,1.901e-01,1.578e+00,8.081e-02,2.646e-01,-1.800e-02,1.257e-01,9.345e-04
9.859e-02,1.928e-01,1.578e+00,8.207e-02,2.646e-01,-1.800e-02,1.257e-01,9.398e-04
9.858e-02,1.954e-01,1.578e+00,8.333e-02,2.646e-01,-1.800e-02,1.257e-01,9.448e-04
9.856e-02,1.981e-01,1.577e+00,8.458e-02,2.646e-01,-1.800e-02,1.257e-01,9.494e-04
9.854e-02,2.007e-01,1.577e+00,8.584e-02,2.646e-01,-1.800e-02,1.257e-01,9.535e-04
9.852e-02,2.033e-01,1.577e+00,8.710e-02,2.646e-01,1.683e-01,1.197e-01,9.571e-04
9.851e-02,2.059e-01,1.578e+00,8.830e-02,1.520e-01,-8.011e-02,1.438e-01,9.607e-04
9.849e-02,2.081e-01,1.578e+00,8.973e-02,1.520e-01,-8.011e-02,1.438e-01,9.641e-04
9.848e-02,2.098e-01,1.577e+00,9.117e-02,2.172e-01,4.410e-02,1.425e-01,9.661e-04
9.847e-02,2.116e-01,1.577e+00,9.260e-02,2.172e-01,4.410e-02,1.425e-01,9.674e-04
9.846e-02,2.137e-01,1.577e+00,9.402e-02,2.172e-01,4.410e-02,1.425e-01,9.688e-04
9.844e-02,2.159e-01,1.577e+00,9.544e-02,2.617e-01,4.928e-02,8.283e-02,9.709e-04
9.843e-02,2.182e-01,1.578e+00,9.627e-02,2.617e-01,4.928e-02,8.283e-02,9.739e-04
9.841e-02,2.207e-01,1.578e+00,9.710e-02,2.617e-01,4.928e-02,8.283e-02,9.780e-04
9.839e-02,2.233e-01,1.578e+00,9.793e-02,2.617e-01,4.928e-02,8.283e-02,9.829e-04
9.837e-02,2.259e-01,1.579e+00,9.876e-02,2.617e-01,-3.353e-02,1.157e-01,9.887e-04
9.835e-02,2.285e-01,1.579e+00,9.991e-02,2.617e-01,-3.353e-02,1.157e-01,9.949e-04
9.833e-02,2.311e-01,1.579e+00,1.011e-01,2.617e-01,-3.353e-02,1.157e-01,1.001e-03
9.831e-02,2.337e-01,1.579e+00,1.022e-01,2.617e-01,-3.353e-02,1.157e-01,1.006e-03
9.829e-02,2.364e-01,1.578e+00,1.034e-01,2.617e-01,-3.353e-02,1.157e-01,1.010e-03
9.827e-02,2.390e-01,1.578e+00,1.045e-01,2.617e-01,-3.353e-02,1.157e-01,1.014e-03
9.825e-02,2.416e-01,1.578e+00,1.057e-01,2.617e-01,-3.353e-02,1.157e-01,1.017e-03
9.823e-02,2.442e-01,1.577e+00,1.069e-01,2.617e-01,-3.353e-02,1.157e-01,1.018e-03
9.822e-02,2.468e-01,1.577e+00,1.080e-01,2.587e-01,2.459e-01,1.203e-01,1.019e-03
9.820e-02,2.494e-01,1.578e+00,1.092e-01,2.231e-01,-5.423e-02,1.431e-01,1.019e-03
9.818e-02,2.518e-01,1.578e+00,1.106e-01,2.231e-01,-5.423e-02,1.431e-01,1.021e-03
9.817e-02,2.540e-01,1.578e+00,1.121e-01,2.231e-01,-5.423e-02,1.431e-01,1.023e-03
9.815e-02,2.563e-01,1.577e+00,1.135e-01,2.587e-01,2.459e-01,1.203e-01,1.023e-03
9.814e-02,2.586e-01,1.577e+00,1.147e-01,2.231e-01,-5.423e-02,1.431e-01,1.023e-03
9.812e-02,2.609e-01,1.578e+00,1.161e-01,2.231e-01,-5.423e-02,1.431e-01,1.023e-03
9.811e-02,2.632e-01,1.577e+00,1.176e-01,2.231e-01,-5.423e-02,1.431e-01,1.024e-03
9.809e-02,2.654e-01,1.577e+00,1.190e-01,2.587e-01,2.459e-01,1.203e-01,1.023e-03
9.808e-02,2.678e-01,1.577e+00,1.202e-01,2.053e-01,-7.493e-02,1.431e-01,1.022e-03
9.806e-02,2.700e-01,1.577e+00,1.216e-01,2.646e-01,-6.976e-02,8.819e-02,1.022e-03
9.805e-02,2.724e-01,1.577e+00,1.225e-01,2.617e-01,1.683e-01,1.217e-01,1.021e-03
9.803e-02,2.748e-01,1.577e+00,1.237e-01,2.646e-01,-6.976e-02,8.819e-02,1.019e-03
9.801e-02,2.774e-01,1.578e+00,1.246e-01,2.646e-01,-6.976e-02,8.819e-02,1.019e-03
9.800e-02,2.800e-01,1.577e+00,1.255e-01,2.646e-01,-6.976e-02,8.819e-02,1.018e-03
9.798e-02,2.826e-01,1.577e+00,1.264e-01,2.617e-01,1.683e-01,1.217e-01,1.016e-03
9.797e-02,2.851e-01,1.577e+00,1.276e-01,2.617e-01,1.683e-01,1.217e-01,1.013e-03
9.795e-02,2.877e-01,1.578e+00,1.288e-01,2.617e-01,1.305e-02,1.224e-01,1.012e-03
9.793e-02,2.902e-01,1.578e+00,1.300e-01,2.617e-01,1.305e-02,1.224e-01,1.012e-03
9.791e-02,2.928e-01,1.579e+00,1.313e-01,2.350e-01,-7.653e-03,1.364e-01,1.014e-03
9.789e-02,2.953e-01,1.579e+00,1.326e-01,2.350e-01,-7.653e-03,1.364e-01,1.015e-03
9.787e-02,2.977e-01,1.579e+00,1.340e-01,2.350e-01,-7.653e-03,1.364e-01,1.016e-03
9.785e-02,3.001e-01,1.579e+00,1.354e-01,2.350e-01,-7.653e-03,1.364e-01,1.017e-03
9.783e-02,3.025e-01,1.579e+00,1.367e-01,2.350e-01,-7.653e-03,1.364e-01,1.018e-03
9.781e-02,3.048e-01,1.579e+00,1.381e-01,2.350e-01,-7.653e-03,1.364e-01,1.018e-03
9.780e-02,3.072e-01,1.578e+00,1.394e-01,2.350e-01,-7.653e-03,1.364e-01,1.018e-03
9.778e-02,3.096e-01,1.578e+00,1.408e-01,2.291e-01,-1.283e-02,1.398e-01,1.018e-03
9.776e-02,3.119e-01,1.578e+00,1.422e-01,2.291e-01,-1.283e-02,1.398e-01,1.017e-03
9.774e-02,3.142e-01,1.578e+00,1.436e-01,2.291e-01,-1.283e-02,1.398e-01,1.016e-03
9.773e-02,3.165e-01,1.578e+00,1.450e-01,2.291e-01,-1.283e-02,1.398e-01,1.015e-03
9.771e-02,3.188e-01,1.578e+00,1.464e-01,2.291e-01,-1.283e-02,1.398e-01,1.013e-03
9.769e-02,3.211e-01,1.578e+00,1.478e-01,2.587e-01,6.480e-02,8.953e-02,1.010e-03
9.768e-02,3.235e-01,1.578e+00,1.487e-01,2.587e-01,6.480e-02,8.953e-02,1.008e-03
9.766e-02,3.260e-01,1.578e+00,1.496e-01,2.587e-01,6.480e-02,8.953e-02,1.006e-03
9.764e-02,3.286e-01,1.579e+00,1.505e-01,2.617e-01,6.480e-02,8.685e-02,1.004e-03
9.762e-02,3.312e-01,1.579e+00,1.514e-01,2.617e-01,6.480e-02,8.685e-02,1.004e-03
9.759e-02,3.338e-01,1.580e+00,1.522e-01,2.617e-01,6.480e-02,8.685e-02,1.005e-03
9.757e-02,3.364e-01,1.580e+00,1.531e-01,2.617e-01,6.480e-02,8.685e-02,1.007e-03
9.754e-02,3.389e-01,1.581e+00,1.540e-01,2.617e-01,6.480e-02,8.685e-02,1.010e-03
9.752e-02,3.415e-01,1.581e+00,1.548e-01,2.617e-01,6.480e-02,8.685e-02,1.014e-03
9.749e-02,3.441e-01,1.582e+00,1.557e-01,2.617e-01,6.480e-02,8.685e-02,1.019e-03
9.746e-02,3.467e-01,1.582e+00,1.566e-01,2.617e-01,6.480e-02,8.685e-02,1.024e-03
9.743e-02,3.493e-01,1.582e+00,1.574e-01,2.528e-01,5.445e-02,1.304e-01,1.031e-03
9.740e-02,3.519e-01,1.583e+00,1.587e-01,2.528e-01,5.445e-02,1.304e-01,1.039e-03
9.737e-02,3.544e-01,1.583e+00,1.600e-01,2.528e-01,5.445e-02,1.304e-01,1.048e-03
9.734e-02,3.570e-01,1.584e+00,1.613e-01,2.528e-01,5.445e-02,1.304e-01,1.057e-03
9.730e-02,3.595e-01,1.585e+00,1.627e-01,2.528e-01,5.445e-02,1.304e-01,1.069e-03
9.727e-02,3.620e-01,1.585e+00,1.640e-01,2.528e-01,5.445e-02,1.304e-01,1.081e-03
9.723e-02,3.646e-01,1.586e+00,1.653e-01,2.528e-01,5.445e-02,1.304e-01,1.094e-03
9.719e-02,3.671e-01,1.586e+00,1.666e-01,2.528e-01,5.445e-02,1.304e-01,1.109e-03
9.715e-02,3.696e-01,1.587e+00,1.679e-01,1.312e-01,2.340e-02,1.431e-01,1.125e-03
9.712e-02,3.717e-01,1.587e+00,1.693e-01,1.312e-01,2.340e-02,1.431e-01,1.139e-03
9.709e-02,3.732e-01,1.587e+00,1.707e-01,1.312e-01,2.340e-02,1.431e-01,1.149e-03
9.707e-02,3.746e-01,1.588e+00,1.722e-01,1.312e-01,2.340e-02,1.431e-01,1.159e-03
9.705e-02,3.759e-01,1.588e+00,1.736e-01,1.312e-01,2.340e-02,1.431e-01,1.169e-03
9.703e-02,3.772e-01,1.588e+00,1.750e-01,2.587e-01,1.062e-01,1.110e-01,1.180e-03
9.699e-02,3.791e-01,1.589e+00,1.761e-01,2.587e-01,1.062e-01,1.110e-01,1.194e-03
9.695e-02,3.814e-01,1.589e+00,1.772e-01,2.587e-01,1.062e-01,1.110e-01,1.214e-03
9.690e-02,3.839e-01,1.590e+00,1.784e-01,2.587e-01,1.062e-01,1.110e-01,1.236e-03
9.685e-02,3.864e-01,1.591e+00,1.795e-01,2.587e-01,2.858e-02,9.891e-02,1.261e-03
9.680e-02,3.890e-01,1.591e+00,1.805e-01,2.587e-01,2.858e-02,9.891e-02,1.288e-03
9.675e-02,3.916e-01,1.592e+00,1.814e-01,2.617e-01,9.586e-02,1.163e-01,1.315e-03
9.670e-02,3.941e-01,1.592e+00,1.826e-01,2.617e-01,9.586e-02,1.163e-01,1.344e-03
9.664e-02,3.967e-01,1.593e+00,1.838e-01,2.617e-01,9.586e-02,1.163e-01,1.373e-03
9.658e-02,3.993e-01,1.593e+00,1.849e-01,2.617e-01,9.586e-02,1.163e-01,1.404e-03
9.652e-02,4.018e-01,1.594e+00,1.861e-01,2.617e-01,9.586e-02,1.163e-01,1.436e-03
9.646e-02,4.044e-01,1.594e+00,1.873e-01,2.617e-01,9.586e-02,1.163e-01,1.470e-03
9.640e-02,4.070e-01,1.595e+00,1.884e-01,2.617e-01,9.586e-02,1.163e-01,1.504e-03
9.634e-02,4.095e-01,1.596e+00,1.896e-01,2.617e-01,9.586e-02,1.163e-01,1.540e-03
9.628e-02,4.121e-01,1.596e+00,1.907e-01,5.707e-02,-4.906e-02,1.445e-01,1.578e-03
9.623e-02,4.138e-01,1.596e+00,1.922e-01,5.707e-02,-4.906e-02,1.445e-01,1.604e-03
9.621e-02,4.148e-01,1.596e+00,1.936e-01,5.707e-02,-4.906e-02,1.445e-01,1.617e-03
9.619e-02,4.154e-01,1.596e+00,1.951e-01,5.707e-02,-4.906e-02,1.445e-01,1.627e-03
9.618e-02,4.161e-01,1.595e+00,1.965e-01,5.707e-02,-4.906e-02,1.445e-01,1.636e-03
9.616e-02,4.166e-01,1.595e+00,1.980e-01,5.707e-02,-4.906e-02,1.445e-01,1.643e-03
9.615e-02,4.172e-01,1.594e+00,1.994e-01,5.707e-02,-4.906e-02,1.445e-01,1.651e-03
9.614e-02,4.178e-01,1.594e+00,2.009e-01,2.557e-01,1.062e-01,9.221e-02,1.658e-03
9.610e-02,4.192e-01,1.594e+00,2.018e-01,2.557e-01,1.062e-01,9.221e-02,1.675e-03
9.605e-02,4.214e-01,1.594e+00,2.027e-01,2.557e-01,1.062e-01,9.221e-02,1.702e-03
9.600e-02,4.238e-01,1.595e+00,2.036e-01,2.557e-01,1.062e-01,9.221e-02,1.734e-03
9.593e-02,4.263e-01,1.596e+00,2.045e-01,2.557e-01,1.062e-01,9.221e-02,1.768e-03
9.587e-02,4.288e-01,1.597e+00,2.055e-01,2.557e-01,1.062e-01,9.221e-02,1.805e-03
9.580e-02,4.313e-01,1.598e+00,2.064e-01,2.646e-01,2.340e-02,1.157e-01,1.844e-03
9.573e-02,4.339e-01,1.598e+00,2.075e-01,2.646e-01,2.340e-02,1.157e-01,1.885e-03
9.566e-02,4.365e-01,1.598e+00,2.087e-01,2.646e-01,2.340e-02,1.157e-01,1.928e-03
9.559e-02,4.392e-01,1.599e+00,2.099e-01,2.646e-01,2.340e-02,1.157e-01,1.971e-03
9.552e-02,4.418e-01,1.599e+00,2.110e-01,2.646e-01,2.340e-02,1.157e-01,2.014e-03
9.544e-02,4.444e-01,1.599e+00,2.122e-01,2.646e-01,2.340e-02,1.157e-01,2.058e-03
9.537e-02,4.471e-01,1.599e+00,2.133e-01,2.646e-01,2.340e-02,1.157e-01,2.102e-03
9.529e-02,4.497e-01,1.599e+00,2.145e-01,2.646e-01,2.340e-02,1.157e-01,2.146e-03
9.522e-02,4.523e-01,1.599e+00,2.156e-01,1.905e-01,1.822e-02,1.438e-01,2.190e-03
9.515e-02,4.547e-01,1.599e+00,2.171e-01,1.905e-01,1.822e-02,1.438e-01,2.229e-03
9.509e-02,4.567e-01,1.600e+00,2.185e-01,1.905e-01,1.822e-02,1.438e-01,2.264e-03
9.504e-02,4.587e-01,1.600e+00,2.200e-01,1.905e-01,1.822e-02,1.438e-01,2.297e-03
9.498e-02,4.606e-01,1.600e+00,2.214e-01,1.905e-01,1.822e-02,1.438e-01,2.330e-03
9.493e-02,4.625e-01,1.600e+00,2.228e-01,1.905e-01,1.822e-02,1.438e-01,2.363e-03
9.487e-02,4.644e-01,1.600e+00,2.243e-01,1.905e-01,1.822e-02,1.438e-01,2.397e-03
9.481e-02,4.663e-01,1.600e+00,2.257e-01,1.905e-01,1.822e-02,1.438e-01,2.430e-03
9.476e-02,4.682e-01,1.601e+00,2.271e-01,2.617e-01,2.340e-02,9.355e-02,2.464e-03
9.469e-02,4.704e-01,1.601e+00,2.281e-01,2.617e-01,2.340e-02,9.355e-02,2.503e-03
9.462e-02,4.729e-01,1.601e+00,2.290e-01,2.617e-01,-1.800e-02,9.221e-02,2.548e-03
9.454e-02,4.755e-01,1.601e+00,2.299e-01,2.617e-01,-1.800e-02,9.221e-02,2.595e-03
9.446e-02,4.781e-01,1.601e+00,2.309e-01,2.617e-01,-1.800e-02,9.221e-02,2.642e-03
9.438e-02,4.808e-01,1.601e+00,2.318e-01,2.617e-01,-1.800e-02,9.221e-02,2.689e-03
9.430e-02,4.834e-01,1.601e+00,2.327e-01,2.617e-01,-1.800e-02,9.221e-02,2.735e-03
9.422e-02,4.860e-01,1.600e+00,2.336e-01,2.617e-01,-1.800e-02,9.221e-02,2.780e-03
9.414e-02,4.886e-01,1.600e+00,2.345e-01,2.617e-01,-1.800e-02,9.221e-02,2.825e-03
9.407e-02,4.912e-01,1.600e+00,2.355e-01,2.617e-01,-1.800e-02,9.221e-02,2.869e-03
9.399e-02,4.939e-01,1.600e+00,2.364e-01,2.202e-01,-5.941e-02,1.431e-01,2.912e-03
9.392e-02,4.963e-01,1.600e+00,2.378e-01,2.202e-01,-5.941e-02,1.431e-01,2.952e-03
9.386e-02,4.986e-01,1.599e+00,2.393e-01,2.202e-01,-5.941e-02,1.431e-01,2.987e-03
9.379e-02,5.008e-01,1.598e+00,2.407e-01,2.202e-01,-5.941e-02,1.431e-01,3.021e-03
9.373e-02,5.030e-01,1.598e+00,2.421e-01,2.202e-01,-5.941e-02,1.431e-01,3.053e-03
9.367e-02,5.053e-01,1.597e+00,2.435e-01,9.265e-02,-7.653e-03,1.445e-01,3.083e-03
9.363e-02,5.069e-01,1.597e+00,2.450e-01,9.265e-02,-7.653e-03,1.445e-01,3.105e-03
9.360e-02,5.081e-01,1.597e+00,2.464e-01,9.265e-02,-7.653e-03,1.445e-01,3.120e-03
9.357e-02,5.091e-01,1.597e+00,2.479e-01,9.265e-02,-7.653e-03,1.445e-01,3.133e-03
9.355e-02,5.100e-01,1.597e+00,2.493e-01,9.265e-02,-7.653e-03,1.445e-01,3.145e-03
9.352e-02,5.110e-01,1.596e+00,2.508e-01,9.265e-02,-7.653e-03,1.445e-01,3.157e-03
9.350e-02,5.119e-01,1.596e+00,2.522e-01,9.265e-02,-7.653e-03,1.445e-01,3.168e-03
9.348e-02,5.128e-01,1.596e+00,2.537e-01,2.646e-01,1.114e-01,1.203e-01,3.179e-03
9.344e-02,5.144e-01,1.596e+00,2.549e-01,2.646e-01,1.114e-01,1.203e-01,3.199e-03
9.338e-02,5.167e-01,1.597e+00,2.561e-01,2.646e-01,1.114e-01,1.203e-01,3.228e-03
9.331e-02,5.192e-01,1.597e+00,2.573e-01,2.646e-01,1.114e-01,1.203e-01,3.260e-03
9.324e-02,5.218e-01,1.598e+00,2.585e-01,2.646e-01,1.114e-01,1.203e-01,3.295e-03
9.317e-02,5.243e-01,1.599e+00,2.597e-01,2.646e-01,1.114e-01,1.203e-01,3.331e-03
9.310e-02,5.269e-01,1.599e+00,2.609e-01,2.646e-01,1.114e-01,1.203e-01,3.368e-03
9.303e-02,5.295e-01,1.600e+00,2.621e-01,2.646e-01,1.114e-01,1.203e-01,3.406e-03
9.295e-02,5.320e-01,1.600e+00,2.633e-01,2.646e-01,1.114e-01,1.203e-01,3.446e-03
9.287e-02,5.346e-01,1.601e+00,2.645e-01,2.587e-01,3.375e-02,1.016e-01,3.487e-03
9.280e-02,5.372e-01,1.601e+00,2.655e-01,2.587e-01,3.375e-02,1.016e-01,3.530e-03
9.272e-02,5.398e-01,1.602e+00,2.665e-01,2.587e-01,3.375e-02,1.016e-01,3.573e-03
9.263e-02,5.424e-01,1.602e+00,2.675e-01,2.646e-01,4.928e-02,1.244e-01,3.618e-03
9.255e-02,5.450e-01,1.602e+00,2.688e-01,2.646e-01,4.928e-02,1.244e-01,3.663e-03
9.247e-02,5.476e-01,1.603e+00,2.700e-01,2.646e-01,4.928e-02,1.244e-01,3.709e-03
9.239e-02,5.502e-01,1.603e+00,2.713e-01,2.646e-01,4.928e-02,1.244e-01,3.755e-03
9.230e-02,5.528e-01,1.603e+00,2.725e-01,2.646e-01,4.928e-02,1.244e-01,3.803e-03
9.222e-02,5.554e-01,1.603e+00,2.738e-01,2.617e-01,6.998e-02,1.183e-01,3.850e-03
9.213e-02,5.580e-01,1.604e+00,2.749e-01,2.617e-01,6.998e-02,1.183e-01,3.898e-03
9.204e-02,5.606e-01,1.604e+00,2.761e-01,2.617e-01,6.998e-02,1.183e-01,3.946e-03
9.196e-02,5.632e-01,1.605e+00,2.773e-01,2.617e-01,6.998e-02,1.183e-01,3.996e-03
9.187e-02,5.658e-01,1.605e+00,2.785e-01,2.617e-01,6.998e-02,1.183e-01,4.046e-03
9.178e-02,5.684e-01,1.606e+00,2.797e-01,2.617e-01,2.698e-03,8.819e-02,4.097e-03
9.169e-02,5.710e-01,1.606e+00,2.806e-01,2.617e-01,2.698e-03,8.819e-02,4.150e-03
9.160e-02,5.736e-01,1.606e+00,2.814e-01,2.617e-01,7.873e-03,5.938e-02,4.203e-03
9.150e-02,5.762e-01,1.606e+00,2.820e-01,2.587e-01,-2.318e-02,1.076e-01,4.256e-03
9.141e-02,5.788e-01,1.606e+00,2.831e-01,2.587e-01,-2.318e-02,1.076e-01,4.309e-03
9.132e-02,5.814e-01,1.606e+00,2.842e-01,2.587e-01,-2.318e-02,1.076e-01,4.361e-03
9.123e-02,5.840e-01,1.606e+00,2.853e-01,2.587e-01,-2.318e-02,1.076e-01,4.412e-03
9.114e-02,5.866e-01,1.605e+00,2.863e-01,2.587e-01,-2.318e-02,1.076e-01,4.462e-03
9.105e-02,5.892e-01,1.605e+00,2.874e-01,2.587e-01,-2.318e-02,1.076e-01,4.512e-03
9.096e-02,5.918e-01,1.605e+00,2.885e-01,2.587e-01,-2.318e-02,1.076e-01,4.561e-03
9.087e-02,5.944e-01,1.605e+00,2.896e-01,1.994e-01,-6.458e-02,1.445e-01,4.609e-03
9.079e-02,5.967e-01,1.604e+00,2.910e-01,1.994e-01,-6.458e-02,1.445e-01,4.651e-03
9.072e-02,5.989e-01,1.604e+00,2.925e-01,1.994e-01,-6.458e-02,1.445e-01,4.688e-03
9.066e-02,6.009e-01,1.603e+00,2.939e-01,1.994e-01,-6.458e-02,1.445e-01,4.723e-03
9.059e-02,6.029e-01,1.602e+00,2.953e-01,1.994e-01,-6.458e-02,1.445e-01,4.755e-03
9.053e-02,6.049e-01,1.602e+00,2.968e-01,2.231e-01,2.858e-02,1.425e-01,4.786e-03
9.047e-02,6.070e-01,1.602e+00,2.982e-01,2.231e-01,2.858e-02,1.425e-01,4.818e-03
9.040e-02,6.092e-01,1.602e+00,2.996e-01,2.231e-01,2.858e-02,1.425e-01,4.850e-03
9.033e-02,6.114e-01,1.602e+00,3.011e-01,2.469e-01,2.340e-02,1.317e-01,4.884e-03
9.026e-02,6.137e-01,1.602e+00,3.024e-01,2.469e-01,2.340e-02,1.317e-01,4.919e-03
9.018e-02,6.162e-01,1.602e+00,3.037e-01,2.320e-01,3.893e-02,1.378e-01,4.956e-03
9.010e-02,6.186e-01,1.603e+00,3.051e-01,2.557e-01,-3.353e-02,7.881e-02,4.993e-03
9.002e-02,6.210e-01,1.603e+00,3.059e-01,2.557e-01,-3.353e-02,7.881e-02,5.032e-03
8.994e-02,6.236e-01,1.603e+00,3.066e-01,2.557e-01,-3.353e-02,7.881e-02,5.071e-03
8.986e-02,6.261e-01,1.602e+00,3.074e-01,2.557e-01,-3.353e-02,7.881e-02,5.110e-03
8.978e-02,6.287e-01,1.602e+00,3.082e-01,2.557e-01,-3.353e-02,7.881e-02,5.148e-03
8.970e-02,6.312e-01,1.602e+00,3.090e-01,2.557e-01,1.321e-01,9.154e-02,5.185e-03
8.963e-02,6.338e-01,1.602e+00,3.099e-01,2.557e-01,1.321e-01,9.154e-02,5.220e-03
8.955e-02,6.363e-01,1.603e+00,3.108e-01,2.350e-01,-2.318e-02,1.344e-01,5.257e-03
8.947e-02,6.387e-01,1.603e+00,3.122e-01,2.557e-01,7.873e-03,1.063e-01,5.295e-03
8.939e-02,6.412e-01,1.603e+00,3.133e-01,2.557e-01,7.873e-03,1.063e-01,5.332e-03
8.931e-02,6.437e-01,1.603e+00,3.143e-01,2.557e-01,7.873e-03,1.063e-01,5.371e-03
8.922e-02,6.463e-01,1.603e+00,3.154e-01,2.557e-01,7.873e-03,1.063e-01,5.410e-03
8.914e-02,6.489e-01,1.603e+00,3.164e-01,2.557e-01,7.873e-03,1.063e-01,5.450e-03
8.906e-02,6.514e-01,1.603e+00,3.175e-01,2.557e-01,7.873e-03,1.063e-01,5.489e-03
8.897e-02,6.540e-01,1.603e+00,3.186e-01,2.557e-01,7.873e-03,1.063e-01,5.528e-03
8.889e-02,6.566e-01,1.604e+00,3.196e-01,2.261e-01,7.873e-03,1.431e-01,5.568e-03
8.881e-02,6.590e-01,1.604e+00,3.211e-01,2.261e-01,7.873e-03,1.431e-01,5.605e-03
8.873e-02,6.613e-01,1.604e+00,3.225e-01,2.261e-01,7.873e-03,1.431e-01,5.641e-03
8.866e-02,6.636e-01,1.604e+00,3.239e-01,2.261e-01,7.873e-03,1.431e-01,5.676e-03
8.858e-02,6.659e-01,1.604e+00,3.254e-01,2.261e-01,7.873e-03,1.431e-01,5.711e-03
8.851e-02,6.681e-01,1.604e+00,3.268e-01,2.261e-01,7.873e-03,1.431e-01,5.745e-03
8.843e-02,6.704e-01,1.604e+00,3.282e-01,2.202e-01,-3.353e-02,1.445e-01,5.780e-03
8.836e-02,6.726e-01,1.604e+00,3.297e-01,2.202e-01,-3.353e-02,1.445e-01,5.815e-03
8.829e-02,6.749e-01,1.604e+00,3.311e-01,2.202e-01,-3.353e-02,1.445e-01,5.848e-03
8.821e-02,6.771e-01,1.603e+00,3.325e-01,2.557e-01,8.551e-02,7.814e-02,5.881e-03
8.814e-02,6.794e-01,1.603e+00,3.333e-01,2.557e-01,8.551e-02,7.814e-02,5.915e-03
8.806e-02,6.819e-01,1.604e+00,3.341e-01,2.557e-01,8.551e-02,7.814e-02,5.952e-03
8.797e-02,6.844e-01,1.605e+00,3.349e-01,2.557e-01,8.551e-02,7.814e-02,5.990e-03
8.788e-02,6.870e-01,1.605e+00,3.357e-01,2.557e-01,8.551e-02,7.814e-02,6.031e-03
8.779e-02,6.895e-01,1.606e+00,3.365e-01,2.557e-01,8.551e-02,7.814e-02,6.073e-03
8.770e-02,6.921e-01,1.607e+00,3.372e-01,2.557e-01,8.551e-02,7.814e-02,6.117e-03
8.761e-02,6.946e-01,1.608e+00,3.380e-01,2.557e-01,8.551e-02,7.814e-02,6.163e-03
8.752e-02,6.972e-01,1.608e+00,3.388e-01,2.676e-01,3.375e-02,1.150e-01,6.210e-03
8.742e-02,6.997e-01,1.609e+00,3.400e-01,2.676e-01,3.375e-02,1.150e-01,6.260e-03
8.732e-02,7.024e-01,1.609e+00,3.411e-01,2.469e-01,2.698e-03,1.358e-01,6.311e-03
8.722e-02,7.049e-01,1.609e+00,3.425e-01,2.469e-01,2.698e-03,1.358e-01,6.361e-03
8.712e-02,7.074e-01,1.609e+00,3.438e-01,2.469e-01,2.698e-03,1.358e-01,6.410e-03
8.703e-02,7.099e-01,1.609e+00,3.452e-01,2.469e-01,2.698e-03,1.358e-01,6.458e-03
8.693e-02,7.124e-01,1.609e+00,3.465e-01,2.469e-01,2.698e-03,1.358e-01,6.506e-03
8.684e-02,7.149e-01,1.609e+00,3.479e-01,2.469e-01,2.698e-03,1.358e-01,6.554e-03
8.674e-02,7.173e-01,1.609e+00,3.492e-01,-2.596e-02,-1.112e-01,1.471e-01,6.601e-03
8.669e-02,7.187e-01,1.609e+00,3.507e-01,-2.596e-02,-1.112e-01,1.471e-01,6.627e-03
8.668e-02,7.189e-01,1.608e+00,3.522e-01,-2.596e-02,-1.112e-01,1.471e-01,6.631e-03
8.669e-02,7.188e-01,1.607e+00,3.537e-01,-2.596e-02,-1.112e-01,1.471e-01,6.629e-03
8.670e-02,7.186e-01,1.606e+00,3.551e-01,-2.596e-02,-1.112e-01,1.471e-01,6.625e-03
8.670e-02,7.183e-01,1.605e+00,3.566e-01,-2.596e-02,-1.112e-01,1.471e-01,6.622e-03
8.671e-02,7.181e-01,1.603e+00,3.581e-01,2.587e-01,9.068e-02,8.819e-02,6.618e-03
8.668e-02,7.190e-01,1.603e+00,3.590e-01,2.587e-01,9.068e-02,8.819e-02,6.630e-03
8.662e-02,7.210e-01,1.603e+00,3.598e-01,2.587e-01,9.068e-02,8.819e-02,6.657e-03
8.654e-02,7.235e-01,1.604e+00,3.607e-01,2.587e-01,9.068e-02,8.819e-02,6.690e-03
8.645e-02,7.260e-01,1.605e+00,3.616e-01,2.587e-01,9.068e-02,8.819e-02,6.725e-03
8.637e-02,7.285e-01,1.605e+00,3.625e-01,2.587e-01,9.068e-02,8.819e-02,6.763e-03
8.628e-02,7.311e-01,1.606e+00,3.634e-01,2.587e-01,-4.906e-02,1.157e-01,6.802e-03
8.619e-02,7.336e-01,1.606e+00,3.645e-01,2.587e-01,-4.906e-02,1.157e-01,6.842e-03
8.610e-02,7.362e-01,1.606e+00,3.657e-01,2.587e-01,-4.906e-02,1.157e-01,6.882e-03
8.600e-02,7.388e-01,1.606e+00,3.668e-01,2.291e-01,1.305e-02,1.438e-01,6.921e-03
8.592e-02,7.413e-01,1.605e+00,3.683e-01,2.291e-01,1.305e-02,1.438e-01,6.957e-03
8.584e-02,7.436e-01,1.605e+00,3.697e-01,2.291e-01,1.305e-02,1.438e-01,6.992e-03
8.576e-02,7.459e-01,1.605e+00,3.711e-01,2.291e-01,1.305e-02,1.438e-01,7.025e-03
8.568e-02,7.482e-01,1.606e+00,3.726e-01,2.291e-01,1.305e-02,1.438e-01,7.059e-03
8.560e-02,7.505e-01,1.606e+00,3.740e-01,2.291e-01,1.305e-02,1.438e-01,7.093e-03
8.552e-02,7.528e-01,1.606e+00,3.755e-01,2.291e-01,1.305e-02,1.438e-01,7.126e-03
8.544e-02,7.551e-01,1.606e+00,3.769e-01,2.291e-01,1.305e-02,1.438e-01,7.160e-03
8.536e-02,7.574e-01,1.606e+00,3.783e-01,2.291e-01,1.305e-02,1.438e-01,7.194e-03
8.527e-02,7.597e-01,1.606e+00,3.798e-01,2.202e-01,2.698e-03,1.445e-01,7.229e-03
8.519e-02,7.620e-01,1.606e+00,3.812e-01,2.202e-01,2.698e-03,1.445e-01,7.262e-03
8.512e-02,7.642e-01,1.606e+00,3.827e-01,2.202e-01,2.698e-03,1.445e-01,7.296e-03
8.504e-02,7.664e-01,1.606e+00,3.841e-01,2.587e-01,-2.835e-02,8.283e-02,7.329e-03
8.495e-02,7.688e-01,1.606e+00,3.849e-01,2.587e-01,-2.835e-02,8.283e-02,7.364e-03
8.486e-02,7.713e-01,1.606e+00,3.858e-01,2.587e-01,-2.835e-02,8.283e-02,7.400e-03
8.477e-02,7.739e-01,1.606e+00,3.866e-01,2.587e-01,-2.835e-02,8.283e-02,7.437e-03
8.468e-02,7.765e-01,1.606e+00,3.874e-01,2.587e-01,-2.835e-02,8.283e-02,7.473e-03
8.459e-02,7.790e-01,1.605e+00,3.883e-01,2.409e-01,-1.267e-01,1.244e-01,7.508e-03
8.451e-02,7.816e-01,1.605e+00,3.895e-01,2.409e-01,-1.267e-01,1.244e-01,7.541e-03
8.442e-02,7.840e-01,1.603e+00,3.907e-01,2.409e-01,-1.267e-01,1.244e-01,7.570e-03
8.435e-02,7.864e-01,1.602e+00,3.920e-01,2.409e-01,-1.267e-01,1.244e-01,7.596e-03
8.427e-02,7.889e-01,1.601e+00,3.932e-01,2.557e-01,1.424e-01,1.049e-01,7.619e-03
8.420e-02,7.913e-01,1.601e+00,3.943e-01,2.617e-01,1.010e-01,1.177e-01,7.639e-03
8.412e-02,7.938e-01,1.601e+00,3.955e-01,2.617e-01,1.010e-01,1.177e-01,7.661e-03
8.405e-02,7.964e-01,1.602e+00,3.966e-01,2.617e-01,1.010e-01,1.177e-01,7.683e-03
8.397e-02,7.989e-01,1.602e+00,3.978e-01,2.557e-01,-2.835e-02,9.757e-02,7.707e-03
8.388e-02,8.015e-01,1.603e+00,3.988e-01,2.587e-01,-2.478e-03,1.264e-01,7.733e-03
8.380e-02,8.041e-01,1.603e+00,4.000e-01,2.587e-01,-2.478e-03,1.264e-01,7.758e-03
8.372e-02,8.067e-01,1.602e+00,4.013e-01,2.587e-01,-2.478e-03,1.264e-01,7.783e-03
8.364e-02,8.092e-01,1.602e+00,4.026e-01,2.587e-01,-2.478e-03,1.264e-01,7.808e-03
8.356e-02,8.118e-01,1.602e+00,4.038e-01,2.587e-01,-2.478e-03,1.264e-01,7.832e-03
8.347e-02,8.144e-01,1.602e+00,4.051e-01,2.587e-01,-2.478e-03,1.264e-01,7.857e-03
8.339e-02,8.170e-01,1.602e+00,4.064e-01,2.587e-01,-2.478e-03,1.264e-01,7.881e-03
8.331e-02,8.196e-01,1.602e+00,4.076e-01,2.587e-01,-2.478e-03,1.264e-01,7.905e-03
8.323e-02,8.222e-01,1.602e+00,4.089e-01,1.727e-01,-9.046e-02,1.451e-01,7.928e-03
8.316e-02,8.244e-01,1.602e+00,4.103e-01,2.587e-01,4.928e-02,1.123e-01,7.948e-03
8.309e-02,8.267e-01,1.602e+00,4.115e-01,2.617e-01,1.373e-01,1.130e-01,7.966e-03
8.301e-02,8.291e-01,1.602e+00,4.126e-01,2.587e-01,4.928e-02,1.123e-01,7.987e-03
8.293e-02,8.317e-01,1.603e+00,4.137e-01,2.587e-01,4.928e-02,1.123e-01,8.009e-03
8.285e-02,8.343e-01,1.603e+00,4.148e-01,2.587e-01,4.928e-02,1.123e-01,8.033e-03
8.277e-02,8.368e-01,1.604e+00,4.160e-01,2.587e-01,4.928e-02,1.123e-01,8.058e-03
8.268e-02,8.394e-01,1.604e+00,4.171e-01,2.587e-01,4.928e-02,1.123e-01,8.084e-03
8.259e-02,8.420e-01,1.605e+00,4.182e-01,2.528e-01,2.340e-02,1.257e-01,8.111e-03
8.251e-02,8.446e-01,1.605e+00,4.195e-01,2.528e-01,2.340e-02,1.257e-01,8.138e-03
8.242e-02,8.471e-01,1.605e+00,4.207e-01,2.528e-01,2.340e-02,1.257e-01,8.166e-03
8.233e-02,8.497e-01,1.605e+00,4.220e-01,2.528e-01,2.340e-02,1.257e-01,8.194e-03
8.224e-02,8.522e-01,1.606e+00,4.232e-01,2.528e-01,2.340e-02,1.257e-01,8.223e-03
8.215e-02,8.547e-01,1.606e+00,4.245e-01,2.528e-01,2.340e-02,1.257e-01,8.252e-03
8.206e-02,8.573e-01,1.606e+00,4.258e-01,2.380e-01,-1.800e-02,1.324e-01,8.281e-03
8.198e-02,8.597e-01,1.606e+00,4.271e-01,2.380e-01,-1.800e-02,1.324e-01,8.310e-03
8.189e-02,8.621e-01,1.606e+00,4.284e-01,2.320e-01,2.858e-02,1.418e-01,8.338e-03
8.181e-02,8.645e-01,1.606e+00,4.298e-01,2.320e-01,2.858e-02,1.418e-01,8.365e-03
8.173e-02,8.669e-01,1.606e+00,4.312e-01,2.320e-01,2.858e-02,1.418e-01,8.391e-03
8.164e-02,8.692e-01,1.607e+00,4.327e-01,2.320e-01,2.858e-02,1.418e-01,8.418e-03
8.156e-02,8.715e-01,1.607e+00,4.341e-01,2.320e-01,2.858e-02,1.418e-01,8.446e-03
8.147e-02,8.738e-01,1.607e+00,4.355e-01,2.320e-01,2.858e-02,1.418e-01,8.474e-03
8.139e-02,8.762e-01,1.607e+00,4.369e-01,2.617e-01,-2.478e-03,9.355e-02,8.502e-03
8.130e-02,8.786e-01,1.608e+00,4.378e-01,2.617e-01,-2.478e-03,9.355e-02,8.533e-03
8.120e-02,8.812e-01,1.608e+00,4.388e-01,2.617e-01,-2.478e-03,9.355e-02,8.564e-03
8.111e-02,8.838e-01,1.608e+00,4.397e-01,2.557e-01,3.375e-02,1.096e-01,8.596e-03
8.101e-02,8.864e-01,1.608e+00,4.408e-01,2.498e-01,-7.653e-03,1.210e-01,8.628e-03
8.092e-02,8.889e-01,1.608e+00,4.420e-01,2.498e-01,-7.653e-03,1.210e-01,8.660e-03
8.082e-02,8.914e-01,1.608e+00,4.432e-01,2.498e-01,-7.653e-03,1.210e-01,8.690e-03
8.073e-02,8.940e-01,1.608e+00,4.444e-01,2.498e-01,-7.653e-03,1.210e-01,8.721e-03
8.064e-02,8.965e-01,1.608e+00,4.456e-01,2.498e-01,-7.653e-03,1.210e-01,8.751e-03
8.055e-02,8.990e-01,1.608e+00,4.469e-01,2.498e-01,-7.653e-03,1.210e-01,8.780e-03
8.045e-02,9.015e-01,1.608e+00,4.481e-01,2.498e-01,-7.653e-03,1.210e-01,8.809e-03
8.036e-02,9.040e-01,1.608e+00,4.493e-01,1.816e-01,-7.493e-02,1.445e-01,8.838e-03
8.028e-02,9.062e-01,1.607e+00,4.507e-01,1.816e-01,-7.493e-02,1.445e-01,8.863e-03
8.021e-02,9.081e-01,1.607e+00,4.522e-01,1.816e-01,-7.493e-02,1.445e-01,8.884e-03
8.014e-02,9.100e-01,1.606e+00,4.536e-01,1.816e-01,-7.493e-02,1.445e-01,8.902e-03
8.008e-02,9.118e-01,1.605e+00,4.551e-01,1.816e-01,-7.493e-02,1.445e-01,8.918e-03
8.002e-02,9.136e-01,1.604e+00,4.565e-01,-1.114e-02,-1.733e-01,1.471e-01,8.933e-03
7.999e-02,9.147e-01,1.603e+00,4.580e-01,-1.114e-02,-1.733e-01,1.471e-01,8.941e-03
7.998e-02,9.149e-01,1.602e+00,4.594e-01,6.003e-02,4.410e-02,1.458e-01,8.942e-03
7.997e-02,9.152e-01,1.601e+00,4.609e-01,6.003e-02,4.410e-02,1.458e-01,8.944e-03
7.995e-02,9.157e-01,1.601e+00,4.624e-01,6.003e-02,4.410e-02,1.458e-01,8.946e-03
7.994e-02,9.163e-01,1.601e+00,4.638e-01,2.528e-01,1.735e-01,9.020e-02,8.948e-03
7.990e-02,9.176e-01,1.602e+00,4.647e-01,2.528e-01,-9.046e-02,1.150e-01,8.955e-03
7.983e-02,9.198e-01,1.602e+00,4.659e-01,2.528e-01,-9.046e-02,1.150e-01,8.967e-03
7.975e-02,9.222e-01,1.602e+00,4.670e-01,2.528e-01,1.735e-01,9.020e-02,8.980e-03
7.968e-02,9.247e-01,1.602e+00,4.679e-01,2.498e-01,1.373e-01,1.337e-01,8.992e-03
7.960e-02,9.271e-01,1.603e+00,4.693e-01,2.172e-01,-5.941e-02,1.438e-01,9.005e-03
7.952e-02,9.295e-01,1.603e+00,4.707e-01,2.172e-01,-5.941e-02,1.438e-01,9.019e-03
7.945e-02,9.317e-01,1.603e+00,4.721e-01,2.172e-01,-5.941e-02,1.438e-01,9.032e-03
7.938e-02,9.339e-01,1.602e+00,4.736e-01,2.172e-01,-5.941e-02,1.438e-01,9.043e-03
7.931e-02,9.361e-01,1.602e+00,4.750e-01,2.498e-01,1.373e-01,1.337e-01,9.053e-03
7.924e-02,9.384e-01,1.602e+00,4.763e-01,2.498e-01,1.373e-01,1.337e-01,9.063e-03
7.917e-02,9.408e-01,1.603e+00,4.777e-01,2.172e-01,-5.941e-02,1.438e-01,9.075e-03
7.909e-02,9.432e-01,1.603e+00,4.791e-01,1.104e-01,-1.112e-01,1.465e-01,9.088e-03
7.903e-02,9.449e-01,1.603e+00,4.806e-01,1.104e-01,-1.112e-01,1.465e-01,9.097e-03
7.899e-02,9.462e-01,1.602e+00,4.821e-01,2.113e-01,-4.906e-02,1.451e-01,9.103e-03
7.894e-02,9.478e-01,1.601e+00,4.835e-01,2.380e-01,1.321e-01,1.438e-01,9.108e-03
7.888e-02,9.499e-01,1.601e+00,4.849e-01,2.380e-01,1.321e-01,1.438e-01,9.115e-03
7.881e-02,9.522e-01,1.602e+00,4.864e-01,1.401e-01,-8.529e-02,1.458e-01,9.123e-03
7.875e-02,9.541e-01,1.602e+00,4.878e-01,1.401e-01,-8.529e-02,1.458e-01,9.131e-03
7.870e-02,9.557e-01,1.602e+00,4.893e-01,2.557e-01,1.476e-01,9.355e-02,9.138e-03
7.864e-02,9.576e-01,1.602e+00,4.902e-01,2.557e-01,1.476e-01,9.355e-02,9.144e-03
7.857e-02,9.600e-01,1.603e+00,4.912e-01,2.617e-01,-6.976e-02,8.082e-02,9.154e-03
7.849e-02,9.624e-01,1.603e+00,4.920e-01,2.617e-01,-6.976e-02,8.082e-02,9.165e-03
7.841e-02,9.650e-01,1.603e+00,4.928e-01,2.320e-01,-2.835e-02,1.344e-01,9.176e-03
7.833e-02,9.675e-01,1.602e+00,4.941e-01,2.320e-01,-2.835e-02,1.344e-01,9.187e-03
7.826e-02,9.698e-01,1.602e+00,4.955e-01,2.320e-01,-2.835e-02,1.344e-01,9.195e-03
7.818e-02,9.722e-01,1.602e+00,4.968e-01,2.617e-01,1.580e-01,1.183e-01,9.203e-03
7.811e-02,9.746e-01,1.602e+00,4.980e-01,2.320e-01,-2.835e-02,1.344e-01,9.210e-03
7.803e-02,9.770e-01,1.602e+00,4.993e-01,2.320e-01,-2.835e-02,1.344e-01,9.218e-03
7.796e-02,9.793e-01,1.602e+00,5.007e-01,2.320e-01,-2.835e-02,1.344e-01,9.226e-03
7.789e-02,9.817e-01,1.602e+00,5.020e-01,2.528e-01,1.890e-01,1.304e-01,9.233e-03
7.781e-02,9.840e-01,1.602e+00,5.033e-01,2.261e-01,7.873e-03,1.445e-01,9.240e-03
7.774e-02,9.864e-01,1.603e+00,5.048e-01,2.261e-01,7.873e-03,1.445e-01,9.248e-03
7.767e-02,9.887e-01,1.603e+00,5.062e-01,2.261e-01,7.873e-03,1.445e-01,9.256e-03
7.759e-02,9.910e-01,1.603e+00,5.077e-01,2.261e-01,7.873e-03,1.445e-01,9.265e-03
7.752e-02,9.932e-01,1.603e+00,5.091e-01,2.261e-01,7.873e-03,1.445e-01,9.273e-03
7.745e-02,9.955e-01,1.603e+00,5.106e-01,2.261e-01,7.873e-03,1.445e-01,9.281e-03
7.737e-02,9.978e-01,1.603e+00,5.120e-01,2.261e-01,7.873e-03,1.445e-01,9.290e-03
7.730e-02,1.000e+00,1.603e+00,5.134e-01,2.261e-01,7.873e-03,1.445e-01,9.298e-03
7.723e-02,1.002e+00,1.603e+00,5.149e-01,2.261e-01,7.873e-03,1.445e-01,9.307e-03
7.715e-02,1.005e+00,1.604e+00,5.163e-01,2.587e-01,4.410e-02,1.123e-01,9.315e-03
7.707e-02,1.007e+00,1.604e+00,5.175e-01,2.587e-01,4.410e-02,1.123e-01,9.324e-03
7.699e-02,1.010e+00,1.604e+00,5.186e-01,2.587e-01,4.410e-02,1.123e-01,9.334e-03
7.690e-02,1.012e+00,1.605e+00,5.197e-01,2.587e-01,4.410e-02,1.123e-01,9.345e-03
7.681e-02,1.015e+00,1.605e+00,5.208e-01,2.528e-01,8.033e-02,9.690e-02,9.357e-03
7.673e-02,1.017e+00,1.606e+00,5.218e-01,2.528e-01,8.033e-02,9.690e-02,9.370e-03
7.664e-02,1.020e+00,1.606e+00,5.228e-01,2.528e-01,8.033e-02,9.690e-02,9.384e-03
7.655e-02,1.022e+00,1.607e+00,5.237e-01,2.528e-01,8.033e-02,9.690e-02,9.399e-03
7.645e-02,1.025e+00,1.608e+00,5.247e-01,2.617e-01,1.424e-01,1.163e-01,9.417e-03
7.636e-02,1.027e+00,1.609e+00,5.259e-01,2.617e-01,1.424e-01,1.163e-01,9.436e-03
7.626e-02,1.030e+00,1.610e+00,5.270e-01,2.617e-01,1.424e-01,1.163e-01,9.457e-03
7.616e-02,1.032e+00,1.610e+00,5.282e-01,2.617e-01,1.424e-01,1.163e-01,9.480e-03
7.606e-02,1.035e+00,1.611e+00,5.294e-01,2.617e-01,1.424e-01,1.163e-01,9.505e-03
7.596e-02,1.038e+00,1.612e+00,5.305e-01,2.617e-01,1.424e-01,1.163e-01,9.532e-03
7.585e-02,1.040e+00,1.613e+00,5.317e-01,2.617e-01,1.424e-01,1.163e-01,9.560e-03
7.574e-02,1.043e+00,1.614e+00,5.328e-01,2.557e-01,1.321e-01,1.244e-01,9.590e-03
7.563e-02,1.045e+00,1.615e+00,5.341e-01,2.557e-01,1.321e-01,1.244e-01,9.622e-03
7.552e-02,1.048e+00,1.615e+00,5.353e-01,2.320e-01,1.062e-01,1.431e-01,9.656e-03
7.541e-02,1.050e+00,1.616e+00,5.368e-01,2.320e-01,1.062e-01,1.431e-01,9.691e-03
7.530e-02,1.052e+00,1.618e+00,5.382e-01,2.320e-01,1.062e-01,1.431e-01,9.728e-03
7.519e-02,1.055e+00,1.619e+00,5.396e-01,2.320e-01,1.062e-01,1.431e-01,9.766e-03
7.508e-02,1.057e+00,1.620e+00,5.411e-01,2.320e-01,1.062e-01,1.431e-01,9.806e-03
7.497e-02,1.059e+00,1.621e+00,5.425e-01,2.557e-01,7.515e-02,9.355e-02,9.848e-03
7.484e-02,1.062e+00,1.622e+00,5.434e-01,2.557e-01,7.515e-02,9.355e-02,9.895e-03
7.471e-02,1.064e+00,1.622e+00,5.444e-01,2.528e-01,1.631e-01,1.116e-01,9.945e-03
7.458e-02,1.067e+00,1.623e+00,5.455e-01,2.320e-01,5.445e-02,1.431e-01,9.996e-03
7.446e-02,1.069e+00,1.624e+00,5.469e-01,2.320e-01,5.445e-02,1.431e-01,1.005e-02
7.433e-02,1.072e+00,1.625e+00,5.483e-01,2.320e-01,5.445e-02,1.431e-01,1.010e-02
7.420e-02,1.074e+00,1.625e+00,5.498e-01,2.320e-01,5.445e-02,1.431e-01,1.015e-02
7.407e-02,1.076e+00,1.626e+00,5.512e-01,2.320e-01,5.445e-02,1.431e-01,1.021e-02
7.395e-02,1.079e+00,1.627e+00,5.526e-01,2.320e-01,5.445e-02,1.431e-01,1.026e-02
7.382e-02,1.081e+00,1.627e+00,5.541e-01,1.935e-01,-1.888e-01,1.458e-01,1.032e-02
7.369e-02,1.083e+00,1.627e+00,5.555e-01,1.935e-01,-1.060e-01,1.451e-01,1.037e-02
7.358e-02,1.085e+00,1.625e+00,5.570e-01,2.320e-01,8.551e-02,1.431e-01,1.041e-02
7.347e-02,1.087e+00,1.625e+00,5.584e-01,1.253e-01,-6.976e-02,1.458e-01,1.046e-02
7.337e-02,1.089e+00,1.625e+00,5.599e-01,1.253e-01,-6.976e-02,1.458e-01,1.050e-02
7.329e-02,1.090e+00,1.625e+00,5.613e-01,1.253e-01,-6.976e-02,1.458e-01,1.053e-02
7.322e-02,1.092e+00,1.624e+00,5.628e-01,1.253e-01,-6.976e-02,1.458e-01,1.056e-02
7.315e-02,1.093e+00,1.623e+00,5.642e-01,1.253e-01,-6.976e-02,1.458e-01,1.059e-02
7.309e-02,1.094e+00,1.622e+00,5.657e-01,1.253e-01,-6.976e-02,1.458e-01,1.061e-02
7.302e-02,1.096e+00,1.622e+00,5.672e-01,1.253e-01,-6.976e-02,1.458e-01,1.063e-02
7.296e-02,1.097e+00,1.621e+00,5.686e-01,2.617e-01,1.062e-01,1.150e-01,1.066e-02
7.287e-02,1.099e+00,1.621e+00,5.698e-01,2.617e-01,1.062e-01,1.150e-01,1.069e-02
7.275e-02,1.101e+00,1.621e+00,5.709e-01,2.617e-01,1.062e-01,1.150e-01,1.073e-02
7.263e-02,1.103e+00,1.622e+00,5.721e-01,2.528e-01,1.269e-01,9.824e-02,1.077e-02
7.250e-02,1.106e+00,1.623e+00,5.730e-01,2.528e-01,1.269e-01,9.824e-02,1.082e-02
7.237e-02,1.108e+00,1.624e+00,5.740e-01,2.469e-01,1.321e-01,1.257e-01,1.087e-02
7.223e-02,1.111e+00,1.625e+00,5.753e-01,2.469e-01,1.321e-01,1.257e-01,1.092e-02
7.210e-02,1.113e+00,1.626e+00,5.765e-01,2.469e-01,1.321e-01,1.257e-01,1.097e-02
7.196e-02,1.116e+00,1.627e+00,5.778e-01,2.202e-01,-6.458e-02,1.411e-01,1.102e-02
7.183e-02,1.118e+00,1.628e+00,5.792e-01,2.202e-01,-6.458e-02,1.411e-01,1.108e-02
7.170e-02,1.120e+00,1.627e+00,5.806e-01,2.202e-01,-6.458e-02,1.411e-01,1.113e-02
7.157e-02,1.123e+00,1.627e+00,5.820e-01,2.320e-01,2.858e-02,1.378e-01,1.118e-02
7.145e-02,1.125e+00,1.627e+00,5.834e-01,2.320e-01,2.858e-02,1.378e-01,1.123e-02
7.132e-02,1.127e+00,1.627e+00,5.848e-01,2.320e-01,2.858e-02,1.378e-01,1.128e-02
7.119e-02,1.130e+00,1.627e+00,5.862e-01,1.253e-01,-1.008e-01,1.458e-01,1.133e-02
7.108e-02,1.131e+00,1.627e+00,5.876e-01,1.253e-01,-1.008e-01,1.458e-01,1.137e-02
7.100e-02,1.133e+00,1.626e+00,5.891e-01,2.261e-01,7.873e-03,1.445e-01,1.140e-02
7.091e-02,1.135e+00,1.625e+00,5.905e-01,2.261e-01,7.873e-03,1.445e-01,1.144e-02
7.079e-02,1.137e+00,1.625e+00,5.920e-01,2.261e-01,7.873e-03,1.445e-01,1.148e-02
7.067e-02,1.139e+00,1.625e+00,5.934e-01,2.261e-01,7.873e-03,1.445e-01,1.153e-02
7.055e-02,1.141e+00,1.625e+00,5.949e-01,2.498e-01,1.217e-01,9.489e-02,1.157e-02
7.042e-02,1.144e+00,1.626e+00,5.958e-01,2.498e-01,1.217e-01,9.489e-02,1.162e-02
7.028e-02,1.146e+00,1.627e+00,5.968e-01,2.528e-01,-3.871e-02,8.484e-02,1.167e-02
7.014e-02,1.148e+00,1.627e+00,5.976e-01,2.261e-01,-2.318e-02,1.431e-01,1.172e-02
7.001e-02,1.151e+00,1.627e+00,5.990e-01,2.261e-01,-2.318e-02,1.431e-01,1.177e-02
6.987e-02,1.153e+00,1.627e+00,6.005e-01,2.261e-01,-2.318e-02,1.431e-01,1.182e-02
6.975e-02,1.155e+00,1.627e+00,6.019e-01,2.261e-01,-2.318e-02,1.431e-01,1.187e-02
6.962e-02,1.158e+00,1.627e+00,6.033e-01,2.261e-01,-2.318e-02,1.431e-01,1.192e-02
6.949e-02,1.160e+00,1.626e+00,6.048e-01,2.587e-01,1.890e-01,1.143e-01,1.196e-02
6.936e-02,1.162e+00,1.627e+00,6.059e-01,2.231e-01,-3.871e-02,1.358e-01,1.201e-02
6.923e-02,1.165e+00,1.627e+00,6.073e-01,2.231e-01,-3.871e-02,1.358e-01,1.206e-02
6.910e-02,1.167e+00,1.627e+00,6.086e-01,2.231e-01,-3.871e-02,1.358e-01,1.210e-02
6.898e-02,1.169e+00,1.626e+00,6.100e-01,1.994e-01,5.445e-02,1.451e-01,1.215e-02
6.886e-02,1.171e+00,1.627e+00,6.114e-01,1.994e-01,5.445e-02,1.451e-01,1.219e-02
6.874e-02,1.173e+00,1.627e+00,6.129e-01,1.727e-01,-1.215e-01,1.465e-01,1.223e-02
6.864e-02,1.175e+00,1.627e+00,6.143e-01,1.727e-01,-1.215e-01,1.465e-01,1.227e-02
6.854e-02,1.177e+00,1.626e+00,6.158e-01,1.994e-01,5.445e-02,1.451e-01,1.230e-02
6.844e-02,1.179e+00,1.625e+00,6.173e-01,1.371e-01,1.822e-02,1.465e-01,1.234e-02
6.834e-02,1.181e+00,1.625e+00,6.187e-01,1.371e-01,1.822e-02,1.465e-01,1.237e-02
6.826e-02,1.182e+00,1.626e+00,6.202e-01,2.528e-01,7.515e-02,8.283e-02,1.239e-02
6.816e-02,1.184e+00,1.626e+00,6.210e-01,2.528e-01,7.515e-02,8.283e-02,1.243e-02
6.803e-02,1.186e+00,1.627e+00,6.218e-01,2.557e-01,-8.529e-02,1.049e-01,1.247e-02
6.789e-02,1.189e+00,1.627e+00,6.229e-01,2.261e-01,-2.318e-02,1.391e-01,1.252e-02
6.776e-02,1.191e+00,1.627e+00,6.243e-01,2.261e-01,-2.318e-02,1.391e-01,1.256e-02
6.763e-02,1.193e+00,1.626e+00,6.257e-01,2.350e-01,7.515e-02,1.337e-01,1.261e-02
6.750e-02,1.196e+00,1.626e+00,6.270e-01,2.350e-01,7.515e-02,1.337e-01,1.265e-02
6.737e-02,1.198e+00,1.627e+00,6.284e-01,2.113e-01,-4.906e-02,1.445e-01,1.269e-02
6.724e-02,1.200e+00,1.627e+00,6.298e-01,2.113e-01,-4.906e-02,1.445e-01,1.274e-02
6.712e-02,1.203e+00,1.627e+00,6.312e-01,2.113e-01,-4.906e-02,1.445e-01,1.278e-02
6.700e-02,1.205e+00,1.626e+00,6.327e-01,2.380e-01,1.114e-01,1.438e-01,1.281e-02
6.688e-02,1.207e+00,1.627e+00,6.341e-01,2.113e-01,-4.906e-02,1.445e-01,1.285e-02
6.675e-02,1.209e+00,1.627e+00,6.356e-01,2.113e-01,-4.906e-02,1.445e-01,1.290e-02
6.663e-02,1.211e+00,1.627e+00,6.370e-01,1.935e-01,-3.353e-02,1.445e-01,1.293e-02
6.652e-02,1.213e+00,1.626e+00,6.385e-01,2.261e-01,4.410e-02,1.445e-01,1.297e-02
6.640e-02,1.215e+00,1.626e+00,6.399e-01,2.261e-01,4.410e-02,1.445e-01,1.301e-02
6.628e-02,1.218e+00,1.626e+00,6.413e-01,3.928e-02,3.893e-02,1.471e-01,1.304e-02
6.620e-02,1.219e+00,1.627e+00,6.428e-01,2.083e-01,-8.529e-02,1.451e-01,1.307e-02
6.612e-02,1.221e+00,1.627e+00,6.443e-01,2.083e-01,-8.529e-02,1.451e-01,1.309e-02
6.601e-02,1.222e+00,1.626e+00,6.457e-01,3.928e-02,3.893e-02,1.471e-01,1.313e-02
6.594e-02,1.224e+00,1.626e+00,6.472e-01,2.409e-01,1.114e-01,1.230e-01,1.315e-02
6.585e-02,1.225e+00,1.626e+00,6.484e-01,2.409e-01,1.114e-01,1.230e-01,1.317e-02
6.573e-02,1.227e+00,1.627e+00,6.497e-01,2.587e-01,-1.800e-02,1.002e-01,1.321e-02
6.560e-02,1.230e+00,1.628e+00,6.507e-01,1.786e-01,-6.976e-02,1.445e-01,1.325e-02
6.547e-02,1.232e+00,1.628e+00,6.521e-01,1.786e-01,-6.976e-02,1.445e-01,1.329e-02
6.536e-02,1.234e+00,1.627e+00,6.535e-01,1.786e-01,-6.976e-02,1.445e-01,1.333e-02
6.526e-02,1.236e+00,1.626e+00,6.550e-01,2.439e-01,1.528e-01,1.297e-01,1.336e-02
6.515e-02,1.238e+00,1.627e+00,6.563e-01,2.113e-01,-4.388e-02,1.398e-01,1.339e-02
6.502e-02,1.240e+00,1.627e+00,6.577e-01,2.113e-01,-4.388e-02,1.398e-01,1.343e-02
6.490e-02,1.242e+00,1.627e+00,6.591e-01,2.113e-01,-4.388e-02,1.398e-01,1.346e-02
6.478e-02,1.244e+00,1.626e+00,6.605e-01,2.439e-01,1.528e-01,1.297e-01,1.350e-02
6.466e-02,1.247e+00,1.627e+00,6.618e-01,2.113e-01,-4.388e-02,1.398e-01,1.353e-02
6.453e-02,1.249e+00,1.627e+00,6.632e-01,2.113e-01,-4.388e-02,1.398e-01,1.357e-02
6.441e-02,1.251e+00,1.627e+00,6.646e-01,1.490e-01,-1.163e-01,1.458e-01,1.360e-02
6.431e-02,1.253e+00,1.626e+00,6.660e-01,1.193e-01,2.858e-02,1.465e-01,1.363e-02
6.423e-02,1.254e+00,1.626e+00,6.675e-01,2.261e-01,2.340e-02,1.431e-01,1.365e-02
6.413e-02,1.256e+00,1.626e+00,6.689e-01,2.261e-01,2.340e-02,1.431e-01,1.368e-02
6.402e-02,1.258e+00,1.626e+00,6.704e-01,2.261e-01,2.340e-02,1.431e-01,1.371e-02
6.389e-02,1.260e+00,1.626e+00,6.718e-01,2.261e-01,2.340e-02,1.431e-01,1.374e-02
6.377e-02,1.263e+00,1.626e+00,6.732e-01,2.202e-01,-2.478e-03,1.177e-01,1.378e-02
6.364e-02,1.265e+00,1.627e+00,6.744e-01,2.083e-01,-5.941e-02,1.210e-01,1.381e-02
6.352e-02,1.267e+00,1.626e+00,6.756e-01,2.202e-01,-2.478e-03,1.177e-01,1.384e-02
6.340e-02,1.269e+00,1.626e+00,6.768e-01,2.202e-01,-2.478e-03,1.177e-01,1.387e-02
6.328e-02,1.271e+00,1.626e+00,6.780e-01,2.291e-01,6.998e-02,1.277e-01,1.390e-02
6.316e-02,1.274e+00,1.626e+00,6.792e-01,2.439e-01,1.166e-01,1.384e-01,1.394e-02
6.303e-02,1.276e+00,1.627e+00,6.806e-01,2.053e-01,-6.458e-02,1.284e-01,1.397e-02
6.290e-02,1.278e+00,1.627e+00,6.819e-01,2.053e-01,-6.458e-02,1.284e-01,1.400e-02
6.278e-02,1.280e+00,1.627e+00,6.832e-01,2.053e-01,-6.458e-02,1.284e-01,1.403e-02
6.266e-02,1.282e+00,1.626e+00,6.845e-01,2.439e-01,1.166e-01,1.384e-01,1.406e-02
6.254e-02,1.285e+00,1.626e+00,6.859e-01,2.439e-01,1.166e-01,1.384e-01,1.409e-02
6.241e-02,1.287e+00,1.627e+00,6.872e-01,2.053e-01,-6.458e-02,1.284e-01,1.413e-02
6.228e-02,1.289e+00,1.628e+00,6.885e-01,2.053e-01,-6.458e-02,1.284e-01,1.416e-02
6.216e-02,1.291e+00,1.627e+00,6.898e-01,1.668e-01,-1.060e-01,1.371e-01,1.419e-02
6.205e-02,1.293e+00,1.627e+00,6.912e-01,2.053e-01,-6.458e-02,1.291e-01,1.422e-02
6.195e-02,1.295e+00,1.626e+00,6.925e-01,2.320e-01,5.963e-02,1.451e-01,1.424e-02
6.183e-02,1.297e+00,1.626e+00,6.939e-01,2.320e-01,5.963e-02,1.451e-01,1.427e-02
6.170e-02,1.300e+00,1.626e+00,6.954e-01,2.320e-01,5.963e-02,1.451e-01,1.430e-02
6.158e-02,1.302e+00,1.627e+00,6.968e-01,2.320e-01,5.963e-02,1.451e-01,1.433e-02
6.145e-02,1.304e+00,1.627e+00,6.983e-01,2.053e-01,-6.458e-02,1.291e-01,1.436e-02
6.132e-02,1.306e+00,1.627e+00,6.996e-01,2.172e-01,-6.458e-02,1.183e-01,1.439e-02
6.120e-02,1.308e+00,1.627e+00,7.007e-01,2.172e-01,-6.458e-02,1.183e-01,1.441e-02
6.108e-02,1.311e+00,1.626e+00,7.019e-01,2.231e-01,4.928e-02,1.210e-01,1.444e-02
6.096e-02,1.313e+00,1.626e+00,7.031e-01,2.320e-01,6.998e-02,1.404e-01,1.447e-02
6.083e-02,1.315e+00,1.626e+00,7.045e-01,2.320e-01,6.998e-02,1.404e-01,1.449e-02
6.070e-02,1.317e+00,1.627e+00,7.060e-01,2.113e-01,-4.388e-02,1.317e-01,1.452e-02
6.058e-02,1.320e+00,1.627e+00,7.073e-01,2.113e-01,-4.388e-02,1.317e-01,1.455e-02
6.046e-02,1.322e+00,1.627e+00,7.086e-01,2.113e-01,-4.388e-02,1.317e-01,1.458e-02
6.034e-02,1.324e+00,1.627e+00,7.099e-01,2.113e-01,-4.388e-02,1.317e-01,1.460e-02
6.022e-02,1.326e+00,1.626e+00,7.112e-01,2.320e-01,6.998e-02,1.404e-01,1.462e-02
6.010e-02,1.328e+00,1.626e+00,7.126e-01,2.320e-01,6.998e-02,1.404e-01,1.465e-02
5.997e-02,1.331e+00,1.627e+00,7.140e-01,1.935e-01,-7.493e-02,1.331e-01,1.467e-02
5.985e-02,1.333e+00,1.627e+00,7.154e-01,8.079e-02,-1.577e-01,1.485e-01,1.470e-02
5.976e-02,1.334e+00,1.626e+00,7.168e-01,1.727e-01,-5.941e-02,1.458e-01,1.472e-02
5.969e-02,1.336e+00,1.625e+00,7.183e-01,1.727e-01,-5.941e-02,1.458e-01,1.473e-02
5.960e-02,1.337e+00,1.624e+00,7.198e-01,1.727e-01,-5.941e-02,1.458e-01,1.474e-02
5.951e-02,1.339e+00,1.624e+00,7.212e-01,1.727e-01,-5.941e-02,1.458e-01,1.476e-02
5.942e-02,1.341e+00,1.623e+00,7.227e-01,1.727e-01,-5.941e-02,1.458e-01,1.477e-02
5.933e-02,1.342e+00,1.622e+00,7.241e-01,1.727e-01,-5.941e-02,1.458e-01,1.478e-02
5.924e-02,1.344e+00,1.622e+00,7.256e-01,2.557e-01,2.698e-03,1.116e-01,1.479e-02
5.914e-02,1.346e+00,1.621e+00,7.267e-01,2.557e-01,2.698e-03,1.116e-01,1.480e-02
5.901e-02,1.349e+00,1.621e+00,7.278e-01,2.557e-01,2.698e-03,1.116e-01,1.481e-02
5.889e-02,1.351e+00,1.621e+00,7.289e-01,2.528e-01,7.515e-02,1.116e-01,1.483e-02
5.876e-02,1.354e+00,1.622e+00,7.301e-01,2.261e-01,2.340e-02,1.371e-01,1.484e-02
5.863e-02,1.356e+00,1.622e+00,7.314e-01,2.261e-01,2.340e-02,1.371e-01,1.485e-02
5.851e-02,1.358e+00,1.622e+00,7.328e-01,2.261e-01,2.340e-02,1.371e-01,1.486e-02
5.840e-02,1.361e+00,1.623e+00,7.342e-01,2.261e-01,2.340e-02,1.371e-01,1.488e-02
5.828e-02,1.363e+00,1.623e+00,7.355e-01,2.261e-01,2.340e-02,1.371e-01,1.489e-02
5.816e-02,1.365e+00,1.623e+00,7.369e-01,2.261e-01,2.340e-02,1.371e-01,1.490e-02
5.804e-02,1.368e+00,1.623e+00,7.383e-01,2.261e-01,2.340e-02,1.371e-01,1.491e-02
5.792e-02,1.370e+00,1.624e+00,7.397e-01,2.261e-01,2.340e-02,1.371e-01,1.493e-02
5.780e-02,1.372e+00,1.624e+00,7.410e-01,1.905e-01,-3.353e-02,1.411e-01,1.494e-02
5.769e-02,1.374e+00,1.624e+00,7.424e-01,1.994e-01,-1.283e-02,1.451e-01,1.495e-02
5.758e-02,1.376e+00,1.624e+00,7.439e-01,1.994e-01,-1.283e-02,1.451e-01,1.496e-02
5.748e-02,1.378e+00,1.623e+00,7.453e-01,1.994e-01,-1.283e-02,1.451e-01,1.497e-02
5.737e-02,1.380e+00,1.623e+00,7.468e-01,1.994e-01,-1.283e-02,1.451e-01,1.498e-02
5.727e-02,1.382e+00,1.623e+00,7.482e-01,1.994e-01,-1.283e-02,1.451e-01,1.499e-02
5.716e-02,1.384e+00,1.623e+00,7.497e-01,1.994e-01,-1.283e-02,1.451e-01,1.500e-02
5.706e-02,1.386e+00,1.623e+00,7.511e-01,1.994e-01,-1.283e-02,1.451e-01,1.501e-02
5.695e-02,1.388e+00,1.623e+00,7.526e-01,2.587e-01,3.893e-02,1.163e-01,1.502e-02
5.684e-02,1.390e+00,1.623e+00,7.538e-01,2.528e-01,1.010e-01,1.103e-01,1.503e-02
5.671e-02,1.393e+00,1.623e+00,7.549e-01,2.528e-01,1.010e-01,1.103e-01,1.504e-02
5.658e-02,1.395e+00,1.624e+00,7.560e-01,2.231e-01,5.445e-02,1.297e-01,1.505e-02
5.645e-02,1.398e+00,1.625e+00,7.573e-01,2.231e-01,5.445e-02,1.297e-01,1.506e-02
5.632e-02,1.400e+00,1.626e+00,7.586e-01,2.231e-01,5.445e-02,1.297e-01,1.507e-02
5.620e-02,1.402e+00,1.626e+00,7.599e-01,2.231e-01,5.445e-02,1.297e-01,1.509e-02
5.607e-02,1.405e+00,1.627e+00,7.612e-01,1.994e-01,-8.011e-02,1.270e-01,1.510e-02
5.595e-02,1.407e+00,1.627e+00,7.624e-01,1.994e-01,-8.011e-02,1.270e-01,1.511e-02
5.584e-02,1.409e+00,1.626e+00,7.637e-01,2.231e-01,5.445e-02,1.297e-01,1.513e-02
5.572e-02,1.411e+00,1.626e+00,7.650e-01,2.528e-01,9.068e-02,1.130e-01,1.514e-02
5.560e-02,1.413e+00,1.626e+00,7.661e-01,2.528e-01,9.068e-02,1.130e-01,1.515e-02
5.546e-02,1.416e+00,1.627e+00,7.673e-01,9.858e-02,-1.319e-01,1.465e-01,1.516e-02
5.535e-02,1.417e+00,1.627e+00,7.687e-01,9.858e-02,-1.319e-01,1.465e-01,1.518e-02
5.528e-02,1.419e+00,1.626e+00,7.702e-01,1.549e-01,-6.458e-02,1.465e-01,1.518e-02
5.521e-02,1.420e+00,1.625e+00,7.716e-01,1.549e-01,-6.458e-02,1.465e-01,1.519e-02
5.513e-02,1.421e+00,1.624e+00,7.731e-01,1.549e-01,-6.458e-02,1.465e-01,1.519e-02
5.505e-02,1.423e+00,1.624e+00,7.746e-01,1.549e-01,-6.458e-02,1.465e-01,1.520e-02
5.497e-02,1.425e+00,1.623e+00,7.760e-01,1.549e-01,-6.458e-02,1.465e-01,1.520e-02
5.489e-02,1.426e+00,1.622e+00,7.775e-01,1.549e-01,-6.458e-02,1.465e-01,1.520e-02
5.481e-02,1.428e+00,1.622e+00,7.790e-01,2.498e-01,9.586e-02,1.063e-01,1.520e-02
5.471e-02,1.430e+00,1.622e+00,7.800e-01,2.528e-01,8.033e-02,1.130e-01,1.520e-02
5.459e-02,1.432e+00,1.622e+00,7.812e-01,2.528e-01,8.033e-02,1.130e-01,1.520e-02
5.446e-02,1.434e+00,1.623e+00,7.823e-01,2.528e-01,8.033e-02,1.130e-01,1.521e-02
5.433e-02,1.437e+00,1.624e+00,7.834e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.422e-02,1.439e+00,1.624e+00,7.849e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.413e-02,1.441e+00,1.623e+00,7.863e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.405e-02,1.442e+00,1.623e+00,7.878e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.398e-02,1.444e+00,1.622e+00,7.892e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.391e-02,1.445e+00,1.621e+00,7.907e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.383e-02,1.446e+00,1.620e+00,7.921e-01,1.431e-01,-9.564e-02,1.451e-01,1.521e-02
5.377e-02,1.448e+00,1.619e+00,7.936e-01,1.431e-01,-9.564e-02,1.451e-01,1.520e-02
5.370e-02,1.449e+00,1.618e+00,7.950e-01,2.053e-01,-2.478e-03,1.445e-01,1.519e-02
5.362e-02,1.451e+00,1.617e+00,7.965e-01,2.053e-01,-2.478e-03,1.445e-01,1.518e-02
5.353e-02,1.453e+00,1.617e+00,7.979e-01,2.053e-01,-2.478e-03,1.445e-01,1.517e-02
5.343e-02,1.455e+00,1.617e+00,7.994e-01,2.053e-01,-2.478e-03,1.445e-01,1.516e-02
5.334e-02,1.457e+00,1.617e+00,8.008e-01,-1.410e-02,-9.564e-02,1.478e-01,1.514e-02
5.329e-02,1.458e+00,1.616e+00,8.023e-01,-1.410e-02,-9.564e-02,1.478e-01,1.513e-02
5.328e-02,1.458e+00,1.616e+00,8.038e-01,-1.410e-02,-9.564e-02,1.478e-01,1.513e-02
5.328e-02,1.458e+00,1.615e+00,8.052e-01,2.587e-01,3.893e-02,1.277e-01,1.513e-02
5.323e-02,1.459e+00,1.614e+00,8.065e-01,2.587e-01,3.893e-02,1.277e-01,1.512e-02
5.314e-02,1.462e+00,1.615e+00,8.078e-01,2.587e-01,3.893e-02,1.277e-01,1.510e-02
5.303e-02,1.464e+00,1.615e+00,8.091e-01,2.587e-01,3.893e-02,1.277e-01,1.508e-02
5.292e-02,1.467e+00,1.615e+00,8.104e-01,2.587e-01,3.893e-02,1.277e-01,1.505e-02
5.280e-02,1.469e+00,1.616e+00,8.116e-01,2.587e-01,3.893e-02,1.277e-01,1.503e-02
5.269e-02,1.472e+00,1.616e+00,8.129e-01,2.587e-01,3.893e-02,1.277e-01,1.500e-02
5.257e-02,1.474e+00,1.616e+00,8.142e-01,2.587e-01,-2.478e-03,1.217e-01,1.498e-02
5.245e-02,1.477e+00,1.617e+00,8.154e-01,1.520e-01,-1.008e-01,1.465e-01,1.496e-02
5.235e-02,1.479e+00,1.616e+00,8.169e-01,1.520e-01,-1.008e-01,1.465e-01,1.494e-02
5.228e-02,1.481e+00,1.615e+00,8.183e-01,1.520e-01,-1.008e-01,1.465e-01,1.492e-02
5.221e-02,1.482e+00,1.614e+00,8.198e-01,1.520e-01,-1.008e-01,1.465e-01,1.490e-02
5.214e-02,1.484e+00,1.613e+00,8.213e-01,1.520e-01,-1.008e-01,1.465e-01,1.488e-02
5.208e-02,1.485e+00,1.612e+00,8.227e-01,1.520e-01,-1.008e-01,1.465e-01,1.486e-02
5.201e-02,1.487e+00,1.611e+00,8.242e-01,1.520e-01,-1.008e-01,1.465e-01,1.484e-02
5.195e-02,1.488e+00,1.610e+00,8.257e-01,1.520e-01,-1.008e-01,1.465e-01,1.482e-02
5.189e-02,1.490e+00,1.609e+00,8.271e-01,1.520e-01,-1.008e-01,1.465e-01,1.479e-02
5.183e-02,1.492e+00,1.608e+00,8.286e-01,1.520e-01,-1.008e-01,1.465e-01,1.477e-02
5.178e-02,1.493e+00,1.607e+00,8.300e-01,1.520e-01,-1.008e-01,1.465e-01,1.474e-02
5.172e-02,1.495e+00,1.606e+00,8.315e-01,2.557e-01,-2.478e-03,1.257e-01,1.471e-02
5.165e-02,1.497e+00,1.606e+00,8.328e-01,2.172e-01,-2.318e-02,1.364e-01,1.466e-02
5.158e-02,1.499e+00,1.605e+00,8.341e-01,2.291e-01,-2.478e-03,1.344e-01,1.462e-02
5.150e-02,1.501e+00,1.605e+00,8.355e-01,2.291e-01,-2.478e-03,1.344e-01,1.457e-02
5.142e-02,1.503e+00,1.605e+00,8.368e-01,2.291e-01,-2.478e-03,1.344e-01,1.452e-02
5.134e-02,1.506e+00,1.605e+00,8.382e-01,2.291e-01,-2.478e-03,1.344e-01,1.446e-02
5.126e-02,1.508e+00,1.605e+00,8.395e-01,2.291e-01,-2.478e-03,1.344e-01,1.441e-02
5.118e-02,1.510e+00,1.605e+00,8.409e-01,2.291e-01,-2.478e-03,1.344e-01,1.436e-02
5.110e-02,1.512e+00,1.605e+00,8.422e-01,2.291e-01,-2.478e-03,1.344e-01,1.430e-02
5.103e-02,1.515e+00,1.605e+00,8.435e-01,2.291e-01,-2.478e-03,1.344e-01,1.425e-02
5.095e-02,1.517e+00,1.605e+00,8.449e-01,1.609e-01,-1.283e-02,1.445e-01,1.420e-02
5.088e-02,1.519e+00,1.605e+00,8.463e-01,1.609e-01,-1.283e-02,1.445e-01,1.415e-02
5.082e-02,1.521e+00,1.605e+00,8.478e-01,1.609e-01,-1.283e-02,1.445e-01,1.411e-02
5.076e-02,1.522e+00,1.605e+00,8.492e-01,1.609e-01,-1.283e-02,1.445e-01,1.406e-02
5.071e-02,1.524e+00,1.605e+00,8.507e-01,1.609e-01,-1.283e-02,1.445e-01,1.402e-02
5.065e-02,1.526e+00,1.605e+00,8.521e-01,1.609e-01,-1.283e-02,1.445e-01,1.398e-02
5.060e-02,1.527e+00,1.604e+00,8.536e-01,1.609e-01,-1.283e-02,1.445e-01,1.394e-02
5.054e-02,1.529e+00,1.604e+00,8.550e-01,2.142e-01,1.822e-02,1.451e-01,1.390e-02
5.048e-02,1.531e+00,1.604e+00,8.564e-01,2.142e-01,1.822e-02,1.451e-01,1.385e-02
5.041e-02,1.533e+00,1.604e+00,8.579e-01,2.469e-01,9.068e-02,1.157e-01,1.380e-02
5.034e-02,1.535e+00,1.605e+00,8.591e-01,2.469e-01,9.068e-02,1.157e-01,1.374e-02
5.025e-02,1.537e+00,1.606e+00,8.602e-01,2.320e-01,1.166e-01,1.451e-01,1.368e-02
5.017e-02,1.540e+00,1.607e+00,8.617e-01,2.320e-01,1.166e-01,1.451e-01,1.362e-02
5.009e-02,1.542e+00,1.608e+00,8.631e-01,2.320e-01,1.166e-01,1.451e-01,1.356e-02
5.000e-02,1.544e+00,1.609e+00,8.646e-01,2.320e-01,1.166e-01,1.451e-01,1.351e-02
4.991e-02,1.547e+00,1.610e+00,8.660e-01,2.320e-01,1.166e-01,1.451e-01,1.346e-02
4.981e-02,1.549e+00,1.611e+00,8.675e-01,2.320e-01,1.166e-01,1.451e-01,1.341e-02
4.972e-02,1.551e+00,1.612e+00,8.689e-01,2.320e-01,1.166e-01,1.451e-01,1.336e-02
4.962e-02,1.554e+00,1.614e+00,8.704e-01,2.320e-01,1.166e-01,1.451e-01,1.332e-02
4.952e-02,1.556e+00,1.615e+00,8.718e-01,2.320e-01,1.166e-01,1.451e-01,1.327e-02
4.942e-02,1.558e+00,1.616e+00,8.733e-01,1.490e-01,-6.458e-02,1.458e-01,1.323e-02
4.933e-02,1.560e+00,1.616e+00,8.747e-01,1.490e-01,-6.458e-02,1.458e-01,1.320e-02
4.925e-02,1.562e+00,1.616e+00,8.762e-01,1.490e-01,-6.458e-02,1.458e-01,1.317e-02
4.918e-02,1.564e+00,1.615e+00,8.776e-01,1.490e-01,-6.458e-02,1.458e-01,1.314e-02
4.912e-02,1.565e+00,1.615e+00,8.791e-01,1.490e-01,-6.458e-02,1.458e-01,1.312e-02
4.905e-02,1.567e+00,1.614e+00,8.806e-01,1.490e-01,-6.458e-02,1.458e-01,1.309e-02
4.899e-02,1.568e+00,1.614e+00,8.820e-01,1.490e-01,-6.458e-02,1.458e-01,1.306e-02
4.892e-02,1.570e+00,1.613e+00,8.835e-01,2.557e-01,1.424e-01,1.411e-01,1.303e-02
4.884e-02,1.572e+00,1.613e+00,8.849e-01,2.557e-01,1.424e-01,1.411e-01,1.299e-02
4.874e-02,1.574e+00,1.614e+00,8.863e-01,2.557e-01,1.424e-01,1.411e-01,1.294e-02
4.864e-02,1.576e+00,1.615e+00,8.877e-01,2.557e-01,1.424e-01,1.411e-01,1.289e-02
4.853e-02,1.579e+00,1.616e+00,8.891e-01,2.291e-01,8.551e-02,1.451e-01,1.284e-02
4.842e-02,1.581e+00,1.617e+00,8.906e-01,2.231e-01,1.373e-01,1.445e-01,1.279e-02
4.831e-02,1.583e+00,1.618e+00,8.920e-01,2.231e-01,1.373e-01,1.445e-01,1.275e-02
4.820e-02,1.586e+00,1.619e+00,8.935e-01,2.231e-01,1.373e-01,1.445e-01,1.271e-02
4.809e-02,1.588e+00,1.620e+00,8.949e-01,2.231e-01,1.373e-01,1.445e-01,1.267e-02
4.798e-02,1.590e+00,1.622e+00,8.964e-01,2.231e-01,1.373e-01,1.445e-01,1.264e-02
4.787e-02,1.592e+00,1.623e+00,8.978e-01,2.231e-01,1.373e-01,1.445e-01,1.261e-02
4.775e-02,1.595e+00,1.624e+00,8.992e-01,2.231e-01,1.373e-01,1.445e-01,1.258e-02
4.763e-02,1.597e+00,1.626e+00,9.007e-01,2.231e-01,1.373e-01,1.445e-01,1.255e-02
4.750e-02,1.599e+00,1.627e+00,9.021e-01,3.334e-02,-1.800e-02,1.471e-01,1.253e-02
4.742e-02,1.601e+00,1.628e+00,9.036e-01,3.334e-02,-1.800e-02,1.471e-01,1.251e-02
4.738e-02,1.601e+00,1.628e+00,9.051e-01,-2.003e-02,-5.941e-02,1.471e-01,1.251e-02
4.737e-02,1.601e+00,1.628e+00,9.065e-01,-2.003e-02,-5.941e-02,1.471e-01,1.250e-02
4.737e-02,1.601e+00,1.627e+00,9.080e-01,-2.003e-02,-5.941e-02,1.471e-01,1.250e-02
4.738e-02,1.601e+00,1.627e+00,9.095e-01,2.409e-01,1.062e-01,1.451e-01,1.251e-02
4.733e-02,1.602e+00,1.627e+00,9.109e-01,2.409e-01,1.062e-01,1.451e-01,1.250e-02
4.722e-02,1.604e+00,1.628e+00,9.124e-01,2.409e-01,1.062e-01,1.451e-01,1.248e-02
4.709e-02,1.606e+00,1.629e+00,9.138e-01,2.409e-01,1.062e-01,1.451e-01,1.245e-02
4.695e-02,1.609e+00,1.630e+00,9.153e-01,2.409e-01,1.062e-01,1.451e-01,1.243e-02
4.681e-02,1.611e+00,1.631e+00,9.167e-01,2.409e-01,1.062e-01,1.451e-01,1.241e-02
4.667e-02,1.614e+00,1.632e+00,9.182e-01,2.409e-01,1.062e-01,1.451e-01,1.239e-02
4.652e-02,1.616e+00,1.633e+00,9.197e-01,2.409e-01,1.062e-01,1.451e-01,1.237e-02
4.637e-02,1.618e+00,1.634e+00,9.211e-01,2.409e-01,1.062e-01,1.451e-01,1.236e-02
4.621e-02,1.621e+00,1.635e+00,9.226e-01,1.490e-01,2.698e-03,1.451e-01,1.235e-02
4.608e-02,1.623e+00,1.636e+00,9.240e-01,1.490e-01,2.698e-03,1.451e-01,1.234e-02
4.597e-02,1.624e+00,1.636e+00,9.255e-01,1.490e-01,2.698e-03,1.451e-01,1.233e-02
4.587e-02,1.626e+00,1.636e+00,9.269e-01,1.490e-01,2.698e-03,1.451e-01,1.232e-02
4.578e-02,1.628e+00,1.636e+00,9.284e-01,1.490e-01,2.698e-03,1.451e-01,1.231e-02
4.568e-02,1.629e+00,1.636e+00,9.298e-01,1.490e-01,2.698e-03,1.451e-01,1.231e-02
4.558e-02,1.631e+00,1.636e+00,9.313e-01,1.490e-01,2.698e-03,1.451e-01,1.230e-02
4.548e-02,1.632e+00,1.636e+00,9.327e-01,1.490e-01,2.698e-03,1.451e-01,1.229e-02
4.539e-02,1.633e+00,1.636e+00,9.342e-01,1.490e-01,2.698e-03,1.451e-01,1.228e-02
4.529e-02,1.635e+00,1.636e+00,9.356e-01,2.409e-01,1.321e-01,1.445e-01,1.228e-02
4.517e-02,1.637e+00,1.637e+00,9.371e-01,2.557e-01,9.586e-02,1.438e-01,1.226e-02
4.501e-02,1.639e+00,1.637e+00,9.385e-01,2.557e-01,9.586e-02,1.438e-01,1.225e-02
4.485e-02,1.642e+00,1.638e+00,9.399e-01,2.053e-01,6.998e-02,1.445e-01,1.224e-02
4.469e-02,1.644e+00,1.639e+00,9.414e-01,2.053e-01,6.998e-02,1.445e-01,1.223e-02
4.454e-02,1.646e+00,1.640e+00,9.428e-01,2.053e-01,6.998e-02,1.445e-01,1.222e-02
4.440e-02,1.648e+00,1.641e+00,9.443e-01,2.053e-01,6.998e-02,1.445e-01,1.222e-02
4.425e-02,1.650e+00,1.641e+00,9.457e-01,2.053e-01,6.998e-02,1.445e-01,1.221e-02
4.411e-02,1.652e+00,1.642e+00,9.472e-01,2.409e-01,1.269e-01,1.445e-01,1.221e-02
4.395e-02,1.654e+00,1.643e+00,9.486e-01,2.409e-01,1.269e-01,1.445e-01,1.220e-02
4.378e-02,1.657e+00,1.644e+00,9.500e-01,2.409e-01,1.269e-01,1.445e-01,1.220e-02
4.360e-02,1.659e+00,1.645e+00,9.515e-01,2.409e-01,1.269e-01,1.445e-01,1.220e-02
4.342e-02,1.662e+00,1.647e+00,9.529e-01,1.786e-01,2.340e-02,1.451e-01,1.220e-02
4.326e-02,1.664e+00,1.647e+00,9.544e-01,1.786e-01,2.340e-02,1.451e-01,1.220e-02
4.311e-02,1.666e+00,1.648e+00,9.558e-01,1.994e-01,4.928e-02,1.451e-01,1.221e-02
4.296e-02,1.668e+00,1.648e+00,9.573e-01,1.994e-01,4.928e-02,1.451e-01,1.221e-02
4.281e-02,1.670e+00,1.649e+00,9.587e-01,1.994e-01,4.928e-02,1.451e-01,1.221e-02
4.266e-02,1.672e+00,1.649e+00,9.602e-01,1.994e-01,4.928e-02,1.451e-01,1.222e-02
4.250e-02,1.674e+00,1.650e+00,9.616e-01,2.409e-01,1.373e-01,1.445e-01,1.222e-02
4.233e-02,1.676e+00,1.651e+00,9.631e-01,2.409e-01,1.373e-01,1.445e-01,1.223e-02
4.214e-02,1.678e+00,1.652e+00,9.645e-01,2.083e-01,4.928e-02,1.458e-01,1.224e-02
4.195e-02,1.680e+00,1.653e+00,9.660e-01,2.231e-01,4.410e-02,1.458e-01,1.225e-02
4.177e-02,1.682e+00,1.653e+00,9.674e-01,8.672e-02,-7.493e-02,1.465e-01,1.226e-02
4.164e-02,1.684e+00,1.653e+00,9.689e-01,8.672e-02,-7.493e-02,1.465e-01,1.227e-02
4.155e-02,1.685e+00,1.653e+00,9.704e-01,8.672e-02,-7.493e-02,1.465e-01,1.227e-02
4.147e-02,1.686e+00,1.652e+00,9.718e-01,8.672e-02,-7.493e-02,1.465e-01,1.227e-02
4.140e-02,1.687e+00,1.651e+00,9.733e-01,8.672e-02,-7.493e-02,1.465e-01,1.228e-02
4.133e-02,1.688e+00,1.651e+00,9.748e-01,2.142e-01,1.114e-01,1.458e-01,1.228e-02
4.122e-02,1.689e+00,1.651e+00,9.762e-01,2.142e-01,1.114e-01,1.458e-01,1.228e-02
4.106e-02,1.691e+00,1.651e+00,9.777e-01,9.562e-02,-9.564e-02,1.451e-01,1.228e-02
4.093e-02,1.693e+00,1.652e+00,9.791e-01,9.562e-02,-9.564e-02,1.451e-01,1.228e-02
4.084e-02,1.694e+00,1.651e+00,9.806e-01,1.935e-01,8.551e-02,1.451e-01,1.228e-02
4.073e-02,1.695e+00,1.651e+00,9.820e-01,1.935e-01,8.551e-02,1.451e-01,1.228e-02
4.058e-02,1.697e+00,1.651e+00,9.835e-01,9.562e-02,-9.564e-02,1.451e-01,1.228e-02
4.046e-02,1.699e+00,1.651e+00,9.849e-01,9.562e-02,-9.564e-02,1.451e-01,1.229e-02
4.037e-02,1.700e+00,1.651e+00,9.864e-01,1.935e-01,8.551e-02,1.451e-01,1.229e-02
4.026e-02,1.701e+00,1.651e+00,9.878e-01,-2.128e-01,1.994e-01,1.505e-01,1.228e-02
4.025e-02,1.701e+00,1.652e+00,9.894e-01,1.134e-01,-2.835e-02,1.471e-01,1.228e-02
4.026e-02,1.701e+00,1.652e+00,9.908e-01,1.134e-01,-2.835e-02,1.471e-01,1.228e-02
4.020e-02,1.702e+00,1.653e+00,9.923e-01,1.134e-01,-2.835e-02,1.471e-01,1.228e-02
4.012e-02,1.703e+00,1.652e+00,9.938e-01,1.134e-01,-2.835e-02,1.471e-01,1.228e-02
4.003e-02,1.704e+00,1.652e+00,9.952e-01,1.134e-01,-2.835e-02,1.471e-01,1.228e-02
3.994e-02,1.705e+00,1.652e+00,9.967e-01,6.893e-02,-8.011e-02,1.471e-01,1.228e-02
3.986e-02,1.706e+00,1.651e+00,9.982e-01,6.893e-02,-8.011e-02,1.471e-01,1.228e-02
3.980e-02,1.707e+00,1.651e+00,9.997e-01,2.053e-01,1.838e-01,1.445e-01,1.228e-02
3.970e-02,1.708e+00,1.651e+00,1.001e+00,2.053e-01,1.838e-01,1.445e-01,1.228e-02
3.955e-02,1.710e+00,1.652e+00,1.003e+00,6.893e-02,-8.011e-02,1.471e-01,1.228e-02
3.943e-02,1.711e+00,1.653e+00,1.004e+00,6.893e-02,-8.011e-02,1.471e-01,1.228e-02
3.936e-02,1.712e+00,1.653e+00,1.005e+00,6.893e-02,-8.011e-02,1.471e-01,1.228e-02
3.930e-02,1.713e+00,1.652e+00,1.007e+00,6.893e-02,-8.011e-02,1.471e-01,1.227e-02
3.924e-02,1.714e+00,1.651e+00,1.008e+00,2.053e-01,1.838e-01,1.445e-01,1.227e-02
3.914e-02,1.715e+00,1.651e+00,1.010e+00,6.893e-02,-8.011e-02,1.471e-01,1.227e-02
3.904e-02,1.716e+00,1.652e+00,1.011e+00,6.893e-02,-8.011e-02,1.471e-01,1.227e-02
3.897e-02,1.717e+00,1.651e+00,1.013e+00,1.282e-01,1.305e-02,1.465e-01,1.226e-02
3.889e-02,1.718e+00,1.651e+00,1.014e+00,2.439e-01,1.166e-01,1.458e-01,1.226e-02
3.875e-02,1.720e+00,1.651e+00,1.016e+00,2.557e-01,6.998e-02,1.431e-01,1.225e-02
3.857e-02,1.722e+00,1.652e+00,1.017e+00,1.134e-01,-2.318e-02,1.471e-01,1.224e-02
3.842e-02,1.724e+00,1.652e+00,1.019e+00,1.134e-01,-2.318e-02,1.471e-01,1.224e-02
3.831e-02,1.725e+00,1.652e+00,1.020e+00,1.134e-01,-2.318e-02,1.471e-01,1.223e-02
3.821e-02,1.726e+00,1.652e+00,1.022e+00,1.134e-01,-2.318e-02,1.471e-01,1.223e-02
3.811e-02,1.728e+00,1.652e+00,1.023e+00,1.134e-01,-2.318e-02,1.471e-01,1.222e-02
3.802e-02,1.729e+00,1.652e+00,1.025e+00,1.134e-01,-2.318e-02,1.471e-01,1.222e-02
3.793e-02,1.730e+00,1.651e+00,1.026e+00,1.134e-01,-2.318e-02,1.471e-01,1.221e-02
3.784e-02,1.731e+00,1.651e+00,1.027e+00,1.282e-01,3.375e-02,1.471e-01,1.221e-02
3.774e-02,1.732e+00,1.651e+00,1.029e+00,1.282e-01,3.375e-02,1.471e-01,1.220e-02
3.764e-02,1.733e+00,1.651e+00,1.030e+00,1.282e-01,3.375e-02,1.471e-01,1.219e-02
3.754e-02,1.735e+00,1.652e+00,1.032e+00,1.282e-01,3.375e-02,1.471e-01,1.218e-02
3.743e-02,1.736e+00,1.652e+00,1.033e+00,1.282e-01,3.375e-02,1.471e-01,1.217e-02
3.733e-02,1.737e+00,1.652e+00,1.035e+00,1.282e-01,3.375e-02,1.471e-01,1.217e-02
3.722e-02,1.739e+00,1.653e+00,1.036e+00,1.282e-01,3.375e-02,1.471e-01,1.216e-02
3.712e-02,1.740e+00,1.653e+00,1.038e+00,1.282e-01,3.375e-02,1.471e-01,1.215e-02
3.701e-02,1.741e+00,1.653e+00,1.039e+00,1.282e-01,3.375e-02,1.471e-01,1.214e-02
3.691e-02,1.742e+00,1.654e+00,1.041e+00,1.964e-01,1.114e-01,1.465e-01,1.214e-02
3.678e-02,1.744e+00,1.654e+00,1.042e+00,1.905e-01,5.445e-02,1.471e-01,1.213e-02
3.662e-02,1.746e+00,1.655e+00,1.044e+00,1.905e-01,5.445e-02,1.471e-01,1.212e-02
3.646e-02,1.748e+00,1.656e+00,1.045e+00,1.905e-01,5.445e-02,1.471e-01,1.211e-02
3.630e-02,1.750e+00,1.656e+00,1.047e+00,1.905e-01,5.445e-02,1.471e-01,1.210e-02
3.614e-02,1.751e+00,1.657e+00,1.048e+00,1.905e-01,5.445e-02,1.471e-01,1.209e-02
3.597e-02,1.753e+00,1.657e+00,1.050e+00,1.905e-01,5.445e-02,1.471e-01,1.208e-02
3.581e-02,1.755e+00,1.658e+00,1.051e+00,1.312e-01,3.375e-02,1.485e-01,1.207e-02
3.566e-02,1.757e+00,1.658e+00,1.052e+00,1.312e-01,3.375e-02,1.485e-01,1.207e-02
3.554e-02,1.758e+00,1.659e+00,1.054e+00,1.312e-01,3.375e-02,1.485e-01,1.206e-02
3.542e-02,1.760e+00,1.659e+00,1.055e+00,1.312e-01,3.375e-02,1.485e-01,1.205e-02
3.530e-02,1.761e+00,1.660e+00,1.057e+00,1.312e-01,3.375e-02,1.485e-01,1.205e-02
3.518e-02,1.762e+00,1.660e+00,1.058e+00,1.312e-01,3.375e-02,1.485e-01,1.204e-02
3.507e-02,1.764e+00,1.660e+00,1.060e+00,-6.451e-02,-5.423e-02,1.478e-01,1.204e-02
3.502e-02,1.764e+00,1.660e+00,1.061e+00,-6.451e-02,-5.423e-02,1.478e-01,1.204e-02
3.505e-02,1.764e+00,1.660e+00,1.063e+00,-6.451e-02,-5.423e-02,1.478e-01,1.204e-02
3.510e-02,1.763e+00,1.659e+00,1.064e+00,-6.451e-02,-5.423e-02,1.478e-01,1.204e-02
3.515e-02,1.763e+00,1.659e+00,1.066e+00,-6.451e-02,-5.423e-02,1.478e-01,1.204e-02
3.521e-02,1.762e+00,1.658e+00,1.067e+00,2.261e-01,9.586e-02,1.471e-01,1.205e-02
3.516e-02,1.763e+00,1.658e+00,1.069e+00,1.816e-01,8.551e-02,1.485e-01,1.204e-02
3.502e-02,1.764e+00,1.659e+00,1.070e+00,1.816e-01,8.551e-02,1.485e-01,1.203e-02
3.486e-02,1.766e+00,1.660e+00,1.072e+00,1.816e-01,8.551e-02,1.485e-01,1.203e-02
3.470e-02,1.768e+00,1.661e+00,1.073e+00,2.291e-01,1.010e-01,1.471e-01,1.202e-02
3.452e-02,1.770e+00,1.662e+00,1.075e+00,2.291e-01,1.010e-01,1.471e-01,1.201e-02
3.432e-02,1.772e+00,1.663e+00,1.076e+00,2.291e-01,1.010e-01,1.471e-01,1.200e-02
3.411e-02,1.774e+00,1.664e+00,1.078e+00,2.291e-01,1.010e-01,1.471e-01,1.199e-02
3.390e-02,1.776e+00,1.665e+00,1.079e+00,2.291e-01,1.010e-01,1.471e-01,1.198e-02
3.368e-02,1.779e+00,1.666e+00,1.081e+00,2.261e-01,8.551e-02,1.471e-01,1.198e-02
3.347e-02,1.781e+00,1.666e+00,1.082e+00,2.261e-01,8.551e-02,1.471e-01,1.197e-02
3.325e-02,1.783e+00,1.667e+00,1.084e+00,-1.410e-02,-3.871e-02,1.465e-01,1.197e-02
3.313e-02,1.785e+00,1.668e+00,1.085e+00,-1.410e-02,-3.871e-02,1.465e-01,1.196e-02
3.310e-02,1.785e+00,1.668e+00,1.086e+00,-1.410e-02,-3.871e-02,1.465e-01,1.196e-02
3.310e-02,1.785e+00,1.667e+00,1.088e+00,-1.410e-02,-3.871e-02,1.465e-01,1.196e-02
3.311e-02,1.785e+00,1.667e+00,1.089e+00,-1.410e-02,-3.871e-02,1.465e-01,1.196e-02
3.312e-02,1.785e+00,1.666e+00,1.091e+00,-1.410e-02,-3.871e-02,1.465e-01,1.196e-02
3.313e-02,1.784e+00,1.666e+00,1.092e+00,-1.410e-02,-3.871e-02,1.465e-01,1.197e-02
3.315e-02,1.784e+00,1.666e+00,1.094e+00,1.846e-01,5.963e-02,1.465e-01,1.197e-02
3.308e-02,1.785e+00,1.666e+00,1.095e+00,1.846e-01,5.963e-02,1.465e-01,1.196e-02
3.294e-02,1.787e+00,1.666e+00,1.097e+00,1.846e-01,5.963e-02,1.465e-01,1.196e-02
3.277e-02,1.788e+00,1.667e+00,1.098e+00,1.846e-01,5.963e-02,1.465e-01,1.195e-02
3.260e-02,1.790e+00,1.667e+00,1.100e+00,1.431e-01,-7.653e-03,1.471e-01,1.194e-02
3.244e-02,1.792e+00,1.668e+00,1.101e+00,1.431e-01,-7.653e-03,1.471e-01,1.194e-02
3.229e-02,1.793e+00,1.668e+00,1.103e+00,1.431e-01,-7.653e-03,1.471e-01,1.193e-02
3.215e-02,1.795e+00,1.668e+00,1.104e+00,1.431e-01,-7.653e-03,1.471e-01,1.192e-02
3.201e-02,1.796e+00,1.668e+00,1.106e+00,1.431e-01,-7.653e-03,1.471e-01,1.192e-02
3.187e-02,1.798e+00,1.667e+00,1.107e+00,1.431e-01,-7.653e-03,1.471e-01,1.191e-02
3.173e-02,1.799e+00,1.667e+00,1.108e+00,1.431e-01,-7.653e-03,1.471e-01,1.190e-02
3.160e-02,1.800e+00,1.667e+00,1.110e+00,1.490e-01,3.375e-02,1.478e-01,1.189e-02
3.146e-02,1.802e+00,1.667e+00,1.111e+00,1.490e-01,3.375e-02,1.478e-01,1.188e-02
3.131e-02,1.803e+00,1.668e+00,1.113e+00,1.490e-01,3.375e-02,1.478e-01,1.187e-02
3.117e-02,1.805e+00,1.668e+00,1.114e+00,1.520e-01,-2.478e-03,1.471e-01,1.186e-02
3.102e-02,1.806e+00,1.668e+00,1.116e+00,1.520e-01,-2.478e-03,1.471e-01,1.185e-02
3.087e-02,1.808e+00,1.668e+00,1.117e+00,1.520e-01,-2.478e-03,1.471e-01,1.183e-02
3.073e-02,1.809e+00,1.668e+00,1.119e+00,1.520e-01,-2.478e-03,1.471e-01,1.182e-02
3.058e-02,1.811e+00,1.668e+00,1.120e+00,2.053e-01,1.062e-01,1.478e-01,1.181e-02
3.041e-02,1.813e+00,1.669e+00,1.122e+00,1.816e-01,5.963e-02,1.478e-01,1.179e-02
3.022e-02,1.814e+00,1.669e+00,1.123e+00,1.816e-01,5.963e-02,1.478e-01,1.177e-02
3.004e-02,1.816e+00,1.670e+00,1.125e+00,1.816e-01,5.963e-02,1.478e-01,1.176e-02
2.986e-02,1.818e+00,1.671e+00,1.126e+00,1.816e-01,5.963e-02,1.478e-01,1.174e-02
2.968e-02,1.820e+00,1.671e+00,1.128e+00,1.816e-01,5.963e-02,1.478e-01,1.172e-02
2.950e-02,1.822e+00,1.672e+00,1.129e+00,2.261e-01,1.062e-01,1.465e-01,1.171e-02
2.929e-02,1.824e+00,1.673e+00,1.131e+00,2.261e-01,1.062e-01,1.465e-01,1.169e-02
2.907e-02,1.826e+00,1.674e+00,1.132e+00,1.994e-01,1.476e-01,1.451e-01,1.167e-02
2.885e-02,1.828e+00,1.675e+00,1.134e+00,1.994e-01,1.476e-01,1.451e-01,1.165e-02
2.864e-02,1.830e+00,1.676e+00,1.135e+00,9.858e-02,-1.283e-02,1.451e-01,1.163e-02
2.847e-02,1.832e+00,1.677e+00,1.136e+00,9.858e-02,-1.283e-02,1.451e-01,1.162e-02
2.835e-02,1.833e+00,1.677e+00,1.138e+00,1.786e-01,5.963e-02,1.458e-01,1.161e-02
2.820e-02,1.834e+00,1.677e+00,1.139e+00,1.786e-01,5.963e-02,1.458e-01,1.160e-02
2.802e-02,1.836e+00,1.678e+00,1.141e+00,1.786e-01,5.963e-02,1.458e-01,1.158e-02
2.783e-02,1.838e+00,1.678e+00,1.142e+00,1.786e-01,5.963e-02,1.458e-01,1.157e-02
2.764e-02,1.839e+00,1.679e+00,1.144e+00,1.786e-01,5.963e-02,1.458e-01,1.155e-02
2.745e-02,1.841e+00,1.680e+00,1.145e+00,1.786e-01,5.963e-02,1.458e-01,1.153e-02
2.725e-02,1.843e+00,1.680e+00,1.147e+00,2.261e-01,1.373e-01,1.465e-01,1.152e-02
2.703e-02,1.845e+00,1.681e+00,1.148e+00,1.698e-01,1.114e-01,1.458e-01,1.150e-02
2.682e-02,1.847e+00,1.682e+00,1.150e+00,1.698e-01,1.114e-01,1.458e-01,1.148e-02
2.662e-02,1.849e+00,1.683e+00,1.151e+00,1.698e-01,1.114e-01,1.458e-01,1.147e-02
2.643e-02,1.850e+00,1.684e+00,1.152e+00,1.698e-01,1.114e-01,1.458e-01,1.145e-02
2.623e-02,1.852e+00,1.686e+00,1.154e+00,1.164e-01,9.586e-02,1.451e-01,1.144e-02
2.606e-02,1.853e+00,1.687e+00,1.155e+00,1.164e-01,9.586e-02,1.451e-01,1.143e-02
2.591e-02,1.855e+00,1.688e+00,1.157e+00,1.164e-01,9.586e-02,1.451e-01,1.142e-02
2.577e-02,1.856e+00,1.689e+00,1.158e+00,1.164e-01,9.586e-02,1.451e-01,1.141e-02
2.564e-02,1.857e+00,1.690e+00,1.160e+00,1.164e-01,9.586e-02,1.451e-01,1.140e-02
2.550e-02,1.858e+00,1.691e+00,1.161e+00,1.164e-01,9.586e-02,1.451e-01,1.140e-02
2.536e-02,1.859e+00,1.692e+00,1.163e+00,1.164e-01,9.586e-02,1.451e-01,1.139e-02
2.521e-02,1.861e+00,1.693e+00,1.164e+00,8.079e-02,3.893e-02,1.458e-01,1.138e-02
2.509e-02,1.862e+00,1.693e+00,1.166e+00,8.079e-02,3.893e-02,1.458e-01,1.138e-02
2.498e-02,1.862e+00,1.694e+00,1.167e+00,8.079e-02,3.893e-02,1.458e-01,1.137e-02
2.488e-02,1.863e+00,1.694e+00,1.168e+00,8.079e-02,3.893e-02,1.458e-01,1.137e-02
2.478e-02,1.864e+00,1.695e+00,1.170e+00,8.079e-02,3.893e-02,1.458e-01,1.137e-02
2.468e-02,1.865e+00,1.695e+00,1.171e+00,8.079e-02,3.893e-02,1.458e-01,1.136e-02
2.458e-02,1.866e+00,1.695e+00,1.173e+00,1.253e-01,1.321e-01,1.451e-01,1.136e-02
2.446e-02,1.867e+00,1.696e+00,1.174e+00,1.253e-01,1.321e-01,1.451e-01,1.135e-02
2.431e-02,1.868e+00,1.697e+00,1.176e+00,1.253e-01,1.321e-01,1.451e-01,1.135e-02
2.415e-02,1.869e+00,1.699e+00,1.177e+00,1.015e-01,9.068e-02,1.458e-01,1.134e-02
2.400e-02,1.870e+00,1.700e+00,1.179e+00,1.015e-01,9.068e-02,1.458e-01,1.134e-02
2.387e-02,1.871e+00,1.701e+00,1.180e+00,1.015e-01,-4.388e-02,1.458e-01,1.134e-02
2.373e-02,1.872e+00,1.701e+00,1.182e+00,1.015e-01,-4.388e-02,1.458e-01,1.133e-02
2.360e-02,1.873e+00,1.701e+00,1.183e+00,1.015e-01,-4.388e-02,1.458e-01,1.133e-02
2.347e-02,1.874e+00,1.700e+00,1.184e+00,1.015e-01,-4.388e-02,1.458e-01,1.133e-02
2.334e-02,1.875e+00,1.700e+00,1.186e+00,1.015e-01,9.068e-02,1.458e-01,1.132e-02
2.321e-02,1.876e+00,1.700e+00,1.187e+00,1.015e-01,9.068e-02,1.458e-01,1.131e-02
2.307e-02,1.877e+00,1.701e+00,1.189e+00,8.079e-02,-6.458e-02,1.458e-01,1.131e-02
2.295e-02,1.878e+00,1.701e+00,1.190e+00,8.079e-02,-6.458e-02,1.458e-01,1.130e-02
2.284e-02,1.879e+00,1.701e+00,1.192e+00,8.079e-02,-6.458e-02,1.458e-01,1.130e-02
2.274e-02,1.880e+00,1.700e+00,1.193e+00,2.142e-01,2.304e-01,1.451e-01,1.129e-02
2.256e-02,1.881e+00,1.701e+00,1.195e+00,8.079e-02,-6.458e-02,1.458e-01,1.128e-02
2.238e-02,1.883e+00,1.701e+00,1.196e+00,8.079e-02,-6.458e-02,1.458e-01,1.127e-02
2.226e-02,1.884e+00,1.701e+00,1.198e+00,8.079e-02,-6.458e-02,1.458e-01,1.126e-02
2.215e-02,1.884e+00,1.700e+00,1.199e+00,2.380e-01,1.217e-01,1.471e-01,1.125e-02
2.195e-02,1.886e+00,1.701e+00,1.201e+00,4.817e-02,-1.800e-02,1.465e-01,1.123e-02
2.178e-02,1.887e+00,1.701e+00,1.202e+00,4.817e-02,-1.800e-02,1.465e-01,1.121e-02
2.169e-02,1.888e+00,1.701e+00,1.203e+00,4.817e-02,-1.800e-02,1.465e-01,1.120e-02
2.162e-02,1.888e+00,1.701e+00,1.205e+00,4.817e-02,-1.800e-02,1.465e-01,1.120e-02
2.155e-02,1.889e+00,1.701e+00,1.206e+00,4.817e-02,-1.800e-02,1.465e-01,1.119e-02
2.149e-02,1.889e+00,1.700e+00,1.208e+00,1.935e-01,2.045e-01,1.445e-01,1.118e-02
2.134e-02,1.891e+00,1.701e+00,1.209e+00,4.817e-02,-1.800e-02,1.465e-01,1.117e-02
2.120e-02,1.892e+00,1.702e+00,1.211e+00,4.817e-02,-1.800e-02,1.465e-01,1.115e-02
2.112e-02,1.892e+00,1.702e+00,1.212e+00,4.817e-02,-1.800e-02,1.465e-01,1.114e-02
2.105e-02,1.893e+00,1.702e+00,1.214e+00,1.460e-01,2.340e-02,1.458e-01,1.113e-02
2.093e-02,1.894e+00,1.702e+00,1.215e+00,1.460e-01,2.340e-02,1.458e-01,1.112e-02
2.076e-02,1.895e+00,1.702e+00,1.217e+00,1.460e-01,2.340e-02,1.458e-01,1.110e-02
2.057e-02,1.896e+00,1.702e+00,1.218e+00,1.460e-01,2.340e-02,1.458e-01,1.107e-02
2.038e-02,1.898e+00,1.703e+00,1.219e+00,1.460e-01,2.340e-02,1.458e-01,1.105e-02
2.019e-02,1.899e+00,1.703e+00,1.221e+00,1.460e-01,2.340e-02,1.458e-01,1.102e-02
2.000e-02,1.901e+00,1.703e+00,1.222e+00,1.253e-01,1.269e-01,1.445e-01,1.099e-02
1.982e-02,1.902e+00,1.704e+00,1.224e+00,1.253e-01,1.269e-01,1.445e-01,1.096e-02
1.964e-02,1.903e+00,1.705e+00,1.225e+00,2.469e-01,1.838e-01,1.465e-01,1.093e-02
1.941e-02,1.905e+00,1.706e+00,1.227e+00,2.469e-01,1.838e-01,1.465e-01,1.089e-02
1.911e-02,1.907e+00,1.708e+00,1.228e+00,1.875e-01,1.373e-01,1.465e-01,1.085e-02
1.881e-02,1.909e+00,1.709e+00,1.230e+00,5.707e-02,1.114e-01,1.445e-01,1.080e-02
1.862e-02,1.911e+00,1.710e+00,1.231e+00,5.707e-02,1.114e-01,1.445e-01,1.077e-02
1.850e-02,1.912e+00,1.711e+00,1.233e+00,5.707e-02,1.114e-01,1.445e-01,1.075e-02
1.841e-02,1.912e+00,1.713e+00,1.234e+00,5.707e-02,1.114e-01,1.445e-01,1.073e-02
1.833e-02,1.913e+00,1.714e+00,1.235e+00,5.707e-02,1.114e-01,1.445e-01,1.072e-02
1.824e-02,1.913e+00,1.715e+00,1.237e+00,5.707e-02,1.114e-01,1.445e-01,1.071e-02
1.816e-02,1.914e+00,1.716e+00,1.238e+00,5.707e-02,1.114e-01,1.445e-01,1.070e-02
1.808e-02,1.915e+00,1.717e+00,1.240e+00,5.707e-02,1.114e-01,1.445e-01,1.069e-02
1.799e-02,1.915e+00,1.718e+00,1.241e+00,5.707e-02,1.114e-01,1.445e-01,1.068e-02
1.791e-02,1.916e+00,1.719e+00,1.243e+00,1.401e-01,1.580e-01,1.445e-01,1.066e-02
1.777e-02,1.917e+00,1.721e+00,1.244e+00,1.401e-01,1.580e-01,1.445e-01,1.065e-02
1.758e-02,1.918e+00,1.722e+00,1.246e+00,1.401e-01,1.580e-01,1.445e-01,1.062e-02
1.738e-02,1.919e+00,1.724e+00,1.247e+00,1.401e-01,1.580e-01,1.445e-01,1.060e-02
1.717e-02,1.921e+00,1.725e+00,1.248e+00,1.555e-02,-2.318e-02,1.465e-01,1.058e-02
1.703e-02,1.921e+00,1.726e+00,1.250e+00,1.555e-02,-2.318e-02,1.465e-01,1.056e-02
1.697e-02,1.922e+00,1.726e+00,1.251e+00,1.875e-01,4.928e-02,1.471e-01,1.055e-02
1.683e-02,1.923e+00,1.726e+00,1.253e+00,1.875e-01,1.787e-01,1.445e-01,1.053e-02
1.658e-02,1.924e+00,1.727e+00,1.254e+00,1.875e-01,1.787e-01,1.445e-01,1.050e-02
1.630e-02,1.926e+00,1.729e+00,1.256e+00,1.875e-01,1.787e-01,1.445e-01,1.047e-02
1.600e-02,1.928e+00,1.731e+00,1.257e+00,-1.831e-01,4.410e-02,1.451e-01,1.043e-02
1.595e-02,1.928e+00,1.732e+00,1.259e+00,-1.831e-01,4.410e-02,1.451e-01,1.042e-02
1.614e-02,1.927e+00,1.732e+00,1.260e+00,-1.831e-01,4.410e-02,1.451e-01,1.044e-02
1.641e-02,1.925e+00,1.733e+00,1.262e+00,1.875e-01,1.787e-01,1.445e-01,1.047e-02
1.644e-02,1.925e+00,1.734e+00,1.263e+00,1.875e-01,1.787e-01,1.445e-01,1.047e-02
1.624e-02,1.926e+00,1.736e+00,1.264e+00,1.875e-01,1.787e-01,1.445e-01,1.046e-02
1.596e-02,1.928e+00,1.737e+00,1.266e+00,-1.831e-01,4.410e-02,1.451e-01,1.043e-02
1.592e-02,1.928e+00,1.739e+00,1.267e+00,-1.831e-01,4.410e-02,1.451e-01,1.043e-02
1.612e-02,1.927e+00,1.739e+00,1.269e+00,-1.831e-01,4.410e-02,1.451e-01,1.044e-02
1.639e-02,1.926e+00,1.740e+00,1.270e+00,1.875e-01,1.787e-01,1.445e-01,1.046e-02
1.643e-02,1.925e+00,1.741e+00,1.272e+00,1.875e-01,1.787e-01,1.445e-01,1.046e-02
1.622e-02,1.927e+00,1.742e+00,1.273e+00,-1.831e-01,4.410e-02,1.451e-01,1.045e-02
1.620e-02,1.927e+00,1.743e+00,1.275e+00,-1.831e-01,4.410e-02,1.451e-01,1.045e-02
1.641e-02,1.926e+00,1.744e+00,1.276e+00,1.875e-01,1.787e-01,1.445e-01,1.046e-02
1.643e-02,1.925e+00,1.745e+00,1.277e+00,2.469e-01,2.149e-01,1.458e-01,1.046e-02
1.617e-02,1.927e+00,1.747e+00,1.279e+00,2.498e-01,2.666e-01,1.425e-01,1.045e-02
1.579e-02,1.929e+00,1.748e+00,1.280e+00,2.528e-01,3.443e-01,1.431e-01,1.044e-02
1.539e-02,1.931e+00,1.750e+00,1.282e+00,1.668e-01,1.580e-01,1.458e-01,1.043e-02
1.502e-02,1.933e+00,1.752e+00,1.283e+00,1.668e-01,1.580e-01,1.458e-01,1.041e-02
1.470e-02,1.935e+00,1.754e+00,1.285e+00,1.698e-01,1.580e-01,1.445e-01,1.040e-02
1.438e-02,1.937e+00,1.756e+00,1.286e+00,1.698e-01,1.580e-01,1.445e-01,1.038e-02
1.407e-02,1.938e+00,1.757e+00,1.288e+00,1.698e-01,1.580e-01,1.445e-01,1.036e-02
1.375e-02,1.940e+00,1.759e+00,1.289e+00,1.698e-01,1.580e-01,1.445e-01,1.034e-02
1.343e-02,1.942e+00,1.760e+00,1.290e+00,1.549e-01,1.838e-01,1.445e-01,1.032e-02
1.312e-02,1.943e+00,1.762e+00,1.292e+00,1.549e-01,1.838e-01,1.445e-01,1.030e-02
1.282e-02,1.945e+00,1.764e+00,1.293e+00,1.549e-01,1.838e-01,1.445e-01,1.027e-02
1.252e-02,1.946e+00,1.766e+00,1.295e+00,2.231e-01,2.252e-01,1.445e-01,1.024e-02
1.216e-02,1.948e+00,1.768e+00,1.296e+00,-5.858e-02,7.515e-02,1.445e-01,1.021e-02
1.198e-02,1.949e+00,1.769e+00,1.298e+00,-5.858e-02,7.515e-02,1.445e-01,1.019e-02
1.200e-02,1.949e+00,1.770e+00,1.299e+00,-5.858e-02,7.515e-02,1.445e-01,1.019e-02
1.209e-02,1.949e+00,1.771e+00,1.301e+00,-5.858e-02,7.515e-02,1.445e-01,1.020e-02
1.220e-02,1.948e+00,1.772e+00,1.302e+00,-5.858e-02,7.515e-02,1.445e-01,1.021e-02
1.231e-02,1.947e+00,1.773e+00,1.303e+00,1.549e-01,2.666e-01,1.425e-01,1.022e-02
1.225e-02,1.948e+00,1.774e+00,1.305e+00,1.549e-01,2.666e-01,1.425e-01,1.021e-02
1.201e-02,1.949e+00,1.776e+00,1.306e+00,9.265e-02,8.033e-02,1.445e-01,1.020e-02
1.177e-02,1.950e+00,1.778e+00,1.308e+00,9.265e-02,8.033e-02,1.445e-01,1.018e-02
1.156e-02,1.951e+00,1.779e+00,1.309e+00,1.371e-01,1.787e-01,1.438e-01,1.017e-02
1.132e-02,1.952e+00,1.781e+00,1.311e+00,1.371e-01,1.787e-01,1.438e-01,1.015e-02
1.105e-02,1.953e+00,1.782e+00,1.312e+00,1.371e-01,1.787e-01,1.438e-01,1.013e-02
1.077e-02,1.955e+00,1.784e+00,1.314e+00,1.371e-01,1.787e-01,1.438e-01,1.010e-02
1.048e-02,1.956e+00,1.786e+00,1.315e+00,-2.240e-03,2.858e-02,1.458e-01,1.007e-02
1.031e-02,1.957e+00,1.787e+00,1.316e+00,-2.240e-03,2.858e-02,1.458e-01,1.006e-02
1.026e-02,1.957e+00,1.788e+00,1.318e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.025e-02,1.957e+00,1.788e+00,1.319e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.025e-02,1.957e+00,1.788e+00,1.321e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.025e-02,1.957e+00,1.789e+00,1.322e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.026e-02,1.957e+00,1.789e+00,1.324e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.026e-02,1.957e+00,1.789e+00,1.325e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.027e-02,1.957e+00,1.789e+00,1.327e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.027e-02,1.957e+00,1.790e+00,1.328e+00,-2.240e-03,2.858e-02,1.458e-01,1.005e-02
1.028e-02,1.957e+00,1.790e+00,1.330e+00,2.350e-01,1.994e-01,1.425e-01,1.005e-02
1.006e-02,1.958e+00,1.791e+00,1.331e+00,2.350e-01,1.994e-01,1.425e-01,1.003e-02
9.638e-03,1.960e+00,1.793e+00,1.332e+00,2.350e-01,1.994e-01,1.425e-01,9.985e-03
9.145e-03,1.962e+00,1.795e+00,1.334e+00,1.698e-01,1.166e-01,1.438e-01,9.919e-03
8.690e-03,1.964e+00,1.796e+00,1.335e+00,1.698e-01,1.166e-01,1.438e-01,9.846e-03
8.285e-03,1.966e+00,1.798e+00,1.337e+00,2.291e-01,1.838e-01,1.438e-01,9.772e-03
7.837e-03,1.968e+00,1.799e+00,1.338e+00,-2.003e-02,1.321e-01,1.438e-01,9.677e-03
7.574e-03,1.969e+00,1.801e+00,1.340e+00,-2.003e-02,1.321e-01,1.438e-01,9.615e-03
7.527e-03,1.969e+00,1.802e+00,1.341e+00,-2.003e-02,1.321e-01,1.438e-01,9.603e-03
7.545e-03,1.969e+00,1.803e+00,1.342e+00,-2.003e-02,1.321e-01,1.438e-01,9.607e-03
7.582e-03,1.969e+00,1.805e+00,1.344e+00,-2.003e-02,1.321e-01,1.438e-01,9.616e-03
7.627e-03,1.969e+00,1.806e+00,1.345e+00,-2.003e-02,1.321e-01,1.438e-01,9.625e-03
7.673e-03,1.968e+00,1.807e+00,1.347e+00,-2.003e-02,1.321e-01,1.438e-01,9.635e-03
7.720e-03,1.968e+00,1.809e+00,1.348e+00,-2.003e-02,1.321e-01,1.438e-01,9.644e-03
7.767e-03,1.968e+00,1.810e+00,1.350e+00,-2.003e-02,1.321e-01,1.438e-01,9.652e-03
7.815e-03,1.968e+00,1.811e+00,1.351e+00,-2.003e-02,1.321e-01,1.438e-01,9.661e-03
7.863e-03,1.968e+00,1.813e+00,1.353e+00,-2.003e-02,1.321e-01,1.438e-01,9.669e-03
7.911e-03,1.967e+00,1.814e+00,1.354e+00,6.596e-02,1.321e-01,1.438e-01,9.676e-03
7.873e-03,1.968e+00,1.815e+00,1.355e+00,-2.003e-02,1.321e-01,1.438e-01,9.670e-03
7.836e-03,1.968e+00,1.817e+00,1.357e+00,2.469e-01,3.132e-01,1.183e-01,9.665e-03
7.601e-03,1.969e+00,1.818e+00,1.358e+00,2.469e-01,3.132e-01,1.183e-01,9.631e-03
7.129e-03,1.971e+00,1.820e+00,1.359e+00,6.300e-02,2.459e-01,1.284e-01,9.553e-03
6.759e-03,1.972e+00,1.823e+00,1.360e+00,6.300e-02,2.459e-01,1.284e-01,9.481e-03
6.535e-03,1.973e+00,1.825e+00,1.362e+00,1.549e-01,1.321e-01,1.391e-01,9.434e-03
6.258e-03,1.974e+00,1.827e+00,1.363e+00,-2.240e-03,4.410e-02,1.391e-01,9.373e-03
6.066e-03,1.975e+00,1.828e+00,1.365e+00,-2.240e-03,4.410e-02,1.391e-01,9.327e-03
6.012e-03,1.975e+00,1.829e+00,1.366e+00,-2.240e-03,4.410e-02,1.391e-01,9.314e-03
6.000e-03,1.975e+00,1.829e+00,1.367e+00,-2.240e-03,4.410e-02,1.391e-01,9.310e-03
6.000e-03,1.975e+00,1.830e+00,1.369e+00,-2.240e-03,4.410e-02,1.391e-01,9.311e-03
6.004e-03,1.975e+00,1.830e+00,1.370e+00,-2.240e-03,4.410e-02,1.391e-01,9.312e-03
6.009e-03,1.975e+00,1.831e+00,1.372e+00,-2.240e-03,4.410e-02,1.391e-01,9.313e-03
6.015e-03,1.975e+00,1.831e+00,1.373e+00,-2.240e-03,4.410e-02,1.391e-01,9.314e-03
6.021e-03,1.975e+00,1.832e+00,1.374e+00,-2.240e-03,4.410e-02,1.391e-01,9.316e-03
6.026e-03,1.975e+00,1.832e+00,1.376e+00,-2.240e-03,4.410e-02,1.391e-01,9.317e-03
6.032e-03,1.975e+00,1.832e+00,1.377e+00,-2.240e-03,4.410e-02,1.391e-01,9.318e-03
6.038e-03,1.975e+00,1.833e+00,1.378e+00,-2.240e-03,4.410e-02,1.391e-01,9.320e-03
6.044e-03,1.975e+00,1.833e+00,1.380e+00,-2.240e-03,4.410e-02,1.391e-01,9.321e-03
6.050e-03,1.975e+00,1.834e+00,1.381e+00,-2.240e-03,4.410e-02,1.391e-01,9.322e-03
6.056e-03,1.975e+00,1.834e+00,1.383e+00,2.439e-01,3.702e-01,1.016e-01,9.323e-03
5.811e-03,1.976e+00,1.836e+00,1.384e+00,2.439e-01,3.702e-01,1.016e-01,9.268e-03
5.320e-03,1.977e+00,1.838e+00,1.385e+00,2.439e-01,3.702e-01,1.016e-01,9.141e-03
4.750e-03,1.980e+00,1.840e+00,1.386e+00,2.439e-01,3.339e-01,9.690e-02,8.963e-03
4.150e-03,1.982e+00,1.843e+00,1.387e+00,2.528e-01,4.167e-01,9.422e-02,8.735e-03
3.536e-03,1.984e+00,1.845e+00,1.388e+00,2.528e-01,4.167e-01,9.422e-02,8.448e-03
2.916e-03,1.986e+00,1.848e+00,1.389e+00,8.079e-02,3.236e-01,9.824e-02,8.088e-03
2.460e-03,1.988e+00,1.850e+00,1.390e+00,2.291e-01,2.356e-01,1.123e-01,7.768e-03
1.990e-03,1.989e+00,1.853e+00,1.391e+00,-9.417e-02,3.184e-01,1.076e-01,7.377e-03
1.778e-03,1.990e+00,1.856e+00,1.392e+00,-9.417e-02,3.184e-01,1.076e-01,7.174e-03
1.900e-03,1.990e+00,1.859e+00,1.393e+00,-9.417e-02,3.184e-01,1.076e-01,7.290e-03
2.126e-03,1.989e+00,1.862e+00,1.394e+00,-9.417e-02,3.184e-01,1.076e-01,7.484e-03
2.385e-03,1.988e+00,1.865e+00,1.395e+00,2.291e-01,2.356e-01,1.123e-01,7.679e-03
2.261e-03,1.988e+00,1.868e+00,1.396e+00,-6.155e-02,2.201e-01,1.257e-01,7.591e-03
2.110e-03,1.989e+00,1.871e+00,1.397e+00,-9.417e-02,3.184e-01,1.076e-01,7.479e-03
2.232e-03,1.988e+00,1.873e+00,1.398e+00,-8.171e-03,1.528e-01,1.297e-01,7.568e-03
2.359e-03,1.988e+00,1.876e+00,1.400e+00,-8.171e-03,1.528e-01,1.297e-01,7.654e-03
2.415e-03,1.988e+00,1.878e+00,1.401e+00,2.142e-01,1.942e-01,1.230e-01,7.690e-03
2.167e-03,1.989e+00,1.879e+00,1.402e+00,-8.171e-03,1.528e-01,1.297e-01,7.527e-03
1.918e-03,1.989e+00,1.881e+00,1.404e+00,-4.079e-02,1.217e-01,1.291e-01,7.346e-03
1.902e-03,1.990e+00,1.883e+00,1.405e+00,-4.079e-02,1.217e-01,1.291e-01,7.333e-03
1.986e-03,1.989e+00,1.884e+00,1.406e+00,-4.079e-02,1.217e-01,1.291e-01,7.395e-03
2.099e-03,1.989e+00,1.885e+00,1.407e+00,-4.079e-02,1.217e-01,1.291e-01,7.475e-03
2.222e-03,1.989e+00,1.886e+00,1.409e+00,1.282e-01,3.857e-01,7.546e-02,7.556e-03
2.127e-03,1.989e+00,1.889e+00,1.409e+00,6.893e-02,3.339e-01,8.283e-02,7.495e-03
1.894e-03,1.990e+00,1.892e+00,1.410e+00,6.893e-02,3.339e-01,8.283e-02,7.336e-03
1.670e-03,1.990e+00,1.895e+00,1.411e+00,6.893e-02,3.339e-01,8.283e-02,7.169e-03
1.447e-03,1.991e+00,1.899e+00,1.412e+00,-2.003e-02,2.925e-01,8.886e-02,6.987e-03
1.344e-03,1.991e+00,1.902e+00,1.413e+00,-2.003e-02,2.925e-01,8.886e-02,6.897e-03
1.358e-03,1.991e+00,1.905e+00,1.414e+00,-2.003e-02,2.925e-01,8.886e-02,6.909e-03
1.409e-03,1.991e+00,1.908e+00,1.415e+00,-2.003e-02,2.925e-01,8.886e-02,6.952e-03
1.471e-03,1.991e+00,1.911e+00,1.415e+00,-2.003e-02,2.925e-01,8.886e-02,7.001e-03
1.537e-03,1.991e+00,1.914e+00,1.416e+00,-2.003e-02,2.925e-01,8.886e-02,7.052e-03
1.604e-03,1.990e+00,1.917e+00,1.417e+00,-2.003e-02,2.925e-01,8.886e-02,7.100e-03
1.672e-03,1.990e+00,1.920e+00,1.418e+00,-2.003e-02,2.925e-01,8.886e-02,7.146e-03
1.741e-03,1.990e+00,1.922e+00,1.419e+00,4.817e-02,3.495e-01,7.747e-02,7.191e-03
1.712e-03,1.990e+00,1.926e+00,1.420e+00,4.817e-02,3.495e-01,7.747e-02,7.173e-03
1.585e-03,1.990e+00,1.929e+00,1.421e+00,4.817e-02,3.495e-01,7.747e-02,7.092e-03
1.427e-03,1.991e+00,1.933e+00,1.421e+00,4.817e-02,3.495e-01,7.747e-02,6.987e-03
1.259e-03,1.991e+00,1.936e+00,1.422e+00,4.817e-02,3.495e-01,7.747e-02,6.867e-03
1.087e-03,1.992e+00,1.940e+00,1.423e+00,4.817e-02,3.495e-01,7.747e-02,6.734e-03
9.126e-04,1.992e+00,1.943e+00,1.424e+00,-1.410e-02,2.666e-01,9.355e-02,6.588e-03
8.317e-04,1.992e+00,1.946e+00,1.425e+00,-1.410e-02,2.666e-01,9.355e-02,6.515e-03
8.434e-04,1.992e+00,1.949e+00,1.426e+00,-1.707e-02,1.424e-01,1.036e-01,6.526e-03
8.882e-04,1.992e+00,1.951e+00,1.427e+00,-1.707e-02,1.424e-01,1.036e-01,6.565e-03
9.463e-04,1.992e+00,1.953e+00,1.428e+00,-1.707e-02,1.424e-01,1.036e-01,6.613e-03
1.009e-03,1.992e+00,1.954e+00,1.429e+00,-1.707e-02,1.424e-01,1.036e-01,6.662e-03
1.072e-03,1.992e+00,1.956e+00,1.430e+00,-1.707e-02,1.424e-01,1.036e-01,6.711e-03
1.137e-03,1.992e+00,1.957e+00,1.431e+00,-1.114e-02,2.252e-01,9.355e-02,6.757e-03
1.192e-03,1.992e+00,1.959e+00,1.432e+00,-1.114e-02,2.252e-01,9.355e-02,6.795e-03
1.238e-03,1.991e+00,1.961e+00,1.433e+00,-1.114e-02,2.252e-01,9.355e-02,6.826e-03
1.282e-03,1.991e+00,1.963e+00,1.434e+00,-1.114e-02,2.252e-01,9.355e-02,6.853e-03
1.325e-03,1.991e+00,1.966e+00,1.434e+00,1.816e-01,4.530e-01,5.871e-02,6.880e-03
1.056e-03,1.992e+00,1.969e+00,1.435e+00,7.189e-02,3.805e-01,7.278e-02,6.708e-03
6.582e-04,1.993e+00,1.973e+00,1.436e+00,-2.893e-02,3.805e-01,7.077e-02,6.398e-03
5.052e-04,1.993e+00,1.977e+00,1.437e+00,-2.893e-02,3.805e-01,7.077e-02,6.257e-03
5.391e-04,1.993e+00,1.980e+00,1.437e+00,-2.893e-02,3.805e-01,7.077e-02,6.289e-03
6.305e-04,1.993e+00,1.984e+00,1.438e+00,-2.893e-02,3.805e-01,7.077e-02,6.370e-03
7.401e-04,1.993e+00,1.988e+00,1.439e+00,-2.893e-02,3.805e-01,7.077e-02,6.458e-03
8.559e-04,1.992e+00,1.992e+00,1.439e+00,-2.893e-02,3.805e-01,7.077e-02,6.543e-03
9.744e-04,1.992e+00,1.996e+00,1.440e+00,-2.893e-02,3.805e-01,7.077e-02,6.621e-03
1.094e-03,1.992e+00,2.000e+00,1.441e+00,4.817e-02,3.391e-01,7.144e-02,6.692e-03
1.080e-03,1.992e+00,2.003e+00,1.441e+00,4.817e-02,3.391e-01,7.144e-02,6.684e-03
9.340e-04,1.992e+00,2.007e+00,1.442e+00,-6.748e-02,4.426e-01,6.675e-02,6.600e-03
9.522e-04,1.992e+00,2.011e+00,1.443e+00,-6.748e-02,4.426e-01,6.675e-02,6.610e-03
1.160e-03,1.992e+00,2.015e+00,1.444e+00,4.817e-02,3.391e-01,7.144e-02,6.721e-03
1.218e-03,1.992e+00,2.019e+00,1.444e+00,4.817e-02,3.391e-01,7.144e-02,6.749e-03
1.089e-03,1.992e+00,2.022e+00,1.445e+00,-1.114e-02,3.236e-01,7.680e-02,6.688e-03
1.011e-03,1.992e+00,2.026e+00,1.446e+00,-3.486e-02,2.925e-01,8.216e-02,6.649e-03
1.065e-03,1.992e+00,2.029e+00,1.447e+00,-3.486e-02,2.925e-01,8.216e-02,6.675e-03
1.190e-03,1.992e+00,2.032e+00,1.447e+00,-1.114e-02,3.236e-01,7.680e-02,6.732e-03
1.293e-03,1.991e+00,2.035e+00,1.448e+00,-1.114e-02,3.236e-01,7.680e-02,6.773e-03
1.359e-03,1.991e+00,2.038e+00,1.449e+00,-1.114e-02,3.236e-01,7.680e-02,6.798e-03
1.414e-03,1.991e+00,2.042e+00,1.450e+00,-1.114e-02,3.236e-01,7.680e-02,6.817e-03
1.466e-03,1.991e+00,2.045e+00,1.450e+00,-1.114e-02,3.236e-01,7.680e-02,6.834e-03
1.518e-03,1.991e+00,2.048e+00,1.451e+00,3.631e-02,2.615e-01,8.283e-02,6.849e-03
1.478e-03,1.991e+00,2.051e+00,1.452e+00,3.631e-02,2.615e-01,8.283e-02,6.837e-03
1.348e-03,1.991e+00,2.054e+00,1.453e+00,3.631e-02,2.615e-01,8.283e-02,6.798e-03
1.190e-03,1.992e+00,2.057e+00,1.454e+00,3.631e-02,2.615e-01,8.283e-02,6.746e-03
1.023e-03,1.992e+00,2.059e+00,1.455e+00,3.691e-03,2.097e-01,9.489e-02,6.684e-03
9.173e-04,1.992e+00,2.062e+00,1.455e+00,3.691e-03,2.097e-01,9.489e-02,6.640e-03
8.731e-04,1.992e+00,2.064e+00,1.456e+00,3.691e-03,2.097e-01,9.489e-02,6.621e-03
8.474e-04,1.992e+00,2.066e+00,1.457e+00,3.691e-03,2.097e-01,9.489e-02,6.610e-03
8.273e-04,1.992e+00,2.068e+00,1.458e+00,3.691e-03,2.097e-01,9.489e-02,6.602e-03
8.088e-04,1.992e+00,2.070e+00,1.459e+00,6.656e-03,1.890e-01,9.355e-02,6.594e-03
7.849e-04,1.992e+00,2.072e+00,1.460e+00,6.656e-03,1.890e-01,9.355e-02,6.583e-03
7.552e-04,1.992e+00,2.074e+00,1.461e+00,1.401e-01,4.685e-01,3.593e-02,6.570e-03
4.531e-04,1.993e+00,2.077e+00,1.461e+00,1.401e-01,4.685e-01,3.593e-02,6.418e-03
-1.169e-04,1.994e+00,2.081e+00,1.462e+00,1.401e-01,4.685e-01,3.593e-02,5.984e-03
-7.716e-04,1.995e+00,2.086e+00,1.462e+00,1.401e-01,4.685e-01,3.593e-02,4.528e-03
-1.456e-03,1.996e+00,2.091e+00,1.463e+00,9.858e-02,4.116e-01,4.933e-02,3.146e-03
-2.067e-03,1.997e+00,2.095e+00,1.463e+00,7.486e-02,3.650e-01,5.603e-02,1.922e-03
-2.549e-03,1.998e+00,2.099e+00,1.464e+00,8.376e-02,3.650e-01,5.871e-02,9.619e-04
-2.980e-03,1.999e+00,2.103e+00,1.464e+00,8.376e-02,3.650e-01,5.871e-02,1.103e-04
-3.409e-03,2.000e+00,2.107e+00,1.465e+00,6.893e-02,4.012e-01,5.469e-02,7.333e-04
-3.808e-03,2.000e+00,2.110e+00,1.465e+00,6.893e-02,4.012e-01,5.469e-02,1.512e-03
-4.178e-03,2.001e+00,2.114e+00,1.466e+00,6.893e-02,4.012e-01,5.469e-02,2.230e-03
-4.541e-03,2.002e+00,2.118e+00,1.466e+00,-1.179e-01,3.805e-01,7.278e-02,2.929e-03
-4.495e-03,2.002e+00,2.122e+00,1.467e+00,-4.969e-02,3.029e-01,7.412e-02,2.841e-03
-4.197e-03,2.001e+00,2.126e+00,1.468e+00,-4.969e-02,3.029e-01,7.412e-02,2.273e-03
-3.922e-03,2.001e+00,2.129e+00,1.469e+00,-3.486e-02,3.236e-01,7.144e-02,1.754e-03
-3.687e-03,2.000e+00,2.132e+00,1.469e+00,-3.486e-02,3.236e-01,7.144e-02,1.312e-03
-3.486e-03,2.000e+00,2.136e+00,1.470e+00,-3.486e-02,3.236e-01,7.144e-02,9.343e-04
-3.293e-03,2.000e+00,2.139e+00,1.471e+00,-3.486e-02,3.236e-01,7.144e-02,5.762e-04
-3.103e-03,1.999e+00,2.142e+00,1.472e+00,9.858e-02,3.960e-01,4.866e-02,2.241e-04
-3.217e-03,1.999e+00,2.146e+00,1.472e+00,-1.707e-02,2.718e-01,8.417e-02,4.326e-04
-3.363e-03,2.000e+00,2.149e+00,1.473e+00,-1.707e-02,2.718e-01,8.417e-02,7.016e-04
-3.342e-03,2.000e+00,2.152e+00,1.474e+00,-1.707e-02,2.718e-01,8.417e-02,6.633e-04
-3.270e-03,2.000e+00,2.155e+00,1.475e+00,-1.707e-02,2.718e-01,8.417e-02,5.321e-04
-3.182e-03,1.999e+00,2.157e+00,1.475e+00,-1.707e-02,2.718e-01,8.417e-02,3.732e-04
-3.089e-03,1.999e+00,2.160e+00,1.476e+00,5.410e-02,3.184e-01,6.809e-02,2.058e-04
-3.161e-03,1.999e+00,2.163e+00,1.477e+00,-1.707e-02,2.718e-01,8.417e-02,3.337e-04
-3.227e-03,1.999e+00,2.166e+00,1.478e+00,-1.707e-02,2.718e-01,8.417e-02,4.531e-04
-3.181e-03,1.999e+00,2.169e+00,1.479e+00,6.656e-03,2.097e-01,8.953e-02,3.697e-04
-3.155e-03,1.999e+00,2.171e+00,1.479e+00,6.656e-03,2.097e-01,8.953e-02,3.244e-04
-3.174e-03,1.999e+00,2.174e+00,1.480e+00,6.656e-03,2.097e-01,8.953e-02,3.573e-04
-3.206e-03,1.999e+00,2.176e+00,1.481e+00,6.656e-03,2.097e-01,8.953e-02,4.138e-04
-3.242e-03,2.000e+00,2.178e+00,1.482e+00,6.656e-03,2.097e-01,8.953e-02,4.773e-04
-3.280e-03,2.000e+00,2.180e+00,1.483e+00,6.656e-03,2.097e-01,8.953e-02,5.430e-04
-3.318e-03,2.000e+00,2.182e+00,1.484e+00,6.656e-03,2.097e-01,8.953e-02,6.094e-04
-3.356e-03,2.000e+00,2.184e+00,1.485e+00,6.656e-03,2.097e-01,8.953e-02,6.759e-04
-3.395e-03,2.000e+00,2.186e+00,1.486e+00,6.656e-03,2.097e-01,8.953e-02,7.424e-04
-3.433e-03,2.000e+00,2.188e+00,1.487e+00,6.656e-03,2.097e-01,8.953e-02,8.090e-04
-3.472e-03,2.000e+00,2.190e+00,1.488e+00,1.193e-01,4.685e-01,3.124e-02,8.756e-04
-3.786e-03,2.000e+00,2.194e+00,1.488e+00,8.969e-02,4.633e-01,3.727e-02,1.413e-03
-4.297e-03,2.001e+00,2.198e+00,1.488e+00,1.727e-01,4.685e-01,2.522e-02,2.285e-03
-5.028e-03,2.002e+00,2.202e+00,1.488e+00,1.727e-01,4.685e-01,2.522e-02,3.523e-03
-5.966e-03,2.003e+00,2.207e+00,1.489e+00,4.817e-02,4.633e-01,3.660e-02,5.103e-03
-6.660e-03,2.004e+00,2.212e+00,1.489e+00,3.334e-02,4.633e-01,4.464e-02,6.265e-03
-7.036e-03,2.005e+00,2.217e+00,1.490e+00,3.334e-02,4.633e-01,4.464e-02,6.890e-03
-7.291e-03,2.005e+00,2.221e+00,1.490e+00,1.075e-01,4.685e-01,3.593e-02,7.313e-03
-7.700e-03,2.006e+00,2.226e+00,1.490e+00,-2.300e-02,4.581e-01,4.062e-02,7.983e-03
-7.949e-03,2.006e+00,2.231e+00,1.491e+00,-2.300e-02,4.581e-01,4.062e-02,8.391e-03
-7.926e-03,2.006e+00,2.235e+00,1.491e+00,-2.300e-02,4.581e-01,4.062e-02,8.353e-03
-7.819e-03,2.006e+00,2.240e+00,1.492e+00,-2.300e-02,4.581e-01,4.062e-02,8.181e-03
-7.687e-03,2.006e+00,2.244e+00,1.492e+00,-1.120e-01,4.530e-01,5.067e-02,7.968e-03
-7.312e-03,2.005e+00,2.249e+00,1.492e+00,3.928e-02,4.478e-01,4.397e-02,7.373e-03
-7.104e-03,2.005e+00,2.254e+00,1.493e+00,3.928e-02,4.478e-01,4.397e-02,7.044e-03
-7.215e-03,2.005e+00,2.258e+00,1.493e+00,3.928e-02,4.478e-01,4.397e-02,7.218e-03
-7.424e-03,2.005e+00,2.263e+00,1.494e+00,-1.120e-01,4.530e-01,5.067e-02,7.544e-03
-7.258e-03,2.005e+00,2.267e+00,1.494e+00,3.928e-02,4.478e-01,4.397e-02,7.286e-03
-7.111e-03,2.005e+00,2.272e+00,1.495e+00,2.741e-02,4.374e-01,4.531e-02,7.059e-03
-7.212e-03,2.005e+00,2.276e+00,1.495e+00,2.741e-02,4.374e-01,4.531e-02,7.214e-03
-7.367e-03,2.005e+00,2.280e+00,1.496e+00,2.741e-02,4.374e-01,4.531e-02,7.451e-03
-7.540e-03,2.005e+00,2.285e+00,1.496e+00,2.741e-02,4.374e-01,4.531e-02,7.713e-03
-7.718e-03,2.006e+00,2.289e+00,1.497e+00,2.741e-02,4.374e-01,4.531e-02,7.983e-03
-7.899e-03,2.006e+00,2.294e+00,1.497e+00,5.114e-02,4.633e-01,4.196e-02,8.254e-03
-8.147e-03,2.006e+00,2.298e+00,1.497e+00,5.114e-02,4.633e-01,4.196e-02,8.625e-03
-8.461e-03,2.006e+00,2.303e+00,1.498e+00,-6.748e-02,2.563e-01,8.417e-02,9.092e-03
-8.463e-03,2.006e+00,2.307e+00,1.499e+00,-6.748e-02,2.563e-01,8.417e-02,9.095e-03
-8.146e-03,2.006e+00,2.310e+00,1.500e+00,5.114e-02,4.633e-01,4.196e-02,8.627e-03
-8.066e-03,2.006e+00,2.313e+00,1.500e+00,5.114e-02,4.633e-01,4.196e-02,8.511e-03
-8.285e-03,2.006e+00,2.317e+00,1.500e+00,-3.782e-02,2.977e-01,7.412e-02,8.830e-03
-8.342e-03,2.006e+00,2.321e+00,1.501e+00,-3.782e-02,2.977e-01,7.412e-02,8.912e-03
-8.177e-03,2.006e+00,2.325e+00,1.502e+00,-3.782e-02,2.977e-01,7.412e-02,8.675e-03
-7.946e-03,2.006e+00,2.328e+00,1.503e+00,-3.782e-02,2.977e-01,7.412e-02,8.342e-03
-7.694e-03,2.006e+00,2.331e+00,1.503e+00,-3.782e-02,2.977e-01,7.412e-02,7.981e-03
-7.435e-03,2.005e+00,2.334e+00,1.504e+00,-3.782e-02,2.977e-01,7.412e-02,7.611e-03
-7.173e-03,2.005e+00,2.337e+00,1.505e+00,-3.189e-02,2.873e-01,7.144e-02,7.240e-03
-6.927e-03,2.005e+00,2.340e+00,1.506e+00,-3.189e-02,2.873e-01,7.144e-02,6.892e-03
-6.697e-03,2.005e+00,2.343e+00,1.506e+00,-2.596e-02,2.252e-01,8.283e-02,6.569e-03
-6.489e-03,2.004e+00,2.345e+00,1.507e+00,-2.596e-02,2.252e-01,8.283e-02,6.277e-03
-6.299e-03,2.004e+00,2.348e+00,1.508e+00,-2.596e-02,2.252e-01,8.283e-02,6.011e-03
-6.113e-03,2.004e+00,2.350e+00,1.509e+00,3.691e-03,3.288e-01,6.407e-02,5.754e-03
-6.017e-03,2.004e+00,2.353e+00,1.509e+00,3.691e-03,3.288e-01,6.407e-02,5.620e-03
-6.006e-03,2.004e+00,2.356e+00,1.510e+00,3.691e-03,3.288e-01,6.407e-02,5.605e-03
-6.021e-03,2.004e+00,2.359e+00,1.511e+00,3.691e-03,3.288e-01,6.407e-02,5.626e-03
-6.044e-03,2.004e+00,2.362e+00,1.511e+00,3.691e-03,3.288e-01,6.407e-02,5.657e-03
-6.069e-03,2.004e+00,2.366e+00,1.512e+00,3.691e-03,3.288e-01,6.407e-02,5.692e-03
-6.095e-03,2.004e+00,2.369e+00,1.513e+00,6.656e-03,2.563e-01,7.479e-02,5.727e-03
-6.131e-03,2.004e+00,2.372e+00,1.513e+00,3.334e-02,4.633e-01,2.923e-02,5.775e-03
-6.256e-03,2.004e+00,2.375e+00,1.514e+00,3.334e-02,4.633e-01,2.923e-02,5.943e-03
-6.462e-03,2.004e+00,2.380e+00,1.514e+00,-1.090e-01,4.581e-01,3.593e-02,6.221e-03
-6.261e-03,2.004e+00,2.384e+00,1.514e+00,3.334e-02,4.633e-01,2.923e-02,5.953e-03
-6.079e-03,2.004e+00,2.389e+00,1.515e+00,3.334e-02,4.633e-01,2.923e-02,5.710e-03
-6.195e-03,2.004e+00,2.394e+00,1.515e+00,-4.376e-02,4.581e-01,3.526e-02,5.863e-03
-6.164e-03,2.004e+00,2.398e+00,1.515e+00,-4.376e-02,4.581e-01,3.526e-02,5.823e-03
-5.928e-03,2.004e+00,2.403e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,5.516e-03
-5.630e-03,2.004e+00,2.407e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,5.130e-03
-5.311e-03,2.003e+00,2.412e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,4.721e-03
-4.986e-03,2.003e+00,2.417e+00,1.517e+00,-2.003e-02,4.581e-01,3.258e-02,4.308e-03
-4.732e-03,2.003e+00,2.421e+00,1.517e+00,-2.003e-02,4.581e-01,3.258e-02,3.988e-03
-4.550e-03,2.003e+00,2.426e+00,1.517e+00,-2.003e-02,4.581e-01,3.258e-02,3.760e-03
-4.388e-03,2.002e+00,2.431e+00,1.518e+00,-2.003e-02,4.581e-01,3.258e-02,3.560e-03
-4.233e-03,2.002e+00,2.435e+00,1.518e+00,-2.003e-02,4.581e-01,3.258e-02,3.369e-03
-4.079e-03,2.002e+00,2.440e+00,1.518e+00,-7.341e-02,4.581e-01,3.392e-02,3.182e-03
-3.753e-03,2.002e+00,2.444e+00,1.519e+00,-7.341e-02,4.581e-01,3.392e-02,2.790e-03
-3.260e-03,2.001e+00,2.449e+00,1.519e+00,-7.341e-02,4.581e-01,3.392e-02,2.205e-03
-2.714e-03,2.001e+00,2.454e+00,1.519e+00,2.148e-02,4.633e-01,2.789e-02,1.571e-03
-2.459e-03,2.001e+00,2.458e+00,1.520e+00,2.148e-02,4.633e-01,2.789e-02,1.281e-03
-2.498e-03,2.001e+00,2.463e+00,1.520e+00,2.148e-02,4.633e-01,2.789e-02,1.326e-03
-2.628e-03,2.001e+00,2.468e+00,1.520e+00,-3.486e-02,4.581e-01,4.464e-02,1.471e-03
-2.600e-03,2.001e+00,2.472e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,1.440e-03
-2.399e-03,2.001e+00,2.477e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,1.219e-03
-2.146e-03,2.001e+00,2.481e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,9.443e-04
-1.876e-03,2.000e+00,2.486e+00,1.522e+00,-3.189e-02,4.581e-01,3.459e-02,6.585e-04
-1.611e-03,2.000e+00,2.491e+00,1.522e+00,2.445e-02,4.633e-01,2.254e-02,3.843e-04
-1.540e-03,2.000e+00,2.495e+00,1.522e+00,2.445e-02,4.633e-01,2.254e-02,3.132e-04
-1.656e-03,2.000e+00,2.500e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,4.296e-04
-1.829e-03,2.000e+00,2.505e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,6.040e-04
-2.019e-03,2.000e+00,2.509e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,7.977e-04
-2.215e-03,2.001e+00,2.514e+00,1.523e+00,-3.486e-02,4.581e-01,4.665e-02,9.987e-04
-2.211e-03,2.001e+00,2.519e+00,1.524e+00,-3.486e-02,4.581e-01,4.665e-02,9.953e-04
-2.011e-03,2.000e+00,2.523e+00,1.524e+00,-1.114e-02,4.633e-01,2.589e-02,7.930e-04
-1.833e-03,2.000e+00,2.528e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,6.161e-04
-1.715e-03,2.000e+00,2.532e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,5.013e-04
-1.615e-03,2.000e+00,2.537e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,4.058e-04
-1.521e-03,2.000e+00,2.542e+00,1.525e+00,-1.410e-02,4.581e-01,3.526e-02,3.169e-04
-1.417e-03,2.000e+00,2.546e+00,1.526e+00,-1.410e-02,4.581e-01,3.526e-02,2.213e-04
-1.304e-03,2.000e+00,2.551e+00,1.526e+00,-1.410e-02,4.581e-01,3.526e-02,1.188e-04
-1.188e-03,2.000e+00,2.556e+00,1.526e+00,-1.410e-02,4.581e-01,3.526e-02,1.554e-05
-1.070e-03,2.000e+00,2.560e+00,1.527e+00,-1.410e-02,4.581e-01,3.526e-02,8.630e-05
-9.518e-04,2.000e+00,2.565e+00,1.527e+00,-5.205e-03,4.167e-01,4.196e-02,1.861e-04
-8.644e-04,2.000e+00,2.569e+00,1.527e+00,-5.205e-03,4.167e-01,4.196e-02,2.579e-04
-8.073e-04,2.000e+00,2.574e+00,1.528e+00,-5.205e-03,4.167e-01,4.196e-02,3.040e-04
-7.592e-04,2.000e+00,2.578e+00,1.528e+00,-5.205e-03,4.167e-01,4.196e-02,3.420e-04
-7.138e-04,2.000e+00,2.582e+00,1.529e+00,-5.205e-03,4.167e-01,4.196e-02,3.774e-04
-6.691e-04,2.000e+00,2.586e+00,1.529e+00,-5.205e-03,4.167e-01,4.196e-02,4.115e-04
-6.246e-04,2.000e+00,2.590e+00,1.530e+00,-1.114e-02,4.478e-01,4.196e-02,4.450e-04
-5.588e-04,1.999e+00,2.595e+00,1.530e+00,-1.114e-02,4.478e-01,4.196e-02,4.934e-04
-4.721e-04,1.999e+00,2.599e+00,1.530e+00,-1.114e-02,4.478e-01,4.196e-02,5.555e-04
-3.791e-04,1.999e+00,2.604e+00,1.531e+00,-1.114e-02,4.478e-01,4.196e-02,6.200e-04
-2.838e-04,1.999e+00,2.608e+00,1.531e+00,-1.114e-02,4.478e-01,4.196e-02,6.836e-04
-1.878e-04,1.999e+00,2.613e+00,1.532e+00,-2.240e-03,4.633e-01,3.392e-02,7.452e-04
-1.235e-04,1.999e+00,2.617e+00,1.532e+00,-2.240e-03,4.633e-01,3.392e-02,7.849e-04
-9.053e-05,1.999e+00,2.622e+00,1.532e+00,-2.240e-03,4.633e-01,3.392e-02,8.047e-04
-6.689e-05,1.999e+00,2.627e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,8.186e-04
-4.606e-05,1.999e+00,2.631e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,8.306e-04
-2.605e-05,1.999e+00,2.636e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,8.419e-04
-6.258e-06,1.999e+00,2.641e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,8.529e-04
5.717e-05,1.999e+00,2.645e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,8.870e-04
1.634e-04,1.999e+00,2.650e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,9.414e-04
2.827e-04,1.999e+00,2.654e+00,1.535e+00,-1.410e-02,4.581e-01,3.124e-02,9.982e-04
4.061e-04,1.999e+00,2.659e+00,1.535e+00,-1.410e-02,4.581e-01,3.124e-02,1.052e-03
5.310e-04,1.999e+00,2.664e+00,1.535e+00,-2.596e-02,4.271e-01,5.000e-02,1.102e-03
7.010e-04,1.999e+00,2.668e+00,1.536e+00,-2.596e-02,4.271e-01,5.000e-02,1.162e-03
9.143e-04,1.999e+00,2.672e+00,1.536e+00,-2.596e-02,4.271e-01,5.000e-02,1.224e-03
1.141e-03,1.999e+00,2.677e+00,1.537e+00,-5.205e-03,4.167e-01,4.531e-02,1.275e-03
1.295e-03,1.998e+00,2.681e+00,1.537e+00,-5.205e-03,4.167e-01,4.531e-02,1.301e-03
1.374e-03,1.998e+00,2.685e+00,1.538e+00,-5.205e-03,4.167e-01,4.531e-02,1.312e-03
1.430e-03,1.998e+00,2.689e+00,1.538e+00,-8.171e-03,4.012e-01,5.000e-02,1.318e-03
1.492e-03,1.998e+00,2.694e+00,1.539e+00,-8.171e-03,4.012e-01,5.000e-02,1.323e-03
1.562e-03,1.998e+00,2.698e+00,1.539e+00,-8.171e-03,4.012e-01,5.000e-02,1.328e-03
1.635e-03,1.998e+00,2.702e+00,1.540e+00,8.969e-02,4.685e-01,-6.271e-03,1.331e-03
1.337e-03,1.998e+00,2.706e+00,1.540e+00,8.969e-02,4.685e-01,-6.271e-03,1.311e-03
6.763e-04,1.999e+00,2.711e+00,1.540e+00,5.707e-02,4.633e-01,-6.271e-03,1.185e-03
3.003e-05,1.999e+00,2.715e+00,1.539e+00,1.134e-01,4.685e-01,-6.271e-03,9.497e-04
-7.457e-04,1.999e+00,2.720e+00,1.539e+00,-2.240e-03,3.702e-01,5.134e-02,5.376e-04
-1.262e-03,2.000e+00,2.724e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,2.031e-04
-1.415e-03,2.000e+00,2.729e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,9.730e-05
-1.466e-03,2.000e+00,2.733e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,6.168e-05
-1.486e-03,2.000e+00,2.738e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,4.768e-05
-1.520e-03,2.000e+00,2.742e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.428e-05
-1.573e-03,2.000e+00,2.747e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,1.275e-05
-1.632e-03,2.000e+00,2.752e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,5.402e-05
-1.693e-03,2.000e+00,2.756e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,9.672e-05
-1.755e-03,2.000e+00,2.761e+00,1.540e+00,7.783e-02,4.633e-01,-9.113e-04,1.400e-04
-2.094e-03,2.000e+00,2.766e+00,1.540e+00,-3.189e-02,4.581e-01,1.785e-02,3.831e-04
-2.276e-03,2.000e+00,2.770e+00,1.540e+00,-3.189e-02,4.581e-01,1.785e-02,5.176e-04
-2.123e-03,2.000e+00,2.775e+00,1.540e+00,-3.189e-02,4.581e-01,1.785e-02,4.050e-04
-1.868e-03,2.000e+00,2.780e+00,1.541e+00,7.783e-02,4.633e-01,-9.113e-04,2.239e-04
-2.012e-03,2.000e+00,2.784e+00,1.541e+00,7.783e-02,4.633e-01,-9.113e-04,3.244e-04
-2.567e-03,2.000e+00,2.789e+00,1.541e+00,-5.265e-02,4.581e-01,1.768e-03,7.281e-04
-2.733e-03,2.000e+00,2.793e+00,1.541e+00,-5.265e-02,4.581e-01,1.768e-03,8.532e-04
-2.436e-03,2.000e+00,2.798e+00,1.541e+00,-5.265e-02,4.581e-01,1.768e-03,6.327e-04
-1.998e-03,2.000e+00,2.803e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,3.240e-04
-1.765e-03,2.000e+00,2.807e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,1.677e-04
-1.758e-03,2.000e+00,2.812e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,1.632e-04
-1.608e-03,2.000e+00,2.817e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,6.804e-05
-1.271e-03,2.000e+00,2.821e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,1.334e-04
-8.788e-04,2.000e+00,2.826e+00,1.541e+00,3.334e-02,4.633e-01,7.128e-03,3.458e-04
-7.760e-04,2.000e+00,2.830e+00,1.541e+00,3.334e-02,4.633e-01,7.128e-03,3.968e-04
-9.677e-04,2.000e+00,2.835e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.015e-04
-9.875e-04,2.000e+00,2.840e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,2.913e-04
-7.798e-04,2.000e+00,2.844e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.929e-04
-5.033e-04,1.999e+00,2.849e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,5.146e-04
-2.058e-04,1.999e+00,2.854e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,6.268e-04
9.842e-05,1.999e+00,2.858e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,7.199e-04
4.050e-04,1.999e+00,2.863e+00,1.542e+00,-2.596e-02,4.581e-01,3.459e-02,7.900e-04
6.885e-04,1.999e+00,2.867e+00,1.543e+00,-2.596e-02,4.581e-01,3.459e-02,8.332e-04
9.494e-04,1.999e+00,2.872e+00,1.543e+00,-2.596e-02,4.581e-01,3.459e-02,8.543e-04
1.204e-03,1.999e+00,2.877e+00,1.543e+00,-2.240e-03,4.633e-01,1.316e-02,8.581e-04
1.360e-03,1.999e+00,2.881e+00,1.544e+00,-2.240e-03,4.633e-01,1.316e-02,8.525e-04
1.422e-03,1.999e+00,2.886e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,8.485e-04
1.517e-03,1.999e+00,2.891e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,8.404e-04
1.661e-03,1.999e+00,2.895e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,8.239e-04
1.821e-03,1.999e+00,2.900e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,8.001e-04
1.985e-03,1.999e+00,2.904e+00,1.545e+00,-1.707e-02,4.581e-01,2.455e-02,7.700e-04
2.151e-03,1.999e+00,2.909e+00,1.545e+00,-3.486e-02,4.581e-01,2.522e-02,7.342e-04
2.390e-03,1.999e+00,2.914e+00,1.545e+00,-3.486e-02,4.581e-01,2.522e-02,6.737e-04
2.700e-03,1.999e+00,2.918e+00,1.545e+00,-3.486e-02,4.581e-01,2.522e-02,5.816e-04
3.032e-03,1.999e+00,2.923e+00,1.546e+00,-3.486e-02,4.581e-01,2.522e-02,4.679e-04
3.371e-03,1.998e+00,2.928e+00,1.546e+00,7.253e-04,4.633e-01,2.120e-02,3.377e-04
3.566e-03,1.998e+00,2.932e+00,1.546e+00,7.253e-04,4.633e-01,2.120e-02,2.567e-04
3.620e-03,1.998e+00,2.937e+00,1.546e+00,7.253e-04,4.633e-01,2.120e-02,2.335e-04
3.631e-03,1.998e+00,2.941e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.286e-04
3.630e-03,1.998e+00,2.946e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.293e-04
3.624e-03,1.998e+00,2.951e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.317e-04
3.617e-03,1.998e+00,2.955e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.347e-04
3.610e-03,1.998e+00,2.960e+00,1.547e+00,-5.205e-03,4.633e-01,2.455e-02,2.378e-04
3.628e-03,1.998e+00,2.965e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,2.299e-04
3.669e-03,1.998e+00,2.969e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,2.108e-04
3.717e-03,1.998e+00,2.974e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,1.881e-04
3.768e-03,1.998e+00,2.979e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,1.639e-04
3.819e-03,1.998e+00,2.983e+00,1.549e+00,2.172e-01,4.737e-01,1.115e-02,1.390e-04
3.000e-03,1.998e+00,2.988e+00,1.549e+00,6.300e-02,4.633e-01,5.788e-03,5.136e-04
1.921e-03,1.999e+00,2.992e+00,1.549e+00,-2.893e-02,4.581e-01,2.388e-02,8.966e-04
1.539e-03,1.999e+00,2.997e+00,1.549e+00,-2.893e-02,4.581e-01,2.388e-02,9.915e-04
1.624e-03,1.999e+00,3.001e+00,1.549e+00,-2.893e-02,4.581e-01,2.388e-02,9.720e-04
1.851e-03,1.999e+00,3.006e+00,1.550e+00,-2.893e-02,4.581e-01,2.388e-02,9.131e-04
2.120e-03,1.999e+00,3.011e+00,1.550e+00,-3.189e-02,4.581e-01,1.182e-02,8.310e-04
2.415e-03,1.999e+00,3.015e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,7.275e-04
2.725e-03,1.999e+00,3.020e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,6.050e-04
3.041e-03,1.999e+00,3.024e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,4.680e-04
3.358e-03,1.998e+00,3.029e+00,1.550e+00,1.555e-02,4.633e-01,3.258e-02,3.190e-04
3.478e-03,1.998e+00,3.034e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.598e-04
3.468e-03,1.998e+00,3.038e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.650e-04
3.460e-03,1.998e+00,3.043e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.691e-04
3.452e-03,1.998e+00,3.048e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.730e-04
3.445e-03,1.998e+00,3.052e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.767e-04
3.438e-03,1.998e+00,3.057e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.805e-04
3.455e-03,1.998e+00,3.062e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.714e-04
3.497e-03,1.998e+00,3.066e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.495e-04
3.546e-03,1.998e+00,3.071e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.235e-04
3.597e-03,1.998e+00,3.076e+00,1.553e+00,-5.205e-03,4.633e-01,2.455e-02,1.959e-04
3.649e-03,1.998e+00,3.080e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,1.675e-04
3.601e-03,1.998e+00,3.085e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,1.936e-04
3.458e-03,1.998e+00,3.090e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,2.724e-04
3.285e-03,1.998e+00,3.094e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,3.657e-04
3.103e-03,1.998e+00,3.099e+00,1.554e+00,-4.376e-02,4.581e-01,3.325e-02,4.617e-04
3.179e-03,1.998e+00,3.104e+00,1.554e+00,-4.376e-02,4.581e-01,3.325e-02,4.214e-04
3.509e-03,1.998e+00,3.108e+00,1.554e+00,1.852e-02,4.633e-01,2.120e-02,2.405e-04
3.654e-03,1.998e+00,3.113e+00,1.554e+00,1.852e-02,4.633e-01,2.120e-02,1.581e-04
3.568e-03,1.998e+00,3.117e+00,1.555e+00,1.852e-02,4.633e-01,2.120e-02,2.077e-04
3.412e-03,1.998e+00,3.122e+00,1.555e+00,1.852e-02,4.633e-01,2.120e-02,2.967e-04
3.235e-03,1.998e+00,3.127e+00,1.555e+00,1.852e-02,4.633e-01,2.120e-02,3.960e-04
3.052e-03,1.998e+00,3.131e+00,1.555e+00,-2.596e-02,4.581e-01,3.124e-02,4.969e-04
3.054e-03,1.998e+00,3.136e+00,1.556e+00,-2.596e-02,4.581e-01,3.124e-02,4.960e-04
3.236e-03,1.998e+00,3.141e+00,1.556e+00,-8.171e-03,4.633e-01,3.258e-02,3.939e-04
3.398e-03,1.998e+00,-3.138e+00,1.556e+00,1.015e-01,4.685e-01,2.990e-02,3.004e-04
3.045e-03,1.998e+00,-3.133e+00,1.557e+00,-4.376e-02,4.581e-01,3.995e-02,5.032e-04
2.836e-03,1.998e+00,-3.128e+00,1.557e+00,-3.189e-02,4.581e-01,3.325e-02,6.188e-04
3.029e-03,1.998e+00,-3.124e+00,1.557e+00,-3.189e-02,4.581e-01,3.325e-02,5.108e-04
3.311e-03,1.998e+00,-3.119e+00,1.558e+00,7.486e-02,4.633e-01,2.923e-02,3.472e-04
3.173e-03,1.998e+00,-3.115e+00,1.558e+00,-3.189e-02,4.581e-01,3.325e-02,4.293e-04
3.053e-03,1.998e+00,-3.110e+00,1.558e+00,-3.189e-02,4.581e-01,3.325e-02,4.987e-04
3.241e-03,1.998e+00,-3.105e+00,1.559e+00,7.486e-02,4.633e-01,2.923e-02,3.880e-04
3.074e-03,1.998e+00,-3.101e+00,1.559e+00,3.038e-02,4.633e-01,3.526e-02,4.876e-04
2.686e-03,1.998e+00,-3.096e+00,1.559e+00,3.038e-02,4.633e-01,3.526e-02,7.111e-04
2.356e-03,1.998e+00,-3.091e+00,1.560e+00,3.038e-02,4.633e-01,3.526e-02,8.913e-04
2.044e-03,1.998e+00,-3.087e+00,1.560e+00,-4.969e-02,4.581e-01,3.727e-02,1.052e-03
2.072e-03,1.998e+00,-3.082e+00,1.560e+00,-4.969e-02,4.581e-01,3.727e-02,1.038e-03
2.429e-03,1.998e+00,-3.077e+00,1.561e+00,3.038e-02,4.633e-01,3.526e-02,8.489e-04
2.548e-03,1.998e+00,-3.073e+00,1.561e+00,3.038e-02,4.633e-01,3.526e-02,7.821e-04
2.372e-03,1.998e+00,-3.068e+00,1.561e+00,3.038e-02,4.633e-01,3.526e-02,8.809e-04
2.107e-03,1.998e+00,-3.064e+00,1.562e+00,-8.527e-02,4.581e-01,5.469e-02,1.025e-03
2.297e-03,1.998e+00,-3.059e+00,1.562e+00,3.038e-02,4.633e-01,3.526e-02,9.210e-04
2.468e-03,1.998e+00,-3.054e+00,1.563e+00,1.852e-02,4.633e-01,2.321e-02,8.252e-04
2.356e-03,1.998e+00,-3.050e+00,1.563e+00,1.852e-02,4.633e-01,2.321e-02,8.889e-04
2.194e-03,1.998e+00,-3.045e+00,1.563e+00,1.852e-02,4.633e-01,2.321e-02,9.802e-04
2.015e-03,1.998e+00,-3.040e+00,1.563e+00,-2.596e-02,4.581e-01,3.057e-02,1.078e-03
2.018e-03,1.998e+00,-3.036e+00,1.564e+00,-2.596e-02,4.581e-01,3.057e-02,1.076e-03
2.200e-03,1.998e+00,-3.031e+00,1.564e+00,1.852e-02,4.633e-01,2.321e-02,9.750e-04
2.250e-03,1.998e+00,-3.026e+00,1.564e+00,-8.171e-03,4.633e-01,3.057e-02,9.464e-04
2.247e-03,1.998e+00,-3.022e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,9.479e-04
2.304e-03,1.998e+00,-3.017e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,9.150e-04
2.377e-03,1.998e+00,-3.012e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,8.711e-04
2.456e-03,1.998e+00,-3.008e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,8.230e-04
2.537e-03,1.998e+00,-3.003e+00,1.566e+00,9.562e-02,4.685e-01,1.048e-02,7.731e-04
2.187e-03,1.998e+00,-2.998e+00,1.566e+00,9.562e-02,4.685e-01,1.048e-02,9.870e-04
1.418e-03,1.998e+00,-2.994e+00,1.566e+00,7.253e-04,4.633e-01,1.919e-02,1.410e-03
9.180e-04,1.998e+00,-2.989e+00,1.566e+00,-2.596e-02,4.581e-01,1.316e-02,1.638e-03
8.726e-04,1.998e+00,-2.984e+00,1.566e+00,-2.596e-02,4.581e-01,1.316e-02,1.656e-03
1.039e-03,1.998e+00,-2.980e+00,1.566e+00,-2.893e-02,4.581e-01,7.798e-03,1.586e-03
1.280e-03,1.998e+00,-2.975e+00,1.566e+00,5.114e-02,4.633e-01,1.115e-02,1.473e-03
1.222e-03,1.998e+00,-2.970e+00,1.567e+00,5.114e-02,4.633e-01,1.115e-02,1.502e-03
8.516e-04,1.998e+00,-2.966e+00,1.567e+00,-2.893e-02,4.581e-01,7.798e-03,1.670e-03
7.177e-04,1.998e+00,-2.961e+00,1.567e+00,-2.893e-02,4.581e-01,7.798e-03,1.723e-03
8.767e-04,1.998e+00,-2.957e+00,1.567e+00,-2.893e-02,4.581e-01,7.798e-03,1.658e-03
1.124e-03,1.998e+00,-2.952e+00,1.567e+00,6.596e-02,4.633e-01,1.383e-02,1.544e-03
1.007e-03,1.998e+00,-2.947e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,1.600e-03
3.352e-04,1.998e+00,-2.943e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,1.864e-03
-6.253e-04,1.998e+00,-2.938e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,2.013e-03
-1.672e-03,1.998e+00,-2.933e+00,1.567e+00,-3.782e-02,4.581e-01,1.450e-02,1.866e-03
-2.136e-03,1.998e+00,-2.929e+00,1.567e+00,-5.562e-02,4.581e-01,1.651e-02,1.727e-03
-1.944e-03,1.998e+00,-2.924e+00,1.567e+00,-2.240e-03,4.633e-01,9.807e-03,1.788e-03
-1.725e-03,1.998e+00,-2.919e+00,1.567e+00,-2.240e-03,4.633e-01,9.807e-03,1.849e-03
-1.643e-03,1.998e+00,-2.915e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,1.869e-03
-1.603e-03,1.998e+00,-2.910e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,1.878e-03
-1.576e-03,1.998e+00,-2.905e+00,1.568e+00,9.858e-02,4.685e-01,8.467e-03,1.884e-03
-1.963e-03,1.998e+00,-2.901e+00,1.568e+00,9.858e-02,4.685e-01,8.467e-03,1.788e-03
-2.750e-03,1.997e+00,-2.896e+00,1.568e+00,-6.155e-02,4.581e-01,1.249e-02,1.522e-03
-3.006e-03,1.997e+00,-2.891e+00,1.568e+00,-6.155e-02,4.581e-01,1.249e-02,1.420e-03
-2.666e-03,1.997e+00,-2.887e+00,1.568e+00,-6.155e-02,4.581e-01,1.249e-02,1.552e-03
-2.146e-03,1.998e+00,-2.882e+00,1.568e+00,-1.149e-01,4.581e-01,2.187e-02,1.725e-03
-1.356e-03,1.998e+00,-2.877e+00,1.568e+00,5.707e-02,4.633e-01,1.115e-02,1.899e-03
-1.038e-03,1.998e+00,-2.873e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,1.929e-03
-1.327e-03,1.998e+00,-2.868e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,1.904e-03
-1.799e-03,1.998e+00,-2.863e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,1.824e-03
-2.325e-03,1.998e+00,-2.859e+00,1.569e+00,-1.149e-01,4.581e-01,2.187e-02,1.687e-03
-2.176e-03,1.998e+00,-2.854e+00,1.569e+00,3.334e-02,4.633e-01,8.467e-03,1.729e-03
-1.954e-03,1.998e+00,-2.849e+00,1.569e+00,-3.189e-02,4.581e-01,1.852e-02,1.786e-03
-1.850e-03,1.998e+00,-2.845e+00,1.569e+00,-3.189e-02,4.581e-01,1.852e-02,1.809e-03
-1.605e-03,1.998e+00,-2.840e+00,1.570e+00,-3.189e-02,4.581e-01,1.852e-02,1.853e-03
-1.318e-03,1.998e+00,-2.836e+00,1.570e+00,-3.189e-02,4.581e-01,1.852e-02,1.887e-03
-1.018e-03,1.998e+00,-2.831e+00,1.570e+00,-3.486e-02,4.581e-01,2.656e-02,1.900e-03
-7.037e-04,1.998e+00,-2.826e+00,1.570e+00,-3.486e-02,4.581e-01,2.656e-02,1.884e-03
-3.769e-04,1.998e+00,-2.822e+00,1.570e+00,-3.486e-02,4.581e-01,2.656e-02,1.833e-03
-4.692e-05,1.998e+00,-2.817e+00,1.571e+00,-3.486e-02,4.581e-01,2.656e-02,1.745e-03
2.837e-04,1.998e+00,-2.813e+00,1.571e+00,-3.486e-02,4.581e-01,2.656e-02,1.621e-03
6.142e-04,1.998e+00,-2.808e+00,1.571e+00,6.656e-03,4.633e-01,2.187e-02,1.466e-03
7.800e-04,1.999e+00,-2.803e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,1.378e-03
7.860e-04,1.999e+00,-2.799e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,1.375e-03
7.439e-04,1.999e+00,-2.794e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,1.398e-03
6.874e-04,1.999e+00,-2.789e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,1.430e-03
6.267e-04,1.998e+00,-2.785e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,1.463e-03
5.648e-04,1.998e+00,-2.780e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,1.496e-03
3.051e-04,1.998e+00,-2.775e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,1.626e-03
-1.462e-04,1.998e+00,-2.771e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,1.811e-03
-6.542e-04,1.998e+00,-2.766e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,1.944e-03
-1.179e-03,1.998e+00,-2.761e+00,1.574e+00,-7.044e-02,4.581e-01,2.923e-02,1.996e-03
-1.212e-03,1.998e+00,-2.757e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,1.996e-03
-9.142e-04,1.998e+00,-2.752e+00,1.574e+00,7.783e-02,4.685e-01,2.254e-02,1.977e-03
-1.043e-03,1.998e+00,-2.747e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,1.989e-03
-1.161e-03,1.998e+00,-2.743e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,1.996e-03
-9.905e-04,1.998e+00,-2.738e+00,1.575e+00,7.783e-02,4.685e-01,2.254e-02,1.984e-03
-1.156e-03,1.998e+00,-2.733e+00,1.575e+00,-7.044e-02,4.581e-01,2.723e-02,1.997e-03
-1.137e-03,1.998e+00,-2.729e+00,1.575e+00,-7.044e-02,4.581e-01,2.723e-02,1.996e-03
-6.786e-04,1.998e+00,-2.724e+00,1.575e+00,5.114e-02,4.633e-01,2.723e-02,1.930e-03
-5.555e-04,1.998e+00,-2.720e+00,1.576e+00,5.114e-02,4.633e-01,2.723e-02,1.900e-03
-8.453e-04,1.998e+00,-2.715e+00,1.576e+00,5.114e-02,4.633e-01,2.723e-02,1.964e-03
-1.258e-03,1.998e+00,-2.710e+00,1.576e+00,-7.044e-02,4.581e-01,2.723e-02,2.011e-03
-1.245e-03,1.998e+00,-2.706e+00,1.577e+00,-1.238e-01,4.530e-01,3.124e-02,2.010e-03
-5.920e-04,1.998e+00,-2.701e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,1.901e-03
-4.935e-05,1.998e+00,-2.696e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,1.699e-03
1.655e-04,1.998e+00,-2.692e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,1.593e-03
2.816e-04,1.998e+00,-2.687e+00,1.578e+00,-8.171e-03,4.633e-01,2.990e-02,1.529e-03
3.680e-04,1.999e+00,-2.682e+00,1.578e+00,-1.505e-01,4.530e-01,3.995e-02,1.479e-03
9.791e-04,1.999e+00,-2.678e+00,1.578e+00,-1.505e-01,4.530e-01,3.995e-02,1.072e-03
2.106e-03,1.999e+00,-2.673e+00,1.579e+00,6.596e-02,4.685e-01,4.799e-02,1.687e-04
2.576e-03,2.000e+00,-2.669e+00,1.579e+00,9.562e-02,4.685e-01,5.335e-02,2.456e-04
2.196e-03,1.999e+00,-2.664e+00,1.580e+00,9.562e-02,4.685e-01,5.335e-02,9.338e-05
1.487e-03,1.999e+00,-2.659e+00,1.580e+00,-2.893e-02,4.581e-01,4.531e-02,6.977e-04
1.143e-03,1.999e+00,-2.655e+00,1.581e+00,-2.893e-02,4.581e-01,4.531e-02,9.729e-04
1.218e-03,1.999e+00,-2.650e+00,1.581e+00,-2.893e-02,4.581e-01,4.531e-02,9.133e-04
1.419e-03,1.999e+00,-2.645e+00,1.582e+00,-2.893e-02,4.581e-01,4.531e-02,7.496e-04
1.658e-03,1.999e+00,-2.641e+00,1.582e+00,-2.893e-02,4.581e-01,4.531e-02,5.482e-04
1.907e-03,1.999e+00,-2.636e+00,1.583e+00,-2.893e-02,4.581e-01,4.531e-02,3.300e-04
2.159e-03,1.999e+00,-2.631e+00,1.583e+00,9.858e-02,4.685e-01,4.598e-02,1.026e-04
1.946e-03,1.999e+00,-2.627e+00,1.584e+00,-4.969e-02,4.581e-01,5.067e-02,2.967e-04
1.821e-03,1.999e+00,-2.622e+00,1.584e+00,-4.969e-02,4.581e-01,5.067e-02,4.088e-04
2.086e-03,1.999e+00,-2.618e+00,1.585e+00,-4.969e-02,4.581e-01,5.067e-02,1.673e-04
2.466e-03,2.000e+00,-2.613e+00,1.585e+00,9.858e-02,4.685e-01,4.598e-02,1.914e-04
2.345e-03,2.000e+00,-2.608e+00,1.586e+00,-6.155e-02,4.581e-01,6.072e-02,7.527e-05
2.292e-03,2.000e+00,-2.604e+00,1.586e+00,-6.155e-02,4.581e-01,6.072e-02,2.419e-05
2.646e-03,2.000e+00,-2.599e+00,1.587e+00,-6.155e-02,4.581e-01,6.072e-02,3.684e-04
3.121e-03,2.000e+00,-2.594e+00,1.587e+00,-6.155e-02,4.581e-01,6.072e-02,8.431e-04
3.631e-03,2.000e+00,-2.590e+00,1.588e+00,1.401e-01,4.737e-01,6.072e-02,1.367e-03
3.433e-03,2.000e+00,-2.585e+00,1.589e+00,1.045e-01,4.685e-01,6.139e-02,1.161e-03
2.667e-03,2.000e+00,-2.580e+00,1.589e+00,6.596e-02,4.685e-01,5.804e-02,3.766e-04
1.955e-03,1.999e+00,-2.576e+00,1.590e+00,-4.376e-02,4.581e-01,6.273e-02,3.296e-04
1.739e-03,1.999e+00,-2.571e+00,1.590e+00,-4.376e-02,4.581e-01,6.273e-02,5.383e-04
1.931e-03,1.999e+00,-2.566e+00,1.591e+00,-4.376e-02,4.581e-01,6.273e-02,3.513e-04
2.246e-03,1.999e+00,-2.562e+00,1.592e+00,1.045e-01,4.685e-01,6.139e-02,3.783e-05
2.078e-03,1.999e+00,-2.557e+00,1.592e+00,1.342e-01,4.737e-01,7.798e-03,2.074e-04
1.314e-03,1.999e+00,-2.552e+00,1.592e+00,1.342e-01,4.737e-01,7.798e-03,9.539e-04
3.039e-04,1.998e+00,-2.548e+00,1.592e+00,1.253e-01,4.737e-01,1.450e-02,1.830e-03
-7.463e-04,1.997e+00,-2.543e+00,1.593e+00,1.253e-01,4.737e-01,1.450e-02,2.450e-03
-1.786e-03,1.997e+00,-2.538e+00,1.593e+00,9.562e-02,4.685e-01,9.137e-03,2.654e-03
-2.717e-03,1.996e+00,-2.533e+00,1.593e+00,7.189e-02,4.685e-01,1.919e-02,2.597e-03
-3.465e-03,1.996e+00,-2.529e+00,1.593e+00,-2.893e-02,4.581e-01,2.187e-02,2.452e-03
-3.756e-03,1.995e+00,-2.524e+00,1.593e+00,-2.893e-02,4.581e-01,2.187e-02,2.378e-03
-3.678e-03,1.995e+00,-2.519e+00,1.593e+00,-2.893e-02,4.581e-01,2.187e-02,2.398e-03
-3.491e-03,1.996e+00,-2.515e+00,1.594e+00,-2.893e-02,4.581e-01,2.187e-02,2.443e-03
-3.270e-03,1.996e+00,-2.510e+00,1.594e+00,3.038e-02,4.633e-01,2.321e-02,2.489e-03
-3.241e-03,1.996e+00,-2.505e+00,1.594e+00,3.038e-02,4.633e-01,2.321e-02,2.495e-03
-3.403e-03,1.996e+00,-2.501e+00,1.594e+00,3.038e-02,4.633e-01,2.321e-02,2.464e-03
-3.622e-03,1.995e+00,-2.496e+00,1.595e+00,3.038e-02,4.633e-01,2.321e-02,2.417e-03
-3.858e-03,1.995e+00,-2.491e+00,1.595e+00,3.038e-02,4.633e-01,2.321e-02,2.362e-03
-4.098e-03,1.995e+00,-2.487e+00,1.595e+00,1.259e-02,4.633e-01,2.120e-02,2.302e-03
-4.279e-03,1.995e+00,-2.482e+00,1.595e+00,-3.486e-02,4.581e-01,2.455e-02,2.253e-03
-4.247e-03,1.995e+00,-2.477e+00,1.595e+00,-3.486e-02,4.581e-01,2.455e-02,2.262e-03
-4.045e-03,1.995e+00,-2.473e+00,1.596e+00,1.259e-02,4.633e-01,2.120e-02,2.313e-03
-3.948e-03,1.995e+00,-2.468e+00,1.596e+00,1.259e-02,4.633e-01,2.120e-02,2.336e-03
-3.988e-03,1.995e+00,-2.464e+00,1.596e+00,1.259e-02,4.633e-01,2.120e-02,2.327e-03
-4.069e-03,1.995e+00,-2.459e+00,1.596e+00,-4.969e-02,4.581e-01,3.861e-02,2.308e-03
-3.959e-03,1.995e+00,-2.454e+00,1.597e+00,-4.969e-02,4.581e-01,3.861e-02,2.332e-03
-3.658e-03,1.995e+00,-2.450e+00,1.597e+00,-4.969e-02,4.581e-01,3.861e-02,2.391e-03
-3.300e-03,1.996e+00,-2.445e+00,1.598e+00,-4.969e-02,4.581e-01,3.861e-02,2.444e-03
-2.926e-03,1.996e+00,-2.440e+00,1.598e+00,5.707e-02,4.685e-01,2.321e-02,2.477e-03
-2.889e-03,1.996e+00,-2.436e+00,1.598e+00,4.224e-02,4.633e-01,3.325e-02,2.480e-03
-3.135e-03,1.996e+00,-2.431e+00,1.598e+00,3.928e-02,4.633e-01,2.388e-02,2.464e-03
-3.423e-03,1.996e+00,-2.426e+00,1.599e+00,3.928e-02,4.633e-01,2.388e-02,2.436e-03
-3.717e-03,1.995e+00,-2.422e+00,1.599e+00,3.928e-02,4.633e-01,2.388e-02,2.397e-03
-4.011e-03,1.995e+00,-2.417e+00,1.599e+00,3.928e-02,4.633e-01,2.388e-02,2.348e-03
-4.305e-03,1.995e+00,-2.412e+00,1.599e+00,1.259e-02,4.633e-01,5.000e-02,2.291e-03
-4.515e-03,1.995e+00,-2.408e+00,1.600e+00,1.259e-02,4.633e-01,5.000e-02,2.246e-03
-4.644e-03,1.995e+00,-2.403e+00,1.600e+00,1.259e-02,4.633e-01,5.000e-02,2.218e-03
-4.747e-03,1.994e+00,-2.398e+00,1.601e+00,1.259e-02,4.633e-01,5.000e-02,2.194e-03
-4.843e-03,1.994e+00,-2.394e+00,1.601e+00,1.259e-02,4.633e-01,5.000e-02,2.171e-03
-4.936e-03,1.994e+00,-2.389e+00,1.602e+00,4.521e-02,4.685e-01,4.196e-02,2.149e-03
-5.128e-03,1.994e+00,-2.384e+00,1.602e+00,4.521e-02,4.685e-01,4.196e-02,2.102e-03
-5.416e-03,1.994e+00,-2.380e+00,1.603e+00,7.253e-04,4.633e-01,3.593e-02,2.028e-03
-5.596e-03,1.994e+00,-2.375e+00,1.603e+00,7.253e-04,4.633e-01,3.593e-02,1.979e-03
-5.654e-03,1.994e+00,-2.370e+00,1.603e+00,7.253e-04,4.633e-01,3.593e-02,1.963e-03
-5.675e-03,1.994e+00,-2.366e+00,1.604e+00,7.253e-04,4.633e-01,3.593e-02,1.957e-03
-5.685e-03,1.994e+00,-2.361e+00,1.604e+00,-3.486e-02,4.633e-01,5.000e-02,1.955e-03
-5.586e-03,1.994e+00,-2.356e+00,1.605e+00,-3.486e-02,4.633e-01,5.000e-02,1.980e-03
-5.383e-03,1.994e+00,-2.352e+00,1.605e+00,-3.486e-02,4.633e-01,5.000e-02,2.029e-03
-5.151e-03,1.994e+00,-2.347e+00,1.606e+00,-1.114e-02,4.633e-01,7.948e-02,2.081e-03
-4.980e-03,1.994e+00,-2.342e+00,1.606e+00,-1.114e-02,4.633e-01,7.948e-02,2.114e-03
-4.875e-03,1.994e+00,-2.338e+00,1.607e+00,1.259e-02,4.685e-01,7.680e-02,2.133e-03
-4.858e-03,1.994e+00,-2.333e+00,1.608e+00,1.259e-02,4.685e-01,7.680e-02,2.136e-03
-4.914e-03,1.994e+00,-2.328e+00,1.609e+00,1.259e-02,4.685e-01,7.680e-02,2.127e-03
-4.991e-03,1.994e+00,-2.324e+00,1.610e+00,1.259e-02,4.685e-01,7.680e-02,2.114e-03
-5.074e-03,1.994e+00,-2.319e+00,1.610e+00,1.259e-02,4.685e-01,7.680e-02,2.101e-03
-5.159e-03,1.994e+00,-2.314e+00,1.611e+00,-2.300e-02,4.633e-01,1.029e-01,2.086e-03
-5.143e-03,1.994e+00,-2.309e+00,1.612e+00,-2.300e-02,4.633e-01,1.029e-01,2.089e-03
-5.030e-03,1.994e+00,-2.305e+00,1.613e+00,-2.300e-02,4.633e-01,1.029e-01,2.106e-03
-4.889e-03,1.994e+00,-2.300e+00,1.614e+00,-2.300e-02,4.633e-01,1.029e-01,2.125e-03
-4.739e-03,1.995e+00,-2.295e+00,1.615e+00,-2.300e-02,4.633e-01,1.029e-01,2.141e-03
-4.588e-03,1.995e+00,-2.291e+00,1.616e+00,3.691e-03,4.685e-01,1.016e-01,2.154e-03
-4.510e-03,1.995e+00,-2.286e+00,1.617e+00,3.691e-03,4.685e-01,1.016e-01,2.159e-03
-4.504e-03,1.995e+00,-2.281e+00,1.618e+00,8.969e-02,4.685e-01,4.196e-02,2.159e-03
-4.753e-03,1.995e+00,-2.277e+00,1.619e+00,8.969e-02,4.685e-01,4.196e-02,2.144e-03
-5.234e-03,1.994e+00,-2.272e+00,1.619e+00,8.969e-02,4.685e-01,4.196e-02,2.098e-03
-5.783e-03,1.993e+00,-2.267e+00,1.620e+00,9.265e-02,4.737e-01,4.263e-02,2.018e-03
-6.357e-03,1.993e+00,-2.263e+00,1.620e+00,5.707e-02,4.685e-01,4.665e-02,1.910e-03
-6.847e-03,1.992e+00,-2.258e+00,1.620e+00,5.707e-02,4.685e-01,4.665e-02,1.801e-03
-7.247e-03,1.992e+00,-2.253e+00,1.621e+00,5.707e-02,4.685e-01,4.665e-02,1.701e-03
-7.618e-03,1.991e+00,-2.248e+00,1.621e+00,6.656e-03,4.633e-01,3.861e-02,1.602e-03
-7.848e-03,1.991e+00,-2.244e+00,1.622e+00,6.656e-03,4.633e-01,3.861e-02,1.538e-03
-7.945e-03,1.991e+00,-2.239e+00,1.622e+00,-2.596e-02,4.633e-01,5.335e-02,1.511e-03
-7.919e-03,1.991e+00,-2.234e+00,1.623e+00,-2.596e-02,4.633e-01,5.335e-02,1.518e-03
-7.799e-03,1.991e+00,-2.230e+00,1.623e+00,-2.596e-02,4.633e-01,5.335e-02,1.550e-03
-7.652e-03,1.991e+00,-2.225e+00,1.624e+00,-2.596e-02,4.633e-01,5.335e-02,1.588e-03
-7.498e-03,1.991e+00,-2.220e+00,1.624e+00,-2.596e-02,4.633e-01,5.335e-02,1.624e-03
-7.342e-03,1.991e+00,-2.216e+00,1.625e+00,7.486e-02,4.685e-01,5.268e-02,1.659e-03
-7.439e-03,1.991e+00,-2.211e+00,1.625e+00,5.410e-02,4.685e-01,6.206e-02,1.639e-03
-7.729e-03,1.991e+00,-2.206e+00,1.626e+00,5.410e-02,4.685e-01,6.206e-02,1.574e-03
-8.040e-03,1.991e+00,-2.202e+00,1.627e+00,5.410e-02,4.685e-01,6.206e-02,1.502e-03
-8.356e-03,1.990e+00,-2.197e+00,1.627e+00,5.410e-02,4.685e-01,6.206e-02,1.424e-03
-8.672e-03,1.990e+00,-2.192e+00,1.628e+00,-2.893e-02,4.633e-01,7.881e-02,1.342e-03
-8.785e-03,1.989e+00,-2.187e+00,1.629e+00,-2.893e-02,4.633e-01,7.881e-02,1.312e-03
-8.702e-03,1.990e+00,-2.183e+00,1.629e+00,-2.893e-02,4.633e-01,7.881e-02,1.333e-03
-8.561e-03,1.990e+00,-2.178e+00,1.630e+00,-2.893e-02,4.633e-01,7.881e-02,1.368e-03
-8.404e-03,1.990e+00,-2.173e+00,1.631e+00,-2.893e-02,4.633e-01,7.881e-02,1.404e-03
-8.242e-03,1.990e+00,-2.169e+00,1.632e+00,9.622e-03,4.685e-01,8.283e-02,1.439e-03
-8.171e-03,1.990e+00,-2.164e+00,1.633e+00,-2.240e-03,4.633e-01,1.069e-01,1.454e-03
-8.159e-03,1.990e+00,-2.159e+00,1.634e+00,-2.240e-03,4.633e-01,1.069e-01,1.456e-03
-8.147e-03,1.990e+00,-2.155e+00,1.635e+00,-2.240e-03,4.633e-01,1.069e-01,1.458e-03
-8.135e-03,1.990e+00,-2.150e+00,1.636e+00,-2.240e-03,4.633e-01,1.069e-01,1.460e-03
-8.122e-03,1.990e+00,-2.145e+00,1.637e+00,-2.240e-03,4.633e-01,1.069e-01,1.462e-03
-8.110e-03,1.990e+00,-2.141e+00,1.638e+00,-2.240e-03,4.633e-01,1.270e-01,1.464e-03
-8.098e-03,1.990e+00,-2.136e+00,1.639e+00,-2.240e-03,4.633e-01,1.270e-01,1.466e-03
-8.086e-03,1.990e+00,-2.131e+00,1.640e+00,-2.240e-03,4.633e-01,1.270e-01,1.468e-03
-8.074e-03,1.991e+00,-2.127e+00,1.642e+00,-2.240e-03,4.633e-01,1.270e-01,1.469e-03
-8.062e-03,1.991e+00,-2.122e+00,1.643e+00,-2.240e-03,4.633e-01,1.270e-01,1.471e-03
-8.051e-03,1.991e+00,-2.117e+00,1.644e+00,-8.171e-03,4.012e-01,1.364e-01,1.472e-03
-8.026e-03,1.991e+00,-2.113e+00,1.646e+00,1.786e-01,4.737e-01,7.345e-02,1.474e-03
-8.391e-03,1.990e+00,-2.109e+00,1.646e+00,1.786e-01,4.737e-01,7.345e-02,1.434e-03
-9.140e-03,1.989e+00,-2.104e+00,1.647e+00,1.549e-01,4.737e-01,6.943e-02,1.326e-03
-9.947e-03,1.987e+00,-2.099e+00,1.648e+00,6.596e-02,4.685e-01,8.216e-02,1.175e-03
-1.055e-02,1.986e+00,-2.094e+00,1.649e+00,-2.003e-02,4.633e-01,1.002e-01,1.043e-03
-1.078e-02,1.986e+00,-2.090e+00,1.650e+00,-2.240e-03,4.633e-01,1.157e-01,9.892e-04
-1.081e-02,1.986e+00,-2.085e+00,1.651e+00,-2.240e-03,4.633e-01,1.157e-01,9.807e-04
-1.082e-02,1.986e+00,-2.080e+00,1.652e+00,-2.240e-03,4.633e-01,1.157e-01,9.799e-04
-1.081e-02,1.986e+00,-2.076e+00,1.653e+00,-2.240e-03,4.633e-01,1.157e-01,9.814e-04
-1.080e-02,1.986e+00,-2.071e+00,1.654e+00,-2.240e-03,4.633e-01,1.157e-01,9.834e-04
-1.079e-02,1.986e+00,-2.066e+00,1.655e+00,5.410e-02,4.685e-01,1.264e-01,9.855e-04
-1.089e-02,1.986e+00,-2.062e+00,1.657e+00,5.410e-02,4.685e-01,1.264e-01,9.658e-04
-1.110e-02,1.985e+00,-2.057e+00,1.658e+00,5.410e-02,4.685e-01,1.264e-01,9.249e-04
-1.134e-02,1.985e+00,-2.052e+00,1.659e+00,5.410e-02,4.685e-01,1.264e-01,8.772e-04
-1.158e-02,1.984e+00,-2.048e+00,1.660e+00,3.038e-02,4.374e-01,1.311e-01,8.270e-04
-1.178e-02,1.984e+00,-2.043e+00,1.662e+00,5.114e-02,4.064e-01,1.378e-01,7.853e-04
-1.198e-02,1.984e+00,-2.039e+00,1.663e+00,5.114e-02,4.064e-01,1.378e-01,7.444e-04
-1.220e-02,1.983e+00,-2.035e+00,1.665e+00,5.114e-02,4.064e-01,1.378e-01,6.979e-04
-1.242e-02,1.983e+00,-2.030e+00,1.666e+00,5.114e-02,4.064e-01,1.378e-01,6.496e-04
-1.265e-02,1.982e+00,-2.026e+00,1.667e+00,1.259e-02,4.012e-01,1.391e-01,6.004e-04
-1.280e-02,1.982e+00,-2.022e+00,1.669e+00,1.259e-02,4.012e-01,1.391e-01,5.667e-04
-1.289e-02,1.982e+00,-2.018e+00,1.670e+00,5.707e-02,2.977e-01,1.451e-01,5.484e-04
-1.303e-02,1.981e+00,-2.015e+00,1.672e+00,1.104e-01,4.685e-01,1.190e-01,5.176e-04
-1.334e-02,1.981e+00,-2.011e+00,1.673e+00,1.104e-01,4.685e-01,1.190e-01,4.500e-04
-1.376e-02,1.980e+00,-2.006e+00,1.674e+00,6.893e-02,4.685e-01,1.170e-01,3.548e-04
-1.414e-02,1.979e+00,-2.002e+00,1.675e+00,6.893e-02,4.685e-01,1.170e-01,2.662e-04
-1.445e-02,1.978e+00,-1.997e+00,1.676e+00,6.893e-02,4.685e-01,1.170e-01,1.910e-04
-1.474e-02,1.978e+00,-1.992e+00,1.677e+00,6.003e-02,4.685e-01,1.250e-01,1.200e-04
-1.501e-02,1.977e+00,-1.987e+00,1.679e+00,6.003e-02,4.685e-01,1.250e-01,5.415e-05
-1.526e-02,1.977e+00,-1.983e+00,1.680e+00,6.003e-02,4.685e-01,1.250e-01,7.190e-06
-1.550e-02,1.976e+00,-1.978e+00,1.681e+00,6.003e-02,4.685e-01,1.250e-01,6.671e-05
-1.574e-02,1.975e+00,-1.973e+00,1.682e+00,6.003e-02,4.685e-01,1.250e-01,1.252e-04
-1.598e-02,1.975e+00,-1.969e+00,1.684e+00,6.003e-02,3.443e-01,1.458e-01,1.827e-04
-1.621e-02,1.974e+00,-1.964e+00,1.685e+00,6.003e-02,3.443e-01,1.458e-01,2.395e-04
-1.644e-02,1.974e+00,-1.961e+00,1.687e+00,6.003e-02,3.443e-01,1.458e-01,2.959e-04
-1.667e-02,1.973e+00,-1.957e+00,1.688e+00,6.003e-02,3.443e-01,1.458e-01,3.520e-04
-1.689e-02,1.973e+00,-1.954e+00,1.690e+00,2.741e-02,3.546e-01,1.471e-01,4.077e-04
-1.707e-02,1.972e+00,-1.950e+00,1.691e+00,2.741e-02,3.546e-01,1.471e-01,4.505e-04
-1.719e-02,1.972e+00,-1.947e+00,1.692e+00,2.741e-02,3.546e-01,1.471e-01,4.805e-04
-1.730e-02,1.972e+00,-1.943e+00,1.694e+00,2.741e-02,3.546e-01,1.478e-01,5.062e-04
-1.740e-02,1.971e+00,-1.939e+00,1.695e+00,2.741e-02,3.546e-01,1.478e-01,5.302e-04
-1.750e-02,1.971e+00,-1.936e+00,1.697e+00,2.741e-02,3.546e-01,1.478e-01,5.533e-04
-1.759e-02,1.971e+00,-1.932e+00,1.698e+00,7.486e-02,3.753e-01,1.465e-01,5.757e-04
-1.776e-02,1.970e+00,-1.929e+00,1.700e+00,7.486e-02,3.753e-01,1.465e-01,6.132e-04
-1.799e-02,1.970e+00,-1.925e+00,1.701e+00,2.148e-02,3.702e-01,1.478e-01,6.652e-04
-1.817e-02,1.969e+00,-1.921e+00,1.703e+00,5.114e-02,3.546e-01,1.478e-01,7.038e-04
-1.831e-02,1.969e+00,-1.918e+00,1.704e+00,5.114e-02,3.546e-01,1.478e-01,7.358e-04
-1.848e-02,1.969e+00,-1.914e+00,1.706e+00,5.114e-02,3.546e-01,1.478e-01,7.714e-04
-1.865e-02,1.968e+00,-1.910e+00,1.707e+00,5.114e-02,3.546e-01,1.478e-01,8.076e-04
-1.881e-02,1.968e+00,-1.907e+00,1.709e+00,5.114e-02,3.546e-01,1.478e-01,8.433e-04
-1.898e-02,1.967e+00,-1.903e+00,1.710e+00,-1.060e-01,3.184e-01,1.498e-01,8.784e-04
-1.894e-02,1.967e+00,-1.900e+00,1.712e+00,-1.060e-01,3.184e-01,1.498e-01,8.691e-04
-1.868e-02,1.968e+00,-1.897e+00,1.713e+00,8.079e-02,2.511e-01,1.471e-01,8.216e-04
-1.862e-02,1.968e+00,-1.894e+00,1.715e+00,8.079e-02,2.511e-01,1.471e-01,8.104e-04
-1.878e-02,1.968e+00,-1.891e+00,1.716e+00,8.079e-02,2.511e-01,1.471e-01,8.373e-04
-1.901e-02,1.967e+00,-1.888e+00,1.718e+00,-1.327e-01,2.408e-01,1.512e-01,8.754e-04
-1.897e-02,1.967e+00,-1.886e+00,1.719e+00,-1.327e-01,2.408e-01,1.512e-01,8.699e-04
-1.867e-02,1.968e+00,-1.883e+00,1.721e+00,8.079e-02,2.511e-01,1.471e-01,8.245e-04
-1.857e-02,1.968e+00,-1.881e+00,1.722e+00,8.079e-02,2.511e-01,1.471e-01,8.105e-04
-1.872e-02,1.968e+00,-1.878e+00,1.724e+00,8.079e-02,3.443e-01,1.478e-01,8.292e-04
-1.893e-02,1.967e+00,-1.876e+00,1.725e+00,1.075e-01,3.753e-01,1.465e-01,8.572e-04
-1.919e-02,1.966e+00,-1.872e+00,1.726e+00,9.265e-02,2.201e-01,1.478e-01,8.923e-04
-1.948e-02,1.965e+00,-1.869e+00,1.728e+00,9.265e-02,2.201e-01,1.478e-01,9.301e-04
-1.975e-02,1.965e+00,-1.867e+00,1.729e+00,9.265e-02,2.201e-01,1.478e-01,9.678e-04
-2.002e-02,1.964e+00,-1.864e+00,1.731e+00,7.486e-02,2.822e-01,1.471e-01,1.006e-03
-2.027e-02,1.963e+00,-1.862e+00,1.732e+00,7.486e-02,2.822e-01,1.471e-01,1.041e-03
-2.049e-02,1.962e+00,-1.859e+00,1.734e+00,7.486e-02,2.822e-01,1.471e-01,1.074e-03
-2.071e-02,1.961e+00,-1.856e+00,1.735e+00,7.486e-02,2.822e-01,1.471e-01,1.105e-03
-2.092e-02,1.961e+00,-1.853e+00,1.737e+00,7.486e-02,2.822e-01,1.471e-01,1.136e-03
-2.113e-02,1.960e+00,-1.851e+00,1.738e+00,8.376e-02,2.511e-01,1.465e-01,1.166e-03
-2.135e-02,1.959e+00,-1.848e+00,1.740e+00,8.376e-02,2.511e-01,1.465e-01,1.197e-03
-2.157e-02,1.958e+00,-1.845e+00,1.741e+00,1.015e-01,1.735e-01,1.471e-01,1.229e-03
-2.182e-02,1.957e+00,-1.843e+00,1.743e+00,1.015e-01,1.735e-01,1.471e-01,1.264e-03
-2.208e-02,1.957e+00,-1.841e+00,1.744e+00,1.015e-01,1.735e-01,1.471e-01,1.303e-03
-2.235e-02,1.956e+00,-1.839e+00,1.746e+00,8.672e-02,1.424e-01,1.465e-01,1.343e-03
-2.260e-02,1.955e+00,-1.838e+00,1.747e+00,8.672e-02,1.424e-01,1.465e-01,1.382e-03
-2.284e-02,1.954e+00,-1.836e+00,1.749e+00,8.672e-02,1.424e-01,1.465e-01,1.419e-03
-2.307e-02,1.953e+00,-1.835e+00,1.750e+00,1.075e-01,2.511e-01,1.471e-01,1.456e-03
-2.332e-02,1.952e+00,-1.833e+00,1.751e+00,2.148e-02,2.459e-01,1.478e-01,1.496e-03
-2.349e-02,1.951e+00,-1.831e+00,1.753e+00,2.148e-02,2.459e-01,1.478e-01,1.525e-03
-2.358e-02,1.951e+00,-1.828e+00,1.754e+00,2.148e-02,2.459e-01,1.478e-01,1.540e-03
-2.365e-02,1.951e+00,-1.826e+00,1.756e+00,2.148e-02,2.459e-01,1.478e-01,1.550e-03
-2.370e-02,1.951e+00,-1.823e+00,1.757e+00,2.148e-02,2.459e-01,1.478e-01,1.558e-03
-2.376e-02,1.950e+00,-1.821e+00,1.759e+00,1.104e-01,1.735e-01,1.478e-01,1.566e-03
-2.390e-02,1.950e+00,-1.819e+00,1.760e+00,1.104e-01,1.735e-01,1.478e-01,1.586e-03
-2.414e-02,1.949e+00,-1.817e+00,1.762e+00,1.104e-01,1.735e-01,1.478e-01,1.617e-03
-2.439e-02,1.948e+00,-1.815e+00,1.763e+00,7.783e-02,1.890e-01,1.465e-01,1.653e-03
-2.463e-02,1.947e+00,-1.813e+00,1.765e+00,4.224e-02,1.528e-01,1.478e-01,1.685e-03
-2.479e-02,1.946e+00,-1.811e+00,1.766e+00,4.224e-02,1.528e-01,1.478e-01,1.708e-03
-2.491e-02,1.946e+00,-1.810e+00,1.768e+00,4.224e-02,1.528e-01,1.478e-01,1.725e-03
-2.501e-02,1.945e+00,-1.808e+00,1.769e+00,4.224e-02,1.528e-01,1.478e-01,1.739e-03
-2.511e-02,1.945e+00,-1.807e+00,1.771e+00,4.224e-02,1.528e-01,1.478e-01,1.753e-03
-2.521e-02,1.944e+00,-1.805e+00,1.772e+00,4.224e-02,1.528e-01,1.478e-01,1.766e-03
-2.531e-02,1.944e+00,-1.804e+00,1.774e+00,5.707e-02,1.269e-01,1.478e-01,1.778e-03
-2.542e-02,1.944e+00,-1.802e+00,1.775e+00,5.707e-02,1.269e-01,1.478e-01,1.793e-03
-2.555e-02,1.943e+00,-1.801e+00,1.777e+00,7.486e-02,2.615e-01,1.478e-01,1.808e-03
-2.569e-02,1.942e+00,-1.799e+00,1.778e+00,7.486e-02,2.615e-01,1.478e-01,1.827e-03
-2.586e-02,1.942e+00,-1.797e+00,1.780e+00,8.969e-02,1.269e-01,1.478e-01,1.846e-03
-2.603e-02,1.941e+00,-1.795e+00,1.781e+00,8.969e-02,1.269e-01,1.478e-01,1.867e-03
-2.623e-02,1.940e+00,-1.793e+00,1.783e+00,8.969e-02,1.269e-01,1.478e-01,1.890e-03
-2.642e-02,1.939e+00,-1.792e+00,1.784e+00,3.334e-02,1.528e-01,1.471e-01,1.913e-03
-2.657e-02,1.939e+00,-1.790e+00,1.785e+00,3.334e-02,1.528e-01,1.471e-01,1.930e-03
-2.666e-02,1.938e+00,-1.789e+00,1.787e+00,3.334e-02,1.528e-01,1.471e-01,1.941e-03
-2.674e-02,1.938e+00,-1.787e+00,1.788e+00,3.334e-02,1.528e-01,1.471e-01,1.950e-03
-2.681e-02,1.937e+00,-1.786e+00,1.790e+00,3.334e-02,1.528e-01,1.471e-01,1.958e-03
-2.689e-02,1.937e+00,-1.784e+00,1.791e+00,3.334e-02,1.528e-01,1.471e-01,1.966e-03
-2.696e-02,1.937e+00,-1.783e+00,1.793e+00,3.334e-02,1.528e-01,1.471e-01,1.973e-03
-2.703e-02,1.936e+00,-1.781e+00,1.794e+00,3.334e-02,1.528e-01,1.471e-01,1.980e-03
-2.710e-02,1.936e+00,-1.780e+00,1.796e+00,3.334e-02,1.528e-01,1.471e-01,1.986e-03
-2.717e-02,1.936e+00,-1.778e+00,1.797e+00,3.334e-02,1.528e-01,1.471e-01,1.992e-03
-2.723e-02,1.935e+00,-1.777e+00,1.799e+00,3.334e-02,1.528e-01,1.471e-01,1.998e-03
-2.730e-02,1.935e+00,-1.775e+00,1.800e+00,3.334e-02,1.528e-01,1.471e-01,2.003e-03
-2.737e-02,1.935e+00,-1.774e+00,1.802e+00,7.253e-04,1.528e-01,1.491e-01,2.008e-03
-2.741e-02,1.935e+00,-1.772e+00,1.803e+00,1.193e-01,6.998e-02,1.471e-01,2.011e-03
-2.752e-02,1.934e+00,-1.771e+00,1.805e+00,1.193e-01,6.998e-02,1.471e-01,2.019e-03
-2.772e-02,1.933e+00,-1.770e+00,1.806e+00,1.193e-01,6.998e-02,1.471e-01,2.032e-03
-2.795e-02,1.932e+00,-1.769e+00,1.808e+00,1.193e-01,6.998e-02,1.471e-01,2.048e-03
-2.818e-02,1.931e+00,-1.769e+00,1.809e+00,1.193e-01,6.998e-02,1.471e-01,2.065e-03
-2.841e-02,1.930e+00,-1.768e+00,1.811e+00,1.104e-01,8.033e-02,1.485e-01,2.084e-03
-2.864e-02,1.928e+00,-1.767e+00,1.812e+00,1.104e-01,8.033e-02,1.485e-01,2.103e-03
-2.886e-02,1.927e+00,-1.766e+00,1.813e+00,1.104e-01,8.033e-02,1.485e-01,2.122e-03
-2.907e-02,1.926e+00,-1.765e+00,1.815e+00,-1.209e-01,1.476e-01,1.491e-01,2.142e-03
-2.910e-02,1.926e+00,-1.764e+00,1.816e+00,-1.209e-01,1.476e-01,1.491e-01,2.144e-03
-2.894e-02,1.927e+00,-1.763e+00,1.818e+00,1.104e-01,8.033e-02,1.485e-01,2.132e-03
-2.892e-02,1.927e+00,-1.762e+00,1.819e+00,1.104e-01,8.033e-02,1.485e-01,2.130e-03
-2.906e-02,1.926e+00,-1.761e+00,1.821e+00,-1.209e-01,1.476e-01,1.491e-01,2.140e-03
-2.907e-02,1.926e+00,-1.760e+00,1.822e+00,-1.209e-01,1.476e-01,1.491e-01,2.140e-03
-2.891e-02,1.927e+00,-1.758e+00,1.824e+00,1.104e-01,8.033e-02,1.485e-01,2.131e-03
-2.889e-02,1.927e+00,-1.757e+00,1.825e+00,1.104e-01,8.033e-02,1.485e-01,2.130e-03
-2.902e-02,1.927e+00,-1.756e+00,1.827e+00,1.104e-01,8.033e-02,1.485e-01,2.136e-03
-2.920e-02,1.926e+00,-1.756e+00,1.828e+00,-1.209e-01,1.476e-01,1.491e-01,2.144e-03
-2.922e-02,1.925e+00,-1.754e+00,1.830e+00,1.045e-01,1.114e-01,1.478e-01,2.145e-03
-2.925e-02,1.925e+00,-1.753e+00,1.831e+00,1.045e-01,1.114e-01,1.478e-01,2.146e-03
-2.939e-02,1.925e+00,-1.752e+00,1.833e+00,1.045e-01,1.114e-01,1.478e-01,2.151e-03
-2.956e-02,1.924e+00,-1.751e+00,1.834e+00,8.672e-02,1.735e-01,1.478e-01,2.158e-03
-2.973e-02,1.923e+00,-1.750e+00,1.836e+00,8.672e-02,1.735e-01,1.478e-01,2.164e-03
-2.989e-02,1.922e+00,-1.748e+00,1.837e+00,9.265e-02,2.698e-03,1.478e-01,2.169e-03
-3.005e-02,1.921e+00,-1.747e+00,1.839e+00,9.265e-02,2.698e-03,1.478e-01,2.174e-03
-3.021e-02,1.920e+00,-1.747e+00,1.840e+00,9.265e-02,2.698e-03,1.478e-01,2.180e-03
-3.037e-02,1.919e+00,-1.746e+00,1.842e+00,9.265e-02,2.698e-03,1.478e-01,2.186e-03
-3.053e-02,1.918e+00,-1.746e+00,1.843e+00,1.134e-01,-2.318e-02,1.471e-01,2.193e-03
-3.071e-02,1.917e+00,-1.746e+00,1.845e+00,1.134e-01,-2.318e-02,1.471e-01,2.202e-03
-3.090e-02,1.916e+00,-1.747e+00,1.846e+00,1.134e-01,-2.318e-02,1.471e-01,2.213e-03
-3.110e-02,1.915e+00,-1.747e+00,1.848e+00,1.134e-01,-2.318e-02,1.471e-01,2.226e-03
-3.130e-02,1.914e+00,-1.747e+00,1.849e+00,1.134e-01,-2.318e-02,1.471e-01,2.240e-03
-3.150e-02,1.913e+00,-1.747e+00,1.850e+00,1.134e-01,-2.318e-02,1.471e-01,2.256e-03
-3.170e-02,1.912e+00,-1.748e+00,1.852e+00,1.282e-01,-2.318e-02,1.471e-01,2.274e-03
-3.191e-02,1.910e+00,-1.748e+00,1.853e+00,1.282e-01,-2.318e-02,1.471e-01,2.294e-03
-3.213e-02,1.909e+00,-1.748e+00,1.855e+00,1.460e-01,3.375e-02,1.491e-01,2.316e-03
-3.237e-02,1.908e+00,-1.748e+00,1.856e+00,1.460e-01,3.375e-02,1.491e-01,2.342e-03
-3.262e-02,1.906e+00,-1.748e+00,1.858e+00,1.490e-01,2.698e-03,1.478e-01,2.371e-03
-3.288e-02,1.905e+00,-1.748e+00,1.859e+00,8.672e-02,2.698e-03,1.491e-01,2.403e-03
-3.309e-02,1.904e+00,-1.748e+00,1.861e+00,8.672e-02,2.698e-03,1.491e-01,2.430e-03
-3.327e-02,1.903e+00,-1.748e+00,1.862e+00,8.672e-02,2.698e-03,1.491e-01,2.453e-03
-3.342e-02,1.902e+00,-1.747e+00,1.864e+00,8.672e-02,2.698e-03,1.491e-01,2.475e-03
-3.358e-02,1.901e+00,-1.747e+00,1.865e+00,8.672e-02,2.698e-03,1.491e-01,2.497e-03
-3.373e-02,1.900e+00,-1.747e+00,1.867e+00,3.631e-02,4.928e-02,1.491e-01,2.519e-03
-3.385e-02,1.900e+00,-1.747e+00,1.868e+00,3.631e-02,4.928e-02,1.491e-01,2.536e-03
-3.393e-02,1.899e+00,-1.747e+00,1.870e+00,3.631e-02,4.928e-02,1.491e-01,2.548e-03
-3.400e-02,1.899e+00,-1.746e+00,1.871e+00,3.631e-02,4.928e-02,1.491e-01,2.558e-03
-3.406e-02,1.898e+00,-1.746e+00,1.873e+00,3.631e-02,4.928e-02,1.491e-01,2.567e-03
-3.412e-02,1.898e+00,-1.745e+00,1.874e+00,3.631e-02,4.928e-02,1.491e-01,2.577e-03
-3.419e-02,1.898e+00,-1.745e+00,1.876e+00,3.631e-02,4.928e-02,1.491e-01,2.586e-03
-3.425e-02,1.897e+00,-1.744e+00,1.877e+00,3.631e-02,4.928e-02,1.491e-01,2.595e-03
-3.431e-02,1.897e+00,-1.744e+00,1.879e+00,3.631e-02,4.928e-02,1.491e-01,2.604e-03
-3.438e-02,1.897e+00,-1.743e+00,1.880e+00,3.631e-02,4.928e-02,1.491e-01,2.613e-03
-3.444e-02,1.896e+00,-1.743e+00,1.882e+00,1.075e-01,1.114e-01,1.491e-01,2.622e-03
-3.455e-02,1.896e+00,-1.742e+00,1.883e+00,1.075e-01,1.114e-01,1.491e-01,2.638e-03
-3.471e-02,1.895e+00,-1.741e+00,1.885e+00,1.134e-01,1.424e-01,1.491e-01,2.661e-03
-3.489e-02,1.894e+00,-1.740e+00,1.886e+00,1.134e-01,1.424e-01,1.491e-01,2.686e-03
-3.508e-02,1.893e+00,-1.738e+00,1.888e+00,1.134e-01,1.424e-01,1.491e-01,2.711e-03
-3.527e-02,1.891e+00,-1.737e+00,1.889e+00,1.134e-01,1.424e-01,1.491e-01,2.737e-03
-3.546e-02,1.890e+00,-1.736e+00,1.891e+00,1.134e-01,1.424e-01,1.491e-01,2.762e-03
-3.564e-02,1.889e+00,-1.734e+00,1.892e+00,1.134e-01,1.424e-01,1.491e-01,2.786e-03
-3.583e-02,1.888e+00,-1.733e+00,1.894e+00,1.134e-01,6.998e-02,1.491e-01,2.809e-03
-3.601e-02,1.887e+00,-1.732e+00,1.895e+00,1.134e-01,6.998e-02,1.491e-01,2.831e-03
-3.619e-02,1.886e+00,-1.731e+00,1.897e+00,1.134e-01,6.998e-02,1.491e-01,2.854e-03
-3.637e-02,1.885e+00,-1.730e+00,1.898e+00,8.376e-02,9.586e-02,1.485e-01,2.876e-03
-3.653e-02,1.884e+00,-1.729e+00,1.900e+00,8.376e-02,9.586e-02,1.485e-01,2.896e-03
-3.667e-02,1.883e+00,-1.728e+00,1.901e+00,8.376e-02,9.586e-02,1.485e-01,2.913e-03
-3.681e-02,1.882e+00,-1.727e+00,1.903e+00,8.376e-02,9.586e-02,1.485e-01,2.930e-03
-3.694e-02,1.881e+00,-1.726e+00,1.904e+00,7.253e-04,9.068e-02,1.505e-01,2.945e-03
-3.701e-02,1.881e+00,-1.725e+00,1.906e+00,7.253e-04,9.068e-02,1.505e-01,2.954e-03
-3.704e-02,1.880e+00,-1.725e+00,1.907e+00,7.253e-04,9.068e-02,1.505e-01,2.957e-03
-3.705e-02,1.880e+00,-1.724e+00,1.909e+00,1.075e-01,5.445e-02,1.491e-01,2.958e-03
-3.712e-02,1.880e+00,-1.723e+00,1.910e+00,1.075e-01,5.445e-02,1.491e-01,2.965e-03
-3.725e-02,1.879e+00,-1.722e+00,1.912e+00,1.075e-01,5.445e-02,1.491e-01,2.979e-03
-3.741e-02,1.878e+00,-1.722e+00,1.913e+00,1.075e-01,5.445e-02,1.491e-01,2.994e-03
-3.756e-02,1.877e+00,-1.721e+00,1.915e+00,1.075e-01,5.445e-02,1.491e-01,3.011e-03
-3.773e-02,1.876e+00,-1.721e+00,1.916e+00,1.075e-01,5.445e-02,1.491e-01,3.028e-03
-3.789e-02,1.875e+00,-1.720e+00,1.918e+00,1.075e-01,5.445e-02,1.491e-01,3.044e-03
-3.805e-02,1.874e+00,-1.719e+00,1.919e+00,1.075e-01,5.445e-02,1.491e-01,3.061e-03
-3.821e-02,1.873e+00,-1.719e+00,1.921e+00,1.075e-01,5.445e-02,1.491e-01,3.078e-03
-3.836e-02,1.872e+00,-1.718e+00,1.922e+00,1.075e-01,5.445e-02,1.491e-01,3.095e-03
-3.852e-02,1.871e+00,-1.718e+00,1.924e+00,1.075e-01,5.445e-02,1.491e-01,3.112e-03
-3.868e-02,1.870e+00,-1.717e+00,1.925e+00,1.075e-01,5.445e-02,1.491e-01,3.130e-03
-3.884e-02,1.868e+00,-1.717e+00,1.927e+00,1.075e-01,5.445e-02,1.491e-01,3.147e-03
-3.899e-02,1.867e+00,-1.716e+00,1.928e+00,1.045e-01,9.586e-02,1.505e-01,3.164e-03
-3.915e-02,1.866e+00,-1.715e+00,1.930e+00,1.045e-01,9.586e-02,1.505e-01,3.181e-03
-3.930e-02,1.865e+00,-1.715e+00,1.931e+00,1.045e-01,9.586e-02,1.505e-01,3.197e-03
-3.945e-02,1.864e+00,-1.714e+00,1.933e+00,-9.417e-02,1.321e-01,1.491e-01,3.213e-03
-3.948e-02,1.864e+00,-1.713e+00,1.934e+00,9.858e-02,1.010e-01,1.505e-01,3.217e-03
-3.951e-02,1.864e+00,-1.711e+00,1.936e+00,9.858e-02,1.010e-01,1.505e-01,3.219e-03
-3.962e-02,1.863e+00,-1.710e+00,1.937e+00,9.858e-02,1.010e-01,1.505e-01,3.229e-03
-3.974e-02,1.862e+00,-1.709e+00,1.939e+00,9.858e-02,1.010e-01,1.505e-01,3.240e-03
-3.988e-02,1.861e+00,-1.708e+00,1.940e+00,9.858e-02,1.010e-01,1.505e-01,3.251e-03
-4.001e-02,1.860e+00,-1.707e+00,1.942e+00,1.015e-01,5.445e-02,1.505e-01,3.262e-03
-4.015e-02,1.859e+00,-1.706e+00,1.943e+00,1.015e-01,5.445e-02,1.505e-01,3.273e-03
-4.028e-02,1.858e+00,-1.706e+00,1.945e+00,1.015e-01,5.445e-02,1.505e-01,3.283e-03
-4.042e-02,1.857e+00,-1.705e+00,1.946e+00,1.015e-01,5.445e-02,1.505e-01,3.293e-03
-4.055e-02,1.856e+00,-1.705e+00,1.948e+00,1.015e-01,5.445e-02,1.505e-01,3.304e-03
-4.069e-02,1.855e+00,-1.704e+00,1.949e+00,1.015e-01,5.445e-02,1.505e-01,3.314e-03
-4.083e-02,1.854e+00,-1.704e+00,1.951e+00,1.015e-01,5.445e-02,1.505e-01,3.324e-03
-4.096e-02,1.853e+00,-1.703e+00,1.952e+00,1.015e-01,5.445e-02,1.505e-01,3.334e-03
-4.109e-02,1.852e+00,-1.703e+00,1.954e+00,9.265e-02,8.033e-02,1.498e-01,3.344e-03
-4.122e-02,1.851e+00,-1.702e+00,1.955e+00,9.265e-02,8.033e-02,1.498e-01,3.354e-03
-4.135e-02,1.850e+00,-1.701e+00,1.957e+00,9.265e-02,8.033e-02,1.498e-01,3.362e-03
-4.147e-02,1.849e+00,-1.700e+00,1.958e+00,9.265e-02,8.033e-02,1.498e-01,3.371e-03
-4.159e-02,1.848e+00,-1.699e+00,1.960e+00,1.104e-01,2.340e-02,1.491e-01,3.379e-03
-4.172e-02,1.847e+00,-1.699e+00,1.961e+00,1.846e-01,-2.318e-02,1.485e-01,3.387e-03
-4.189e-02,1.846e+00,-1.699e+00,1.963e+00,1.846e-01,-2.318e-02,1.485e-01,3.399e-03
-4.211e-02,1.844e+00,-1.699e+00,1.964e+00,1.164e-01,7.873e-03,1.498e-01,3.415e-03
-4.231e-02,1.843e+00,-1.699e+00,1.966e+00,1.164e-01,7.873e-03,1.498e-01,3.430e-03
-4.247e-02,1.842e+00,-1.699e+00,1.967e+00,1.164e-01,7.873e-03,1.498e-01,3.443e-03
-4.262e-02,1.840e+00,-1.699e+00,1.969e+00,1.164e-01,7.873e-03,1.498e-01,3.457e-03
-4.277e-02,1.839e+00,-1.699e+00,1.970e+00,1.164e-01,7.873e-03,1.498e-01,3.470e-03
-4.292e-02,1.838e+00,-1.699e+00,1.972e+00,1.164e-01,7.873e-03,1.498e-01,3.484e-03
-4.307e-02,1.837e+00,-1.699e+00,1.973e+00,1.164e-01,7.873e-03,1.498e-01,3.498e-03
-4.322e-02,1.836e+00,-1.699e+00,1.975e+00,1.193e-01,-2.318e-02,1.485e-01,3.513e-03
-4.337e-02,1.835e+00,-1.699e+00,1.976e+00,1.193e-01,-2.318e-02,1.485e-01,3.528e-03
-4.352e-02,1.833e+00,-1.699e+00,1.977e+00,1.193e-01,-2.318e-02,1.485e-01,3.545e-03
-4.367e-02,1.832e+00,-1.699e+00,1.979e+00,1.193e-01,-2.318e-02,1.485e-01,3.562e-03
-4.383e-02,1.831e+00,-1.699e+00,1.980e+00,1.193e-01,-2.318e-02,1.485e-01,3.579e-03
-4.398e-02,1.830e+00,-1.699e+00,1.982e+00,1.193e-01,-2.318e-02,1.485e-01,3.598e-03
-4.413e-02,1.829e+00,-1.700e+00,1.983e+00,7.783e-02,1.735e-01,1.498e-01,3.618e-03
-4.427e-02,1.828e+00,-1.699e+00,1.985e+00,1.075e-01,6.998e-02,1.491e-01,3.635e-03
-4.439e-02,1.827e+00,-1.698e+00,1.986e+00,1.786e-01,1.822e-02,1.491e-01,3.650e-03
-4.456e-02,1.825e+00,-1.698e+00,1.988e+00,1.786e-01,1.822e-02,1.491e-01,3.672e-03
-4.477e-02,1.824e+00,-1.697e+00,1.989e+00,1.282e-01,6.998e-02,1.491e-01,3.698e-03
-4.496e-02,1.822e+00,-1.697e+00,1.991e+00,1.282e-01,6.998e-02,1.491e-01,3.723e-03
-4.514e-02,1.821e+00,-1.696e+00,1.992e+00,1.282e-01,6.998e-02,1.491e-01,3.745e-03
-4.530e-02,1.820e+00,-1.696e+00,1.994e+00,1.223e-01,5.445e-02,1.485e-01,3.765e-03
-4.546e-02,1.818e+00,-1.695e+00,1.995e+00,1.223e-01,5.445e-02,1.485e-01,3.785e-03
-4.561e-02,1.817e+00,-1.694e+00,1.997e+00,1.223e-01,5.445e-02,1.485e-01,3.804e-03
-4.576e-02,1.816e+00,-1.694e+00,1.998e+00,1.223e-01,5.445e-02,1.485e-01,3.823e-03
-4.591e-02,1.815e+00,-1.693e+00,2.000e+00,1.223e-01,5.445e-02,1.485e-01,3.842e-03
-4.606e-02,1.813e+00,-1.693e+00,2.001e+00,1.223e-01,5.445e-02,1.485e-01,3.860e-03
-4.621e-02,1.812e+00,-1.692e+00,2.003e+00,1.223e-01,5.445e-02,1.485e-01,3.879e-03
-4.636e-02,1.811e+00,-1.692e+00,2.004e+00,1.104e-01,6.998e-02,1.491e-01,3.897e-03
-4.650e-02,1.810e+00,-1.691e+00,2.006e+00,1.104e-01,6.998e-02,1.491e-01,3.914e-03
-4.663e-02,1.809e+00,-1.690e+00,2.007e+00,1.104e-01,6.998e-02,1.491e-01,3.930e-03
-4.677e-02,1.808e+00,-1.690e+00,2.009e+00,1.104e-01,6.998e-02,1.491e-01,3.945e-03
-4.690e-02,1.806e+00,-1.689e+00,2.010e+00,1.104e-01,6.998e-02,1.491e-01,3.960e-03
-4.703e-02,1.805e+00,-1.688e+00,2.012e+00,1.104e-01,6.998e-02,1.491e-01,3.975e-03
-4.716e-02,1.804e+00,-1.687e+00,2.013e+00,2.320e-01,9.586e-02,1.445e-01,3.989e-03
-4.735e-02,1.803e+00,-1.687e+00,2.015e+00,1.253e-01,1.010e-01,1.498e-01,4.009e-03
-4.754e-02,1.801e+00,-1.686e+00,2.016e+00,1.253e-01,1.010e-01,1.498e-01,4.030e-03
-4.769e-02,1.800e+00,-1.685e+00,2.018e+00,1.253e-01,1.010e-01,1.498e-01,4.046e-03
-4.784e-02,1.798e+00,-1.684e+00,2.019e+00,1.253e-01,1.010e-01,1.498e-01,4.060e-03
-4.798e-02,1.797e+00,-1.683e+00,2.021e+00,1.253e-01,1.010e-01,1.498e-01,4.073e-03
-4.812e-02,1.796e+00,-1.682e+00,2.022e+00,1.253e-01,1.010e-01,1.498e-01,4.085e-03
-4.826e-02,1.795e+00,-1.681e+00,2.024e+00,1.253e-01,1.010e-01,1.498e-01,4.097e-03
-4.840e-02,1.793e+00,-1.680e+00,2.025e+00,1.253e-01,1.010e-01,1.498e-01,4.107e-03
-4.853e-02,1.792e+00,-1.679e+00,2.027e+00,1.253e-01,1.010e-01,1.498e-01,4.117e-03
-4.867e-02,1.791e+00,-1.678e+00,2.028e+00,1.253e-01,1.010e-01,1.498e-01,4.126e-03
-4.880e-02,1.790e+00,-1.677e+00,2.030e+00,1.253e-01,1.010e-01,1.498e-01,4.134e-03
-4.893e-02,1.788e+00,-1.676e+00,2.031e+00,1.253e-01,1.010e-01,1.498e-01,4.141e-03
-4.907e-02,1.787e+00,-1.675e+00,2.033e+00,1.638e-01,3.893e-02,1.485e-01,4.147e-03
-4.921e-02,1.786e+00,-1.674e+00,2.034e+00,1.638e-01,3.893e-02,1.485e-01,4.154e-03
-4.937e-02,1.784e+00,-1.673e+00,2.036e+00,1.638e-01,3.893e-02,1.485e-01,4.161e-03
-4.954e-02,1.782e+00,-1.673e+00,2.037e+00,-8.527e-02,-9.564e-02,1.485e-01,4.167e-03
-4.960e-02,1.782e+00,-1.673e+00,2.039e+00,1.638e-01,3.893e-02,1.485e-01,4.170e-03
-4.966e-02,1.781e+00,-1.673e+00,2.040e+00,1.638e-01,3.893e-02,1.485e-01,4.173e-03
-4.980e-02,1.780e+00,-1.673e+00,2.042e+00,1.638e-01,3.893e-02,1.485e-01,4.180e-03
-4.996e-02,1.778e+00,-1.673e+00,2.043e+00,1.638e-01,3.893e-02,1.485e-01,4.188e-03
-5.012e-02,1.777e+00,-1.672e+00,2.045e+00,1.638e-01,3.893e-02,1.485e-01,4.196e-03
-5.029e-02,1.775e+00,-1.672e+00,2.046e+00,1.638e-01,3.893e-02,1.485e-01,4.204e-03
-5.045e-02,1.774e+00,-1.671e+00,2.047e+00,1.638e-01,3.893e-02,1.485e-01,4.213e-03
-5.062e-02,1.772e+00,-1.671e+00,2.049e+00,1.786e-01,-6.458e-02,1.478e-01,4.221e-03
-5.079e-02,1.770e+00,-1.671e+00,2.050e+00,1.786e-01,-6.458e-02,1.478e-01,4.230e-03
-5.097e-02,1.768e+00,-1.672e+00,2.052e+00,1.786e-01,-6.458e-02,1.478e-01,4.241e-03
-5.115e-02,1.767e+00,-1.672e+00,2.053e+00,1.786e-01,-6.458e-02,1.478e-01,4.254e-03
-5.133e-02,1.765e+00,-1.673e+00,2.055e+00,1.786e-01,-6.458e-02,1.478e-01,4.268e-03
-5.151e-02,1.763e+00,-1.673e+00,2.056e+00,1.786e-01,-6.458e-02,1.478e-01,4.284e-03
-5.169e-02,1.761e+00,-1.674e+00,2.058e+00,6.003e-02,-1.283e-02,1.471e-01,4.303e-03
-5.183e-02,1.760e+00,-1.675e+00,2.059e+00,6.003e-02,-1.283e-02,1.471e-01,4.317e-03
-5.191e-02,1.759e+00,-1.675e+00,2.061e+00,6.003e-02,-1.283e-02,1.471e-01,4.327e-03
-5.198e-02,1.759e+00,-1.675e+00,2.062e+00,6.003e-02,-1.283e-02,1.471e-01,4.335e-03
-5.205e-02,1.758e+00,-1.675e+00,2.064e+00,4.817e-02,1.822e-02,1.478e-01,4.342e-03
-5.210e-02,1.757e+00,-1.675e+00,2.065e+00,1.638e-01,8.551e-02,1.505e-01,4.349e-03
-5.221e-02,1.756e+00,-1.675e+00,2.067e+00,1.757e-01,2.340e-02,1.491e-01,4.362e-03
-5.236e-02,1.755e+00,-1.674e+00,2.068e+00,1.757e-01,2.340e-02,1.491e-01,4.380e-03
-5.254e-02,1.753e+00,-1.674e+00,2.070e+00,1.757e-01,2.340e-02,1.491e-01,4.401e-03
-5.271e-02,1.752e+00,-1.674e+00,2.071e+00,1.727e-01,-6.458e-02,1.491e-01,4.423e-03
-5.289e-02,1.750e+00,-1.674e+00,2.073e+00,1.727e-01,-6.458e-02,1.491e-01,4.445e-03
-5.307e-02,1.748e+00,-1.674e+00,2.074e+00,1.727e-01,-6.458e-02,1.491e-01,4.468e-03
-5.325e-02,1.746e+00,-1.675e+00,2.076e+00,1.727e-01,-6.458e-02,1.491e-01,4.493e-03
-5.343e-02,1.745e+00,-1.676e+00,2.077e+00,1.490e-01,6.998e-02,1.498e-01,4.519e-03
-5.360e-02,1.743e+00,-1.676e+00,2.079e+00,1.490e-01,6.998e-02,1.498e-01,4.546e-03
-5.376e-02,1.741e+00,-1.675e+00,2.080e+00,8.672e-02,1.269e-01,1.498e-01,4.571e-03
-5.389e-02,1.740e+00,-1.674e+00,2.082e+00,1.075e-01,5.445e-02,1.485e-01,4.590e-03
-5.400e-02,1.739e+00,-1.673e+00,2.083e+00,1.075e-01,5.445e-02,1.485e-01,4.607e-03
-5.411e-02,1.738e+00,-1.673e+00,2.085e+00,1.075e-01,5.445e-02,1.485e-01,4.622e-03
-5.422e-02,1.737e+00,-1.672e+00,2.086e+00,1.075e-01,5.445e-02,1.485e-01,4.638e-03
-5.433e-02,1.736e+00,-1.672e+00,2.088e+00,1.075e-01,5.445e-02,1.485e-01,4.653e-03
-5.444e-02,1.735e+00,-1.671e+00,2.089e+00,1.075e-01,5.445e-02,1.485e-01,4.667e-03
-5.455e-02,1.734e+00,-1.671e+00,2.091e+00,1.075e-01,5.445e-02,1.485e-01,4.682e-03
-5.465e-02,1.733e+00,-1.670e+00,2.092e+00,1.935e-01,-3.871e-02,1.465e-01,4.695e-03
-5.480e-02,1.731e+00,-1.670e+00,2.093e+00,2.469e-01,-7.653e-03,1.438e-01,4.714e-03
-5.500e-02,1.729e+00,-1.670e+00,2.095e+00,2.469e-01,-7.653e-03,1.438e-01,4.740e-03
-5.523e-02,1.727e+00,-1.670e+00,2.096e+00,2.469e-01,-7.653e-03,1.438e-01,4.772e-03
-5.547e-02,1.725e+00,-1.670e+00,2.098e+00,2.469e-01,-7.653e-03,1.438e-01,4.807e-03
-5.571e-02,1.722e+00,-1.670e+00,2.099e+00,2.469e-01,-7.653e-03,1.438e-01,4.843e-03
-5.596e-02,1.720e+00,-1.670e+00,2.101e+00,9.858e-02,6.998e-02,1.485e-01,4.880e-03
-5.614e-02,1.718e+00,-1.670e+00,2.102e+00,9.858e-02,6.998e-02,1.485e-01,4.909e-03
-5.626e-02,1.717e+00,-1.669e+00,2.104e+00,9.858e-02,6.998e-02,1.485e-01,4.929e-03
-5.637e-02,1.715e+00,-1.669e+00,2.105e+00,9.858e-02,6.998e-02,1.485e-01,4.945e-03
-5.647e-02,1.714e+00,-1.668e+00,2.107e+00,9.858e-02,6.998e-02,1.485e-01,4.960e-03
-5.656e-02,1.713e+00,-1.667e+00,2.108e+00,9.858e-02,6.998e-02,1.485e-01,4.974e-03
-5.666e-02,1.713e+00,-1.667e+00,2.110e+00,9.858e-02,6.998e-02,1.485e-01,4.987e-03
-5.675e-02,1.712e+00,-1.666e+00,2.111e+00,9.858e-02,6.998e-02,1.485e-01,5.000e-03
-5.685e-02,1.711e+00,-1.665e+00,2.113e+00,1.164e-01,8.033e-02,1.491e-01,5.012e-03
-5.695e-02,1.709e+00,-1.665e+00,2.114e+00,1.164e-01,8.033e-02,1.491e-01,5.025e-03
-5.705e-02,1.708e+00,-1.664e+00,2.116e+00,1.164e-01,8.033e-02,1.491e-01,5.038e-03
-5.716e-02,1.707e+00,-1.663e+00,2.117e+00,1.164e-01,8.033e-02,1.491e-01,5.050e-03
-5.727e-02,1.706e+00,-1.662e+00,2.119e+00,1.816e-01,-3.353e-02,1.491e-01,5.062e-03
-5.740e-02,1.705e+00,-1.662e+00,2.120e+00,1.816e-01,-3.353e-02,1.491e-01,5.076e-03
-5.755e-02,1.703e+00,-1.662e+00,2.122e+00,1.816e-01,-3.353e-02,1.491e-01,5.093e-03
-5.772e-02,1.701e+00,-1.662e+00,2.123e+00,1.816e-01,-3.353e-02,1.491e-01,5.112e-03
-5.788e-02,1.699e+00,-1.663e+00,2.124e+00,1.401e-01,6.998e-02,1.498e-01,5.132e-03
-5.803e-02,1.698e+00,-1.662e+00,2.126e+00,1.401e-01,6.998e-02,1.498e-01,5.151e-03
-5.817e-02,1.696e+00,-1.662e+00,2.127e+00,1.401e-01,6.998e-02,1.498e-01,5.168e-03
-5.830e-02,1.695e+00,-1.661e+00,2.129e+00,1.401e-01,6.998e-02,1.498e-01,5.183e-03
-5.842e-02,1.693e+00,-1.661e+00,2.130e+00,1.401e-01,6.998e-02,1.498e-01,5.198e-03
-5.855e-02,1.692e+00,-1.660e+00,2.132e+00,1.401e-01,6.998e-02,1.498e-01,5.213e-03
-5.867e-02,1.691e+00,-1.659e+00,2.133e+00,1.401e-01,6.998e-02,1.498e-01,5.226e-03
-5.880e-02,1.689e+00,-1.658e+00,2.135e+00,1.401e-01,6.998e-02,1.498e-01,5.239e-03
-5.892e-02,1.688e+00,-1.658e+00,2.136e+00,1.401e-01,6.998e-02,1.498e-01,5.252e-03
-5.904e-02,1.686e+00,-1.657e+00,2.138e+00,1.223e-01,8.551e-02,1.505e-01,5.263e-03
-5.916e-02,1.685e+00,-1.656e+00,2.139e+00,1.223e-01,8.551e-02,1.505e-01,5.274e-03
-5.926e-02,1.684e+00,-1.655e+00,2.141e+00,1.223e-01,8.551e-02,1.505e-01,5.283e-03
-5.937e-02,1.683e+00,-1.655e+00,2.142e+00,1.223e-01,8.551e-02,1.505e-01,5.291e-03
-5.947e-02,1.681e+00,-1.654e+00,2.144e+00,2.291e-01,8.551e-02,1.351e-01,5.298e-03
-5.961e-02,1.680e+00,-1.653e+00,2.145e+00,1.875e-01,2.340e-02,1.498e-01,5.307e-03
-5.976e-02,1.678e+00,-1.652e+00,2.147e+00,1.875e-01,2.340e-02,1.498e-01,5.316e-03
-5.992e-02,1.676e+00,-1.652e+00,2.148e+00,1.875e-01,2.340e-02,1.498e-01,5.324e-03
-6.007e-02,1.674e+00,-1.652e+00,2.150e+00,2.142e-01,-5.423e-02,1.458e-01,5.333e-03
-6.023e-02,1.672e+00,-1.652e+00,2.151e+00,2.142e-01,-5.423e-02,1.458e-01,5.343e-03
-6.040e-02,1.670e+00,-1.652e+00,2.153e+00,2.142e-01,-5.423e-02,1.458e-01,5.354e-03
-6.058e-02,1.668e+00,-1.653e+00,2.154e+00,2.142e-01,-5.423e-02,1.458e-01,5.367e-03
-6.075e-02,1.666e+00,-1.653e+00,2.156e+00,2.142e-01,-5.423e-02,1.458e-01,5.382e-03
-6.093e-02,1.663e+00,-1.654e+00,2.157e+00,2.142e-01,-5.423e-02,1.458e-01,5.398e-03
-6.111e-02,1.661e+00,-1.654e+00,2.159e+00,1.964e-01,1.822e-02,1.485e-01,5.417e-03
-6.128e-02,1.659e+00,-1.654e+00,2.160e+00,5.410e-02,-1.283e-02,1.458e-01,5.436e-03
-6.140e-02,1.658e+00,-1.655e+00,2.162e+00,5.410e-02,-1.283e-02,1.458e-01,5.450e-03
-6.147e-02,1.657e+00,-1.655e+00,2.163e+00,5.410e-02,-1.283e-02,1.458e-01,5.458e-03
-6.152e-02,1.656e+00,-1.655e+00,2.164e+00,5.410e-02,-1.283e-02,1.458e-01,5.464e-03
-6.157e-02,1.656e+00,-1.655e+00,2.166e+00,5.410e-02,-1.283e-02,1.458e-01,5.470e-03
-6.161e-02,1.655e+00,-1.655e+00,2.167e+00,5.410e-02,-1.283e-02,1.458e-01,5.476e-03
-6.166e-02,1.655e+00,-1.655e+00,2.169e+00,5.410e-02,-1.283e-02,1.458e-01,5.482e-03
-6.170e-02,1.654e+00,-1.655e+00,2.170e+00,1.994e-01,3.375e-02,1.471e-01,5.488e-03
-6.180e-02,1.653e+00,-1.655e+00,2.172e+00,1.994e-01,3.375e-02,1.471e-01,5.501e-03
-6.195e-02,1.651e+00,-1.655e+00,2.173e+00,1.994e-01,3.375e-02,1.471e-01,5.520e-03
-6.211e-02,1.649e+00,-1.655e+00,2.175e+00,2.409e-01,1.822e-02,1.344e-01,5.542e-03
-6.229e-02,1.647e+00,-1.654e+00,2.176e+00,2.409e-01,1.822e-02,1.344e-01,5.566e-03
-6.248e-02,1.645e+00,-1.654e+00,2.177e+00,2.409e-01,1.822e-02,1.344e-01,5.592e-03
-6.268e-02,1.643e+00,-1.654e+00,2.179e+00,2.409e-01,1.822e-02,1.344e-01,5.619e-03
-6.288e-02,1.640e+00,-1.654e+00,2.180e+00,2.409e-01,1.822e-02,1.344e-01,5.647e-03
-6.308e-02,1.638e+00,-1.654e+00,2.181e+00,1.638e-01,6.480e-02,1.491e-01,5.675e-03
-6.326e-02,1.636e+00,-1.653e+00,2.183e+00,1.371e-01,7.515e-02,1.498e-01,5.699e-03
-6.339e-02,1.634e+00,-1.653e+00,2.184e+00,1.371e-01,7.515e-02,1.498e-01,5.718e-03
-6.351e-02,1.633e+00,-1.652e+00,2.186e+00,1.371e-01,7.515e-02,1.498e-01,5.734e-03
-6.363e-02,1.631e+00,-1.651e+00,2.187e+00,1.371e-01,7.515e-02,1.498e-01,5.749e-03
-6.374e-02,1.630e+00,-1.650e+00,2.189e+00,1.371e-01,7.515e-02,1.498e-01,5.762e-03
-6.385e-02,1.628e+00,-1.650e+00,2.190e+00,1.520e-01,3.375e-02,1.491e-01,5.775e-03
-6.396e-02,1.627e+00,-1.649e+00,2.192e+00,1.520e-01,3.375e-02,1.491e-01,5.788e-03
-6.407e-02,1.626e+00,-1.649e+00,2.193e+00,1.520e-01,3.375e-02,1.491e-01,5.800e-03
-6.419e-02,1.624e+00,-1.648e+00,2.195e+00,1.994e-01,-1.370e-01,1.458e-01,5.813e-03
-6.433e-02,1.622e+00,-1.649e+00,2.196e+00,2.053e-01,-1.422e-01,1.277e-01,5.827e-03
-6.448e-02,1.620e+00,-1.650e+00,2.198e+00,2.053e-01,-1.422e-01,1.277e-01,5.845e-03
-6.464e-02,1.618e+00,-1.651e+00,2.199e+00,2.291e-01,3.893e-02,1.445e-01,5.867e-03
-6.481e-02,1.616e+00,-1.652e+00,2.200e+00,2.291e-01,3.893e-02,1.445e-01,5.893e-03
-6.499e-02,1.614e+00,-1.652e+00,2.202e+00,2.291e-01,3.893e-02,1.445e-01,5.922e-03
-6.518e-02,1.612e+00,-1.651e+00,2.203e+00,2.291e-01,3.893e-02,1.445e-01,5.951e-03
-6.536e-02,1.609e+00,-1.651e+00,2.205e+00,1.727e-01,2.698e-03,1.491e-01,5.980e-03
-6.553e-02,1.607e+00,-1.651e+00,2.206e+00,1.727e-01,2.698e-03,1.491e-01,6.006e-03
-6.567e-02,1.606e+00,-1.651e+00,2.208e+00,1.727e-01,2.698e-03,1.491e-01,6.029e-03
-6.581e-02,1.604e+00,-1.651e+00,2.209e+00,1.727e-01,2.698e-03,1.491e-01,6.052e-03
-6.595e-02,1.602e+00,-1.651e+00,2.211e+00,1.727e-01,2.698e-03,1.491e-01,6.074e-03
-6.609e-02,1.600e+00,-1.651e+00,2.212e+00,1.727e-01,2.698e-03,1.491e-01,6.097e-03
-6.623e-02,1.599e+00,-1.651e+00,2.214e+00,1.253e-01,5.963e-02,1.478e-01,6.120e-03
-6.635e-02,1.597e+00,-1.650e+00,2.215e+00,1.668e-01,-6.976e-02,1.465e-01,6.141e-03
-6.647e-02,1.596e+00,-1.650e+00,2.217e+00,1.668e-01,-6.976e-02,1.465e-01,6.161e-03
-6.660e-02,1.594e+00,-1.651e+00,2.218e+00,1.431e-01,5.445e-02,1.471e-01,6.184e-03
-6.673e-02,1.592e+00,-1.651e+00,2.219e+00,1.431e-01,5.445e-02,1.471e-01,6.206e-03
-6.684e-02,1.591e+00,-1.651e+00,2.221e+00,1.431e-01,5.445e-02,1.471e-01,6.227e-03
-6.696e-02,1.589e+00,-1.650e+00,2.222e+00,1.935e-01,-1.008e-01,1.277e-01,6.248e-03
-6.709e-02,1.588e+00,-1.650e+00,2.224e+00,1.935e-01,-1.008e-01,1.277e-01,6.271e-03
-6.724e-02,1.586e+00,-1.651e+00,2.225e+00,1.668e-01,9.068e-02,1.284e-01,6.299e-03
-6.738e-02,1.584e+00,-1.651e+00,2.226e+00,1.786e-01,5.445e-02,1.284e-01,6.327e-03
-6.752e-02,1.582e+00,-1.651e+00,2.228e+00,1.786e-01,5.445e-02,1.284e-01,6.354e-03
-6.767e-02,1.581e+00,-1.650e+00,2.229e+00,2.172e-01,-5.941e-02,1.311e-01,6.381e-03
-6.782e-02,1.579e+00,-1.650e+00,2.230e+00,2.172e-01,-5.941e-02,1.311e-01,6.410e-03
-6.799e-02,1.577e+00,-1.651e+00,2.231e+00,2.172e-01,-1.008e-01,1.465e-01,6.443e-03
-6.816e-02,1.574e+00,-1.651e+00,2.233e+00,2.172e-01,-1.008e-01,1.465e-01,6.478e-03
-6.834e-02,1.572e+00,-1.652e+00,2.234e+00,2.172e-01,-1.008e-01,1.465e-01,6.516e-03
-6.851e-02,1.570e+00,-1.653e+00,2.236e+00,1.994e-01,-9.564e-02,1.465e-01,6.556e-03
-6.869e-02,1.568e+00,-1.654e+00,2.237e+00,1.994e-01,-9.564e-02,1.465e-01,6.597e-03
-6.886e-02,1.566e+00,-1.655e+00,2.239e+00,1.994e-01,-9.564e-02,1.465e-01,6.640e-03
-6.903e-02,1.564e+00,-1.656e+00,2.240e+00,1.994e-01,-9.564e-02,1.465e-01,6.684e-03
-6.920e-02,1.562e+00,-1.657e+00,2.242e+00,1.994e-01,-9.564e-02,1.465e-01,6.731e-03
-6.937e-02,1.560e+00,-1.658e+00,2.243e+00,1.994e-01,-9.564e-02,1.465e-01,6.779e-03
-6.955e-02,1.558e+00,-1.659e+00,2.245e+00,1.638e-01,-2.835e-02,1.485e-01,6.831e-03
-6.971e-02,1.556e+00,-1.660e+00,2.246e+00,9.858e-02,3.375e-02,1.458e-01,6.880e-03
-6.984e-02,1.555e+00,-1.660e+00,2.248e+00,9.858e-02,3.375e-02,1.458e-01,6.919e-03
-6.994e-02,1.554e+00,-1.660e+00,2.249e+00,1.994e-01,6.480e-02,1.351e-01,6.949e-03
-7.007e-02,1.552e+00,-1.659e+00,2.250e+00,1.994e-01,6.480e-02,1.351e-01,6.989e-03
-7.023e-02,1.550e+00,-1.659e+00,2.252e+00,1.994e-01,6.480e-02,1.351e-01,7.038e-03
-7.040e-02,1.548e+00,-1.658e+00,2.253e+00,1.994e-01,6.480e-02,1.351e-01,7.089e-03
-7.057e-02,1.546e+00,-1.657e+00,2.254e+00,1.816e-01,3.893e-02,1.284e-01,7.140e-03
-7.074e-02,1.544e+00,-1.657e+00,2.256e+00,1.816e-01,3.893e-02,1.284e-01,7.189e-03
-7.089e-02,1.543e+00,-1.656e+00,2.257e+00,1.816e-01,3.893e-02,1.284e-01,7.236e-03
-7.105e-02,1.541e+00,-1.656e+00,2.258e+00,1.816e-01,3.893e-02,1.284e-01,7.282e-03
-7.121e-02,1.539e+00,-1.656e+00,2.260e+00,1.816e-01,3.893e-02,1.284e-01,7.327e-03
-7.136e-02,1.537e+00,-1.655e+00,2.261e+00,1.816e-01,3.893e-02,1.284e-01,7.371e-03
-7.151e-02,1.535e+00,-1.655e+00,2.262e+00,1.075e-01,1.528e-01,1.491e-01,7.415e-03
-7.164e-02,1.534e+00,-1.654e+00,2.264e+00,1.253e-01,6.480e-02,1.478e-01,7.451e-03
-7.174e-02,1.533e+00,-1.653e+00,2.265e+00,1.253e-01,6.480e-02,1.478e-01,7.481e-03
-7.185e-02,1.531e+00,-1.652e+00,2.267e+00,1.253e-01,6.480e-02,1.478e-01,7.509e-03
-7.195e-02,1.530e+00,-1.651e+00,2.268e+00,1.253e-01,6.480e-02,1.478e-01,7.536e-03
-7.205e-02,1.529e+00,-1.651e+00,2.270e+00,1.253e-01,6.480e-02,1.478e-01,7.563e-03
-7.215e-02,1.528e+00,-1.650e+00,2.271e+00,1.757e-01,-1.370e-01,1.458e-01,7.589e-03
-7.227e-02,1.526e+00,-1.650e+00,2.272e+00,1.757e-01,-1.370e-01,1.458e-01,7.618e-03
-7.240e-02,1.524e+00,-1.651e+00,2.274e+00,1.253e-01,6.480e-02,1.478e-01,7.654e-03
-7.252e-02,1.523e+00,-1.652e+00,2.275e+00,1.935e-01,1.321e-01,1.157e-01,7.688e-03
-7.265e-02,1.521e+00,-1.651e+00,2.277e+00,1.698e-01,1.373e-01,1.264e-01,7.724e-03
-7.279e-02,1.520e+00,-1.650e+00,2.278e+00,1.816e-01,-7.653e-03,1.284e-01,7.761e-03
-7.293e-02,1.518e+00,-1.649e+00,2.279e+00,1.816e-01,-7.653e-03,1.284e-01,7.797e-03
-7.307e-02,1.516e+00,-1.649e+00,2.280e+00,2.172e-01,-4.906e-02,1.471e-01,7.834e-03
-7.323e-02,1.514e+00,-1.649e+00,2.282e+00,2.172e-01,-4.906e-02,1.471e-01,7.875e-03
-7.339e-02,1.512e+00,-1.650e+00,2.283e+00,2.172e-01,-4.906e-02,1.471e-01,7.919e-03
-7.357e-02,1.510e+00,-1.650e+00,2.285e+00,2.172e-01,-4.906e-02,1.471e-01,7.966e-03
-7.374e-02,1.508e+00,-1.651e+00,2.286e+00,1.490e-01,-7.653e-03,1.478e-01,8.014e-03
-7.389e-02,1.506e+00,-1.651e+00,2.288e+00,1.490e-01,-7.653e-03,1.478e-01,8.058e-03
-7.402e-02,1.504e+00,-1.651e+00,2.289e+00,1.490e-01,-7.653e-03,1.478e-01,8.095e-03
-7.414e-02,1.503e+00,-1.651e+00,2.291e+00,1.490e-01,-7.653e-03,1.478e-01,8.131e-03
-7.426e-02,1.501e+00,-1.651e+00,2.292e+00,1.490e-01,-7.653e-03,1.478e-01,8.167e-03
-7.438e-02,1.500e+00,-1.651e+00,2.294e+00,1.490e-01,-7.653e-03,1.478e-01,8.203e-03
-7.450e-02,1.498e+00,-1.652e+00,2.295e+00,1.490e-01,-7.653e-03,1.478e-01,8.239e-03
-7.462e-02,1.497e+00,-1.652e+00,2.297e+00,1.490e-01,-7.653e-03,1.478e-01,8.276e-03
-7.475e-02,1.495e+00,-1.652e+00,2.298e+00,1.193e-01,4.928e-02,1.485e-01,8.312e-03
-7.486e-02,1.494e+00,-1.652e+00,2.300e+00,1.193e-01,4.928e-02,1.485e-01,8.346e-03
-7.496e-02,1.492e+00,-1.651e+00,2.301e+00,1.193e-01,4.928e-02,1.485e-01,8.377e-03
-7.505e-02,1.491e+00,-1.651e+00,2.303e+00,1.816e-01,4.410e-02,1.277e-01,8.406e-03
-7.517e-02,1.490e+00,-1.650e+00,2.304e+00,1.786e-01,-1.800e-02,1.264e-01,8.441e-03
-7.530e-02,1.488e+00,-1.650e+00,2.305e+00,1.786e-01,-1.800e-02,1.264e-01,8.481e-03
-7.544e-02,1.486e+00,-1.650e+00,2.306e+00,1.786e-01,-1.800e-02,1.264e-01,8.523e-03
-7.559e-02,1.485e+00,-1.650e+00,2.308e+00,1.786e-01,-1.800e-02,1.264e-01,8.566e-03
-7.573e-02,1.483e+00,-1.650e+00,2.309e+00,1.816e-01,4.410e-02,1.277e-01,8.609e-03
-7.587e-02,1.481e+00,-1.650e+00,2.310e+00,1.786e-01,-2.835e-02,1.277e-01,8.653e-03
-7.601e-02,1.479e+00,-1.650e+00,2.311e+00,1.786e-01,-2.835e-02,1.277e-01,8.698e-03
-7.616e-02,1.477e+00,-1.650e+00,2.313e+00,1.846e-01,1.062e-01,1.324e-01,8.742e-03
-7.630e-02,1.476e+00,-1.650e+00,2.314e+00,2.142e-01,-3.353e-02,1.451e-01,8.787e-03
-7.646e-02,1.474e+00,-1.650e+00,2.316e+00,2.142e-01,-3.353e-02,1.451e-01,8.836e-03
-7.662e-02,1.472e+00,-1.650e+00,2.317e+00,2.142e-01,-3.353e-02,1.451e-01,8.888e-03
-7.679e-02,1.469e+00,-1.650e+00,2.318e+00,2.142e-01,-3.353e-02,1.451e-01,8.942e-03
-7.696e-02,1.467e+00,-1.651e+00,2.320e+00,1.579e-01,3.375e-02,1.465e-01,8.997e-03
-7.711e-02,1.465e+00,-1.651e+00,2.321e+00,1.579e-01,3.375e-02,1.465e-01,9.047e-03
-7.725e-02,1.464e+00,-1.650e+00,2.323e+00,1.579e-01,3.375e-02,1.465e-01,9.091e-03
-7.738e-02,1.462e+00,-1.650e+00,2.324e+00,1.757e-01,2.698e-03,1.458e-01,9.133e-03
-7.751e-02,1.460e+00,-1.650e+00,2.326e+00,1.757e-01,2.698e-03,1.458e-01,9.176e-03
-7.765e-02,1.459e+00,-1.650e+00,2.327e+00,1.757e-01,2.698e-03,1.458e-01,9.221e-03
-7.778e-02,1.457e+00,-1.650e+00,2.329e+00,2.024e-01,-3.353e-02,1.157e-01,9.266e-03
-7.793e-02,1.455e+00,-1.650e+00,2.330e+00,2.409e-01,-2.835e-02,1.438e-01,9.315e-03
-7.810e-02,1.453e+00,-1.650e+00,2.331e+00,2.409e-01,-2.835e-02,1.438e-01,9.372e-03
-7.829e-02,1.451e+00,-1.651e+00,2.333e+00,2.083e-01,7.515e-02,1.465e-01,9.434e-03
-7.847e-02,1.448e+00,-1.650e+00,2.334e+00,2.409e-01,-2.835e-02,1.438e-01,9.496e-03
-7.865e-02,1.446e+00,-1.650e+00,2.336e+00,2.409e-01,-2.835e-02,1.438e-01,9.557e-03
-7.884e-02,1.444e+00,-1.650e+00,2.337e+00,2.083e-01,7.515e-02,1.465e-01,9.622e-03
-7.902e-02,1.442e+00,-1.650e+00,2.338e+00,2.498e-01,-2.835e-02,1.438e-01,9.685e-03
-7.920e-02,1.439e+00,-1.650e+00,2.340e+00,2.498e-01,-2.835e-02,1.438e-01,9.748e-03
-7.939e-02,1.437e+00,-1.650e+00,2.341e+00,2.498e-01,-2.835e-02,1.438e-01,9.816e-03
-7.959e-02,1.434e+00,-1.650e+00,2.343e+00,1.668e-01,6.998e-02,1.465e-01,9.886e-03
-7.976e-02,1.432e+00,-1.650e+00,2.344e+00,1.460e-01,-1.283e-02,1.465e-01,9.947e-03
-7.990e-02,1.430e+00,-1.650e+00,2.346e+00,1.460e-01,-1.283e-02,1.465e-01,9.996e-03
-8.002e-02,1.429e+00,-1.650e+00,2.347e+00,1.312e-01,-1.008e-01,1.465e-01,1.004e-02
-8.014e-02,1.427e+00,-1.651e+00,2.349e+00,1.431e-01,2.858e-02,1.471e-01,1.008e-02
-8.025e-02,1.426e+00,-1.651e+00,2.350e+00,1.431e-01,2.858e-02,1.471e-01,1.012e-02
-8.036e-02,1.425e+00,-1.651e+00,2.352e+00,1.431e-01,2.858e-02,1.471e-01,1.016e-02
-8.048e-02,1.423e+00,-1.651e+00,2.353e+00,1.431e-01,2.858e-02,1.471e-01,1.020e-02
-8.059e-02,1.422e+00,-1.650e+00,2.355e+00,1.964e-01,7.873e-03,1.163e-01,1.025e-02
-8.072e-02,1.420e+00,-1.650e+00,2.356e+00,1.964e-01,7.873e-03,1.163e-01,1.029e-02
-8.087e-02,1.418e+00,-1.650e+00,2.357e+00,1.964e-01,7.873e-03,1.163e-01,1.035e-02
-8.102e-02,1.416e+00,-1.650e+00,2.358e+00,1.964e-01,7.873e-03,1.163e-01,1.041e-02
-8.118e-02,1.414e+00,-1.650e+00,2.359e+00,1.964e-01,-2.478e-03,1.237e-01,1.046e-02
-8.133e-02,1.412e+00,-1.650e+00,2.360e+00,1.846e-01,-8.011e-02,1.438e-01,1.052e-02
-8.149e-02,1.410e+00,-1.650e+00,2.362e+00,1.846e-01,-8.011e-02,1.438e-01,1.058e-02
-8.164e-02,1.409e+00,-1.651e+00,2.363e+00,2.439e-01,7.873e-03,1.438e-01,1.063e-02
-8.180e-02,1.407e+00,-1.651e+00,2.365e+00,2.439e-01,7.873e-03,1.438e-01,1.070e-02
-8.199e-02,1.404e+00,-1.651e+00,2.366e+00,2.439e-01,7.873e-03,1.438e-01,1.077e-02
-8.219e-02,1.402e+00,-1.651e+00,2.368e+00,2.469e-01,-3.353e-02,1.438e-01,1.085e-02
-8.238e-02,1.399e+00,-1.651e+00,2.369e+00,2.469e-01,-3.353e-02,1.438e-01,1.092e-02
-8.258e-02,1.397e+00,-1.652e+00,2.370e+00,2.469e-01,-3.353e-02,1.438e-01,1.100e-02
-8.278e-02,1.394e+00,-1.652e+00,2.372e+00,2.469e-01,-3.353e-02,1.438e-01,1.108e-02
-8.298e-02,1.392e+00,-1.652e+00,2.373e+00,9.265e-02,-1.800e-02,1.485e-01,1.116e-02
-8.313e-02,1.390e+00,-1.652e+00,2.375e+00,9.265e-02,-1.800e-02,1.485e-01,1.122e-02
-8.323e-02,1.389e+00,-1.653e+00,2.376e+00,3.928e-02,1.822e-02,1.491e-01,1.126e-02
-8.329e-02,1.388e+00,-1.653e+00,2.378e+00,3.928e-02,1.822e-02,1.491e-01,1.129e-02
-8.334e-02,1.388e+00,-1.653e+00,2.379e+00,3.928e-02,1.822e-02,1.491e-01,1.131e-02
-8.337e-02,1.387e+00,-1.652e+00,2.381e+00,2.053e-01,-1.800e-02,1.123e-01,1.132e-02
-8.346e-02,1.386e+00,-1.652e+00,2.382e+00,2.053e-01,-1.800e-02,1.123e-01,1.136e-02
-8.361e-02,1.384e+00,-1.653e+00,2.383e+00,2.053e-01,-1.800e-02,1.123e-01,1.142e-02
-8.377e-02,1.382e+00,-1.653e+00,2.384e+00,2.053e-01,-1.800e-02,1.123e-01,1.149e-02
-8.393e-02,1.380e+00,-1.653e+00,2.385e+00,2.053e-01,-1.800e-02,1.123e-01,1.156e-02
-8.410e-02,1.378e+00,-1.653e+00,2.386e+00,2.053e-01,-1.800e-02,1.123e-01,1.163e-02
-8.427e-02,1.376e+00,-1.653e+00,2.388e+00,1.964e-01,2.698e-03,1.177e-01,1.170e-02
-8.444e-02,1.374e+00,-1.653e+00,2.389e+00,1.964e-01,2.698e-03,1.177e-01,1.177e-02
-8.460e-02,1.372e+00,-1.653e+00,2.390e+00,1.401e-01,6.480e-02,1.458e-01,1.184e-02
-8.475e-02,1.371e+00,-1.653e+00,2.391e+00,1.401e-01,6.480e-02,1.458e-01,1.190e-02
-8.487e-02,1.369e+00,-1.653e+00,2.393e+00,1.401e-01,6.480e-02,1.458e-01,1.195e-02
-8.499e-02,1.368e+00,-1.652e+00,2.394e+00,1.401e-01,6.480e-02,1.458e-01,1.200e-02
-8.510e-02,1.366e+00,-1.651e+00,2.396e+00,1.401e-01,6.480e-02,1.458e-01,1.205e-02
-8.521e-02,1.365e+00,-1.651e+00,2.397e+00,1.401e-01,6.480e-02,1.458e-01,1.210e-02
-8.532e-02,1.363e+00,-1.650e+00,2.399e+00,2.320e-01,-1.163e-01,1.431e-01,1.215e-02
-8.547e-02,1.362e+00,-1.650e+00,2.400e+00,2.320e-01,-1.163e-01,1.431e-01,1.220e-02
-8.564e-02,1.359e+00,-1.651e+00,2.402e+00,2.172e-01,7.873e-03,1.431e-01,1.228e-02
-8.582e-02,1.357e+00,-1.651e+00,2.403e+00,2.172e-01,7.873e-03,1.431e-01,1.235e-02
-8.599e-02,1.355e+00,-1.652e+00,2.404e+00,2.172e-01,7.873e-03,1.431e-01,1.243e-02
-8.617e-02,1.353e+00,-1.652e+00,2.406e+00,2.172e-01,7.873e-03,1.431e-01,1.250e-02
-8.634e-02,1.351e+00,-1.652e+00,2.407e+00,2.202e-01,9.586e-02,1.237e-01,1.258e-02
-8.652e-02,1.348e+00,-1.651e+00,2.408e+00,2.202e-01,9.586e-02,1.237e-01,1.266e-02
-8.670e-02,1.346e+00,-1.650e+00,2.410e+00,2.528e-01,-5.941e-02,1.371e-01,1.273e-02
-8.688e-02,1.344e+00,-1.650e+00,2.411e+00,2.528e-01,-5.941e-02,1.371e-01,1.281e-02
-8.708e-02,1.341e+00,-1.650e+00,2.412e+00,2.528e-01,-5.941e-02,1.371e-01,1.290e-02
-8.728e-02,1.339e+00,-1.651e+00,2.414e+00,2.202e-01,9.586e-02,1.237e-01,1.298e-02
-8.747e-02,1.337e+00,-1.651e+00,2.415e+00,2.172e-01,1.114e-01,1.250e-01,1.307e-02
-8.765e-02,1.334e+00,-1.650e+00,2.416e+00,2.320e-01,-6.458e-02,1.291e-01,1.315e-02
-8.783e-02,1.332e+00,-1.650e+00,2.418e+00,2.291e-01,-1.060e-01,1.425e-01,1.323e-02
-8.801e-02,1.330e+00,-1.650e+00,2.419e+00,2.291e-01,-1.060e-01,1.425e-01,1.330e-02
-8.819e-02,1.328e+00,-1.651e+00,2.420e+00,2.350e-01,-2.478e-03,1.411e-01,1.339e-02
-8.838e-02,1.325e+00,-1.652e+00,2.422e+00,2.350e-01,-2.478e-03,1.411e-01,1.347e-02
-8.857e-02,1.323e+00,-1.652e+00,2.423e+00,2.142e-01,4.410e-02,1.425e-01,1.356e-02
-8.876e-02,1.321e+00,-1.652e+00,2.425e+00,2.142e-01,4.410e-02,1.425e-01,1.364e-02
-8.893e-02,1.318e+00,-1.652e+00,2.426e+00,2.142e-01,4.410e-02,1.425e-01,1.372e-02
-8.911e-02,1.316e+00,-1.651e+00,2.428e+00,2.142e-01,4.410e-02,1.425e-01,1.380e-02
-8.928e-02,1.314e+00,-1.651e+00,2.429e+00,2.142e-01,4.410e-02,1.425e-01,1.388e-02
-8.945e-02,1.312e+00,-1.650e+00,2.430e+00,1.905e-01,2.698e-03,1.438e-01,1.396e-02
-8.961e-02,1.310e+00,-1.650e+00,2.432e+00,5.707e-02,-9.564e-02,1.491e-01,1.403e-02
-8.972e-02,1.309e+00,-1.650e+00,2.433e+00,2.142e-01,-8.529e-02,1.136e-01,1.408e-02
-8.984e-02,1.307e+00,-1.651e+00,2.434e+00,2.231e-01,2.340e-02,1.063e-01,1.414e-02
-9.000e-02,1.305e+00,-1.651e+00,2.436e+00,2.231e-01,2.340e-02,1.063e-01,1.421e-02
-9.017e-02,1.303e+00,-1.651e+00,2.437e+00,2.231e-01,2.340e-02,1.063e-01,1.429e-02
-9.035e-02,1.301e+00,-1.651e+00,2.438e+00,2.231e-01,2.340e-02,1.063e-01,1.438e-02
-9.053e-02,1.299e+00,-1.651e+00,2.439e+00,2.113e-01,1.062e-01,1.083e-01,1.446e-02
-9.070e-02,1.296e+00,-1.650e+00,2.440e+00,2.409e-01,-1.112e-01,1.090e-01,1.454e-02
-9.088e-02,1.294e+00,-1.650e+00,2.441e+00,2.409e-01,-1.112e-01,1.090e-01,1.462e-02
-9.107e-02,1.292e+00,-1.651e+00,2.442e+00,2.113e-01,1.062e-01,1.083e-01,1.471e-02
-9.126e-02,1.289e+00,-1.651e+00,2.443e+00,2.498e-01,6.480e-02,1.378e-01,1.480e-02
-9.144e-02,1.287e+00,-1.651e+00,2.444e+00,2.498e-01,6.480e-02,1.378e-01,1.489e-02
-9.164e-02,1.285e+00,-1.650e+00,2.446e+00,2.142e-01,-1.215e-01,1.418e-01,1.498e-02
-9.182e-02,1.282e+00,-1.650e+00,2.447e+00,2.142e-01,-1.215e-01,1.418e-01,1.507e-02
-9.200e-02,1.280e+00,-1.651e+00,2.449e+00,2.261e-01,1.822e-02,1.391e-01,1.515e-02
-9.218e-02,1.278e+00,-1.652e+00,2.450e+00,2.261e-01,1.822e-02,1.391e-01,1.524e-02
-9.236e-02,1.276e+00,-1.652e+00,2.451e+00,2.261e-01,1.822e-02,1.391e-01,1.533e-02
-9.254e-02,1.273e+00,-1.652e+00,2.453e+00,2.261e-01,1.822e-02,1.391e-01,1.542e-02
-9.272e-02,1.271e+00,-1.651e+00,2.454e+00,1.846e-01,4.410e-02,1.418e-01,1.551e-02
-9.289e-02,1.269e+00,-1.651e+00,2.456e+00,3.631e-02,9.586e-02,1.485e-01,1.559e-02
-9.300e-02,1.268e+00,-1.650e+00,2.457e+00,3.631e-02,9.586e-02,1.485e-01,1.564e-02
-9.305e-02,1.267e+00,-1.650e+00,2.459e+00,2.053e-01,-9.564e-02,1.418e-01,1.567e-02
-9.314e-02,1.266e+00,-1.649e+00,2.460e+00,2.291e-01,-3.871e-02,1.264e-01,1.571e-02
-9.329e-02,1.264e+00,-1.650e+00,2.461e+00,2.291e-01,-3.871e-02,1.264e-01,1.578e-02
-9.346e-02,1.262e+00,-1.650e+00,2.463e+00,2.291e-01,-3.871e-02,1.264e-01,1.587e-02
-9.364e-02,1.260e+00,-1.651e+00,2.464e+00,2.291e-01,9.068e-02,1.304e-01,1.595e-02
-9.382e-02,1.257e+00,-1.650e+00,2.465e+00,2.261e-01,1.822e-02,1.056e-01,1.604e-02
-9.400e-02,1.255e+00,-1.650e+00,2.466e+00,2.231e-01,-2.318e-02,1.083e-01,1.613e-02
-9.418e-02,1.253e+00,-1.650e+00,2.467e+00,2.231e-01,-2.318e-02,1.083e-01,1.622e-02
-9.436e-02,1.251e+00,-1.650e+00,2.468e+00,2.231e-01,-2.318e-02,1.083e-01,1.631e-02
-9.454e-02,1.248e+00,-1.650e+00,2.469e+00,1.964e-01,6.480e-02,1.418e-01,1.640e-02
-9.471e-02,1.246e+00,-1.650e+00,2.471e+00,2.142e-01,-1.215e-01,1.411e-01,1.648e-02
-9.487e-02,1.244e+00,-1.651e+00,2.472e+00,2.053e-01,8.033e-02,1.404e-01,1.657e-02
-9.504e-02,1.242e+00,-1.651e+00,2.474e+00,2.053e-01,8.033e-02,1.404e-01,1.665e-02
-9.520e-02,1.240e+00,-1.650e+00,2.475e+00,2.113e-01,-5.423e-02,1.411e-01,1.673e-02
-9.537e-02,1.238e+00,-1.650e+00,2.476e+00,2.113e-01,-5.423e-02,1.411e-01,1.682e-02
-9.554e-02,1.236e+00,-1.650e+00,2.478e+00,2.113e-01,-5.423e-02,1.411e-01,1.690e-02
-9.570e-02,1.234e+00,-1.651e+00,2.479e+00,2.053e-01,8.033e-02,1.404e-01,1.699e-02
-9.587e-02,1.232e+00,-1.651e+00,2.481e+00,2.142e-01,8.551e-02,1.398e-01,1.707e-02
-9.604e-02,1.230e+00,-1.650e+00,2.482e+00,-2.240e-03,-5.423e-02,1.498e-01,1.716e-02
-9.614e-02,1.228e+00,-1.650e+00,2.484e+00,-2.240e-03,-5.423e-02,1.498e-01,1.721e-02
-9.616e-02,1.228e+00,-1.650e+00,2.485e+00,2.261e-01,1.305e-02,1.063e-01,1.722e-02
-9.625e-02,1.227e+00,-1.650e+00,2.486e+00,2.291e-01,8.551e-02,1.002e-01,1.726e-02
-9.640e-02,1.225e+00,-1.650e+00,2.487e+00,2.261e-01,1.305e-02,1.063e-01,1.734e-02
-9.657e-02,1.223e+00,-1.650e+00,2.488e+00,2.261e-01,1.305e-02,1.063e-01,1.743e-02
-9.675e-02,1.221e+00,-1.649e+00,2.489e+00,2.261e-01,1.305e-02,1.063e-01,1.752e-02
-9.692e-02,1.218e+00,-1.649e+00,2.490e+00,2.291e-01,-3.871e-02,1.076e-01,1.761e-02
-9.710e-02,1.216e+00,-1.649e+00,2.491e+00,2.291e-01,-3.871e-02,1.076e-01,1.770e-02
-9.728e-02,1.214e+00,-1.650e+00,2.492e+00,2.291e-01,-3.871e-02,1.076e-01,1.779e-02
-9.747e-02,1.212e+00,-1.650e+00,2.494e+00,2.291e-01,-3.871e-02,1.076e-01,1.789e-02
-9.765e-02,1.209e+00,-1.650e+00,2.495e+00,2.261e-01,1.114e-01,1.016e-01,1.798e-02
-9.783e-02,1.207e+00,-1.650e+00,2.496e+00,2.320e-01,2.698e-03,1.391e-01,1.808e-02
-9.801e-02,1.205e+00,-1.650e+00,2.497e+00,2.172e-01,-3.871e-02,1.391e-01,1.817e-02
-9.819e-02,1.202e+00,-1.650e+00,2.498e+00,2.172e-01,-3.871e-02,1.391e-01,1.827e-02
-9.836e-02,1.200e+00,-1.650e+00,2.500e+00,2.172e-01,-3.871e-02,1.391e-01,1.836e-02
-9.854e-02,1.198e+00,-1.650e+00,2.501e+00,2.202e-01,1.822e-02,1.398e-01,1.845e-02
-9.871e-02,1.196e+00,-1.651e+00,2.503e+00,2.202e-01,1.822e-02,1.398e-01,1.854e-02
-9.889e-02,1.194e+00,-1.651e+00,2.504e+00,2.202e-01,1.822e-02,1.398e-01,1.864e-02
-9.906e-02,1.191e+00,-1.650e+00,2.505e+00,2.380e-01,3.375e-02,1.384e-01,1.873e-02
-9.924e-02,1.189e+00,-1.650e+00,2.507e+00,2.380e-01,-3.353e-02,1.224e-01,1.883e-02
-9.943e-02,1.187e+00,-1.650e+00,2.508e+00,5.114e-02,-1.283e-02,1.478e-01,1.893e-02
-9.956e-02,1.185e+00,-1.650e+00,2.509e+00,5.114e-02,-1.283e-02,1.478e-01,1.900e-02
-9.962e-02,1.184e+00,-1.650e+00,2.511e+00,2.741e-02,1.062e-01,1.478e-01,1.903e-02
-9.966e-02,1.184e+00,-1.650e+00,2.512e+00,2.528e-01,-9.046e-02,1.009e-01,1.906e-02
-9.977e-02,1.183e+00,-1.650e+00,2.513e+00,2.528e-01,-9.046e-02,1.009e-01,1.911e-02
-9.994e-02,1.181e+00,-1.651e+00,2.514e+00,2.439e-01,8.033e-02,9.355e-02,1.920e-02
-1.001e-01,1.178e+00,-1.651e+00,2.515e+00,2.231e-01,9.068e-02,1.009e-01,1.931e-02
-1.003e-01,1.176e+00,-1.650e+00,2.516e+00,2.409e-01,-2.478e-03,1.016e-01,1.941e-02
-1.005e-01,1.173e+00,-1.650e+00,2.517e+00,2.409e-01,-2.478e-03,1.016e-01,1.951e-02
-1.007e-01,1.171e+00,-1.650e+00,2.518e+00,2.409e-01,-2.478e-03,1.016e-01,1.961e-02
-1.009e-01,1.169e+00,-1.649e+00,2.519e+00,2.409e-01,-2.478e-03,1.016e-01,1.971e-02
-1.011e-01,1.166e+00,-1.650e+00,2.520e+00,2.498e-01,-5.941e-02,1.378e-01,1.982e-02
-1.013e-01,1.164e+00,-1.650e+00,2.522e+00,2.498e-01,-5.941e-02,1.378e-01,1.992e-02
-1.015e-01,1.161e+00,-1.650e+00,2.523e+00,2.498e-01,-5.941e-02,1.378e-01,2.003e-02
-1.017e-01,1.159e+00,-1.651e+00,2.525e+00,2.261e-01,2.666e-01,1.217e-01,2.014e-02
-1.018e-01,1.156e+00,-1.650e+00,2.526e+00,2.498e-01,-5.941e-02,1.378e-01,2.025e-02
-1.020e-01,1.154e+00,-1.649e+00,2.527e+00,2.498e-01,-5.941e-02,1.378e-01,2.035e-02
-1.022e-01,1.152e+00,-1.650e+00,2.529e+00,2.202e-01,-2.835e-02,1.110e-01,2.046e-02
-1.024e-01,1.149e+00,-1.650e+00,2.530e+00,2.202e-01,-2.835e-02,1.110e-01,2.056e-02
-1.026e-01,1.147e+00,-1.650e+00,2.531e+00,8.672e-02,-2.318e-02,1.458e-01,2.066e-02
-1.027e-01,1.145e+00,-1.650e+00,2.532e+00,8.079e-02,1.305e-02,1.458e-01,2.074e-02
-1.028e-01,1.144e+00,-1.651e+00,2.534e+00,8.079e-02,1.305e-02,1.458e-01,2.078e-02
-1.029e-01,1.143e+00,-1.650e+00,2.535e+00,8.079e-02,1.305e-02,1.458e-01,2.082e-02
-1.030e-01,1.143e+00,-1.650e+00,2.537e+00,8.079e-02,1.305e-02,1.458e-01,2.086e-02
-1.030e-01,1.142e+00,-1.650e+00,2.538e+00,2.587e-01,-8.529e-02,8.685e-02,2.090e-02
-1.031e-01,1.140e+00,-1.650e+00,2.539e+00,2.350e-01,8.551e-02,9.891e-02,2.097e-02
-1.033e-01,1.138e+00,-1.650e+00,2.540e+00,2.469e-01,-7.493e-02,1.029e-01,2.107e-02
-1.035e-01,1.136e+00,-1.650e+00,2.541e+00,2.469e-01,-7.493e-02,1.029e-01,2.117e-02
-1.037e-01,1.133e+00,-1.651e+00,2.542e+00,2.350e-01,8.551e-02,9.891e-02,2.128e-02
-1.039e-01,1.131e+00,-1.651e+00,2.543e+00,2.350e-01,8.551e-02,9.891e-02,2.139e-02
-1.041e-01,1.128e+00,-1.650e+00,2.544e+00,2.469e-01,-7.493e-02,1.029e-01,2.150e-02
-1.043e-01,1.126e+00,-1.650e+00,2.545e+00,2.291e-01,-2.318e-02,1.063e-01,2.161e-02
-1.045e-01,1.124e+00,-1.650e+00,2.546e+00,2.202e-01,1.476e-01,1.009e-01,2.172e-02
-1.046e-01,1.121e+00,-1.650e+00,2.547e+00,2.291e-01,-2.318e-02,1.063e-01,2.182e-02
-1.048e-01,1.119e+00,-1.650e+00,2.548e+00,2.291e-01,-2.318e-02,1.063e-01,2.193e-02
-1.050e-01,1.117e+00,-1.650e+00,2.549e+00,2.291e-01,-2.318e-02,1.063e-01,2.203e-02
-1.052e-01,1.115e+00,-1.650e+00,2.550e+00,2.291e-01,-2.318e-02,1.063e-01,2.213e-02
-1.054e-01,1.112e+00,-1.650e+00,2.551e+00,2.053e-01,1.166e-01,1.063e-01,2.224e-02
-1.055e-01,1.110e+00,-1.650e+00,2.552e+00,2.053e-01,1.166e-01,1.063e-01,2.234e-02
-1.057e-01,1.108e+00,-1.649e+00,2.553e+00,2.053e-01,1.166e-01,1.063e-01,2.243e-02
-1.059e-01,1.106e+00,-1.648e+00,2.555e+00,9.858e-02,4.928e-02,1.425e-01,2.252e-02
-1.060e-01,1.104e+00,-1.647e+00,2.556e+00,9.858e-02,4.928e-02,1.425e-01,2.259e-02
-1.061e-01,1.103e+00,-1.646e+00,2.557e+00,9.858e-02,4.928e-02,1.425e-01,2.264e-02
-1.061e-01,1.102e+00,-1.646e+00,2.559e+00,9.858e-02,4.928e-02,1.425e-01,2.269e-02
-1.062e-01,1.101e+00,-1.645e+00,2.560e+00,9.858e-02,4.928e-02,1.425e-01,2.273e-02
-1.063e-01,1.100e+00,-1.645e+00,2.562e+00,1.134e-01,3.375e-02,1.418e-01,2.277e-02
-1.064e-01,1.099e+00,-1.644e+00,2.563e+00,1.134e-01,3.375e-02,1.418e-01,2.281e-02
-1.065e-01,1.098e+00,-1.644e+00,2.564e+00,2.528e-01,-7.653e-03,8.819e-02,2.286e-02
-1.066e-01,1.096e+00,-1.644e+00,2.565e+00,2.528e-01,-7.653e-03,8.819e-02,2.293e-02
-1.067e-01,1.094e+00,-1.644e+00,2.566e+00,2.528e-01,-7.653e-03,8.819e-02,2.302e-02
-1.069e-01,1.091e+00,-1.644e+00,2.567e+00,2.528e-01,-7.653e-03,8.819e-02,2.312e-02
-1.071e-01,1.089e+00,-1.644e+00,2.568e+00,2.528e-01,-7.653e-03,8.819e-02,2.322e-02
-1.073e-01,1.086e+00,-1.644e+00,2.569e+00,2.528e-01,-7.653e-03,8.819e-02,2.332e-02
-1.075e-01,1.084e+00,-1.644e+00,2.570e+00,2.291e-01,2.858e-02,1.069e-01,2.343e-02
-1.077e-01,1.081e+00,-1.644e+00,2.571e+00,2.291e-01,2.858e-02,1.069e-01,2.353e-02
-1.078e-01,1.079e+00,-1.644e+00,2.572e+00,2.291e-01,2.858e-02,1.069e-01,2.362e-02
-1.080e-01,1.077e+00,-1.643e+00,2.573e+00,2.291e-01,2.858e-02,1.069e-01,2.372e-02
-1.082e-01,1.075e+00,-1.643e+00,2.574e+00,2.291e-01,2.858e-02,1.069e-01,2.381e-02
-1.083e-01,1.072e+00,-1.643e+00,2.575e+00,2.291e-01,2.858e-02,1.069e-01,2.390e-02
-1.085e-01,1.070e+00,-1.642e+00,2.576e+00,2.498e-01,7.873e-03,1.043e-01,2.399e-02
-1.087e-01,1.068e+00,-1.642e+00,2.577e+00,2.498e-01,7.873e-03,1.043e-01,2.409e-02
-1.088e-01,1.065e+00,-1.642e+00,2.578e+00,1.579e-01,2.340e-02,1.404e-01,2.419e-02
-1.090e-01,1.063e+00,-1.642e+00,2.580e+00,1.579e-01,2.340e-02,1.404e-01,2.427e-02
-1.091e-01,1.061e+00,-1.642e+00,2.581e+00,1.579e-01,2.340e-02,1.404e-01,2.434e-02
-1.092e-01,1.060e+00,-1.642e+00,2.582e+00,1.579e-01,2.340e-02,1.404e-01,2.441e-02
-1.093e-01,1.058e+00,-1.641e+00,2.584e+00,1.579e-01,2.340e-02,1.404e-01,2.447e-02
-1.095e-01,1.056e+00,-1.641e+00,2.585e+00,1.757e-01,2.858e-02,1.398e-01,2.453e-02
-1.096e-01,1.055e+00,-1.641e+00,2.587e+00,1.757e-01,2.858e-02,1.398e-01,2.460e-02
-1.097e-01,1.053e+00,-1.641e+00,2.588e+00,1.757e-01,2.858e-02,1.398e-01,2.466e-02
-1.098e-01,1.051e+00,-1.640e+00,2.589e+00,1.757e-01,2.858e-02,1.398e-01,2.473e-02
-1.099e-01,1.050e+00,-1.640e+00,2.591e+00,2.498e-01,4.410e-02,8.886e-02,2.480e-02
-1.101e-01,1.048e+00,-1.640e+00,2.592e+00,2.498e-01,4.410e-02,8.886e-02,2.488e-02
-1.102e-01,1.045e+00,-1.639e+00,2.593e+00,2.439e-01,4.928e-02,9.891e-02,2.497e-02
-1.104e-01,1.043e+00,-1.639e+00,2.594e+00,2.439e-01,4.928e-02,9.891e-02,2.506e-02
-1.106e-01,1.040e+00,-1.638e+00,2.595e+00,2.380e-01,8.033e-02,1.016e-01,2.515e-02
-1.107e-01,1.038e+00,-1.638e+00,2.596e+00,2.380e-01,8.033e-02,1.016e-01,2.524e-02
-1.109e-01,1.035e+00,-1.637e+00,2.597e+00,2.380e-01,8.033e-02,1.016e-01,2.533e-02
-1.110e-01,1.033e+00,-1.636e+00,2.598e+00,2.380e-01,8.033e-02,1.016e-01,2.541e-02
-1.112e-01,1.031e+00,-1.635e+00,2.599e+00,2.380e-01,8.033e-02,1.016e-01,2.549e-02
-1.114e-01,1.028e+00,-1.634e+00,2.600e+00,2.380e-01,8.033e-02,1.016e-01,2.558e-02
-1.115e-01,1.026e+00,-1.634e+00,2.601e+00,2.380e-01,8.033e-02,1.016e-01,2.566e-02
-1.117e-01,1.024e+00,-1.633e+00,2.602e+00,1.905e-01,1.114e-01,1.250e-01,2.573e-02
-1.118e-01,1.021e+00,-1.632e+00,2.603e+00,1.905e-01,1.114e-01,1.250e-01,2.580e-02
-1.119e-01,1.019e+00,-1.631e+00,2.604e+00,1.905e-01,1.114e-01,1.250e-01,2.587e-02
-1.120e-01,1.017e+00,-1.630e+00,2.606e+00,1.905e-01,1.114e-01,1.250e-01,2.592e-02
-1.121e-01,1.016e+00,-1.629e+00,2.607e+00,1.905e-01,1.114e-01,1.250e-01,2.598e-02
-1.122e-01,1.014e+00,-1.628e+00,2.608e+00,1.905e-01,1.114e-01,1.250e-01,2.603e-02
-1.124e-01,1.012e+00,-1.626e+00,2.609e+00,1.905e-01,1.114e-01,1.250e-01,2.608e-02
-1.125e-01,1.010e+00,-1.625e+00,2.611e+00,1.994e-01,-1.800e-02,1.384e-01,2.613e-02
-1.126e-01,1.008e+00,-1.625e+00,2.612e+00,1.994e-01,-1.800e-02,1.384e-01,2.618e-02
-1.127e-01,1.006e+00,-1.625e+00,2.613e+00,1.104e-01,-1.283e-02,1.418e-01,2.623e-02
-1.128e-01,1.004e+00,-1.625e+00,2.615e+00,1.104e-01,-1.283e-02,1.418e-01,2.627e-02
-1.128e-01,1.003e+00,-1.625e+00,2.616e+00,5.114e-02,4.410e-02,1.458e-01,2.630e-02
-1.129e-01,1.002e+00,-1.625e+00,2.618e+00,2.439e-01,-5.423e-02,8.752e-02,2.633e-02
-1.130e-01,1.001e+00,-1.625e+00,2.618e+00,2.439e-01,-5.423e-02,8.752e-02,2.636e-02
-1.131e-01,9.985e-01,-1.625e+00,2.619e+00,2.439e-01,-5.423e-02,8.752e-02,2.642e-02
-1.132e-01,9.962e-01,-1.626e+00,2.620e+00,2.439e-01,-5.423e-02,8.752e-02,2.648e-02
-1.133e-01,9.938e-01,-1.626e+00,2.621e+00,2.498e-01,6.480e-02,9.556e-02,2.654e-02
-1.135e-01,9.913e-01,-1.626e+00,2.622e+00,2.498e-01,6.480e-02,9.556e-02,2.661e-02
-1.136e-01,9.888e-01,-1.626e+00,2.623e+00,2.498e-01,6.480e-02,9.556e-02,2.667e-02
-1.137e-01,9.863e-01,-1.625e+00,2.624e+00,2.498e-01,-4.906e-02,1.023e-01,2.674e-02
-1.139e-01,9.838e-01,-1.625e+00,2.625e+00,2.498e-01,-4.906e-02,1.023e-01,2.681e-02
-1.140e-01,9.813e-01,-1.625e+00,2.626e+00,1.786e-01,-1.283e-02,1.398e-01,2.687e-02
-1.141e-01,9.791e-01,-1.626e+00,2.627e+00,1.786e-01,-1.283e-02,1.398e-01,2.693e-02
-1.142e-01,9.772e-01,-1.626e+00,2.629e+00,1.698e-01,1.838e-01,1.404e-01,2.698e-02
-1.143e-01,9.754e-01,-1.625e+00,2.630e+00,1.786e-01,-1.283e-02,1.398e-01,2.703e-02
-1.144e-01,9.736e-01,-1.625e+00,2.632e+00,1.786e-01,-1.283e-02,1.398e-01,2.708e-02
-1.145e-01,9.719e-01,-1.624e+00,2.633e+00,1.786e-01,-1.283e-02,1.398e-01,2.712e-02
-1.146e-01,9.701e-01,-1.624e+00,2.634e+00,1.786e-01,-1.283e-02,1.398e-01,2.717e-02
-1.147e-01,9.683e-01,-1.625e+00,2.636e+00,2.469e-01,-5.941e-02,1.056e-01,2.722e-02
-1.148e-01,9.662e-01,-1.625e+00,2.637e+00,2.469e-01,-5.941e-02,1.056e-01,2.727e-02
-1.150e-01,9.639e-01,-1.625e+00,2.638e+00,2.469e-01,-5.941e-02,1.056e-01,2.733e-02
-1.151e-01,9.614e-01,-1.626e+00,2.639e+00,-1.410e-02,1.373e-01,1.471e-01,2.740e-02
-1.152e-01,9.600e-01,-1.626e+00,2.640e+00,-2.596e-02,5.963e-02,1.498e-01,2.744e-02
-1.152e-01,9.598e-01,-1.625e+00,2.642e+00,-2.596e-02,5.963e-02,1.498e-01,2.745e-02
-1.152e-01,9.599e-01,-1.624e+00,2.643e+00,2.498e-01,7.873e-03,8.752e-02,2.744e-02
-1.152e-01,9.589e-01,-1.624e+00,2.644e+00,2.498e-01,7.873e-03,8.752e-02,2.747e-02
-1.153e-01,9.569e-01,-1.624e+00,2.645e+00,2.498e-01,7.873e-03,8.752e-02,2.752e-02
-1.155e-01,9.545e-01,-1.624e+00,2.646e+00,2.498e-01,7.873e-03,8.752e-02,2.758e-02
-1.156e-01,9.521e-01,-1.624e+00,2.647e+00,2.498e-01,7.873e-03,8.752e-02,2.764e-02
-1.157e-01,9.496e-01,-1.624e+00,2.648e+00,2.498e-01,7.873e-03,8.752e-02,2.771e-02
-1.159e-01,9.471e-01,-1.623e+00,2.649e+00,2.528e-01,2.698e-03,9.623e-02,2.777e-02
-1.160e-01,9.446e-01,-1.623e+00,2.650e+00,2.528e-01,2.698e-03,9.623e-02,2.784e-02
-1.161e-01,9.421e-01,-1.623e+00,2.651e+00,2.557e-01,-1.800e-02,1.056e-01,2.790e-02
-1.163e-01,9.395e-01,-1.623e+00,2.652e+00,2.557e-01,-1.800e-02,1.056e-01,2.797e-02
-1.164e-01,9.370e-01,-1.624e+00,2.653e+00,2.557e-01,-1.800e-02,1.056e-01,2.804e-02
-1.165e-01,9.344e-01,-1.624e+00,2.654e+00,2.557e-01,-1.800e-02,1.056e-01,2.810e-02
-1.167e-01,9.318e-01,-1.624e+00,2.655e+00,2.557e-01,-1.800e-02,1.056e-01,2.817e-02
-1.168e-01,9.293e-01,-1.624e+00,2.656e+00,2.557e-01,-1.800e-02,1.056e-01,2.824e-02
-1.169e-01,9.267e-01,-1.624e+00,2.657e+00,2.409e-01,8.033e-02,1.083e-01,2.831e-02
-1.171e-01,9.242e-01,-1.624e+00,2.658e+00,2.409e-01,8.033e-02,1.083e-01,2.838e-02
-1.172e-01,9.218e-01,-1.623e+00,2.659e+00,3.691e-03,5.963e-02,1.485e-01,2.845e-02
-1.173e-01,9.204e-01,-1.623e+00,2.661e+00,3.691e-03,5.963e-02,1.485e-01,2.848e-02
-1.173e-01,9.199e-01,-1.622e+00,2.662e+00,3.691e-03,5.963e-02,1.485e-01,2.850e-02
-1.173e-01,9.197e-01,-1.622e+00,2.664e+00,3.691e-03,5.963e-02,1.485e-01,2.850e-02
-1.173e-01,9.197e-01,-1.621e+00,2.665e+00,3.691e-03,5.963e-02,1.485e-01,2.850e-02
-1.173e-01,9.196e-01,-1.620e+00,2.667e+00,3.691e-03,5.963e-02,1.485e-01,2.850e-02
-1.173e-01,9.196e-01,-1.620e+00,2.668e+00,3.691e-03,5.963e-02,1.485e-01,2.850e-02
-1.173e-01,9.195e-01,-1.619e+00,2.669e+00,2.498e-01,3.893e-02,8.819e-02,2.850e-02
-1.174e-01,9.185e-01,-1.619e+00,2.670e+00,2.498e-01,3.893e-02,8.819e-02,2.853e-02
-1.175e-01,9.164e-01,-1.618e+00,2.671e+00,2.498e-01,3.893e-02,8.819e-02,2.857e-02
-1.176e-01,9.140e-01,-1.618e+00,2.672e+00,2.498e-01,3.893e-02,8.819e-02,2.862e-02
-1.177e-01,9.116e-01,-1.617e+00,2.673e+00,2.498e-01,3.893e-02,8.819e-02,2.868e-02
-1.178e-01,9.091e-01,-1.617e+00,2.674e+00,2.498e-01,3.893e-02,8.819e-02,2.873e-02
-1.179e-01,9.066e-01,-1.617e+00,2.675e+00,2.350e-01,1.305e-02,8.082e-02,2.878e-02
-1.180e-01,9.041e-01,-1.616e+00,2.676e+00,2.350e-01,1.305e-02,8.082e-02,2.883e-02
-1.181e-01,9.017e-01,-1.616e+00,2.676e+00,2.498e-01,4.928e-02,1.049e-01,2.888e-02
-1.183e-01,8.993e-01,-1.616e+00,2.677e+00,2.498e-01,4.928e-02,1.049e-01,2.893e-02
-1.184e-01,8.968e-01,-1.615e+00,2.678e+00,2.498e-01,4.928e-02,1.049e-01,2.898e-02
-1.185e-01,8.943e-01,-1.615e+00,2.680e+00,2.498e-01,4.928e-02,1.049e-01,2.902e-02
-1.186e-01,8.918e-01,-1.614e+00,2.681e+00,2.498e-01,4.928e-02,1.049e-01,2.907e-02
-1.187e-01,8.893e-01,-1.614e+00,2.682e+00,2.498e-01,4.928e-02,1.049e-01,2.912e-02
-1.188e-01,8.868e-01,-1.613e+00,2.683e+00,2.498e-01,4.928e-02,1.049e-01,2.916e-02
-1.189e-01,8.843e-01,-1.613e+00,2.684e+00,2.498e-01,4.928e-02,1.049e-01,2.921e-02
-1.190e-01,8.818e-01,-1.612e+00,2.685e+00,2.469e-01,2.698e-03,1.043e-01,2.925e-02
-1.191e-01,8.793e-01,-1.612e+00,2.686e+00,7.783e-02,6.480e-02,1.418e-01,2.929e-02
-1.192e-01,8.776e-01,-1.612e+00,2.687e+00,7.783e-02,6.480e-02,1.418e-01,2.932e-02
-1.192e-01,8.765e-01,-1.611e+00,2.689e+00,7.783e-02,6.480e-02,1.418e-01,2.934e-02
-1.193e-01,8.756e-01,-1.611e+00,2.690e+00,7.783e-02,6.480e-02,1.418e-01,2.935e-02
-1.193e-01,8.748e-01,-1.610e+00,2.692e+00,7.783e-02,6.480e-02,1.418e-01,2.937e-02
-1.193e-01,8.740e-01,-1.609e+00,2.693e+00,7.783e-02,6.480e-02,1.418e-01,2.938e-02
-1.194e-01,8.732e-01,-1.609e+00,2.694e+00,7.783e-02,6.480e-02,1.418e-01,2.939e-02
-1.194e-01,8.725e-01,-1.608e+00,2.696e+00,2.350e-01,3.375e-02,8.216e-02,2.940e-02
-1.194e-01,8.710e-01,-1.607e+00,2.697e+00,2.350e-01,3.375e-02,8.216e-02,2.942e-02
-1.195e-01,8.689e-01,-1.607e+00,2.697e+00,2.350e-01,3.375e-02,8.216e-02,2.944e-02
-1.196e-01,8.667e-01,-1.607e+00,2.698e+00,2.350e-01,3.375e-02,8.216e-02,2.947e-02
-1.197e-01,8.643e-01,-1.606e+00,2.699e+00,2.350e-01,3.375e-02,8.216e-02,2.950e-02
-1.198e-01,8.620e-01,-1.606e+00,2.700e+00,2.350e-01,3.375e-02,8.216e-02,2.952e-02
-1.199e-01,8.596e-01,-1.606e+00,2.701e+00,2.409e-01,1.373e-01,1.063e-01,2.955e-02
-1.199e-01,8.573e-01,-1.605e+00,2.702e+00,2.409e-01,1.373e-01,1.063e-01,2.958e-02
-1.200e-01,8.549e-01,-1.604e+00,2.703e+00,2.291e-01,1.321e-01,1.103e-01,2.960e-02
-1.201e-01,8.525e-01,-1.602e+00,2.704e+00,2.291e-01,1.321e-01,1.103e-01,2.962e-02
-1.202e-01,8.502e-01,-1.601e+00,2.705e+00,2.469e-01,-4.906e-02,1.083e-01,2.964e-02
-1.202e-01,8.478e-01,-1.601e+00,2.706e+00,2.469e-01,-4.906e-02,1.083e-01,2.965e-02
-1.203e-01,8.453e-01,-1.601e+00,2.707e+00,2.469e-01,-4.906e-02,1.083e-01,2.967e-02
-1.204e-01,8.429e-01,-1.601e+00,2.708e+00,2.469e-01,-4.906e-02,1.083e-01,2.969e-02
-1.205e-01,8.404e-01,-1.602e+00,2.709e+00,2.291e-01,1.321e-01,1.103e-01,2.970e-02
-1.205e-01,8.380e-01,-1.601e+00,2.710e+00,2.202e-01,1.735e-01,1.224e-01,2.972e-02
-1.206e-01,8.357e-01,-1.600e+00,2.712e+00,2.350e-01,7.873e-03,1.391e-01,2.974e-02
-1.207e-01,8.334e-01,-1.599e+00,2.713e+00,2.350e-01,7.873e-03,1.391e-01,2.975e-02
-1.207e-01,8.311e-01,-1.599e+00,2.714e+00,2.350e-01,7.873e-03,1.391e-01,2.976e-02
-1.208e-01,8.287e-01,-1.599e+00,2.716e+00,2.350e-01,7.873e-03,1.391e-01,2.978e-02
-1.209e-01,8.264e-01,-1.599e+00,2.717e+00,2.350e-01,7.873e-03,1.391e-01,2.979e-02
-1.209e-01,8.240e-01,-1.599e+00,2.719e+00,2.350e-01,7.873e-03,1.391e-01,2.980e-02
-1.210e-01,8.217e-01,-1.598e+00,2.720e+00,2.350e-01,7.873e-03,1.391e-01,2.981e-02
-1.211e-01,8.193e-01,-1.598e+00,2.721e+00,2.528e-01,-3.353e-02,1.069e-01,2.983e-02
-1.211e-01,8.169e-01,-1.598e+00,2.722e+00,2.528e-01,-3.353e-02,1.069e-01,2.984e-02
-1.212e-01,8.144e-01,-1.599e+00,2.724e+00,2.528e-01,-3.353e-02,1.069e-01,2.985e-02
-1.213e-01,8.119e-01,-1.599e+00,2.725e+00,2.528e-01,-3.353e-02,1.069e-01,2.987e-02
-1.213e-01,8.093e-01,-1.599e+00,2.726e+00,2.528e-01,-3.353e-02,1.069e-01,2.988e-02
-1.214e-01,8.068e-01,-1.600e+00,2.727e+00,2.528e-01,-3.353e-02,1.069e-01,2.990e-02
-1.215e-01,8.043e-01,-1.600e+00,2.728e+00,2.528e-01,-3.353e-02,1.069e-01,2.992e-02
-1.216e-01,8.017e-01,-1.600e+00,2.729e+00,2.528e-01,-3.353e-02,1.069e-01,2.994e-02
-1.216e-01,7.992e-01,-1.601e+00,2.730e+00,2.409e-01,-3.871e-02,1.244e-01,2.996e-02
-1.217e-01,7.967e-01,-1.601e+00,2.731e+00,2.409e-01,-3.871e-02,1.244e-01,2.998e-02
-1.218e-01,7.943e-01,-1.601e+00,2.732e+00,2.261e-01,1.683e-01,1.130e-01,3.000e-02
-1.219e-01,7.919e-01,-1.601e+00,2.734e+00,2.409e-01,-3.871e-02,1.244e-01,3.002e-02
-1.219e-01,7.895e-01,-1.601e+00,2.735e+00,2.409e-01,-3.871e-02,1.244e-01,3.004e-02
-1.220e-01,7.872e-01,-1.601e+00,2.736e+00,2.409e-01,-3.871e-02,1.244e-01,3.006e-02
-1.221e-01,7.847e-01,-1.601e+00,2.737e+00,2.409e-01,-3.871e-02,1.244e-01,3.008e-02
-1.221e-01,7.823e-01,-1.601e+00,2.739e+00,2.172e-01,1.735e-01,1.143e-01,3.010e-02
-1.222e-01,7.800e-01,-1.601e+00,2.740e+00,2.320e-01,-1.800e-02,1.110e-01,3.012e-02
-1.223e-01,7.777e-01,-1.600e+00,2.741e+00,-4.672e-02,-2.478e-03,1.518e-01,3.014e-02
-1.223e-01,7.766e-01,-1.600e+00,2.742e+00,-4.672e-02,-2.478e-03,1.518e-01,3.015e-02
-1.223e-01,7.766e-01,-1.600e+00,2.744e+00,-4.672e-02,-2.478e-03,1.518e-01,3.015e-02
-1.223e-01,7.769e-01,-1.600e+00,2.745e+00,-4.672e-02,-2.478e-03,1.518e-01,3.015e-02
-1.223e-01,7.773e-01,-1.600e+00,2.747e+00,-4.672e-02,-2.478e-03,1.518e-01,3.015e-02
-1.223e-01,7.778e-01,-1.600e+00,2.748e+00,2.320e-01,-2.478e-03,8.685e-02,3.014e-02
-1.223e-01,7.771e-01,-1.600e+00,2.749e+00,2.320e-01,-2.478e-03,8.685e-02,3.015e-02
-1.224e-01,7.752e-01,-1.600e+00,2.750e+00,2.320e-01,-2.478e-03,8.685e-02,3.017e-02
-1.224e-01,7.730e-01,-1.600e+00,2.751e+00,2.320e-01,-2.478e-03,8.685e-02,3.018e-02
-1.225e-01,7.708e-01,-1.600e+00,2.752e+00,2.320e-01,-2.478e-03,8.685e-02,3.020e-02
-1.226e-01,7.685e-01,-1.600e+00,2.753e+00,2.320e-01,-2.478e-03,8.685e-02,3.022e-02
-1.226e-01,7.661e-01,-1.600e+00,2.754e+00,2.320e-01,-2.478e-03,8.685e-02,3.024e-02
-1.227e-01,7.638e-01,-1.600e+00,2.754e+00,2.320e-01,-2.478e-03,8.685e-02,3.026e-02
-1.228e-01,7.615e-01,-1.600e+00,2.755e+00,2.320e-01,-2.478e-03,8.685e-02,3.029e-02
-1.228e-01,7.592e-01,-1.600e+00,2.756e+00,2.320e-01,-2.478e-03,8.685e-02,3.031e-02
-1.229e-01,7.568e-01,-1.600e+00,2.757e+00,2.617e-01,-9.046e-02,9.958e-02,3.033e-02
-1.230e-01,7.544e-01,-1.601e+00,2.758e+00,2.617e-01,-9.046e-02,9.958e-02,3.035e-02
-1.230e-01,7.519e-01,-1.601e+00,2.759e+00,2.202e-01,1.838e-01,1.130e-01,3.038e-02
-1.231e-01,7.495e-01,-1.601e+00,2.760e+00,2.617e-01,-9.046e-02,9.958e-02,3.040e-02
-1.232e-01,7.470e-01,-1.600e+00,2.761e+00,2.350e-01,7.515e-02,1.056e-01,3.042e-02
-1.233e-01,7.446e-01,-1.600e+00,2.762e+00,2.350e-01,7.515e-02,1.056e-01,3.045e-02
-1.233e-01,7.422e-01,-1.599e+00,2.763e+00,2.350e-01,7.515e-02,1.056e-01,3.047e-02
-1.234e-01,7.399e-01,-1.599e+00,2.764e+00,2.350e-01,7.515e-02,1.056e-01,3.049e-02
-1.235e-01,7.375e-01,-1.598e+00,2.765e+00,7.486e-02,8.551e-02,1.445e-01,3.050e-02
-1.235e-01,7.358e-01,-1.597e+00,2.767e+00,7.486e-02,8.551e-02,1.445e-01,3.052e-02
-1.235e-01,7.348e-01,-1.596e+00,2.768e+00,7.486e-02,8.551e-02,1.445e-01,3.052e-02
-1.236e-01,7.340e-01,-1.595e+00,2.770e+00,7.486e-02,8.551e-02,1.445e-01,3.053e-02
-1.236e-01,7.332e-01,-1.595e+00,2.771e+00,7.486e-02,8.551e-02,1.445e-01,3.053e-02
-1.236e-01,7.324e-01,-1.594e+00,2.773e+00,7.486e-02,8.551e-02,1.445e-01,3.053e-02
-1.236e-01,7.317e-01,-1.593e+00,2.774e+00,2.291e-01,-2.835e-02,8.283e-02,3.054e-02
-1.236e-01,7.303e-01,-1.592e+00,2.775e+00,2.291e-01,-2.835e-02,8.283e-02,3.054e-02
-1.237e-01,7.282e-01,-1.593e+00,2.776e+00,2.291e-01,-2.835e-02,8.283e-02,3.054e-02
-1.237e-01,7.260e-01,-1.593e+00,2.777e+00,2.291e-01,-2.835e-02,8.283e-02,3.055e-02
-1.238e-01,7.238e-01,-1.593e+00,2.777e+00,2.291e-01,-2.835e-02,8.283e-02,3.055e-02
-1.238e-01,7.215e-01,-1.593e+00,2.778e+00,2.291e-01,-2.835e-02,8.283e-02,3.056e-02
-1.239e-01,7.192e-01,-1.594e+00,2.779e+00,2.291e-01,-2.835e-02,8.283e-02,3.057e-02
-1.239e-01,7.169e-01,-1.594e+00,2.780e+00,2.439e-01,-1.800e-02,9.489e-02,3.058e-02
-1.240e-01,7.145e-01,-1.594e+00,2.781e+00,2.439e-01,-1.800e-02,9.489e-02,3.059e-02
-1.240e-01,7.121e-01,-1.594e+00,2.782e+00,2.439e-01,-1.800e-02,9.489e-02,3.060e-02
-1.241e-01,7.097e-01,-1.595e+00,2.783e+00,2.439e-01,-1.800e-02,9.489e-02,3.061e-02
-1.242e-01,7.072e-01,-1.595e+00,2.784e+00,2.439e-01,-1.800e-02,9.489e-02,3.062e-02
-1.242e-01,7.048e-01,-1.595e+00,2.785e+00,2.291e-01,4.928e-02,9.556e-02,3.063e-02
-1.243e-01,7.024e-01,-1.595e+00,2.786e+00,2.291e-01,4.928e-02,9.556e-02,3.065e-02
-1.243e-01,7.001e-01,-1.594e+00,2.787e+00,2.291e-01,4.928e-02,9.556e-02,3.066e-02
-1.244e-01,6.978e-01,-1.594e+00,2.788e+00,2.291e-01,4.928e-02,9.556e-02,3.067e-02
-1.244e-01,6.955e-01,-1.593e+00,2.788e+00,2.587e-01,1.822e-02,1.358e-01,3.068e-02
-1.245e-01,6.930e-01,-1.593e+00,2.790e+00,2.587e-01,1.822e-02,1.358e-01,3.069e-02
-1.246e-01,6.905e-01,-1.593e+00,2.791e+00,2.587e-01,1.822e-02,1.358e-01,3.070e-02
-1.246e-01,6.879e-01,-1.593e+00,2.793e+00,2.587e-01,1.822e-02,1.358e-01,3.071e-02
-1.247e-01,6.853e-01,-1.592e+00,2.794e+00,2.587e-01,1.822e-02,1.358e-01,3.072e-02
-1.247e-01,6.827e-01,-1.592e+00,2.795e+00,2.587e-01,1.822e-02,1.358e-01,3.073e-02
-1.248e-01,6.801e-01,-1.592e+00,2.797e+00,2.587e-01,1.822e-02,1.358e-01,3.073e-02
-1.248e-01,6.775e-01,-1.592e+00,2.798e+00,2.587e-01,1.822e-02,1.358e-01,3.074e-02
-1.249e-01,6.749e-01,-1.592e+00,2.799e+00,2.741e-02,-3.871e-02,1.478e-01,3.075e-02
-1.249e-01,6.733e-01,-1.592e+00,2.801e+00,2.291e-01,6.480e-02,9.020e-02,3.075e-02
-1.250e-01,6.718e-01,-1.592e+00,2.802e+00,2.291e-01,6.480e-02,9.020e-02,3.076e-02
-1.250e-01,6.697e-01,-1.591e+00,2.803e+00,2.291e-01,6.480e-02,9.020e-02,3.077e-02
-1.250e-01,6.675e-01,-1.591e+00,2.804e+00,2.291e-01,6.480e-02,9.020e-02,3.077e-02
-1.251e-01,6.652e-01,-1.590e+00,2.804e+00,2.291e-01,6.480e-02,9.020e-02,3.077e-02
-1.251e-01,6.629e-01,-1.589e+00,2.805e+00,2.291e-01,6.480e-02,9.020e-02,3.078e-02
-1.252e-01,6.606e-01,-1.589e+00,2.806e+00,2.291e-01,6.480e-02,9.020e-02,3.078e-02
-1.252e-01,6.583e-01,-1.588e+00,2.807e+00,2.291e-01,6.480e-02,9.020e-02,3.078e-02
-1.252e-01,6.560e-01,-1.587e+00,2.808e+00,2.231e-01,1.166e-01,9.355e-02,3.078e-02
-1.253e-01,6.538e-01,-1.586e+00,2.809e+00,2.172e-01,4.928e-02,8.819e-02,3.077e-02
-1.253e-01,6.516e-01,-1.586e+00,2.810e+00,2.172e-01,4.928e-02,8.819e-02,3.077e-02
-1.254e-01,6.494e-01,-1.585e+00,2.811e+00,2.172e-01,4.928e-02,8.819e-02,3.076e-02
-1.254e-01,6.472e-01,-1.585e+00,2.812e+00,2.172e-01,4.928e-02,8.819e-02,3.076e-02
-1.254e-01,6.450e-01,-1.584e+00,2.812e+00,2.172e-01,4.928e-02,8.819e-02,3.075e-02
-1.254e-01,6.428e-01,-1.584e+00,2.813e+00,2.172e-01,4.928e-02,8.819e-02,3.074e-02
-1.255e-01,6.406e-01,-1.583e+00,2.814e+00,2.172e-01,4.928e-02,8.819e-02,3.073e-02
-1.255e-01,6.385e-01,-1.583e+00,2.815e+00,2.172e-01,4.928e-02,8.819e-02,3.072e-02
-1.255e-01,6.363e-01,-1.582e+00,2.816e+00,2.172e-01,4.928e-02,8.819e-02,3.071e-02
-1.255e-01,6.341e-01,-1.582e+00,2.817e+00,1.104e-01,-2.478e-03,1.465e-01,3.070e-02
-1.256e-01,6.324e-01,-1.581e+00,2.818e+00,1.104e-01,-2.478e-03,1.465e-01,3.069e-02
-1.256e-01,6.311e-01,-1.581e+00,2.820e+00,1.104e-01,-2.478e-03,1.465e-01,3.068e-02
-1.256e-01,6.299e-01,-1.581e+00,2.821e+00,1.104e-01,-2.478e-03,1.465e-01,3.067e-02
-1.256e-01,6.288e-01,-1.581e+00,2.823e+00,1.104e-01,-2.478e-03,1.465e-01,3.066e-02
-1.256e-01,6.277e-01,-1.581e+00,2.824e+00,1.104e-01,-2.478e-03,1.465e-01,3.066e-02
-1.256e-01,6.266e-01,-1.581e+00,2.826e+00,1.104e-01,-2.478e-03,1.465e-01,3.065e-02
-1.256e-01,6.255e-01,-1.581e+00,2.827e+00,2.587e-01,2.858e-02,9.355e-02,3.064e-02
-1.256e-01,6.237e-01,-1.581e+00,2.828e+00,2.587e-01,2.858e-02,9.355e-02,3.063e-02
-1.257e-01,6.214e-01,-1.581e+00,2.829e+00,2.587e-01,2.858e-02,9.355e-02,3.062e-02
-1.257e-01,6.189e-01,-1.581e+00,2.830e+00,2.587e-01,2.858e-02,9.355e-02,3.060e-02
-1.257e-01,6.163e-01,-1.580e+00,2.831e+00,2.587e-01,2.858e-02,9.355e-02,3.059e-02
-1.257e-01,6.137e-01,-1.580e+00,2.832e+00,2.231e-01,2.858e-02,9.087e-02,3.057e-02
-1.258e-01,6.113e-01,-1.580e+00,2.833e+00,2.231e-01,2.858e-02,9.087e-02,3.055e-02
-1.258e-01,6.090e-01,-1.580e+00,2.834e+00,2.231e-01,2.858e-02,9.087e-02,3.054e-02
-1.258e-01,6.067e-01,-1.579e+00,2.835e+00,2.231e-01,2.858e-02,9.087e-02,3.052e-02
-1.258e-01,6.045e-01,-1.579e+00,2.835e+00,2.231e-01,2.858e-02,9.087e-02,3.050e-02
-1.258e-01,6.022e-01,-1.579e+00,2.836e+00,2.231e-01,2.858e-02,9.087e-02,3.048e-02
-1.259e-01,6.000e-01,-1.578e+00,2.837e+00,2.231e-01,2.858e-02,9.087e-02,3.047e-02
-1.259e-01,5.978e-01,-1.578e+00,2.838e+00,2.231e-01,2.858e-02,9.087e-02,3.045e-02
-1.259e-01,5.955e-01,-1.578e+00,2.839e+00,2.231e-01,2.858e-02,9.087e-02,3.043e-02
-1.259e-01,5.933e-01,-1.577e+00,2.840e+00,2.380e-01,1.321e-01,1.331e-01,3.041e-02
-1.259e-01,5.910e-01,-1.577e+00,2.841e+00,2.380e-01,1.321e-01,1.331e-01,3.039e-02
-1.259e-01,5.886e-01,-1.576e+00,2.843e+00,1.935e-01,2.698e-03,1.411e-01,3.036e-02
-1.259e-01,5.864e-01,-1.575e+00,2.844e+00,1.935e-01,2.698e-03,1.411e-01,3.034e-02
-1.260e-01,5.844e-01,-1.575e+00,2.845e+00,1.935e-01,2.698e-03,1.411e-01,3.032e-02
-1.260e-01,5.824e-01,-1.575e+00,2.847e+00,1.935e-01,2.698e-03,1.411e-01,3.030e-02
-1.260e-01,5.805e-01,-1.575e+00,2.848e+00,1.935e-01,2.698e-03,1.411e-01,3.027e-02
-1.260e-01,5.786e-01,-1.574e+00,2.850e+00,1.935e-01,2.698e-03,1.411e-01,3.025e-02
-1.260e-01,5.766e-01,-1.574e+00,2.851e+00,1.935e-01,2.698e-03,1.411e-01,3.023e-02
-1.260e-01,5.747e-01,-1.574e+00,2.853e+00,1.935e-01,2.698e-03,1.411e-01,3.021e-02
-1.260e-01,5.727e-01,-1.574e+00,2.854e+00,2.261e-01,-5.941e-02,8.350e-02,3.018e-02
-1.260e-01,5.707e-01,-1.575e+00,2.855e+00,2.261e-01,-5.941e-02,8.350e-02,3.016e-02
-1.260e-01,5.684e-01,-1.575e+00,2.856e+00,2.261e-01,-5.941e-02,8.350e-02,3.014e-02
-1.260e-01,5.662e-01,-1.576e+00,2.856e+00,2.261e-01,-5.941e-02,8.350e-02,3.012e-02
-1.260e-01,5.639e-01,-1.576e+00,2.857e+00,2.261e-01,-5.941e-02,8.350e-02,3.009e-02
-1.261e-01,5.617e-01,-1.577e+00,2.858e+00,2.231e-01,4.410e-02,8.417e-02,3.007e-02
-1.261e-01,5.594e-01,-1.577e+00,2.859e+00,2.231e-01,4.410e-02,8.417e-02,3.005e-02
-1.261e-01,5.572e-01,-1.577e+00,2.860e+00,2.231e-01,4.410e-02,8.417e-02,3.004e-02
-1.261e-01,5.549e-01,-1.576e+00,2.861e+00,2.261e-01,-5.941e-02,8.350e-02,3.002e-02
-1.261e-01,5.527e-01,-1.576e+00,2.861e+00,2.528e-01,1.822e-02,1.170e-01,3.000e-02
-1.261e-01,5.503e-01,-1.576e+00,2.863e+00,2.557e-01,7.515e-02,1.069e-01,2.998e-02
-1.261e-01,5.478e-01,-1.576e+00,2.864e+00,2.528e-01,1.822e-02,1.170e-01,2.995e-02
-1.261e-01,5.453e-01,-1.576e+00,2.865e+00,2.528e-01,1.822e-02,1.170e-01,2.993e-02
-1.262e-01,5.427e-01,-1.576e+00,2.866e+00,2.528e-01,1.822e-02,1.170e-01,2.991e-02
-1.262e-01,5.402e-01,-1.575e+00,2.867e+00,2.528e-01,1.822e-02,1.170e-01,2.988e-02
-1.262e-01,5.377e-01,-1.575e+00,2.868e+00,2.528e-01,1.822e-02,1.170e-01,2.986e-02
-1.262e-01,5.351e-01,-1.575e+00,2.870e+00,2.528e-01,1.822e-02,1.170e-01,2.984e-02
-1.262e-01,5.326e-01,-1.575e+00,2.871e+00,1.259e-02,7.873e-03,1.491e-01,2.981e-02
-1.262e-01,5.311e-01,-1.575e+00,2.872e+00,1.259e-02,7.873e-03,1.491e-01,2.980e-02
-1.262e-01,5.305e-01,-1.575e+00,2.874e+00,1.259e-02,7.873e-03,1.491e-01,2.979e-02
-1.262e-01,5.303e-01,-1.574e+00,2.875e+00,1.259e-02,7.873e-03,1.491e-01,2.979e-02
-1.262e-01,5.301e-01,-1.574e+00,2.877e+00,1.259e-02,7.873e-03,1.491e-01,2.979e-02
-1.262e-01,5.300e-01,-1.574e+00,2.878e+00,1.259e-02,7.873e-03,1.491e-01,2.979e-02
-1.262e-01,5.298e-01,-1.574e+00,2.880e+00,2.498e-01,-8.011e-02,9.020e-02,2.978e-02
-1.262e-01,5.287e-01,-1.575e+00,2.881e+00,2.498e-01,-8.011e-02,9.020e-02,2.977e-02
-1.262e-01,5.266e-01,-1.575e+00,2.881e+00,2.498e-01,-8.011e-02,9.020e-02,2.975e-02
-1.262e-01,5.242e-01,-1.576e+00,2.882e+00,2.498e-01,-8.011e-02,9.020e-02,2.973e-02
-1.263e-01,5.218e-01,-1.577e+00,2.883e+00,2.587e-01,-4.388e-02,9.556e-02,2.971e-02
-1.263e-01,5.193e-01,-1.577e+00,2.884e+00,2.587e-01,-4.388e-02,9.556e-02,2.969e-02
-1.263e-01,5.167e-01,-1.578e+00,2.885e+00,2.587e-01,-4.388e-02,9.556e-02,2.968e-02
-1.263e-01,5.141e-01,-1.578e+00,2.886e+00,2.587e-01,3.375e-02,9.757e-02,2.966e-02
-1.263e-01,5.115e-01,-1.578e+00,2.887e+00,2.202e-01,1.321e-01,9.489e-02,2.965e-02
-1.263e-01,5.091e-01,-1.578e+00,2.888e+00,2.202e-01,1.321e-01,9.489e-02,2.963e-02
-1.264e-01,5.068e-01,-1.577e+00,2.889e+00,2.202e-01,1.321e-01,9.489e-02,2.962e-02
-1.264e-01,5.046e-01,-1.575e+00,2.890e+00,2.528e-01,-2.318e-02,1.009e-01,2.960e-02
-1.264e-01,5.022e-01,-1.575e+00,2.891e+00,2.528e-01,-2.318e-02,1.009e-01,2.958e-02
-1.264e-01,4.997e-01,-1.575e+00,2.892e+00,2.528e-01,-2.318e-02,1.009e-01,2.956e-02
-1.264e-01,4.972e-01,-1.575e+00,2.893e+00,2.528e-01,-2.318e-02,1.009e-01,2.954e-02
-1.264e-01,4.947e-01,-1.575e+00,2.894e+00,2.528e-01,-2.318e-02,1.009e-01,2.951e-02
-1.264e-01,4.921e-01,-1.575e+00,2.895e+00,2.528e-01,-2.318e-02,1.009e-01,2.949e-02
-1.264e-01,4.896e-01,-1.576e+00,2.896e+00,2.469e-01,-1.283e-02,1.317e-01,2.947e-02
-1.264e-01,4.871e-01,-1.576e+00,2.897e+00,2.469e-01,-1.283e-02,1.317e-01,2.945e-02
-1.265e-01,4.846e-01,-1.576e+00,2.899e+00,2.469e-01,-1.283e-02,1.317e-01,2.943e-02
-1.265e-01,4.821e-01,-1.576e+00,2.900e+00,2.469e-01,-1.283e-02,1.317e-01,2.942e-02
-1.265e-01,4.797e-01,-1.576e+00,2.901e+00,2.469e-01,-1.283e-02,1.317e-01,2.940e-02
-1.265e-01,4.772e-01,-1.576e+00,2.903e+00,2.469e-01,-1.283e-02,1.317e-01,2.938e-02
-1.265e-01,4.747e-01,-1.576e+00,2.904e+00,2.469e-01,-1.283e-02,1.317e-01,2.937e-02
-1.265e-01,4.722e-01,-1.577e+00,2.905e+00,2.646e-01,-9.046e-02,9.489e-02,2.935e-02
-1.265e-01,4.697e-01,-1.577e+00,2.906e+00,2.557e-01,4.410e-02,9.891e-02,2.933e-02
-1.266e-01,4.671e-01,-1.577e+00,2.907e+00,2.557e-01,4.410e-02,9.891e-02,2.932e-02
-1.266e-01,4.646e-01,-1.577e+00,2.908e+00,2.557e-01,4.410e-02,9.891e-02,2.930e-02
-1.266e-01,4.620e-01,-1.576e+00,2.909e+00,2.617e-01,-1.629e-01,9.623e-02,2.929e-02
-1.266e-01,4.595e-01,-1.576e+00,2.910e+00,2.617e-01,-1.629e-01,9.623e-02,2.927e-02
-1.266e-01,4.569e-01,-1.577e+00,2.911e+00,2.557e-01,4.410e-02,9.891e-02,2.926e-02
-1.266e-01,4.544e-01,-1.577e+00,2.912e+00,2.557e-01,4.410e-02,9.891e-02,2.924e-02
-1.266e-01,4.518e-01,-1.577e+00,2.913e+00,2.557e-01,4.410e-02,9.891e-02,2.923e-02
-1.267e-01,4.493e-01,-1.577e+00,2.914e+00,2.083e-01,1.424e-01,1.016e-01,2.922e-02
-1.267e-01,4.469e-01,-1.576e+00,2.915e+00,2.498e-01,-8.529e-02,1.237e-01,2.920e-02
-1.267e-01,4.446e-01,-1.576e+00,2.916e+00,2.498e-01,-8.529e-02,1.237e-01,2.919e-02
-1.267e-01,4.421e-01,-1.576e+00,2.918e+00,2.498e-01,-8.529e-02,1.237e-01,2.917e-02
-1.267e-01,4.396e-01,-1.577e+00,2.919e+00,2.083e-01,1.424e-01,1.016e-01,2.916e-02
-1.267e-01,4.373e-01,-1.577e+00,2.920e+00,2.083e-01,1.424e-01,1.016e-01,2.914e-02
-1.267e-01,4.351e-01,-1.576e+00,2.921e+00,2.498e-01,-8.529e-02,1.237e-01,2.913e-02
-1.267e-01,4.328e-01,-1.575e+00,2.922e+00,2.498e-01,-8.529e-02,1.237e-01,2.912e-02
-1.268e-01,4.304e-01,-1.576e+00,2.923e+00,2.498e-01,-8.529e-02,1.237e-01,2.910e-02
-1.268e-01,4.279e-01,-1.577e+00,2.925e+00,1.431e-01,1.373e-01,1.445e-01,2.909e-02
-1.268e-01,4.259e-01,-1.576e+00,2.926e+00,1.134e-01,3.375e-02,1.465e-01,2.908e-02
-1.268e-01,4.244e-01,-1.576e+00,2.927e+00,1.134e-01,3.375e-02,1.465e-01,2.907e-02
-1.268e-01,4.231e-01,-1.575e+00,2.929e+00,1.134e-01,3.375e-02,1.465e-01,2.906e-02
-1.268e-01,4.220e-01,-1.575e+00,2.930e+00,1.134e-01,3.375e-02,1.465e-01,2.905e-02
-1.268e-01,4.208e-01,-1.575e+00,2.932e+00,2.587e-01,-7.493e-02,9.623e-02,2.905e-02
-1.268e-01,4.191e-01,-1.575e+00,2.933e+00,2.587e-01,-7.493e-02,9.623e-02,2.903e-02
-1.268e-01,4.168e-01,-1.575e+00,2.934e+00,2.587e-01,-7.493e-02,9.623e-02,2.902e-02
-1.268e-01,4.143e-01,-1.576e+00,2.935e+00,2.587e-01,-7.493e-02,9.623e-02,2.900e-02
-1.269e-01,4.117e-01,-1.576e+00,2.936e+00,2.587e-01,-7.493e-02,9.623e-02,2.899e-02
-1.269e-01,4.091e-01,-1.577e+00,2.937e+00,2.142e-01,1.114e-01,8.752e-02,2.898e-02
-1.269e-01,4.068e-01,-1.577e+00,2.938e+00,2.142e-01,1.114e-01,8.752e-02,2.897e-02
-1.269e-01,4.045e-01,-1.576e+00,2.938e+00,2.261e-01,2.858e-02,9.556e-02,2.896e-02
-1.269e-01,4.023e-01,-1.575e+00,2.939e+00,2.261e-01,2.858e-02,9.556e-02,2.895e-02
-1.269e-01,4.001e-01,-1.575e+00,2.940e+00,2.261e-01,2.858e-02,9.556e-02,2.893e-02
-1.269e-01,3.978e-01,-1.575e+00,2.941e+00,2.261e-01,2.858e-02,9.556e-02,2.892e-02
-1.269e-01,3.955e-01,-1.574e+00,2.942e+00,2.261e-01,2.858e-02,9.556e-02,2.890e-02
-1.269e-01,3.933e-01,-1.574e+00,2.943e+00,2.261e-01,2.858e-02,9.556e-02,2.889e-02
-1.269e-01,3.910e-01,-1.574e+00,2.944e+00,2.261e-01,2.858e-02,9.556e-02,2.887e-02
-1.269e-01,3.887e-01,-1.573e+00,2.945e+00,2.528e-01,-7.653e-03,1.257e-01,2.886e-02
-1.270e-01,3.863e-01,-1.573e+00,2.946e+00,2.528e-01,-7.653e-03,1.257e-01,2.884e-02
-1.270e-01,3.839e-01,-1.573e+00,2.948e+00,2.528e-01,-7.653e-03,1.257e-01,2.882e-02
-1.270e-01,3.813e-01,-1.573e+00,2.949e+00,2.528e-01,-7.653e-03,1.257e-01,2.880e-02
-1.270e-01,3.788e-01,-1.573e+00,2.950e+00,2.528e-01,-7.653e-03,1.257e-01,2.878e-02
-1.270e-01,3.763e-01,-1.573e+00,2.951e+00,2.528e-01,-7.653e-03,1.257e-01,2.877e-02
-1.270e-01,3.737e-01,-1.574e+00,2.953e+00,2.528e-01,-7.653e-03,1.257e-01,2.875e-02
-1.270e-01,3.712e-01,-1.574e+00,2.954e+00,2.528e-01,-7.653e-03,1.257e-01,2.873e-02
-1.270e-01,3.687e-01,-1.574e+00,2.955e+00,2.083e-01,1.062e-01,1.411e-01,2.871e-02
-1.270e-01,3.663e-01,-1.573e+00,2.957e+00,2.083e-01,1.062e-01,1.411e-01,2.870e-02
-1.270e-01,3.641e-01,-1.572e+00,2.958e+00,2.320e-01,6.998e-02,8.417e-02,2.868e-02
-1.270e-01,3.619e-01,-1.572e+00,2.959e+00,2.320e-01,6.998e-02,8.417e-02,2.867e-02
-1.270e-01,3.596e-01,-1.571e+00,2.960e+00,2.320e-01,6.998e-02,8.417e-02,2.865e-02
-1.270e-01,3.573e-01,-1.570e+00,2.960e+00,2.320e-01,6.998e-02,8.417e-02,2.862e-02
-1.270e-01,3.550e-01,-1.569e+00,2.961e+00,2.320e-01,6.998e-02,8.417e-02,2.860e-02
-1.270e-01,3.527e-01,-1.569e+00,2.962e+00,2.320e-01,6.998e-02,8.417e-02,2.858e-02
-1.270e-01,3.503e-01,-1.568e+00,2.963e+00,2.320e-01,6.998e-02,8.417e-02,2.855e-02
-1.270e-01,3.480e-01,-1.567e+00,2.964e+00,2.528e-01,6.480e-02,1.203e-01,2.852e-02
-1.270e-01,3.456e-01,-1.567e+00,2.965e+00,2.528e-01,6.480e-02,1.203e-01,2.849e-02
-1.270e-01,3.431e-01,-1.566e+00,2.966e+00,2.528e-01,6.480e-02,1.203e-01,2.846e-02
-1.270e-01,3.406e-01,-1.565e+00,2.967e+00,2.528e-01,6.480e-02,1.203e-01,2.842e-02
-1.269e-01,3.381e-01,-1.565e+00,2.969e+00,2.528e-01,6.480e-02,1.203e-01,2.839e-02
-1.269e-01,3.355e-01,-1.564e+00,2.970e+00,2.528e-01,6.480e-02,1.203e-01,2.835e-02
-1.269e-01,3.330e-01,-1.563e+00,2.971e+00,2.528e-01,6.480e-02,1.203e-01,2.831e-02
-1.269e-01,3.304e-01,-1.563e+00,2.972e+00,2.528e-01,6.480e-02,1.203e-01,2.827e-02
-1.269e-01,3.279e-01,-1.562e+00,2.973e+00,1.579e-01,1.166e-01,1.445e-01,2.822e-02
-1.269e-01,3.258e-01,-1.561e+00,2.975e+00,1.579e-01,1.166e-01,1.445e-01,2.819e-02
-1.268e-01,3.240e-01,-1.560e+00,2.976e+00,1.579e-01,1.166e-01,1.445e-01,2.815e-02
-1.268e-01,3.224e-01,-1.559e+00,2.978e+00,1.579e-01,1.166e-01,1.445e-01,2.812e-02
-1.268e-01,3.208e-01,-1.558e+00,2.979e+00,1.579e-01,1.166e-01,1.445e-01,2.809e-02
-1.268e-01,3.192e-01,-1.557e+00,2.981e+00,1.579e-01,1.166e-01,1.445e-01,2.805e-02
-1.268e-01,3.176e-01,-1.555e+00,2.982e+00,1.579e-01,1.166e-01,1.445e-01,2.802e-02
-1.267e-01,3.160e-01,-1.554e+00,2.984e+00,1.579e-01,1.166e-01,1.445e-01,2.798e-02
-1.267e-01,3.144e-01,-1.553e+00,2.985e+00,2.557e-01,-1.060e-01,9.690e-02,2.794e-02
-1.267e-01,3.125e-01,-1.553e+00,2.986e+00,2.557e-01,-1.060e-01,9.690e-02,2.789e-02
-1.266e-01,3.101e-01,-1.553e+00,2.987e+00,2.557e-01,-1.060e-01,9.690e-02,2.783e-02
-1.266e-01,3.076e-01,-1.554e+00,2.988e+00,2.557e-01,-1.060e-01,9.690e-02,2.777e-02
-1.265e-01,3.051e-01,-1.555e+00,2.989e+00,2.528e-01,2.698e-03,9.556e-02,2.771e-02
-1.265e-01,3.026e-01,-1.555e+00,2.990e+00,2.528e-01,2.698e-03,9.556e-02,2.765e-02
-1.265e-01,3.000e-01,-1.555e+00,2.991e+00,2.528e-01,2.698e-03,9.556e-02,2.759e-02
-1.264e-01,2.975e-01,-1.555e+00,2.992e+00,2.528e-01,2.698e-03,9.556e-02,2.753e-02
-1.264e-01,2.950e-01,-1.555e+00,2.993e+00,2.528e-01,2.698e-03,9.556e-02,2.747e-02
-1.263e-01,2.924e-01,-1.555e+00,2.994e+00,2.528e-01,2.698e-03,9.556e-02,2.741e-02
-1.263e-01,2.899e-01,-1.555e+00,2.995e+00,2.528e-01,2.698e-03,9.556e-02,2.736e-02
-1.263e-01,2.874e-01,-1.555e+00,2.996e+00,2.587e-01,-2.318e-02,8.953e-02,2.730e-02
-1.262e-01,2.848e-01,-1.555e+00,2.997e+00,2.557e-01,6.480e-02,1.244e-01,2.724e-02
-1.262e-01,2.822e-01,-1.555e+00,2.998e+00,2.557e-01,6.480e-02,1.244e-01,2.718e-02
-1.261e-01,2.797e-01,-1.555e+00,2.999e+00,2.557e-01,6.480e-02,1.244e-01,2.712e-02
-1.261e-01,2.771e-01,-1.554e+00,3.000e+00,2.557e-01,6.480e-02,1.244e-01,2.706e-02
-1.261e-01,2.746e-01,-1.553e+00,3.001e+00,2.557e-01,6.480e-02,1.244e-01,2.700e-02
-1.260e-01,2.720e-01,-1.553e+00,3.003e+00,2.557e-01,6.480e-02,1.244e-01,2.694e-02
-1.260e-01,2.694e-01,-1.552e+00,3.004e+00,2.557e-01,6.480e-02,1.244e-01,2.687e-02
-1.259e-01,2.669e-01,-1.552e+00,3.005e+00,2.557e-01,-1.800e-02,1.210e-01,2.681e-02
-1.259e-01,2.643e-01,-1.551e+00,3.006e+00,8.672e-02,-1.060e-01,1.485e-01,2.674e-02
-1.258e-01,2.624e-01,-1.552e+00,3.008e+00,8.672e-02,-1.060e-01,1.485e-01,2.669e-02
-1.258e-01,2.613e-01,-1.553e+00,3.009e+00,-6.451e-02,-2.835e-02,1.512e-01,2.666e-02
-1.258e-01,2.610e-01,-1.553e+00,3.011e+00,2.320e-01,-2.835e-02,8.484e-02,2.666e-02
-1.258e-01,2.601e-01,-1.554e+00,3.012e+00,2.320e-01,-2.835e-02,8.484e-02,2.663e-02
-1.258e-01,2.582e-01,-1.554e+00,3.013e+00,2.320e-01,-2.835e-02,8.484e-02,2.659e-02
-1.257e-01,2.560e-01,-1.554e+00,3.013e+00,2.320e-01,-2.835e-02,8.484e-02,2.654e-02
-1.257e-01,2.537e-01,-1.555e+00,3.014e+00,2.320e-01,-2.835e-02,8.484e-02,2.649e-02
-1.256e-01,2.514e-01,-1.555e+00,3.015e+00,2.320e-01,-2.835e-02,8.484e-02,2.643e-02
-1.256e-01,2.490e-01,-1.555e+00,3.016e+00,2.320e-01,-2.835e-02,8.484e-02,2.638e-02
-1.256e-01,2.467e-01,-1.555e+00,3.017e+00,2.320e-01,-2.835e-02,8.484e-02,2.633e-02
-1.255e-01,2.444e-01,-1.556e+00,3.018e+00,2.617e-01,3.893e-02,9.489e-02,2.628e-02
-1.255e-01,2.419e-01,-1.556e+00,3.019e+00,2.617e-01,3.893e-02,9.489e-02,2.623e-02
-1.255e-01,2.394e-01,-1.556e+00,3.020e+00,2.617e-01,3.893e-02,9.489e-02,2.618e-02
-1.254e-01,2.368e-01,-1.555e+00,3.021e+00,2.617e-01,3.893e-02,9.489e-02,2.612e-02
-1.254e-01,2.342e-01,-1.555e+00,3.021e+00,2.617e-01,3.893e-02,9.489e-02,2.606e-02
-1.253e-01,2.316e-01,-1.555e+00,3.022e+00,2.617e-01,3.893e-02,9.489e-02,2.601e-02
-1.253e-01,2.290e-01,-1.554e+00,3.023e+00,2.617e-01,3.893e-02,9.489e-02,2.595e-02
-1.252e-01,2.263e-01,-1.554e+00,3.024e+00,2.617e-01,3.893e-02,9.489e-02,2.589e-02
-1.252e-01,2.237e-01,-1.554e+00,3.025e+00,1.015e-01,5.445e-02,1.478e-01,2.583e-02
-1.252e-01,2.218e-01,-1.553e+00,3.027e+00,1.015e-01,5.445e-02,1.478e-01,2.579e-02
-1.251e-01,2.205e-01,-1.553e+00,3.028e+00,1.015e-01,5.445e-02,1.478e-01,2.576e-02
-1.251e-01,2.194e-01,-1.552e+00,3.030e+00,1.015e-01,5.445e-02,1.478e-01,2.573e-02
-1.251e-01,2.183e-01,-1.552e+00,3.031e+00,1.431e-01,2.698e-03,1.445e-01,2.571e-02
-1.251e-01,2.171e-01,-1.551e+00,3.033e+00,1.431e-01,2.698e-03,1.445e-01,2.568e-02
-1.251e-01,2.158e-01,-1.551e+00,3.034e+00,1.431e-01,2.698e-03,1.445e-01,2.564e-02
-1.250e-01,2.144e-01,-1.551e+00,3.036e+00,1.431e-01,2.698e-03,1.445e-01,2.561e-02
-1.250e-01,2.129e-01,-1.551e+00,3.037e+00,1.964e-01,-1.991e-01,7.546e-02,2.557e-02
-1.250e-01,2.113e-01,-1.552e+00,3.038e+00,2.231e-01,-6.976e-02,7.613e-02,2.553e-02
-1.249e-01,2.093e-01,-1.553e+00,3.038e+00,2.231e-01,-6.976e-02,7.613e-02,2.548e-02
-1.249e-01,2.071e-01,-1.554e+00,3.039e+00,2.231e-01,-6.976e-02,7.613e-02,2.544e-02
-1.249e-01,2.049e-01,-1.555e+00,3.040e+00,2.498e-01,-4.906e-02,8.551e-02,2.539e-02
-1.248e-01,2.026e-01,-1.555e+00,3.041e+00,2.498e-01,-4.906e-02,8.551e-02,2.534e-02
-1.248e-01,2.001e-01,-1.556e+00,3.042e+00,2.498e-01,-4.906e-02,8.551e-02,2.529e-02
-1.248e-01,1.976e-01,-1.556e+00,3.043e+00,2.498e-01,-4.906e-02,8.551e-02,2.524e-02
-1.247e-01,1.951e-01,-1.557e+00,3.043e+00,2.498e-01,-4.906e-02,8.551e-02,2.519e-02
-1.247e-01,1.926e-01,-1.557e+00,3.044e+00,2.498e-01,-4.906e-02,8.551e-02,2.515e-02
-1.246e-01,1.901e-01,-1.558e+00,3.045e+00,2.498e-01,-4.906e-02,8.551e-02,2.510e-02
-1.246e-01,1.876e-01,-1.558e+00,3.046e+00,2.498e-01,-4.906e-02,8.551e-02,2.506e-02
-1.246e-01,1.851e-01,-1.559e+00,3.047e+00,2.498e-01,-4.906e-02,8.551e-02,2.501e-02
-1.246e-01,1.826e-01,-1.559e+00,3.048e+00,2.409e-01,8.033e-02,1.150e-01,2.497e-02
-1.245e-01,1.801e-01,-1.559e+00,3.049e+00,2.409e-01,8.033e-02,1.150e-01,2.493e-02
-1.245e-01,1.777e-01,-1.559e+00,3.050e+00,2.409e-01,8.033e-02,1.150e-01,2.489e-02
-1.245e-01,1.753e-01,-1.558e+00,3.051e+00,2.409e-01,8.033e-02,1.150e-01,2.485e-02
-1.244e-01,1.729e-01,-1.557e+00,3.052e+00,2.409e-01,8.033e-02,1.150e-01,2.481e-02
-1.244e-01,1.704e-01,-1.556e+00,3.053e+00,2.409e-01,8.033e-02,1.150e-01,2.477e-02
-1.244e-01,1.680e-01,-1.556e+00,3.055e+00,2.409e-01,8.033e-02,1.150e-01,2.472e-02
-1.243e-01,1.656e-01,-1.555e+00,3.056e+00,2.409e-01,8.033e-02,1.150e-01,2.467e-02
-1.243e-01,1.632e-01,-1.554e+00,3.057e+00,8.672e-02,2.340e-02,1.485e-01,2.462e-02
-1.243e-01,1.614e-01,-1.553e+00,3.058e+00,8.672e-02,2.340e-02,1.485e-01,2.459e-02
-1.242e-01,1.603e-01,-1.553e+00,3.060e+00,8.672e-02,2.340e-02,1.485e-01,2.456e-02
-1.242e-01,1.593e-01,-1.553e+00,3.061e+00,8.672e-02,2.340e-02,1.485e-01,2.454e-02
-1.242e-01,1.584e-01,-1.553e+00,3.063e+00,2.380e-01,-7.653e-03,8.149e-02,2.452e-02
-1.242e-01,1.569e-01,-1.552e+00,3.064e+00,2.617e-01,-3.871e-02,8.149e-02,2.449e-02
-1.241e-01,1.547e-01,-1.553e+00,3.064e+00,2.617e-01,-3.871e-02,8.149e-02,2.444e-02
-1.241e-01,1.522e-01,-1.553e+00,3.065e+00,2.617e-01,-3.871e-02,8.149e-02,2.438e-02
-1.240e-01,1.496e-01,-1.553e+00,3.066e+00,2.617e-01,-3.871e-02,8.149e-02,2.433e-02
-1.240e-01,1.470e-01,-1.553e+00,3.067e+00,2.617e-01,-3.871e-02,8.149e-02,2.427e-02
-1.240e-01,1.444e-01,-1.554e+00,3.068e+00,2.617e-01,-3.871e-02,8.149e-02,2.422e-02
-1.239e-01,1.418e-01,-1.554e+00,3.069e+00,2.409e-01,5.445e-02,1.090e-01,2.416e-02
-1.239e-01,1.393e-01,-1.554e+00,3.070e+00,2.409e-01,5.445e-02,1.090e-01,2.411e-02
-1.238e-01,1.368e-01,-1.554e+00,3.071e+00,2.409e-01,5.445e-02,1.090e-01,2.406e-02
-1.238e-01,1.344e-01,-1.553e+00,3.072e+00,2.409e-01,5.445e-02,1.090e-01,2.401e-02
-1.237e-01,1.320e-01,-1.552e+00,3.073e+00,2.409e-01,5.445e-02,1.090e-01,2.396e-02
-1.237e-01,1.296e-01,-1.552e+00,3.074e+00,2.409e-01,5.445e-02,1.090e-01,2.391e-02
-1.236e-01,1.272e-01,-1.551e+00,3.075e+00,2.350e-01,9.586e-02,1.123e-01,2.385e-02
-1.236e-01,1.248e-01,-1.551e+00,3.076e+00,2.350e-01,9.586e-02,1.123e-01,2.380e-02
-1.236e-01,1.224e-01,-1.550e+00,3.077e+00,1.905e-01,1.305e-02,1.418e-01,2.374e-02
-1.235e-01,1.202e-01,-1.549e+00,3.079e+00,1.905e-01,1.305e-02,1.418e-01,2.369e-02
-1.235e-01,1.182e-01,-1.549e+00,3.080e+00,1.905e-01,1.305e-02,1.418e-01,2.364e-02
-1.234e-01,1.163e-01,-1.549e+00,3.082e+00,1.905e-01,1.305e-02,1.418e-01,2.359e-02
-1.234e-01,1.144e-01,-1.549e+00,3.083e+00,1.905e-01,1.305e-02,1.418e-01,2.354e-02
-1.233e-01,1.125e-01,-1.548e+00,3.084e+00,1.905e-01,1.305e-02,1.418e-01,2.349e-02
-1.233e-01,1.106e-01,-1.548e+00,3.086e+00,1.905e-01,1.305e-02,1.418e-01,2.345e-02
-1.233e-01,1.087e-01,-1.548e+00,3.087e+00,1.905e-01,1.305e-02,1.418e-01,2.340e-02
-1.232e-01,1.067e-01,-1.548e+00,3.089e+00,1.905e-01,1.305e-02,1.418e-01,2.335e-02
-1.232e-01,1.048e-01,-1.548e+00,3.090e+00,2.291e-01,-1.319e-01,7.881e-02,2.330e-02
-1.231e-01,1.028e-01,-1.548e+00,3.091e+00,2.291e-01,-1.112e-01,7.412e-02,2.325e-02
-1.231e-01,1.005e-01,-1.549e+00,3.092e+00,2.617e-01,1.822e-02,9.087e-02,2.319e-02
-1.230e-01,9.812e-02,-1.550e+00,3.093e+00,2.617e-01,1.822e-02,9.087e-02,2.314e-02
-1.230e-01,9.556e-02,-1.550e+00,3.093e+00,2.617e-01,1.822e-02,9.087e-02,2.308e-02
-1.229e-01,9.295e-02,-1.550e+00,3.094e+00,2.617e-01,1.822e-02,9.087e-02,2.302e-02
-1.229e-01,9.034e-02,-1.550e+00,3.095e+00,2.617e-01,1.822e-02,9.087e-02,2.296e-02
-1.228e-01,8.771e-02,-1.550e+00,3.096e+00,2.617e-01,1.822e-02,9.087e-02,2.290e-02
-1.227e-01,8.509e-02,-1.549e+00,3.097e+00,2.617e-01,1.822e-02,9.087e-02,2.283e-02
-1.227e-01,8.246e-02,-1.549e+00,3.098e+00,2.617e-01,1.822e-02,9.087e-02,2.277e-02
-1.226e-01,7.984e-02,-1.549e+00,3.099e+00,2.113e-01,7.873e-03,1.404e-01,2.271e-02
-1.226e-01,7.743e-02,-1.549e+00,3.100e+00,2.113e-01,7.873e-03,1.404e-01,2.265e-02
-1.225e-01,7.522e-02,-1.549e+00,3.102e+00,2.113e-01,7.873e-03,1.404e-01,2.260e-02
-1.225e-01,7.307e-02,-1.549e+00,3.103e+00,2.113e-01,7.873e-03,1.404e-01,2.255e-02
-1.224e-01,7.095e-02,-1.549e+00,3.105e+00,2.113e-01,7.873e-03,1.404e-01,2.250e-02
-1.224e-01,6.883e-02,-1.548e+00,3.106e+00,2.113e-01,7.873e-03,1.404e-01,2.244e-02
-1.223e-01,6.671e-02,-1.548e+00,3.107e+00,2.113e-01,7.873e-03,1.404e-01,2.239e-02
-1.223e-01,6.459e-02,-1.548e+00,3.109e+00,2.113e-01,7.873e-03,1.404e-01,2.234e-02
-1.222e-01,6.247e-02,-1.548e+00,3.110e+00,2.113e-01,7.873e-03,1.404e-01,2.229e-02
-1.222e-01,6.035e-02,-1.548e+00,3.112e+00,1.875e-01,-6.976e-02,1.438e-01,2.224e-02
-1.221e-01,5.833e-02,-1.548e+00,3.113e+00,1.875e-01,-6.976e-02,1.438e-01,2.219e-02
-1.221e-01,5.641e-02,-1.549e+00,3.114e+00,1.875e-01,-6.976e-02,1.438e-01,2.215e-02
-1.221e-01,5.452e-02,-1.550e+00,3.116e+00,2.706e-01,-1.577e-01,8.082e-02,2.210e-02
-1.220e-01,5.234e-02,-1.550e+00,3.117e+00,2.706e-01,-1.577e-01,8.082e-02,2.206e-02
-1.220e-01,4.990e-02,-1.551e+00,3.117e+00,2.706e-01,-1.577e-01,8.082e-02,2.200e-02
-1.219e-01,4.737e-02,-1.552e+00,3.118e+00,2.706e-01,-1.577e-01,8.082e-02,2.195e-02
-1.219e-01,4.481e-02,-1.552e+00,3.119e+00,2.706e-01,-8.529e-02,8.283e-02,2.190e-02
-1.218e-01,4.223e-02,-1.553e+00,3.120e+00,2.706e-01,-8.529e-02,8.283e-02,2.185e-02
-1.218e-01,3.962e-02,-1.553e+00,3.121e+00,2.439e-01,1.217e-01,1.217e-01,2.180e-02
-1.217e-01,3.707e-02,-1.553e+00,3.122e+00,2.439e-01,1.217e-01,1.217e-01,2.175e-02
-1.217e-01,3.460e-02,-1.552e+00,3.123e+00,2.320e-01,4.928e-02,1.170e-01,2.170e-02
-1.216e-01,3.219e-02,-1.551e+00,3.124e+00,2.320e-01,4.928e-02,1.170e-01,2.165e-02
-1.216e-01,2.984e-02,-1.550e+00,3.126e+00,2.320e-01,4.928e-02,1.170e-01,2.160e-02
-1.215e-01,2.751e-02,-1.550e+00,3.127e+00,2.320e-01,4.928e-02,1.170e-01,2.155e-02
-1.215e-01,2.518e-02,-1.549e+00,3.128e+00,2.320e-01,4.928e-02,1.170e-01,2.150e-02
-1.214e-01,2.285e-02,-1.549e+00,3.129e+00,2.320e-01,4.928e-02,1.170e-01,2.145e-02
-1.214e-01,2.052e-02,-1.548e+00,3.130e+00,2.320e-01,4.928e-02,1.170e-01,2.139e-02
-1.213e-01,1.820e-02,-1.548e+00,3.131e+00,1.994e-01,-4.388e-02,1.431e-01,2.134e-02
-1.213e-01,1.601e-02,-1.548e+00,3.133e+00,1.994e-01,-4.388e-02,1.431e-01,2.129e-02
-1.212e-01,1.395e-02,-1.548e+00,3.134e+00,1.994e-01,-4.388e-02,1.431e-01,2.124e-02
-1.212e-01,1.193e-02,-1.548e+00,3.136e+00,1.994e-01,-4.388e-02,1.431e-01,2.119e-02
-1.211e-01,9.928e-03,-1.549e+00,3.137e+00,1.994e-01,-4.388e-02,1.431e-01,2.115e-02
-1.211e-01,7.927e-03,-1.549e+00,3.139e+00,1.994e-01,-4.388e-02,1.431e-01,2.110e-02
-1.211e-01,5.927e-03,-1.549e+00,3.140e+00,1.994e-01,-4.388e-02,1.431e-01,2.106e-02
-1.210e-01,3.927e-03,-1.550e+00,3.141e+00,1.609e-01,-8.011e-02,1.451e-01,2.102e-02
-1.210e-01,2.089e-03,-1.551e+00,3.143e+00,1.609e-01,-8.011e-02,1.451e-01,2.098e-02
-1.209e-01,4.077e-04,-1.551e+00,3.144e+00,1.609e-01,-8.011e-02,1.451e-01,2.095e-02
-1.209e-01,-1.226e-03,-1.552e+00,3.146e+00,1.816e-01,1.114e-01,1.425e-01,2.091e-02
-1.209e-01,-2.933e-03,-1.552e+00,3.147e+00,1.816e-01,1.114e-01,1.425e-01,2.088e-02
-1.208e-01,-4.719e-03,-1.551e+00,3.149e+00,1.609e-01,-8.011e-02,1.451e-01,2.085e-02
-1.208e-01,-6.443e-03,-1.551e+00,3.150e+00,1.609e-01,-8.011e-02,1.451e-01,2.082e-02
-1.208e-01,-8.090e-03,-1.552e+00,3.151e+00,1.609e-01,-8.011e-02,1.451e-01,2.078e-02
-1.208e-01,-9.713e-03,-1.552e+00,3.153e+00,1.816e-01,1.114e-01,1.425e-01,2.075e-02
-1.207e-01,-1.142e-02,-1.552e+00,3.154e+00,1.816e-01,1.114e-01,1.425e-01,2.072e-02
-1.207e-01,-1.320e-02,-1.551e+00,3.156e+00,1.609e-01,-8.011e-02,1.451e-01,2.069e-02
-1.207e-01,-1.493e-02,-1.551e+00,3.157e+00,1.609e-01,-8.011e-02,1.451e-01,2.066e-02
-1.206e-01,-1.657e-02,-1.552e+00,3.159e+00,1.609e-01,-8.011e-02,1.451e-01,2.062e-02
-1.206e-01,-1.820e-02,-1.552e+00,3.160e+00,1.816e-01,1.114e-01,1.425e-01,2.059e-02
-1.206e-01,-1.990e-02,-1.552e+00,3.162e+00,1.816e-01,1.114e-01,1.425e-01,2.056e-02
-1.205e-01,-2.168e-02,-1.552e+00,3.163e+00,7.253e-04,-1.008e-01,1.458e-01,2.053e-02
-1.205e-01,-2.274e-02,-1.551e+00,3.164e+00,7.253e-04,-1.008e-01,1.458e-01,2.051e-02
-1.205e-01,-2.306e-02,-1.552e+00,3.166e+00,-4.969e-02,-3.353e-02,1.465e-01,2.051e-02
-1.205e-01,-2.295e-02,-1.553e+00,3.167e+00,-4.969e-02,-3.353e-02,1.465e-01,2.051e-02
-1.205e-01,-2.257e-02,-1.553e+00,3.169e+00,2.587e-01,7.873e-03,8.752e-02,2.051e-02
-1.205e-01,-2.340e-02,-1.553e+00,3.170e+00,2.587e-01,7.873e-03,8.752e-02,2.050e-02
-1.205e-01,-2.546e-02,-1.553e+00,3.171e+00,2.587e-01,7.873e-03,8.752e-02,2.047e-02
-1.204e-01,-2.790e-02,-1.553e+00,3.171e+00,2.587e-01,7.873e-03,8.752e-02,2.043e-02
-1.204e-01,-3.044e-02,-1.553e+00,3.172e+00,2.587e-01,7.873e-03,8.752e-02,2.038e-02
-1.203e-01,-3.302e-02,-1.553e+00,3.173e+00,2.587e-01,7.873e-03,8.752e-02,2.034e-02
-1.203e-01,-3.561e-02,-1.553e+00,3.174e+00,2.587e-01,7.873e-03,8.752e-02,2.030e-02
-1.202e-01,-3.821e-02,-1.553e+00,3.175e+00,2.587e-01,7.873e-03,8.752e-02,2.025e-02
-1.202e-01,-4.080e-02,-1.553e+00,3.176e+00,2.587e-01,7.873e-03,8.752e-02,2.021e-02
-1.201e-01,-4.340e-02,-1.553e+00,3.177e+00,2.380e-01,1.114e-01,1.056e-01,2.016e-02
-1.201e-01,-4.590e-02,-1.552e+00,3.178e+00,2.380e-01,1.114e-01,1.056e-01,2.012e-02
-1.201e-01,-4.833e-02,-1.551e+00,3.179e+00,2.439e-01,-5.423e-02,1.110e-01,2.008e-02
-1.200e-01,-5.075e-02,-1.551e+00,3.180e+00,2.439e-01,-5.423e-02,1.110e-01,2.003e-02
-1.200e-01,-5.319e-02,-1.551e+00,3.181e+00,2.409e-01,2.698e-03,1.197e-01,1.999e-02
-1.199e-01,-5.562e-02,-1.552e+00,3.182e+00,2.409e-01,2.698e-03,1.197e-01,1.995e-02
-1.199e-01,-5.804e-02,-1.552e+00,3.183e+00,2.409e-01,2.698e-03,1.197e-01,1.990e-02
-1.198e-01,-6.046e-02,-1.552e+00,3.185e+00,2.409e-01,2.698e-03,1.197e-01,1.986e-02
-1.198e-01,-6.287e-02,-1.552e+00,3.186e+00,1.371e-01,-2.478e-03,1.478e-01,1.982e-02
-1.197e-01,-6.485e-02,-1.552e+00,3.187e+00,1.371e-01,-2.478e-03,1.478e-01,1.978e-02
-1.197e-01,-6.641e-02,-1.552e+00,3.189e+00,1.371e-01,-2.478e-03,1.478e-01,1.976e-02
-1.197e-01,-6.784e-02,-1.552e+00,3.190e+00,1.371e-01,-2.478e-03,1.478e-01,1.973e-02
-1.196e-01,-6.923e-02,-1.552e+00,3.192e+00,1.371e-01,-2.478e-03,1.478e-01,1.971e-02
-1.196e-01,-7.062e-02,-1.552e+00,3.193e+00,1.371e-01,-2.478e-03,1.478e-01,1.968e-02
-1.196e-01,-7.199e-02,-1.552e+00,3.195e+00,2.646e-01,-2.302e-01,8.551e-02,1.966e-02
-1.196e-01,-7.383e-02,-1.552e+00,3.196e+00,2.617e-01,-2.318e-02,8.216e-02,1.963e-02
-1.195e-01,-7.618e-02,-1.553e+00,3.196e+00,2.617e-01,-2.318e-02,8.216e-02,1.959e-02
-1.195e-01,-7.872e-02,-1.553e+00,3.197e+00,2.617e-01,-2.318e-02,8.216e-02,1.955e-02
-1.194e-01,-8.132e-02,-1.553e+00,3.198e+00,2.617e-01,-2.318e-02,8.216e-02,1.951e-02
-1.194e-01,-8.393e-02,-1.554e+00,3.199e+00,2.380e-01,1.321e-01,1.083e-01,1.947e-02
-1.193e-01,-8.645e-02,-1.553e+00,3.200e+00,2.380e-01,1.321e-01,1.083e-01,1.943e-02
-1.193e-01,-8.888e-02,-1.552e+00,3.201e+00,2.380e-01,1.321e-01,1.083e-01,1.939e-02
-1.192e-01,-9.128e-02,-1.551e+00,3.202e+00,2.646e-01,-1.526e-01,8.953e-02,1.935e-02
-1.192e-01,-9.373e-02,-1.550e+00,3.203e+00,2.646e-01,-1.526e-01,8.953e-02,1.931e-02
-1.191e-01,-9.625e-02,-1.551e+00,3.204e+00,2.646e-01,-1.526e-01,8.953e-02,1.926e-02
-1.191e-01,-9.878e-02,-1.552e+00,3.205e+00,2.646e-01,-1.526e-01,8.953e-02,1.922e-02
-1.190e-01,-1.013e-01,-1.552e+00,3.206e+00,2.380e-01,1.321e-01,1.083e-01,1.918e-02
-1.190e-01,-1.038e-01,-1.552e+00,3.207e+00,1.994e-01,1.010e-01,1.411e-01,1.914e-02
-1.190e-01,-1.060e-01,-1.551e+00,3.208e+00,2.113e-01,-2.835e-02,1.411e-01,1.910e-02
-1.189e-01,-1.082e-01,-1.551e+00,3.210e+00,2.617e-01,-3.871e-02,1.378e-01,1.906e-02
-1.189e-01,-1.105e-01,-1.551e+00,3.211e+00,2.617e-01,-3.871e-02,1.378e-01,1.902e-02
-1.188e-01,-1.130e-01,-1.551e+00,3.212e+00,2.617e-01,-3.871e-02,1.378e-01,1.898e-02
-1.188e-01,-1.156e-01,-1.552e+00,3.214e+00,2.617e-01,-3.871e-02,1.378e-01,1.894e-02
-1.187e-01,-1.182e-01,-1.552e+00,3.215e+00,2.320e-01,7.515e-02,1.398e-01,1.890e-02
-1.187e-01,-1.207e-01,-1.552e+00,3.216e+00,2.617e-01,-3.871e-02,1.378e-01,1.886e-02
-1.186e-01,-1.232e-01,-1.552e+00,3.218e+00,-5.265e-02,-1.319e-01,1.465e-01,1.882e-02
-1.186e-01,-1.245e-01,-1.552e+00,3.219e+00,-2.240e-03,-5.941e-02,1.451e-01,1.880e-02
-1.186e-01,-1.247e-01,-1.553e+00,3.221e+00,2.617e-01,-8.529e-02,8.551e-02,1.879e-02
-1.186e-01,-1.258e-01,-1.554e+00,3.222e+00,2.617e-01,-8.529e-02,8.551e-02,1.878e-02
-1.185e-01,-1.280e-01,-1.554e+00,3.222e+00,2.617e-01,-8.529e-02,8.551e-02,1.875e-02
-1.185e-01,-1.304e-01,-1.555e+00,3.223e+00,2.617e-01,-8.529e-02,8.551e-02,1.871e-02
-1.185e-01,-1.329e-01,-1.555e+00,3.224e+00,2.617e-01,-8.529e-02,8.551e-02,1.868e-02
-1.184e-01,-1.355e-01,-1.556e+00,3.225e+00,2.617e-01,-8.529e-02,8.551e-02,1.865e-02
-1.184e-01,-1.381e-01,-1.556e+00,3.226e+00,2.617e-01,-8.529e-02,8.551e-02,1.862e-02
-1.183e-01,-1.407e-01,-1.557e+00,3.227e+00,2.617e-01,-8.529e-02,8.551e-02,1.860e-02
-1.183e-01,-1.432e-01,-1.557e+00,3.228e+00,2.617e-01,-8.529e-02,8.551e-02,1.857e-02
-1.183e-01,-1.458e-01,-1.558e+00,3.228e+00,2.557e-01,4.928e-02,1.029e-01,1.854e-02
-1.182e-01,-1.484e-01,-1.558e+00,3.229e+00,2.557e-01,4.928e-02,1.029e-01,1.852e-02
-1.182e-01,-1.510e-01,-1.558e+00,3.231e+00,2.557e-01,4.928e-02,1.029e-01,1.850e-02
-1.182e-01,-1.535e-01,-1.557e+00,3.232e+00,2.557e-01,4.928e-02,1.029e-01,1.847e-02
-1.181e-01,-1.561e-01,-1.557e+00,3.233e+00,2.557e-01,4.928e-02,1.029e-01,1.845e-02
-1.181e-01,-1.586e-01,-1.556e+00,3.234e+00,2.557e-01,4.928e-02,1.029e-01,1.842e-02
-1.181e-01,-1.612e-01,-1.556e+00,3.235e+00,2.557e-01,4.928e-02,1.029e-01,1.839e-02
-1.180e-01,-1.638e-01,-1.555e+00,3.236e+00,2.557e-01,4.928e-02,1.029e-01,1.837e-02
-1.180e-01,-1.663e-01,-1.555e+00,3.237e+00,2.261e-01,7.873e-03,1.411e-01,1.834e-02
-1.180e-01,-1.688e-01,-1.555e+00,3.238e+00,2.261e-01,7.873e-03,1.411e-01,1.831e-02
-1.179e-01,-1.711e-01,-1.554e+00,3.240e+00,2.261e-01,7.873e-03,1.411e-01,1.828e-02
-1.179e-01,-1.734e-01,-1.554e+00,3.241e+00,2.261e-01,7.873e-03,1.411e-01,1.825e-02
-1.178e-01,-1.757e-01,-1.554e+00,3.242e+00,1.994e-01,4.410e-02,1.431e-01,1.822e-02
-1.178e-01,-1.778e-01,-1.554e+00,3.244e+00,1.994e-01,4.410e-02,1.431e-01,1.820e-02
-1.178e-01,-1.799e-01,-1.554e+00,3.245e+00,1.994e-01,4.410e-02,1.431e-01,1.817e-02
-1.177e-01,-1.819e-01,-1.553e+00,3.247e+00,1.994e-01,4.410e-02,1.431e-01,1.815e-02
-1.177e-01,-1.839e-01,-1.553e+00,3.248e+00,2.676e-01,-1.060e-01,8.484e-02,1.812e-02
-1.177e-01,-1.861e-01,-1.553e+00,3.249e+00,2.676e-01,-1.370e-01,8.484e-02,1.809e-02
-1.176e-01,-1.886e-01,-1.553e+00,3.250e+00,2.676e-01,-1.370e-01,8.484e-02,1.806e-02
-1.176e-01,-1.911e-01,-1.554e+00,3.251e+00,2.676e-01,-1.370e-01,8.484e-02,1.802e-02
-1.175e-01,-1.937e-01,-1.554e+00,3.251e+00,2.676e-01,-1.370e-01,8.484e-02,1.799e-02
-1.175e-01,-1.963e-01,-1.555e+00,3.252e+00,2.676e-01,-1.370e-01,8.484e-02,1.796e-02
-1.174e-01,-1.988e-01,-1.555e+00,3.253e+00,2.676e-01,-1.370e-01,8.484e-02,1.793e-02
-1.174e-01,-2.014e-01,-1.556e+00,3.254e+00,2.676e-01,-1.370e-01,8.484e-02,1.791e-02
-1.174e-01,-2.040e-01,-1.557e+00,3.255e+00,2.676e-01,-1.370e-01,8.484e-02,1.788e-02
-1.173e-01,-2.065e-01,-1.557e+00,3.256e+00,2.587e-01,5.445e-02,1.337e-01,1.786e-02
-1.173e-01,-2.091e-01,-1.557e+00,3.257e+00,2.587e-01,5.445e-02,1.337e-01,1.784e-02
-1.173e-01,-2.117e-01,-1.557e+00,3.258e+00,2.587e-01,5.445e-02,1.337e-01,1.782e-02
-1.172e-01,-2.143e-01,-1.557e+00,3.260e+00,2.587e-01,5.445e-02,1.337e-01,1.780e-02
-1.172e-01,-2.169e-01,-1.556e+00,3.261e+00,2.587e-01,5.445e-02,1.337e-01,1.777e-02
-1.171e-01,-2.194e-01,-1.556e+00,3.262e+00,2.587e-01,5.445e-02,1.337e-01,1.775e-02
-1.171e-01,-2.220e-01,-1.555e+00,3.264e+00,2.587e-01,5.445e-02,1.337e-01,1.772e-02
-1.171e-01,-2.246e-01,-1.555e+00,3.265e+00,2.587e-01,5.445e-02,1.337e-01,1.770e-02
-1.170e-01,-2.272e-01,-1.554e+00,3.266e+00,1.253e-01,-5.423e-02,1.485e-01,1.767e-02
-1.170e-01,-2.292e-01,-1.554e+00,3.268e+00,1.253e-01,-5.423e-02,1.485e-01,1.765e-02
-1.170e-01,-2.307e-01,-1.554e+00,3.269e+00,1.253e-01,-5.423e-02,1.485e-01,1.763e-02
-1.169e-01,-2.320e-01,-1.555e+00,3.271e+00,1.253e-01,-5.423e-02,1.485e-01,1.762e-02
-1.169e-01,-2.333e-01,-1.555e+00,3.272e+00,1.253e-01,-5.423e-02,1.485e-01,1.760e-02
-1.169e-01,-2.346e-01,-1.556e+00,3.274e+00,2.646e-01,-1.370e-01,8.685e-02,1.759e-02
-1.169e-01,-2.364e-01,-1.557e+00,3.275e+00,2.646e-01,-1.370e-01,8.685e-02,1.758e-02
-1.168e-01,-2.387e-01,-1.557e+00,3.276e+00,2.646e-01,-1.370e-01,8.685e-02,1.756e-02
-1.168e-01,-2.412e-01,-1.558e+00,3.276e+00,2.706e-01,-1.526e-01,8.618e-02,1.754e-02
-1.168e-01,-2.437e-01,-1.559e+00,3.277e+00,2.706e-01,-1.526e-01,8.618e-02,1.753e-02
-1.167e-01,-2.463e-01,-1.559e+00,3.278e+00,2.617e-01,-1.283e-02,1.110e-01,1.751e-02
-1.167e-01,-2.489e-01,-1.560e+00,3.279e+00,2.617e-01,-1.283e-02,1.110e-01,1.750e-02
-1.167e-01,-2.515e-01,-1.560e+00,3.280e+00,2.617e-01,-1.283e-02,1.110e-01,1.749e-02
-1.167e-01,-2.541e-01,-1.560e+00,3.281e+00,2.617e-01,-1.283e-02,1.110e-01,1.747e-02
-1.166e-01,-2.567e-01,-1.560e+00,3.283e+00,2.617e-01,-1.283e-02,1.110e-01,1.746e-02
-1.166e-01,-2.594e-01,-1.560e+00,3.284e+00,2.617e-01,-1.283e-02,1.110e-01,1.745e-02
-1.166e-01,-2.620e-01,-1.560e+00,3.285e+00,2.617e-01,-1.283e-02,1.110e-01,1.744e-02
-1.166e-01,-2.646e-01,-1.561e+00,3.286e+00,2.617e-01,-1.283e-02,1.110e-01,1.743e-02
-1.165e-01,-2.672e-01,-1.561e+00,3.287e+00,2.557e-01,-2.835e-02,1.404e-01,1.742e-02
-1.165e-01,-2.698e-01,-1.561e+00,3.288e+00,2.557e-01,-2.835e-02,1.404e-01,1.741e-02
-1.165e-01,-2.724e-01,-1.561e+00,3.290e+00,2.557e-01,-2.835e-02,1.404e-01,1.741e-02
-1.165e-01,-2.750e-01,-1.561e+00,3.291e+00,2.557e-01,-2.835e-02,1.404e-01,1.740e-02
-1.164e-01,-2.776e-01,-1.562e+00,3.293e+00,2.557e-01,-2.835e-02,1.404e-01,1.739e-02
-1.164e-01,-2.801e-01,-1.562e+00,3.294e+00,2.557e-01,-2.835e-02,1.404e-01,1.739e-02
-1.164e-01,-2.827e-01,-1.562e+00,3.295e+00,2.557e-01,-2.835e-02,1.404e-01,1.738e-02
-1.164e-01,-2.853e-01,-1.563e+00,3.297e+00,2.557e-01,-2.835e-02,1.404e-01,1.738e-02
-1.163e-01,-2.878e-01,-1.563e+00,3.298e+00,1.698e-01,1.822e-02,1.465e-01,1.738e-02
-1.163e-01,-2.900e-01,-1.563e+00,3.300e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.163e-01,-2.923e-01,-1.563e+00,3.301e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.163e-01,-2.948e-01,-1.563e+00,3.302e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.163e-01,-2.973e-01,-1.564e+00,3.303e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.162e-01,-2.999e-01,-1.564e+00,3.304e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.162e-01,-3.025e-01,-1.564e+00,3.305e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.162e-01,-3.052e-01,-1.564e+00,3.306e+00,2.617e-01,-3.871e-02,9.757e-02,1.738e-02
-1.162e-01,-3.078e-01,-1.565e+00,3.307e+00,2.469e-01,2.858e-02,1.404e-01,1.739e-02
-1.162e-01,-3.103e-01,-1.565e+00,3.308e+00,2.469e-01,2.858e-02,1.404e-01,1.739e-02
-1.162e-01,-3.128e-01,-1.565e+00,3.309e+00,2.469e-01,2.858e-02,1.404e-01,1.740e-02
-1.162e-01,-3.153e-01,-1.564e+00,3.311e+00,2.469e-01,2.858e-02,1.404e-01,1.740e-02
-1.161e-01,-3.178e-01,-1.564e+00,3.312e+00,2.469e-01,2.858e-02,1.404e-01,1.740e-02
-1.161e-01,-3.203e-01,-1.564e+00,3.314e+00,2.469e-01,2.858e-02,1.404e-01,1.741e-02
-1.161e-01,-3.227e-01,-1.564e+00,3.315e+00,2.469e-01,2.858e-02,1.404e-01,1.741e-02
-1.161e-01,-3.252e-01,-1.563e+00,3.316e+00,2.469e-01,2.858e-02,1.404e-01,1.741e-02
-1.161e-01,-3.277e-01,-1.563e+00,3.318e+00,2.469e-01,2.858e-02,1.404e-01,1.741e-02
-1.160e-01,-3.302e-01,-1.563e+00,3.319e+00,2.498e-01,7.873e-03,1.411e-01,1.741e-02
-1.160e-01,-3.327e-01,-1.562e+00,3.321e+00,2.498e-01,7.873e-03,1.411e-01,1.741e-02
-1.160e-01,-3.352e-01,-1.562e+00,3.322e+00,2.498e-01,7.873e-03,1.411e-01,1.741e-02
-1.160e-01,-3.377e-01,-1.562e+00,3.323e+00,2.498e-01,7.873e-03,1.411e-01,1.741e-02
-1.160e-01,-3.402e-01,-1.562e+00,3.325e+00,2.498e-01,7.873e-03,1.411e-01,1.741e-02
-1.159e-01,-3.427e-01,-1.562e+00,3.326e+00,2.646e-01,-1.681e-01,8.484e-02,1.741e-02
-1.159e-01,-3.452e-01,-1.562e+00,3.327e+00,2.646e-01,-1.681e-01,8.484e-02,1.741e-02
-1.159e-01,-3.477e-01,-1.563e+00,3.328e+00,2.646e-01,-1.681e-01,8.484e-02,1.742e-02
-1.159e-01,-3.502e-01,-1.564e+00,3.329e+00,2.646e-01,3.893e-02,1.136e-01,1.742e-02
-1.159e-01,-3.528e-01,-1.564e+00,3.330e+00,2.646e-01,3.893e-02,1.136e-01,1.743e-02
-1.158e-01,-3.554e-01,-1.564e+00,3.331e+00,2.646e-01,3.893e-02,1.136e-01,1.743e-02
-1.158e-01,-3.580e-01,-1.564e+00,3.332e+00,2.646e-01,3.893e-02,1.136e-01,1.744e-02
-1.158e-01,-3.607e-01,-1.564e+00,3.333e+00,2.646e-01,3.893e-02,1.136e-01,1.745e-02
-1.158e-01,-3.633e-01,-1.564e+00,3.334e+00,2.646e-01,3.893e-02,1.136e-01,1.745e-02
-1.158e-01,-3.659e-01,-1.564e+00,3.336e+00,2.646e-01,3.893e-02,1.136e-01,1.746e-02
-1.158e-01,-3.685e-01,-1.563e+00,3.337e+00,2.646e-01,1.305e-02,1.116e-01,1.746e-02
-1.157e-01,-3.712e-01,-1.563e+00,3.338e+00,2.617e-01,3.893e-02,1.384e-01,1.747e-02
-1.157e-01,-3.738e-01,-1.563e+00,3.339e+00,2.617e-01,3.893e-02,1.384e-01,1.747e-02
-1.157e-01,-3.764e-01,-1.563e+00,3.341e+00,2.617e-01,3.893e-02,1.384e-01,1.748e-02
-1.157e-01,-3.790e-01,-1.562e+00,3.342e+00,2.617e-01,3.893e-02,1.384e-01,1.748e-02
-1.156e-01,-3.816e-01,-1.562e+00,3.343e+00,2.617e-01,3.893e-02,1.384e-01,1.748e-02
-1.156e-01,-3.843e-01,-1.562e+00,3.345e+00,2.617e-01,3.893e-02,1.384e-01,1.748e-02
-1.156e-01,-3.869e-01,-1.561e+00,3.346e+00,2.617e-01,3.893e-02,1.384e-01,1.749e-02
-1.156e-01,-3.895e-01,-1.561e+00,3.348e+00,-1.410e-02,-2.835e-02,1.458e-01,1.749e-02
-1.156e-01,-3.909e-01,-1.561e+00,3.349e+00,-1.410e-02,-2.835e-02,1.458e-01,1.749e-02
-1.156e-01,-3.913e-01,-1.561e+00,3.350e+00,-1.410e-02,-2.835e-02,1.458e-01,1.749e-02
-1.156e-01,-3.913e-01,-1.562e+00,3.352e+00,2.706e-01,-7.493e-02,8.819e-02,1.749e-02
-1.155e-01,-3.923e-01,-1.562e+00,3.353e+00,2.706e-01,-7.493e-02,8.819e-02,1.749e-02
-1.155e-01,-3.945e-01,-1.562e+00,3.354e+00,2.706e-01,-7.493e-02,8.819e-02,1.749e-02
-1.155e-01,-3.970e-01,-1.562e+00,3.355e+00,2.706e-01,-7.493e-02,8.819e-02,1.750e-02
-1.155e-01,-3.996e-01,-1.562e+00,3.355e+00,2.706e-01,-7.493e-02,8.819e-02,1.750e-02
-1.155e-01,-4.022e-01,-1.563e+00,3.356e+00,2.706e-01,-7.493e-02,8.819e-02,1.750e-02
-1.154e-01,-4.048e-01,-1.563e+00,3.357e+00,2.706e-01,-7.493e-02,8.819e-02,1.751e-02
-1.154e-01,-4.074e-01,-1.563e+00,3.358e+00,2.706e-01,-7.493e-02,8.819e-02,1.752e-02
-1.154e-01,-4.101e-01,-1.563e+00,3.359e+00,2.617e-01,2.858e-02,1.398e-01,1.752e-02
-1.154e-01,-4.127e-01,-1.563e+00,3.360e+00,2.617e-01,2.858e-02,1.398e-01,1.753e-02
-1.154e-01,-4.153e-01,-1.563e+00,3.362e+00,2.617e-01,2.858e-02,1.398e-01,1.754e-02
-1.153e-01,-4.179e-01,-1.563e+00,3.363e+00,2.617e-01,2.858e-02,1.398e-01,1.755e-02
-1.153e-01,-4.206e-01,-1.563e+00,3.365e+00,2.617e-01,2.858e-02,1.398e-01,1.755e-02
-1.153e-01,-4.232e-01,-1.562e+00,3.366e+00,2.617e-01,2.858e-02,1.398e-01,1.756e-02
-1.153e-01,-4.258e-01,-1.562e+00,3.367e+00,2.617e-01,2.858e-02,1.398e-01,1.756e-02
-1.152e-01,-4.284e-01,-1.562e+00,3.369e+00,2.617e-01,2.858e-02,1.398e-01,1.757e-02
-1.152e-01,-4.310e-01,-1.561e+00,3.370e+00,1.609e-01,-7.653e-03,1.478e-01,1.757e-02
-1.152e-01,-4.332e-01,-1.561e+00,3.372e+00,1.609e-01,-7.653e-03,1.478e-01,1.758e-02
-1.152e-01,-4.350e-01,-1.561e+00,3.373e+00,1.609e-01,-7.653e-03,1.478e-01,1.758e-02
-1.152e-01,-4.367e-01,-1.561e+00,3.375e+00,1.609e-01,-7.653e-03,1.478e-01,1.758e-02
-1.152e-01,-4.383e-01,-1.562e+00,3.376e+00,1.609e-01,-7.653e-03,1.478e-01,1.759e-02
-1.151e-01,-4.399e-01,-1.562e+00,3.378e+00,1.609e-01,-7.653e-03,1.478e-01,1.759e-02
-1.151e-01,-4.416e-01,-1.562e+00,3.379e+00,2.617e-01,-6.458e-02,7.948e-02,1.759e-02
-1.151e-01,-4.436e-01,-1.562e+00,3.380e+00,2.617e-01,-6.458e-02,7.948e-02,1.760e-02
-1.151e-01,-4.460e-01,-1.562e+00,3.381e+00,2.617e-01,-6.458e-02,7.948e-02,1.761e-02
-1.151e-01,-4.485e-01,-1.563e+00,3.381e+00,2.617e-01,-6.458e-02,7.948e-02,1.761e-02
-1.150e-01,-4.511e-01,-1.563e+00,3.382e+00,2.646e-01,2.340e-02,1.056e-01,1.762e-02
-1.150e-01,-4.537e-01,-1.563e+00,3.383e+00,2.646e-01,2.340e-02,1.056e-01,1.763e-02
-1.150e-01,-4.564e-01,-1.563e+00,3.384e+00,2.646e-01,2.340e-02,1.056e-01,1.764e-02
-1.150e-01,-4.590e-01,-1.563e+00,3.385e+00,2.646e-01,2.340e-02,1.056e-01,1.766e-02
-1.150e-01,-4.616e-01,-1.563e+00,3.386e+00,2.646e-01,2.340e-02,1.056e-01,1.767e-02
-1.149e-01,-4.643e-01,-1.563e+00,3.388e+00,2.646e-01,2.340e-02,1.056e-01,1.768e-02
-1.149e-01,-4.669e-01,-1.563e+00,3.389e+00,2.646e-01,2.340e-02,1.056e-01,1.769e-02
-1.149e-01,-4.695e-01,-1.563e+00,3.390e+00,2.646e-01,2.340e-02,1.056e-01,1.770e-02
-1.149e-01,-4.722e-01,-1.563e+00,3.391e+00,2.587e-01,2.340e-02,1.404e-01,1.771e-02
-1.149e-01,-4.748e-01,-1.562e+00,3.392e+00,2.587e-01,2.340e-02,1.404e-01,1.772e-02
-1.148e-01,-4.774e-01,-1.562e+00,3.393e+00,2.587e-01,2.340e-02,1.404e-01,1.773e-02
-1.148e-01,-4.800e-01,-1.562e+00,3.395e+00,2.587e-01,2.340e-02,1.404e-01,1.774e-02
-1.148e-01,-4.826e-01,-1.562e+00,3.396e+00,2.587e-01,2.340e-02,1.404e-01,1.775e-02
-1.148e-01,-4.852e-01,-1.561e+00,3.398e+00,2.587e-01,2.340e-02,1.404e-01,1.776e-02
-1.147e-01,-4.878e-01,-1.561e+00,3.399e+00,2.587e-01,2.340e-02,1.404e-01,1.776e-02
-1.147e-01,-4.904e-01,-1.561e+00,3.401e+00,2.587e-01,2.340e-02,1.404e-01,1.777e-02
-1.147e-01,-4.930e-01,-1.561e+00,3.402e+00,1.727e-01,7.873e-03,1.471e-01,1.778e-02
-1.147e-01,-4.952e-01,-1.561e+00,3.403e+00,1.727e-01,7.873e-03,1.471e-01,1.778e-02
-1.147e-01,-4.971e-01,-1.560e+00,3.405e+00,2.646e-01,-9.564e-02,8.953e-02,1.779e-02
-1.146e-01,-4.992e-01,-1.561e+00,3.406e+00,2.646e-01,-9.564e-02,8.953e-02,1.779e-02
-1.146e-01,-5.017e-01,-1.561e+00,3.407e+00,2.646e-01,-9.564e-02,8.953e-02,1.780e-02
-1.146e-01,-5.042e-01,-1.561e+00,3.408e+00,2.646e-01,-9.564e-02,8.953e-02,1.781e-02
-1.146e-01,-5.068e-01,-1.562e+00,3.408e+00,2.646e-01,-9.564e-02,8.953e-02,1.782e-02
-1.145e-01,-5.094e-01,-1.562e+00,3.409e+00,2.646e-01,-9.564e-02,8.953e-02,1.783e-02
-1.145e-01,-5.120e-01,-1.563e+00,3.410e+00,2.646e-01,-9.564e-02,8.953e-02,1.785e-02
-1.145e-01,-5.145e-01,-1.563e+00,3.411e+00,2.646e-01,-2.318e-02,1.237e-01,1.786e-02
-1.145e-01,-5.171e-01,-1.564e+00,3.412e+00,2.646e-01,-2.318e-02,1.237e-01,1.788e-02
-1.145e-01,-5.198e-01,-1.564e+00,3.414e+00,2.646e-01,-2.318e-02,1.237e-01,1.789e-02
-1.144e-01,-5.224e-01,-1.564e+00,3.415e+00,2.646e-01,-2.318e-02,1.237e-01,1.791e-02
-1.144e-01,-5.251e-01,-1.564e+00,3.416e+00,2.646e-01,-2.318e-02,1.237e-01,1.793e-02
-1.144e-01,-5.277e-01,-1.564e+00,3.417e+00,2.646e-01,-2.318e-02,1.237e-01,1.795e-02
-1.144e-01,-5.303e-01,-1.565e+00,3.419e+00,2.646e-01,-2.318e-02,1.237e-01,1.797e-02
-1.144e-01,-5.330e-01,-1.565e+00,3.420e+00,1.964e-01,-6.458e-02,1.458e-01,1.799e-02
-1.144e-01,-5.353e-01,-1.565e+00,3.421e+00,1.964e-01,-6.458e-02,1.458e-01,1.801e-02
-1.143e-01,-5.374e-01,-1.566e+00,3.423e+00,1.964e-01,-6.458e-02,1.458e-01,1.802e-02
-1.143e-01,-5.394e-01,-1.566e+00,3.424e+00,1.964e-01,-6.458e-02,1.458e-01,1.804e-02
-1.143e-01,-5.414e-01,-1.567e+00,3.426e+00,1.964e-01,-6.458e-02,1.458e-01,1.806e-02
-1.143e-01,-5.434e-01,-1.567e+00,3.427e+00,1.964e-01,-6.458e-02,1.458e-01,1.808e-02
-1.143e-01,-5.453e-01,-1.568e+00,3.429e+00,1.964e-01,-6.458e-02,1.458e-01,1.810e-02
-1.143e-01,-5.473e-01,-1.569e+00,3.430e+00,1.964e-01,-6.458e-02,1.458e-01,1.813e-02
-1.143e-01,-5.493e-01,-1.569e+00,3.431e+00,2.676e-01,-7.493e-02,8.484e-02,1.815e-02
-1.143e-01,-5.515e-01,-1.570e+00,3.432e+00,2.676e-01,-7.493e-02,8.484e-02,1.818e-02
-1.143e-01,-5.540e-01,-1.570e+00,3.433e+00,2.646e-01,-1.267e-01,8.953e-02,1.822e-02
-1.143e-01,-5.566e-01,-1.571e+00,3.434e+00,2.646e-01,-1.267e-01,8.953e-02,1.825e-02
-1.143e-01,-5.591e-01,-1.571e+00,3.435e+00,2.646e-01,-1.267e-01,8.953e-02,1.829e-02
-1.143e-01,-5.617e-01,-1.572e+00,3.436e+00,2.646e-01,-1.267e-01,8.953e-02,1.833e-02
-1.143e-01,-5.643e-01,-1.573e+00,3.437e+00,2.646e-01,-1.267e-01,8.953e-02,1.837e-02
-1.143e-01,-5.668e-01,-1.573e+00,3.438e+00,2.646e-01,-1.267e-01,8.953e-02,1.841e-02
-1.143e-01,-5.694e-01,-1.574e+00,3.439e+00,2.646e-01,-1.267e-01,8.953e-02,1.846e-02
-1.143e-01,-5.719e-01,-1.575e+00,3.439e+00,2.646e-01,-1.267e-01,8.953e-02,1.851e-02
-1.143e-01,-5.745e-01,-1.575e+00,3.440e+00,2.617e-01,-4.388e-02,1.398e-01,1.855e-02
-1.144e-01,-5.771e-01,-1.576e+00,3.442e+00,2.617e-01,-4.388e-02,1.398e-01,1.861e-02
-1.144e-01,-5.797e-01,-1.576e+00,3.443e+00,2.617e-01,-4.388e-02,1.398e-01,1.866e-02
-1.144e-01,-5.823e-01,-1.576e+00,3.444e+00,2.617e-01,-4.388e-02,1.398e-01,1.871e-02
-1.144e-01,-5.849e-01,-1.577e+00,3.446e+00,2.646e-01,1.010e-01,1.324e-01,1.877e-02
-1.144e-01,-5.875e-01,-1.577e+00,3.447e+00,2.646e-01,1.010e-01,1.324e-01,1.882e-02
-1.144e-01,-5.901e-01,-1.576e+00,3.449e+00,2.617e-01,-4.388e-02,1.398e-01,1.888e-02
-1.144e-01,-5.927e-01,-1.576e+00,3.450e+00,2.617e-01,-4.388e-02,1.398e-01,1.893e-02
-1.145e-01,-5.953e-01,-1.576e+00,3.451e+00,2.380e-01,3.893e-02,1.451e-01,1.899e-02
-1.145e-01,-5.978e-01,-1.576e+00,3.453e+00,2.409e-01,3.375e-02,1.445e-01,1.904e-02
-1.145e-01,-6.002e-01,-1.576e+00,3.454e+00,2.409e-01,3.375e-02,1.445e-01,1.909e-02
-1.145e-01,-6.027e-01,-1.576e+00,3.456e+00,2.409e-01,3.375e-02,1.445e-01,1.914e-02
-1.145e-01,-6.051e-01,-1.576e+00,3.457e+00,2.676e-01,-1.319e-01,8.886e-02,1.919e-02
-1.145e-01,-6.076e-01,-1.576e+00,3.458e+00,2.676e-01,-1.319e-01,8.886e-02,1.924e-02
-1.145e-01,-6.101e-01,-1.576e+00,3.459e+00,2.676e-01,-1.319e-01,8.886e-02,1.930e-02
-1.145e-01,-6.127e-01,-1.577e+00,3.460e+00,2.646e-01,2.340e-02,8.752e-02,1.935e-02
-1.146e-01,-6.153e-01,-1.577e+00,3.461e+00,2.528e-01,6.480e-02,1.404e-01,1.941e-02
-1.146e-01,-6.178e-01,-1.577e+00,3.462e+00,2.528e-01,6.480e-02,1.404e-01,1.947e-02
-1.146e-01,-6.204e-01,-1.576e+00,3.463e+00,2.528e-01,7.515e-02,1.404e-01,1.952e-02
-1.146e-01,-6.229e-01,-1.575e+00,3.465e+00,2.528e-01,7.515e-02,1.404e-01,1.958e-02
-1.146e-01,-6.255e-01,-1.575e+00,3.466e+00,2.528e-01,7.515e-02,1.404e-01,1.963e-02
-1.146e-01,-6.280e-01,-1.574e+00,3.468e+00,2.528e-01,7.515e-02,1.404e-01,1.968e-02
-1.146e-01,-6.305e-01,-1.573e+00,3.469e+00,2.528e-01,7.515e-02,1.404e-01,1.973e-02
-1.146e-01,-6.331e-01,-1.572e+00,3.470e+00,2.528e-01,7.515e-02,1.404e-01,1.978e-02
-1.146e-01,-6.356e-01,-1.572e+00,3.472e+00,2.380e-01,3.893e-02,1.451e-01,1.982e-02
-1.146e-01,-6.381e-01,-1.571e+00,3.473e+00,2.380e-01,3.893e-02,1.451e-01,1.986e-02
-1.146e-01,-6.405e-01,-1.571e+00,3.475e+00,2.380e-01,3.893e-02,1.451e-01,1.990e-02
-1.146e-01,-6.429e-01,-1.570e+00,3.476e+00,2.380e-01,3.893e-02,1.451e-01,1.994e-02
-1.146e-01,-6.453e-01,-1.570e+00,3.478e+00,2.380e-01,3.893e-02,1.451e-01,1.998e-02
-1.146e-01,-6.477e-01,-1.569e+00,3.479e+00,2.380e-01,3.893e-02,1.451e-01,2.002e-02
-1.146e-01,-6.501e-01,-1.569e+00,3.481e+00,2.380e-01,3.893e-02,1.451e-01,2.006e-02
-1.146e-01,-6.524e-01,-1.569e+00,3.482e+00,2.380e-01,3.893e-02,1.451e-01,2.009e-02
-1.146e-01,-6.548e-01,-1.568e+00,3.484e+00,2.706e-01,-1.526e-01,8.685e-02,2.013e-02
-1.146e-01,-6.573e-01,-1.568e+00,3.484e+00,2.587e-01,5.445e-02,1.264e-01,2.017e-02
-1.146e-01,-6.598e-01,-1.568e+00,3.486e+00,2.587e-01,5.445e-02,1.264e-01,2.020e-02
-1.146e-01,-6.624e-01,-1.568e+00,3.487e+00,2.587e-01,5.445e-02,1.264e-01,2.024e-02
-1.146e-01,-6.650e-01,-1.567e+00,3.488e+00,2.587e-01,5.445e-02,1.264e-01,2.028e-02
-1.146e-01,-6.676e-01,-1.567e+00,3.489e+00,2.587e-01,5.445e-02,1.264e-01,2.032e-02
-1.146e-01,-6.702e-01,-1.566e+00,3.491e+00,2.587e-01,5.445e-02,1.264e-01,2.035e-02
-1.146e-01,-6.727e-01,-1.566e+00,3.492e+00,2.587e-01,5.445e-02,1.264e-01,2.038e-02
-1.145e-01,-6.753e-01,-1.566e+00,3.493e+00,2.587e-01,5.445e-02,1.264e-01,2.042e-02
-1.145e-01,-6.779e-01,-1.565e+00,3.494e+00,2.053e-01,-1.800e-02,1.458e-01,2.045e-02
-1.145e-01,-6.803e-01,-1.565e+00,3.496e+00,2.053e-01,-1.800e-02,1.458e-01,2.048e-02
-1.145e-01,-6.824e-01,-1.565e+00,3.497e+00,2.053e-01,-1.800e-02,1.458e-01,2.050e-02
-1.145e-01,-6.845e-01,-1.565e+00,3.499e+00,2.053e-01,-1.800e-02,1.458e-01,2.053e-02
-1.145e-01,-6.866e-01,-1.565e+00,3.500e+00,2.053e-01,-1.800e-02,1.458e-01,2.056e-02
-1.145e-01,-6.886e-01,-1.565e+00,3.502e+00,2.053e-01,-1.800e-02,1.458e-01,2.058e-02
-1.145e-01,-6.907e-01,-1.566e+00,3.503e+00,2.053e-01,-1.800e-02,1.458e-01,2.061e-02
-1.144e-01,-6.928e-01,-1.566e+00,3.505e+00,2.053e-01,-1.800e-02,1.458e-01,2.064e-02
-1.144e-01,-6.948e-01,-1.566e+00,3.506e+00,2.053e-01,-1.800e-02,1.458e-01,2.066e-02
-1.144e-01,-6.969e-01,-1.566e+00,3.508e+00,-2.157e-01,-4.388e-02,1.512e-01,2.069e-02
-1.144e-01,-6.972e-01,-1.566e+00,3.509e+00,-2.157e-01,-4.388e-02,1.512e-01,2.070e-02
-1.144e-01,-6.958e-01,-1.567e+00,3.511e+00,2.676e-01,-1.112e-01,8.551e-02,2.068e-02
-1.144e-01,-6.958e-01,-1.567e+00,3.511e+00,2.676e-01,-1.112e-01,8.551e-02,2.068e-02
-1.144e-01,-6.976e-01,-1.568e+00,3.512e+00,2.676e-01,1.822e-02,9.891e-02,2.071e-02
-1.144e-01,-7.000e-01,-1.568e+00,3.513e+00,2.676e-01,1.822e-02,9.891e-02,2.074e-02
-1.144e-01,-7.026e-01,-1.568e+00,3.514e+00,2.676e-01,1.822e-02,9.891e-02,2.078e-02
-1.144e-01,-7.052e-01,-1.568e+00,3.515e+00,2.676e-01,1.822e-02,9.891e-02,2.083e-02
-1.144e-01,-7.079e-01,-1.568e+00,3.516e+00,2.676e-01,1.822e-02,9.891e-02,2.087e-02
-1.144e-01,-7.105e-01,-1.568e+00,3.517e+00,2.676e-01,1.822e-02,9.891e-02,2.091e-02
-1.144e-01,-7.132e-01,-1.568e+00,3.518e+00,2.676e-01,1.822e-02,9.891e-02,2.096e-02
-1.144e-01,-7.158e-01,-1.568e+00,3.519e+00,2.676e-01,1.822e-02,9.891e-02,2.100e-02
-1.144e-01,-7.185e-01,-1.568e+00,3.520e+00,2.587e-01,1.305e-02,1.398e-01,2.104e-02
-1.144e-01,-7.211e-01,-1.568e+00,3.522e+00,2.587e-01,1.305e-02,1.398e-01,2.109e-02
-1.144e-01,-7.237e-01,-1.568e+00,3.523e+00,2.587e-01,1.305e-02,1.398e-01,2.113e-02
-1.143e-01,-7.263e-01,-1.568e+00,3.524e+00,2.587e-01,1.305e-02,1.398e-01,2.117e-02
-1.143e-01,-7.289e-01,-1.568e+00,3.526e+00,2.587e-01,1.305e-02,1.398e-01,2.121e-02
-1.143e-01,-7.315e-01,-1.567e+00,3.527e+00,2.587e-01,1.305e-02,1.398e-01,2.126e-02
-1.143e-01,-7.341e-01,-1.567e+00,3.529e+00,2.587e-01,1.305e-02,1.398e-01,2.130e-02
-1.143e-01,-7.367e-01,-1.567e+00,3.530e+00,2.587e-01,1.305e-02,1.398e-01,2.134e-02
-1.143e-01,-7.393e-01,-1.567e+00,3.531e+00,1.520e-01,-2.478e-03,1.478e-01,2.138e-02
-1.143e-01,-7.415e-01,-1.567e+00,3.533e+00,1.520e-01,-2.478e-03,1.478e-01,2.142e-02
-1.143e-01,-7.432e-01,-1.567e+00,3.534e+00,1.520e-01,-2.478e-03,1.478e-01,2.145e-02
-1.143e-01,-7.447e-01,-1.567e+00,3.536e+00,2.676e-01,-3.871e-02,9.154e-02,2.147e-02
-1.143e-01,-7.468e-01,-1.567e+00,3.537e+00,2.676e-01,-3.871e-02,9.154e-02,2.150e-02
-1.143e-01,-7.492e-01,-1.567e+00,3.538e+00,2.676e-01,-3.871e-02,9.154e-02,2.154e-02
-1.143e-01,-7.518e-01,-1.567e+00,3.539e+00,2.676e-01,-3.871e-02,9.154e-02,2.159e-02
-1.142e-01,-7.544e-01,-1.567e+00,3.540e+00,2.676e-01,-3.871e-02,9.154e-02,2.163e-02
-1.142e-01,-7.571e-01,-1.568e+00,3.540e+00,2.676e-01,-3.871e-02,9.154e-02,2.168e-02
-1.142e-01,-7.597e-01,-1.568e+00,3.541e+00,2.617e-01,7.515e-02,1.404e-01,2.172e-02
-1.142e-01,-7.623e-01,-1.567e+00,3.543e+00,2.617e-01,7.515e-02,1.404e-01,2.177e-02
-1.142e-01,-7.649e-01,-1.567e+00,3.544e+00,2.617e-01,7.515e-02,1.404e-01,2.181e-02
-1.142e-01,-7.675e-01,-1.567e+00,3.546e+00,2.617e-01,7.515e-02,1.404e-01,2.186e-02
-1.142e-01,-7.701e-01,-1.566e+00,3.547e+00,2.617e-01,7.515e-02,1.404e-01,2.190e-02
-1.142e-01,-7.727e-01,-1.566e+00,3.548e+00,2.617e-01,7.515e-02,1.404e-01,2.194e-02
-1.142e-01,-7.752e-01,-1.565e+00,3.550e+00,2.617e-01,7.515e-02,1.404e-01,2.198e-02
-1.142e-01,-7.778e-01,-1.565e+00,3.551e+00,2.617e-01,7.515e-02,1.404e-01,2.202e-02
-1.141e-01,-7.804e-01,-1.564e+00,3.553e+00,2.498e-01,7.873e-03,1.418e-01,2.206e-02
-1.141e-01,-7.830e-01,-1.564e+00,3.554e+00,2.498e-01,7.873e-03,1.418e-01,2.209e-02
-1.141e-01,-7.855e-01,-1.564e+00,3.555e+00,2.498e-01,7.873e-03,1.418e-01,2.213e-02
-1.141e-01,-7.880e-01,-1.564e+00,3.557e+00,2.498e-01,7.873e-03,1.418e-01,2.217e-02
-1.141e-01,-7.905e-01,-1.564e+00,3.558e+00,2.498e-01,7.873e-03,1.418e-01,2.220e-02
-1.140e-01,-7.930e-01,-1.563e+00,3.560e+00,2.498e-01,7.873e-03,1.418e-01,2.224e-02
-1.140e-01,-7.955e-01,-1.563e+00,3.561e+00,2.498e-01,7.873e-03,1.418e-01,2.227e-02
-1.140e-01,-7.980e-01,-1.563e+00,3.563e+00,2.587e-01,-2.835e-02,8.618e-02,2.231e-02
-1.140e-01,-8.006e-01,-1.563e+00,3.563e+00,2.646e-01,1.822e-02,9.690e-02,2.234e-02
-1.140e-01,-8.032e-01,-1.563e+00,3.564e+00,2.646e-01,1.822e-02,9.690e-02,2.238e-02
-1.140e-01,-8.058e-01,-1.563e+00,3.565e+00,2.646e-01,1.822e-02,9.690e-02,2.242e-02
-1.139e-01,-8.084e-01,-1.563e+00,3.566e+00,2.646e-01,1.822e-02,9.690e-02,2.246e-02
-1.139e-01,-8.111e-01,-1.563e+00,3.567e+00,2.646e-01,1.822e-02,9.690e-02,2.250e-02
-1.139e-01,-8.137e-01,-1.563e+00,3.568e+00,2.646e-01,1.822e-02,9.690e-02,2.254e-02
-1.139e-01,-8.164e-01,-1.563e+00,3.569e+00,2.646e-01,1.822e-02,9.690e-02,2.257e-02
-1.138e-01,-8.190e-01,-1.563e+00,3.570e+00,2.646e-01,1.822e-02,9.690e-02,2.261e-02
-1.138e-01,-8.216e-01,-1.563e+00,3.571e+00,2.587e-01,5.445e-02,1.418e-01,2.265e-02
-1.138e-01,-8.243e-01,-1.563e+00,3.573e+00,2.587e-01,5.445e-02,1.418e-01,2.269e-02
-1.138e-01,-8.269e-01,-1.562e+00,3.574e+00,2.587e-01,5.445e-02,1.418e-01,2.273e-02
-1.138e-01,-8.294e-01,-1.562e+00,3.575e+00,2.587e-01,5.445e-02,1.418e-01,2.276e-02
-1.137e-01,-8.320e-01,-1.561e+00,3.577e+00,2.587e-01,5.445e-02,1.418e-01,2.280e-02
-1.137e-01,-8.346e-01,-1.561e+00,3.578e+00,2.587e-01,5.445e-02,1.418e-01,2.283e-02
-1.137e-01,-8.372e-01,-1.560e+00,3.580e+00,2.587e-01,5.445e-02,1.418e-01,2.286e-02
-1.137e-01,-8.398e-01,-1.560e+00,3.581e+00,2.587e-01,5.445e-02,1.398e-01,2.289e-02
-1.136e-01,-8.424e-01,-1.559e+00,3.582e+00,-2.128e-01,3.893e-02,1.512e-01,2.293e-02
-1.136e-01,-8.430e-01,-1.559e+00,3.584e+00,-2.128e-01,3.893e-02,1.512e-01,2.293e-02
-1.136e-01,-8.417e-01,-1.558e+00,3.585e+00,-2.128e-01,3.893e-02,1.512e-01,2.292e-02
-1.137e-01,-8.398e-01,-1.558e+00,3.587e+00,2.587e-01,5.445e-02,1.418e-01,2.290e-02
-1.137e-01,-8.397e-01,-1.558e+00,3.588e+00,2.528e-01,4.928e-02,8.886e-02,2.290e-02
-1.136e-01,-8.415e-01,-1.557e+00,3.589e+00,2.676e-01,-8.011e-02,9.020e-02,2.291e-02
-1.136e-01,-8.438e-01,-1.557e+00,3.590e+00,2.676e-01,-8.011e-02,9.020e-02,2.294e-02
-1.136e-01,-8.463e-01,-1.557e+00,3.591e+00,2.676e-01,-8.011e-02,9.020e-02,2.296e-02
-1.135e-01,-8.489e-01,-1.557e+00,3.592e+00,2.676e-01,-8.011e-02,9.020e-02,2.299e-02
-1.135e-01,-8.515e-01,-1.558e+00,3.593e+00,2.676e-01,-8.011e-02,9.020e-02,2.301e-02
-1.135e-01,-8.541e-01,-1.558e+00,3.594e+00,2.676e-01,-8.011e-02,9.020e-02,2.304e-02
-1.134e-01,-8.567e-01,-1.558e+00,3.595e+00,2.676e-01,-8.011e-02,9.020e-02,2.307e-02
-1.134e-01,-8.593e-01,-1.559e+00,3.596e+00,2.676e-01,-8.011e-02,9.020e-02,2.310e-02
-1.134e-01,-8.619e-01,-1.559e+00,3.597e+00,2.528e-01,3.893e-02,1.425e-01,2.313e-02
-1.133e-01,-8.645e-01,-1.559e+00,3.598e+00,2.528e-01,3.893e-02,1.425e-01,2.316e-02
-1.133e-01,-8.671e-01,-1.559e+00,3.599e+00,2.528e-01,3.893e-02,1.425e-01,2.319e-02
-1.133e-01,-8.696e-01,-1.558e+00,3.601e+00,2.528e-01,3.893e-02,1.425e-01,2.322e-02
-1.132e-01,-8.722e-01,-1.558e+00,3.602e+00,2.528e-01,3.893e-02,1.425e-01,2.325e-02
-1.132e-01,-8.747e-01,-1.558e+00,3.604e+00,2.528e-01,3.893e-02,1.425e-01,2.328e-02
-1.132e-01,-8.772e-01,-1.557e+00,3.605e+00,2.528e-01,3.893e-02,1.425e-01,2.331e-02
-1.131e-01,-8.798e-01,-1.557e+00,3.606e+00,2.528e-01,3.893e-02,1.425e-01,2.333e-02
-1.131e-01,-8.823e-01,-1.556e+00,3.608e+00,1.223e-01,4.928e-02,1.498e-01,2.336e-02
-1.131e-01,-8.843e-01,-1.556e+00,3.609e+00,1.223e-01,4.928e-02,1.498e-01,2.338e-02
-1.131e-01,-8.857e-01,-1.555e+00,3.611e+00,1.223e-01,4.928e-02,1.498e-01,2.339e-02
-1.130e-01,-8.870e-01,-1.555e+00,3.612e+00,1.223e-01,4.928e-02,1.498e-01,2.341e-02
-1.130e-01,-8.883e-01,-1.555e+00,3.614e+00,1.223e-01,4.928e-02,1.498e-01,2.342e-02
-1.130e-01,-8.895e-01,-1.554e+00,3.615e+00,2.646e-01,-4.388e-02,8.752e-02,2.343e-02
-1.130e-01,-8.913e-01,-1.554e+00,3.616e+00,2.646e-01,-4.388e-02,8.752e-02,2.344e-02
-1.129e-01,-8.937e-01,-1.554e+00,3.617e+00,2.646e-01,-4.388e-02,8.752e-02,2.346e-02
-1.129e-01,-8.963e-01,-1.554e+00,3.618e+00,2.646e-01,-4.388e-02,8.752e-02,2.348e-02
-1.128e-01,-8.989e-01,-1.554e+00,3.619e+00,2.646e-01,-4.388e-02,8.752e-02,2.350e-02
-1.128e-01,-9.015e-01,-1.555e+00,3.620e+00,2.646e-01,-4.388e-02,8.752e-02,2.353e-02
-1.128e-01,-9.041e-01,-1.555e+00,3.621e+00,2.528e-01,1.305e-02,1.425e-01,2.355e-02
-1.127e-01,-9.067e-01,-1.555e+00,3.622e+00,2.528e-01,1.305e-02,1.425e-01,2.357e-02
-1.127e-01,-9.092e-01,-1.555e+00,3.623e+00,2.528e-01,1.305e-02,1.425e-01,2.360e-02
-1.126e-01,-9.118e-01,-1.555e+00,3.625e+00,2.528e-01,1.305e-02,1.425e-01,2.362e-02
-1.126e-01,-9.143e-01,-1.555e+00,3.626e+00,2.557e-01,3.375e-02,1.404e-01,2.365e-02
-1.126e-01,-9.169e-01,-1.554e+00,3.628e+00,2.557e-01,3.375e-02,1.404e-01,2.367e-02
-1.125e-01,-9.194e-01,-1.554e+00,3.629e+00,2.557e-01,3.375e-02,1.404e-01,2.369e-02
-1.125e-01,-9.220e-01,-1.554e+00,3.631e+00,2.557e-01,3.375e-02,1.404e-01,2.372e-02
-1.124e-01,-9.245e-01,-1.553e+00,3.632e+00,2.202e-01,1.010e-01,1.451e-01,2.374e-02
-1.124e-01,-9.270e-01,-1.553e+00,3.633e+00,2.202e-01,1.010e-01,1.451e-01,2.376e-02
-1.123e-01,-9.292e-01,-1.552e+00,3.635e+00,2.202e-01,1.010e-01,1.451e-01,2.378e-02
-1.123e-01,-9.315e-01,-1.551e+00,3.636e+00,2.380e-01,-8.529e-02,1.418e-01,2.379e-02
-1.122e-01,-9.337e-01,-1.551e+00,3.638e+00,2.380e-01,-8.529e-02,1.418e-01,2.381e-02
-1.122e-01,-9.361e-01,-1.551e+00,3.639e+00,2.380e-01,-8.529e-02,1.418e-01,2.382e-02
-1.122e-01,-9.385e-01,-1.552e+00,3.641e+00,2.202e-01,1.010e-01,1.451e-01,2.384e-02
-1.121e-01,-9.408e-01,-1.552e+00,3.642e+00,2.557e-01,4.928e-02,9.087e-02,2.386e-02
-1.121e-01,-9.432e-01,-1.552e+00,3.643e+00,2.617e-01,4.928e-02,1.264e-01,2.388e-02
-1.120e-01,-9.457e-01,-1.551e+00,3.644e+00,2.617e-01,4.928e-02,1.264e-01,2.389e-02
-1.120e-01,-9.483e-01,-1.551e+00,3.645e+00,2.617e-01,4.928e-02,1.264e-01,2.391e-02
-1.119e-01,-9.509e-01,-1.550e+00,3.647e+00,2.617e-01,4.928e-02,1.264e-01,2.393e-02
-1.119e-01,-9.535e-01,-1.550e+00,3.648e+00,2.617e-01,4.928e-02,1.264e-01,2.395e-02
-1.118e-01,-9.561e-01,-1.550e+00,3.649e+00,2.617e-01,4.928e-02,1.264e-01,2.396e-02
-1.117e-01,-9.587e-01,-1.549e+00,3.651e+00,2.617e-01,4.928e-02,1.264e-01,2.398e-02
-1.117e-01,-9.613e-01,-1.549e+00,3.652e+00,2.617e-01,4.928e-02,1.264e-01,2.399e-02
-1.116e-01,-9.639e-01,-1.549e+00,3.653e+00,1.579e-01,1.305e-02,1.485e-01,2.401e-02
-1.116e-01,-9.661e-01,-1.548e+00,3.655e+00,1.579e-01,1.305e-02,1.485e-01,2.402e-02
-1.115e-01,-9.678e-01,-1.548e+00,3.656e+00,1.431e-01,6.480e-02,1.498e-01,2.403e-02
-1.115e-01,-9.694e-01,-1.548e+00,3.658e+00,1.431e-01,6.480e-02,1.498e-01,2.403e-02
-1.115e-01,-9.709e-01,-1.547e+00,3.659e+00,1.431e-01,6.480e-02,1.498e-01,2.404e-02
-1.114e-01,-9.723e-01,-1.547e+00,3.661e+00,1.431e-01,6.480e-02,1.498e-01,2.405e-02
-1.114e-01,-9.738e-01,-1.546e+00,3.662e+00,1.431e-01,6.480e-02,1.498e-01,2.405e-02
-1.114e-01,-9.752e-01,-1.545e+00,3.664e+00,1.431e-01,6.480e-02,1.498e-01,2.405e-02
-1.113e-01,-9.766e-01,-1.545e+00,3.665e+00,1.431e-01,6.480e-02,1.498e-01,2.406e-02
-1.113e-01,-9.781e-01,-1.544e+00,3.666e+00,1.431e-01,6.480e-02,1.498e-01,2.406e-02
-1.113e-01,-9.795e-01,-1.543e+00,3.668e+00,2.676e-01,-9.564e-02,9.020e-02,2.406e-02
-1.112e-01,-9.814e-01,-1.543e+00,3.669e+00,2.676e-01,-9.564e-02,9.020e-02,2.406e-02
-1.111e-01,-9.838e-01,-1.543e+00,3.670e+00,2.676e-01,3.375e-02,1.136e-01,2.406e-02
-1.111e-01,-9.864e-01,-1.543e+00,3.671e+00,2.676e-01,3.375e-02,1.136e-01,2.407e-02
-1.110e-01,-9.890e-01,-1.543e+00,3.672e+00,2.676e-01,3.375e-02,1.136e-01,2.407e-02
-1.109e-01,-9.916e-01,-1.543e+00,3.673e+00,2.676e-01,3.375e-02,1.136e-01,2.407e-02
-1.109e-01,-9.943e-01,-1.543e+00,3.674e+00,2.676e-01,3.375e-02,1.136e-01,2.407e-02
-1.108e-01,-9.969e-01,-1.543e+00,3.675e+00,2.676e-01,3.375e-02,1.136e-01,2.408e-02
-1.107e-01,-9.996e-01,-1.543e+00,3.677e+00,2.676e-01,3.375e-02,1.136e-01,2.408e-02
-1.106e-01,-1.002e+00,-1.543e+00,3.678e+00,2.676e-01,3.375e-02,1.136e-01,2.408e-02
-1.106e-01,-1.005e+00,-1.543e+00,3.679e+00,2.083e-01,-1.800e-02,1.445e-01,2.409e-02
-1.105e-01,-1.007e+00,-1.543e+00,3.680e+00,2.498e-01,-3.353e-02,1.431e-01,2.409e-02
-1.104e-01,-1.010e+00,-1.543e+00,3.682e+00,2.498e-01,-3.353e-02,1.431e-01,2.409e-02
-1.104e-01,-1.012e+00,-1.543e+00,3.683e+00,2.498e-01,-3.353e-02,1.431e-01,2.410e-02
-1.103e-01,-1.015e+00,-1.544e+00,3.685e+00,2.498e-01,-3.353e-02,1.431e-01,2.410e-02
-1.102e-01,-1.017e+00,-1.544e+00,3.686e+00,2.498e-01,-3.353e-02,1.431e-01,2.411e-02
-1.102e-01,-1.020e+00,-1.544e+00,3.687e+00,2.498e-01,-3.353e-02,1.431e-01,2.412e-02
-1.101e-01,-1.022e+00,-1.545e+00,3.689e+00,2.498e-01,-3.353e-02,1.431e-01,2.413e-02
-1.100e-01,-1.025e+00,-1.545e+00,3.690e+00,2.498e-01,-3.353e-02,1.431e-01,2.414e-02
-1.100e-01,-1.027e+00,-1.546e+00,3.692e+00,4.521e-02,-3.353e-02,1.505e-01,2.415e-02
-1.099e-01,-1.029e+00,-1.546e+00,3.693e+00,2.676e-01,-3.353e-02,1.083e-01,2.415e-02
-1.099e-01,-1.030e+00,-1.546e+00,3.694e+00,2.676e-01,-3.353e-02,1.083e-01,2.416e-02
-1.098e-01,-1.033e+00,-1.546e+00,3.695e+00,2.676e-01,-3.353e-02,1.083e-01,2.418e-02
-1.098e-01,-1.035e+00,-1.546e+00,3.697e+00,2.676e-01,-3.353e-02,1.083e-01,2.419e-02
-1.097e-01,-1.038e+00,-1.546e+00,3.698e+00,2.676e-01,-3.353e-02,1.083e-01,2.421e-02
-1.096e-01,-1.041e+00,-1.546e+00,3.699e+00,2.676e-01,-3.353e-02,1.083e-01,2.422e-02
-1.096e-01,-1.043e+00,-1.547e+00,3.700e+00,2.676e-01,-3.353e-02,1.083e-01,2.424e-02
-1.095e-01,-1.046e+00,-1.547e+00,3.701e+00,1.905e-01,-3.871e-02,1.445e-01,2.425e-02
-1.094e-01,-1.048e+00,-1.547e+00,3.702e+00,2.380e-01,-2.478e-03,1.438e-01,2.427e-02
-1.094e-01,-1.051e+00,-1.547e+00,3.704e+00,2.380e-01,-2.478e-03,1.438e-01,2.429e-02
-1.093e-01,-1.053e+00,-1.547e+00,3.705e+00,2.380e-01,-2.478e-03,1.438e-01,2.430e-02
-1.093e-01,-1.055e+00,-1.547e+00,3.707e+00,2.380e-01,-2.478e-03,1.438e-01,2.432e-02
-1.092e-01,-1.058e+00,-1.547e+00,3.708e+00,2.380e-01,-2.478e-03,1.438e-01,2.434e-02
-1.092e-01,-1.060e+00,-1.547e+00,3.710e+00,2.380e-01,-2.478e-03,1.438e-01,2.436e-02
-1.091e-01,-1.062e+00,-1.547e+00,3.711e+00,2.380e-01,-2.478e-03,1.438e-01,2.437e-02
-1.091e-01,-1.065e+00,-1.547e+00,3.712e+00,2.380e-01,-2.478e-03,1.438e-01,2.439e-02
-1.090e-01,-1.067e+00,-1.547e+00,3.714e+00,9.858e-02,3.893e-02,1.491e-01,2.441e-02
-1.090e-01,-1.069e+00,-1.547e+00,3.715e+00,9.858e-02,3.893e-02,1.491e-01,2.443e-02
-1.089e-01,-1.070e+00,-1.547e+00,3.717e+00,9.858e-02,3.893e-02,1.491e-01,2.443e-02
-1.089e-01,-1.071e+00,-1.546e+00,3.718e+00,9.858e-02,3.893e-02,1.491e-01,2.444e-02
-1.089e-01,-1.072e+00,-1.546e+00,3.720e+00,2.676e-01,1.321e-01,1.130e-01,2.445e-02
-1.088e-01,-1.074e+00,-1.546e+00,3.721e+00,2.676e-01,1.321e-01,1.130e-01,2.446e-02
-1.088e-01,-1.076e+00,-1.545e+00,3.722e+00,2.676e-01,1.321e-01,1.130e-01,2.448e-02
-1.087e-01,-1.079e+00,-1.544e+00,3.723e+00,2.676e-01,1.321e-01,1.130e-01,2.449e-02
-1.086e-01,-1.081e+00,-1.544e+00,3.724e+00,2.676e-01,1.321e-01,1.130e-01,2.450e-02
-1.086e-01,-1.084e+00,-1.543e+00,3.725e+00,2.676e-01,1.321e-01,1.130e-01,2.452e-02
-1.085e-01,-1.086e+00,-1.543e+00,3.727e+00,1.816e-01,5.963e-02,1.458e-01,2.453e-02
-1.084e-01,-1.089e+00,-1.542e+00,3.728e+00,1.816e-01,5.963e-02,1.458e-01,2.454e-02
-1.084e-01,-1.091e+00,-1.542e+00,3.729e+00,2.320e-01,4.410e-02,1.451e-01,2.454e-02
-1.083e-01,-1.093e+00,-1.541e+00,3.731e+00,2.320e-01,4.410e-02,1.451e-01,2.455e-02
-1.083e-01,-1.095e+00,-1.541e+00,3.732e+00,2.320e-01,4.410e-02,1.451e-01,2.456e-02
-1.082e-01,-1.097e+00,-1.540e+00,3.734e+00,2.320e-01,4.410e-02,1.451e-01,2.456e-02
-1.081e-01,-1.100e+00,-1.540e+00,3.735e+00,2.320e-01,4.410e-02,1.451e-01,2.457e-02
-1.080e-01,-1.102e+00,-1.539e+00,3.737e+00,2.320e-01,4.410e-02,1.451e-01,2.457e-02
-1.080e-01,-1.104e+00,-1.539e+00,3.738e+00,2.320e-01,4.410e-02,1.451e-01,2.457e-02
-1.079e-01,-1.107e+00,-1.538e+00,3.740e+00,2.320e-01,4.410e-02,1.451e-01,2.457e-02
-1.078e-01,-1.109e+00,-1.538e+00,3.741e+00,6.003e-02,1.062e-01,1.505e-01,2.458e-02
-1.078e-01,-1.110e+00,-1.537e+00,3.743e+00,6.003e-02,1.062e-01,1.505e-01,2.458e-02
-1.077e-01,-1.111e+00,-1.536e+00,3.744e+00,6.003e-02,1.062e-01,1.505e-01,2.457e-02
-1.077e-01,-1.112e+00,-1.535e+00,3.746e+00,6.003e-02,1.062e-01,1.505e-01,2.457e-02
-1.077e-01,-1.113e+00,-1.534e+00,3.747e+00,2.646e-01,-5.423e-02,1.009e-01,2.457e-02
-1.076e-01,-1.114e+00,-1.534e+00,3.748e+00,2.646e-01,-5.423e-02,1.009e-01,2.457e-02
-1.075e-01,-1.116e+00,-1.534e+00,3.749e+00,2.646e-01,-5.423e-02,1.009e-01,2.456e-02
-1.075e-01,-1.119e+00,-1.534e+00,3.750e+00,2.646e-01,-5.423e-02,1.009e-01,2.455e-02
-1.074e-01,-1.121e+00,-1.534e+00,3.751e+00,2.646e-01,-5.423e-02,1.009e-01,2.454e-02
-1.073e-01,-1.124e+00,-1.534e+00,3.752e+00,2.735e-01,1.822e-02,1.063e-01,2.453e-02
-1.072e-01,-1.127e+00,-1.535e+00,3.753e+00,2.735e-01,1.822e-02,1.063e-01,2.453e-02
-1.071e-01,-1.129e+00,-1.535e+00,3.754e+00,2.469e-01,2.340e-02,1.451e-01,2.452e-02
-1.070e-01,-1.132e+00,-1.535e+00,3.756e+00,2.469e-01,2.340e-02,1.451e-01,2.452e-02
-1.069e-01,-1.134e+00,-1.534e+00,3.757e+00,2.469e-01,2.340e-02,1.451e-01,2.451e-02
-1.068e-01,-1.137e+00,-1.534e+00,3.759e+00,2.469e-01,2.340e-02,1.451e-01,2.451e-02
-1.067e-01,-1.139e+00,-1.534e+00,3.760e+00,2.469e-01,2.340e-02,1.451e-01,2.450e-02
-1.066e-01,-1.142e+00,-1.534e+00,3.762e+00,2.469e-01,2.340e-02,1.451e-01,2.450e-02
-1.065e-01,-1.144e+00,-1.533e+00,3.763e+00,2.469e-01,2.340e-02,1.451e-01,2.449e-02
-1.064e-01,-1.147e+00,-1.533e+00,3.764e+00,2.469e-01,2.340e-02,1.451e-01,2.448e-02
-1.063e-01,-1.149e+00,-1.533e+00,3.766e+00,1.549e-01,-2.478e-03,1.478e-01,2.448e-02
-1.063e-01,-1.151e+00,-1.533e+00,3.767e+00,3.691e-03,9.586e-02,1.512e-01,2.447e-02
-1.062e-01,-1.152e+00,-1.532e+00,3.769e+00,3.691e-03,9.586e-02,1.512e-01,2.447e-02
-1.062e-01,-1.153e+00,-1.532e+00,3.770e+00,3.691e-03,9.586e-02,1.512e-01,2.447e-02
-1.062e-01,-1.153e+00,-1.531e+00,3.772e+00,3.691e-03,9.586e-02,1.512e-01,2.447e-02
-1.062e-01,-1.153e+00,-1.530e+00,3.773e+00,2.676e-01,7.515e-02,1.123e-01,2.447e-02
-1.061e-01,-1.154e+00,-1.529e+00,3.775e+00,2.676e-01,7.515e-02,1.123e-01,2.446e-02
-1.061e-01,-1.156e+00,-1.529e+00,3.776e+00,2.676e-01,7.515e-02,1.123e-01,2.444e-02
-1.059e-01,-1.159e+00,-1.528e+00,3.777e+00,2.676e-01,7.515e-02,1.123e-01,2.443e-02
-1.058e-01,-1.161e+00,-1.528e+00,3.778e+00,2.676e-01,7.515e-02,1.123e-01,2.441e-02
-1.057e-01,-1.164e+00,-1.528e+00,3.779e+00,2.676e-01,7.515e-02,1.123e-01,2.439e-02
-1.056e-01,-1.167e+00,-1.527e+00,3.780e+00,2.676e-01,7.515e-02,1.123e-01,2.437e-02
-1.055e-01,-1.169e+00,-1.527e+00,3.781e+00,2.380e-01,-2.478e-03,1.458e-01,2.435e-02
-1.054e-01,-1.172e+00,-1.527e+00,3.783e+00,2.380e-01,-2.478e-03,1.458e-01,2.433e-02
-1.053e-01,-1.174e+00,-1.527e+00,3.784e+00,2.380e-01,-2.478e-03,1.458e-01,2.431e-02
-1.052e-01,-1.177e+00,-1.527e+00,3.786e+00,2.380e-01,-1.215e-01,1.445e-01,2.429e-02
-1.051e-01,-1.179e+00,-1.527e+00,3.787e+00,2.498e-01,8.551e-02,1.445e-01,2.428e-02
-1.050e-01,-1.181e+00,-1.528e+00,3.789e+00,2.498e-01,8.551e-02,1.445e-01,2.426e-02
-1.049e-01,-1.184e+00,-1.527e+00,3.790e+00,2.380e-01,-1.215e-01,1.445e-01,2.424e-02
-1.048e-01,-1.186e+00,-1.527e+00,3.791e+00,2.380e-01,-1.215e-01,1.445e-01,2.423e-02
-1.046e-01,-1.189e+00,-1.528e+00,3.793e+00,2.498e-01,8.551e-02,1.445e-01,2.421e-02
-1.045e-01,-1.191e+00,-1.528e+00,3.794e+00,2.148e-02,9.586e-02,1.512e-01,2.420e-02
-1.045e-01,-1.193e+00,-1.528e+00,3.796e+00,2.148e-02,9.586e-02,1.512e-01,2.419e-02
-1.045e-01,-1.193e+00,-1.527e+00,3.797e+00,1.401e-01,-6.458e-02,1.471e-01,2.418e-02
-1.044e-01,-1.194e+00,-1.527e+00,3.799e+00,2.646e-01,-2.457e-01,1.056e-01,2.418e-02
-1.043e-01,-1.196e+00,-1.527e+00,3.800e+00,2.706e-01,-8.529e-02,1.076e-01,2.417e-02
-1.042e-01,-1.198e+00,-1.528e+00,3.801e+00,2.706e-01,-8.529e-02,1.076e-01,2.415e-02
-1.041e-01,-1.201e+00,-1.528e+00,3.802e+00,2.646e-01,-4.388e-02,1.049e-01,2.414e-02
-1.040e-01,-1.203e+00,-1.529e+00,3.803e+00,2.646e-01,-4.388e-02,1.049e-01,2.413e-02
-1.039e-01,-1.206e+00,-1.529e+00,3.804e+00,2.646e-01,-4.388e-02,1.049e-01,2.412e-02
-1.038e-01,-1.208e+00,-1.529e+00,3.805e+00,2.646e-01,-4.388e-02,1.049e-01,2.411e-02
-1.037e-01,-1.211e+00,-1.529e+00,3.806e+00,2.646e-01,2.698e-03,1.197e-01,2.410e-02
-1.036e-01,-1.214e+00,-1.529e+00,3.807e+00,2.646e-01,2.698e-03,1.197e-01,2.409e-02
-1.035e-01,-1.216e+00,-1.529e+00,3.809e+00,2.646e-01,2.698e-03,1.197e-01,2.408e-02
-1.034e-01,-1.219e+00,-1.529e+00,3.810e+00,2.646e-01,2.698e-03,1.197e-01,2.407e-02
-1.033e-01,-1.222e+00,-1.529e+00,3.811e+00,2.646e-01,2.698e-03,1.197e-01,2.406e-02
-1.031e-01,-1.224e+00,-1.529e+00,3.812e+00,2.646e-01,2.698e-03,1.197e-01,2.405e-02
-1.030e-01,-1.227e+00,-1.529e+00,3.813e+00,2.231e-01,1.822e-02,1.465e-01,2.405e-02
-1.029e-01,-1.229e+00,-1.529e+00,3.815e+00,2.231e-01,1.822e-02,1.465e-01,2.404e-02
-1.028e-01,-1.232e+00,-1.529e+00,3.816e+00,2.148e-02,5.445e-02,1.512e-01,2.403e-02
-1.028e-01,-1.233e+00,-1.529e+00,3.818e+00,2.148e-02,5.445e-02,1.512e-01,2.403e-02
-1.028e-01,-1.234e+00,-1.528e+00,3.819e+00,2.148e-02,5.445e-02,1.512e-01,2.403e-02
-1.027e-01,-1.234e+00,-1.528e+00,3.821e+00,2.148e-02,5.445e-02,1.512e-01,2.403e-02
-1.027e-01,-1.234e+00,-1.527e+00,3.822e+00,9.858e-02,-8.529e-02,1.485e-01,2.403e-02
-1.027e-01,-1.235e+00,-1.527e+00,3.824e+00,2.148e-02,5.445e-02,1.512e-01,2.402e-02
-1.027e-01,-1.235e+00,-1.527e+00,3.825e+00,2.617e-01,1.822e-02,1.096e-01,2.402e-02
-1.026e-01,-1.237e+00,-1.527e+00,3.826e+00,2.706e-01,-2.354e-01,1.090e-01,2.402e-02
-1.025e-01,-1.239e+00,-1.527e+00,3.828e+00,2.617e-01,1.822e-02,1.096e-01,2.401e-02
-1.024e-01,-1.241e+00,-1.528e+00,3.829e+00,2.617e-01,1.822e-02,1.096e-01,2.400e-02
-1.023e-01,-1.244e+00,-1.528e+00,3.830e+00,2.617e-01,1.822e-02,1.096e-01,2.399e-02
-1.022e-01,-1.246e+00,-1.527e+00,3.831e+00,2.617e-01,1.822e-02,1.096e-01,2.398e-02
-1.021e-01,-1.249e+00,-1.527e+00,3.832e+00,2.617e-01,1.822e-02,1.096e-01,2.397e-02
-1.020e-01,-1.252e+00,-1.527e+00,3.833e+00,1.698e-01,-5.423e-02,1.491e-01,2.396e-02
-1.019e-01,-1.254e+00,-1.527e+00,3.835e+00,1.371e-01,-2.478e-03,1.505e-01,2.395e-02
-1.018e-01,-1.256e+00,-1.527e+00,3.836e+00,1.371e-01,-2.478e-03,1.505e-01,2.395e-02
-1.017e-01,-1.257e+00,-1.527e+00,3.838e+00,1.371e-01,-2.478e-03,1.505e-01,2.394e-02
-1.017e-01,-1.259e+00,-1.528e+00,3.839e+00,1.371e-01,-2.478e-03,1.505e-01,2.394e-02
-1.016e-01,-1.260e+00,-1.528e+00,3.841e+00,1.371e-01,-2.478e-03,1.505e-01,2.393e-02
-1.016e-01,-1.261e+00,-1.528e+00,3.842e+00,1.371e-01,-2.478e-03,1.505e-01,2.393e-02
-1.015e-01,-1.263e+00,-1.528e+00,3.844e+00,1.371e-01,-2.478e-03,1.505e-01,2.393e-02
-1.014e-01,-1.264e+00,-1.528e+00,3.845e+00,1.371e-01,-2.478e-03,1.505e-01,2.392e-02
-1.014e-01,-1.265e+00,-1.528e+00,3.847e+00,1.371e-01,-2.478e-03,1.505e-01,2.392e-02
-1.013e-01,-1.267e+00,-1.528e+00,3.848e+00,1.371e-01,-2.478e-03,1.505e-01,2.392e-02
-1.013e-01,-1.268e+00,-1.528e+00,3.850e+00,1.371e-01,-2.478e-03,1.505e-01,2.391e-02
-1.012e-01,-1.270e+00,-1.528e+00,3.851e+00,2.557e-01,1.217e-01,1.076e-01,2.391e-02
-1.011e-01,-1.271e+00,-1.527e+00,3.852e+00,2.617e-01,-7.653e-03,1.203e-01,2.391e-02
-1.010e-01,-1.274e+00,-1.527e+00,3.853e+00,2.676e-01,-7.493e-02,1.130e-01,2.390e-02
-1.009e-01,-1.276e+00,-1.527e+00,3.854e+00,2.676e-01,-7.493e-02,1.130e-01,2.389e-02
-1.008e-01,-1.279e+00,-1.527e+00,3.856e+00,2.646e-01,-3.871e-02,1.150e-01,2.389e-02
-1.007e-01,-1.282e+00,-1.528e+00,3.857e+00,2.646e-01,-3.871e-02,1.150e-01,2.388e-02
-1.006e-01,-1.284e+00,-1.528e+00,3.858e+00,2.646e-01,-3.871e-02,1.150e-01,2.388e-02
-1.005e-01,-1.287e+00,-1.528e+00,3.859e+00,2.646e-01,-3.871e-02,1.150e-01,2.388e-02
-1.003e-01,-1.289e+00,-1.528e+00,3.860e+00,2.646e-01,-3.871e-02,1.150e-01,2.387e-02
-1.002e-01,-1.292e+00,-1.528e+00,3.861e+00,1.134e-01,-4.906e-02,1.518e-01,2.387e-02
-1.001e-01,-1.294e+00,-1.529e+00,3.863e+00,1.134e-01,-4.906e-02,1.518e-01,2.387e-02
-1.001e-01,-1.295e+00,-1.529e+00,3.864e+00,1.134e-01,-4.906e-02,1.518e-01,2.387e-02
-1.000e-01,-1.297e+00,-1.530e+00,3.866e+00,1.134e-01,-4.906e-02,1.518e-01,2.387e-02
-9.999e-02,-1.298e+00,-1.530e+00,3.867e+00,1.134e-01,-4.906e-02,1.518e-01,2.388e-02
-9.994e-02,-1.299e+00,-1.531e+00,3.869e+00,1.905e-01,-2.318e-02,1.465e-01,2.388e-02
-9.988e-02,-1.300e+00,-1.531e+00,3.870e+00,1.905e-01,-2.318e-02,1.465e-01,2.388e-02
-9.981e-02,-1.302e+00,-1.531e+00,3.872e+00,1.905e-01,-2.318e-02,1.465e-01,2.389e-02
-9.974e-02,-1.304e+00,-1.531e+00,3.873e+00,1.905e-01,-2.318e-02,1.465e-01,2.389e-02
-9.966e-02,-1.306e+00,-1.532e+00,3.875e+00,1.905e-01,-2.318e-02,1.465e-01,2.390e-02
-9.959e-02,-1.308e+00,-1.532e+00,3.876e+00,1.905e-01,-2.318e-02,1.465e-01,2.391e-02
-9.952e-02,-1.310e+00,-1.532e+00,3.878e+00,2.587e-01,-1.800e-02,1.069e-01,2.392e-02
-9.943e-02,-1.312e+00,-1.532e+00,3.879e+00,2.380e-01,1.735e-01,1.431e-01,2.393e-02
-9.934e-02,-1.314e+00,-1.532e+00,3.880e+00,2.380e-01,1.735e-01,1.431e-01,2.394e-02
-9.924e-02,-1.317e+00,-1.530e+00,3.882e+00,2.380e-01,1.735e-01,1.431e-01,2.395e-02
-9.915e-02,-1.319e+00,-1.529e+00,3.883e+00,2.380e-01,1.735e-01,1.431e-01,2.396e-02
-9.904e-02,-1.321e+00,-1.527e+00,3.885e+00,2.646e-01,-7.493e-02,1.264e-01,2.396e-02
-9.893e-02,-1.324e+00,-1.526e+00,3.886e+00,2.646e-01,-7.493e-02,1.264e-01,2.396e-02
-9.882e-02,-1.327e+00,-1.526e+00,3.887e+00,2.617e-01,-9.564e-02,1.284e-01,2.396e-02
-9.870e-02,-1.329e+00,-1.527e+00,3.888e+00,2.617e-01,-9.564e-02,1.284e-01,2.396e-02
-9.859e-02,-1.332e+00,-1.527e+00,3.890e+00,2.617e-01,-9.564e-02,1.284e-01,2.396e-02
-9.848e-02,-1.334e+00,-1.528e+00,3.891e+00,8.969e-02,-2.835e-02,1.518e-01,2.396e-02
-9.840e-02,-1.336e+00,-1.528e+00,3.892e+00,8.969e-02,-2.835e-02,1.518e-01,2.396e-02
-9.835e-02,-1.337e+00,-1.528e+00,3.894e+00,8.969e-02,-2.835e-02,1.518e-01,2.397e-02
-9.831e-02,-1.338e+00,-1.529e+00,3.895e+00,8.969e-02,-2.835e-02,1.518e-01,2.397e-02
-9.827e-02,-1.339e+00,-1.529e+00,3.897e+00,8.969e-02,-2.835e-02,1.518e-01,2.397e-02
-9.823e-02,-1.340e+00,-1.529e+00,3.899e+00,8.969e-02,-2.835e-02,1.518e-01,2.397e-02
-9.819e-02,-1.341e+00,-1.530e+00,3.900e+00,8.969e-02,-2.835e-02,1.518e-01,2.398e-02
-9.816e-02,-1.342e+00,-1.530e+00,3.902e+00,8.969e-02,-2.835e-02,1.518e-01,2.398e-02
-9.812e-02,-1.343e+00,-1.530e+00,3.903e+00,8.969e-02,-2.835e-02,1.518e-01,2.399e-02
-9.808e-02,-1.344e+00,-1.530e+00,3.905e+00,2.617e-01,6.480e-02,1.150e-01,2.399e-02
-9.802e-02,-1.345e+00,-1.530e+00,3.906e+00,2.617e-01,6.480e-02,1.150e-01,2.400e-02
-9.793e-02,-1.348e+00,-1.530e+00,3.907e+00,2.617e-01,6.480e-02,1.150e-01,2.401e-02
-9.782e-02,-1.350e+00,-1.530e+00,3.908e+00,2.617e-01,8.033e-02,1.110e-01,2.402e-02
-9.772e-02,-1.353e+00,-1.529e+00,3.909e+00,2.617e-01,8.033e-02,1.110e-01,2.403e-02
-9.761e-02,-1.355e+00,-1.529e+00,3.910e+00,2.765e-01,2.045e-01,1.411e-01,2.404e-02
-9.750e-02,-1.358e+00,-1.528e+00,3.912e+00,2.765e-01,2.045e-01,1.411e-01,2.405e-02
-9.739e-02,-1.360e+00,-1.528e+00,3.913e+00,2.765e-01,2.045e-01,1.411e-01,2.406e-02
-9.728e-02,-1.363e+00,-1.527e+00,3.914e+00,2.617e-01,-6.976e-02,1.324e-01,2.407e-02
-9.717e-02,-1.365e+00,-1.527e+00,3.916e+00,2.617e-01,-6.976e-02,1.324e-01,2.408e-02
-9.705e-02,-1.368e+00,-1.527e+00,3.917e+00,2.617e-01,-6.976e-02,1.324e-01,2.408e-02
-9.694e-02,-1.371e+00,-1.527e+00,3.918e+00,2.765e-01,2.045e-01,1.411e-01,2.409e-02
-9.683e-02,-1.373e+00,-1.527e+00,3.920e+00,1.253e-01,2.698e-03,1.505e-01,2.410e-02
-9.674e-02,-1.375e+00,-1.527e+00,3.921e+00,7.486e-02,-2.478e-03,1.512e-01,2.411e-02
-9.669e-02,-1.377e+00,-1.527e+00,3.923e+00,1.520e-01,-8.011e-02,1.498e-01,2.411e-02
-9.663e-02,-1.378e+00,-1.528e+00,3.924e+00,7.486e-02,-2.478e-03,1.512e-01,2.412e-02
-9.659e-02,-1.379e+00,-1.528e+00,3.926e+00,7.486e-02,-2.478e-03,1.512e-01,2.412e-02
-9.655e-02,-1.380e+00,-1.528e+00,3.927e+00,7.486e-02,-2.478e-03,1.512e-01,2.413e-02
-9.652e-02,-1.380e+00,-1.528e+00,3.929e+00,7.486e-02,-2.478e-03,1.512e-01,2.413e-02
-9.648e-02,-1.381e+00,-1.528e+00,3.930e+00,2.617e-01,4.410e-02,1.163e-01,2.413e-02
-9.642e-02,-1.383e+00,-1.528e+00,3.932e+00,2.617e-01,4.410e-02,1.163e-01,2.414e-02
-9.632e-02,-1.385e+00,-1.528e+00,3.933e+00,2.617e-01,4.410e-02,1.163e-01,2.415e-02
-9.621e-02,-1.388e+00,-1.527e+00,3.934e+00,2.617e-01,4.410e-02,1.163e-01,2.416e-02
-9.610e-02,-1.390e+00,-1.527e+00,3.935e+00,2.646e-01,-5.423e-02,1.224e-01,2.418e-02
-9.598e-02,-1.393e+00,-1.527e+00,3.936e+00,2.646e-01,-5.423e-02,1.224e-01,2.419e-02
-9.587e-02,-1.395e+00,-1.527e+00,3.938e+00,2.646e-01,-6.976e-02,1.304e-01,2.420e-02
-9.576e-02,-1.398e+00,-1.527e+00,3.939e+00,2.646e-01,4.928e-02,1.337e-01,2.421e-02
-9.564e-02,-1.401e+00,-1.527e+00,3.940e+00,2.646e-01,4.928e-02,1.337e-01,2.423e-02
-9.553e-02,-1.403e+00,-1.527e+00,3.942e+00,2.646e-01,4.928e-02,1.337e-01,2.424e-02
-9.542e-02,-1.406e+00,-1.527e+00,3.943e+00,2.617e-01,-1.283e-02,1.311e-01,2.426e-02
-9.530e-02,-1.408e+00,-1.527e+00,3.944e+00,2.617e-01,-1.283e-02,1.311e-01,2.427e-02
-9.519e-02,-1.411e+00,-1.527e+00,3.945e+00,2.617e-01,-1.283e-02,1.311e-01,2.429e-02
-9.507e-02,-1.414e+00,-1.527e+00,3.947e+00,2.646e-01,4.928e-02,1.337e-01,2.430e-02
-9.496e-02,-1.416e+00,-1.527e+00,3.948e+00,1.698e-01,-1.526e-01,1.485e-01,2.432e-02
-9.486e-02,-1.419e+00,-1.528e+00,3.950e+00,9.562e-02,-3.353e-02,1.525e-01,2.433e-02
-9.479e-02,-1.420e+00,-1.528e+00,3.951e+00,9.562e-02,-3.353e-02,1.525e-01,2.435e-02
-9.475e-02,-1.421e+00,-1.529e+00,3.953e+00,9.562e-02,-3.353e-02,1.525e-01,2.436e-02
-9.470e-02,-1.422e+00,-1.529e+00,3.954e+00,1.075e-01,-4.906e-02,1.512e-01,2.436e-02
-9.466e-02,-1.423e+00,-1.530e+00,3.956e+00,1.075e-01,-4.906e-02,1.512e-01,2.437e-02
-9.462e-02,-1.424e+00,-1.530e+00,3.957e+00,2.557e-01,-1.800e-02,1.183e-01,2.438e-02
-9.455e-02,-1.426e+00,-1.531e+00,3.958e+00,2.557e-01,-1.800e-02,1.183e-01,2.440e-02
-9.446e-02,-1.428e+00,-1.531e+00,3.960e+00,2.557e-01,-1.800e-02,1.183e-01,2.443e-02
-9.436e-02,-1.431e+00,-1.531e+00,3.961e+00,2.557e-01,-1.800e-02,1.183e-01,2.445e-02
-9.426e-02,-1.433e+00,-1.531e+00,3.962e+00,2.557e-01,-1.800e-02,1.183e-01,2.448e-02
-9.415e-02,-1.436e+00,-1.531e+00,3.963e+00,2.587e-01,7.515e-02,1.344e-01,2.451e-02
-9.405e-02,-1.438e+00,-1.531e+00,3.964e+00,2.587e-01,7.515e-02,1.344e-01,2.454e-02
-9.395e-02,-1.441e+00,-1.531e+00,3.966e+00,2.587e-01,7.515e-02,1.344e-01,2.457e-02
-9.385e-02,-1.444e+00,-1.530e+00,3.967e+00,2.587e-01,7.515e-02,1.344e-01,2.460e-02
-9.374e-02,-1.446e+00,-1.530e+00,3.968e+00,2.587e-01,7.515e-02,1.344e-01,2.463e-02
-9.364e-02,-1.449e+00,-1.529e+00,3.970e+00,2.676e-01,1.838e-01,1.371e-01,2.466e-02
-9.353e-02,-1.451e+00,-1.528e+00,3.971e+00,2.676e-01,1.838e-01,1.371e-01,2.469e-02
-9.342e-02,-1.454e+00,-1.528e+00,3.973e+00,2.676e-01,1.838e-01,1.371e-01,2.471e-02
-9.331e-02,-1.456e+00,-1.527e+00,3.974e+00,1.460e-01,-1.370e-01,1.491e-01,2.473e-02
-9.322e-02,-1.458e+00,-1.527e+00,3.975e+00,1.460e-01,-1.370e-01,1.491e-01,2.475e-02
-9.315e-02,-1.460e+00,-1.528e+00,3.977e+00,4.521e-02,-2.318e-02,1.532e-01,2.477e-02
-9.310e-02,-1.461e+00,-1.529e+00,3.978e+00,4.521e-02,-2.318e-02,1.532e-01,2.478e-02
-9.307e-02,-1.462e+00,-1.529e+00,3.980e+00,4.521e-02,-2.318e-02,1.532e-01,2.479e-02
-9.305e-02,-1.462e+00,-1.529e+00,3.982e+00,4.521e-02,-2.318e-02,1.532e-01,2.479e-02
-9.303e-02,-1.463e+00,-1.530e+00,3.983e+00,2.646e-01,-2.478e-03,1.237e-01,2.480e-02
-9.297e-02,-1.464e+00,-1.530e+00,3.984e+00,2.646e-01,-2.478e-03,1.237e-01,2.482e-02
-9.288e-02,-1.466e+00,-1.530e+00,3.986e+00,2.646e-01,-2.478e-03,1.237e-01,2.484e-02
-9.278e-02,-1.469e+00,-1.530e+00,3.987e+00,2.646e-01,-2.478e-03,1.237e-01,2.488e-02
-9.267e-02,-1.472e+00,-1.530e+00,3.988e+00,2.646e-01,-2.478e-03,1.237e-01,2.491e-02
-9.256e-02,-1.474e+00,-1.530e+00,3.989e+00,2.587e-01,3.893e-02,1.190e-01,2.495e-02
-9.245e-02,-1.477e+00,-1.530e+00,3.990e+00,2.646e-01,1.217e-01,1.364e-01,2.498e-02
-9.235e-02,-1.479e+00,-1.529e+00,3.992e+00,2.646e-01,1.217e-01,1.364e-01,2.502e-02
-9.224e-02,-1.482e+00,-1.529e+00,3.993e+00,2.646e-01,1.217e-01,1.364e-01,2.505e-02
-9.213e-02,-1.485e+00,-1.528e+00,3.995e+00,2.646e-01,1.217e-01,1.364e-01,2.508e-02
-9.202e-02,-1.487e+00,-1.527e+00,3.996e+00,2.646e-01,1.217e-01,1.364e-01,2.511e-02
-9.191e-02,-1.490e+00,-1.527e+00,3.997e+00,2.617e-01,-6.976e-02,1.291e-01,2.514e-02
-9.179e-02,-1.492e+00,-1.527e+00,3.999e+00,2.617e-01,-6.976e-02,1.291e-01,2.517e-02
-9.168e-02,-1.495e+00,-1.527e+00,4.000e+00,2.617e-01,-6.976e-02,1.291e-01,2.521e-02
-9.157e-02,-1.497e+00,-1.527e+00,4.001e+00,-2.003e-02,2.340e-02,1.538e-01,2.524e-02
-9.150e-02,-1.499e+00,-1.527e+00,4.003e+00,9.858e-02,-2.835e-02,1.532e-01,2.526e-02
-9.147e-02,-1.500e+00,-1.528e+00,4.004e+00,9.858e-02,-2.835e-02,1.532e-01,2.527e-02
-9.143e-02,-1.501e+00,-1.528e+00,4.006e+00,9.858e-02,-2.835e-02,1.532e-01,2.528e-02
-9.139e-02,-1.502e+00,-1.528e+00,4.007e+00,9.858e-02,-2.835e-02,1.532e-01,2.529e-02
-9.135e-02,-1.503e+00,-1.528e+00,4.009e+00,2.646e-01,2.340e-02,1.224e-01,2.531e-02
-9.128e-02,-1.504e+00,-1.528e+00,4.010e+00,2.646e-01,2.340e-02,1.224e-01,2.533e-02
-9.118e-02,-1.507e+00,-1.528e+00,4.011e+00,2.646e-01,2.340e-02,1.224e-01,2.537e-02
-9.107e-02,-1.509e+00,-1.528e+00,4.012e+00,2.646e-01,2.340e-02,1.224e-01,2.540e-02
-9.096e-02,-1.512e+00,-1.528e+00,4.014e+00,2.646e-01,2.340e-02,1.224e-01,2.544e-02
-9.085e-02,-1.514e+00,-1.528e+00,4.015e+00,2.646e-01,2.340e-02,1.224e-01,2.548e-02
-9.073e-02,-1.517e+00,-1.528e+00,4.016e+00,2.083e-01,7.515e-02,1.451e-01,2.552e-02
-9.063e-02,-1.519e+00,-1.528e+00,4.018e+00,2.083e-01,7.515e-02,1.451e-01,2.556e-02
-9.053e-02,-1.522e+00,-1.527e+00,4.019e+00,2.172e-01,-8.529e-02,1.425e-01,2.559e-02
-9.044e-02,-1.524e+00,-1.527e+00,4.020e+00,1.846e-01,-6.976e-02,1.465e-01,2.562e-02
-9.035e-02,-1.526e+00,-1.527e+00,4.022e+00,1.935e-01,-7.653e-03,1.471e-01,2.565e-02
-9.027e-02,-1.528e+00,-1.528e+00,4.023e+00,1.935e-01,-7.653e-03,1.471e-01,2.568e-02
-9.018e-02,-1.530e+00,-1.528e+00,4.025e+00,1.935e-01,-7.653e-03,1.471e-01,2.571e-02
-9.010e-02,-1.532e+00,-1.528e+00,4.026e+00,1.935e-01,-7.653e-03,1.471e-01,2.574e-02
-9.002e-02,-1.534e+00,-1.528e+00,4.028e+00,1.935e-01,-7.653e-03,1.471e-01,2.578e-02
-8.993e-02,-1.535e+00,-1.528e+00,4.029e+00,1.935e-01,-7.653e-03,1.471e-01,2.581e-02
-8.985e-02,-1.537e+00,-1.528e+00,4.031e+00,-8.824e-02,1.580e-01,1.525e-01,2.584e-02
-8.982e-02,-1.538e+00,-1.528e+00,4.032e+00,-8.824e-02,1.580e-01,1.525e-01,2.586e-02
-8.984e-02,-1.538e+00,-1.526e+00,4.034e+00,4.224e-02,-7.493e-02,1.525e-01,2.585e-02
-8.984e-02,-1.538e+00,-1.526e+00,4.035e+00,2.676e-01,-6.976e-02,1.311e-01,2.585e-02
-8.979e-02,-1.539e+00,-1.526e+00,4.037e+00,2.676e-01,-6.976e-02,1.311e-01,2.586e-02
-8.970e-02,-1.541e+00,-1.526e+00,4.038e+00,2.676e-01,-6.976e-02,1.311e-01,2.590e-02
-8.959e-02,-1.543e+00,-1.526e+00,4.039e+00,2.676e-01,-6.976e-02,1.311e-01,2.594e-02
-8.947e-02,-1.546e+00,-1.527e+00,4.041e+00,2.676e-01,-6.976e-02,1.311e-01,2.598e-02
-8.936e-02,-1.549e+00,-1.527e+00,4.042e+00,2.646e-01,7.873e-03,1.358e-01,2.602e-02
-8.924e-02,-1.551e+00,-1.527e+00,4.043e+00,2.646e-01,7.873e-03,1.358e-01,2.607e-02
-8.913e-02,-1.554e+00,-1.527e+00,4.045e+00,2.646e-01,7.873e-03,1.358e-01,2.612e-02
-8.901e-02,-1.556e+00,-1.527e+00,4.046e+00,2.646e-01,7.873e-03,1.358e-01,2.616e-02
-8.890e-02,-1.559e+00,-1.527e+00,4.047e+00,4.224e-02,-6.458e-02,1.532e-01,2.621e-02
-8.882e-02,-1.561e+00,-1.527e+00,4.049e+00,9.265e-02,-1.800e-02,1.518e-01,2.624e-02
-8.878e-02,-1.562e+00,-1.528e+00,4.050e+00,9.265e-02,-1.800e-02,1.518e-01,2.626e-02
-8.873e-02,-1.563e+00,-1.528e+00,4.052e+00,9.265e-02,-1.800e-02,1.518e-01,2.628e-02
-8.869e-02,-1.564e+00,-1.528e+00,4.053e+00,9.265e-02,-1.800e-02,1.518e-01,2.630e-02
-8.865e-02,-1.565e+00,-1.528e+00,4.055e+00,9.265e-02,-1.800e-02,1.518e-01,2.632e-02
-8.862e-02,-1.566e+00,-1.528e+00,4.056e+00,9.265e-02,-1.800e-02,1.518e-01,2.634e-02
-8.858e-02,-1.567e+00,-1.529e+00,4.058e+00,9.265e-02,-1.800e-02,1.518e-01,2.636e-02
-8.854e-02,-1.567e+00,-1.529e+00,4.059e+00,9.265e-02,-1.800e-02,1.518e-01,2.638e-02
-8.850e-02,-1.568e+00,-1.529e+00,4.061e+00,2.646e-01,2.698e-03,1.324e-01,2.640e-02
-8.843e-02,-1.570e+00,-1.529e+00,4.062e+00,2.646e-01,2.698e-03,1.324e-01,2.643e-02
-8.833e-02,-1.572e+00,-1.529e+00,4.064e+00,2.617e-01,1.217e-01,1.291e-01,2.648e-02
-8.823e-02,-1.575e+00,-1.529e+00,4.065e+00,2.617e-01,1.217e-01,1.291e-01,2.654e-02
-8.812e-02,-1.577e+00,-1.528e+00,4.066e+00,2.617e-01,1.217e-01,1.291e-01,2.659e-02
-8.801e-02,-1.580e+00,-1.527e+00,4.068e+00,5.410e-02,4.928e-02,1.518e-01,2.664e-02
-8.793e-02,-1.582e+00,-1.527e+00,4.069e+00,1.727e-01,-3.353e-02,1.491e-01,2.668e-02
-8.787e-02,-1.583e+00,-1.527e+00,4.071e+00,1.727e-01,-3.353e-02,1.491e-01,2.671e-02
-8.780e-02,-1.585e+00,-1.527e+00,4.072e+00,1.727e-01,-3.353e-02,1.491e-01,2.674e-02
-8.773e-02,-1.586e+00,-1.527e+00,4.074e+00,1.727e-01,-3.353e-02,1.491e-01,2.678e-02
-8.765e-02,-1.588e+00,-1.527e+00,4.075e+00,5.410e-02,4.928e-02,1.518e-01,2.681e-02
-8.760e-02,-1.589e+00,-1.527e+00,4.077e+00,5.410e-02,4.928e-02,1.518e-01,2.684e-02
-8.757e-02,-1.590e+00,-1.527e+00,4.078e+00,1.727e-01,-3.353e-02,1.491e-01,2.686e-02
-8.752e-02,-1.591e+00,-1.527e+00,4.080e+00,1.727e-01,-3.353e-02,1.491e-01,2.688e-02
-8.745e-02,-1.593e+00,-1.527e+00,4.081e+00,5.410e-02,4.928e-02,1.518e-01,2.691e-02
-8.740e-02,-1.594e+00,-1.527e+00,4.083e+00,1.727e-01,-3.353e-02,1.491e-01,2.694e-02
-8.735e-02,-1.595e+00,-1.527e+00,4.084e+00,1.727e-01,-3.353e-02,1.491e-01,2.697e-02
-8.728e-02,-1.597e+00,-1.527e+00,4.086e+00,2.024e-01,6.998e-02,1.471e-01,2.700e-02
-8.720e-02,-1.599e+00,-1.527e+00,4.087e+00,2.024e-01,6.998e-02,1.471e-01,2.704e-02
-8.711e-02,-1.601e+00,-1.527e+00,4.088e+00,2.498e-01,-1.267e-01,1.404e-01,2.709e-02
-8.702e-02,-1.603e+00,-1.527e+00,4.090e+00,2.498e-01,-1.267e-01,1.404e-01,2.714e-02
-8.691e-02,-1.605e+00,-1.528e+00,4.091e+00,2.498e-01,2.201e-01,1.425e-01,2.719e-02
-8.681e-02,-1.608e+00,-1.528e+00,4.093e+00,2.498e-01,2.201e-01,1.425e-01,2.725e-02
-8.670e-02,-1.610e+00,-1.526e+00,4.094e+00,2.498e-01,-1.267e-01,1.404e-01,2.731e-02
-8.659e-02,-1.612e+00,-1.526e+00,4.096e+00,2.498e-01,-1.267e-01,1.404e-01,2.736e-02
-8.648e-02,-1.615e+00,-1.527e+00,4.097e+00,2.498e-01,-1.267e-01,1.404e-01,2.742e-02
-8.637e-02,-1.617e+00,-1.528e+00,4.098e+00,2.498e-01,2.201e-01,1.425e-01,2.748e-02
-8.627e-02,-1.620e+00,-1.528e+00,4.100e+00,-5.562e-02,8.033e-02,1.525e-01,2.755e-02
-8.622e-02,-1.621e+00,-1.527e+00,4.101e+00,-4.079e-02,4.410e-02,1.538e-01,2.758e-02
-8.622e-02,-1.621e+00,-1.526e+00,4.103e+00,-4.079e-02,4.410e-02,1.538e-01,2.758e-02
-8.623e-02,-1.621e+00,-1.526e+00,4.104e+00,-4.079e-02,4.410e-02,1.538e-01,2.757e-02
-8.624e-02,-1.620e+00,-1.525e+00,4.106e+00,-4.079e-02,4.410e-02,1.538e-01,2.756e-02
-8.626e-02,-1.620e+00,-1.525e+00,4.107e+00,-4.079e-02,4.410e-02,1.538e-01,2.755e-02
-8.628e-02,-1.620e+00,-1.524e+00,4.109e+00,-4.079e-02,4.410e-02,1.538e-01,2.754e-02
-8.630e-02,-1.619e+00,-1.524e+00,4.111e+00,6.656e-03,-3.353e-02,1.538e-01,2.754e-02
-8.631e-02,-1.619e+00,-1.524e+00,4.112e+00,2.498e-01,-1.267e-01,1.404e-01,2.753e-02
-8.626e-02,-1.620e+00,-1.524e+00,4.113e+00,2.617e-01,1.822e-02,1.337e-01,2.755e-02
-8.617e-02,-1.622e+00,-1.525e+00,4.115e+00,2.617e-01,1.822e-02,1.337e-01,2.760e-02
-8.605e-02,-1.625e+00,-1.525e+00,4.116e+00,2.617e-01,1.822e-02,1.337e-01,2.766e-02
-8.594e-02,-1.627e+00,-1.525e+00,4.117e+00,2.617e-01,1.822e-02,1.337e-01,2.772e-02
-8.581e-02,-1.630e+00,-1.525e+00,4.119e+00,2.617e-01,1.822e-02,1.337e-01,2.778e-02
-8.569e-02,-1.632e+00,-1.524e+00,4.120e+00,2.617e-01,1.822e-02,1.337e-01,2.784e-02
-8.557e-02,-1.635e+00,-1.524e+00,4.121e+00,2.617e-01,1.822e-02,1.337e-01,2.790e-02
-8.545e-02,-1.638e+00,-1.524e+00,4.123e+00,2.617e-01,1.822e-02,1.337e-01,2.797e-02
-8.533e-02,-1.640e+00,-1.524e+00,4.124e+00,9.858e-02,-7.653e-03,1.505e-01,2.803e-02
-8.523e-02,-1.642e+00,-1.524e+00,4.126e+00,1.757e-01,3.375e-02,1.485e-01,2.808e-02
-8.516e-02,-1.644e+00,-1.524e+00,4.127e+00,1.757e-01,3.375e-02,1.485e-01,2.812e-02
-8.508e-02,-1.645e+00,-1.523e+00,4.129e+00,1.757e-01,3.375e-02,1.485e-01,2.816e-02
-8.499e-02,-1.647e+00,-1.523e+00,4.130e+00,1.757e-01,3.375e-02,1.485e-01,2.820e-02
-8.491e-02,-1.649e+00,-1.523e+00,4.132e+00,1.757e-01,3.375e-02,1.485e-01,2.824e-02
-8.482e-02,-1.651e+00,-1.522e+00,4.133e+00,1.757e-01,3.375e-02,1.485e-01,2.829e-02
-8.474e-02,-1.652e+00,-1.522e+00,4.135e+00,1.757e-01,3.375e-02,1.485e-01,2.833e-02
-8.465e-02,-1.654e+00,-1.522e+00,4.136e+00,1.757e-01,3.375e-02,1.485e-01,2.837e-02
-8.457e-02,-1.656e+00,-1.521e+00,4.138e+00,1.757e-01,3.375e-02,1.485e-01,2.841e-02
-8.448e-02,-1.658e+00,-1.521e+00,4.139e+00,1.757e-01,3.375e-02,1.485e-01,2.846e-02
-8.439e-02,-1.659e+00,-1.521e+00,4.141e+00,2.646e-01,1.787e-01,1.364e-01,2.850e-02
-8.429e-02,-1.662e+00,-1.520e+00,4.142e+00,2.617e-01,-1.215e-01,1.398e-01,2.855e-02
-8.416e-02,-1.664e+00,-1.520e+00,4.143e+00,2.291e-01,-3.871e-02,1.425e-01,2.860e-02
-8.404e-02,-1.666e+00,-1.520e+00,4.145e+00,2.291e-01,-3.871e-02,1.425e-01,2.866e-02
-8.392e-02,-1.669e+00,-1.521e+00,4.146e+00,2.291e-01,-3.871e-02,1.425e-01,2.872e-02
-8.381e-02,-1.671e+00,-1.521e+00,4.148e+00,2.291e-01,-3.871e-02,1.425e-01,2.878e-02
-8.369e-02,-1.673e+00,-1.521e+00,4.149e+00,2.291e-01,-3.871e-02,1.425e-01,2.884e-02
-8.358e-02,-1.676e+00,-1.522e+00,4.150e+00,2.291e-01,-3.871e-02,1.425e-01,2.890e-02
-8.347e-02,-1.678e+00,-1.522e+00,4.152e+00,2.291e-01,-3.871e-02,1.425e-01,2.896e-02
-8.336e-02,-1.680e+00,-1.523e+00,4.153e+00,2.291e-01,-3.871e-02,1.425e-01,2.903e-02
-8.325e-02,-1.682e+00,-1.523e+00,4.155e+00,9.858e-02,-7.653e-03,1.505e-01,2.909e-02
-8.316e-02,-1.684e+00,-1.523e+00,4.156e+00,9.858e-02,-7.653e-03,1.505e-01,2.914e-02
-8.311e-02,-1.685e+00,-1.523e+00,4.158e+00,1.134e-01,4.410e-02,1.498e-01,2.918e-02
-8.305e-02,-1.687e+00,-1.523e+00,4.159e+00,1.134e-01,4.410e-02,1.498e-01,2.922e-02
-8.300e-02,-1.688e+00,-1.523e+00,4.161e+00,1.134e-01,4.410e-02,1.498e-01,2.925e-02
-8.294e-02,-1.689e+00,-1.522e+00,4.162e+00,1.134e-01,4.410e-02,1.498e-01,2.928e-02
-8.289e-02,-1.690e+00,-1.522e+00,4.164e+00,1.134e-01,4.410e-02,1.498e-01,2.932e-02
-8.283e-02,-1.691e+00,-1.522e+00,4.165e+00,1.134e-01,4.410e-02,1.498e-01,2.935e-02
-8.278e-02,-1.692e+00,-1.521e+00,4.167e+00,2.735e-01,9.068e-02,1.384e-01,2.938e-02
-8.269e-02,-1.694e+00,-1.521e+00,4.168e+00,2.735e-01,9.068e-02,1.384e-01,2.944e-02
-8.257e-02,-1.696e+00,-1.521e+00,4.169e+00,2.735e-01,9.068e-02,1.384e-01,2.950e-02
-8.244e-02,-1.699e+00,-1.520e+00,4.171e+00,2.735e-01,9.068e-02,1.384e-01,2.958e-02
-8.231e-02,-1.702e+00,-1.520e+00,4.172e+00,1.698e-01,-4.388e-02,1.478e-01,2.966e-02
-8.220e-02,-1.704e+00,-1.520e+00,4.174e+00,1.698e-01,-4.388e-02,1.478e-01,2.972e-02
-8.210e-02,-1.706e+00,-1.521e+00,4.175e+00,1.698e-01,-4.388e-02,1.478e-01,2.978e-02
-8.202e-02,-1.707e+00,-1.521e+00,4.177e+00,4.521e-02,6.998e-02,1.491e-01,2.984e-02
-8.196e-02,-1.709e+00,-1.521e+00,4.178e+00,4.521e-02,6.998e-02,1.491e-01,2.987e-02
-8.192e-02,-1.709e+00,-1.520e+00,4.180e+00,4.521e-02,6.998e-02,1.491e-01,2.989e-02
-8.190e-02,-1.710e+00,-1.520e+00,4.181e+00,4.521e-02,6.998e-02,1.491e-01,2.991e-02
-8.187e-02,-1.710e+00,-1.519e+00,4.183e+00,4.521e-02,6.998e-02,1.491e-01,2.993e-02
-8.185e-02,-1.711e+00,-1.518e+00,4.184e+00,4.521e-02,6.998e-02,1.491e-01,2.994e-02
-8.182e-02,-1.711e+00,-1.518e+00,4.186e+00,4.521e-02,6.998e-02,1.491e-01,2.995e-02
-8.180e-02,-1.712e+00,-1.517e+00,4.187e+00,4.521e-02,6.998e-02,1.491e-01,2.997e-02
-8.177e-02,-1.712e+00,-1.516e+00,4.189e+00,4.521e-02,6.998e-02,1.491e-01,2.998e-02
-8.175e-02,-1.712e+00,-1.516e+00,4.190e+00,4.521e-02,6.998e-02,1.491e-01,2.999e-02
-8.172e-02,-1.713e+00,-1.515e+00,4.192e+00,4.521e-02,6.998e-02,1.491e-01,3.000e-02
-8.170e-02,-1.713e+00,-1.514e+00,4.193e+00,2.735e-01,1.166e-01,1.371e-01,3.001e-02
-8.162e-02,-1.715e+00,-1.514e+00,4.194e+00,2.735e-01,1.166e-01,1.371e-01,3.005e-02
-8.149e-02,-1.717e+00,-1.513e+00,4.196e+00,2.735e-01,1.166e-01,1.371e-01,3.011e-02
-8.135e-02,-1.719e+00,-1.513e+00,4.197e+00,2.735e-01,1.166e-01,1.371e-01,3.017e-02
-8.120e-02,-1.722e+00,-1.513e+00,4.199e+00,2.528e-01,1.305e-02,1.404e-01,3.024e-02
-8.105e-02,-1.725e+00,-1.512e+00,4.200e+00,2.528e-01,1.305e-02,1.404e-01,3.030e-02
-8.090e-02,-1.727e+00,-1.512e+00,4.201e+00,2.439e-01,1.010e-01,1.425e-01,3.037e-02
-8.076e-02,-1.730e+00,-1.512e+00,4.203e+00,2.439e-01,1.010e-01,1.425e-01,3.044e-02
-8.061e-02,-1.732e+00,-1.511e+00,4.204e+00,2.439e-01,1.010e-01,1.425e-01,3.050e-02
-8.046e-02,-1.735e+00,-1.510e+00,4.206e+00,2.439e-01,1.010e-01,1.425e-01,3.056e-02
-8.031e-02,-1.737e+00,-1.509e+00,4.207e+00,2.439e-01,1.010e-01,1.425e-01,3.062e-02
-8.016e-02,-1.739e+00,-1.508e+00,4.208e+00,2.439e-01,1.010e-01,1.425e-01,3.069e-02
-8.000e-02,-1.742e+00,-1.507e+00,4.210e+00,2.439e-01,1.010e-01,1.425e-01,3.074e-02
-7.985e-02,-1.744e+00,-1.506e+00,4.211e+00,-1.683e-01,1.217e-01,1.518e-01,3.080e-02
-7.980e-02,-1.745e+00,-1.505e+00,4.213e+00,-1.683e-01,1.217e-01,1.518e-01,3.082e-02
-7.986e-02,-1.744e+00,-1.504e+00,4.214e+00,-1.683e-01,1.217e-01,1.518e-01,3.080e-02
-7.996e-02,-1.743e+00,-1.502e+00,4.216e+00,-1.410e-02,5.963e-02,1.505e-01,3.077e-02
-8.003e-02,-1.742e+00,-1.501e+00,4.217e+00,2.350e-01,-3.353e-02,1.411e-01,3.075e-02
-7.998e-02,-1.742e+00,-1.501e+00,4.219e+00,2.587e-01,-2.835e-02,1.398e-01,3.076e-02
-7.985e-02,-1.744e+00,-1.501e+00,4.220e+00,2.498e-01,-1.215e-01,1.398e-01,3.080e-02
-7.969e-02,-1.747e+00,-1.502e+00,4.222e+00,2.498e-01,-1.215e-01,1.398e-01,3.084e-02
-7.952e-02,-1.749e+00,-1.503e+00,4.223e+00,2.557e-01,1.305e-02,1.404e-01,3.089e-02
-7.935e-02,-1.752e+00,-1.503e+00,4.224e+00,2.557e-01,1.305e-02,1.404e-01,3.095e-02
-7.918e-02,-1.754e+00,-1.503e+00,4.226e+00,2.557e-01,1.305e-02,1.404e-01,3.101e-02
-7.900e-02,-1.757e+00,-1.503e+00,4.227e+00,2.557e-01,1.305e-02,1.404e-01,3.107e-02
-7.883e-02,-1.759e+00,-1.503e+00,4.229e+00,2.528e-01,4.928e-02,1.404e-01,3.113e-02
-7.866e-02,-1.762e+00,-1.503e+00,4.230e+00,2.528e-01,4.928e-02,1.404e-01,3.119e-02
-7.849e-02,-1.764e+00,-1.502e+00,4.231e+00,-8.824e-02,7.873e-03,1.478e-01,3.125e-02
-7.841e-02,-1.765e+00,-1.502e+00,4.233e+00,-8.824e-02,7.873e-03,1.478e-01,3.128e-02
-7.843e-02,-1.765e+00,-1.502e+00,4.234e+00,-8.824e-02,7.873e-03,1.478e-01,3.127e-02
-7.848e-02,-1.764e+00,-1.502e+00,4.236e+00,-8.824e-02,7.873e-03,1.478e-01,3.125e-02
-7.854e-02,-1.764e+00,-1.502e+00,4.237e+00,-8.824e-02,7.873e-03,1.478e-01,3.123e-02
-7.860e-02,-1.763e+00,-1.502e+00,4.239e+00,-8.824e-02,7.873e-03,1.478e-01,3.121e-02
-7.866e-02,-1.762e+00,-1.502e+00,4.240e+00,2.498e-01,7.873e-03,1.411e-01,3.119e-02
-7.862e-02,-1.762e+00,-1.502e+00,4.242e+00,2.498e-01,7.873e-03,1.411e-01,3.120e-02
-7.849e-02,-1.764e+00,-1.502e+00,4.243e+00,-8.824e-02,7.873e-03,1.478e-01,3.125e-02
-7.842e-02,-1.765e+00,-1.501e+00,4.245e+00,-8.824e-02,7.873e-03,1.478e-01,3.127e-02
-7.845e-02,-1.765e+00,-1.501e+00,4.246e+00,2.617e-01,9.068e-02,1.371e-01,3.126e-02
-7.840e-02,-1.766e+00,-1.501e+00,4.247e+00,2.617e-01,9.068e-02,1.371e-01,3.128e-02
-7.826e-02,-1.768e+00,-1.501e+00,4.249e+00,2.617e-01,9.068e-02,1.371e-01,3.133e-02
-7.809e-02,-1.770e+00,-1.500e+00,4.250e+00,2.617e-01,9.068e-02,1.371e-01,3.138e-02
-7.791e-02,-1.772e+00,-1.499e+00,4.252e+00,2.617e-01,9.068e-02,1.371e-01,3.144e-02
-7.773e-02,-1.775e+00,-1.499e+00,4.253e+00,2.617e-01,3.375e-02,1.384e-01,3.150e-02
-7.754e-02,-1.778e+00,-1.498e+00,4.254e+00,2.617e-01,3.375e-02,1.384e-01,3.156e-02
-7.735e-02,-1.780e+00,-1.498e+00,4.256e+00,2.617e-01,3.375e-02,1.384e-01,3.162e-02
-7.716e-02,-1.783e+00,-1.498e+00,4.257e+00,2.617e-01,3.375e-02,1.384e-01,3.169e-02
-7.697e-02,-1.785e+00,-1.498e+00,4.258e+00,2.528e-01,2.858e-02,1.404e-01,3.175e-02
-7.678e-02,-1.788e+00,-1.497e+00,4.260e+00,2.083e-01,1.305e-02,1.438e-01,3.181e-02
-7.661e-02,-1.790e+00,-1.497e+00,4.261e+00,2.083e-01,1.305e-02,1.438e-01,3.187e-02
-7.645e-02,-1.792e+00,-1.497e+00,4.263e+00,2.083e-01,1.305e-02,1.438e-01,3.193e-02
-7.629e-02,-1.795e+00,-1.497e+00,4.264e+00,2.083e-01,1.305e-02,1.438e-01,3.198e-02
-7.613e-02,-1.797e+00,-1.497e+00,4.266e+00,2.083e-01,1.305e-02,1.438e-01,3.204e-02
-7.598e-02,-1.799e+00,-1.497e+00,4.267e+00,2.083e-01,1.305e-02,1.438e-01,3.210e-02
-7.582e-02,-1.801e+00,-1.496e+00,4.268e+00,2.083e-01,1.305e-02,1.438e-01,3.215e-02
-7.567e-02,-1.803e+00,-1.496e+00,4.270e+00,2.083e-01,2.340e-02,1.445e-01,3.221e-02
-7.551e-02,-1.805e+00,-1.496e+00,4.271e+00,2.469e-01,3.375e-02,1.418e-01,3.227e-02
-7.534e-02,-1.807e+00,-1.496e+00,4.273e+00,2.469e-01,3.375e-02,1.418e-01,3.234e-02
-7.516e-02,-1.810e+00,-1.495e+00,4.274e+00,2.469e-01,3.375e-02,1.418e-01,3.241e-02
-7.498e-02,-1.812e+00,-1.495e+00,4.276e+00,2.469e-01,3.375e-02,1.418e-01,3.248e-02
-7.479e-02,-1.815e+00,-1.495e+00,4.277e+00,2.469e-01,3.375e-02,1.418e-01,3.255e-02
-7.460e-02,-1.817e+00,-1.494e+00,4.278e+00,2.469e-01,3.375e-02,1.418e-01,3.263e-02
-7.441e-02,-1.820e+00,-1.494e+00,4.280e+00,2.469e-01,3.375e-02,1.418e-01,3.271e-02
-7.422e-02,-1.822e+00,-1.494e+00,4.281e+00,2.469e-01,3.375e-02,1.418e-01,3.279e-02
-7.403e-02,-1.824e+00,-1.493e+00,4.283e+00,-1.357e-01,1.822e-02,1.485e-01,3.286e-02
-7.397e-02,-1.825e+00,-1.493e+00,4.284e+00,-1.357e-01,1.822e-02,1.485e-01,3.289e-02
-7.402e-02,-1.825e+00,-1.493e+00,4.286e+00,-1.357e-01,1.822e-02,1.485e-01,3.287e-02
-7.411e-02,-1.823e+00,-1.493e+00,4.287e+00,2.469e-01,3.375e-02,1.418e-01,3.283e-02
-7.409e-02,-1.824e+00,-1.493e+00,4.289e+00,2.469e-01,3.375e-02,1.418e-01,3.284e-02
-7.394e-02,-1.826e+00,-1.492e+00,4.290e+00,-1.357e-01,1.822e-02,1.485e-01,3.290e-02
-7.389e-02,-1.826e+00,-1.492e+00,4.291e+00,-1.357e-01,1.822e-02,1.485e-01,3.292e-02
-7.395e-02,-1.826e+00,-1.492e+00,4.293e+00,-1.357e-01,1.822e-02,1.485e-01,3.290e-02
-7.404e-02,-1.824e+00,-1.492e+00,4.294e+00,-1.357e-01,1.822e-02,1.485e-01,3.286e-02
-7.414e-02,-1.823e+00,-1.491e+00,4.296e+00,2.469e-01,3.375e-02,1.418e-01,3.282e-02
-7.412e-02,-1.823e+00,-1.491e+00,4.297e+00,2.706e-01,9.068e-02,1.384e-01,3.283e-02
-7.398e-02,-1.825e+00,-1.491e+00,4.299e+00,2.291e-01,2.858e-02,1.398e-01,3.289e-02
-7.379e-02,-1.827e+00,-1.491e+00,4.300e+00,2.291e-01,2.858e-02,1.398e-01,3.295e-02
-7.361e-02,-1.830e+00,-1.490e+00,4.302e+00,1.490e-01,1.305e-02,1.431e-01,3.302e-02
-7.345e-02,-1.832e+00,-1.490e+00,4.303e+00,1.490e-01,1.305e-02,1.431e-01,3.309e-02
-7.332e-02,-1.833e+00,-1.490e+00,4.304e+00,1.490e-01,1.305e-02,1.431e-01,3.314e-02
-7.320e-02,-1.835e+00,-1.490e+00,4.306e+00,1.490e-01,1.305e-02,1.431e-01,3.319e-02
-7.307e-02,-1.836e+00,-1.490e+00,4.307e+00,1.490e-01,1.305e-02,1.431e-01,3.324e-02
-7.295e-02,-1.838e+00,-1.489e+00,4.309e+00,1.490e-01,1.305e-02,1.431e-01,3.328e-02
-7.283e-02,-1.839e+00,-1.489e+00,4.310e+00,1.490e-01,1.305e-02,1.431e-01,3.333e-02
-7.271e-02,-1.841e+00,-1.489e+00,4.312e+00,1.490e-01,1.305e-02,1.431e-01,3.338e-02
-7.259e-02,-1.842e+00,-1.489e+00,4.313e+00,2.172e-01,5.963e-02,1.404e-01,3.344e-02
-7.244e-02,-1.844e+00,-1.489e+00,4.314e+00,2.172e-01,5.963e-02,1.404e-01,3.350e-02
-7.227e-02,-1.846e+00,-1.488e+00,4.316e+00,-1.179e-01,5.963e-02,1.458e-01,3.357e-02
-7.221e-02,-1.847e+00,-1.488e+00,4.317e+00,-1.179e-01,5.963e-02,1.458e-01,3.360e-02
-7.226e-02,-1.846e+00,-1.487e+00,4.319e+00,-1.179e-01,5.963e-02,1.458e-01,3.358e-02
-7.235e-02,-1.845e+00,-1.486e+00,4.320e+00,-1.179e-01,5.963e-02,1.458e-01,3.354e-02
-7.244e-02,-1.844e+00,-1.486e+00,4.322e+00,2.172e-01,5.963e-02,1.404e-01,3.350e-02
-7.242e-02,-1.844e+00,-1.485e+00,4.323e+00,2.172e-01,5.963e-02,1.404e-01,3.351e-02
-7.229e-02,-1.846e+00,-1.485e+00,4.324e+00,2.113e-01,4.928e-02,1.391e-01,3.356e-02
-7.212e-02,-1.848e+00,-1.484e+00,4.326e+00,2.113e-01,4.928e-02,1.391e-01,3.362e-02
-7.193e-02,-1.850e+00,-1.484e+00,4.327e+00,2.113e-01,4.928e-02,1.391e-01,3.369e-02
-7.175e-02,-1.852e+00,-1.483e+00,4.329e+00,2.113e-01,4.928e-02,1.391e-01,3.376e-02
-7.157e-02,-1.854e+00,-1.483e+00,4.330e+00,2.113e-01,4.928e-02,1.391e-01,3.383e-02
-7.138e-02,-1.856e+00,-1.482e+00,4.331e+00,1.935e-01,3.375e-02,1.391e-01,3.390e-02
-7.120e-02,-1.858e+00,-1.482e+00,4.333e+00,1.935e-01,3.375e-02,1.391e-01,3.397e-02
-7.102e-02,-1.860e+00,-1.481e+00,4.334e+00,1.935e-01,3.375e-02,1.391e-01,3.403e-02
-7.085e-02,-1.862e+00,-1.481e+00,4.336e+00,1.935e-01,3.375e-02,1.391e-01,3.410e-02
-7.067e-02,-1.864e+00,-1.481e+00,4.337e+00,1.935e-01,3.375e-02,1.391e-01,3.417e-02
-7.050e-02,-1.866e+00,-1.480e+00,4.338e+00,-9.713e-02,2.858e-02,1.451e-01,3.424e-02
-7.043e-02,-1.867e+00,-1.480e+00,4.340e+00,-9.713e-02,2.858e-02,1.451e-01,3.427e-02
-7.047e-02,-1.866e+00,-1.480e+00,4.341e+00,-9.713e-02,2.858e-02,1.451e-01,3.425e-02
-7.055e-02,-1.866e+00,-1.479e+00,4.343e+00,-1.416e-01,3.893e-02,1.471e-01,3.422e-02
-7.065e-02,-1.864e+00,-1.479e+00,4.344e+00,1.935e-01,3.375e-02,1.391e-01,3.418e-02
-7.064e-02,-1.865e+00,-1.479e+00,4.346e+00,1.935e-01,3.375e-02,1.391e-01,3.419e-02
-7.052e-02,-1.866e+00,-1.478e+00,4.347e+00,-1.416e-01,3.893e-02,1.471e-01,3.423e-02
-7.048e-02,-1.866e+00,-1.478e+00,4.348e+00,-9.713e-02,2.858e-02,1.451e-01,3.425e-02
-7.055e-02,-1.866e+00,-1.478e+00,4.350e+00,1.816e-01,-4.906e-02,1.404e-01,3.422e-02
-7.052e-02,-1.866e+00,-1.478e+00,4.351e+00,1.816e-01,-4.906e-02,1.404e-01,3.423e-02
-7.039e-02,-1.867e+00,-1.478e+00,4.353e+00,1.757e-01,1.062e-01,1.398e-01,3.428e-02
-7.024e-02,-1.869e+00,-1.478e+00,4.354e+00,2.053e-01,7.873e-03,1.391e-01,3.433e-02
-7.007e-02,-1.871e+00,-1.477e+00,4.355e+00,2.053e-01,7.873e-03,1.391e-01,3.440e-02
-6.988e-02,-1.873e+00,-1.477e+00,4.357e+00,2.053e-01,7.873e-03,1.391e-01,3.447e-02
-6.969e-02,-1.875e+00,-1.477e+00,4.358e+00,2.053e-01,7.873e-03,1.391e-01,3.455e-02
-6.950e-02,-1.877e+00,-1.477e+00,4.360e+00,2.053e-01,7.873e-03,1.391e-01,3.463e-02
-6.931e-02,-1.879e+00,-1.477e+00,4.361e+00,2.083e-01,3.893e-02,1.378e-01,3.471e-02
-6.911e-02,-1.881e+00,-1.477e+00,4.362e+00,2.083e-01,3.893e-02,1.378e-01,3.479e-02
-6.892e-02,-1.883e+00,-1.476e+00,4.364e+00,2.083e-01,3.893e-02,1.378e-01,3.487e-02
-6.872e-02,-1.885e+00,-1.476e+00,4.365e+00,2.083e-01,3.893e-02,1.378e-01,3.496e-02
-6.852e-02,-1.887e+00,-1.476e+00,4.367e+00,-6.451e-02,-5.941e-02,1.438e-01,3.505e-02
-6.843e-02,-1.888e+00,-1.476e+00,4.368e+00,-6.451e-02,-5.941e-02,1.438e-01,3.509e-02
-6.845e-02,-1.888e+00,-1.476e+00,4.369e+00,-6.451e-02,-5.941e-02,1.438e-01,3.509e-02
-6.849e-02,-1.887e+00,-1.477e+00,4.371e+00,-6.451e-02,-5.941e-02,1.438e-01,3.506e-02
-6.855e-02,-1.887e+00,-1.477e+00,4.372e+00,-6.451e-02,-5.941e-02,1.438e-01,3.504e-02
-6.861e-02,-1.886e+00,-1.478e+00,4.374e+00,-6.451e-02,-5.941e-02,1.438e-01,3.501e-02
-6.867e-02,-1.886e+00,-1.478e+00,4.375e+00,1.579e-01,8.551e-02,1.404e-01,3.498e-02
-6.864e-02,-1.886e+00,-1.478e+00,4.377e+00,2.380e-01,1.683e-01,1.418e-01,3.499e-02
-6.850e-02,-1.887e+00,-1.477e+00,4.378e+00,2.291e-01,2.340e-02,1.378e-01,3.506e-02
-6.830e-02,-1.889e+00,-1.477e+00,4.379e+00,2.053e-01,-1.800e-02,1.378e-01,3.516e-02
-6.810e-02,-1.892e+00,-1.476e+00,4.381e+00,2.053e-01,-1.800e-02,1.378e-01,3.525e-02
-6.791e-02,-1.894e+00,-1.476e+00,4.382e+00,2.053e-01,-1.800e-02,1.378e-01,3.535e-02
-6.771e-02,-1.896e+00,-1.477e+00,4.383e+00,2.053e-01,-1.800e-02,1.378e-01,3.545e-02
-6.752e-02,-1.898e+00,-1.477e+00,4.385e+00,2.053e-01,-1.800e-02,1.378e-01,3.556e-02
-6.733e-02,-1.900e+00,-1.477e+00,4.386e+00,1.549e-01,-3.353e-02,1.398e-01,3.566e-02
-6.715e-02,-1.902e+00,-1.477e+00,4.388e+00,1.549e-01,-3.353e-02,1.398e-01,3.576e-02
-6.700e-02,-1.903e+00,-1.477e+00,4.389e+00,1.549e-01,-3.353e-02,1.398e-01,3.585e-02
-6.685e-02,-1.905e+00,-1.478e+00,4.390e+00,1.549e-01,-3.353e-02,1.398e-01,3.594e-02
-6.671e-02,-1.906e+00,-1.478e+00,4.392e+00,-2.454e-01,8.033e-02,1.458e-01,3.603e-02
-6.672e-02,-1.906e+00,-1.478e+00,4.393e+00,-2.454e-01,8.033e-02,1.458e-01,3.603e-02
-6.688e-02,-1.904e+00,-1.477e+00,4.395e+00,1.549e-01,-3.353e-02,1.398e-01,3.593e-02
-6.693e-02,-1.904e+00,-1.477e+00,4.396e+00,1.549e-01,-3.353e-02,1.398e-01,3.589e-02
-6.685e-02,-1.905e+00,-1.477e+00,4.398e+00,1.549e-01,-3.353e-02,1.398e-01,3.595e-02
-6.672e-02,-1.906e+00,-1.478e+00,4.399e+00,-1.713e-01,-3.353e-02,1.438e-01,3.602e-02
-6.671e-02,-1.906e+00,-1.478e+00,4.400e+00,-1.713e-01,-3.353e-02,1.438e-01,3.603e-02
-6.682e-02,-1.905e+00,-1.478e+00,4.402e+00,1.727e-01,1.062e-01,1.398e-01,3.596e-02
-6.683e-02,-1.905e+00,-1.478e+00,4.403e+00,2.676e-01,2.718e-01,1.277e-01,3.596e-02
-6.669e-02,-1.907e+00,-1.477e+00,4.404e+00,1.164e-01,1.580e-01,1.431e-01,3.604e-02
-6.654e-02,-1.908e+00,-1.476e+00,4.406e+00,1.164e-01,1.580e-01,1.431e-01,3.614e-02
-6.641e-02,-1.909e+00,-1.474e+00,4.407e+00,1.164e-01,1.580e-01,1.431e-01,3.621e-02
-6.629e-02,-1.911e+00,-1.473e+00,4.409e+00,1.164e-01,1.580e-01,1.431e-01,3.628e-02
-6.618e-02,-1.912e+00,-1.471e+00,4.410e+00,1.579e-01,2.666e-01,1.398e-01,3.635e-02
-6.604e-02,-1.913e+00,-1.469e+00,4.412e+00,1.579e-01,2.666e-01,1.398e-01,3.642e-02
-6.589e-02,-1.915e+00,-1.467e+00,4.413e+00,1.579e-01,2.666e-01,1.398e-01,3.651e-02
-6.572e-02,-1.916e+00,-1.464e+00,4.414e+00,1.579e-01,2.666e-01,1.398e-01,3.659e-02
-6.555e-02,-1.918e+00,-1.461e+00,4.416e+00,1.579e-01,2.666e-01,1.398e-01,3.667e-02
-6.538e-02,-1.919e+00,-1.459e+00,4.417e+00,1.579e-01,2.666e-01,1.398e-01,3.676e-02
-6.520e-02,-1.921e+00,-1.456e+00,4.419e+00,1.342e-01,1.580e-01,1.418e-01,3.683e-02
-6.503e-02,-1.922e+00,-1.454e+00,4.420e+00,1.342e-01,1.580e-01,1.418e-01,3.691e-02
-6.486e-02,-1.924e+00,-1.452e+00,4.421e+00,1.549e-01,9.586e-02,1.404e-01,3.697e-02
-6.469e-02,-1.925e+00,-1.450e+00,4.423e+00,1.549e-01,9.586e-02,1.404e-01,3.704e-02
-6.451e-02,-1.927e+00,-1.449e+00,4.424e+00,-1.653e-01,2.858e-02,1.438e-01,3.712e-02
-6.448e-02,-1.927e+00,-1.449e+00,4.426e+00,-1.653e-01,2.858e-02,1.438e-01,3.713e-02
-6.462e-02,-1.926e+00,-1.448e+00,4.427e+00,1.549e-01,9.586e-02,1.404e-01,3.708e-02
-6.463e-02,-1.926e+00,-1.448e+00,4.429e+00,1.549e-01,9.586e-02,1.404e-01,3.707e-02
-6.451e-02,-1.927e+00,-1.447e+00,4.430e+00,2.291e-01,2.149e-01,1.404e-01,3.712e-02
-6.429e-02,-1.928e+00,-1.445e+00,4.431e+00,2.291e-01,2.149e-01,1.404e-01,3.720e-02
-6.403e-02,-1.931e+00,-1.443e+00,4.433e+00,1.549e-01,2.666e-01,1.371e-01,3.730e-02
-6.378e-02,-1.932e+00,-1.441e+00,4.434e+00,1.549e-01,2.666e-01,1.371e-01,3.739e-02
-6.356e-02,-1.934e+00,-1.439e+00,4.435e+00,1.549e-01,2.666e-01,1.371e-01,3.746e-02
-6.335e-02,-1.936e+00,-1.436e+00,4.437e+00,1.549e-01,2.666e-01,1.371e-01,3.754e-02
-6.314e-02,-1.937e+00,-1.433e+00,4.438e+00,1.549e-01,2.666e-01,1.371e-01,3.761e-02
-6.292e-02,-1.939e+00,-1.431e+00,4.440e+00,1.786e-01,2.822e-01,1.384e-01,3.768e-02
-6.269e-02,-1.940e+00,-1.428e+00,4.441e+00,2.469e-01,2.408e-01,1.384e-01,3.775e-02
-6.240e-02,-1.942e+00,-1.425e+00,4.442e+00,2.469e-01,2.408e-01,1.384e-01,3.784e-02
-6.207e-02,-1.945e+00,-1.423e+00,4.444e+00,1.549e-01,1.735e-01,1.425e-01,3.794e-02
-6.177e-02,-1.947e+00,-1.422e+00,4.445e+00,1.549e-01,1.735e-01,1.425e-01,3.803e-02
-6.152e-02,-1.948e+00,-1.420e+00,4.447e+00,-2.543e-01,1.114e-01,1.471e-01,3.811e-02
-6.154e-02,-1.948e+00,-1.418e+00,4.448e+00,-2.543e-01,1.114e-01,1.471e-01,3.810e-02
-6.181e-02,-1.946e+00,-1.417e+00,4.450e+00,1.549e-01,1.735e-01,1.425e-01,3.803e-02
-6.190e-02,-1.946e+00,-1.416e+00,4.451e+00,1.549e-01,1.735e-01,1.425e-01,3.800e-02
-6.176e-02,-1.947e+00,-1.414e+00,4.452e+00,1.549e-01,1.735e-01,1.425e-01,3.804e-02
-6.155e-02,-1.948e+00,-1.413e+00,4.454e+00,-2.543e-01,1.114e-01,1.471e-01,3.809e-02
-6.158e-02,-1.948e+00,-1.411e+00,4.455e+00,2.291e-01,3.288e-01,1.284e-01,3.808e-02
-6.155e-02,-1.948e+00,-1.409e+00,4.457e+00,2.291e-01,3.288e-01,1.284e-01,3.809e-02
-6.129e-02,-1.950e+00,-1.407e+00,4.458e+00,2.291e-01,3.288e-01,1.284e-01,3.815e-02
-6.096e-02,-1.952e+00,-1.404e+00,4.459e+00,2.291e-01,2.459e-01,1.384e-01,3.822e-02
-6.059e-02,-1.954e+00,-1.401e+00,4.461e+00,1.164e-01,1.631e-01,1.425e-01,3.830e-02
-6.029e-02,-1.956e+00,-1.399e+00,4.462e+00,1.164e-01,1.631e-01,1.425e-01,3.837e-02
-6.005e-02,-1.957e+00,-1.398e+00,4.463e+00,1.164e-01,1.631e-01,1.425e-01,3.843e-02
-5.984e-02,-1.958e+00,-1.396e+00,4.465e+00,1.757e-01,2.459e-01,1.398e-01,3.848e-02
-5.959e-02,-1.959e+00,-1.394e+00,4.466e+00,1.757e-01,2.459e-01,1.398e-01,3.854e-02
-5.930e-02,-1.961e+00,-1.391e+00,4.468e+00,1.757e-01,2.459e-01,1.398e-01,3.861e-02
-5.899e-02,-1.963e+00,-1.389e+00,4.469e+00,1.757e-01,2.459e-01,1.398e-01,3.868e-02
-5.867e-02,-1.965e+00,-1.387e+00,4.470e+00,1.846e-01,2.459e-01,1.411e-01,3.876e-02
-5.834e-02,-1.966e+00,-1.384e+00,4.472e+00,1.846e-01,2.459e-01,1.411e-01,3.884e-02
-5.799e-02,-1.968e+00,-1.382e+00,4.473e+00,-2.454e-01,2.356e-01,1.445e-01,3.893e-02
-5.798e-02,-1.968e+00,-1.379e+00,4.475e+00,-2.454e-01,2.356e-01,1.445e-01,3.893e-02
-5.829e-02,-1.967e+00,-1.377e+00,4.476e+00,2.291e-01,1.373e-01,1.404e-01,3.886e-02
-5.833e-02,-1.966e+00,-1.376e+00,4.478e+00,2.291e-01,1.373e-01,1.404e-01,3.885e-02
-5.803e-02,-1.968e+00,-1.374e+00,4.479e+00,-2.157e-01,2.356e-01,1.478e-01,3.892e-02
-5.799e-02,-1.968e+00,-1.373e+00,4.480e+00,-2.157e-01,2.356e-01,1.478e-01,3.892e-02
-5.828e-02,-1.967e+00,-1.370e+00,4.482e+00,1.579e-01,4.064e-01,1.056e-01,3.887e-02
-5.835e-02,-1.966e+00,-1.367e+00,4.483e+00,1.579e-01,4.064e-01,1.056e-01,3.886e-02
-5.815e-02,-1.967e+00,-1.363e+00,4.484e+00,1.579e-01,4.064e-01,1.056e-01,3.889e-02
-5.786e-02,-1.969e+00,-1.359e+00,4.485e+00,7.783e-02,3.081e-01,1.324e-01,3.893e-02
-5.761e-02,-1.970e+00,-1.356e+00,4.486e+00,7.783e-02,3.081e-01,1.324e-01,3.896e-02
-5.741e-02,-1.971e+00,-1.353e+00,4.488e+00,5.707e-02,2.615e-01,1.337e-01,3.898e-02
-5.725e-02,-1.971e+00,-1.350e+00,4.489e+00,5.707e-02,2.615e-01,1.337e-01,3.900e-02
-5.712e-02,-1.972e+00,-1.347e+00,4.490e+00,5.707e-02,2.615e-01,1.337e-01,3.902e-02
-5.699e-02,-1.973e+00,-1.344e+00,4.492e+00,5.707e-02,2.615e-01,1.337e-01,3.903e-02
-5.686e-02,-1.973e+00,-1.342e+00,4.493e+00,5.707e-02,2.615e-01,1.337e-01,3.905e-02
-5.672e-02,-1.974e+00,-1.339e+00,4.494e+00,1.852e-02,1.787e-01,1.431e-01,3.906e-02
-5.663e-02,-1.974e+00,-1.337e+00,4.496e+00,1.852e-02,1.787e-01,1.431e-01,3.907e-02
-5.657e-02,-1.974e+00,-1.335e+00,4.497e+00,1.852e-02,1.787e-01,1.431e-01,3.908e-02
-5.652e-02,-1.975e+00,-1.333e+00,4.499e+00,1.852e-02,1.787e-01,1.431e-01,3.908e-02
-5.648e-02,-1.975e+00,-1.331e+00,4.500e+00,1.852e-02,1.787e-01,1.431e-01,3.908e-02
-5.643e-02,-1.975e+00,-1.329e+00,4.502e+00,5.114e-02,1.735e-01,1.425e-01,3.909e-02
-5.635e-02,-1.975e+00,-1.327e+00,4.503e+00,5.114e-02,1.735e-01,1.425e-01,3.909e-02
-5.624e-02,-1.976e+00,-1.326e+00,4.504e+00,5.114e-02,1.735e-01,1.425e-01,3.910e-02
-5.612e-02,-1.976e+00,-1.324e+00,4.506e+00,5.114e-02,1.735e-01,1.425e-01,3.911e-02
-5.600e-02,-1.977e+00,-1.322e+00,4.507e+00,5.114e-02,1.735e-01,1.425e-01,3.911e-02
-5.587e-02,-1.977e+00,-1.321e+00,4.509e+00,9.562e-02,3.443e-01,1.056e-01,3.912e-02
-5.570e-02,-1.978e+00,-1.318e+00,4.510e+00,1.045e-01,2.666e-01,1.190e-01,3.913e-02
-5.547e-02,-1.979e+00,-1.315e+00,4.511e+00,1.045e-01,2.666e-01,1.190e-01,3.914e-02
-5.521e-02,-1.980e+00,-1.312e+00,4.512e+00,1.045e-01,2.666e-01,1.190e-01,3.916e-02
-5.494e-02,-1.981e+00,-1.310e+00,4.513e+00,1.045e-01,2.666e-01,1.190e-01,3.918e-02
-5.467e-02,-1.982e+00,-1.307e+00,4.514e+00,1.104e-01,2.822e-01,1.157e-01,3.919e-02
-5.439e-02,-1.983e+00,-1.304e+00,4.516e+00,8.079e-02,2.356e-01,1.284e-01,3.921e-02
-5.414e-02,-1.984e+00,-1.302e+00,4.517e+00,8.079e-02,2.356e-01,1.284e-01,3.923e-02
-5.391e-02,-1.985e+00,-1.299e+00,4.518e+00,8.079e-02,2.356e-01,1.284e-01,3.925e-02
-5.368e-02,-1.985e+00,-1.297e+00,4.519e+00,8.079e-02,2.356e-01,1.284e-01,3.927e-02
-5.346e-02,-1.986e+00,-1.294e+00,4.521e+00,6.300e-02,2.304e-01,1.304e-01,3.929e-02
-5.326e-02,-1.987e+00,-1.292e+00,4.522e+00,6.300e-02,2.304e-01,1.304e-01,3.931e-02
-5.308e-02,-1.987e+00,-1.290e+00,4.523e+00,6.300e-02,2.304e-01,1.304e-01,3.932e-02
-5.290e-02,-1.988e+00,-1.287e+00,4.525e+00,-8.527e-02,2.252e-01,1.384e-01,3.934e-02
-5.290e-02,-1.988e+00,-1.285e+00,4.526e+00,-8.527e-02,2.252e-01,1.384e-01,3.934e-02
-5.306e-02,-1.987e+00,-1.283e+00,4.527e+00,6.300e-02,2.304e-01,1.304e-01,3.933e-02
-5.311e-02,-1.987e+00,-1.281e+00,4.529e+00,7.486e-02,1.424e-01,1.351e-01,3.933e-02
-5.298e-02,-1.988e+00,-1.279e+00,4.530e+00,7.486e-02,1.424e-01,1.351e-01,3.933e-02
-5.279e-02,-1.988e+00,-1.277e+00,4.531e+00,-4.672e-02,1.838e-01,1.438e-01,3.934e-02
-5.273e-02,-1.989e+00,-1.275e+00,4.533e+00,-4.672e-02,1.838e-01,1.438e-01,3.935e-02
-5.280e-02,-1.988e+00,-1.274e+00,4.534e+00,-3.189e-02,1.683e-01,1.224e-01,3.934e-02
-5.291e-02,-1.988e+00,-1.272e+00,4.536e+00,1.786e-01,1.994e-01,1.237e-01,3.934e-02
-5.274e-02,-1.989e+00,-1.270e+00,4.537e+00,-3.189e-02,1.683e-01,1.224e-01,3.935e-02
-5.258e-02,-1.989e+00,-1.268e+00,4.538e+00,6.300e-02,1.631e-01,1.270e-01,3.935e-02
-5.248e-02,-1.989e+00,-1.267e+00,4.539e+00,6.300e-02,1.631e-01,1.270e-01,3.936e-02
-5.232e-02,-1.990e+00,-1.265e+00,4.541e+00,6.300e-02,1.631e-01,1.270e-01,3.936e-02
-5.214e-02,-1.990e+00,-1.263e+00,4.542e+00,6.300e-02,1.631e-01,1.270e-01,3.937e-02
-5.195e-02,-1.991e+00,-1.262e+00,4.543e+00,6.300e-02,1.631e-01,1.270e-01,3.938e-02
-5.175e-02,-1.992e+00,-1.260e+00,4.544e+00,6.300e-02,1.631e-01,1.270e-01,3.939e-02
-5.156e-02,-1.992e+00,-1.258e+00,4.546e+00,6.300e-02,1.631e-01,1.270e-01,3.941e-02
-5.137e-02,-1.993e+00,-1.257e+00,4.547e+00,6.300e-02,1.631e-01,1.264e-01,3.942e-02
-5.117e-02,-1.993e+00,-1.255e+00,4.548e+00,7.783e-02,1.166e-01,1.311e-01,3.943e-02
-5.095e-02,-1.994e+00,-1.254e+00,4.549e+00,7.783e-02,1.166e-01,1.311e-01,3.945e-02
-5.072e-02,-1.995e+00,-1.252e+00,4.551e+00,7.783e-02,1.166e-01,1.311e-01,3.947e-02
-5.048e-02,-1.996e+00,-1.251e+00,4.552e+00,7.189e-02,1.166e-01,1.324e-01,3.950e-02
-5.024e-02,-1.996e+00,-1.250e+00,4.553e+00,7.189e-02,1.166e-01,1.324e-01,3.952e-02
-5.001e-02,-1.997e+00,-1.249e+00,4.555e+00,7.189e-02,1.166e-01,1.324e-01,3.955e-02
-4.978e-02,-1.998e+00,-1.248e+00,4.556e+00,7.189e-02,1.166e-01,1.324e-01,3.958e-02
-4.955e-02,-1.998e+00,-1.246e+00,4.557e+00,7.189e-02,1.166e-01,1.324e-01,3.962e-02
-4.932e-02,-1.999e+00,-1.245e+00,4.559e+00,1.555e-02,8.033e-02,1.425e-01,3.966e-02
-4.916e-02,-2.000e+00,-1.244e+00,4.560e+00,4.521e-02,4.633e-01,8.149e-02,3.968e-02
-4.904e-02,-2.000e+00,-1.242e+00,4.561e+00,4.521e-02,4.633e-01,8.149e-02,3.970e-02
-4.890e-02,-2.000e+00,-1.238e+00,4.562e+00,4.521e-02,4.633e-01,8.149e-02,3.973e-02
-4.875e-02,-2.001e+00,-1.233e+00,4.563e+00,4.521e-02,4.633e-01,8.149e-02,3.975e-02
-4.860e-02,-2.001e+00,-1.229e+00,4.563e+00,1.852e-02,3.702e-01,9.422e-02,3.978e-02
-4.849e-02,-2.001e+00,-1.224e+00,4.564e+00,1.852e-02,3.702e-01,9.422e-02,3.979e-02
-4.841e-02,-2.002e+00,-1.220e+00,4.565e+00,1.852e-02,3.702e-01,9.422e-02,3.981e-02
-4.834e-02,-2.002e+00,-1.217e+00,4.566e+00,1.104e-01,3.598e-01,9.891e-02,3.982e-02
-4.814e-02,-2.002e+00,-1.213e+00,4.567e+00,1.104e-01,3.598e-01,9.891e-02,3.984e-02
-4.781e-02,-2.003e+00,-1.209e+00,4.568e+00,1.104e-01,3.598e-01,9.891e-02,3.989e-02
-4.743e-02,-2.004e+00,-1.206e+00,4.569e+00,1.164e-01,2.822e-01,1.110e-01,3.995e-02
-4.703e-02,-2.005e+00,-1.202e+00,4.570e+00,-7.341e-02,2.873e-01,1.036e-01,4.002e-02
-4.690e-02,-2.006e+00,-1.199e+00,4.571e+00,-7.341e-02,2.873e-01,1.036e-01,4.004e-02
-4.705e-02,-2.005e+00,-1.197e+00,4.572e+00,-7.341e-02,2.873e-01,1.036e-01,4.002e-02
-4.728e-02,-2.005e+00,-1.194e+00,4.573e+00,-7.341e-02,2.873e-01,1.036e-01,3.998e-02
-4.754e-02,-2.004e+00,-1.191e+00,4.574e+00,1.164e-01,2.822e-01,1.110e-01,3.995e-02
-4.752e-02,-2.004e+00,-1.188e+00,4.576e+00,1.164e-01,2.822e-01,1.110e-01,3.995e-02
-4.720e-02,-2.005e+00,-1.185e+00,4.577e+00,-7.341e-02,2.873e-01,1.036e-01,3.999e-02
-4.710e-02,-2.005e+00,-1.182e+00,4.578e+00,9.622e-03,2.304e-01,1.163e-01,4.000e-02
-4.713e-02,-2.005e+00,-1.179e+00,4.579e+00,9.622e-03,2.304e-01,1.163e-01,4.000e-02
-4.712e-02,-2.005e+00,-1.177e+00,4.580e+00,9.622e-03,2.304e-01,1.163e-01,4.000e-02
-4.709e-02,-2.005e+00,-1.175e+00,4.581e+00,9.622e-03,2.304e-01,1.163e-01,4.000e-02
-4.705e-02,-2.005e+00,-1.172e+00,4.582e+00,9.622e-03,2.304e-01,1.163e-01,4.000e-02
-4.701e-02,-2.005e+00,-1.170e+00,4.584e+00,9.622e-03,2.304e-01,1.163e-01,4.001e-02
-4.698e-02,-2.005e+00,-1.168e+00,4.585e+00,9.622e-03,2.304e-01,1.163e-01,4.001e-02
-4.694e-02,-2.005e+00,-1.165e+00,4.586e+00,9.622e-03,2.304e-01,1.163e-01,4.001e-02
-4.690e-02,-2.006e+00,-1.163e+00,4.587e+00,2.528e-01,4.737e-01,6.206e-02,4.002e-02
-4.651e-02,-2.006e+00,-1.161e+00,4.588e+00,2.528e-01,4.737e-01,6.206e-02,4.005e-02
-4.576e-02,-2.008e+00,-1.158e+00,4.588e+00,2.587e-01,4.737e-01,4.933e-02,4.013e-02
-4.490e-02,-2.010e+00,-1.155e+00,4.589e+00,-2.602e-01,4.478e-01,7.948e-02,4.027e-02
-4.477e-02,-2.010e+00,-1.153e+00,4.590e+00,-2.602e-01,4.478e-01,7.948e-02,4.029e-02
-4.538e-02,-2.009e+00,-1.150e+00,4.590e+00,-4.969e-02,4.581e-01,7.010e-02,4.019e-02
-4.592e-02,-2.008e+00,-1.147e+00,4.591e+00,2.617e-01,4.737e-01,7.077e-02,4.013e-02
-4.575e-02,-2.008e+00,-1.144e+00,4.592e+00,2.617e-01,4.737e-01,7.077e-02,4.015e-02
-4.503e-02,-2.010e+00,-1.141e+00,4.592e+00,-2.602e-01,4.478e-01,7.948e-02,4.023e-02
-4.495e-02,-2.010e+00,-1.138e+00,4.593e+00,-2.602e-01,4.478e-01,7.948e-02,4.024e-02
-4.560e-02,-2.009e+00,-1.136e+00,4.594e+00,-4.969e-02,4.581e-01,7.010e-02,4.017e-02
-4.615e-02,-2.007e+00,-1.132e+00,4.595e+00,1.638e-01,4.374e-01,8.283e-02,4.013e-02
-4.609e-02,-2.008e+00,-1.128e+00,4.596e+00,1.638e-01,4.374e-01,8.283e-02,4.014e-02
-4.557e-02,-2.009e+00,-1.124e+00,4.596e+00,-4.969e-02,4.581e-01,7.010e-02,4.016e-02
-4.531e-02,-2.009e+00,-1.120e+00,4.597e+00,-4.969e-02,4.581e-01,7.010e-02,4.017e-02
-4.538e-02,-2.009e+00,-1.115e+00,4.598e+00,-4.969e-02,4.581e-01,7.010e-02,4.017e-02
-4.556e-02,-2.009e+00,-1.110e+00,4.598e+00,-4.969e-02,4.581e-01,7.010e-02,4.017e-02
-4.576e-02,-2.008e+00,-1.106e+00,4.599e+00,2.053e-01,3.753e-01,9.690e-02,4.016e-02
-4.550e-02,-2.009e+00,-1.101e+00,4.600e+00,-4.376e-02,4.581e-01,8.015e-02,4.016e-02
-4.525e-02,-2.009e+00,-1.097e+00,4.601e+00,-4.376e-02,4.581e-01,8.015e-02,4.017e-02
-4.531e-02,-2.009e+00,-1.093e+00,4.602e+00,-4.376e-02,4.581e-01,8.015e-02,4.017e-02
-4.547e-02,-2.009e+00,-1.088e+00,4.603e+00,-4.376e-02,4.581e-01,8.015e-02,4.017e-02
-4.566e-02,-2.008e+00,-1.084e+00,4.603e+00,2.646e-01,3.805e-01,1.016e-01,4.017e-02
-4.531e-02,-2.009e+00,-1.080e+00,4.604e+00,-2.240e-03,4.323e-01,9.489e-02,4.016e-02
-4.489e-02,-2.010e+00,-1.077e+00,4.605e+00,-2.240e-03,3.702e-01,1.023e-01,4.015e-02
-4.478e-02,-2.010e+00,-1.073e+00,4.606e+00,-2.240e-03,3.702e-01,1.023e-01,4.015e-02
-4.475e-02,-2.010e+00,-1.069e+00,4.607e+00,-2.240e-03,3.702e-01,1.023e-01,4.015e-02
-4.475e-02,-2.010e+00,-1.065e+00,4.608e+00,-2.240e-03,3.702e-01,1.023e-01,4.015e-02
-4.475e-02,-2.010e+00,-1.062e+00,4.609e+00,-2.240e-03,3.702e-01,1.023e-01,4.015e-02
-4.476e-02,-2.010e+00,-1.058e+00,4.610e+00,7.189e-02,2.977e-01,1.136e-01,4.015e-02
-4.462e-02,-2.010e+00,-1.054e+00,4.612e+00,7.189e-02,2.977e-01,1.136e-01,4.014e-02
-4.433e-02,-2.011e+00,-1.051e+00,4.613e+00,2.231e-01,4.737e-01,3.325e-02,4.013e-02
-4.370e-02,-2.012e+00,-1.048e+00,4.613e+00,1.905e-01,4.737e-01,5.000e-02,4.011e-02
-4.282e-02,-2.014e+00,-1.044e+00,4.614e+00,1.401e-01,4.685e-01,6.005e-02,4.012e-02
-4.199e-02,-2.015e+00,-1.039e+00,4.614e+00,2.113e-01,4.737e-01,5.000e-02,4.015e-02
-4.110e-02,-2.016e+00,-1.035e+00,4.615e+00,2.113e-01,4.737e-01,5.000e-02,4.021e-02
-4.011e-02,-2.018e+00,-1.031e+00,4.615e+00,1.638e-01,4.685e-01,5.804e-02,4.033e-02
-3.916e-02,-2.020e+00,-1.026e+00,4.616e+00,-2.240e-03,4.633e-01,7.613e-02,4.048e-02
-3.863e-02,-2.021e+00,-1.022e+00,4.616e+00,5.114e-02,4.633e-01,6.809e-02,4.059e-02
-3.836e-02,-2.021e+00,-1.017e+00,4.617e+00,5.114e-02,4.633e-01,6.809e-02,4.064e-02
-3.809e-02,-2.021e+00,-1.012e+00,4.618e+00,5.114e-02,4.633e-01,6.809e-02,4.070e-02
-3.782e-02,-2.022e+00,-1.008e+00,4.619e+00,7.253e-04,4.633e-01,7.613e-02,4.076e-02
-3.766e-02,-2.022e+00,-1.003e+00,4.619e+00,7.253e-04,4.633e-01,7.613e-02,4.079e-02
-3.761e-02,-2.022e+00,-9.984e-01,4.620e+00,7.253e-04,4.633e-01,7.613e-02,4.081e-02
-3.759e-02,-2.022e+00,-9.937e-01,4.621e+00,7.253e-04,4.633e-01,7.613e-02,4.081e-02
-3.758e-02,-2.022e+00,-9.890e-01,4.622e+00,7.253e-04,4.633e-01,7.613e-02,4.081e-02
-3.758e-02,-2.022e+00,-9.844e-01,4.622e+00,-1.114e-02,4.633e-01,8.216e-02,4.081e-02
-3.760e-02,-2.022e+00,-9.797e-01,4.623e+00,-1.114e-02,4.633e-01,8.216e-02,4.081e-02
-3.765e-02,-2.022e+00,-9.750e-01,4.624e+00,-1.114e-02,4.633e-01,8.216e-02,4.080e-02
-3.771e-02,-2.022e+00,-9.704e-01,4.625e+00,-1.114e-02,4.633e-01,8.216e-02,4.079e-02
-3.777e-02,-2.022e+00,-9.657e-01,4.626e+00,-1.114e-02,4.633e-01,8.216e-02,4.078e-02
-3.783e-02,-2.022e+00,-9.611e-01,4.626e+00,-1.114e-02,4.633e-01,8.216e-02,4.077e-02
-3.790e-02,-2.022e+00,-9.564e-01,4.627e+00,-1.114e-02,4.478e-01,9.087e-02,4.077e-02
-3.796e-02,-2.022e+00,-9.518e-01,4.628e+00,-1.114e-02,4.478e-01,9.087e-02,4.076e-02
-3.803e-02,-2.022e+00,-9.473e-01,4.629e+00,-1.114e-02,4.478e-01,9.087e-02,4.075e-02
-3.809e-02,-2.022e+00,-9.427e-01,4.630e+00,-1.114e-02,4.478e-01,9.087e-02,4.075e-02
-3.816e-02,-2.021e+00,-9.382e-01,4.631e+00,-1.114e-02,4.478e-01,9.087e-02,4.074e-02
-3.823e-02,-2.021e+00,-9.337e-01,4.632e+00,1.259e-02,3.857e-01,9.623e-02,4.074e-02
-3.823e-02,-2.021e+00,-9.295e-01,4.633e+00,1.259e-02,3.857e-01,9.623e-02,4.074e-02
-3.818e-02,-2.021e+00,-9.255e-01,4.634e+00,1.259e-02,3.857e-01,9.623e-02,4.074e-02
-3.811e-02,-2.021e+00,-9.216e-01,4.635e+00,1.259e-02,3.857e-01,9.623e-02,4.074e-02
-3.804e-02,-2.022e+00,-9.177e-01,4.636e+00,1.259e-02,3.857e-01,9.623e-02,4.075e-02
-3.796e-02,-2.022e+00,-9.138e-01,4.637e+00,1.259e-02,3.857e-01,9.623e-02,4.075e-02
-3.789e-02,-2.022e+00,-9.099e-01,4.638e+00,1.015e-01,2.045e-01,1.130e-01,4.075e-02
-3.758e-02,-2.022e+00,-9.068e-01,4.639e+00,2.291e-01,4.737e-01,2.187e-02,4.076e-02
-3.676e-02,-2.023e+00,-9.038e-01,4.639e+00,2.142e-01,4.737e-01,3.258e-02,4.081e-02
-3.562e-02,-2.025e+00,-9.002e-01,4.639e+00,1.994e-01,4.737e-01,4.196e-02,4.091e-02
-3.440e-02,-2.026e+00,-8.960e-01,4.640e+00,1.253e-01,4.685e-01,5.268e-02,4.108e-02
-3.336e-02,-2.027e+00,-8.915e-01,4.640e+00,1.935e-01,4.737e-01,4.129e-02,4.127e-02
-3.231e-02,-2.029e+00,-8.869e-01,4.641e+00,9.265e-02,4.685e-01,5.134e-02,4.150e-02
-3.140e-02,-2.030e+00,-8.821e-01,4.641e+00,3.691e-03,4.633e-01,5.201e-02,4.173e-02
-3.095e-02,-2.030e+00,-8.775e-01,4.642e+00,3.691e-03,4.633e-01,5.201e-02,4.186e-02
-3.079e-02,-2.031e+00,-8.728e-01,4.642e+00,3.691e-03,4.633e-01,5.201e-02,4.190e-02
-3.073e-02,-2.031e+00,-8.681e-01,4.643e+00,3.691e-03,4.633e-01,5.201e-02,4.192e-02
-3.069e-02,-2.031e+00,-8.634e-01,4.643e+00,3.691e-03,4.633e-01,5.201e-02,4.193e-02
-3.067e-02,-2.031e+00,-8.588e-01,4.644e+00,1.852e-02,4.633e-01,7.479e-02,4.194e-02
-3.060e-02,-2.031e+00,-8.541e-01,4.644e+00,1.852e-02,4.633e-01,7.479e-02,4.196e-02
-3.049e-02,-2.031e+00,-8.495e-01,4.645e+00,3.631e-02,3.857e-01,8.216e-02,4.198e-02
-3.033e-02,-2.031e+00,-8.451e-01,4.646e+00,3.631e-02,3.857e-01,8.216e-02,4.203e-02
-3.011e-02,-2.031e+00,-8.411e-01,4.647e+00,3.631e-02,3.857e-01,8.216e-02,4.208e-02
-2.987e-02,-2.032e+00,-8.372e-01,4.648e+00,2.445e-02,3.546e-01,9.221e-02,4.214e-02
-2.966e-02,-2.032e+00,-8.334e-01,4.649e+00,2.445e-02,3.546e-01,9.221e-02,4.220e-02
-2.948e-02,-2.032e+00,-8.298e-01,4.650e+00,2.445e-02,3.546e-01,9.221e-02,4.224e-02
-2.931e-02,-2.032e+00,-8.262e-01,4.650e+00,-4.376e-02,4.116e-01,7.948e-02,4.229e-02
-2.934e-02,-2.032e+00,-8.224e-01,4.651e+00,-4.376e-02,4.116e-01,7.948e-02,4.228e-02
-2.956e-02,-2.032e+00,-8.183e-01,4.652e+00,2.445e-02,3.546e-01,9.221e-02,4.223e-02
-2.964e-02,-2.032e+00,-8.145e-01,4.653e+00,2.445e-02,3.546e-01,9.221e-02,4.221e-02
-2.954e-02,-2.032e+00,-8.108e-01,4.654e+00,1.555e-02,3.288e-01,9.020e-02,4.223e-02
-2.942e-02,-2.032e+00,-8.073e-01,4.655e+00,-1.114e-02,2.408e-01,1.056e-01,4.226e-02
-2.939e-02,-2.032e+00,-8.043e-01,4.656e+00,-1.114e-02,2.408e-01,1.056e-01,4.226e-02
-2.943e-02,-2.032e+00,-8.017e-01,4.657e+00,-1.114e-02,2.408e-01,1.056e-01,4.225e-02
-2.950e-02,-2.032e+00,-7.993e-01,4.658e+00,1.555e-02,3.288e-01,9.020e-02,4.224e-02
-2.950e-02,-2.032e+00,-7.964e-01,4.659e+00,1.555e-02,3.288e-01,9.020e-02,4.224e-02
-2.942e-02,-2.032e+00,-7.933e-01,4.660e+00,-1.114e-02,2.408e-01,1.056e-01,4.226e-02
-2.940e-02,-2.032e+00,-7.904e-01,4.661e+00,-1.114e-02,2.408e-01,1.056e-01,4.226e-02
-2.945e-02,-2.032e+00,-7.878e-01,4.662e+00,-1.114e-02,2.873e-01,9.958e-02,4.225e-02
-2.951e-02,-2.032e+00,-7.852e-01,4.663e+00,-2.240e-03,3.236e-01,9.087e-02,4.224e-02
-2.956e-02,-2.032e+00,-7.822e-01,4.664e+00,-2.240e-03,3.236e-01,9.087e-02,4.223e-02
-2.959e-02,-2.032e+00,-7.790e-01,4.665e+00,-2.240e-03,3.236e-01,9.087e-02,4.222e-02
-2.961e-02,-2.032e+00,-7.758e-01,4.666e+00,1.431e-01,4.685e-01,2.455e-02,4.222e-02
-2.919e-02,-2.032e+00,-7.719e-01,4.666e+00,1.935e-01,4.737e-01,1.584e-02,4.229e-02
-2.819e-02,-2.033e+00,-7.675e-01,4.666e+00,4.817e-02,4.633e-01,3.593e-02,4.248e-02
-2.735e-02,-2.034e+00,-7.628e-01,4.666e+00,1.104e-01,4.685e-01,3.526e-02,4.267e-02
-2.666e-02,-2.035e+00,-7.581e-01,4.667e+00,1.075e-01,4.840e-01,3.794e-02,4.283e-02
-2.590e-02,-2.036e+00,-7.534e-01,4.667e+00,4.224e-02,4.633e-01,3.660e-02,4.303e-02
-2.532e-02,-2.036e+00,-7.486e-01,4.667e+00,4.224e-02,4.633e-01,3.660e-02,4.318e-02
-2.493e-02,-2.036e+00,-7.439e-01,4.668e+00,1.253e-01,4.944e-01,3.191e-02,4.330e-02
-2.433e-02,-2.037e+00,-7.391e-01,4.668e+00,1.253e-01,4.944e-01,3.191e-02,4.347e-02
-2.350e-02,-2.038e+00,-7.342e-01,4.668e+00,9.562e-02,5.047e-01,3.794e-02,4.372e-02
-2.269e-02,-2.038e+00,-7.292e-01,4.669e+00,8.672e-02,5.099e-01,4.062e-02,4.399e-02
-2.197e-02,-2.039e+00,-7.241e-01,4.669e+00,9.858e-02,5.202e-01,3.727e-02,4.424e-02
-2.126e-02,-2.040e+00,-7.190e-01,4.670e+00,9.858e-02,5.202e-01,3.727e-02,4.449e-02
-2.053e-02,-2.040e+00,-7.137e-01,4.670e+00,6.003e-02,4.685e-01,5.000e-02,4.477e-02
-1.990e-02,-2.041e+00,-7.087e-01,4.671e+00,1.852e-02,4.633e-01,4.531e-02,4.501e-02
-1.953e-02,-2.041e+00,-7.040e-01,4.671e+00,1.852e-02,4.633e-01,4.531e-02,4.516e-02
-1.931e-02,-2.041e+00,-6.993e-01,4.671e+00,1.852e-02,4.633e-01,4.531e-02,4.525e-02
-1.915e-02,-2.042e+00,-6.946e-01,4.672e+00,1.852e-02,4.633e-01,4.531e-02,4.531e-02
-1.900e-02,-2.042e+00,-6.899e-01,4.672e+00,1.852e-02,4.633e-01,4.531e-02,4.537e-02
-1.885e-02,-2.042e+00,-6.852e-01,4.673e+00,3.691e-03,4.737e-01,4.196e-02,4.543e-02
-1.876e-02,-2.042e+00,-6.805e-01,4.673e+00,3.691e-03,4.737e-01,4.196e-02,4.546e-02
-1.871e-02,-2.042e+00,-6.758e-01,4.674e+00,3.691e-03,4.737e-01,4.196e-02,4.548e-02
-1.867e-02,-2.042e+00,-6.710e-01,4.674e+00,3.691e-03,4.737e-01,4.196e-02,4.550e-02
-1.864e-02,-2.042e+00,-6.663e-01,4.674e+00,3.691e-03,4.737e-01,4.196e-02,4.551e-02
-1.861e-02,-2.042e+00,-6.615e-01,4.675e+00,-3.189e-02,4.374e-01,4.866e-02,4.552e-02
-1.870e-02,-2.042e+00,-6.569e-01,4.675e+00,-3.189e-02,4.374e-01,4.866e-02,4.549e-02
-1.890e-02,-2.042e+00,-6.524e-01,4.676e+00,-3.189e-02,4.374e-01,4.866e-02,4.542e-02
-1.914e-02,-2.042e+00,-6.480e-01,4.676e+00,-3.189e-02,4.219e-01,6.005e-02,4.534e-02
-1.939e-02,-2.041e+00,-6.436e-01,4.677e+00,-3.189e-02,4.219e-01,6.005e-02,4.526e-02
-1.965e-02,-2.041e+00,-6.394e-01,4.678e+00,-8.171e-03,4.374e-01,5.603e-02,4.518e-02
-1.983e-02,-2.041e+00,-6.351e-01,4.678e+00,-8.171e-03,4.374e-01,5.603e-02,4.513e-02
-1.993e-02,-2.041e+00,-6.307e-01,4.679e+00,-8.171e-03,4.374e-01,5.603e-02,4.510e-02
-2.000e-02,-2.041e+00,-6.263e-01,4.679e+00,4.817e-02,4.685e-01,5.067e-02,4.508e-02
-1.988e-02,-2.041e+00,-6.217e-01,4.680e+00,-8.171e-03,4.374e-01,5.603e-02,4.511e-02
-1.976e-02,-2.041e+00,-6.172e-01,4.680e+00,-8.171e-03,4.374e-01,5.603e-02,4.514e-02
-1.977e-02,-2.041e+00,-6.128e-01,4.681e+00,3.334e-02,4.374e-01,5.804e-02,4.514e-02
-1.968e-02,-2.041e+00,-6.084e-01,4.681e+00,3.334e-02,4.374e-01,5.804e-02,4.516e-02
-1.946e-02,-2.041e+00,-6.040e-01,4.682e+00,3.334e-02,4.374e-01,5.804e-02,4.522e-02
-1.920e-02,-2.041e+00,-5.996e-01,4.683e+00,3.334e-02,4.374e-01,5.804e-02,4.529e-02
-1.893e-02,-2.042e+00,-5.951e-01,4.683e+00,3.334e-02,4.374e-01,5.804e-02,4.535e-02
-1.865e-02,-2.042e+00,-5.907e-01,4.684e+00,1.555e-02,4.116e-01,6.407e-02,4.543e-02
-1.844e-02,-2.042e+00,-5.865e-01,4.684e+00,1.555e-02,4.116e-01,6.407e-02,4.548e-02
-1.828e-02,-2.042e+00,-5.823e-01,4.685e+00,1.555e-02,4.116e-01,6.407e-02,4.552e-02
-1.814e-02,-2.042e+00,-5.781e-01,4.686e+00,1.555e-02,4.116e-01,6.407e-02,4.556e-02
-1.801e-02,-2.042e+00,-5.740e-01,4.686e+00,1.555e-02,4.116e-01,6.407e-02,4.559e-02
-1.788e-02,-2.042e+00,-5.698e-01,4.687e+00,1.555e-02,4.116e-01,6.407e-02,4.562e-02
-1.775e-02,-2.042e+00,-5.657e-01,4.688e+00,7.253e-04,4.064e-01,6.541e-02,4.566e-02
-1.767e-02,-2.043e+00,-5.616e-01,4.688e+00,7.253e-04,4.064e-01,6.541e-02,4.567e-02
-1.764e-02,-2.043e+00,-5.575e-01,4.689e+00,7.253e-04,4.064e-01,6.541e-02,4.568e-02
-1.762e-02,-2.043e+00,-5.534e-01,4.690e+00,7.253e-04,4.064e-01,6.541e-02,4.568e-02
-1.762e-02,-2.043e+00,-5.493e-01,4.690e+00,7.253e-04,4.064e-01,6.541e-02,4.569e-02
-1.761e-02,-2.043e+00,-5.452e-01,4.691e+00,7.253e-04,4.064e-01,6.541e-02,4.569e-02
-1.760e-02,-2.043e+00,-5.411e-01,4.692e+00,4.817e-02,4.633e-01,2.990e-02,4.569e-02
-1.743e-02,-2.043e+00,-5.368e-01,4.692e+00,4.817e-02,4.633e-01,2.990e-02,4.573e-02
-1.708e-02,-2.043e+00,-5.322e-01,4.692e+00,4.817e-02,4.633e-01,2.990e-02,4.580e-02
-1.669e-02,-2.043e+00,-5.276e-01,4.692e+00,7.783e-02,4.633e-01,1.383e-02,4.589e-02
-1.617e-02,-2.043e+00,-5.229e-01,4.693e+00,7.783e-02,4.633e-01,1.383e-02,4.601e-02
-1.554e-02,-2.044e+00,-5.182e-01,4.693e+00,7.189e-02,4.633e-01,9.807e-03,4.616e-02
-1.489e-02,-2.044e+00,-5.136e-01,4.693e+00,6.300e-02,4.633e-01,2.388e-02,4.632e-02
-1.429e-02,-2.044e+00,-5.089e-01,4.693e+00,8.376e-02,4.633e-01,2.856e-02,4.647e-02
-1.365e-02,-2.045e+00,-5.043e-01,4.693e+00,2.741e-02,4.633e-01,2.923e-02,4.664e-02
-1.315e-02,-2.045e+00,-4.996e-01,4.694e+00,2.741e-02,4.633e-01,2.923e-02,4.678e-02
-1.283e-02,-2.045e+00,-4.949e-01,4.694e+00,2.741e-02,4.633e-01,2.923e-02,4.687e-02
-1.256e-02,-2.045e+00,-4.903e-01,4.694e+00,2.148e-02,4.633e-01,2.321e-02,4.694e-02
-1.233e-02,-2.046e+00,-4.856e-01,4.694e+00,2.148e-02,4.633e-01,2.321e-02,4.700e-02
-1.213e-02,-2.046e+00,-4.809e-01,4.695e+00,2.148e-02,4.633e-01,2.321e-02,4.706e-02
-1.194e-02,-2.046e+00,-4.763e-01,4.695e+00,2.148e-02,4.633e-01,2.321e-02,4.711e-02
-1.174e-02,-2.046e+00,-4.716e-01,4.695e+00,2.148e-02,4.633e-01,2.321e-02,4.716e-02
-1.155e-02,-2.046e+00,-4.669e-01,4.695e+00,-8.171e-03,4.633e-01,3.325e-02,4.722e-02
-1.147e-02,-2.046e+00,-4.623e-01,4.696e+00,-8.171e-03,4.633e-01,3.325e-02,4.724e-02
-1.150e-02,-2.046e+00,-4.576e-01,4.696e+00,-8.171e-03,4.633e-01,3.325e-02,4.723e-02
-1.156e-02,-2.046e+00,-4.530e-01,4.696e+00,4.817e-02,4.633e-01,3.794e-02,4.722e-02
-1.141e-02,-2.046e+00,-4.483e-01,4.697e+00,-8.171e-03,4.633e-01,3.325e-02,4.725e-02
-1.128e-02,-2.046e+00,-4.436e-01,4.697e+00,-8.171e-03,4.633e-01,3.325e-02,4.729e-02
-1.129e-02,-2.046e+00,-4.390e-01,4.697e+00,1.555e-02,4.633e-01,3.124e-02,4.728e-02
-1.125e-02,-2.046e+00,-4.343e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.729e-02
-1.114e-02,-2.046e+00,-4.296e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.732e-02
-1.101e-02,-2.046e+00,-4.250e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.735e-02
-1.087e-02,-2.046e+00,-4.203e-01,4.699e+00,1.555e-02,4.633e-01,3.124e-02,4.738e-02
-1.073e-02,-2.046e+00,-4.157e-01,4.699e+00,3.928e-02,4.633e-01,3.057e-02,4.741e-02
-1.050e-02,-2.046e+00,-4.110e-01,4.699e+00,-2.300e-02,4.581e-01,3.727e-02,4.747e-02
-1.041e-02,-2.046e+00,-4.063e-01,4.700e+00,-2.300e-02,4.581e-01,3.727e-02,4.749e-02
-1.054e-02,-2.046e+00,-4.017e-01,4.700e+00,3.928e-02,4.633e-01,3.057e-02,4.746e-02
-1.048e-02,-2.046e+00,-3.971e-01,4.700e+00,-2.300e-02,4.581e-01,3.727e-02,4.747e-02
-1.045e-02,-2.046e+00,-3.925e-01,4.701e+00,-3.486e-02,4.271e-01,5.804e-02,4.748e-02
-1.064e-02,-2.046e+00,-3.880e-01,4.701e+00,7.253e-04,4.633e-01,3.526e-02,4.744e-02
-1.078e-02,-2.046e+00,-3.835e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.741e-02
-1.082e-02,-2.046e+00,-3.788e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.740e-02
-1.083e-02,-2.046e+00,-3.742e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.740e-02
-1.083e-02,-2.046e+00,-3.695e-01,4.703e+00,7.253e-04,4.633e-01,3.526e-02,4.740e-02
-1.082e-02,-2.046e+00,-3.649e-01,4.703e+00,-3.486e-02,4.271e-01,5.804e-02,4.740e-02
-1.095e-02,-2.046e+00,-3.604e-01,4.704e+00,-3.486e-02,4.271e-01,5.804e-02,4.738e-02
-1.122e-02,-2.046e+00,-3.560e-01,4.704e+00,-3.486e-02,4.271e-01,5.804e-02,4.734e-02
-1.153e-02,-2.046e+00,-3.517e-01,4.705e+00,-3.486e-02,4.271e-01,5.804e-02,4.730e-02
-1.186e-02,-2.046e+00,-3.474e-01,4.705e+00,1.259e-02,4.633e-01,4.129e-02,4.725e-02
-1.200e-02,-2.046e+00,-3.429e-01,4.706e+00,-5.205e-03,4.633e-01,4.129e-02,4.724e-02
-1.203e-02,-2.046e+00,-3.383e-01,4.706e+00,-5.205e-03,4.633e-01,4.129e-02,4.723e-02
-1.207e-02,-2.046e+00,-3.337e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.723e-02
-1.212e-02,-2.046e+00,-3.290e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.722e-02
-1.217e-02,-2.046e+00,-3.244e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.722e-02
-1.221e-02,-2.046e+00,-3.197e-01,4.708e+00,-1.707e-02,4.581e-01,4.397e-02,4.721e-02
-1.231e-02,-2.046e+00,-3.151e-01,4.708e+00,-1.707e-02,4.581e-01,4.397e-02,4.721e-02
-1.245e-02,-2.046e+00,-3.104e-01,4.709e+00,-1.707e-02,4.581e-01,4.397e-02,4.719e-02
-1.261e-02,-2.046e+00,-3.058e-01,4.709e+00,9.622e-03,4.633e-01,4.263e-02,4.718e-02
-1.267e-02,-2.046e+00,-3.012e-01,4.710e+00,9.622e-03,4.633e-01,4.263e-02,4.718e-02
-1.262e-02,-2.046e+00,-2.965e-01,4.710e+00,9.622e-03,4.633e-01,4.263e-02,4.718e-02
-1.254e-02,-2.046e+00,-2.919e-01,4.710e+00,-1.410e-02,4.581e-01,4.598e-02,4.719e-02
-1.255e-02,-2.046e+00,-2.872e-01,4.711e+00,-1.410e-02,4.581e-01,4.598e-02,4.719e-02
-1.264e-02,-2.046e+00,-2.826e-01,4.711e+00,3.928e-02,4.633e-01,4.062e-02,4.718e-02
-1.255e-02,-2.046e+00,-2.780e-01,4.712e+00,-1.410e-02,4.581e-01,4.598e-02,4.719e-02
-1.248e-02,-2.046e+00,-2.733e-01,4.712e+00,-1.410e-02,4.581e-01,4.598e-02,4.719e-02
-1.255e-02,-2.046e+00,-2.687e-01,4.713e+00,-5.205e-03,4.167e-01,6.072e-02,4.719e-02
-1.263e-02,-2.046e+00,-2.643e-01,4.713e+00,3.631e-02,4.478e-01,5.268e-02,4.718e-02
-1.252e-02,-2.046e+00,-2.599e-01,4.714e+00,-5.205e-03,4.167e-01,6.072e-02,4.719e-02
-1.241e-02,-2.046e+00,-2.555e-01,4.714e+00,-5.205e-03,4.167e-01,6.072e-02,4.719e-02
-1.241e-02,-2.046e+00,-2.513e-01,4.715e+00,-5.205e-03,4.167e-01,6.072e-02,4.719e-02
-1.245e-02,-2.046e+00,-2.471e-01,4.716e+00,-5.205e-03,4.167e-01,6.072e-02,4.719e-02
-1.249e-02,-2.046e+00,-2.429e-01,4.716e+00,3.631e-02,4.478e-01,5.201e-02,4.719e-02
-1.237e-02,-2.046e+00,-2.386e-01,4.717e+00,3.631e-02,4.478e-01,5.201e-02,4.719e-02
-1.209e-02,-2.046e+00,-2.341e-01,4.717e+00,3.631e-02,4.478e-01,5.201e-02,4.719e-02
-1.176e-02,-2.046e+00,-2.296e-01,4.718e+00,2.291e-01,4.737e-01,-2.414e-04,4.719e-02
-1.070e-02,-2.046e+00,-2.255e-01,4.718e+00,1.668e-01,4.685e-01,-2.414e-04,4.720e-02
-9.113e-03,-2.046e+00,-2.213e-01,4.718e+00,1.401e-01,4.685e-01,1.584e-02,4.725e-02
-7.604e-03,-2.047e+00,-2.167e-01,4.718e+00,6.003e-02,4.633e-01,1.048e-02,4.734e-02
-6.519e-03,-2.047e+00,-2.121e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.743e-02
-6.022e-03,-2.047e+00,-2.074e-01,4.718e+00,-5.205e-03,4.633e-01,2.438e-03,4.748e-02
-5.891e-03,-2.047e+00,-2.028e-01,4.718e+00,-5.205e-03,4.633e-01,2.438e-03,4.749e-02
-5.888e-03,-2.047e+00,-1.981e-01,4.718e+00,-5.205e-03,4.633e-01,2.438e-03,4.749e-02
-5.922e-03,-2.047e+00,-1.934e-01,4.718e+00,-2.596e-02,4.581e-01,-6.271e-03,4.749e-02
-6.054e-03,-2.047e+00,-1.888e-01,4.718e+00,-2.596e-02,4.581e-01,-6.271e-03,4.748e-02
-6.273e-03,-2.047e+00,-1.842e-01,4.718e+00,-2.596e-02,4.581e-01,-6.271e-03,4.746e-02
-6.517e-03,-2.047e+00,-1.796e-01,4.718e+00,1.555e-02,4.633e-01,5.788e-03,4.745e-02
-6.599e-03,-2.047e+00,-1.749e-01,4.718e+00,1.555e-02,4.633e-01,5.788e-03,4.744e-02
-6.516e-03,-2.047e+00,-1.703e-01,4.718e+00,3.334e-02,4.633e-01,6.458e-03,4.745e-02
-6.310e-03,-2.047e+00,-1.656e-01,4.718e+00,3.334e-02,4.633e-01,6.458e-03,4.746e-02
-6.018e-03,-2.047e+00,-1.609e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.747e-02
-5.883e-03,-2.047e+00,-1.563e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.748e-02
-5.919e-03,-2.047e+00,-1.516e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.748e-02
-6.007e-03,-2.047e+00,-1.470e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.747e-02
-6.013e-03,-2.047e+00,-1.423e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.747e-02
-5.927e-03,-2.047e+00,-1.376e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.747e-02
-5.814e-03,-2.047e+00,-1.330e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.748e-02
-5.692e-03,-2.047e+00,-1.283e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.748e-02
-5.568e-03,-2.047e+00,-1.236e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.748e-02
-5.443e-03,-2.047e+00,-1.190e-01,4.718e+00,4.521e-02,4.633e-01,1.768e-03,4.748e-02
-5.182e-03,-2.047e+00,-1.143e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.749e-02
-4.825e-03,-2.047e+00,-1.096e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.749e-02
-4.465e-03,-2.047e+00,-1.050e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.750e-02
-4.103e-03,-2.047e+00,-1.003e-01,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.751e-02
-3.951e-03,-2.047e+00,-9.566e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.751e-02
-4.004e-03,-2.047e+00,-9.100e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.751e-02
-4.118e-03,-2.047e+00,-8.633e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.751e-02
-4.251e-03,-2.047e+00,-8.167e-02,4.718e+00,-5.205e-03,4.633e-01,3.778e-03,4.751e-02
-4.352e-03,-2.047e+00,-7.701e-02,4.718e+00,-5.205e-03,4.633e-01,3.778e-03,4.751e-02
-4.419e-03,-2.047e+00,-7.234e-02,4.718e+00,2.445e-02,4.633e-01,-9.113e-04,4.751e-02
-4.352e-03,-2.047e+00,-6.768e-02,4.718e+00,2.445e-02,4.633e-01,-9.113e-04,4.751e-02
-4.161e-03,-2.047e+00,-6.302e-02,4.718e+00,-2.893e-02,4.581e-01,2.187e-02,4.751e-02
-4.155e-03,-2.047e+00,-5.837e-02,4.719e+00,-2.893e-02,4.581e-01,2.187e-02,4.751e-02
-4.356e-03,-2.047e+00,-5.375e-02,4.719e+00,2.445e-02,4.633e-01,-9.113e-04,4.751e-02
-4.396e-03,-2.047e+00,-4.912e-02,4.719e+00,2.445e-02,4.633e-01,-9.113e-04,4.751e-02
-4.236e-03,-2.047e+00,-4.446e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.751e-02
-4.129e-03,-2.047e+00,-3.980e-02,4.719e+00,-2.893e-02,4.581e-01,2.321e-02,4.750e-02
-4.224e-03,-2.047e+00,-3.516e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.751e-02
-4.343e-03,-2.047e+00,-3.052e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.751e-02
-4.395e-03,-2.047e+00,-2.586e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.751e-02
-4.426e-03,-2.047e+00,-2.120e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.752e-02
-4.452e-03,-2.047e+00,-1.654e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.752e-02
-4.475e-03,-2.047e+00,-1.187e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.752e-02
-4.498e-03,-2.047e+00,-7.210e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.752e-02
-4.520e-03,-2.047e+00,-2.546e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.752e-02
-4.543e-03,-2.047e+00,2.117e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.753e-02
-4.565e-03,-2.047e+00,6.781e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.753e-02
-4.588e-03,-2.047e+00,1.144e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.753e-02
-4.610e-03,-2.047e+00,1.611e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.753e-02
-4.633e-03,-2.047e+00,2.077e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.753e-02
-4.655e-03,-2.047e+00,2.543e-02,4.720e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.665e-03,-2.047e+00,3.010e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.663e-03,-2.047e+00,3.476e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.657e-03,-2.047e+00,3.942e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.650e-03,-2.047e+00,4.409e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.643e-03,-2.047e+00,4.875e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.754e-02
-4.636e-03,-2.047e+00,5.342e-02,4.722e+00,-1.410e-02,4.581e-01,3.258e-02,4.753e-02
-4.691e-03,-2.047e+00,5.806e-02,4.722e+00,-1.410e-02,4.581e-01,3.258e-02,4.754e-02
-4.806e-03,-2.047e+00,6.268e-02,4.722e+00,-1.410e-02,4.581e-01,3.258e-02,4.756e-02
-4.939e-03,-2.047e+00,6.729e-02,4.723e+00,-1.410e-02,4.581e-01,3.258e-02,4.758e-02
-5.078e-03,-2.047e+00,7.190e-02,4.723e+00,-1.410e-02,4.581e-01,3.258e-02,4.760e-02
-5.218e-03,-2.047e+00,7.652e-02,4.723e+00,-2.893e-02,4.581e-01,4.062e-02,4.763e-02
-5.421e-03,-2.047e+00,8.113e-02,4.724e+00,4.817e-02,4.633e-01,1.785e-02,4.766e-02
-5.362e-03,-2.047e+00,8.576e-02,4.724e+00,4.817e-02,4.633e-01,1.785e-02,4.765e-02
-5.008e-03,-2.047e+00,9.041e-02,4.724e+00,-2.893e-02,4.581e-01,4.062e-02,4.759e-02
-4.887e-03,-2.047e+00,9.505e-02,4.724e+00,-2.893e-02,4.581e-01,4.062e-02,4.756e-02
-5.053e-03,-2.047e+00,9.967e-02,4.725e+00,-2.300e-02,4.581e-01,3.727e-02,4.760e-02
-5.279e-03,-2.047e+00,1.043e-01,4.725e+00,4.817e-02,4.633e-01,1.919e-02,4.764e-02
-5.211e-03,-2.047e+00,1.089e-01,4.725e+00,-2.300e-02,4.581e-01,3.727e-02,4.763e-02
-5.152e-03,-2.047e+00,1.136e-01,4.726e+00,-2.300e-02,4.581e-01,3.727e-02,4.761e-02
-5.294e-03,-2.047e+00,1.182e-01,4.726e+00,4.817e-02,4.633e-01,1.919e-02,4.765e-02
-5.201e-03,-2.047e+00,1.228e-01,4.726e+00,-2.300e-02,4.581e-01,3.727e-02,4.762e-02
-5.133e-03,-2.047e+00,1.274e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.761e-02
-5.187e-03,-2.047e+00,1.321e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.762e-02
-5.218e-03,-2.047e+00,1.367e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.763e-02
-5.243e-03,-2.047e+00,1.414e-01,4.728e+00,4.817e-02,4.633e-01,1.919e-02,4.764e-02
-5.058e-03,-2.047e+00,1.461e-01,4.728e+00,-2.240e-03,4.633e-01,2.723e-02,4.759e-02
-4.877e-03,-2.047e+00,1.507e-01,4.728e+00,-1.707e-02,4.581e-01,3.593e-02,4.755e-02
-4.899e-03,-2.047e+00,1.554e-01,4.728e+00,-1.707e-02,4.581e-01,3.593e-02,4.755e-02
-5.024e-03,-2.047e+00,1.600e-01,4.729e+00,-1.707e-02,4.581e-01,3.593e-02,4.758e-02
-5.180e-03,-2.047e+00,1.646e-01,4.729e+00,-1.707e-02,4.581e-01,3.593e-02,4.762e-02
-5.344e-03,-2.047e+00,1.692e-01,4.729e+00,4.817e-02,4.633e-01,1.919e-02,4.767e-02
-5.242e-03,-2.047e+00,1.738e-01,4.730e+00,1.555e-02,4.633e-01,2.656e-02,4.764e-02
-5.014e-03,-2.047e+00,1.785e-01,4.730e+00,-5.205e-03,4.633e-01,4.129e-02,4.758e-02
-4.924e-03,-2.047e+00,1.832e-01,4.730e+00,-5.205e-03,4.633e-01,4.129e-02,4.755e-02
-4.932e-03,-2.047e+00,1.878e-01,4.731e+00,-5.205e-03,4.633e-01,4.129e-02,4.755e-02
-4.971e-03,-2.047e+00,1.925e-01,4.731e+00,-5.205e-03,4.633e-01,4.129e-02,4.757e-02
-5.018e-03,-2.047e+00,1.971e-01,4.732e+00,-5.205e-03,4.633e-01,4.129e-02,4.758e-02
-5.068e-03,-2.047e+00,2.018e-01,4.732e+00,7.253e-04,4.633e-01,4.196e-02,4.759e-02
-5.094e-03,-2.047e+00,2.065e-01,4.732e+00,7.253e-04,4.633e-01,4.196e-02,4.760e-02
-5.097e-03,-2.047e+00,2.111e-01,4.733e+00,7.253e-04,4.633e-01,4.196e-02,4.760e-02
-5.093e-03,-2.047e+00,2.158e-01,4.733e+00,7.253e-04,4.633e-01,4.196e-02,4.760e-02
-5.087e-03,-2.047e+00,2.205e-01,4.734e+00,7.253e-04,4.633e-01,4.196e-02,4.760e-02
-5.080e-03,-2.047e+00,2.251e-01,4.734e+00,-2.240e-03,4.633e-01,3.191e-02,4.760e-02
-5.085e-03,-2.047e+00,2.298e-01,4.734e+00,-2.240e-03,4.633e-01,3.191e-02,4.760e-02
-5.102e-03,-2.047e+00,2.345e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.761e-02
-5.123e-03,-2.047e+00,2.391e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.761e-02
-5.144e-03,-2.047e+00,2.438e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.762e-02
-5.166e-03,-2.047e+00,2.484e-01,4.736e+00,-2.240e-03,4.633e-01,3.191e-02,4.763e-02
-5.187e-03,-2.047e+00,2.531e-01,4.736e+00,-2.240e-03,4.633e-01,3.191e-02,4.763e-02
-5.209e-03,-2.047e+00,2.578e-01,4.736e+00,-2.240e-03,4.633e-01,3.191e-02,4.764e-02
-5.231e-03,-2.047e+00,2.624e-01,4.737e+00,-2.240e-03,4.633e-01,3.191e-02,4.765e-02
-5.252e-03,-2.047e+00,2.671e-01,4.737e+00,3.691e-03,4.633e-01,4.799e-02,4.766e-02
-5.250e-03,-2.047e+00,2.718e-01,4.737e+00,1.852e-02,4.633e-01,3.325e-02,4.766e-02
-5.165e-03,-2.047e+00,2.764e-01,4.738e+00,-8.171e-03,4.633e-01,3.392e-02,4.762e-02
-5.122e-03,-2.047e+00,2.811e-01,4.738e+00,-8.171e-03,4.633e-01,3.392e-02,4.761e-02
-5.164e-03,-2.047e+00,2.858e-01,4.738e+00,-8.171e-03,4.633e-01,3.392e-02,4.762e-02
-5.231e-03,-2.047e+00,2.904e-01,4.739e+00,-8.171e-03,4.633e-01,3.392e-02,4.765e-02
-5.306e-03,-2.047e+00,2.951e-01,4.739e+00,1.852e-02,4.633e-01,3.325e-02,4.768e-02
-5.277e-03,-2.047e+00,2.997e-01,4.739e+00,6.300e-02,4.633e-01,2.723e-02,4.767e-02
-4.966e-03,-2.047e+00,3.044e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.754e-02
-4.689e-03,-2.047e+00,3.091e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.743e-02
-4.581e-03,-2.047e+00,3.137e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.739e-02
-4.524e-03,-2.047e+00,3.184e-01,4.741e+00,3.691e-03,4.633e-01,3.325e-02,4.736e-02
-4.482e-03,-2.047e+00,3.231e-01,4.741e+00,1.259e-02,4.633e-01,3.392e-02,4.734e-02
-4.409e-03,-2.047e+00,3.277e-01,4.741e+00,1.259e-02,4.633e-01,3.392e-02,4.731e-02
-4.304e-03,-2.047e+00,3.324e-01,4.742e+00,1.259e-02,4.633e-01,3.392e-02,4.727e-02
-4.189e-03,-2.047e+00,3.371e-01,4.742e+00,1.259e-02,4.633e-01,3.392e-02,4.722e-02
-4.071e-03,-2.047e+00,3.417e-01,4.742e+00,-1.114e-02,4.581e-01,4.196e-02,4.717e-02
-4.047e-03,-2.047e+00,3.464e-01,4.743e+00,-2.240e-03,4.633e-01,5.268e-02,4.716e-02
-4.077e-03,-2.047e+00,3.510e-01,4.743e+00,-2.240e-03,4.633e-01,5.268e-02,4.717e-02
-4.101e-03,-2.047e+00,3.557e-01,4.744e+00,1.371e-01,4.685e-01,8.467e-03,4.718e-02
-3.576e-03,-2.047e+00,3.603e-01,4.744e+00,1.371e-01,4.685e-01,8.467e-03,4.695e-02
-2.520e-03,-2.046e+00,3.650e-01,4.744e+00,1.104e-01,4.685e-01,3.108e-03,4.649e-02
-1.410e-03,-2.046e+00,3.698e-01,4.744e+00,9.265e-02,4.685e-01,3.108e-03,4.602e-02
-4.242e-04,-2.046e+00,3.745e-01,4.744e+00,1.259e-02,4.633e-01,3.108e-03,4.561e-02
1.640e-04,-2.045e+00,3.792e-01,4.744e+00,1.259e-02,4.633e-01,3.108e-03,4.538e-02
4.228e-04,-2.045e+00,3.838e-01,4.744e+00,1.259e-02,4.633e-01,3.108e-03,4.528e-02
5.825e-04,-2.045e+00,3.885e-01,4.744e+00,1.259e-02,4.633e-01,3.108e-03,4.521e-02
7.121e-04,-2.045e+00,3.932e-01,4.744e+00,1.259e-02,4.633e-01,3.108e-03,4.516e-02
8.325e-04,-2.045e+00,3.978e-01,4.744e+00,9.622e-03,4.633e-01,1.115e-02,4.511e-02
9.385e-04,-2.045e+00,4.025e-01,4.744e+00,9.622e-03,4.633e-01,1.115e-02,4.507e-02
1.032e-03,-2.045e+00,4.072e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.503e-02
1.123e-03,-2.045e+00,4.118e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.500e-02
1.382e-03,-2.045e+00,4.165e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.489e-02
1.806e-03,-2.045e+00,4.212e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.471e-02
2.280e-03,-2.044e+00,4.258e-01,4.745e+00,-3.486e-02,4.581e-01,8.467e-03,4.452e-02
2.428e-03,-2.044e+00,4.305e-01,4.745e+00,-3.486e-02,4.581e-01,8.467e-03,4.446e-02
2.251e-03,-2.044e+00,4.351e-01,4.745e+00,-3.486e-02,4.581e-01,8.467e-03,4.453e-02
1.976e-03,-2.045e+00,4.397e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.465e-02
2.009e-03,-2.045e+00,4.443e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.463e-02
2.362e-03,-2.044e+00,4.490e-01,4.745e+00,-2.893e-02,4.581e-01,1.768e-03,4.448e-02
2.496e-03,-2.044e+00,4.536e-01,4.745e+00,-2.893e-02,4.581e-01,1.768e-03,4.442e-02
2.354e-03,-2.044e+00,4.582e-01,4.745e+00,-2.893e-02,4.581e-01,1.768e-03,4.449e-02
2.130e-03,-2.045e+00,4.629e-01,4.745e+00,5.410e-02,4.633e-01,1.098e-03,4.459e-02
2.192e-03,-2.045e+00,4.675e-01,4.745e+00,-2.893e-02,4.581e-01,1.768e-03,4.456e-02
2.238e-03,-2.044e+00,4.721e-01,4.745e+00,-6.155e-02,4.581e-01,1.249e-02,4.454e-02
1.951e-03,-2.045e+00,4.767e-01,4.745e+00,3.691e-03,4.633e-01,7.128e-03,4.467e-02
1.724e-03,-2.045e+00,4.814e-01,4.745e+00,3.691e-03,4.633e-01,7.128e-03,4.478e-02
1.679e-03,-2.045e+00,4.860e-01,4.745e+00,3.691e-03,4.633e-01,7.128e-03,4.480e-02
1.688e-03,-2.045e+00,4.907e-01,4.745e+00,3.691e-03,4.633e-01,7.128e-03,4.480e-02
1.713e-03,-2.045e+00,4.954e-01,4.745e+00,1.259e-02,4.633e-01,1.852e-02,4.479e-02
1.777e-03,-2.045e+00,5.000e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.475e-02
1.873e-03,-2.045e+00,5.047e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.470e-02
1.979e-03,-2.045e+00,5.093e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.465e-02
2.088e-03,-2.045e+00,5.140e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.459e-02
2.197e-03,-2.044e+00,5.187e-01,4.746e+00,-2.300e-02,4.581e-01,2.589e-02,4.454e-02
2.177e-03,-2.044e+00,5.233e-01,4.747e+00,-2.300e-02,4.581e-01,2.589e-02,4.455e-02
2.032e-03,-2.045e+00,5.279e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.462e-02
1.978e-03,-2.045e+00,5.326e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.465e-02
2.037e-03,-2.045e+00,5.372e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.462e-02
2.131e-03,-2.045e+00,5.419e-01,4.747e+00,-2.300e-02,4.581e-01,2.589e-02,4.457e-02
2.107e-03,-2.045e+00,5.465e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.458e-02
2.089e-03,-2.045e+00,5.512e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.459e-02
2.159e-03,-2.045e+00,5.558e-01,4.748e+00,-4.376e-02,4.581e-01,1.383e-02,4.455e-02
2.055e-03,-2.045e+00,5.605e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.461e-02
1.964e-03,-2.045e+00,5.651e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.467e-02
2.011e-03,-2.045e+00,5.698e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.464e-02
2.036e-03,-2.045e+00,5.744e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.462e-02
2.013e-03,-2.045e+00,5.791e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.464e-02
1.976e-03,-2.045e+00,5.837e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.466e-02
1.934e-03,-2.045e+00,5.884e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.469e-02
1.892e-03,-2.045e+00,5.931e-01,4.749e+00,1.259e-02,4.633e-01,3.727e-02,4.471e-02
1.910e-03,-2.045e+00,5.977e-01,4.750e+00,1.259e-02,4.633e-01,3.727e-02,4.470e-02
1.989e-03,-2.045e+00,6.024e-01,4.750e+00,1.259e-02,4.633e-01,3.727e-02,4.465e-02
2.085e-03,-2.045e+00,6.071e-01,4.751e+00,1.259e-02,4.633e-01,3.727e-02,4.459e-02
2.186e-03,-2.044e+00,6.117e-01,4.751e+00,-2.003e-02,4.581e-01,9.137e-03,4.452e-02
2.177e-03,-2.044e+00,6.164e-01,4.751e+00,-2.003e-02,4.581e-01,1.517e-02,4.453e-02
2.060e-03,-2.045e+00,6.210e-01,4.751e+00,9.622e-03,4.633e-01,3.057e-02,4.461e-02
2.011e-03,-2.045e+00,6.256e-01,4.751e+00,9.622e-03,4.633e-01,3.057e-02,4.464e-02
2.051e-03,-2.045e+00,6.303e-01,4.752e+00,9.622e-03,4.633e-01,3.057e-02,4.461e-02
2.118e-03,-2.045e+00,6.349e-01,4.752e+00,9.622e-03,4.633e-01,3.057e-02,4.457e-02
2.192e-03,-2.044e+00,6.396e-01,4.752e+00,-2.003e-02,4.581e-01,1.517e-02,4.451e-02
2.169e-03,-2.044e+00,6.442e-01,4.753e+00,-2.003e-02,4.581e-01,1.517e-02,4.453e-02
2.050e-03,-2.045e+00,6.489e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.462e-02
1.971e-03,-2.045e+00,6.535e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.467e-02
1.952e-03,-2.045e+00,6.582e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.469e-02
1.950e-03,-2.045e+00,6.628e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.469e-02
1.954e-03,-2.045e+00,6.675e-01,4.754e+00,3.691e-03,4.633e-01,3.258e-02,4.468e-02
1.968e-03,-2.045e+00,6.721e-01,4.754e+00,3.691e-03,4.633e-01,3.258e-02,4.467e-02
1.993e-03,-2.045e+00,6.768e-01,4.754e+00,3.691e-03,4.633e-01,3.258e-02,4.466e-02
2.021e-03,-2.045e+00,6.815e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.463e-02
2.049e-03,-2.045e+00,6.861e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.461e-02
2.077e-03,-2.045e+00,6.908e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.459e-02
2.106e-03,-2.045e+00,6.955e-01,4.756e+00,3.691e-03,4.633e-01,3.258e-02,4.457e-02
2.134e-03,-2.044e+00,7.001e-01,4.756e+00,-1.410e-02,4.581e-01,2.856e-02,4.455e-02
2.105e-03,-2.045e+00,7.048e-01,4.756e+00,3.691e-03,4.633e-01,3.258e-02,4.457e-02
2.078e-03,-2.045e+00,7.094e-01,4.757e+00,3.691e-03,4.633e-01,3.258e-02,4.459e-02
2.090e-03,-2.045e+00,7.141e-01,4.757e+00,3.691e-03,4.633e-01,3.258e-02,4.458e-02
2.113e-03,-2.045e+00,7.187e-01,4.757e+00,2.148e-02,4.633e-01,3.794e-02,4.456e-02
2.195e-03,-2.044e+00,7.234e-01,4.758e+00,9.622e-03,4.633e-01,3.861e-02,4.449e-02
2.295e-03,-2.044e+00,7.281e-01,4.758e+00,9.622e-03,4.633e-01,3.861e-02,4.441e-02
2.376e-03,-2.044e+00,7.327e-01,4.758e+00,9.622e-03,4.633e-01,3.861e-02,4.434e-02
2.450e-03,-2.044e+00,7.374e-01,4.759e+00,9.622e-03,4.633e-01,3.861e-02,4.428e-02
2.522e-03,-2.044e+00,7.420e-01,4.759e+00,2.445e-02,4.633e-01,3.928e-02,4.422e-02
2.639e-03,-2.044e+00,7.467e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.411e-02
2.799e-03,-2.044e+00,7.514e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.397e-02
2.972e-03,-2.044e+00,7.560e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.382e-02
3.149e-03,-2.044e+00,7.607e-01,4.761e+00,2.445e-02,4.633e-01,3.928e-02,4.367e-02
3.325e-03,-2.043e+00,7.654e-01,4.761e+00,1.259e-02,4.633e-01,4.866e-02,4.351e-02
3.466e-03,-2.043e+00,7.700e-01,4.762e+00,1.259e-02,4.633e-01,4.866e-02,4.338e-02
3.571e-03,-2.043e+00,7.747e-01,4.762e+00,1.259e-02,4.633e-01,4.866e-02,4.329e-02
3.666e-03,-2.043e+00,7.794e-01,4.763e+00,1.259e-02,4.633e-01,4.866e-02,4.320e-02
3.757e-03,-2.043e+00,7.840e-01,4.763e+00,1.259e-02,4.633e-01,4.866e-02,4.312e-02
3.846e-03,-2.043e+00,7.887e-01,4.764e+00,1.259e-02,4.633e-01,4.866e-02,4.304e-02
3.935e-03,-2.043e+00,7.933e-01,4.764e+00,2.445e-02,4.633e-01,6.139e-02,4.296e-02
4.058e-03,-2.043e+00,7.980e-01,4.765e+00,2.445e-02,4.633e-01,6.139e-02,4.284e-02
4.215e-03,-2.043e+00,8.027e-01,4.765e+00,2.445e-02,4.633e-01,6.139e-02,4.269e-02
4.380e-03,-2.042e+00,8.073e-01,4.766e+00,4.224e-02,3.702e-01,8.484e-02,4.254e-02
4.600e-03,-2.042e+00,8.116e-01,4.767e+00,4.224e-02,3.702e-01,8.484e-02,4.233e-02
4.869e-03,-2.042e+00,8.155e-01,4.768e+00,5.114e-02,3.546e-01,9.020e-02,4.207e-02
5.177e-03,-2.041e+00,8.192e-01,4.768e+00,5.114e-02,3.546e-01,9.020e-02,4.178e-02
5.514e-03,-2.041e+00,8.228e-01,4.769e+00,3.334e-02,4.323e-01,7.747e-02,4.146e-02
5.808e-03,-2.041e+00,8.267e-01,4.770e+00,-3.782e-02,4.581e-01,1.986e-02,4.118e-02
5.853e-03,-2.041e+00,8.311e-01,4.770e+00,-3.782e-02,4.581e-01,1.986e-02,4.114e-02
5.688e-03,-2.041e+00,8.356e-01,4.771e+00,-3.782e-02,4.581e-01,1.986e-02,4.130e-02
5.461e-03,-2.041e+00,8.402e-01,4.771e+00,2.148e-02,4.633e-01,4.330e-02,4.152e-02
5.382e-03,-2.041e+00,8.448e-01,4.771e+00,2.148e-02,4.633e-01,4.330e-02,4.160e-02
5.458e-03,-2.041e+00,8.494e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,4.152e-02
5.580e-03,-2.041e+00,8.541e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,4.140e-02
5.715e-03,-2.041e+00,8.588e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,4.126e-02
5.854e-03,-2.041e+00,8.634e-01,4.773e+00,-8.171e-03,4.633e-01,4.062e-02,4.112e-02
5.912e-03,-2.041e+00,8.681e-01,4.773e+00,-8.171e-03,4.633e-01,4.062e-02,4.105e-02
5.893e-03,-2.041e+00,8.728e-01,4.774e+00,-8.171e-03,4.633e-01,4.062e-02,4.107e-02
5.850e-03,-2.041e+00,8.774e-01,4.774e+00,-8.171e-03,4.633e-01,4.062e-02,4.112e-02
5.801e-03,-2.041e+00,8.821e-01,4.775e+00,-8.171e-03,4.633e-01,4.062e-02,4.117e-02
5.750e-03,-2.041e+00,8.867e-01,4.775e+00,-8.171e-03,4.633e-01,4.062e-02,4.123e-02
5.699e-03,-2.041e+00,8.914e-01,4.775e+00,2.445e-02,4.633e-01,4.598e-02,4.128e-02
5.733e-03,-2.041e+00,8.961e-01,4.776e+00,2.445e-02,4.633e-01,4.598e-02,4.125e-02
5.850e-03,-2.041e+00,9.007e-01,4.776e+00,2.445e-02,4.633e-01,4.598e-02,4.111e-02
5.991e-03,-2.041e+00,9.054e-01,4.777e+00,2.445e-02,4.633e-01,4.598e-02,4.096e-02
6.139e-03,-2.040e+00,9.101e-01,4.777e+00,2.445e-02,4.633e-01,4.598e-02,4.079e-02
6.288e-03,-2.040e+00,9.147e-01,4.778e+00,6.596e-02,4.633e-01,5.871e-02,4.062e-02
6.543e-03,-2.040e+00,9.194e-01,4.778e+00,9.562e-02,4.685e-01,7.479e-02,4.032e-02
6.974e-03,-2.039e+00,9.241e-01,4.779e+00,9.562e-02,4.685e-01,7.479e-02,3.983e-02
7.505e-03,-2.039e+00,9.288e-01,4.780e+00,7.486e-02,4.633e-01,7.211e-02,3.921e-02
8.012e-03,-2.038e+00,9.335e-01,4.780e+00,7.486e-02,4.633e-01,7.211e-02,3.863e-02
8.475e-03,-2.037e+00,9.381e-01,4.781e+00,3.928e-02,4.633e-01,7.613e-02,3.810e-02
8.835e-03,-2.037e+00,9.428e-01,4.782e+00,3.928e-02,4.633e-01,7.613e-02,3.769e-02
9.104e-03,-2.036e+00,9.475e-01,4.783e+00,3.928e-02,4.633e-01,7.613e-02,3.739e-02
9.345e-03,-2.036e+00,9.521e-01,4.783e+00,3.928e-02,4.633e-01,7.613e-02,3.711e-02
9.576e-03,-2.036e+00,9.568e-01,4.784e+00,2.741e-02,4.633e-01,6.742e-02,3.684e-02
9.775e-03,-2.035e+00,9.615e-01,4.785e+00,6.893e-02,3.753e-01,9.623e-02,3.661e-02
1.004e-02,-2.035e+00,9.658e-01,4.786e+00,6.893e-02,3.753e-01,9.623e-02,3.630e-02
1.040e-02,-2.035e+00,9.697e-01,4.787e+00,6.893e-02,3.753e-01,9.623e-02,3.589e-02
1.078e-02,-2.034e+00,9.735e-01,4.788e+00,6.893e-02,3.857e-01,9.623e-02,3.545e-02
1.116e-02,-2.033e+00,9.773e-01,4.789e+00,6.893e-02,3.857e-01,9.623e-02,3.501e-02
1.155e-02,-2.033e+00,9.812e-01,4.790e+00,6.893e-02,3.857e-01,9.623e-02,3.457e-02
1.193e-02,-2.032e+00,9.851e-01,4.791e+00,4.817e-02,3.702e-01,9.757e-02,3.414e-02
1.226e-02,-2.032e+00,9.889e-01,4.792e+00,6.893e-02,3.288e-01,1.069e-01,3.376e-02
1.259e-02,-2.031e+00,9.925e-01,4.793e+00,6.893e-02,3.288e-01,1.069e-01,3.339e-02
1.296e-02,-2.031e+00,9.959e-01,4.794e+00,1.852e-02,3.546e-01,1.016e-01,3.298e-02
1.321e-02,-2.030e+00,9.993e-01,4.795e+00,1.852e-02,3.546e-01,1.016e-01,3.270e-02
1.336e-02,-2.030e+00,1.003e+00,4.796e+00,1.852e-02,3.546e-01,1.016e-01,3.253e-02
1.347e-02,-2.030e+00,1.006e+00,4.797e+00,-4.376e-02,4.581e-01,5.469e-02,3.241e-02
1.344e-02,-2.030e+00,1.010e+00,4.797e+00,-4.376e-02,4.581e-01,5.469e-02,3.245e-02
1.326e-02,-2.030e+00,1.015e+00,4.798e+00,-7.044e-02,4.581e-01,6.139e-02,3.264e-02
1.299e-02,-2.031e+00,1.019e+00,4.799e+00,-7.044e-02,4.581e-01,6.139e-02,3.296e-02
1.265e-02,-2.031e+00,1.024e+00,4.799e+00,-1.114e-02,4.581e-01,6.541e-02,3.337e-02
1.243e-02,-2.032e+00,1.029e+00,4.800e+00,-1.114e-02,4.581e-01,6.541e-02,3.366e-02
1.232e-02,-2.032e+00,1.033e+00,4.800e+00,-1.114e-02,4.581e-01,6.541e-02,3.379e-02
1.224e-02,-2.032e+00,1.038e+00,4.801e+00,2.741e-02,4.633e-01,8.082e-02,3.389e-02
1.227e-02,-2.032e+00,1.042e+00,4.802e+00,2.741e-02,4.633e-01,8.082e-02,3.386e-02
1.237e-02,-2.032e+00,1.047e+00,4.803e+00,2.741e-02,4.633e-01,8.082e-02,3.372e-02
1.249e-02,-2.031e+00,1.052e+00,4.804e+00,2.741e-02,4.633e-01,8.082e-02,3.356e-02
1.263e-02,-2.031e+00,1.056e+00,4.804e+00,2.741e-02,4.633e-01,8.082e-02,3.338e-02
1.276e-02,-2.031e+00,1.061e+00,4.805e+00,-7.044e-02,4.581e-01,8.283e-02,3.320e-02
1.269e-02,-2.031e+00,1.066e+00,4.806e+00,-7.044e-02,4.581e-01,8.283e-02,3.329e-02
1.244e-02,-2.032e+00,1.070e+00,4.807e+00,5.707e-02,4.633e-01,8.685e-02,3.365e-02
1.238e-02,-2.032e+00,1.075e+00,4.808e+00,5.707e-02,4.633e-01,8.685e-02,3.373e-02
1.255e-02,-2.031e+00,1.080e+00,4.809e+00,5.707e-02,4.633e-01,8.685e-02,3.348e-02
1.279e-02,-2.031e+00,1.084e+00,4.809e+00,-7.044e-02,4.581e-01,8.283e-02,3.313e-02
1.280e-02,-2.031e+00,1.089e+00,4.810e+00,-1.707e-02,4.012e-01,1.036e-01,3.312e-02
1.268e-02,-2.031e+00,1.093e+00,4.811e+00,-1.707e-02,4.012e-01,1.036e-01,3.330e-02
1.259e-02,-2.031e+00,1.097e+00,4.812e+00,8.376e-02,4.530e-01,1.002e-01,3.344e-02
1.270e-02,-2.031e+00,1.102e+00,4.813e+00,-1.707e-02,4.012e-01,1.036e-01,3.327e-02
1.280e-02,-2.031e+00,1.106e+00,4.814e+00,-1.707e-02,4.012e-01,1.036e-01,3.311e-02
1.278e-02,-2.031e+00,1.110e+00,4.815e+00,5.707e-02,3.391e-01,1.157e-01,3.314e-02
1.286e-02,-2.031e+00,1.114e+00,4.817e+00,5.707e-02,3.391e-01,1.157e-01,3.302e-02
1.306e-02,-2.030e+00,1.117e+00,4.818e+00,5.707e-02,3.391e-01,1.157e-01,3.270e-02
1.329e-02,-2.030e+00,1.121e+00,4.819e+00,5.707e-02,3.391e-01,1.157e-01,3.233e-02
1.354e-02,-2.029e+00,1.124e+00,4.820e+00,5.707e-02,3.391e-01,1.157e-01,3.194e-02
1.378e-02,-2.029e+00,1.128e+00,4.821e+00,9.622e-03,3.546e-01,1.136e-01,3.156e-02
1.394e-02,-2.029e+00,1.131e+00,4.822e+00,9.622e-03,3.546e-01,1.136e-01,3.131e-02
1.402e-02,-2.028e+00,1.135e+00,4.823e+00,4.817e-02,4.167e-01,1.130e-01,3.118e-02
1.414e-02,-2.028e+00,1.139e+00,4.825e+00,4.817e-02,4.167e-01,1.130e-01,3.099e-02
1.431e-02,-2.028e+00,1.143e+00,4.826e+00,4.817e-02,4.167e-01,1.130e-01,3.071e-02
1.451e-02,-2.027e+00,1.147e+00,4.827e+00,4.817e-02,4.167e-01,1.130e-01,3.040e-02
1.470e-02,-2.027e+00,1.151e+00,4.828e+00,4.817e-02,4.167e-01,1.130e-01,3.008e-02
1.490e-02,-2.026e+00,1.155e+00,4.829e+00,1.259e-02,4.323e-01,1.009e-01,2.976e-02
1.503e-02,-2.026e+00,1.159e+00,4.830e+00,2.148e-02,3.702e-01,1.284e-01,2.954e-02
1.512e-02,-2.026e+00,1.164e+00,4.831e+00,2.148e-02,3.702e-01,1.284e-01,2.939e-02
1.521e-02,-2.026e+00,1.167e+00,4.833e+00,2.148e-02,3.702e-01,1.284e-01,2.925e-02
1.529e-02,-2.026e+00,1.171e+00,4.834e+00,2.148e-02,3.702e-01,1.284e-01,2.911e-02
1.537e-02,-2.025e+00,1.175e+00,4.835e+00,2.148e-02,3.702e-01,1.284e-01,2.897e-02
1.546e-02,-2.025e+00,1.179e+00,4.836e+00,2.148e-02,3.702e-01,1.284e-01,2.883e-02
1.554e-02,-2.025e+00,1.182e+00,4.838e+00,2.148e-02,3.702e-01,1.284e-01,2.868e-02
1.562e-02,-2.025e+00,1.186e+00,4.839e+00,6.300e-02,2.925e-01,1.418e-01,2.854e-02
1.577e-02,-2.024e+00,1.189e+00,4.840e+00,6.300e-02,2.925e-01,1.418e-01,2.829e-02
1.597e-02,-2.024e+00,1.193e+00,4.842e+00,3.334e-02,3.081e-01,1.378e-01,2.793e-02
1.615e-02,-2.023e+00,1.196e+00,4.843e+00,3.334e-02,3.081e-01,1.378e-01,2.762e-02
1.629e-02,-2.023e+00,1.199e+00,4.845e+00,3.334e-02,3.081e-01,1.378e-01,2.738e-02
1.642e-02,-2.023e+00,1.202e+00,4.846e+00,3.334e-02,3.081e-01,1.378e-01,2.716e-02
1.654e-02,-2.022e+00,1.205e+00,4.847e+00,3.334e-02,3.081e-01,1.378e-01,2.695e-02
1.666e-02,-2.022e+00,1.208e+00,4.849e+00,9.858e-02,2.459e-01,1.418e-01,2.674e-02
1.687e-02,-2.022e+00,1.211e+00,4.850e+00,3.038e-02,3.546e-01,1.197e-01,2.636e-02
1.708e-02,-2.021e+00,1.214e+00,4.851e+00,3.038e-02,3.546e-01,1.197e-01,2.600e-02
1.722e-02,-2.021e+00,1.217e+00,4.853e+00,3.038e-02,3.546e-01,1.197e-01,2.577e-02
1.733e-02,-2.020e+00,1.221e+00,4.854e+00,3.038e-02,3.546e-01,1.197e-01,2.557e-02
1.744e-02,-2.020e+00,1.224e+00,4.855e+00,3.038e-02,3.546e-01,1.197e-01,2.538e-02
1.754e-02,-2.020e+00,1.228e+00,4.856e+00,3.038e-02,3.546e-01,1.197e-01,2.520e-02
1.764e-02,-2.019e+00,1.231e+00,4.857e+00,3.038e-02,3.546e-01,1.197e-01,2.502e-02
1.774e-02,-2.019e+00,1.235e+00,4.859e+00,3.334e-02,2.615e-01,1.411e-01,2.484e-02
1.785e-02,-2.019e+00,1.238e+00,4.860e+00,3.334e-02,2.615e-01,1.411e-01,2.466e-02
1.795e-02,-2.019e+00,1.241e+00,4.861e+00,1.259e-02,2.925e-01,1.445e-01,2.447e-02
1.803e-02,-2.018e+00,1.244e+00,4.863e+00,1.259e-02,2.925e-01,1.445e-01,2.433e-02
1.809e-02,-2.018e+00,1.247e+00,4.864e+00,1.259e-02,2.925e-01,1.445e-01,2.423e-02
1.813e-02,-2.018e+00,1.250e+00,4.866e+00,1.259e-02,2.925e-01,1.445e-01,2.416e-02
1.817e-02,-2.018e+00,1.253e+00,4.867e+00,1.259e-02,2.925e-01,1.445e-01,2.408e-02
1.821e-02,-2.018e+00,1.256e+00,4.869e+00,1.259e-02,2.925e-01,1.445e-01,2.401e-02
1.825e-02,-2.018e+00,1.258e+00,4.870e+00,1.045e-01,1.580e-01,1.465e-01,2.394e-02
1.841e-02,-2.017e+00,1.261e+00,4.872e+00,1.045e-01,1.580e-01,1.465e-01,2.365e-02
1.867e-02,-2.016e+00,1.263e+00,4.873e+00,1.045e-01,1.580e-01,1.465e-01,2.315e-02
1.898e-02,-2.015e+00,1.264e+00,4.874e+00,6.300e-02,1.217e-01,1.451e-01,2.261e-02
1.924e-02,-2.015e+00,1.266e+00,4.876e+00,7.783e-02,1.580e-01,1.451e-01,2.217e-02
1.946e-02,-2.014e+00,1.267e+00,4.877e+00,7.783e-02,1.580e-01,1.451e-01,2.178e-02
1.970e-02,-2.013e+00,1.269e+00,4.879e+00,7.783e-02,1.580e-01,1.451e-01,2.141e-02
1.993e-02,-2.012e+00,1.270e+00,4.880e+00,7.783e-02,1.580e-01,1.451e-01,2.104e-02
2.016e-02,-2.012e+00,1.272e+00,4.882e+00,-2.893e-02,2.873e-01,1.451e-01,2.068e-02
2.025e-02,-2.011e+00,1.274e+00,4.883e+00,-2.893e-02,2.873e-01,1.451e-01,2.053e-02
2.023e-02,-2.011e+00,1.277e+00,4.885e+00,-2.893e-02,2.873e-01,1.451e-01,2.058e-02
2.016e-02,-2.012e+00,1.280e+00,4.886e+00,-2.893e-02,2.873e-01,1.451e-01,2.068e-02
2.008e-02,-2.012e+00,1.282e+00,4.888e+00,2.148e-02,1.994e-01,1.445e-01,2.081e-02
2.006e-02,-2.012e+00,1.285e+00,4.889e+00,2.148e-02,1.994e-01,1.445e-01,2.084e-02
2.009e-02,-2.012e+00,1.287e+00,4.890e+00,2.148e-02,1.994e-01,1.445e-01,2.078e-02
2.015e-02,-2.012e+00,1.289e+00,4.892e+00,2.148e-02,1.994e-01,1.445e-01,2.070e-02
2.020e-02,-2.011e+00,1.291e+00,4.893e+00,2.148e-02,1.994e-01,1.445e-01,2.060e-02
2.026e-02,-2.011e+00,1.293e+00,4.895e+00,2.148e-02,1.994e-01,1.445e-01,2.050e-02
2.032e-02,-2.011e+00,1.295e+00,4.896e+00,2.148e-02,1.994e-01,1.445e-01,2.040e-02
2.038e-02,-2.011e+00,1.297e+00,4.898e+00,2.148e-02,1.994e-01,1.445e-01,2.031e-02
2.044e-02,-2.011e+00,1.299e+00,4.899e+00,2.148e-02,1.994e-01,1.445e-01,2.021e-02
2.050e-02,-2.010e+00,1.301e+00,4.901e+00,2.148e-02,1.994e-01,1.445e-01,2.011e-02
2.055e-02,-2.010e+00,1.303e+00,4.902e+00,2.350e-01,2.356e-01,1.378e-01,2.002e-02
2.084e-02,-2.009e+00,1.305e+00,4.903e+00,2.350e-01,2.356e-01,1.378e-01,1.954e-02
2.135e-02,-2.007e+00,1.307e+00,4.905e+00,9.265e-02,1.528e-01,1.471e-01,1.875e-02
2.178e-02,-2.006e+00,1.309e+00,4.906e+00,9.265e-02,1.528e-01,1.471e-01,1.816e-02
2.207e-02,-2.005e+00,1.311e+00,4.908e+00,9.265e-02,1.528e-01,1.471e-01,1.777e-02
2.233e-02,-2.004e+00,1.313e+00,4.909e+00,6.596e-02,1.683e-01,1.471e-01,1.745e-02
2.254e-02,-2.003e+00,1.314e+00,4.911e+00,6.596e-02,1.683e-01,1.471e-01,1.719e-02
2.272e-02,-2.002e+00,1.316e+00,4.912e+00,6.596e-02,1.683e-01,1.471e-01,1.699e-02
2.289e-02,-2.001e+00,1.318e+00,4.914e+00,6.596e-02,1.683e-01,1.471e-01,1.679e-02
2.306e-02,-2.001e+00,1.319e+00,4.915e+00,6.596e-02,1.683e-01,1.471e-01,1.661e-02
2.322e-02,-2.000e+00,1.321e+00,4.917e+00,3.928e-02,1.683e-01,1.485e-01,1.644e-02
2.336e-02,-2.000e+00,1.323e+00,4.918e+00,3.928e-02,1.683e-01,1.485e-01,1.630e-02
2.346e-02,-1.999e+00,1.324e+00,4.919e+00,3.928e-02,1.683e-01,1.485e-01,1.619e-02
2.356e-02,-1.999e+00,1.326e+00,4.921e+00,3.928e-02,1.683e-01,1.485e-01,1.609e-02
2.366e-02,-1.998e+00,1.328e+00,4.922e+00,3.928e-02,1.683e-01,1.485e-01,1.599e-02
2.375e-02,-1.998e+00,1.329e+00,4.924e+00,3.928e-02,1.683e-01,1.485e-01,1.590e-02
2.385e-02,-1.998e+00,1.331e+00,4.925e+00,1.164e-01,3.375e-02,1.471e-01,1.581e-02
2.402e-02,-1.997e+00,1.332e+00,4.927e+00,1.164e-01,3.375e-02,1.471e-01,1.565e-02
2.426e-02,-1.996e+00,1.333e+00,4.928e+00,6.596e-02,1.683e-01,1.451e-01,1.543e-02
2.448e-02,-1.995e+00,1.334e+00,4.930e+00,6.596e-02,1.683e-01,1.451e-01,1.524e-02
2.465e-02,-1.994e+00,1.335e+00,4.931e+00,6.596e-02,1.683e-01,1.451e-01,1.510e-02
2.481e-02,-1.994e+00,1.337e+00,4.933e+00,6.596e-02,1.683e-01,1.451e-01,1.497e-02
2.496e-02,-1.993e+00,1.339e+00,4.934e+00,6.596e-02,1.683e-01,1.451e-01,1.485e-02
2.512e-02,-1.992e+00,1.340e+00,4.936e+00,6.596e-02,1.683e-01,1.451e-01,1.473e-02
2.527e-02,-1.992e+00,1.342e+00,4.937e+00,6.596e-02,1.683e-01,1.451e-01,1.462e-02
2.542e-02,-1.991e+00,1.344e+00,4.939e+00,8.672e-02,1.269e-01,1.458e-01,1.451e-02
2.558e-02,-1.990e+00,1.345e+00,4.940e+00,8.672e-02,1.269e-01,1.458e-01,1.439e-02
2.577e-02,-1.990e+00,1.347e+00,4.941e+00,8.672e-02,1.269e-01,1.458e-01,1.426e-02
2.596e-02,-1.989e+00,1.348e+00,4.943e+00,8.672e-02,1.269e-01,1.458e-01,1.413e-02
2.615e-02,-1.988e+00,1.349e+00,4.944e+00,1.259e-02,2.252e-01,1.451e-01,1.400e-02
2.627e-02,-1.987e+00,1.351e+00,4.946e+00,1.259e-02,2.252e-01,1.451e-01,1.393e-02
2.633e-02,-1.987e+00,1.353e+00,4.947e+00,1.259e-02,2.252e-01,1.451e-01,1.389e-02
2.637e-02,-1.987e+00,1.355e+00,4.949e+00,-4.969e-02,2.563e-01,1.478e-01,1.387e-02
2.634e-02,-1.987e+00,1.357e+00,4.950e+00,5.114e-02,1.528e-01,1.491e-01,1.389e-02
2.635e-02,-1.987e+00,1.360e+00,4.952e+00,1.555e-02,2.097e-01,1.491e-01,1.388e-02
2.639e-02,-1.987e+00,1.362e+00,4.953e+00,1.555e-02,2.097e-01,1.491e-01,1.385e-02
2.643e-02,-1.987e+00,1.364e+00,4.955e+00,6.656e-03,2.563e-01,1.451e-01,1.382e-02
2.646e-02,-1.986e+00,1.366e+00,4.956e+00,6.656e-03,2.563e-01,1.451e-01,1.380e-02
2.647e-02,-1.986e+00,1.368e+00,4.958e+00,6.656e-03,2.563e-01,1.451e-01,1.379e-02
2.649e-02,-1.986e+00,1.371e+00,4.959e+00,6.656e-03,2.563e-01,1.451e-01,1.378e-02
2.650e-02,-1.986e+00,1.373e+00,4.960e+00,6.656e-03,2.563e-01,1.451e-01,1.377e-02
2.651e-02,-1.986e+00,1.376e+00,4.962e+00,6.656e-03,2.563e-01,1.451e-01,1.376e-02
2.653e-02,-1.986e+00,1.379e+00,4.963e+00,6.656e-03,2.563e-01,1.451e-01,1.375e-02
2.654e-02,-1.986e+00,1.381e+00,4.965e+00,1.075e-01,8.033e-02,1.458e-01,1.374e-02
2.663e-02,-1.986e+00,1.383e+00,4.966e+00,1.075e-01,8.033e-02,1.458e-01,1.366e-02
2.680e-02,-1.985e+00,1.384e+00,4.968e+00,1.075e-01,8.033e-02,1.458e-01,1.352e-02
2.699e-02,-1.984e+00,1.385e+00,4.969e+00,1.075e-01,8.033e-02,1.458e-01,1.337e-02
2.718e-02,-1.983e+00,1.386e+00,4.971e+00,1.075e-01,8.033e-02,1.458e-01,1.322e-02
2.738e-02,-1.982e+00,1.387e+00,4.972e+00,1.075e-01,8.033e-02,1.458e-01,1.307e-02
2.758e-02,-1.981e+00,1.388e+00,4.974e+00,9.858e-02,5.445e-02,1.451e-01,1.293e-02
2.777e-02,-1.979e+00,1.388e+00,4.975e+00,9.858e-02,5.445e-02,1.451e-01,1.280e-02
2.795e-02,-1.979e+00,1.389e+00,4.976e+00,9.858e-02,5.445e-02,1.451e-01,1.268e-02
2.813e-02,-1.978e+00,1.389e+00,4.978e+00,9.858e-02,5.445e-02,1.451e-01,1.256e-02
2.831e-02,-1.977e+00,1.390e+00,4.979e+00,9.858e-02,5.445e-02,1.451e-01,1.245e-02
2.848e-02,-1.976e+00,1.390e+00,4.981e+00,2.469e-01,1.166e-01,1.445e-01,1.234e-02
2.877e-02,-1.974e+00,1.391e+00,4.982e+00,2.469e-01,1.166e-01,1.445e-01,1.217e-02
2.917e-02,-1.972e+00,1.392e+00,4.984e+00,2.469e-01,1.166e-01,1.445e-01,1.196e-02
2.959e-02,-1.969e+00,1.394e+00,4.985e+00,2.557e-01,1.476e-01,1.398e-01,1.174e-02
3.002e-02,-1.967e+00,1.395e+00,4.987e+00,7.189e-02,1.528e-01,1.478e-01,1.154e-02
3.033e-02,-1.965e+00,1.396e+00,4.988e+00,7.189e-02,1.528e-01,1.478e-01,1.141e-02
3.051e-02,-1.964e+00,1.397e+00,4.990e+00,7.189e-02,1.528e-01,1.478e-01,1.133e-02
3.065e-02,-1.963e+00,1.399e+00,4.991e+00,4.224e-02,1.683e-01,1.485e-01,1.127e-02
3.075e-02,-1.963e+00,1.400e+00,4.992e+00,4.224e-02,1.683e-01,1.485e-01,1.123e-02
3.083e-02,-1.962e+00,1.402e+00,4.994e+00,4.224e-02,1.683e-01,1.485e-01,1.119e-02
3.091e-02,-1.962e+00,1.404e+00,4.995e+00,4.224e-02,1.683e-01,1.485e-01,1.116e-02
3.098e-02,-1.962e+00,1.406e+00,4.997e+00,1.431e-01,-3.353e-02,1.491e-01,1.113e-02
3.112e-02,-1.961e+00,1.406e+00,4.998e+00,1.431e-01,-3.353e-02,1.491e-01,1.107e-02
3.132e-02,-1.959e+00,1.406e+00,5.000e+00,1.431e-01,-3.353e-02,1.491e-01,1.098e-02
3.155e-02,-1.958e+00,1.406e+00,5.001e+00,1.431e-01,-3.353e-02,1.491e-01,1.089e-02
3.178e-02,-1.957e+00,1.406e+00,5.003e+00,1.164e-01,2.698e-03,1.471e-01,1.080e-02
3.200e-02,-1.955e+00,1.406e+00,5.004e+00,1.164e-01,2.698e-03,1.471e-01,1.072e-02
3.220e-02,-1.954e+00,1.406e+00,5.006e+00,1.164e-01,2.698e-03,1.471e-01,1.065e-02
3.239e-02,-1.953e+00,1.406e+00,5.007e+00,2.320e-01,1.166e-01,1.431e-01,1.059e-02
3.267e-02,-1.951e+00,1.406e+00,5.009e+00,2.291e-01,3.893e-02,1.431e-01,1.050e-02
3.301e-02,-1.949e+00,1.407e+00,5.010e+00,2.291e-01,3.893e-02,1.431e-01,1.040e-02
3.338e-02,-1.947e+00,1.407e+00,5.012e+00,2.291e-01,3.893e-02,1.431e-01,1.030e-02
3.375e-02,-1.945e+00,1.408e+00,5.013e+00,5.410e-02,1.114e-01,1.491e-01,1.021e-02
3.400e-02,-1.943e+00,1.408e+00,5.015e+00,5.410e-02,1.114e-01,1.491e-01,1.015e-02
3.414e-02,-1.942e+00,1.409e+00,5.016e+00,5.410e-02,1.114e-01,1.491e-01,1.012e-02
3.424e-02,-1.942e+00,1.410e+00,5.018e+00,5.410e-02,1.114e-01,1.491e-01,1.010e-02
3.433e-02,-1.941e+00,1.412e+00,5.019e+00,5.410e-02,1.114e-01,1.491e-01,1.008e-02
3.442e-02,-1.941e+00,1.413e+00,5.020e+00,5.410e-02,1.114e-01,1.491e-01,1.006e-02
3.450e-02,-1.940e+00,1.414e+00,5.022e+00,5.410e-02,1.114e-01,1.491e-01,1.004e-02
3.459e-02,-1.940e+00,1.415e+00,5.023e+00,5.410e-02,1.114e-01,1.491e-01,1.002e-02
3.467e-02,-1.939e+00,1.416e+00,5.025e+00,5.410e-02,1.114e-01,1.491e-01,9.998e-03
3.475e-02,-1.939e+00,1.417e+00,5.026e+00,5.410e-02,1.114e-01,1.491e-01,9.978e-03
3.484e-02,-1.938e+00,1.418e+00,5.028e+00,1.555e-02,1.476e-01,1.498e-01,9.957e-03
3.490e-02,-1.938e+00,1.420e+00,5.029e+00,1.555e-02,1.476e-01,1.498e-01,9.943e-03
3.493e-02,-1.937e+00,1.421e+00,5.031e+00,1.555e-02,1.476e-01,1.498e-01,9.934e-03
3.496e-02,-1.937e+00,1.422e+00,5.032e+00,1.555e-02,1.476e-01,1.498e-01,9.927e-03
3.498e-02,-1.937e+00,1.424e+00,5.034e+00,2.350e-01,1.269e-01,1.458e-01,9.920e-03
3.514e-02,-1.936e+00,1.425e+00,5.035e+00,2.350e-01,1.269e-01,1.458e-01,9.874e-03
3.542e-02,-1.934e+00,1.427e+00,5.037e+00,2.350e-01,1.269e-01,1.458e-01,9.792e-03
3.574e-02,-1.932e+00,1.428e+00,5.038e+00,2.350e-01,1.269e-01,1.458e-01,9.702e-03
3.607e-02,-1.930e+00,1.429e+00,5.040e+00,1.757e-01,6.998e-02,1.451e-01,9.613e-03
3.636e-02,-1.928e+00,1.430e+00,5.041e+00,2.291e-01,-3.353e-02,1.451e-01,9.535e-03
3.666e-02,-1.925e+00,1.431e+00,5.043e+00,1.075e-01,3.893e-02,1.485e-01,9.462e-03
3.690e-02,-1.924e+00,1.431e+00,5.044e+00,7.783e-02,7.515e-02,1.491e-01,9.405e-03
3.706e-02,-1.923e+00,1.431e+00,5.046e+00,7.783e-02,7.515e-02,1.491e-01,9.369e-03
3.718e-02,-1.922e+00,1.432e+00,5.047e+00,7.783e-02,7.515e-02,1.491e-01,9.341e-03
3.729e-02,-1.921e+00,1.433e+00,5.049e+00,7.783e-02,7.515e-02,1.491e-01,9.316e-03
3.740e-02,-1.920e+00,1.433e+00,5.050e+00,7.783e-02,7.515e-02,1.491e-01,9.291e-03
3.751e-02,-1.919e+00,1.434e+00,5.052e+00,7.783e-02,7.515e-02,1.491e-01,9.267e-03
3.762e-02,-1.919e+00,1.435e+00,5.053e+00,7.783e-02,7.515e-02,1.491e-01,9.243e-03
3.772e-02,-1.918e+00,1.436e+00,5.055e+00,7.783e-02,7.515e-02,1.491e-01,9.219e-03
3.783e-02,-1.917e+00,1.436e+00,5.056e+00,7.783e-02,7.515e-02,1.491e-01,9.195e-03
3.793e-02,-1.916e+00,1.437e+00,5.058e+00,4.521e-02,6.998e-02,1.485e-01,9.171e-03
3.802e-02,-1.916e+00,1.438e+00,5.059e+00,1.134e-01,3.375e-02,1.465e-01,9.152e-03
3.812e-02,-1.915e+00,1.438e+00,5.061e+00,1.134e-01,3.375e-02,1.465e-01,9.127e-03
3.826e-02,-1.914e+00,1.439e+00,5.062e+00,1.134e-01,3.375e-02,1.465e-01,9.096e-03
3.840e-02,-1.913e+00,1.439e+00,5.063e+00,1.134e-01,3.375e-02,1.465e-01,9.063e-03
3.855e-02,-1.912e+00,1.440e+00,5.065e+00,1.134e-01,3.375e-02,1.465e-01,9.030e-03
3.870e-02,-1.910e+00,1.440e+00,5.066e+00,1.134e-01,3.375e-02,1.465e-01,8.998e-03
3.885e-02,-1.909e+00,1.440e+00,5.068e+00,1.134e-01,3.375e-02,1.465e-01,8.967e-03
3.899e-02,-1.908e+00,1.441e+00,5.069e+00,1.075e-01,4.410e-02,1.465e-01,8.937e-03
3.914e-02,-1.907e+00,1.441e+00,5.071e+00,1.075e-01,4.410e-02,1.465e-01,8.907e-03
3.928e-02,-1.906e+00,1.441e+00,5.072e+00,6.596e-02,1.166e-01,1.491e-01,8.879e-03
3.940e-02,-1.905e+00,1.442e+00,5.074e+00,6.596e-02,1.166e-01,1.491e-01,8.856e-03
3.949e-02,-1.904e+00,1.443e+00,5.075e+00,6.596e-02,1.166e-01,1.491e-01,8.837e-03
3.958e-02,-1.904e+00,1.444e+00,5.077e+00,6.596e-02,1.166e-01,1.491e-01,8.820e-03
3.966e-02,-1.903e+00,1.446e+00,5.078e+00,6.596e-02,1.166e-01,1.491e-01,8.802e-03
3.974e-02,-1.902e+00,1.447e+00,5.080e+00,6.596e-02,1.166e-01,1.491e-01,8.783e-03
3.983e-02,-1.902e+00,1.448e+00,5.081e+00,6.596e-02,1.166e-01,1.491e-01,8.765e-03
3.991e-02,-1.901e+00,1.449e+00,5.083e+00,6.596e-02,1.166e-01,1.491e-01,8.746e-03
3.999e-02,-1.900e+00,1.450e+00,5.084e+00,6.596e-02,1.166e-01,1.491e-01,8.727e-03
4.007e-02,-1.900e+00,1.451e+00,5.086e+00,1.905e-01,-2.835e-02,1.451e-01,8.707e-03
4.021e-02,-1.899e+00,1.452e+00,5.087e+00,1.905e-01,-2.835e-02,1.451e-01,8.671e-03
4.041e-02,-1.897e+00,1.452e+00,5.089e+00,1.905e-01,-2.835e-02,1.451e-01,8.621e-03
4.063e-02,-1.895e+00,1.452e+00,5.090e+00,1.905e-01,-2.835e-02,1.451e-01,8.570e-03
4.085e-02,-1.893e+00,1.451e+00,5.091e+00,1.905e-01,-2.835e-02,1.451e-01,8.520e-03
4.108e-02,-1.891e+00,1.451e+00,5.093e+00,1.905e-01,-2.835e-02,1.451e-01,8.473e-03
4.131e-02,-1.889e+00,1.451e+00,5.094e+00,2.380e-01,-3.871e-02,1.445e-01,8.429e-03
4.156e-02,-1.887e+00,1.451e+00,5.096e+00,2.380e-01,-3.871e-02,1.445e-01,8.383e-03
4.183e-02,-1.885e+00,1.450e+00,5.097e+00,1.104e-01,4.928e-02,1.491e-01,8.338e-03
4.205e-02,-1.883e+00,1.450e+00,5.099e+00,1.104e-01,4.928e-02,1.491e-01,8.305e-03
4.221e-02,-1.882e+00,1.451e+00,5.100e+00,4.817e-02,1.062e-01,1.505e-01,8.282e-03
4.232e-02,-1.881e+00,1.451e+00,5.102e+00,4.817e-02,1.062e-01,1.505e-01,8.267e-03
4.240e-02,-1.880e+00,1.452e+00,5.103e+00,4.817e-02,1.062e-01,1.505e-01,8.256e-03
4.246e-02,-1.880e+00,1.453e+00,5.105e+00,4.817e-02,1.062e-01,1.505e-01,8.246e-03
4.252e-02,-1.879e+00,1.454e+00,5.106e+00,5.410e-02,9.586e-02,1.478e-01,8.237e-03
4.257e-02,-1.879e+00,1.455e+00,5.108e+00,5.410e-02,9.586e-02,1.478e-01,8.227e-03
4.264e-02,-1.878e+00,1.456e+00,5.109e+00,5.410e-02,9.586e-02,1.478e-01,8.216e-03
4.270e-02,-1.878e+00,1.457e+00,5.111e+00,5.410e-02,9.586e-02,1.478e-01,8.205e-03
4.276e-02,-1.877e+00,1.458e+00,5.112e+00,1.727e-01,4.410e-02,1.465e-01,8.193e-03
4.287e-02,-1.876e+00,1.459e+00,5.114e+00,1.727e-01,4.410e-02,1.465e-01,8.170e-03
4.304e-02,-1.875e+00,1.459e+00,5.115e+00,1.727e-01,4.410e-02,1.465e-01,8.137e-03
4.323e-02,-1.873e+00,1.460e+00,5.117e+00,1.905e-01,5.963e-02,1.458e-01,8.101e-03
4.343e-02,-1.871e+00,1.460e+00,5.118e+00,1.905e-01,5.963e-02,1.458e-01,8.063e-03
4.363e-02,-1.869e+00,1.461e+00,5.119e+00,1.905e-01,5.963e-02,1.458e-01,8.024e-03
4.384e-02,-1.868e+00,1.462e+00,5.121e+00,1.905e-01,5.963e-02,1.458e-01,7.986e-03
4.405e-02,-1.866e+00,1.462e+00,5.122e+00,1.905e-01,5.963e-02,1.458e-01,7.948e-03
4.425e-02,-1.864e+00,1.463e+00,5.124e+00,1.045e-01,2.858e-02,1.498e-01,7.911e-03
4.442e-02,-1.862e+00,1.463e+00,5.125e+00,1.045e-01,2.858e-02,1.498e-01,7.881e-03
4.455e-02,-1.861e+00,1.464e+00,5.127e+00,1.045e-01,2.858e-02,1.498e-01,7.859e-03
4.467e-02,-1.860e+00,1.464e+00,5.128e+00,1.045e-01,2.858e-02,1.498e-01,7.838e-03
4.478e-02,-1.859e+00,1.464e+00,5.130e+00,1.045e-01,2.858e-02,1.498e-01,7.819e-03
4.489e-02,-1.858e+00,1.465e+00,5.131e+00,1.045e-01,2.858e-02,1.498e-01,7.800e-03
4.500e-02,-1.857e+00,1.465e+00,5.133e+00,1.045e-01,2.858e-02,1.498e-01,7.781e-03
4.511e-02,-1.856e+00,1.465e+00,5.134e+00,1.045e-01,2.858e-02,1.498e-01,7.762e-03
4.522e-02,-1.855e+00,1.465e+00,5.136e+00,1.045e-01,2.858e-02,1.498e-01,7.744e-03
4.533e-02,-1.854e+00,1.466e+00,5.137e+00,5.707e-02,8.033e-02,1.478e-01,7.726e-03
4.542e-02,-1.853e+00,1.466e+00,5.139e+00,2.113e-01,-3.871e-02,1.445e-01,7.711e-03
4.556e-02,-1.852e+00,1.466e+00,5.140e+00,2.113e-01,-3.871e-02,1.445e-01,7.689e-03
4.575e-02,-1.850e+00,1.466e+00,5.142e+00,2.113e-01,-3.871e-02,1.445e-01,7.658e-03
4.597e-02,-1.848e+00,1.466e+00,5.143e+00,2.113e-01,-3.871e-02,1.445e-01,7.627e-03
4.619e-02,-1.846e+00,1.465e+00,5.145e+00,2.113e-01,-3.871e-02,1.445e-01,7.597e-03
4.641e-02,-1.843e+00,1.465e+00,5.146e+00,9.265e-02,5.963e-02,1.485e-01,7.570e-03
4.658e-02,-1.842e+00,1.465e+00,5.148e+00,9.265e-02,5.963e-02,1.485e-01,7.551e-03
4.670e-02,-1.841e+00,1.466e+00,5.149e+00,9.265e-02,5.963e-02,1.485e-01,7.538e-03
4.680e-02,-1.840e+00,1.466e+00,5.151e+00,9.265e-02,5.963e-02,1.485e-01,7.526e-03
4.690e-02,-1.839e+00,1.467e+00,5.152e+00,9.265e-02,5.963e-02,1.485e-01,7.515e-03
4.700e-02,-1.838e+00,1.467e+00,5.153e+00,9.265e-02,5.963e-02,1.485e-01,7.504e-03
4.710e-02,-1.837e+00,1.468e+00,5.155e+00,9.265e-02,5.963e-02,1.485e-01,7.493e-03
4.719e-02,-1.836e+00,1.468e+00,5.156e+00,9.265e-02,5.963e-02,1.485e-01,7.481e-03
4.729e-02,-1.835e+00,1.469e+00,5.158e+00,9.265e-02,5.963e-02,1.485e-01,7.469e-03
4.738e-02,-1.834e+00,1.470e+00,5.159e+00,9.265e-02,5.963e-02,1.485e-01,7.457e-03
4.747e-02,-1.833e+00,1.470e+00,5.161e+00,6.596e-02,1.321e-01,1.485e-01,7.445e-03
4.756e-02,-1.832e+00,1.471e+00,5.162e+00,6.596e-02,1.321e-01,1.485e-01,7.434e-03
4.763e-02,-1.832e+00,1.472e+00,5.164e+00,6.596e-02,1.321e-01,1.485e-01,7.424e-03
4.769e-02,-1.831e+00,1.474e+00,5.165e+00,1.668e-01,3.893e-02,1.465e-01,7.413e-03
4.780e-02,-1.830e+00,1.475e+00,5.167e+00,1.668e-01,3.893e-02,1.465e-01,7.396e-03
4.794e-02,-1.828e+00,1.475e+00,5.168e+00,1.668e-01,3.893e-02,1.465e-01,7.371e-03
4.809e-02,-1.827e+00,1.476e+00,5.170e+00,1.668e-01,3.893e-02,1.465e-01,7.345e-03
4.825e-02,-1.825e+00,1.476e+00,5.171e+00,1.668e-01,3.893e-02,1.465e-01,7.318e-03
4.841e-02,-1.824e+00,1.476e+00,5.173e+00,9.858e-02,1.217e-01,1.485e-01,7.291e-03
4.854e-02,-1.822e+00,1.477e+00,5.174e+00,7.189e-02,1.217e-01,1.485e-01,7.269e-03
4.863e-02,-1.821e+00,1.478e+00,5.176e+00,7.189e-02,1.217e-01,1.485e-01,7.253e-03
4.871e-02,-1.820e+00,1.479e+00,5.177e+00,7.486e-02,1.217e-01,1.491e-01,7.239e-03
4.877e-02,-1.820e+00,1.481e+00,5.179e+00,7.486e-02,1.217e-01,1.491e-01,7.225e-03
4.884e-02,-1.819e+00,1.482e+00,5.180e+00,7.486e-02,1.217e-01,1.491e-01,7.211e-03
4.891e-02,-1.818e+00,1.483e+00,5.182e+00,7.486e-02,1.217e-01,1.491e-01,7.196e-03
4.897e-02,-1.817e+00,1.484e+00,5.183e+00,7.486e-02,1.217e-01,1.491e-01,7.180e-03
4.904e-02,-1.817e+00,1.486e+00,5.185e+00,7.486e-02,1.217e-01,1.491e-01,7.163e-03
4.910e-02,-1.816e+00,1.487e+00,5.186e+00,7.486e-02,1.217e-01,1.491e-01,7.146e-03
4.916e-02,-1.815e+00,1.488e+00,5.188e+00,7.486e-02,1.217e-01,1.491e-01,7.128e-03
4.923e-02,-1.814e+00,1.489e+00,5.189e+00,7.486e-02,1.217e-01,1.491e-01,7.109e-03
4.929e-02,-1.814e+00,1.490e+00,5.191e+00,1.401e-01,9.068e-02,1.471e-01,7.090e-03
4.937e-02,-1.813e+00,1.491e+00,5.192e+00,1.401e-01,9.068e-02,1.471e-01,7.062e-03
4.947e-02,-1.811e+00,1.492e+00,5.193e+00,1.401e-01,9.068e-02,1.471e-01,7.026e-03
4.958e-02,-1.810e+00,1.493e+00,5.195e+00,7.783e-02,9.068e-02,1.478e-01,6.988e-03
4.966e-02,-1.809e+00,1.494e+00,5.196e+00,7.783e-02,9.068e-02,1.478e-01,6.956e-03
4.973e-02,-1.808e+00,1.495e+00,5.198e+00,7.783e-02,9.068e-02,1.478e-01,6.930e-03
4.979e-02,-1.807e+00,1.496e+00,5.199e+00,7.783e-02,9.068e-02,1.478e-01,6.905e-03
4.985e-02,-1.806e+00,1.497e+00,5.201e+00,7.783e-02,9.068e-02,1.478e-01,6.881e-03
4.991e-02,-1.806e+00,1.498e+00,5.202e+00,7.783e-02,9.068e-02,1.478e-01,6.857e-03
4.996e-02,-1.805e+00,1.499e+00,5.204e+00,7.783e-02,9.068e-02,1.478e-01,6.832e-03
5.002e-02,-1.804e+00,1.500e+00,5.205e+00,7.783e-02,9.068e-02,1.478e-01,6.807e-03
5.008e-02,-1.803e+00,1.501e+00,5.207e+00,1.490e-01,3.375e-02,1.458e-01,6.781e-03
5.015e-02,-1.802e+00,1.501e+00,5.208e+00,1.490e-01,3.375e-02,1.458e-01,6.744e-03
5.025e-02,-1.801e+00,1.502e+00,5.210e+00,1.490e-01,3.375e-02,1.458e-01,6.698e-03
5.035e-02,-1.799e+00,1.502e+00,5.211e+00,1.490e-01,3.375e-02,1.458e-01,6.649e-03
5.045e-02,-1.798e+00,1.503e+00,5.213e+00,1.490e-01,3.375e-02,1.458e-01,6.598e-03
5.055e-02,-1.796e+00,1.503e+00,5.214e+00,1.490e-01,3.375e-02,1.458e-01,6.548e-03
5.065e-02,-1.795e+00,1.503e+00,5.216e+00,1.045e-01,9.068e-02,1.478e-01,6.498e-03
5.074e-02,-1.794e+00,1.504e+00,5.217e+00,2.320e-01,-6.976e-02,1.451e-01,6.454e-03
5.085e-02,-1.792e+00,1.504e+00,5.218e+00,2.320e-01,-6.976e-02,1.451e-01,6.398e-03
5.099e-02,-1.790e+00,1.503e+00,5.220e+00,2.320e-01,-6.976e-02,1.451e-01,6.328e-03
5.114e-02,-1.787e+00,1.503e+00,5.221e+00,1.668e-01,1.269e-01,1.465e-01,6.256e-03
5.128e-02,-1.785e+00,1.503e+00,5.223e+00,1.668e-01,1.269e-01,1.465e-01,6.193e-03
5.140e-02,-1.784e+00,1.504e+00,5.224e+00,2.320e-01,-6.976e-02,1.451e-01,6.138e-03
5.153e-02,-1.782e+00,1.504e+00,5.226e+00,2.291e-01,-5.423e-02,1.458e-01,6.076e-03
5.168e-02,-1.780e+00,1.504e+00,5.227e+00,1.549e-01,3.375e-02,1.471e-01,6.008e-03
5.181e-02,-1.778e+00,1.504e+00,5.229e+00,1.549e-01,3.375e-02,1.471e-01,5.950e-03
5.192e-02,-1.776e+00,1.504e+00,5.230e+00,1.549e-01,3.375e-02,1.471e-01,5.900e-03
5.203e-02,-1.774e+00,1.504e+00,5.232e+00,1.549e-01,3.375e-02,1.471e-01,5.854e-03
5.213e-02,-1.773e+00,1.505e+00,5.233e+00,1.549e-01,3.375e-02,1.471e-01,5.808e-03
5.224e-02,-1.771e+00,1.505e+00,5.235e+00,1.549e-01,3.375e-02,1.471e-01,5.762e-03
5.234e-02,-1.770e+00,1.505e+00,5.236e+00,1.549e-01,3.375e-02,1.471e-01,5.717e-03
5.244e-02,-1.768e+00,1.506e+00,5.238e+00,1.549e-01,3.375e-02,1.471e-01,5.672e-03
5.254e-02,-1.767e+00,1.506e+00,5.239e+00,1.549e-01,3.375e-02,1.471e-01,5.627e-03
5.264e-02,-1.765e+00,1.506e+00,5.240e+00,1.549e-01,3.375e-02,1.471e-01,5.582e-03
5.274e-02,-1.763e+00,1.507e+00,5.242e+00,1.549e-01,7.873e-03,1.465e-01,5.537e-03
5.284e-02,-1.762e+00,1.507e+00,5.243e+00,1.935e-01,1.305e-02,1.478e-01,5.492e-03
5.295e-02,-1.760e+00,1.507e+00,5.245e+00,1.935e-01,1.305e-02,1.478e-01,5.442e-03
5.307e-02,-1.758e+00,1.507e+00,5.246e+00,1.935e-01,1.305e-02,1.478e-01,5.389e-03
5.319e-02,-1.756e+00,1.507e+00,5.248e+00,1.935e-01,1.305e-02,1.478e-01,5.335e-03
5.331e-02,-1.754e+00,1.508e+00,5.249e+00,1.935e-01,1.305e-02,1.478e-01,5.281e-03
5.343e-02,-1.753e+00,1.508e+00,5.251e+00,1.935e-01,1.305e-02,1.478e-01,5.228e-03
5.356e-02,-1.751e+00,1.508e+00,5.252e+00,1.935e-01,1.305e-02,1.478e-01,5.175e-03
5.368e-02,-1.749e+00,1.508e+00,5.254e+00,1.935e-01,1.305e-02,1.478e-01,5.122e-03
5.380e-02,-1.747e+00,1.508e+00,5.255e+00,1.490e-01,-1.283e-02,1.485e-01,5.071e-03
5.391e-02,-1.745e+00,1.508e+00,5.257e+00,1.490e-01,-1.283e-02,1.485e-01,5.024e-03
5.401e-02,-1.743e+00,1.508e+00,5.258e+00,1.490e-01,-1.283e-02,1.485e-01,4.983e-03
5.411e-02,-1.742e+00,1.508e+00,5.260e+00,1.698e-01,-4.388e-02,1.471e-01,4.945e-03
5.421e-02,-1.740e+00,1.508e+00,5.261e+00,1.698e-01,-4.388e-02,1.471e-01,4.905e-03
5.431e-02,-1.739e+00,1.507e+00,5.263e+00,1.698e-01,-4.388e-02,1.471e-01,4.864e-03
5.442e-02,-1.737e+00,1.507e+00,5.264e+00,1.698e-01,-4.388e-02,1.471e-01,4.824e-03
5.453e-02,-1.735e+00,1.506e+00,5.266e+00,1.698e-01,-4.388e-02,1.471e-01,4.785e-03
5.464e-02,-1.734e+00,1.506e+00,5.267e+00,1.698e-01,-4.388e-02,1.471e-01,4.748e-03
5.475e-02,-1.732e+00,1.505e+00,5.268e+00,1.698e-01,-4.388e-02,1.471e-01,4.711e-03
5.486e-02,-1.730e+00,1.505e+00,5.270e+00,2.380e-01,-1.800e-02,1.438e-01,4.676e-03
5.499e-02,-1.728e+00,1.505e+00,5.271e+00,2.380e-01,-1.800e-02,1.438e-01,4.637e-03
5.514e-02,-1.726e+00,1.504e+00,5.273e+00,2.380e-01,-1.800e-02,1.438e-01,4.594e-03
5.530e-02,-1.724e+00,1.504e+00,5.274e+00,2.380e-01,-1.800e-02,1.438e-01,4.550e-03
5.546e-02,-1.721e+00,1.504e+00,5.276e+00,1.786e-01,-6.976e-02,1.478e-01,4.508e-03
5.560e-02,-1.719e+00,1.504e+00,5.277e+00,1.786e-01,-6.976e-02,1.478e-01,4.471e-03
5.573e-02,-1.717e+00,1.503e+00,5.279e+00,1.193e-01,1.476e-01,1.491e-01,4.440e-03
5.583e-02,-1.716e+00,1.503e+00,5.280e+00,1.104e-01,1.321e-01,1.491e-01,4.416e-03
5.592e-02,-1.714e+00,1.504e+00,5.282e+00,1.223e-01,6.998e-02,1.478e-01,4.395e-03
5.600e-02,-1.713e+00,1.505e+00,5.283e+00,1.223e-01,6.998e-02,1.478e-01,4.375e-03
5.608e-02,-1.712e+00,1.506e+00,5.285e+00,1.223e-01,6.998e-02,1.478e-01,4.354e-03
5.616e-02,-1.711e+00,1.507e+00,5.286e+00,1.223e-01,6.998e-02,1.478e-01,4.331e-03
5.623e-02,-1.709e+00,1.508e+00,5.288e+00,1.223e-01,6.998e-02,1.478e-01,4.309e-03
5.631e-02,-1.708e+00,1.508e+00,5.289e+00,1.223e-01,6.998e-02,1.478e-01,4.285e-03
5.639e-02,-1.707e+00,1.509e+00,5.291e+00,1.223e-01,6.998e-02,1.478e-01,4.261e-03
5.646e-02,-1.706e+00,1.510e+00,5.292e+00,1.223e-01,6.998e-02,1.478e-01,4.236e-03
5.654e-02,-1.705e+00,1.510e+00,5.293e+00,1.223e-01,6.998e-02,1.478e-01,4.211e-03
5.661e-02,-1.703e+00,1.511e+00,5.295e+00,1.223e-01,6.998e-02,1.478e-01,4.185e-03
5.668e-02,-1.702e+00,1.512e+00,5.296e+00,2.498e-01,-1.060e-01,1.337e-01,4.159e-03
5.679e-02,-1.700e+00,1.512e+00,5.298e+00,1.727e-01,-2.478e-03,1.478e-01,4.121e-03
5.690e-02,-1.698e+00,1.511e+00,5.299e+00,2.024e-01,2.340e-02,1.458e-01,4.079e-03
5.702e-02,-1.696e+00,1.511e+00,5.301e+00,2.024e-01,2.340e-02,1.458e-01,4.039e-03
5.713e-02,-1.694e+00,1.512e+00,5.302e+00,2.024e-01,2.340e-02,1.458e-01,3.999e-03
5.725e-02,-1.692e+00,1.512e+00,5.304e+00,2.024e-01,2.340e-02,1.458e-01,3.958e-03
5.737e-02,-1.690e+00,1.512e+00,5.305e+00,2.024e-01,2.340e-02,1.458e-01,3.917e-03
5.749e-02,-1.688e+00,1.512e+00,5.307e+00,2.024e-01,2.340e-02,1.458e-01,3.876e-03
5.761e-02,-1.686e+00,1.513e+00,5.308e+00,2.024e-01,2.340e-02,1.458e-01,3.835e-03
5.773e-02,-1.684e+00,1.513e+00,5.309e+00,2.024e-01,2.340e-02,1.458e-01,3.795e-03
5.785e-02,-1.682e+00,1.513e+00,5.311e+00,2.024e-01,2.340e-02,1.458e-01,3.755e-03
5.796e-02,-1.680e+00,1.513e+00,5.312e+00,1.460e-01,4.928e-02,1.478e-01,3.715e-03
5.807e-02,-1.678e+00,1.514e+00,5.314e+00,1.460e-01,4.928e-02,1.478e-01,3.679e-03
5.815e-02,-1.677e+00,1.514e+00,5.315e+00,1.460e-01,4.928e-02,1.478e-01,3.648e-03
5.824e-02,-1.675e+00,1.515e+00,5.317e+00,1.460e-01,4.928e-02,1.478e-01,3.618e-03
5.832e-02,-1.674e+00,1.515e+00,5.318e+00,1.460e-01,4.928e-02,1.478e-01,3.588e-03
5.840e-02,-1.673e+00,1.516e+00,5.320e+00,1.460e-01,4.928e-02,1.478e-01,3.558e-03
5.848e-02,-1.671e+00,1.516e+00,5.321e+00,1.460e-01,4.928e-02,1.478e-01,3.527e-03
5.856e-02,-1.670e+00,1.517e+00,5.323e+00,2.469e-01,1.305e-02,1.337e-01,3.496e-03
5.867e-02,-1.668e+00,1.517e+00,5.324e+00,2.469e-01,1.305e-02,1.337e-01,3.456e-03
5.879e-02,-1.665e+00,1.517e+00,5.325e+00,2.469e-01,1.305e-02,1.337e-01,3.407e-03
5.892e-02,-1.663e+00,1.517e+00,5.327e+00,2.469e-01,1.305e-02,1.337e-01,3.355e-03
5.905e-02,-1.661e+00,1.517e+00,5.328e+00,2.469e-01,1.305e-02,1.337e-01,3.304e-03
5.918e-02,-1.658e+00,1.517e+00,5.329e+00,1.668e-01,3.375e-02,1.485e-01,3.252e-03
5.930e-02,-1.656e+00,1.518e+00,5.331e+00,1.668e-01,3.375e-02,1.485e-01,3.208e-03
5.939e-02,-1.654e+00,1.518e+00,5.332e+00,1.668e-01,3.375e-02,1.485e-01,3.171e-03
5.948e-02,-1.652e+00,1.518e+00,5.334e+00,1.668e-01,3.375e-02,1.485e-01,3.136e-03
5.957e-02,-1.651e+00,1.519e+00,5.335e+00,1.668e-01,3.375e-02,1.485e-01,3.101e-03
5.966e-02,-1.649e+00,1.519e+00,5.337e+00,1.668e-01,3.375e-02,1.485e-01,3.066e-03
5.974e-02,-1.647e+00,1.519e+00,5.338e+00,1.668e-01,3.375e-02,1.485e-01,3.031e-03
5.983e-02,-1.646e+00,1.520e+00,5.340e+00,1.668e-01,3.375e-02,1.485e-01,2.996e-03
5.991e-02,-1.644e+00,1.520e+00,5.341e+00,1.668e-01,3.375e-02,1.485e-01,2.960e-03
6.000e-02,-1.642e+00,1.520e+00,5.343e+00,1.668e-01,3.375e-02,1.485e-01,2.925e-03
6.008e-02,-1.641e+00,1.521e+00,5.344e+00,1.579e-01,2.698e-03,1.478e-01,2.889e-03
6.017e-02,-1.639e+00,1.521e+00,5.346e+00,1.638e-01,2.858e-02,1.478e-01,2.854e-03
6.025e-02,-1.637e+00,1.521e+00,5.347e+00,1.638e-01,2.858e-02,1.478e-01,2.819e-03
6.033e-02,-1.636e+00,1.521e+00,5.349e+00,2.409e-01,3.375e-02,1.438e-01,2.784e-03
6.042e-02,-1.634e+00,1.522e+00,5.350e+00,2.409e-01,3.375e-02,1.438e-01,2.741e-03
6.054e-02,-1.632e+00,1.522e+00,5.352e+00,2.409e-01,3.375e-02,1.438e-01,2.692e-03
6.065e-02,-1.629e+00,1.522e+00,5.353e+00,2.409e-01,3.375e-02,1.438e-01,2.641e-03
6.077e-02,-1.627e+00,1.523e+00,5.354e+00,2.409e-01,3.375e-02,1.438e-01,2.589e-03
6.088e-02,-1.624e+00,1.523e+00,5.356e+00,2.409e-01,3.375e-02,1.438e-01,2.537e-03
6.100e-02,-1.622e+00,1.523e+00,5.357e+00,2.409e-01,3.375e-02,1.438e-01,2.484e-03
6.111e-02,-1.620e+00,1.524e+00,5.359e+00,2.053e-01,5.445e-02,1.471e-01,2.432e-03
6.122e-02,-1.617e+00,1.524e+00,5.360e+00,1.846e-01,1.822e-02,1.485e-01,2.382e-03
6.131e-02,-1.615e+00,1.524e+00,5.362e+00,1.846e-01,1.822e-02,1.485e-01,2.338e-03
6.140e-02,-1.613e+00,1.525e+00,5.363e+00,1.846e-01,1.822e-02,1.485e-01,2.296e-03
6.149e-02,-1.611e+00,1.525e+00,5.365e+00,1.846e-01,1.822e-02,1.485e-01,2.255e-03
6.157e-02,-1.610e+00,1.525e+00,5.366e+00,1.846e-01,1.822e-02,1.485e-01,2.214e-03
6.166e-02,-1.608e+00,1.525e+00,5.368e+00,1.846e-01,1.822e-02,1.485e-01,2.173e-03
6.174e-02,-1.606e+00,1.525e+00,5.369e+00,1.846e-01,1.822e-02,1.485e-01,2.132e-03
6.182e-02,-1.604e+00,1.526e+00,5.371e+00,1.846e-01,1.822e-02,1.485e-01,2.092e-03
6.191e-02,-1.602e+00,1.526e+00,5.372e+00,1.846e-01,1.822e-02,1.485e-01,2.052e-03
6.199e-02,-1.600e+00,1.526e+00,5.374e+00,1.846e-01,1.822e-02,1.485e-01,2.011e-03
6.207e-02,-1.599e+00,1.526e+00,5.375e+00,2.261e-01,7.515e-02,1.398e-01,1.971e-03
6.216e-02,-1.596e+00,1.527e+00,5.376e+00,1.905e-01,7.515e-02,1.471e-01,1.927e-03
6.225e-02,-1.594e+00,1.527e+00,5.378e+00,1.905e-01,7.515e-02,1.471e-01,1.881e-03
6.234e-02,-1.592e+00,1.528e+00,5.379e+00,1.935e-01,-6.458e-02,1.471e-01,1.837e-03
6.242e-02,-1.591e+00,1.528e+00,5.381e+00,1.935e-01,-6.458e-02,1.471e-01,1.793e-03
6.250e-02,-1.589e+00,1.528e+00,5.382e+00,1.905e-01,7.515e-02,1.471e-01,1.749e-03
6.259e-02,-1.587e+00,1.528e+00,5.384e+00,1.905e-01,7.515e-02,1.471e-01,1.706e-03
6.267e-02,-1.585e+00,1.528e+00,5.385e+00,1.935e-01,-6.458e-02,1.471e-01,1.664e-03
6.275e-02,-1.583e+00,1.528e+00,5.387e+00,1.935e-01,-6.458e-02,1.471e-01,1.621e-03
6.283e-02,-1.581e+00,1.528e+00,5.388e+00,1.905e-01,7.515e-02,1.471e-01,1.578e-03
6.292e-02,-1.579e+00,1.528e+00,5.390e+00,1.935e-01,-6.458e-02,1.471e-01,1.537e-03
6.300e-02,-1.577e+00,1.528e+00,5.391e+00,1.015e-01,6.480e-02,1.491e-01,1.496e-03
6.306e-02,-1.576e+00,1.528e+00,5.393e+00,7.189e-02,-6.458e-02,1.491e-01,1.463e-03
6.311e-02,-1.574e+00,1.528e+00,5.394e+00,1.015e-01,6.480e-02,1.491e-01,1.441e-03
6.315e-02,-1.574e+00,1.528e+00,5.396e+00,7.189e-02,-6.458e-02,1.491e-01,1.422e-03
6.319e-02,-1.573e+00,1.528e+00,5.397e+00,1.259e-02,1.114e-01,1.491e-01,1.404e-03
6.321e-02,-1.572e+00,1.528e+00,5.399e+00,1.852e-02,-7.653e-03,1.491e-01,1.393e-03
6.322e-02,-1.572e+00,1.529e+00,5.400e+00,1.852e-02,-7.653e-03,1.491e-01,1.387e-03
6.323e-02,-1.572e+00,1.529e+00,5.402e+00,1.727e-01,3.375e-02,1.478e-01,1.383e-03
6.327e-02,-1.571e+00,1.529e+00,5.403e+00,1.727e-01,3.375e-02,1.478e-01,1.365e-03
6.333e-02,-1.569e+00,1.529e+00,5.405e+00,1.727e-01,3.375e-02,1.478e-01,1.334e-03
6.340e-02,-1.568e+00,1.529e+00,5.406e+00,1.727e-01,3.375e-02,1.478e-01,1.298e-03
6.347e-02,-1.566e+00,1.530e+00,5.408e+00,1.727e-01,3.375e-02,1.478e-01,1.261e-03
6.354e-02,-1.564e+00,1.530e+00,5.409e+00,1.727e-01,3.375e-02,1.478e-01,1.223e-03
6.361e-02,-1.563e+00,1.530e+00,5.410e+00,1.727e-01,3.375e-02,1.478e-01,1.185e-03
6.368e-02,-1.561e+00,1.531e+00,5.412e+00,1.727e-01,3.375e-02,1.478e-01,1.147e-03
6.375e-02,-1.559e+00,1.531e+00,5.413e+00,1.727e-01,3.375e-02,1.478e-01,1.108e-03
6.381e-02,-1.557e+00,1.531e+00,5.415e+00,1.698e-01,-2.318e-02,1.478e-01,1.070e-03
6.388e-02,-1.556e+00,1.531e+00,5.416e+00,1.698e-01,-2.318e-02,1.478e-01,1.031e-03
6.395e-02,-1.554e+00,1.531e+00,5.418e+00,1.698e-01,-2.318e-02,1.478e-01,9.927e-04
6.402e-02,-1.552e+00,1.531e+00,5.419e+00,1.698e-01,-2.318e-02,1.478e-01,9.552e-04
6.408e-02,-1.551e+00,1.531e+00,5.421e+00,1.698e-01,-2.318e-02,1.478e-01,9.184e-04
6.415e-02,-1.549e+00,1.531e+00,5.422e+00,1.698e-01,-2.318e-02,1.478e-01,8.823e-04
6.422e-02,-1.547e+00,1.530e+00,5.424e+00,1.698e-01,-2.318e-02,1.478e-01,8.469e-04
6.429e-02,-1.545e+00,1.530e+00,5.425e+00,1.727e-01,-1.008e-01,1.465e-01,8.121e-04
6.436e-02,-1.544e+00,1.530e+00,5.427e+00,2.528e-01,-9.564e-02,1.250e-01,7.780e-04
6.444e-02,-1.542e+00,1.529e+00,5.428e+00,2.528e-01,-9.564e-02,1.250e-01,7.390e-04
6.455e-02,-1.539e+00,1.528e+00,5.429e+00,2.498e-01,1.580e-01,1.157e-01,6.963e-04
6.465e-02,-1.537e+00,1.528e+00,5.430e+00,2.024e-01,-2.318e-02,1.451e-01,6.542e-04
6.475e-02,-1.535e+00,1.528e+00,5.432e+00,2.024e-01,-2.318e-02,1.451e-01,6.149e-04
6.484e-02,-1.532e+00,1.528e+00,5.433e+00,2.024e-01,-2.318e-02,1.451e-01,5.789e-04
6.493e-02,-1.530e+00,1.528e+00,5.435e+00,2.024e-01,-2.318e-02,1.451e-01,5.445e-04
6.501e-02,-1.528e+00,1.528e+00,5.436e+00,2.172e-01,1.838e-01,1.471e-01,5.112e-04
6.510e-02,-1.526e+00,1.528e+00,5.438e+00,2.024e-01,-2.318e-02,1.451e-01,4.771e-04
6.519e-02,-1.524e+00,1.529e+00,5.439e+00,2.024e-01,-2.318e-02,1.451e-01,4.418e-04
6.528e-02,-1.522e+00,1.529e+00,5.441e+00,2.024e-01,-2.318e-02,1.451e-01,4.070e-04
6.536e-02,-1.520e+00,1.529e+00,5.442e+00,2.172e-01,8.033e-02,1.458e-01,3.730e-04
6.545e-02,-1.518e+00,1.529e+00,5.443e+00,2.172e-01,8.033e-02,1.458e-01,3.385e-04
6.554e-02,-1.516e+00,1.530e+00,5.445e+00,1.164e-01,2.340e-02,1.471e-01,3.024e-04
6.561e-02,-1.514e+00,1.530e+00,5.446e+00,1.164e-01,2.340e-02,1.471e-01,2.724e-04
6.566e-02,-1.513e+00,1.531e+00,5.448e+00,1.164e-01,2.340e-02,1.471e-01,2.489e-04
6.571e-02,-1.512e+00,1.531e+00,5.449e+00,1.164e-01,2.340e-02,1.471e-01,2.274e-04
6.576e-02,-1.510e+00,1.531e+00,5.451e+00,1.164e-01,2.340e-02,1.471e-01,2.064e-04
6.581e-02,-1.509e+00,1.531e+00,5.452e+00,1.164e-01,2.340e-02,1.471e-01,1.854e-04
6.585e-02,-1.508e+00,1.532e+00,5.454e+00,2.528e-01,-3.871e-02,1.224e-01,1.643e-04
6.592e-02,-1.506e+00,1.532e+00,5.455e+00,2.528e-01,-3.871e-02,1.224e-01,1.328e-04
6.601e-02,-1.504e+00,1.531e+00,5.456e+00,2.528e-01,-3.871e-02,1.224e-01,9.219e-05
6.611e-02,-1.502e+00,1.531e+00,5.457e+00,2.528e-01,-3.871e-02,1.224e-01,4.988e-05
6.621e-02,-1.499e+00,1.531e+00,5.459e+00,2.528e-01,-3.871e-02,1.224e-01,8.168e-06
6.631e-02,-1.496e+00,1.530e+00,5.460e+00,2.528e-01,-3.871e-02,1.224e-01,3.228e-05
6.641e-02,-1.494e+00,1.530e+00,5.461e+00,2.024e-01,9.068e-02,1.471e-01,7.127e-05
6.651e-02,-1.492e+00,1.530e+00,5.463e+00,2.024e-01,9.068e-02,1.471e-01,1.061e-04
6.659e-02,-1.490e+00,1.531e+00,5.464e+00,2.024e-01,9.068e-02,1.471e-01,1.385e-04
6.668e-02,-1.487e+00,1.531e+00,5.466e+00,2.024e-01,9.068e-02,1.471e-01,1.711e-04
6.676e-02,-1.485e+00,1.532e+00,5.467e+00,2.024e-01,9.068e-02,1.471e-01,2.049e-04
6.683e-02,-1.483e+00,1.533e+00,5.468e+00,2.024e-01,9.068e-02,1.471e-01,2.401e-04
6.691e-02,-1.481e+00,1.534e+00,5.470e+00,2.024e-01,9.068e-02,1.471e-01,2.768e-04
6.698e-02,-1.479e+00,1.535e+00,5.471e+00,2.024e-01,9.068e-02,1.471e-01,3.150e-04
6.705e-02,-1.477e+00,1.536e+00,5.473e+00,2.024e-01,9.068e-02,1.471e-01,3.547e-04
6.712e-02,-1.475e+00,1.537e+00,5.474e+00,6.596e-02,3.375e-02,1.485e-01,3.959e-04
6.717e-02,-1.474e+00,1.538e+00,5.476e+00,6.596e-02,3.375e-02,1.485e-01,4.264e-04
6.720e-02,-1.473e+00,1.538e+00,5.477e+00,6.596e-02,3.375e-02,1.485e-01,4.457e-04
6.723e-02,-1.472e+00,1.538e+00,5.479e+00,6.596e-02,3.375e-02,1.485e-01,4.617e-04
6.725e-02,-1.472e+00,1.539e+00,5.480e+00,2.498e-01,1.305e-02,1.324e-01,4.768e-04
6.729e-02,-1.470e+00,1.539e+00,5.482e+00,2.498e-01,1.305e-02,1.324e-01,5.088e-04
6.736e-02,-1.468e+00,1.539e+00,5.483e+00,2.498e-01,1.305e-02,1.324e-01,5.577e-04
6.744e-02,-1.465e+00,1.539e+00,5.484e+00,2.350e-01,9.068e-02,1.458e-01,6.114e-04
6.751e-02,-1.463e+00,1.540e+00,5.486e+00,2.350e-01,9.068e-02,1.458e-01,6.654e-04
6.759e-02,-1.461e+00,1.541e+00,5.487e+00,2.350e-01,9.068e-02,1.458e-01,7.196e-04
6.766e-02,-1.458e+00,1.541e+00,5.489e+00,2.350e-01,9.068e-02,1.458e-01,7.751e-04
6.773e-02,-1.456e+00,1.542e+00,5.490e+00,2.350e-01,9.068e-02,1.458e-01,8.322e-04
6.779e-02,-1.454e+00,1.543e+00,5.492e+00,2.024e-01,8.033e-02,1.471e-01,8.909e-04
6.785e-02,-1.451e+00,1.544e+00,5.493e+00,2.024e-01,8.033e-02,1.471e-01,9.478e-04
6.791e-02,-1.449e+00,1.545e+00,5.495e+00,2.024e-01,8.033e-02,1.471e-01,1.003e-03
6.796e-02,-1.447e+00,1.546e+00,5.496e+00,2.024e-01,8.033e-02,1.471e-01,1.058e-03
6.801e-02,-1.445e+00,1.547e+00,5.497e+00,2.024e-01,8.033e-02,1.471e-01,1.114e-03
6.806e-02,-1.443e+00,1.547e+00,5.499e+00,2.024e-01,8.033e-02,1.471e-01,1.172e-03
6.811e-02,-1.441e+00,1.548e+00,5.500e+00,2.024e-01,8.033e-02,1.471e-01,1.230e-03
6.815e-02,-1.439e+00,1.549e+00,5.502e+00,2.024e-01,8.033e-02,1.471e-01,1.291e-03
6.819e-02,-1.437e+00,1.550e+00,5.503e+00,2.024e-01,8.033e-02,1.471e-01,1.352e-03
6.824e-02,-1.435e+00,1.551e+00,5.505e+00,2.024e-01,8.033e-02,1.471e-01,1.415e-03
6.828e-02,-1.433e+00,1.551e+00,5.506e+00,2.498e-01,-4.906e-02,1.257e-01,1.479e-03
6.832e-02,-1.431e+00,1.552e+00,5.508e+00,2.498e-01,-4.906e-02,1.257e-01,1.550e-03
6.837e-02,-1.428e+00,1.551e+00,5.509e+00,2.498e-01,-4.906e-02,1.257e-01,1.627e-03
6.841e-02,-1.426e+00,1.551e+00,5.510e+00,2.498e-01,-4.906e-02,1.257e-01,1.705e-03
6.846e-02,-1.423e+00,1.550e+00,5.511e+00,2.320e-01,6.480e-02,1.458e-01,1.781e-03
6.851e-02,-1.421e+00,1.550e+00,5.513e+00,2.320e-01,6.480e-02,1.458e-01,1.855e-03
6.856e-02,-1.419e+00,1.551e+00,5.514e+00,2.320e-01,6.480e-02,1.458e-01,1.926e-03
6.861e-02,-1.416e+00,1.552e+00,5.516e+00,2.320e-01,6.480e-02,1.458e-01,1.997e-03
6.865e-02,-1.414e+00,1.552e+00,5.517e+00,1.431e-01,3.893e-02,1.465e-01,2.070e-03
6.869e-02,-1.412e+00,1.553e+00,5.519e+00,2.024e-01,-8.011e-02,1.458e-01,2.131e-03
6.872e-02,-1.410e+00,1.553e+00,5.520e+00,2.024e-01,-8.011e-02,1.458e-01,2.190e-03
6.876e-02,-1.408e+00,1.552e+00,5.522e+00,1.431e-01,3.893e-02,1.465e-01,2.251e-03
6.879e-02,-1.406e+00,1.552e+00,5.523e+00,1.431e-01,3.893e-02,1.465e-01,2.305e-03
6.882e-02,-1.405e+00,1.552e+00,5.524e+00,1.431e-01,3.893e-02,1.465e-01,2.352e-03
6.885e-02,-1.403e+00,1.552e+00,5.526e+00,1.431e-01,3.893e-02,1.465e-01,2.397e-03
6.887e-02,-1.402e+00,1.553e+00,5.527e+00,2.024e-01,-8.011e-02,1.458e-01,2.441e-03
6.890e-02,-1.400e+00,1.553e+00,5.529e+00,2.024e-01,-8.011e-02,1.458e-01,2.494e-03
6.894e-02,-1.398e+00,1.552e+00,5.530e+00,1.431e-01,3.893e-02,1.465e-01,2.552e-03
6.897e-02,-1.397e+00,1.552e+00,5.532e+00,2.261e-01,-1.800e-02,1.438e-01,2.605e-03
6.901e-02,-1.395e+00,1.552e+00,5.533e+00,2.261e-01,-1.800e-02,1.438e-01,2.660e-03
6.905e-02,-1.393e+00,1.552e+00,5.535e+00,2.380e-01,4.410e-02,1.371e-01,2.723e-03
6.909e-02,-1.390e+00,1.552e+00,5.536e+00,2.380e-01,4.410e-02,1.371e-01,2.790e-03
6.914e-02,-1.388e+00,1.552e+00,5.537e+00,2.380e-01,4.410e-02,1.371e-01,2.859e-03
6.918e-02,-1.386e+00,1.552e+00,5.539e+00,2.380e-01,4.410e-02,1.371e-01,2.929e-03
6.922e-02,-1.383e+00,1.553e+00,5.540e+00,2.469e-01,-1.733e-01,1.311e-01,3.000e-03
6.927e-02,-1.381e+00,1.553e+00,5.541e+00,2.380e-01,4.410e-02,1.371e-01,3.072e-03
6.931e-02,-1.378e+00,1.552e+00,5.543e+00,2.380e-01,4.410e-02,1.371e-01,3.142e-03
6.936e-02,-1.376e+00,1.552e+00,5.544e+00,2.380e-01,4.410e-02,1.371e-01,3.211e-03
6.940e-02,-1.374e+00,1.553e+00,5.546e+00,2.469e-01,-1.733e-01,1.311e-01,3.280e-03
6.944e-02,-1.371e+00,1.552e+00,5.547e+00,2.113e-01,1.062e-01,1.451e-01,3.350e-03
6.949e-02,-1.369e+00,1.552e+00,5.548e+00,2.113e-01,1.062e-01,1.451e-01,3.415e-03
6.953e-02,-1.367e+00,1.553e+00,5.550e+00,6.300e-02,-2.457e-01,1.465e-01,3.478e-03
6.955e-02,-1.365e+00,1.552e+00,5.551e+00,1.520e-01,1.269e-01,1.458e-01,3.521e-03
6.958e-02,-1.364e+00,1.552e+00,5.553e+00,1.520e-01,1.269e-01,1.458e-01,3.557e-03
6.960e-02,-1.363e+00,1.553e+00,5.554e+00,6.300e-02,-2.457e-01,1.465e-01,3.598e-03
6.962e-02,-1.361e+00,1.553e+00,5.556e+00,1.520e-01,1.269e-01,1.458e-01,3.630e-03
6.964e-02,-1.360e+00,1.552e+00,5.557e+00,1.520e-01,1.269e-01,1.458e-01,3.662e-03
6.967e-02,-1.359e+00,1.553e+00,5.559e+00,2.498e-01,-5.423e-02,1.043e-01,3.702e-03
6.970e-02,-1.357e+00,1.553e+00,5.560e+00,2.498e-01,-5.423e-02,1.043e-01,3.757e-03
6.974e-02,-1.355e+00,1.553e+00,5.561e+00,2.498e-01,-5.423e-02,1.043e-01,3.823e-03
6.979e-02,-1.352e+00,1.553e+00,5.562e+00,2.113e-01,-2.835e-02,1.438e-01,3.892e-03
6.983e-02,-1.350e+00,1.552e+00,5.563e+00,2.231e-01,1.062e-01,1.431e-01,3.956e-03
6.987e-02,-1.348e+00,1.553e+00,5.565e+00,2.231e-01,1.062e-01,1.431e-01,4.017e-03
6.991e-02,-1.345e+00,1.553e+00,5.566e+00,2.113e-01,-2.835e-02,1.438e-01,4.078e-03
6.995e-02,-1.343e+00,1.554e+00,5.567e+00,2.113e-01,-2.835e-02,1.438e-01,4.140e-03
6.999e-02,-1.341e+00,1.554e+00,5.569e+00,2.113e-01,-2.835e-02,1.438e-01,4.200e-03
7.002e-02,-1.339e+00,1.553e+00,5.570e+00,2.113e-01,-2.835e-02,1.438e-01,4.260e-03
7.006e-02,-1.337e+00,1.553e+00,5.572e+00,2.113e-01,-2.835e-02,1.438e-01,4.318e-03
7.010e-02,-1.335e+00,1.553e+00,5.573e+00,2.113e-01,-2.835e-02,1.438e-01,4.376e-03
7.013e-02,-1.333e+00,1.553e+00,5.575e+00,2.113e-01,-2.835e-02,1.438e-01,4.432e-03
7.017e-02,-1.330e+00,1.552e+00,5.576e+00,9.562e-02,5.963e-02,1.465e-01,4.488e-03
7.020e-02,-1.329e+00,1.552e+00,5.577e+00,9.562e-02,5.963e-02,1.465e-01,4.531e-03
7.022e-02,-1.328e+00,1.553e+00,5.579e+00,8.672e-02,-1.577e-01,1.465e-01,4.561e-03
7.024e-02,-1.327e+00,1.553e+00,5.580e+00,9.562e-02,5.963e-02,1.465e-01,4.587e-03
7.026e-02,-1.326e+00,1.552e+00,5.582e+00,9.562e-02,5.963e-02,1.465e-01,4.611e-03
7.028e-02,-1.325e+00,1.553e+00,5.583e+00,9.562e-02,5.963e-02,1.465e-01,4.636e-03
7.029e-02,-1.324e+00,1.553e+00,5.585e+00,2.380e-01,-1.733e-01,1.110e-01,4.661e-03
7.032e-02,-1.322e+00,1.553e+00,5.586e+00,2.380e-01,-1.733e-01,1.110e-01,4.702e-03
7.036e-02,-1.320e+00,1.551e+00,5.587e+00,2.587e-01,9.586e-02,1.177e-01,4.756e-03
7.041e-02,-1.318e+00,1.551e+00,5.588e+00,2.587e-01,9.586e-02,1.177e-01,4.813e-03
7.046e-02,-1.315e+00,1.551e+00,5.589e+00,2.587e-01,9.586e-02,1.177e-01,4.872e-03
7.051e-02,-1.313e+00,1.552e+00,5.591e+00,2.587e-01,9.586e-02,1.177e-01,4.933e-03
7.056e-02,-1.310e+00,1.552e+00,5.592e+00,2.231e-01,1.217e-01,1.418e-01,4.996e-03
7.060e-02,-1.308e+00,1.553e+00,5.593e+00,2.053e-01,-1.060e-01,1.438e-01,5.057e-03
7.064e-02,-1.305e+00,1.553e+00,5.595e+00,2.053e-01,-1.060e-01,1.438e-01,5.114e-03
7.068e-02,-1.303e+00,1.553e+00,5.596e+00,2.053e-01,-1.060e-01,1.438e-01,5.167e-03
7.072e-02,-1.301e+00,1.552e+00,5.597e+00,2.231e-01,1.217e-01,1.418e-01,5.217e-03
7.076e-02,-1.299e+00,1.552e+00,5.599e+00,2.231e-01,1.217e-01,1.418e-01,5.267e-03
7.080e-02,-1.297e+00,1.552e+00,5.600e+00,2.231e-01,1.217e-01,1.418e-01,5.320e-03
7.084e-02,-1.295e+00,1.554e+00,5.602e+00,2.053e-01,-1.060e-01,1.438e-01,5.375e-03
7.088e-02,-1.293e+00,1.554e+00,5.603e+00,2.053e-01,-1.060e-01,1.438e-01,5.430e-03
7.091e-02,-1.290e+00,1.553e+00,5.605e+00,1.846e-01,-1.163e-01,1.451e-01,5.482e-03
7.095e-02,-1.288e+00,1.552e+00,5.606e+00,1.905e-01,1.114e-01,1.451e-01,5.530e-03
7.098e-02,-1.287e+00,1.552e+00,5.607e+00,1.905e-01,1.114e-01,1.451e-01,5.574e-03
7.102e-02,-1.285e+00,1.553e+00,5.609e+00,1.846e-01,-1.163e-01,1.451e-01,5.619e-03
7.105e-02,-1.283e+00,1.553e+00,5.610e+00,1.846e-01,-1.163e-01,1.451e-01,5.664e-03
7.109e-02,-1.281e+00,1.552e+00,5.612e+00,2.528e-01,1.942e-01,1.244e-01,5.707e-03
7.113e-02,-1.279e+00,1.552e+00,5.613e+00,2.528e-01,1.942e-01,1.244e-01,5.755e-03
7.117e-02,-1.276e+00,1.553e+00,5.614e+00,2.469e-01,-5.941e-02,1.264e-01,5.809e-03
7.121e-02,-1.274e+00,1.553e+00,5.616e+00,2.469e-01,-5.941e-02,1.264e-01,5.867e-03
7.126e-02,-1.272e+00,1.553e+00,5.617e+00,2.469e-01,-5.941e-02,1.264e-01,5.925e-03
7.130e-02,-1.269e+00,1.553e+00,5.618e+00,2.202e-01,1.373e-01,1.431e-01,5.982e-03
7.134e-02,-1.267e+00,1.553e+00,5.620e+00,2.053e-01,-6.976e-02,1.438e-01,6.036e-03
7.138e-02,-1.265e+00,1.553e+00,5.621e+00,2.053e-01,-6.976e-02,1.438e-01,6.087e-03
7.142e-02,-1.262e+00,1.553e+00,5.622e+00,2.202e-01,1.373e-01,1.431e-01,6.134e-03
7.146e-02,-1.260e+00,1.553e+00,5.624e+00,2.053e-01,-6.976e-02,1.438e-01,6.182e-03
7.150e-02,-1.258e+00,1.553e+00,5.625e+00,2.053e-01,-6.976e-02,1.438e-01,6.230e-03
7.153e-02,-1.256e+00,1.553e+00,5.627e+00,2.202e-01,1.373e-01,1.431e-01,6.277e-03
7.157e-02,-1.254e+00,1.553e+00,5.628e+00,2.053e-01,-6.976e-02,1.438e-01,6.324e-03
7.161e-02,-1.252e+00,1.553e+00,5.630e+00,1.994e-01,-1.267e-01,1.451e-01,6.371e-03
7.165e-02,-1.250e+00,1.552e+00,5.631e+00,1.342e-01,2.858e-02,1.451e-01,6.416e-03
7.168e-02,-1.248e+00,1.552e+00,5.633e+00,1.342e-01,2.858e-02,1.451e-01,6.453e-03
7.171e-02,-1.247e+00,1.552e+00,5.634e+00,1.342e-01,2.858e-02,1.451e-01,6.484e-03
7.174e-02,-1.245e+00,1.552e+00,5.635e+00,1.342e-01,2.858e-02,1.451e-01,6.513e-03
7.176e-02,-1.244e+00,1.552e+00,5.637e+00,2.409e-01,6.480e-02,1.304e-01,6.541e-03
7.179e-02,-1.242e+00,1.553e+00,5.638e+00,2.439e-01,-9.564e-02,1.264e-01,6.580e-03
7.183e-02,-1.240e+00,1.553e+00,5.639e+00,2.439e-01,-9.564e-02,1.264e-01,6.628e-03
7.188e-02,-1.237e+00,1.552e+00,5.641e+00,2.409e-01,6.480e-02,1.304e-01,6.678e-03
7.192e-02,-1.235e+00,1.552e+00,5.642e+00,2.409e-01,6.480e-02,1.304e-01,6.728e-03
7.197e-02,-1.233e+00,1.552e+00,5.643e+00,2.409e-01,6.480e-02,1.304e-01,6.777e-03
7.201e-02,-1.230e+00,1.553e+00,5.645e+00,2.439e-01,-9.564e-02,1.264e-01,6.827e-03
7.206e-02,-1.228e+00,1.553e+00,5.646e+00,2.261e-01,-1.577e-01,1.418e-01,6.878e-03
7.210e-02,-1.225e+00,1.552e+00,5.647e+00,2.172e-01,8.551e-02,1.431e-01,6.926e-03
7.214e-02,-1.223e+00,1.551e+00,5.649e+00,2.172e-01,8.551e-02,1.431e-01,6.970e-03
7.219e-02,-1.221e+00,1.552e+00,5.650e+00,2.172e-01,8.551e-02,1.431e-01,7.013e-03
7.223e-02,-1.219e+00,1.553e+00,5.652e+00,2.261e-01,-1.577e-01,1.418e-01,7.056e-03
7.227e-02,-1.217e+00,1.552e+00,5.653e+00,2.172e-01,8.551e-02,1.431e-01,7.101e-03
7.231e-02,-1.214e+00,1.552e+00,5.654e+00,2.172e-01,8.551e-02,1.431e-01,7.145e-03
7.235e-02,-1.212e+00,1.553e+00,5.656e+00,2.261e-01,-1.577e-01,1.418e-01,7.188e-03
7.239e-02,-1.210e+00,1.553e+00,5.657e+00,2.261e-01,-1.577e-01,1.418e-01,7.233e-03
7.243e-02,-1.208e+00,1.551e+00,5.659e+00,8.079e-02,1.580e-01,1.451e-01,7.276e-03
7.246e-02,-1.206e+00,1.551e+00,5.660e+00,8.079e-02,1.580e-01,1.451e-01,7.306e-03
7.248e-02,-1.205e+00,1.552e+00,5.662e+00,8.079e-02,1.580e-01,1.451e-01,7.326e-03
7.250e-02,-1.204e+00,1.554e+00,5.663e+00,2.469e-01,-6.458e-02,1.197e-01,7.344e-03
7.252e-02,-1.203e+00,1.554e+00,5.664e+00,2.469e-01,-6.458e-02,1.197e-01,7.376e-03
7.256e-02,-1.200e+00,1.554e+00,5.665e+00,2.469e-01,-6.458e-02,1.197e-01,7.422e-03
7.260e-02,-1.198e+00,1.554e+00,5.667e+00,2.469e-01,-6.458e-02,1.197e-01,7.472e-03
7.264e-02,-1.195e+00,1.553e+00,5.668e+00,2.469e-01,-6.458e-02,1.197e-01,7.520e-03
7.269e-02,-1.193e+00,1.552e+00,5.669e+00,2.498e-01,4.410e-02,1.331e-01,7.567e-03
7.273e-02,-1.191e+00,1.552e+00,5.670e+00,2.498e-01,4.410e-02,1.331e-01,7.613e-03
7.278e-02,-1.188e+00,1.552e+00,5.672e+00,2.380e-01,6.998e-02,1.344e-01,7.659e-03
7.283e-02,-1.186e+00,1.553e+00,5.673e+00,2.350e-01,-3.871e-02,1.371e-01,7.705e-03
7.287e-02,-1.183e+00,1.553e+00,5.674e+00,2.350e-01,-3.871e-02,1.371e-01,7.751e-03
7.291e-02,-1.181e+00,1.553e+00,5.676e+00,2.350e-01,-3.871e-02,1.371e-01,7.795e-03
7.295e-02,-1.178e+00,1.553e+00,5.677e+00,2.380e-01,6.998e-02,1.344e-01,7.839e-03
7.300e-02,-1.176e+00,1.553e+00,5.678e+00,2.380e-01,6.998e-02,1.344e-01,7.881e-03
7.304e-02,-1.174e+00,1.553e+00,5.680e+00,2.350e-01,-3.871e-02,1.371e-01,7.925e-03
7.308e-02,-1.171e+00,1.553e+00,5.681e+00,2.350e-01,-3.871e-02,1.371e-01,7.969e-03
7.312e-02,-1.169e+00,1.553e+00,5.683e+00,2.350e-01,-3.871e-02,1.371e-01,8.013e-03
7.316e-02,-1.167e+00,1.553e+00,5.684e+00,2.172e-01,1.305e-02,1.425e-01,8.056e-03
7.321e-02,-1.164e+00,1.553e+00,5.685e+00,2.291e-01,9.068e-02,1.425e-01,8.096e-03
7.325e-02,-1.162e+00,1.553e+00,5.687e+00,2.172e-01,1.305e-02,1.425e-01,8.136e-03
7.329e-02,-1.160e+00,1.553e+00,5.688e+00,2.172e-01,1.305e-02,1.425e-01,8.177e-03
7.332e-02,-1.158e+00,1.554e+00,5.690e+00,2.528e-01,-1.283e-02,9.757e-02,8.217e-03
7.336e-02,-1.155e+00,1.554e+00,5.691e+00,2.528e-01,-1.283e-02,9.757e-02,8.259e-03
7.341e-02,-1.153e+00,1.554e+00,5.692e+00,2.528e-01,-1.283e-02,9.757e-02,8.304e-03
7.345e-02,-1.150e+00,1.553e+00,5.693e+00,2.528e-01,-1.283e-02,9.757e-02,8.349e-03
7.349e-02,-1.148e+00,1.553e+00,5.694e+00,2.528e-01,-1.283e-02,9.757e-02,8.394e-03
7.354e-02,-1.145e+00,1.553e+00,5.695e+00,2.528e-01,1.822e-02,1.023e-01,8.439e-03
7.358e-02,-1.143e+00,1.553e+00,5.696e+00,2.528e-01,1.822e-02,1.023e-01,8.482e-03
7.363e-02,-1.140e+00,1.553e+00,5.697e+00,2.528e-01,1.822e-02,1.023e-01,8.526e-03
7.367e-02,-1.138e+00,1.554e+00,5.698e+00,2.528e-01,1.822e-02,1.023e-01,8.570e-03
7.371e-02,-1.135e+00,1.554e+00,5.699e+00,2.498e-01,1.822e-02,1.096e-01,8.614e-03
7.376e-02,-1.133e+00,1.554e+00,5.700e+00,2.498e-01,1.822e-02,1.096e-01,8.658e-03
7.380e-02,-1.130e+00,1.554e+00,5.701e+00,2.498e-01,1.822e-02,1.096e-01,8.702e-03
7.384e-02,-1.128e+00,1.554e+00,5.702e+00,2.498e-01,1.822e-02,1.096e-01,8.746e-03
7.388e-02,-1.125e+00,1.554e+00,5.703e+00,-9.713e-02,-8.011e-02,1.471e-01,8.790e-03
7.390e-02,-1.124e+00,1.554e+00,5.704e+00,-9.713e-02,-8.011e-02,1.471e-01,8.808e-03
7.389e-02,-1.124e+00,1.554e+00,5.706e+00,-9.713e-02,-8.011e-02,1.471e-01,8.802e-03
7.388e-02,-1.125e+00,1.553e+00,5.707e+00,-9.713e-02,-8.011e-02,1.471e-01,8.789e-03
7.386e-02,-1.126e+00,1.552e+00,5.709e+00,1.104e-01,1.683e-01,1.445e-01,8.775e-03
7.386e-02,-1.126e+00,1.552e+00,5.710e+00,1.104e-01,1.683e-01,1.445e-01,8.774e-03
7.387e-02,-1.125e+00,1.554e+00,5.712e+00,-9.713e-02,-8.011e-02,1.471e-01,8.786e-03
7.388e-02,-1.125e+00,1.554e+00,5.713e+00,-9.713e-02,-8.011e-02,1.471e-01,8.788e-03
7.387e-02,-1.126e+00,1.554e+00,5.715e+00,-9.713e-02,-8.011e-02,1.471e-01,8.777e-03
7.385e-02,-1.127e+00,1.553e+00,5.716e+00,2.617e-01,-7.653e-03,8.618e-02,8.762e-03
7.386e-02,-1.126e+00,1.552e+00,5.717e+00,2.617e-01,1.373e-01,8.752e-02,8.771e-03
7.390e-02,-1.124e+00,1.553e+00,5.718e+00,2.617e-01,-7.653e-03,8.618e-02,8.802e-03
7.394e-02,-1.122e+00,1.553e+00,5.719e+00,2.617e-01,-7.653e-03,8.618e-02,8.840e-03
7.399e-02,-1.119e+00,1.553e+00,5.720e+00,2.617e-01,-7.653e-03,8.618e-02,8.881e-03
7.403e-02,-1.117e+00,1.553e+00,5.721e+00,2.617e-01,-7.653e-03,8.618e-02,8.922e-03
7.408e-02,-1.114e+00,1.553e+00,5.721e+00,2.617e-01,-7.653e-03,8.618e-02,8.963e-03
7.413e-02,-1.111e+00,1.553e+00,5.722e+00,2.617e-01,-7.653e-03,8.618e-02,9.004e-03
7.417e-02,-1.109e+00,1.553e+00,5.723e+00,2.617e-01,-7.653e-03,8.618e-02,9.044e-03
7.422e-02,-1.106e+00,1.553e+00,5.724e+00,2.320e-01,1.166e-01,1.425e-01,9.084e-03
7.427e-02,-1.104e+00,1.553e+00,5.725e+00,2.172e-01,-2.478e-03,1.418e-01,9.121e-03
7.431e-02,-1.101e+00,1.553e+00,5.727e+00,2.172e-01,-2.478e-03,1.418e-01,9.157e-03
7.435e-02,-1.099e+00,1.554e+00,5.728e+00,2.172e-01,-2.478e-03,1.418e-01,9.192e-03
7.438e-02,-1.097e+00,1.554e+00,5.730e+00,2.172e-01,-2.478e-03,1.418e-01,9.226e-03
7.442e-02,-1.095e+00,1.554e+00,5.731e+00,2.172e-01,-2.478e-03,1.418e-01,9.260e-03
7.446e-02,-1.093e+00,1.554e+00,5.732e+00,2.172e-01,-2.478e-03,1.418e-01,9.294e-03
7.450e-02,-1.090e+00,1.554e+00,5.734e+00,2.172e-01,-2.478e-03,1.418e-01,9.328e-03
7.453e-02,-1.088e+00,1.554e+00,5.735e+00,2.172e-01,-2.478e-03,1.418e-01,9.361e-03
7.457e-02,-1.086e+00,1.554e+00,5.737e+00,1.371e-01,2.698e-03,1.445e-01,9.394e-03
7.460e-02,-1.084e+00,1.554e+00,5.738e+00,1.371e-01,2.698e-03,1.445e-01,9.421e-03
7.463e-02,-1.083e+00,1.554e+00,5.740e+00,1.371e-01,2.698e-03,1.445e-01,9.444e-03
7.465e-02,-1.081e+00,1.554e+00,5.741e+00,1.371e-01,2.698e-03,1.445e-01,9.465e-03
7.468e-02,-1.080e+00,1.554e+00,5.743e+00,2.587e-01,7.873e-03,1.143e-01,9.486e-03
7.471e-02,-1.078e+00,1.554e+00,5.744e+00,2.587e-01,7.873e-03,1.143e-01,9.514e-03
7.475e-02,-1.076e+00,1.554e+00,5.745e+00,2.587e-01,7.873e-03,1.143e-01,9.549e-03
7.479e-02,-1.073e+00,1.554e+00,5.746e+00,2.498e-01,-2.318e-02,1.049e-01,9.587e-03
7.484e-02,-1.071e+00,1.554e+00,5.747e+00,2.498e-01,-2.318e-02,1.049e-01,9.624e-03
7.488e-02,-1.068e+00,1.554e+00,5.748e+00,2.498e-01,-2.318e-02,1.049e-01,9.660e-03
7.492e-02,-1.066e+00,1.553e+00,5.749e+00,2.113e-01,2.340e-02,1.418e-01,9.696e-03
7.496e-02,-1.063e+00,1.553e+00,5.750e+00,2.113e-01,2.340e-02,1.418e-01,9.728e-03
7.500e-02,-1.061e+00,1.553e+00,5.752e+00,2.113e-01,2.340e-02,1.418e-01,9.759e-03
7.504e-02,-1.059e+00,1.554e+00,5.753e+00,2.113e-01,2.340e-02,1.418e-01,9.789e-03
7.508e-02,-1.057e+00,1.554e+00,5.755e+00,2.113e-01,2.340e-02,1.418e-01,9.819e-03
7.511e-02,-1.055e+00,1.554e+00,5.756e+00,2.113e-01,2.340e-02,1.418e-01,9.849e-03
7.515e-02,-1.053e+00,1.554e+00,5.758e+00,2.113e-01,2.340e-02,1.418e-01,9.880e-03
7.518e-02,-1.050e+00,1.555e+00,5.759e+00,2.113e-01,2.340e-02,1.418e-01,9.911e-03
7.522e-02,-1.048e+00,1.555e+00,5.760e+00,2.113e-01,2.340e-02,1.418e-01,9.942e-03
7.525e-02,-1.046e+00,1.555e+00,5.762e+00,2.113e-01,2.340e-02,1.418e-01,9.973e-03
7.528e-02,-1.044e+00,1.555e+00,5.763e+00,1.371e-01,-9.046e-02,1.445e-01,1.001e-02
7.531e-02,-1.042e+00,1.555e+00,5.765e+00,1.371e-01,-9.046e-02,1.445e-01,1.003e-02
7.533e-02,-1.041e+00,1.554e+00,5.766e+00,1.371e-01,-9.046e-02,1.445e-01,1.005e-02
7.536e-02,-1.039e+00,1.553e+00,5.768e+00,1.371e-01,-9.046e-02,1.445e-01,1.007e-02
7.538e-02,-1.038e+00,1.553e+00,5.769e+00,2.587e-01,9.586e-02,9.087e-02,1.009e-02
7.542e-02,-1.036e+00,1.552e+00,5.770e+00,2.587e-01,9.586e-02,9.087e-02,1.011e-02
7.546e-02,-1.034e+00,1.553e+00,5.771e+00,2.617e-01,3.375e-02,8.886e-02,1.014e-02
7.551e-02,-1.031e+00,1.553e+00,5.772e+00,2.617e-01,3.375e-02,8.886e-02,1.017e-02
7.555e-02,-1.029e+00,1.554e+00,5.773e+00,2.617e-01,3.375e-02,8.886e-02,1.021e-02
7.559e-02,-1.026e+00,1.554e+00,5.774e+00,2.617e-01,3.375e-02,8.886e-02,1.024e-02
7.564e-02,-1.023e+00,1.554e+00,5.774e+00,2.439e-01,-5.941e-02,1.244e-01,1.027e-02
7.568e-02,-1.021e+00,1.554e+00,5.776e+00,2.439e-01,-5.941e-02,1.244e-01,1.031e-02
7.572e-02,-1.018e+00,1.554e+00,5.777e+00,2.439e-01,-5.941e-02,1.244e-01,1.034e-02
7.577e-02,-1.016e+00,1.553e+00,5.778e+00,2.439e-01,-5.941e-02,1.244e-01,1.037e-02
7.581e-02,-1.013e+00,1.552e+00,5.779e+00,2.557e-01,6.480e-02,1.170e-01,1.039e-02
7.586e-02,-1.011e+00,1.552e+00,5.781e+00,2.380e-01,2.858e-02,1.257e-01,1.042e-02
7.590e-02,-1.009e+00,1.553e+00,5.782e+00,2.409e-01,-6.458e-02,1.277e-01,1.045e-02
7.595e-02,-1.006e+00,1.553e+00,5.783e+00,2.380e-01,2.858e-02,1.257e-01,1.048e-02
7.599e-02,-1.004e+00,1.552e+00,5.784e+00,2.083e-01,1.321e-01,1.418e-01,1.050e-02
7.603e-02,-1.001e+00,1.553e+00,5.786e+00,2.261e-01,1.305e-02,1.411e-01,1.053e-02
7.607e-02,-9.992e-01,1.554e+00,5.787e+00,2.261e-01,1.305e-02,1.411e-01,1.055e-02
7.611e-02,-9.970e-01,1.554e+00,5.789e+00,2.261e-01,1.305e-02,1.411e-01,1.058e-02
7.615e-02,-9.947e-01,1.554e+00,5.790e+00,2.261e-01,1.305e-02,1.411e-01,1.061e-02
7.618e-02,-9.924e-01,1.554e+00,5.791e+00,2.261e-01,1.305e-02,1.411e-01,1.063e-02
7.622e-02,-9.902e-01,1.554e+00,5.793e+00,2.261e-01,1.305e-02,1.411e-01,1.066e-02
7.626e-02,-9.879e-01,1.555e+00,5.794e+00,2.261e-01,1.305e-02,1.411e-01,1.069e-02
7.629e-02,-9.856e-01,1.555e+00,5.796e+00,2.617e-01,1.305e-02,9.221e-02,1.071e-02
7.633e-02,-9.832e-01,1.555e+00,5.797e+00,2.557e-01,-4.388e-02,1.203e-01,1.074e-02
7.637e-02,-9.807e-01,1.555e+00,5.798e+00,2.557e-01,-4.388e-02,1.203e-01,1.078e-02
7.642e-02,-9.781e-01,1.554e+00,5.799e+00,2.557e-01,-4.388e-02,1.203e-01,1.081e-02
7.646e-02,-9.756e-01,1.554e+00,5.800e+00,2.557e-01,-4.388e-02,1.203e-01,1.083e-02
7.650e-02,-9.730e-01,1.553e+00,5.801e+00,2.557e-01,-4.388e-02,1.203e-01,1.086e-02
7.655e-02,-9.704e-01,1.553e+00,5.803e+00,2.557e-01,-4.388e-02,1.203e-01,1.089e-02
7.659e-02,-9.679e-01,1.553e+00,5.804e+00,2.557e-01,-4.388e-02,1.203e-01,1.091e-02
7.664e-02,-9.653e-01,1.552e+00,5.805e+00,2.409e-01,1.321e-01,1.277e-01,1.094e-02
7.669e-02,-9.628e-01,1.552e+00,5.806e+00,2.409e-01,1.010e-01,1.324e-01,1.096e-02
7.673e-02,-9.604e-01,1.553e+00,5.808e+00,2.528e-01,-1.800e-02,1.257e-01,1.098e-02
7.677e-02,-9.579e-01,1.554e+00,5.809e+00,2.528e-01,-1.800e-02,1.257e-01,1.101e-02
7.682e-02,-9.554e-01,1.554e+00,5.810e+00,2.528e-01,-1.800e-02,1.257e-01,1.103e-02
7.686e-02,-9.528e-01,1.554e+00,5.811e+00,2.528e-01,-1.800e-02,1.257e-01,1.106e-02
7.690e-02,-9.503e-01,1.554e+00,5.813e+00,2.231e-01,-3.871e-02,1.404e-01,1.108e-02
7.694e-02,-9.479e-01,1.553e+00,5.814e+00,2.231e-01,-3.871e-02,1.404e-01,1.111e-02
7.698e-02,-9.456e-01,1.553e+00,5.815e+00,2.231e-01,-3.871e-02,1.404e-01,1.113e-02
7.702e-02,-9.433e-01,1.553e+00,5.817e+00,2.231e-01,1.528e-01,1.411e-01,1.115e-02
7.707e-02,-9.411e-01,1.553e+00,5.818e+00,-1.410e-02,-8.529e-02,1.445e-01,1.117e-02
7.709e-02,-9.399e-01,1.553e+00,5.820e+00,-1.410e-02,-8.529e-02,1.445e-01,1.118e-02
7.709e-02,-9.396e-01,1.553e+00,5.821e+00,2.617e-01,-8.011e-02,6.206e-02,1.118e-02
7.711e-02,-9.385e-01,1.552e+00,5.822e+00,2.617e-01,1.373e-01,7.546e-02,1.119e-02
7.715e-02,-9.363e-01,1.552e+00,5.823e+00,2.617e-01,1.373e-01,7.546e-02,1.121e-02
7.720e-02,-9.339e-01,1.553e+00,5.823e+00,2.617e-01,-8.011e-02,6.206e-02,1.123e-02
7.724e-02,-9.314e-01,1.553e+00,5.824e+00,2.617e-01,-8.011e-02,6.206e-02,1.125e-02
7.729e-02,-9.288e-01,1.552e+00,5.824e+00,2.617e-01,1.373e-01,7.546e-02,1.127e-02
7.734e-02,-9.263e-01,1.553e+00,5.825e+00,2.617e-01,1.373e-01,7.546e-02,1.129e-02
7.738e-02,-9.237e-01,1.553e+00,5.826e+00,2.617e-01,-8.011e-02,6.206e-02,1.131e-02
7.743e-02,-9.212e-01,1.553e+00,5.827e+00,2.409e-01,-1.681e-01,1.250e-01,1.133e-02
7.747e-02,-9.187e-01,1.553e+00,5.828e+00,2.291e-01,1.217e-01,1.418e-01,1.135e-02
7.751e-02,-9.163e-01,1.552e+00,5.829e+00,2.291e-01,1.217e-01,1.418e-01,1.137e-02
7.756e-02,-9.140e-01,1.553e+00,5.831e+00,2.409e-01,-1.681e-01,1.250e-01,1.139e-02
7.760e-02,-9.116e-01,1.553e+00,5.832e+00,2.409e-01,-1.681e-01,1.250e-01,1.141e-02
7.764e-02,-9.092e-01,1.552e+00,5.833e+00,2.291e-01,1.217e-01,1.418e-01,1.142e-02
7.769e-02,-9.069e-01,1.552e+00,5.835e+00,2.291e-01,1.217e-01,1.418e-01,1.144e-02
7.773e-02,-9.046e-01,1.552e+00,5.836e+00,2.291e-01,1.217e-01,1.418e-01,1.145e-02
7.777e-02,-9.023e-01,1.553e+00,5.837e+00,2.409e-01,-1.681e-01,1.250e-01,1.147e-02
7.781e-02,-8.999e-01,1.553e+00,5.839e+00,2.202e-01,-7.493e-02,1.398e-01,1.149e-02
7.785e-02,-8.976e-01,1.553e+00,5.840e+00,2.202e-01,-7.493e-02,1.398e-01,1.151e-02
7.789e-02,-8.954e-01,1.552e+00,5.842e+00,2.291e-01,1.217e-01,1.398e-01,1.152e-02
7.794e-02,-8.931e-01,1.552e+00,5.843e+00,2.024e-01,1.166e-01,1.411e-01,1.153e-02
7.798e-02,-8.909e-01,1.553e+00,5.844e+00,1.520e-01,-1.163e-01,1.418e-01,1.155e-02
7.801e-02,-8.891e-01,1.553e+00,5.846e+00,1.520e-01,-1.163e-01,1.418e-01,1.156e-02
7.804e-02,-8.875e-01,1.552e+00,5.847e+00,2.646e-01,1.631e-01,9.020e-02,1.157e-02
7.808e-02,-8.855e-01,1.552e+00,5.848e+00,2.646e-01,1.631e-01,9.020e-02,1.158e-02
7.812e-02,-8.831e-01,1.552e+00,5.849e+00,2.646e-01,1.631e-01,9.020e-02,1.160e-02
7.817e-02,-8.806e-01,1.553e+00,5.850e+00,2.528e-01,-6.976e-02,1.203e-01,1.161e-02
7.821e-02,-8.781e-01,1.553e+00,5.851e+00,2.528e-01,-6.976e-02,1.203e-01,1.163e-02
7.825e-02,-8.756e-01,1.553e+00,5.852e+00,2.528e-01,-6.976e-02,1.203e-01,1.165e-02
7.830e-02,-8.730e-01,1.552e+00,5.853e+00,2.676e-01,1.321e-01,1.043e-01,1.166e-02
7.835e-02,-8.705e-01,1.552e+00,5.855e+00,2.676e-01,1.321e-01,1.043e-01,1.168e-02
7.840e-02,-8.679e-01,1.552e+00,5.856e+00,2.676e-01,1.321e-01,1.043e-01,1.169e-02
7.844e-02,-8.654e-01,1.553e+00,5.857e+00,2.528e-01,-6.976e-02,1.203e-01,1.171e-02
7.849e-02,-8.628e-01,1.553e+00,5.858e+00,2.528e-01,-6.976e-02,1.203e-01,1.172e-02
7.853e-02,-8.603e-01,1.553e+00,5.859e+00,2.261e-01,1.269e-01,1.411e-01,1.174e-02
7.858e-02,-8.578e-01,1.553e+00,5.860e+00,2.024e-01,-5.941e-02,1.404e-01,1.175e-02
7.862e-02,-8.556e-01,1.553e+00,5.862e+00,2.024e-01,-5.941e-02,1.404e-01,1.177e-02
7.866e-02,-8.535e-01,1.553e+00,5.863e+00,2.261e-01,1.269e-01,1.411e-01,1.178e-02
7.869e-02,-8.514e-01,1.553e+00,5.865e+00,2.024e-01,-5.941e-02,1.404e-01,1.179e-02
7.873e-02,-8.493e-01,1.553e+00,5.866e+00,2.024e-01,-5.941e-02,1.404e-01,1.180e-02
7.877e-02,-8.472e-01,1.553e+00,5.867e+00,2.261e-01,1.269e-01,1.411e-01,1.181e-02
7.881e-02,-8.451e-01,1.553e+00,5.869e+00,2.024e-01,-5.941e-02,1.404e-01,1.182e-02
7.885e-02,-8.429e-01,1.553e+00,5.870e+00,2.024e-01,-5.941e-02,1.404e-01,1.183e-02
7.888e-02,-8.409e-01,1.553e+00,5.872e+00,2.024e-01,-5.941e-02,1.404e-01,1.185e-02
7.892e-02,-8.388e-01,1.552e+00,5.873e+00,5.114e-02,1.735e-01,1.445e-01,1.186e-02
7.895e-02,-8.374e-01,1.553e+00,5.875e+00,2.646e-01,1.890e-01,1.049e-01,1.186e-02
7.898e-02,-8.358e-01,1.554e+00,5.876e+00,2.587e-01,-1.267e-01,1.116e-01,1.187e-02
7.901e-02,-8.336e-01,1.554e+00,5.877e+00,2.587e-01,-1.267e-01,1.116e-01,1.188e-02
7.906e-02,-8.311e-01,1.553e+00,5.878e+00,2.587e-01,-1.267e-01,1.116e-01,1.190e-02
7.910e-02,-8.286e-01,1.553e+00,5.879e+00,2.676e-01,8.551e-02,1.036e-01,1.191e-02
7.915e-02,-8.261e-01,1.552e+00,5.880e+00,2.676e-01,8.551e-02,1.036e-01,1.192e-02
7.920e-02,-8.235e-01,1.552e+00,5.881e+00,2.676e-01,8.551e-02,1.036e-01,1.193e-02
7.924e-02,-8.209e-01,1.553e+00,5.882e+00,2.587e-01,-1.267e-01,1.116e-01,1.194e-02
7.929e-02,-8.183e-01,1.552e+00,5.883e+00,2.261e-01,1.010e-01,1.411e-01,1.195e-02
7.933e-02,-8.159e-01,1.553e+00,5.885e+00,2.261e-01,1.010e-01,1.411e-01,1.196e-02
7.938e-02,-8.136e-01,1.553e+00,5.886e+00,2.202e-01,-1.008e-01,1.398e-01,1.197e-02
7.942e-02,-8.113e-01,1.553e+00,5.887e+00,2.202e-01,-1.008e-01,1.398e-01,1.198e-02
7.945e-02,-8.091e-01,1.553e+00,5.889e+00,2.202e-01,-1.008e-01,1.398e-01,1.199e-02
7.950e-02,-8.069e-01,1.552e+00,5.890e+00,2.261e-01,1.010e-01,1.411e-01,1.200e-02
7.954e-02,-8.046e-01,1.552e+00,5.892e+00,2.261e-01,1.010e-01,1.411e-01,1.201e-02
7.958e-02,-8.024e-01,1.552e+00,5.893e+00,2.261e-01,1.010e-01,1.411e-01,1.202e-02
7.962e-02,-8.001e-01,1.553e+00,5.894e+00,2.202e-01,-1.008e-01,1.398e-01,1.202e-02
7.966e-02,-7.979e-01,1.553e+00,5.896e+00,2.083e-01,-5.941e-02,1.404e-01,1.203e-02
7.970e-02,-7.957e-01,1.553e+00,5.897e+00,2.083e-01,-5.941e-02,1.404e-01,1.204e-02
7.974e-02,-7.936e-01,1.552e+00,5.899e+00,1.786e-01,1.735e-01,1.425e-01,1.205e-02
7.977e-02,-7.916e-01,1.553e+00,5.900e+00,2.676e-01,5.963e-02,9.824e-02,1.206e-02
7.981e-02,-7.894e-01,1.553e+00,5.901e+00,2.676e-01,5.963e-02,9.824e-02,1.207e-02
7.985e-02,-7.869e-01,1.554e+00,5.902e+00,2.676e-01,5.963e-02,9.824e-02,1.208e-02
7.990e-02,-7.843e-01,1.554e+00,5.903e+00,2.676e-01,5.963e-02,9.824e-02,1.209e-02
7.994e-02,-7.817e-01,1.554e+00,5.904e+00,2.676e-01,5.963e-02,9.824e-02,1.210e-02
7.998e-02,-7.791e-01,1.555e+00,5.905e+00,2.676e-01,5.963e-02,9.824e-02,1.211e-02
8.003e-02,-7.765e-01,1.555e+00,5.906e+00,2.439e-01,-5.423e-02,1.230e-01,1.213e-02
8.007e-02,-7.739e-01,1.555e+00,5.907e+00,2.439e-01,-5.423e-02,1.230e-01,1.214e-02
8.011e-02,-7.714e-01,1.554e+00,5.908e+00,2.439e-01,-5.423e-02,1.230e-01,1.215e-02
8.015e-02,-7.690e-01,1.554e+00,5.910e+00,2.439e-01,-5.423e-02,1.230e-01,1.216e-02
8.019e-02,-7.665e-01,1.553e+00,5.911e+00,2.439e-01,-5.423e-02,1.230e-01,1.217e-02
8.024e-02,-7.641e-01,1.553e+00,5.912e+00,2.439e-01,-5.423e-02,1.230e-01,1.218e-02
8.028e-02,-7.617e-01,1.552e+00,5.913e+00,2.646e-01,3.375e-02,1.023e-01,1.218e-02
8.033e-02,-7.591e-01,1.552e+00,5.914e+00,2.646e-01,3.375e-02,1.023e-01,1.218e-02
8.038e-02,-7.565e-01,1.552e+00,5.915e+00,2.172e-01,1.580e-01,1.411e-01,1.219e-02
8.042e-02,-7.541e-01,1.553e+00,5.917e+00,1.579e-01,-2.478e-03,1.425e-01,1.219e-02
8.046e-02,-7.521e-01,1.553e+00,5.918e+00,1.579e-01,-2.478e-03,1.425e-01,1.220e-02
8.049e-02,-7.504e-01,1.553e+00,5.920e+00,1.579e-01,-2.478e-03,1.425e-01,1.220e-02
8.052e-02,-7.488e-01,1.553e+00,5.921e+00,1.579e-01,-2.478e-03,1.425e-01,1.221e-02
8.054e-02,-7.472e-01,1.553e+00,5.922e+00,1.579e-01,-2.478e-03,1.425e-01,1.221e-02
8.057e-02,-7.456e-01,1.553e+00,5.924e+00,1.579e-01,-2.478e-03,1.425e-01,1.222e-02
8.060e-02,-7.440e-01,1.553e+00,5.925e+00,1.579e-01,-2.478e-03,1.425e-01,1.222e-02
8.063e-02,-7.424e-01,1.553e+00,5.927e+00,2.587e-01,-4.388e-02,7.948e-02,1.223e-02
8.066e-02,-7.404e-01,1.553e+00,5.928e+00,2.587e-01,-4.388e-02,7.948e-02,1.223e-02
8.071e-02,-7.380e-01,1.553e+00,5.928e+00,2.587e-01,-4.388e-02,7.948e-02,1.224e-02
8.075e-02,-7.354e-01,1.552e+00,5.929e+00,2.706e-01,1.580e-01,9.824e-02,1.224e-02
8.080e-02,-7.329e-01,1.552e+00,5.930e+00,2.706e-01,1.580e-01,9.824e-02,1.224e-02
8.084e-02,-7.303e-01,1.553e+00,5.931e+00,2.557e-01,-1.283e-02,9.623e-02,1.225e-02
8.089e-02,-7.278e-01,1.553e+00,5.932e+00,2.557e-01,-1.283e-02,9.623e-02,1.225e-02
8.094e-02,-7.252e-01,1.553e+00,5.933e+00,2.557e-01,-1.283e-02,9.623e-02,1.226e-02
8.098e-02,-7.226e-01,1.553e+00,5.934e+00,2.557e-01,-1.283e-02,9.623e-02,1.226e-02
8.103e-02,-7.201e-01,1.553e+00,5.935e+00,2.557e-01,-1.283e-02,9.623e-02,1.227e-02
8.107e-02,-7.175e-01,1.553e+00,5.936e+00,2.557e-01,-1.283e-02,9.623e-02,1.227e-02
8.112e-02,-7.149e-01,1.553e+00,5.937e+00,2.172e-01,-5.423e-02,1.404e-01,1.227e-02
8.116e-02,-7.125e-01,1.552e+00,5.938e+00,1.964e-01,9.068e-02,1.404e-01,1.227e-02
8.120e-02,-7.104e-01,1.552e+00,5.940e+00,1.964e-01,9.068e-02,1.404e-01,1.227e-02
8.124e-02,-7.083e-01,1.553e+00,5.941e+00,2.172e-01,-5.423e-02,1.404e-01,1.228e-02
8.128e-02,-7.063e-01,1.553e+00,5.942e+00,2.172e-01,-5.423e-02,1.404e-01,1.228e-02
8.131e-02,-7.041e-01,1.553e+00,5.944e+00,2.172e-01,-5.423e-02,1.404e-01,1.228e-02
8.135e-02,-7.019e-01,1.553e+00,5.945e+00,2.172e-01,-5.423e-02,1.404e-01,1.228e-02
8.139e-02,-6.998e-01,1.552e+00,5.947e+00,1.964e-01,9.068e-02,1.404e-01,1.229e-02
8.143e-02,-6.977e-01,1.552e+00,5.948e+00,1.964e-01,9.068e-02,1.404e-01,1.228e-02
8.147e-02,-6.957e-01,1.553e+00,5.949e+00,1.259e-02,-1.008e-01,1.438e-01,1.229e-02
8.149e-02,-6.945e-01,1.553e+00,5.951e+00,1.259e-02,-1.008e-01,1.438e-01,1.229e-02
8.150e-02,-6.940e-01,1.552e+00,5.952e+00,2.676e-01,1.321e-01,9.154e-02,1.229e-02
8.152e-02,-6.928e-01,1.552e+00,5.953e+00,2.676e-01,1.321e-01,9.154e-02,1.229e-02
8.156e-02,-6.906e-01,1.552e+00,5.954e+00,2.676e-01,1.321e-01,9.154e-02,1.229e-02
8.161e-02,-6.881e-01,1.553e+00,5.955e+00,2.498e-01,-1.112e-01,1.016e-01,1.229e-02
8.165e-02,-6.856e-01,1.553e+00,5.956e+00,2.676e-01,1.321e-01,9.154e-02,1.229e-02
8.170e-02,-6.831e-01,1.553e+00,5.957e+00,2.676e-01,1.321e-01,9.154e-02,1.229e-02
8.174e-02,-6.806e-01,1.553e+00,5.958e+00,2.498e-01,-1.112e-01,1.016e-01,1.229e-02
8.179e-02,-6.780e-01,1.553e+00,5.959e+00,2.498e-01,-1.112e-01,1.016e-01,1.229e-02
8.184e-02,-6.755e-01,1.552e+00,5.960e+00,2.528e-01,1.305e-02,1.136e-01,1.229e-02
8.188e-02,-6.730e-01,1.551e+00,5.961e+00,2.528e-01,1.305e-02,1.136e-01,1.228e-02
8.193e-02,-6.705e-01,1.551e+00,5.962e+00,2.528e-01,1.305e-02,1.136e-01,1.228e-02
8.198e-02,-6.679e-01,1.551e+00,5.963e+00,2.528e-01,1.305e-02,1.136e-01,1.227e-02
8.203e-02,-6.654e-01,1.552e+00,5.965e+00,2.528e-01,1.305e-02,1.136e-01,1.227e-02
8.208e-02,-6.629e-01,1.552e+00,5.966e+00,2.528e-01,1.305e-02,1.136e-01,1.227e-02
8.213e-02,-6.603e-01,1.552e+00,5.967e+00,2.528e-01,1.305e-02,1.136e-01,1.226e-02
8.218e-02,-6.578e-01,1.552e+00,5.968e+00,2.261e-01,1.321e-01,1.364e-01,1.226e-02
8.222e-02,-6.554e-01,1.553e+00,5.969e+00,2.172e-01,9.586e-02,1.398e-01,1.226e-02
8.226e-02,-6.531e-01,1.554e+00,5.971e+00,2.202e-01,-6.458e-02,1.398e-01,1.225e-02
8.230e-02,-6.509e-01,1.554e+00,5.972e+00,2.202e-01,-6.458e-02,1.398e-01,1.225e-02
8.234e-02,-6.487e-01,1.553e+00,5.973e+00,2.202e-01,-6.458e-02,1.398e-01,1.226e-02
8.238e-02,-6.464e-01,1.553e+00,5.975e+00,2.202e-01,-6.458e-02,1.398e-01,1.225e-02
8.242e-02,-6.442e-01,1.552e+00,5.976e+00,2.172e-01,9.586e-02,1.398e-01,1.225e-02
8.246e-02,-6.420e-01,1.552e+00,5.978e+00,2.172e-01,9.586e-02,1.398e-01,1.225e-02
8.250e-02,-6.399e-01,1.553e+00,5.979e+00,2.469e-01,-2.835e-02,8.819e-02,1.225e-02
8.254e-02,-6.376e-01,1.553e+00,5.980e+00,2.469e-01,-2.835e-02,8.819e-02,1.224e-02
8.258e-02,-6.351e-01,1.553e+00,5.981e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.262e-02,-6.326e-01,1.553e+00,5.982e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.267e-02,-6.300e-01,1.553e+00,5.983e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.272e-02,-6.273e-01,1.553e+00,5.984e+00,2.706e-01,2.698e-03,1.016e-01,1.223e-02
8.276e-02,-6.247e-01,1.553e+00,5.985e+00,2.706e-01,2.698e-03,1.016e-01,1.223e-02
8.281e-02,-6.220e-01,1.553e+00,5.986e+00,2.706e-01,2.698e-03,1.016e-01,1.223e-02
8.286e-02,-6.194e-01,1.553e+00,5.987e+00,2.706e-01,2.698e-03,1.016e-01,1.222e-02
8.291e-02,-6.167e-01,1.553e+00,5.988e+00,2.706e-01,2.698e-03,1.016e-01,1.222e-02
8.295e-02,-6.140e-01,1.553e+00,5.989e+00,2.469e-01,-1.370e-01,1.197e-01,1.222e-02
8.300e-02,-6.115e-01,1.553e+00,5.990e+00,2.469e-01,-7.653e-03,1.210e-01,1.221e-02
8.304e-02,-6.090e-01,1.552e+00,5.991e+00,2.469e-01,-7.653e-03,1.210e-01,1.221e-02
8.309e-02,-6.065e-01,1.552e+00,5.993e+00,2.469e-01,-7.653e-03,1.210e-01,1.220e-02
8.314e-02,-6.040e-01,1.552e+00,5.994e+00,2.469e-01,-7.653e-03,1.210e-01,1.219e-02
8.319e-02,-6.015e-01,1.552e+00,5.995e+00,2.142e-01,9.586e-02,1.398e-01,1.218e-02
8.323e-02,-5.992e-01,1.552e+00,5.996e+00,2.142e-01,9.586e-02,1.398e-01,1.217e-02
8.327e-02,-5.970e-01,1.553e+00,5.998e+00,2.142e-01,4.410e-02,1.411e-01,1.217e-02
8.331e-02,-5.948e-01,1.553e+00,5.999e+00,2.142e-01,4.410e-02,1.411e-01,1.216e-02
8.335e-02,-5.927e-01,1.554e+00,6.001e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.337e-02,-5.910e-01,1.554e+00,6.002e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.339e-02,-5.898e-01,1.553e+00,6.003e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.341e-02,-5.888e-01,1.553e+00,6.005e+00,2.498e-01,-3.353e-02,8.886e-02,1.215e-02
8.344e-02,-5.872e-01,1.552e+00,6.006e+00,2.617e-01,1.373e-01,9.154e-02,1.215e-02
8.348e-02,-5.849e-01,1.552e+00,6.007e+00,2.617e-01,1.373e-01,9.154e-02,1.214e-02
8.353e-02,-5.825e-01,1.553e+00,6.008e+00,2.498e-01,-3.353e-02,8.886e-02,1.214e-02
8.357e-02,-5.800e-01,1.553e+00,6.009e+00,2.498e-01,-3.353e-02,8.886e-02,1.213e-02
8.362e-02,-5.775e-01,1.553e+00,6.009e+00,2.498e-01,-3.353e-02,8.886e-02,1.212e-02
8.366e-02,-5.750e-01,1.553e+00,6.010e+00,2.498e-01,-3.353e-02,8.886e-02,1.212e-02
8.371e-02,-5.725e-01,1.553e+00,6.011e+00,2.409e-01,1.822e-02,1.190e-01,1.211e-02
8.375e-02,-5.700e-01,1.552e+00,6.012e+00,2.409e-01,1.822e-02,1.190e-01,1.210e-02
8.380e-02,-5.676e-01,1.553e+00,6.014e+00,2.409e-01,1.822e-02,1.190e-01,1.209e-02
8.384e-02,-5.652e-01,1.553e+00,6.015e+00,2.261e-01,-1.370e-01,1.344e-01,1.208e-02
8.388e-02,-5.628e-01,1.552e+00,6.016e+00,2.409e-01,1.822e-02,1.190e-01,1.208e-02
8.393e-02,-5.604e-01,1.552e+00,6.017e+00,2.409e-01,1.822e-02,1.190e-01,1.207e-02
8.397e-02,-5.580e-01,1.552e+00,6.018e+00,2.409e-01,1.822e-02,1.190e-01,1.206e-02
8.402e-02,-5.556e-01,1.552e+00,6.020e+00,2.409e-01,1.822e-02,1.190e-01,1.204e-02
8.406e-02,-5.532e-01,1.552e+00,6.021e+00,1.964e-01,1.010e-01,1.404e-01,1.203e-02
8.410e-02,-5.510e-01,1.553e+00,6.022e+00,1.964e-01,1.010e-01,1.404e-01,1.202e-02
8.414e-02,-5.489e-01,1.553e+00,6.024e+00,2.172e-01,-5.423e-02,1.404e-01,1.202e-02
8.418e-02,-5.469e-01,1.554e+00,6.025e+00,2.172e-01,-5.423e-02,1.404e-01,1.201e-02
8.421e-02,-5.447e-01,1.553e+00,6.026e+00,2.172e-01,-5.423e-02,1.404e-01,1.201e-02
8.425e-02,-5.425e-01,1.553e+00,6.028e+00,2.083e-01,1.305e-02,1.404e-01,1.200e-02
8.429e-02,-5.404e-01,1.553e+00,6.029e+00,2.083e-01,1.305e-02,1.404e-01,1.199e-02
8.433e-02,-5.383e-01,1.553e+00,6.031e+00,2.083e-01,1.305e-02,1.404e-01,1.198e-02
8.437e-02,-5.362e-01,1.553e+00,6.032e+00,2.617e-01,1.822e-02,9.690e-02,1.197e-02
8.441e-02,-5.339e-01,1.553e+00,6.033e+00,2.617e-01,1.822e-02,9.690e-02,1.196e-02
8.445e-02,-5.314e-01,1.553e+00,6.034e+00,2.528e-01,-3.353e-02,1.130e-01,1.195e-02
8.450e-02,-5.288e-01,1.553e+00,6.035e+00,2.528e-01,-3.353e-02,1.130e-01,1.194e-02
8.454e-02,-5.263e-01,1.553e+00,6.036e+00,2.528e-01,-3.353e-02,1.130e-01,1.193e-02
8.459e-02,-5.237e-01,1.553e+00,6.037e+00,2.528e-01,-3.353e-02,1.130e-01,1.192e-02
8.463e-02,-5.212e-01,1.552e+00,6.039e+00,2.617e-01,1.166e-01,1.049e-01,1.191e-02
8.468e-02,-5.186e-01,1.552e+00,6.040e+00,2.617e-01,1.166e-01,1.049e-01,1.190e-02
8.473e-02,-5.161e-01,1.553e+00,6.041e+00,2.528e-01,-3.353e-02,1.130e-01,1.189e-02
8.477e-02,-5.135e-01,1.553e+00,6.042e+00,2.528e-01,-3.353e-02,1.130e-01,1.187e-02
8.482e-02,-5.110e-01,1.553e+00,6.043e+00,6.300e-02,-2.835e-02,1.438e-01,1.186e-02
8.485e-02,-5.093e-01,1.553e+00,6.044e+00,6.300e-02,-2.835e-02,1.438e-01,1.185e-02
8.487e-02,-5.083e-01,1.552e+00,6.046e+00,1.371e-01,1.735e-01,1.418e-01,1.185e-02
8.488e-02,-5.073e-01,1.553e+00,6.047e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.490e-02,-5.063e-01,1.554e+00,6.049e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.491e-02,-5.056e-01,1.553e+00,6.050e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.493e-02,-5.049e-01,1.553e+00,6.052e+00,6.300e-02,-2.835e-02,1.438e-01,1.183e-02
8.494e-02,-5.043e-01,1.553e+00,6.053e+00,6.300e-02,-2.835e-02,1.438e-01,1.183e-02
8.495e-02,-5.036e-01,1.553e+00,6.054e+00,6.300e-02,-2.835e-02,1.438e-01,1.183e-02
8.496e-02,-5.030e-01,1.552e+00,6.056e+00,1.371e-01,1.735e-01,1.418e-01,1.182e-02
8.498e-02,-5.021e-01,1.553e+00,6.057e+00,2.617e-01,-1.800e-02,6.876e-02,1.182e-02
8.501e-02,-5.003e-01,1.554e+00,6.058e+00,2.617e-01,-1.800e-02,6.876e-02,1.181e-02
8.505e-02,-4.979e-01,1.554e+00,6.059e+00,2.617e-01,-1.800e-02,6.876e-02,1.180e-02
8.509e-02,-4.954e-01,1.554e+00,6.059e+00,2.617e-01,-1.800e-02,6.876e-02,1.179e-02
8.514e-02,-4.928e-01,1.553e+00,6.060e+00,2.617e-01,-1.800e-02,6.876e-02,1.178e-02
8.518e-02,-4.902e-01,1.553e+00,6.061e+00,2.291e-01,7.873e-03,1.297e-01,1.177e-02
8.523e-02,-4.877e-01,1.553e+00,6.062e+00,2.291e-01,7.873e-03,1.297e-01,1.175e-02
8.527e-02,-4.853e-01,1.553e+00,6.063e+00,2.291e-01,7.873e-03,1.297e-01,1.174e-02
8.531e-02,-4.830e-01,1.553e+00,6.065e+00,2.528e-01,-9.564e-02,1.103e-01,1.173e-02
8.535e-02,-4.806e-01,1.553e+00,6.066e+00,2.528e-01,-9.564e-02,1.103e-01,1.172e-02
8.540e-02,-4.781e-01,1.552e+00,6.067e+00,2.557e-01,1.166e-01,1.090e-01,1.170e-02
8.544e-02,-4.756e-01,1.552e+00,6.068e+00,2.557e-01,1.166e-01,1.090e-01,1.169e-02
8.549e-02,-4.731e-01,1.553e+00,6.069e+00,2.528e-01,-9.564e-02,1.103e-01,1.167e-02
8.554e-02,-4.706e-01,1.553e+00,6.070e+00,2.409e-01,-7.653e-03,1.203e-01,1.166e-02
8.558e-02,-4.681e-01,1.552e+00,6.071e+00,2.202e-01,1.580e-01,1.291e-01,1.164e-02
8.562e-02,-4.657e-01,1.553e+00,6.073e+00,2.409e-01,-7.653e-03,1.203e-01,1.163e-02
8.567e-02,-4.634e-01,1.554e+00,6.074e+00,2.409e-01,-7.653e-03,1.203e-01,1.161e-02
8.571e-02,-4.610e-01,1.554e+00,6.075e+00,2.409e-01,-7.653e-03,1.203e-01,1.160e-02
8.575e-02,-4.586e-01,1.554e+00,6.076e+00,2.409e-01,-7.653e-03,1.203e-01,1.159e-02
8.579e-02,-4.562e-01,1.554e+00,6.077e+00,2.409e-01,-7.653e-03,1.203e-01,1.157e-02
8.583e-02,-4.538e-01,1.554e+00,6.079e+00,2.409e-01,-7.653e-03,1.203e-01,1.156e-02
8.587e-02,-4.514e-01,1.554e+00,6.080e+00,2.409e-01,-7.653e-03,1.203e-01,1.155e-02
8.591e-02,-4.489e-01,1.553e+00,6.081e+00,2.142e-01,-3.353e-02,1.411e-01,1.153e-02
8.595e-02,-4.466e-01,1.553e+00,6.082e+00,2.142e-01,-3.353e-02,1.411e-01,1.152e-02
8.599e-02,-4.444e-01,1.553e+00,6.084e+00,2.469e-01,-3.871e-02,8.015e-02,1.151e-02
8.603e-02,-4.421e-01,1.553e+00,6.085e+00,2.469e-01,-3.871e-02,8.015e-02,1.149e-02
8.608e-02,-4.397e-01,1.552e+00,6.085e+00,2.587e-01,2.045e-01,7.814e-02,1.147e-02
8.612e-02,-4.373e-01,1.553e+00,6.086e+00,2.587e-01,2.045e-01,7.814e-02,1.146e-02
8.617e-02,-4.348e-01,1.553e+00,6.087e+00,2.469e-01,-3.871e-02,8.015e-02,1.144e-02
8.621e-02,-4.323e-01,1.554e+00,6.088e+00,2.469e-01,-3.871e-02,8.015e-02,1.143e-02
8.625e-02,-4.298e-01,1.554e+00,6.089e+00,2.469e-01,-1.112e-01,1.130e-01,1.141e-02
8.629e-02,-4.274e-01,1.553e+00,6.090e+00,2.469e-01,-1.112e-01,1.130e-01,1.140e-02
8.634e-02,-4.249e-01,1.552e+00,6.091e+00,2.528e-01,1.321e-01,1.103e-01,1.138e-02
8.639e-02,-4.224e-01,1.552e+00,6.092e+00,2.617e-01,1.424e-01,1.056e-01,1.136e-02
8.643e-02,-4.199e-01,1.553e+00,6.093e+00,2.528e-01,-5.941e-02,1.103e-01,1.134e-02
8.648e-02,-4.174e-01,1.553e+00,6.094e+00,2.528e-01,-5.941e-02,1.103e-01,1.132e-02
8.652e-02,-4.148e-01,1.552e+00,6.095e+00,2.617e-01,1.424e-01,1.056e-01,1.130e-02
8.657e-02,-4.123e-01,1.553e+00,6.096e+00,2.617e-01,1.424e-01,1.056e-01,1.128e-02
8.662e-02,-4.098e-01,1.553e+00,6.097e+00,2.202e-01,-4.906e-02,1.411e-01,1.126e-02
8.666e-02,-4.074e-01,1.553e+00,6.099e+00,2.202e-01,-4.906e-02,1.411e-01,1.125e-02
8.670e-02,-4.051e-01,1.553e+00,6.100e+00,2.202e-01,-4.906e-02,1.411e-01,1.123e-02
8.674e-02,-4.029e-01,1.553e+00,6.102e+00,2.202e-01,-4.906e-02,1.411e-01,1.121e-02
8.678e-02,-4.007e-01,1.552e+00,6.103e+00,2.083e-01,1.735e-01,1.384e-01,1.119e-02
8.682e-02,-3.985e-01,1.553e+00,6.104e+00,2.202e-01,-4.906e-02,1.411e-01,1.118e-02
8.686e-02,-3.964e-01,1.553e+00,6.106e+00,2.202e-01,-4.906e-02,1.411e-01,1.116e-02
8.690e-02,-3.942e-01,1.553e+00,6.107e+00,2.202e-01,-4.906e-02,1.411e-01,1.114e-02
8.694e-02,-3.920e-01,1.552e+00,6.109e+00,2.083e-01,1.735e-01,1.384e-01,1.112e-02
8.697e-02,-3.898e-01,1.553e+00,6.110e+00,2.646e-01,-1.283e-02,6.139e-02,1.111e-02
8.702e-02,-3.875e-01,1.553e+00,6.111e+00,2.469e-01,3.375e-02,7.881e-02,1.109e-02
8.706e-02,-3.850e-01,1.554e+00,6.111e+00,2.469e-01,3.375e-02,7.881e-02,1.107e-02
8.710e-02,-3.825e-01,1.554e+00,6.112e+00,2.469e-01,3.375e-02,7.881e-02,1.105e-02
8.714e-02,-3.800e-01,1.554e+00,6.113e+00,2.469e-01,3.375e-02,7.881e-02,1.104e-02
8.718e-02,-3.775e-01,1.555e+00,6.114e+00,2.469e-01,3.375e-02,7.881e-02,1.102e-02
8.722e-02,-3.751e-01,1.555e+00,6.115e+00,2.469e-01,3.375e-02,7.881e-02,1.100e-02
8.726e-02,-3.726e-01,1.555e+00,6.115e+00,2.469e-01,3.375e-02,7.881e-02,1.099e-02
8.730e-02,-3.701e-01,1.556e+00,6.116e+00,2.469e-01,3.375e-02,7.881e-02,1.098e-02
8.733e-02,-3.676e-01,1.556e+00,6.117e+00,2.261e-01,-9.564e-02,1.324e-01,1.096e-02
8.737e-02,-3.653e-01,1.556e+00,6.118e+00,2.261e-01,-9.564e-02,1.324e-01,1.095e-02
8.740e-02,-3.629e-01,1.555e+00,6.120e+00,2.202e-01,-6.458e-02,1.398e-01,1.094e-02
8.744e-02,-3.607e-01,1.554e+00,6.121e+00,2.202e-01,-6.458e-02,1.398e-01,1.092e-02
8.748e-02,-3.585e-01,1.554e+00,6.122e+00,2.202e-01,-6.458e-02,1.398e-01,1.090e-02
8.752e-02,-3.563e-01,1.553e+00,6.124e+00,2.202e-01,-6.458e-02,1.398e-01,1.088e-02
8.756e-02,-3.540e-01,1.552e+00,6.125e+00,2.113e-01,1.580e-01,1.391e-01,1.086e-02
8.760e-02,-3.519e-01,1.553e+00,6.127e+00,2.202e-01,-6.458e-02,1.398e-01,1.084e-02
8.763e-02,-3.497e-01,1.553e+00,6.128e+00,2.202e-01,-6.458e-02,1.398e-01,1.083e-02
8.767e-02,-3.475e-01,1.553e+00,6.129e+00,1.668e-01,2.304e-01,1.391e-01,1.081e-02
8.771e-02,-3.455e-01,1.553e+00,6.131e+00,1.757e-01,-8.011e-02,1.418e-01,1.079e-02
8.774e-02,-3.437e-01,1.554e+00,6.132e+00,1.757e-01,-8.011e-02,1.418e-01,1.077e-02
8.777e-02,-3.420e-01,1.553e+00,6.134e+00,1.757e-01,-8.011e-02,1.418e-01,1.076e-02
8.780e-02,-3.402e-01,1.553e+00,6.135e+00,1.757e-01,-8.011e-02,1.418e-01,1.074e-02
8.783e-02,-3.384e-01,1.552e+00,6.136e+00,2.350e-01,1.424e-01,7.948e-02,1.072e-02
8.787e-02,-3.364e-01,1.552e+00,6.137e+00,2.350e-01,1.424e-01,7.948e-02,1.070e-02
8.791e-02,-3.342e-01,1.553e+00,6.138e+00,2.350e-01,-1.283e-02,8.484e-02,1.068e-02
8.795e-02,-3.318e-01,1.554e+00,6.139e+00,2.350e-01,-1.283e-02,8.484e-02,1.066e-02
8.799e-02,-3.295e-01,1.554e+00,6.140e+00,2.350e-01,-1.283e-02,8.484e-02,1.064e-02
8.803e-02,-3.271e-01,1.554e+00,6.141e+00,2.380e-01,-4.906e-02,1.190e-01,1.062e-02
8.807e-02,-3.248e-01,1.554e+00,6.142e+00,2.380e-01,-4.906e-02,1.190e-01,1.060e-02
8.812e-02,-3.224e-01,1.553e+00,6.143e+00,2.380e-01,-4.906e-02,1.190e-01,1.058e-02
8.816e-02,-3.200e-01,1.553e+00,6.144e+00,2.380e-01,-4.906e-02,1.190e-01,1.055e-02
8.820e-02,-3.176e-01,1.552e+00,6.145e+00,2.380e-01,9.068e-02,1.177e-01,1.053e-02
8.825e-02,-3.152e-01,1.552e+00,6.146e+00,2.380e-01,9.068e-02,1.177e-01,1.050e-02
8.829e-02,-3.128e-01,1.553e+00,6.148e+00,2.380e-01,-4.906e-02,1.190e-01,1.048e-02
8.833e-02,-3.105e-01,1.553e+00,6.149e+00,2.380e-01,-4.906e-02,1.190e-01,1.046e-02
8.837e-02,-3.081e-01,1.553e+00,6.150e+00,2.380e-01,-4.906e-02,1.190e-01,1.043e-02
8.842e-02,-3.057e-01,1.553e+00,6.151e+00,2.142e-01,1.424e-01,1.391e-01,1.041e-02
8.846e-02,-3.034e-01,1.553e+00,6.153e+00,2.113e-01,-7.653e-03,1.404e-01,1.038e-02
8.850e-02,-3.012e-01,1.553e+00,6.154e+00,2.113e-01,-7.653e-03,1.404e-01,1.036e-02
8.853e-02,-2.991e-01,1.553e+00,6.155e+00,2.113e-01,-7.653e-03,1.404e-01,1.034e-02
8.857e-02,-2.970e-01,1.553e+00,6.157e+00,2.113e-01,-7.653e-03,1.404e-01,1.032e-02
8.861e-02,-2.948e-01,1.553e+00,6.158e+00,2.113e-01,-7.653e-03,1.404e-01,1.030e-02
8.865e-02,-2.927e-01,1.553e+00,6.160e+00,2.113e-01,-7.653e-03,1.404e-01,1.028e-02
8.868e-02,-2.906e-01,1.553e+00,6.161e+00,2.113e-01,-7.653e-03,1.404e-01,1.026e-02
8.872e-02,-2.885e-01,1.553e+00,6.162e+00,2.646e-01,4.928e-02,8.752e-02,1.023e-02
8.876e-02,-2.861e-01,1.553e+00,6.163e+00,2.409e-01,-4.388e-02,1.157e-01,1.021e-02
8.881e-02,-2.837e-01,1.553e+00,6.164e+00,2.409e-01,-4.388e-02,1.157e-01,1.018e-02
8.885e-02,-2.813e-01,1.553e+00,6.166e+00,2.409e-01,-4.388e-02,1.157e-01,1.016e-02
8.889e-02,-2.789e-01,1.552e+00,6.167e+00,2.469e-01,1.062e-01,1.096e-01,1.013e-02
8.894e-02,-2.764e-01,1.553e+00,6.168e+00,2.469e-01,1.062e-01,1.096e-01,1.010e-02
8.898e-02,-2.740e-01,1.553e+00,6.169e+00,2.409e-01,-4.388e-02,1.157e-01,1.008e-02
8.902e-02,-2.715e-01,1.554e+00,6.170e+00,2.409e-01,-4.388e-02,1.157e-01,1.005e-02
8.907e-02,-2.691e-01,1.553e+00,6.171e+00,2.409e-01,-4.388e-02,1.157e-01,1.002e-02
8.911e-02,-2.667e-01,1.553e+00,6.172e+00,2.409e-01,-4.388e-02,1.157e-01,9.999e-03
8.915e-02,-2.642e-01,1.553e+00,6.174e+00,2.320e-01,-8.011e-02,1.210e-01,9.971e-03
8.920e-02,-2.619e-01,1.552e+00,6.175e+00,2.587e-01,1.269e-01,1.009e-01,9.944e-03
8.924e-02,-2.594e-01,1.552e+00,6.176e+00,2.587e-01,1.269e-01,1.009e-01,9.914e-03
8.929e-02,-2.569e-01,1.553e+00,6.177e+00,2.320e-01,-8.011e-02,1.210e-01,9.884e-03
8.933e-02,-2.545e-01,1.553e+00,6.178e+00,2.320e-01,-8.011e-02,1.210e-01,9.856e-03
8.937e-02,-2.521e-01,1.552e+00,6.179e+00,2.587e-01,1.269e-01,1.009e-01,9.827e-03
8.942e-02,-2.497e-01,1.552e+00,6.180e+00,2.587e-01,1.269e-01,1.009e-01,9.797e-03
8.947e-02,-2.472e-01,1.553e+00,6.181e+00,2.320e-01,-8.011e-02,1.210e-01,9.767e-03
8.951e-02,-2.448e-01,1.553e+00,6.182e+00,-3.486e-02,7.873e-03,1.451e-01,9.738e-03
8.953e-02,-2.435e-01,1.553e+00,6.184e+00,-3.486e-02,7.873e-03,1.451e-01,9.723e-03
8.953e-02,-2.434e-01,1.553e+00,6.185e+00,-3.486e-02,7.873e-03,1.451e-01,9.722e-03
8.953e-02,-2.436e-01,1.553e+00,6.187e+00,-3.486e-02,7.873e-03,1.451e-01,9.724e-03
8.953e-02,-2.439e-01,1.553e+00,6.188e+00,-3.486e-02,7.873e-03,1.451e-01,9.728e-03
8.952e-02,-2.443e-01,1.553e+00,6.190e+00,2.706e-01,-1.283e-02,9.355e-02,9.732e-03
8.954e-02,-2.434e-01,1.553e+00,6.191e+00,2.706e-01,-1.283e-02,9.355e-02,9.721e-03
8.957e-02,-2.412e-01,1.553e+00,6.192e+00,2.706e-01,-1.283e-02,9.355e-02,9.696e-03
8.962e-02,-2.387e-01,1.553e+00,6.193e+00,2.706e-01,-1.283e-02,9.355e-02,9.666e-03
8.967e-02,-2.361e-01,1.553e+00,6.193e+00,2.706e-01,-1.283e-02,9.355e-02,9.635e-03
8.971e-02,-2.335e-01,1.553e+00,6.194e+00,2.706e-01,-1.283e-02,9.355e-02,9.603e-03
8.976e-02,-2.308e-01,1.553e+00,6.195e+00,2.706e-01,-1.283e-02,9.355e-02,9.571e-03
8.981e-02,-2.282e-01,1.553e+00,6.196e+00,2.706e-01,-1.283e-02,9.355e-02,9.539e-03
8.986e-02,-2.255e-01,1.553e+00,6.197e+00,2.706e-01,-1.283e-02,9.355e-02,9.507e-03
8.990e-02,-2.228e-01,1.553e+00,6.198e+00,2.202e-01,-2.478e-03,1.391e-01,9.474e-03
8.995e-02,-2.204e-01,1.553e+00,6.200e+00,2.202e-01,-2.478e-03,1.391e-01,9.444e-03
8.999e-02,-2.181e-01,1.553e+00,6.201e+00,2.202e-01,-2.478e-03,1.391e-01,9.415e-03
9.003e-02,-2.159e-01,1.553e+00,6.202e+00,2.202e-01,-2.478e-03,1.391e-01,9.387e-03
9.007e-02,-2.136e-01,1.553e+00,6.204e+00,2.202e-01,-2.478e-03,1.391e-01,9.359e-03
9.011e-02,-2.114e-01,1.553e+00,6.205e+00,2.202e-01,-2.478e-03,1.391e-01,9.331e-03
9.015e-02,-2.092e-01,1.553e+00,6.206e+00,2.202e-01,-2.478e-03,1.391e-01,9.303e-03
9.019e-02,-2.070e-01,1.553e+00,6.208e+00,2.202e-01,-2.478e-03,1.391e-01,9.275e-03
9.023e-02,-2.048e-01,1.553e+00,6.209e+00,2.083e-01,4.410e-02,1.404e-01,9.246e-03
9.027e-02,-2.026e-01,1.553e+00,6.211e+00,2.083e-01,4.410e-02,1.404e-01,9.219e-03
9.030e-02,-2.005e-01,1.553e+00,6.212e+00,2.083e-01,4.410e-02,1.404e-01,9.192e-03
9.034e-02,-1.984e-01,1.554e+00,6.213e+00,2.083e-01,4.410e-02,1.404e-01,9.166e-03
9.038e-02,-1.963e-01,1.554e+00,6.215e+00,2.291e-01,6.998e-02,7.747e-02,9.141e-03
9.041e-02,-1.942e-01,1.555e+00,6.216e+00,2.291e-01,6.998e-02,7.747e-02,9.116e-03
9.045e-02,-1.919e-01,1.555e+00,6.216e+00,2.291e-01,6.998e-02,7.747e-02,9.091e-03
9.048e-02,-1.896e-01,1.556e+00,6.217e+00,2.291e-01,6.998e-02,7.747e-02,9.067e-03
9.052e-02,-1.873e-01,1.557e+00,6.218e+00,2.291e-01,6.998e-02,7.747e-02,9.045e-03
9.055e-02,-1.850e-01,1.557e+00,6.219e+00,2.291e-01,6.998e-02,7.747e-02,9.024e-03
9.058e-02,-1.827e-01,1.558e+00,6.220e+00,2.231e-01,-1.283e-02,1.364e-01,9.005e-03
9.061e-02,-1.805e-01,1.558e+00,6.221e+00,2.231e-01,-1.283e-02,1.364e-01,8.987e-03
9.063e-02,-1.782e-01,1.558e+00,6.222e+00,2.231e-01,-1.283e-02,1.364e-01,8.969e-03
9.066e-02,-1.760e-01,1.558e+00,6.224e+00,2.231e-01,-1.283e-02,1.364e-01,8.951e-03
9.069e-02,-1.737e-01,1.558e+00,6.225e+00,2.231e-01,-1.283e-02,1.364e-01,8.933e-03
9.072e-02,-1.715e-01,1.558e+00,6.226e+00,2.231e-01,-1.283e-02,1.364e-01,8.915e-03
9.075e-02,-1.693e-01,1.558e+00,6.228e+00,2.231e-01,-1.283e-02,1.364e-01,8.896e-03
9.077e-02,-1.670e-01,1.558e+00,6.229e+00,2.231e-01,-1.283e-02,1.364e-01,8.877e-03
9.080e-02,-1.648e-01,1.558e+00,6.230e+00,2.231e-01,-1.283e-02,1.364e-01,8.857e-03
9.083e-02,-1.625e-01,1.558e+00,6.232e+00,2.291e-01,-9.564e-02,1.311e-01,8.837e-03
9.086e-02,-1.603e-01,1.557e+00,6.233e+00,2.291e-01,-9.564e-02,1.311e-01,8.816e-03
9.089e-02,-1.580e-01,1.556e+00,6.234e+00,2.291e-01,-9.564e-02,1.311e-01,8.793e-03
9.093e-02,-1.557e-01,1.555e+00,6.236e+00,2.291e-01,-9.564e-02,1.311e-01,8.768e-03
9.097e-02,-1.534e-01,1.554e+00,6.237e+00,2.291e-01,-9.564e-02,1.311e-01,8.740e-03
9.100e-02,-1.511e-01,1.554e+00,6.238e+00,2.291e-01,-9.564e-02,1.311e-01,8.710e-03
9.104e-02,-1.488e-01,1.553e+00,6.240e+00,2.172e-01,1.424e-01,1.398e-01,8.678e-03
9.109e-02,-1.466e-01,1.553e+00,6.241e+00,2.587e-01,6.480e-02,9.824e-02,8.645e-03
9.113e-02,-1.442e-01,1.553e+00,6.242e+00,2.439e-01,5.963e-02,7.144e-02,8.611e-03
9.117e-02,-1.417e-01,1.554e+00,6.243e+00,2.350e-01,5.963e-02,8.283e-02,8.578e-03
9.121e-02,-1.393e-01,1.554e+00,6.244e+00,2.350e-01,5.963e-02,8.283e-02,8.546e-03
9.125e-02,-1.370e-01,1.555e+00,6.244e+00,2.350e-01,5.963e-02,8.283e-02,8.516e-03
9.129e-02,-1.346e-01,1.556e+00,6.245e+00,2.350e-01,5.963e-02,8.283e-02,8.488e-03
9.132e-02,-1.322e-01,1.556e+00,6.246e+00,2.350e-01,5.963e-02,8.283e-02,8.460e-03
9.135e-02,-1.299e-01,1.557e+00,6.247e+00,2.350e-01,5.963e-02,8.283e-02,8.434e-03
9.139e-02,-1.275e-01,1.557e+00,6.248e+00,2.350e-01,5.963e-02,8.283e-02,8.410e-03
9.142e-02,-1.252e-01,1.558e+00,6.249e+00,2.350e-01,5.963e-02,8.283e-02,8.386e-03
9.145e-02,-1.228e-01,1.559e+00,6.249e+00,2.291e-01,-7.653e-03,1.331e-01,8.364e-03
9.147e-02,-1.205e-01,1.559e+00,6.251e+00,2.291e-01,-7.653e-03,1.331e-01,8.343e-03
9.150e-02,-1.182e-01,1.559e+00,6.252e+00,2.291e-01,-7.653e-03,1.331e-01,8.323e-03
9.153e-02,-1.159e-01,1.559e+00,6.253e+00,2.291e-01,-7.653e-03,1.331e-01,8.303e-03
9.156e-02,-1.136e-01,1.559e+00,6.255e+00,2.291e-01,-7.653e-03,1.331e-01,8.282e-03
9.158e-02,-1.113e-01,1.559e+00,6.256e+00,2.291e-01,-7.653e-03,1.331e-01,8.261e-03
9.161e-02,-1.090e-01,1.559e+00,6.257e+00,2.291e-01,-3.353e-02,1.270e-01,8.239e-03
9.164e-02,-1.067e-01,1.559e+00,6.259e+00,2.291e-01,-3.353e-02,1.270e-01,8.218e-03
9.167e-02,-1.044e-01,1.558e+00,6.260e+00,2.291e-01,-3.353e-02,1.270e-01,8.195e-03
9.170e-02,-1.021e-01,1.558e+00,6.261e+00,1.549e-01,-3.871e-02,1.431e-01,8.172e-03
9.172e-02,-1.001e-01,1.558e+00,6.263e+00,1.549e-01,-3.871e-02,1.431e-01,8.151e-03
9.175e-02,-9.841e-02,1.557e+00,6.264e+00,1.549e-01,-3.871e-02,1.431e-01,8.133e-03
9.177e-02,-9.681e-02,1.557e+00,6.265e+00,1.549e-01,-3.871e-02,1.431e-01,8.115e-03
9.179e-02,-9.525e-02,1.556e+00,6.267e+00,1.549e-01,-3.871e-02,1.431e-01,8.096e-03
9.181e-02,-9.369e-02,1.556e+00,6.268e+00,2.528e-01,2.858e-02,8.484e-02,8.077e-03
9.184e-02,-9.172e-02,1.556e+00,6.269e+00,2.528e-01,2.858e-02,8.484e-02,8.052e-03
9.188e-02,-8.936e-02,1.556e+00,6.270e+00,2.528e-01,2.858e-02,8.484e-02,8.023e-03
9.191e-02,-8.688e-02,1.556e+00,6.271e+00,2.528e-01,2.858e-02,8.484e-02,7.992e-03
9.195e-02,-8.436e-02,1.557e+00,6.272e+00,2.528e-01,2.858e-02,8.484e-02,7.961e-03
9.199e-02,-8.183e-02,1.557e+00,6.273e+00,2.646e-01,3.375e-02,9.221e-02,7.931e-03
9.202e-02,-7.925e-02,1.557e+00,6.274e+00,2.646e-01,3.375e-02,9.221e-02,7.901e-03
9.206e-02,-7.664e-02,1.557e+00,6.274e+00,2.646e-01,3.375e-02,9.221e-02,7.870e-03
9.209e-02,-7.401e-02,1.558e+00,6.275e+00,2.646e-01,3.375e-02,9.221e-02,7.840e-03
9.213e-02,-7.139e-02,1.558e+00,6.276e+00,2.646e-01,3.375e-02,9.221e-02,7.810e-03
9.216e-02,-6.876e-02,1.558e+00,6.277e+00,2.646e-01,3.375e-02,9.221e-02,7.781e-03
9.219e-02,-6.612e-02,1.558e+00,6.278e+00,2.646e-01,3.375e-02,9.221e-02,7.752e-03
9.223e-02,-6.349e-02,1.558e+00,6.279e+00,2.646e-01,3.375e-02,9.221e-02,7.723e-03
9.226e-02,-6.086e-02,1.558e+00,6.280e+00,1.935e-01,-3.871e-02,1.411e-01,7.694e-03
9.229e-02,-5.852e-02,1.558e+00,6.281e+00,1.935e-01,-3.871e-02,1.411e-01,7.668e-03
9.231e-02,-5.646e-02,1.558e+00,6.283e+00,1.935e-01,-3.871e-02,1.411e-01,7.646e-03
9.234e-02,-5.448e-02,1.558e+00,1.010e-03,2.587e-01,2.097e-01,3.794e-02,7.623e-03
9.237e-02,-5.231e-02,1.558e+00,1.390e-03,2.587e-01,2.097e-01,3.794e-02,7.597e-03
9.240e-02,-4.993e-02,1.559e+00,1.769e-03,2.587e-01,2.097e-01,3.794e-02,7.571e-03
9.242e-02,-4.749e-02,1.560e+00,2.149e-03,2.587e-01,2.097e-01,3.794e-02,7.547e-03
9.245e-02,-4.503e-02,1.561e+00,2.528e-03,2.587e-01,2.097e-01,3.794e-02,7.525e-03
9.247e-02,-4.257e-02,1.563e+00,2.907e-03,2.587e-01,2.097e-01,3.794e-02,7.506e-03
9.249e-02,-4.010e-02,1.564e+00,3.287e-03,2.587e-01,1.822e-02,5.335e-02,7.490e-03
9.251e-02,-3.758e-02,1.565e+00,3.820e-03,2.587e-01,1.822e-02,5.335e-02,7.477e-03
9.252e-02,-3.501e-02,1.565e+00,4.354e-03,2.587e-01,1.822e-02,5.335e-02,7.464e-03
9.253e-02,-3.242e-02,1.565e+00,4.887e-03,2.587e-01,1.822e-02,5.335e-02,7.452e-03
9.255e-02,-2.983e-02,1.566e+00,5.421e-03,2.587e-01,1.822e-02,5.335e-02,7.440e-03
9.256e-02,-2.723e-02,1.566e+00,5.954e-03,2.587e-01,1.822e-02,5.335e-02,7.429e-03
9.257e-02,-2.464e-02,1.566e+00,6.488e-03,2.587e-01,1.822e-02,5.335e-02,7.418e-03
9.259e-02,-2.204e-02,1.566e+00,7.022e-03,2.587e-01,1.822e-02,5.335e-02,7.407e-03
9.260e-02,-1.945e-02,1.566e+00,7.555e-03,2.587e-01,2.698e-03,5.938e-02,7.396e-03
9.261e-02,-1.685e-02,1.566e+00,8.149e-03,2.587e-01,2.698e-03,5.938e-02,7.386e-03
9.262e-02,-1.426e-02,1.566e+00,8.743e-03,2.587e-01,2.698e-03,5.938e-02,7.376e-03
9.263e-02,-1.166e-02,1.567e+00,9.336e-03,2.587e-01,2.698e-03,5.938e-02,7.366e-03
9.264e-02,-9.068e-03,1.567e+00,9.930e-03,2.587e-01,2.698e-03,5.938e-02,7.355e-03
9.265e-02,-6.473e-03,1.567e+00,1.052e-02,2.587e-01,2.698e-03,5.938e-02,7.345e-03
9.267e-02,-3.878e-03,1.567e+00,1.112e-02,2.587e-01,4.410e-02,6.809e-02,7.334e-03
9.268e-02,-1.283e-03,1.567e+00,1.180e-02,2.587e-01,4.410e-02,6.809e-02,7.324e-03
9.269e-02,1.310e-03,1.567e+00,1.248e-02,2.587e-01,4.410e-02,6.809e-02,7.314e-03
9.270e-02,3.903e-03,1.568e+00,1.316e-02,2.587e-01,4.410e-02,6.809e-02,7.305e-03
9.270e-02,6.496e-03,1.568e+00,1.384e-02,2.587e-01,4.410e-02,6.809e-02,7.297e-03
9.271e-02,9.090e-03,1.568e+00,1.452e-02,2.587e-01,4.410e-02,6.809e-02,7.289e-03
9.272e-02,1.168e-02,1.569e+00,1.520e-02,2.587e-01,4.410e-02,6.809e-02,7.283e-03
9.272e-02,1.428e-02,1.569e+00,1.588e-02,2.587e-01,4.410e-02,6.809e-02,7.278e-03
9.272e-02,1.687e-02,1.570e+00,1.657e-02,2.646e-01,-5.423e-02,1.986e-02,7.273e-03
9.273e-02,1.947e-02,1.570e+00,1.676e-02,2.646e-01,-5.423e-02,1.986e-02,7.270e-03
9.273e-02,2.208e-02,1.570e+00,1.696e-02,2.587e-01,4.410e-02,5.737e-02,7.266e-03
9.273e-02,2.469e-02,1.570e+00,1.754e-02,2.587e-01,4.410e-02,5.737e-02,7.261e-03
9.273e-02,2.728e-02,1.570e+00,1.811e-02,2.587e-01,4.410e-02,5.737e-02,7.257e-03
9.273e-02,2.988e-02,1.570e+00,1.868e-02,2.587e-01,4.410e-02,5.737e-02,7.254e-03
9.274e-02,3.247e-02,1.571e+00,1.926e-02,2.587e-01,4.410e-02,5.737e-02,7.252e-03
9.273e-02,3.507e-02,1.571e+00,1.983e-02,2.587e-01,4.410e-02,5.737e-02,7.250e-03
9.273e-02,3.766e-02,1.572e+00,2.040e-02,2.587e-01,4.410e-02,5.737e-02,7.250e-03
9.273e-02,4.025e-02,1.572e+00,2.098e-02,2.587e-01,4.410e-02,5.737e-02,7.250e-03
9.273e-02,4.284e-02,1.573e+00,2.155e-02,2.587e-01,1.269e-01,7.278e-02,7.252e-03
9.272e-02,4.541e-02,1.573e+00,2.228e-02,2.587e-01,1.269e-01,7.278e-02,7.254e-03
9.271e-02,4.795e-02,1.574e+00,2.301e-02,2.587e-01,1.269e-01,7.278e-02,7.258e-03
9.270e-02,5.049e-02,1.575e+00,2.374e-02,2.587e-01,1.269e-01,7.278e-02,7.264e-03
9.269e-02,5.302e-02,1.576e+00,2.446e-02,2.587e-01,1.269e-01,7.278e-02,7.272e-03
9.268e-02,5.555e-02,1.576e+00,2.519e-02,2.587e-01,1.269e-01,7.278e-02,7.282e-03
9.266e-02,5.808e-02,1.577e+00,2.592e-02,2.617e-01,-8.529e-02,6.273e-02,7.294e-03
9.265e-02,6.063e-02,1.578e+00,2.655e-02,2.646e-01,-1.112e-01,7.546e-02,7.307e-03
9.263e-02,6.319e-02,1.577e+00,2.730e-02,2.646e-01,-1.422e-01,8.350e-02,7.321e-03
9.261e-02,6.575e-02,1.577e+00,2.814e-02,2.557e-01,1.217e-01,9.020e-02,7.332e-03
9.260e-02,6.829e-02,1.577e+00,2.904e-02,2.557e-01,1.217e-01,9.020e-02,7.343e-03
9.258e-02,7.082e-02,1.577e+00,2.994e-02,2.646e-01,-1.422e-01,8.350e-02,7.354e-03
9.257e-02,7.335e-02,1.578e+00,3.077e-02,2.646e-01,-1.422e-01,8.350e-02,7.367e-03
9.255e-02,7.590e-02,1.577e+00,3.161e-02,2.557e-01,1.217e-01,9.020e-02,7.379e-03
9.253e-02,7.843e-02,1.577e+00,3.251e-02,2.557e-01,1.217e-01,9.020e-02,7.390e-03
9.252e-02,8.096e-02,1.578e+00,3.341e-02,2.646e-01,-1.422e-01,8.350e-02,7.401e-03
9.250e-02,8.349e-02,1.578e+00,3.425e-02,2.261e-01,-7.493e-02,1.411e-01,7.414e-03
9.248e-02,8.592e-02,1.577e+00,3.566e-02,2.261e-01,-7.493e-02,1.411e-01,7.426e-03
9.247e-02,8.823e-02,1.577e+00,3.707e-02,1.460e-01,-3.353e-02,1.445e-01,7.436e-03
9.246e-02,9.018e-02,1.576e+00,3.852e-02,1.460e-01,-3.353e-02,1.445e-01,7.442e-03
9.245e-02,9.179e-02,1.576e+00,3.996e-02,1.460e-01,-3.353e-02,1.445e-01,7.447e-03
9.244e-02,9.330e-02,1.575e+00,4.140e-02,1.460e-01,-3.353e-02,1.445e-01,7.451e-03
9.243e-02,9.477e-02,1.575e+00,4.285e-02,2.617e-01,9.586e-02,5.536e-02,7.454e-03
9.243e-02,9.670e-02,1.575e+00,4.340e-02,2.617e-01,9.586e-02,5.536e-02,7.458e-03
9.241e-02,9.908e-02,1.576e+00,4.396e-02,2.617e-01,9.586e-02,5.536e-02,7.463e-03
9.240e-02,1.016e-01,1.576e+00,4.451e-02,2.617e-01,9.586e-02,5.536e-02,7.469e-03
9.239e-02,1.041e-01,1.577e+00,4.506e-02,2.587e-01,1.424e-01,9.087e-02,7.477e-03
9.237e-02,1.067e-01,1.577e+00,4.597e-02,2.617e-01,-2.835e-02,9.288e-02,7.486e-03
9.235e-02,1.093e-01,1.578e+00,4.690e-02,2.617e-01,-2.835e-02,9.288e-02,7.497e-03
9.234e-02,1.119e-01,1.578e+00,4.783e-02,2.617e-01,-2.835e-02,9.288e-02,7.508e-03
9.232e-02,1.145e-01,1.578e+00,4.876e-02,2.617e-01,-2.835e-02,9.288e-02,7.519e-03
9.230e-02,1.171e-01,1.577e+00,4.969e-02,2.617e-01,-2.835e-02,9.288e-02,7.529e-03
9.228e-02,1.197e-01,1.577e+00,5.062e-02,2.587e-01,1.424e-01,9.087e-02,7.538e-03
9.227e-02,1.223e-01,1.577e+00,5.152e-02,2.617e-01,-2.835e-02,9.288e-02,7.546e-03
9.225e-02,1.249e-01,1.578e+00,5.245e-02,2.231e-01,-5.941e-02,1.431e-01,7.555e-03
9.223e-02,1.273e-01,1.577e+00,5.388e-02,2.231e-01,-5.941e-02,1.431e-01,7.564e-03
9.222e-02,1.296e-01,1.577e+00,5.532e-02,2.380e-01,6.998e-02,1.371e-01,7.571e-03
9.221e-02,1.319e-01,1.577e+00,5.669e-02,2.380e-01,6.998e-02,1.371e-01,7.577e-03
9.219e-02,1.343e-01,1.577e+00,5.806e-02,2.231e-01,-5.941e-02,1.431e-01,7.584e-03
9.218e-02,1.366e-01,1.577e+00,5.949e-02,2.231e-01,-5.941e-02,1.431e-01,7.591e-03
9.216e-02,1.389e-01,1.577e+00,6.092e-02,2.380e-01,6.998e-02,1.371e-01,7.598e-03
9.215e-02,1.412e-01,1.577e+00,6.229e-02,2.380e-01,6.998e-02,1.371e-01,7.604e-03
9.213e-02,1.436e-01,1.577e+00,6.366e-02,1.253e-01,-9.564e-02,1.445e-01,7.611e-03
9.212e-02,1.455e-01,1.577e+00,6.511e-02,1.253e-01,-9.564e-02,1.445e-01,7.617e-03
9.211e-02,1.469e-01,1.577e+00,6.655e-02,2.380e-01,8.551e-02,1.331e-01,7.620e-03
9.210e-02,1.487e-01,1.577e+00,6.788e-02,2.380e-01,8.551e-02,1.331e-01,7.624e-03
9.209e-02,1.509e-01,1.577e+00,6.921e-02,2.617e-01,2.097e-01,5.871e-02,7.629e-03
9.207e-02,1.533e-01,1.578e+00,6.980e-02,2.617e-01,2.858e-02,6.675e-02,7.636e-03
9.205e-02,1.558e-01,1.579e+00,7.047e-02,2.617e-01,2.858e-02,6.675e-02,7.646e-03
9.203e-02,1.584e-01,1.579e+00,7.113e-02,2.617e-01,2.858e-02,6.675e-02,7.657e-03
9.201e-02,1.610e-01,1.579e+00,7.180e-02,2.617e-01,2.858e-02,6.675e-02,7.669e-03
9.198e-02,1.636e-01,1.580e+00,7.247e-02,2.617e-01,2.858e-02,6.675e-02,7.681e-03
9.196e-02,1.662e-01,1.580e+00,7.314e-02,2.587e-01,-8.529e-02,1.123e-01,7.694e-03
9.194e-02,1.688e-01,1.580e+00,7.426e-02,2.587e-01,-8.529e-02,1.123e-01,7.707e-03
9.191e-02,1.714e-01,1.579e+00,7.538e-02,2.587e-01,-8.529e-02,1.123e-01,7.719e-03
9.189e-02,1.739e-01,1.579e+00,7.651e-02,2.587e-01,-8.529e-02,1.123e-01,7.729e-03
9.187e-02,1.765e-01,1.578e+00,7.763e-02,2.587e-01,-8.529e-02,1.123e-01,7.737e-03
9.185e-02,1.791e-01,1.578e+00,7.875e-02,2.587e-01,-8.529e-02,1.123e-01,7.744e-03
9.184e-02,1.816e-01,1.577e+00,7.988e-02,2.528e-01,9.068e-02,1.224e-01,7.749e-03
9.182e-02,1.842e-01,1.577e+00,8.110e-02,2.528e-01,9.068e-02,1.224e-01,7.753e-03
9.181e-02,1.867e-01,1.577e+00,8.232e-02,2.350e-01,-8.529e-02,1.391e-01,7.757e-03
9.179e-02,1.892e-01,1.578e+00,8.371e-02,2.350e-01,-8.529e-02,1.391e-01,7.762e-03
9.177e-02,1.916e-01,1.577e+00,8.510e-02,2.320e-01,1.114e-01,1.364e-01,7.766e-03
9.176e-02,1.939e-01,1.577e+00,8.647e-02,2.320e-01,1.114e-01,1.364e-01,7.769e-03
9.174e-02,1.963e-01,1.578e+00,8.783e-02,2.350e-01,-8.529e-02,1.391e-01,7.773e-03
9.173e-02,1.986e-01,1.578e+00,8.922e-02,2.350e-01,-8.529e-02,1.391e-01,7.779e-03
9.171e-02,2.009e-01,1.577e+00,9.061e-02,2.350e-01,-8.529e-02,1.391e-01,7.783e-03
9.170e-02,2.033e-01,1.577e+00,9.201e-02,2.320e-01,1.114e-01,1.364e-01,7.786e-03
9.168e-02,2.056e-01,1.577e+00,9.337e-02,2.741e-02,3.375e-02,1.451e-01,7.788e-03
9.167e-02,2.071e-01,1.577e+00,9.482e-02,2.741e-02,3.375e-02,1.451e-01,7.789e-03
9.167e-02,2.078e-01,1.578e+00,9.627e-02,2.646e-01,-2.835e-02,1.029e-01,7.790e-03
9.166e-02,2.091e-01,1.578e+00,9.730e-02,2.646e-01,-2.835e-02,1.029e-01,7.792e-03
9.164e-02,2.114e-01,1.578e+00,9.833e-02,2.646e-01,-2.835e-02,1.029e-01,7.796e-03
9.163e-02,2.139e-01,1.578e+00,9.936e-02,2.646e-01,-2.835e-02,1.029e-01,7.799e-03
9.161e-02,2.165e-01,1.577e+00,1.004e-01,2.646e-01,-2.835e-02,1.029e-01,7.803e-03
9.159e-02,2.191e-01,1.577e+00,1.014e-01,2.528e-01,1.476e-01,7.345e-02,7.805e-03
9.158e-02,2.217e-01,1.578e+00,1.022e-01,2.617e-01,-8.011e-02,1.036e-01,7.808e-03
9.156e-02,2.242e-01,1.578e+00,1.032e-01,2.617e-01,-8.011e-02,1.036e-01,7.811e-03
9.154e-02,2.268e-01,1.578e+00,1.042e-01,2.380e-01,-8.529e-02,1.291e-01,7.814e-03
9.152e-02,2.293e-01,1.577e+00,1.055e-01,2.380e-01,1.269e-01,1.351e-01,7.816e-03
9.151e-02,2.317e-01,1.577e+00,1.069e-01,2.380e-01,1.269e-01,1.351e-01,7.817e-03
9.149e-02,2.341e-01,1.578e+00,1.082e-01,2.380e-01,-8.529e-02,1.291e-01,7.819e-03
9.148e-02,2.365e-01,1.578e+00,1.095e-01,2.380e-01,-8.529e-02,1.291e-01,7.823e-03
9.146e-02,2.389e-01,1.578e+00,1.108e-01,2.380e-01,-8.529e-02,1.291e-01,7.826e-03
9.144e-02,2.413e-01,1.577e+00,1.121e-01,2.380e-01,1.269e-01,1.351e-01,7.827e-03
9.143e-02,2.437e-01,1.577e+00,1.134e-01,2.380e-01,1.269e-01,1.351e-01,7.827e-03
9.141e-02,2.461e-01,1.578e+00,1.148e-01,2.231e-01,-9.046e-02,1.431e-01,7.828e-03
9.139e-02,2.484e-01,1.578e+00,1.162e-01,2.231e-01,-9.046e-02,1.431e-01,7.831e-03
9.138e-02,2.507e-01,1.578e+00,1.177e-01,2.231e-01,-9.046e-02,1.431e-01,7.833e-03
9.136e-02,2.529e-01,1.577e+00,1.191e-01,2.231e-01,6.998e-02,1.431e-01,7.833e-03
9.135e-02,2.551e-01,1.577e+00,1.205e-01,2.231e-01,6.998e-02,1.431e-01,7.832e-03
9.134e-02,2.574e-01,1.577e+00,1.219e-01,2.557e-01,1.373e-01,9.020e-02,7.831e-03
9.132e-02,2.597e-01,1.578e+00,1.228e-01,2.617e-01,-4.906e-02,8.685e-02,7.831e-03
9.130e-02,2.622e-01,1.578e+00,1.237e-01,2.617e-01,-4.906e-02,8.685e-02,7.833e-03
9.128e-02,2.648e-01,1.578e+00,1.246e-01,2.617e-01,-4.906e-02,8.685e-02,7.835e-03
9.127e-02,2.674e-01,1.578e+00,1.255e-01,2.587e-01,-1.800e-02,8.216e-02,7.836e-03
9.125e-02,2.700e-01,1.577e+00,1.263e-01,2.587e-01,-1.800e-02,8.216e-02,7.836e-03
9.123e-02,2.726e-01,1.577e+00,1.271e-01,2.587e-01,-1.800e-02,8.216e-02,7.835e-03
9.121e-02,2.752e-01,1.577e+00,1.279e-01,2.587e-01,1.994e-01,1.123e-01,7.834e-03
9.120e-02,2.777e-01,1.577e+00,1.290e-01,2.587e-01,-1.800e-02,8.216e-02,7.832e-03
9.118e-02,2.803e-01,1.578e+00,1.299e-01,2.587e-01,-1.800e-02,8.216e-02,7.832e-03
9.116e-02,2.829e-01,1.578e+00,1.307e-01,2.587e-01,-1.800e-02,8.216e-02,7.832e-03
9.114e-02,2.855e-01,1.578e+00,1.315e-01,2.587e-01,-1.800e-02,8.216e-02,7.832e-03
9.113e-02,2.880e-01,1.578e+00,1.323e-01,2.261e-01,1.822e-02,1.418e-01,7.831e-03
9.111e-02,2.905e-01,1.578e+00,1.337e-01,2.261e-01,1.822e-02,1.418e-01,7.829e-03
9.109e-02,2.928e-01,1.578e+00,1.352e-01,2.261e-01,1.822e-02,1.418e-01,7.828e-03
9.108e-02,2.951e-01,1.578e+00,1.366e-01,2.261e-01,1.822e-02,1.418e-01,7.827e-03
9.106e-02,2.974e-01,1.578e+00,1.380e-01,2.261e-01,1.822e-02,1.418e-01,7.826e-03
9.105e-02,2.997e-01,1.578e+00,1.394e-01,2.261e-01,1.822e-02,1.418e-01,7.825e-03
9.103e-02,3.019e-01,1.578e+00,1.408e-01,2.261e-01,1.822e-02,1.418e-01,7.825e-03
9.101e-02,3.042e-01,1.579e+00,1.423e-01,2.261e-01,1.822e-02,1.418e-01,7.825e-03
9.099e-02,3.065e-01,1.579e+00,1.437e-01,2.261e-01,1.822e-02,1.418e-01,7.825e-03
9.098e-02,3.087e-01,1.579e+00,1.451e-01,2.320e-01,7.873e-03,1.344e-01,7.826e-03
9.096e-02,3.110e-01,1.579e+00,1.464e-01,2.320e-01,7.873e-03,1.344e-01,7.827e-03
9.094e-02,3.133e-01,1.579e+00,1.478e-01,2.646e-01,6.480e-02,1.036e-01,7.828e-03
9.092e-02,3.158e-01,1.579e+00,1.488e-01,2.646e-01,6.480e-02,1.036e-01,7.829e-03
9.089e-02,3.183e-01,1.580e+00,1.498e-01,2.646e-01,6.480e-02,1.036e-01,7.831e-03
9.087e-02,3.209e-01,1.580e+00,1.509e-01,2.646e-01,6.480e-02,1.036e-01,7.833e-03
9.085e-02,3.235e-01,1.580e+00,1.519e-01,2.646e-01,6.480e-02,1.036e-01,7.836e-03
9.082e-02,3.261e-01,1.581e+00,1.530e-01,2.646e-01,6.480e-02,1.036e-01,7.840e-03
9.080e-02,3.287e-01,1.581e+00,1.540e-01,2.617e-01,1.822e-02,1.116e-01,7.844e-03
9.077e-02,3.314e-01,1.581e+00,1.551e-01,2.617e-01,1.822e-02,1.116e-01,7.850e-03
9.074e-02,3.340e-01,1.581e+00,1.562e-01,2.617e-01,1.822e-02,1.116e-01,7.855e-03
9.071e-02,3.366e-01,1.582e+00,1.573e-01,2.617e-01,1.822e-02,1.116e-01,7.861e-03
9.068e-02,3.392e-01,1.582e+00,1.585e-01,2.617e-01,1.822e-02,1.116e-01,7.867e-03
9.065e-02,3.419e-01,1.582e+00,1.596e-01,2.617e-01,1.822e-02,1.116e-01,7.874e-03
9.062e-02,3.445e-01,1.582e+00,1.607e-01,2.617e-01,1.822e-02,1.116e-01,7.881e-03
9.059e-02,3.471e-01,1.582e+00,1.618e-01,2.617e-01,1.822e-02,1.116e-01,7.888e-03
9.056e-02,3.497e-01,1.583e+00,1.629e-01,2.528e-01,1.010e-01,1.224e-01,7.895e-03
9.053e-02,3.523e-01,1.583e+00,1.641e-01,2.261e-01,-1.283e-02,1.438e-01,7.903e-03
9.050e-02,3.547e-01,1.583e+00,1.656e-01,2.261e-01,-1.283e-02,1.438e-01,7.912e-03
9.047e-02,3.571e-01,1.583e+00,1.670e-01,2.261e-01,-1.283e-02,1.438e-01,7.920e-03
9.044e-02,3.593e-01,1.583e+00,1.685e-01,2.261e-01,-1.283e-02,1.438e-01,7.928e-03
9.042e-02,3.616e-01,1.583e+00,1.699e-01,2.261e-01,-1.283e-02,1.438e-01,7.936e-03
9.039e-02,3.639e-01,1.583e+00,1.713e-01,2.261e-01,-1.283e-02,1.438e-01,7.943e-03
9.036e-02,3.662e-01,1.583e+00,1.728e-01,2.261e-01,-1.283e-02,1.438e-01,7.950e-03
9.033e-02,3.684e-01,1.583e+00,1.742e-01,2.557e-01,9.586e-02,9.020e-02,7.956e-03
9.030e-02,3.708e-01,1.583e+00,1.751e-01,2.617e-01,-2.478e-03,9.690e-02,7.962e-03
9.027e-02,3.733e-01,1.583e+00,1.761e-01,2.617e-01,-2.478e-03,9.690e-02,7.970e-03
9.024e-02,3.759e-01,1.583e+00,1.771e-01,2.617e-01,-2.478e-03,9.690e-02,7.978e-03
9.021e-02,3.785e-01,1.583e+00,1.780e-01,2.617e-01,-2.478e-03,9.690e-02,7.986e-03
9.017e-02,3.812e-01,1.583e+00,1.790e-01,2.617e-01,-2.478e-03,9.690e-02,7.994e-03
9.014e-02,3.838e-01,1.583e+00,1.800e-01,2.617e-01,-2.478e-03,9.690e-02,8.001e-03
9.011e-02,3.864e-01,1.583e+00,1.809e-01,2.617e-01,-2.478e-03,9.690e-02,8.009e-03
9.007e-02,3.890e-01,1.583e+00,1.819e-01,2.617e-01,-2.478e-03,9.690e-02,8.016e-03
9.004e-02,3.917e-01,1.583e+00,1.829e-01,2.142e-01,-8.011e-02,1.438e-01,8.023e-03
9.001e-02,3.941e-01,1.583e+00,1.843e-01,2.142e-01,-8.011e-02,1.438e-01,8.029e-03
8.998e-02,3.963e-01,1.582e+00,1.857e-01,2.142e-01,-8.011e-02,1.438e-01,8.033e-03
8.996e-02,3.985e-01,1.582e+00,1.872e-01,2.142e-01,-8.011e-02,1.438e-01,8.035e-03
8.994e-02,4.006e-01,1.581e+00,1.886e-01,2.142e-01,-8.011e-02,1.438e-01,8.035e-03
8.992e-02,4.028e-01,1.580e+00,1.901e-01,2.142e-01,-8.011e-02,1.438e-01,8.034e-03
8.990e-02,4.049e-01,1.579e+00,1.915e-01,2.142e-01,-8.011e-02,1.438e-01,8.030e-03
8.988e-02,4.071e-01,1.578e+00,1.929e-01,2.142e-01,-8.011e-02,1.438e-01,8.025e-03
8.987e-02,4.092e-01,1.578e+00,1.944e-01,2.142e-01,-8.011e-02,1.438e-01,8.018e-03
8.985e-02,4.114e-01,1.577e+00,1.958e-01,2.528e-01,1.942e-01,1.284e-01,8.009e-03
8.984e-02,4.137e-01,1.577e+00,1.971e-01,2.528e-01,1.942e-01,1.284e-01,7.999e-03
8.982e-02,4.161e-01,1.578e+00,1.984e-01,2.261e-01,1.062e-01,1.431e-01,7.989e-03
8.980e-02,4.184e-01,1.579e+00,1.998e-01,2.261e-01,1.062e-01,1.431e-01,7.982e-03
8.978e-02,4.207e-01,1.580e+00,2.012e-01,2.557e-01,2.698e-03,8.417e-02,7.977e-03
8.976e-02,4.231e-01,1.581e+00,2.021e-01,2.557e-01,2.698e-03,8.417e-02,7.975e-03
8.974e-02,4.256e-01,1.581e+00,2.029e-01,2.557e-01,2.698e-03,8.417e-02,7.972e-03
8.971e-02,4.282e-01,1.581e+00,2.038e-01,2.557e-01,2.698e-03,8.417e-02,7.971e-03
8.968e-02,4.307e-01,1.581e+00,2.046e-01,2.587e-01,-7.653e-03,1.136e-01,7.969e-03
8.966e-02,4.333e-01,1.581e+00,2.057e-01,2.587e-01,-7.653e-03,1.136e-01,7.967e-03
8.963e-02,4.359e-01,1.581e+00,2.069e-01,2.587e-01,-7.653e-03,1.136e-01,7.964e-03
8.960e-02,4.385e-01,1.581e+00,2.080e-01,2.587e-01,-7.653e-03,1.136e-01,7.962e-03
8.958e-02,4.411e-01,1.581e+00,2.091e-01,2.587e-01,-7.653e-03,1.136e-01,7.958e-03
8.955e-02,4.437e-01,1.581e+00,2.103e-01,2.587e-01,-7.653e-03,1.136e-01,7.955e-03
8.953e-02,4.463e-01,1.581e+00,2.114e-01,2.587e-01,-7.653e-03,1.136e-01,7.951e-03
8.950e-02,4.489e-01,1.581e+00,2.126e-01,2.587e-01,-7.653e-03,1.136e-01,7.947e-03
8.948e-02,4.515e-01,1.581e+00,2.137e-01,2.231e-01,3.893e-02,1.425e-01,7.942e-03
8.945e-02,4.539e-01,1.581e+00,2.151e-01,2.231e-01,3.893e-02,1.425e-01,7.938e-03
8.943e-02,4.562e-01,1.581e+00,2.165e-01,2.231e-01,3.893e-02,1.425e-01,7.934e-03
8.941e-02,4.585e-01,1.581e+00,2.180e-01,2.231e-01,3.893e-02,1.425e-01,7.931e-03
8.938e-02,4.607e-01,1.582e+00,2.194e-01,2.231e-01,3.893e-02,1.425e-01,7.928e-03
8.936e-02,4.630e-01,1.582e+00,2.208e-01,2.231e-01,3.893e-02,1.425e-01,7.927e-03
8.933e-02,4.652e-01,1.582e+00,2.222e-01,2.231e-01,3.893e-02,1.425e-01,7.926e-03
8.930e-02,4.674e-01,1.583e+00,2.237e-01,2.231e-01,3.893e-02,1.425e-01,7.925e-03
8.928e-02,4.697e-01,1.583e+00,2.251e-01,2.231e-01,3.893e-02,1.425e-01,7.926e-03
8.925e-02,4.719e-01,1.584e+00,2.265e-01,2.587e-01,6.998e-02,9.422e-02,7.927e-03
8.922e-02,4.743e-01,1.584e+00,2.275e-01,2.587e-01,6.998e-02,9.422e-02,7.929e-03
8.918e-02,4.768e-01,1.585e+00,2.284e-01,2.587e-01,6.998e-02,9.422e-02,7.933e-03
8.915e-02,4.794e-01,1.585e+00,2.293e-01,2.587e-01,6.998e-02,9.422e-02,7.938e-03
8.911e-02,4.819e-01,1.586e+00,2.303e-01,2.587e-01,6.998e-02,9.422e-02,7.943e-03
8.907e-02,4.845e-01,1.586e+00,2.312e-01,2.587e-01,6.998e-02,9.422e-02,7.951e-03
8.903e-02,4.871e-01,1.587e+00,2.322e-01,2.587e-01,6.998e-02,9.422e-02,7.959e-03
8.899e-02,4.896e-01,1.587e+00,2.331e-01,2.587e-01,6.998e-02,9.422e-02,7.969e-03
8.894e-02,4.922e-01,1.588e+00,2.341e-01,2.587e-01,1.994e-01,1.123e-01,7.980e-03
8.890e-02,4.948e-01,1.589e+00,2.352e-01,2.587e-01,1.994e-01,1.123e-01,7.992e-03
8.885e-02,4.972e-01,1.590e+00,2.363e-01,2.587e-01,1.994e-01,1.123e-01,8.007e-03
8.880e-02,4.997e-01,1.591e+00,2.374e-01,2.587e-01,1.994e-01,1.123e-01,8.024e-03
8.875e-02,5.022e-01,1.592e+00,2.385e-01,2.587e-01,1.994e-01,1.123e-01,8.044e-03
8.870e-02,5.047e-01,1.594e+00,2.397e-01,2.587e-01,1.994e-01,1.123e-01,8.066e-03
8.864e-02,5.072e-01,1.595e+00,2.408e-01,2.587e-01,1.994e-01,1.123e-01,8.092e-03
8.858e-02,5.096e-01,1.596e+00,2.419e-01,2.587e-01,1.994e-01,1.123e-01,8.120e-03
8.851e-02,5.121e-01,1.597e+00,2.430e-01,2.587e-01,1.994e-01,1.123e-01,8.151e-03
8.845e-02,5.146e-01,1.598e+00,2.442e-01,3.631e-02,2.858e-02,1.458e-01,8.185e-03
8.840e-02,5.162e-01,1.599e+00,2.456e-01,8.376e-02,3.375e-02,1.445e-01,8.208e-03
8.838e-02,5.171e-01,1.600e+00,2.471e-01,8.376e-02,3.375e-02,1.445e-01,8.222e-03
8.835e-02,5.180e-01,1.600e+00,2.485e-01,8.376e-02,3.375e-02,1.445e-01,8.236e-03
8.833e-02,5.188e-01,1.600e+00,2.500e-01,8.376e-02,3.375e-02,1.445e-01,8.250e-03
8.830e-02,5.197e-01,1.601e+00,2.514e-01,8.376e-02,3.375e-02,1.445e-01,8.263e-03
8.828e-02,5.205e-01,1.601e+00,2.528e-01,2.528e-01,1.476e-01,9.422e-02,8.277e-03
8.823e-02,5.220e-01,1.602e+00,2.538e-01,2.528e-01,1.476e-01,9.422e-02,8.304e-03
8.816e-02,5.242e-01,1.603e+00,2.547e-01,2.617e-01,-8.011e-02,9.221e-02,8.343e-03
8.808e-02,5.267e-01,1.603e+00,2.556e-01,2.617e-01,-8.011e-02,9.221e-02,8.389e-03
8.800e-02,5.292e-01,1.603e+00,2.566e-01,2.617e-01,-8.011e-02,9.221e-02,8.436e-03
8.792e-02,5.318e-01,1.603e+00,2.575e-01,2.617e-01,-8.011e-02,9.221e-02,8.482e-03
8.784e-02,5.343e-01,1.602e+00,2.584e-01,2.380e-01,5.445e-02,1.331e-01,8.528e-03
8.776e-02,5.368e-01,1.602e+00,2.597e-01,2.380e-01,5.445e-02,1.331e-01,8.571e-03
8.768e-02,5.393e-01,1.602e+00,2.611e-01,2.380e-01,5.445e-02,1.331e-01,8.613e-03
8.761e-02,5.416e-01,1.603e+00,2.624e-01,2.380e-01,5.445e-02,1.331e-01,8.656e-03
8.753e-02,5.440e-01,1.603e+00,2.637e-01,2.380e-01,5.445e-02,1.331e-01,8.699e-03
8.745e-02,5.464e-01,1.604e+00,2.651e-01,2.380e-01,5.445e-02,1.331e-01,8.744e-03
8.737e-02,5.488e-01,1.604e+00,2.664e-01,2.439e-01,-8.529e-02,1.157e-01,8.790e-03
8.729e-02,5.512e-01,1.604e+00,2.676e-01,2.439e-01,-8.529e-02,1.157e-01,8.836e-03
8.721e-02,5.537e-01,1.604e+00,2.687e-01,2.113e-01,-1.060e-01,1.431e-01,8.883e-03
8.713e-02,5.560e-01,1.603e+00,2.701e-01,2.113e-01,-1.060e-01,1.431e-01,8.924e-03
8.706e-02,5.581e-01,1.602e+00,2.716e-01,2.113e-01,-1.060e-01,1.431e-01,8.962e-03
8.700e-02,5.603e-01,1.601e+00,2.730e-01,2.231e-01,8.551e-02,1.425e-01,8.996e-03
8.693e-02,5.624e-01,1.601e+00,2.744e-01,2.231e-01,8.551e-02,1.425e-01,9.029e-03
8.687e-02,5.647e-01,1.601e+00,2.759e-01,2.231e-01,8.551e-02,1.425e-01,9.063e-03
8.680e-02,5.669e-01,1.602e+00,2.773e-01,2.113e-01,-1.060e-01,1.431e-01,9.099e-03
8.673e-02,5.691e-01,1.602e+00,2.787e-01,2.113e-01,-1.060e-01,1.431e-01,9.135e-03
8.666e-02,5.712e-01,1.601e+00,2.801e-01,2.498e-01,8.551e-02,7.680e-02,9.169e-03
8.660e-02,5.735e-01,1.601e+00,2.809e-01,2.498e-01,8.551e-02,7.680e-02,9.204e-03
8.652e-02,5.759e-01,1.602e+00,2.817e-01,2.557e-01,1.062e-01,1.076e-01,9.242e-03
8.644e-02,5.784e-01,1.602e+00,2.828e-01,2.617e-01,-5.423e-02,8.953e-02,9.282e-03
8.636e-02,5.810e-01,1.603e+00,2.836e-01,2.617e-01,-5.423e-02,8.953e-02,9.324e-03
8.628e-02,5.836e-01,1.602e+00,2.845e-01,2.617e-01,-6.976e-02,1.009e-01,9.367e-03
8.620e-02,5.862e-01,1.602e+00,2.856e-01,2.617e-01,-6.976e-02,1.009e-01,9.409e-03
8.612e-02,5.887e-01,1.602e+00,2.866e-01,2.587e-01,9.068e-02,1.043e-01,9.450e-03
8.604e-02,5.913e-01,1.602e+00,2.876e-01,2.587e-01,9.068e-02,1.043e-01,9.489e-03
8.596e-02,5.939e-01,1.602e+00,2.886e-01,2.617e-01,-6.976e-02,1.009e-01,9.529e-03
8.588e-02,5.965e-01,1.602e+00,2.897e-01,1.727e-01,-1.060e-01,1.451e-01,9.570e-03
8.581e-02,5.987e-01,1.602e+00,2.911e-01,2.113e-01,1.822e-02,1.431e-01,9.605e-03
8.575e-02,6.007e-01,1.601e+00,2.925e-01,2.113e-01,1.822e-02,1.431e-01,9.636e-03
8.568e-02,6.028e-01,1.601e+00,2.940e-01,2.113e-01,1.822e-02,1.431e-01,9.667e-03
8.562e-02,6.049e-01,1.602e+00,2.954e-01,2.113e-01,1.822e-02,1.431e-01,9.698e-03
8.555e-02,6.070e-01,1.602e+00,2.968e-01,2.113e-01,1.822e-02,1.431e-01,9.730e-03
8.549e-02,6.092e-01,1.602e+00,2.983e-01,1.727e-01,-1.060e-01,1.451e-01,9.762e-03
8.543e-02,6.111e-01,1.602e+00,2.997e-01,2.113e-01,1.822e-02,1.431e-01,9.791e-03
8.537e-02,6.131e-01,1.601e+00,3.011e-01,2.113e-01,1.822e-02,1.431e-01,9.819e-03
8.530e-02,6.151e-01,1.601e+00,3.026e-01,1.964e-01,2.698e-03,1.438e-01,9.849e-03
8.524e-02,6.172e-01,1.601e+00,3.040e-01,1.431e-01,1.822e-02,1.438e-01,9.878e-03
8.519e-02,6.190e-01,1.601e+00,3.055e-01,2.587e-01,1.269e-01,1.009e-01,9.903e-03
8.512e-02,6.210e-01,1.602e+00,3.065e-01,2.587e-01,1.269e-01,1.009e-01,9.932e-03
8.505e-02,6.233e-01,1.603e+00,3.075e-01,2.498e-01,-8.529e-02,1.170e-01,9.968e-03
8.497e-02,6.258e-01,1.603e+00,3.086e-01,2.498e-01,-8.529e-02,1.170e-01,1.001e-02
8.489e-02,6.283e-01,1.602e+00,3.098e-01,2.498e-01,-8.529e-02,1.170e-01,1.004e-02
8.481e-02,6.308e-01,1.601e+00,3.110e-01,2.587e-01,1.269e-01,1.009e-01,1.008e-02
8.474e-02,6.333e-01,1.601e+00,3.120e-01,2.587e-01,1.269e-01,1.009e-01,1.011e-02
8.466e-02,6.358e-01,1.602e+00,3.130e-01,2.617e-01,1.424e-01,1.110e-01,1.015e-02
8.458e-02,6.384e-01,1.603e+00,3.141e-01,2.528e-01,-7.653e-03,1.190e-01,1.019e-02
8.450e-02,6.409e-01,1.603e+00,3.153e-01,2.528e-01,-7.653e-03,1.190e-01,1.022e-02
8.442e-02,6.434e-01,1.603e+00,3.165e-01,2.528e-01,-7.653e-03,1.190e-01,1.026e-02
8.434e-02,6.460e-01,1.603e+00,3.177e-01,2.528e-01,-7.653e-03,1.190e-01,1.030e-02
8.426e-02,6.485e-01,1.603e+00,3.189e-01,2.528e-01,-7.653e-03,1.190e-01,1.034e-02
8.417e-02,6.510e-01,1.603e+00,3.201e-01,2.380e-01,-1.163e-01,1.190e-01,1.038e-02
8.410e-02,6.535e-01,1.602e+00,3.212e-01,2.380e-01,-1.163e-01,1.190e-01,1.041e-02
8.402e-02,6.559e-01,1.601e+00,3.224e-01,1.342e-01,6.480e-02,1.445e-01,1.045e-02
8.396e-02,6.579e-01,1.601e+00,3.239e-01,1.342e-01,6.480e-02,1.445e-01,1.047e-02
8.391e-02,6.594e-01,1.601e+00,3.253e-01,1.342e-01,6.480e-02,1.445e-01,1.049e-02
8.387e-02,6.608e-01,1.602e+00,3.268e-01,2.172e-01,-1.008e-01,1.431e-01,1.051e-02
8.382e-02,6.625e-01,1.602e+00,3.282e-01,1.342e-01,6.480e-02,1.445e-01,1.053e-02
8.377e-02,6.642e-01,1.602e+00,3.296e-01,1.342e-01,6.480e-02,1.445e-01,1.056e-02
8.372e-02,6.656e-01,1.602e+00,3.311e-01,2.172e-01,-1.008e-01,1.431e-01,1.058e-02
8.367e-02,6.674e-01,1.602e+00,3.325e-01,2.528e-01,-1.800e-02,4.464e-02,1.060e-02
8.360e-02,6.696e-01,1.602e+00,3.330e-01,2.528e-01,1.424e-01,6.474e-02,1.063e-02
8.352e-02,6.720e-01,1.602e+00,3.336e-01,2.528e-01,-1.800e-02,4.464e-02,1.066e-02
8.344e-02,6.745e-01,1.602e+00,3.341e-01,2.528e-01,-1.800e-02,4.464e-02,1.070e-02
8.337e-02,6.770e-01,1.602e+00,3.345e-01,2.498e-01,-1.060e-01,1.157e-01,1.073e-02
8.329e-02,6.795e-01,1.602e+00,3.357e-01,2.587e-01,1.269e-01,1.029e-01,1.076e-02
8.321e-02,6.820e-01,1.602e+00,3.367e-01,2.587e-01,1.269e-01,1.029e-01,1.080e-02
8.313e-02,6.845e-01,1.602e+00,3.377e-01,2.646e-01,3.375e-02,7.613e-02,1.083e-02
8.305e-02,6.871e-01,1.603e+00,3.385e-01,2.646e-01,3.375e-02,7.613e-02,1.086e-02
8.296e-02,6.897e-01,1.603e+00,3.392e-01,2.646e-01,3.375e-02,7.613e-02,1.090e-02
8.288e-02,6.923e-01,1.603e+00,3.400e-01,2.646e-01,3.375e-02,7.613e-02,1.094e-02
8.279e-02,6.950e-01,1.604e+00,3.408e-01,2.646e-01,3.375e-02,7.613e-02,1.097e-02
8.271e-02,6.976e-01,1.604e+00,3.415e-01,1.757e-01,-1.060e-01,1.458e-01,1.101e-02
8.263e-02,6.999e-01,1.603e+00,3.430e-01,1.757e-01,-1.060e-01,1.458e-01,1.104e-02
8.257e-02,7.018e-01,1.603e+00,3.444e-01,1.757e-01,-1.060e-01,1.458e-01,1.107e-02
8.251e-02,7.036e-01,1.602e+00,3.459e-01,2.291e-01,1.269e-01,1.425e-01,1.109e-02
8.245e-02,7.056e-01,1.601e+00,3.473e-01,2.291e-01,1.269e-01,1.425e-01,1.112e-02
8.238e-02,7.078e-01,1.602e+00,3.488e-01,1.757e-01,-1.060e-01,1.458e-01,1.114e-02
8.232e-02,7.098e-01,1.602e+00,3.502e-01,1.757e-01,-1.060e-01,1.458e-01,1.117e-02
8.226e-02,7.117e-01,1.602e+00,3.517e-01,2.291e-01,1.269e-01,1.425e-01,1.119e-02
8.220e-02,7.137e-01,1.602e+00,3.531e-01,2.291e-01,1.269e-01,1.425e-01,1.121e-02
8.213e-02,7.159e-01,1.603e+00,3.545e-01,1.757e-01,-1.060e-01,1.458e-01,1.124e-02
8.206e-02,7.179e-01,1.603e+00,3.560e-01,-4.672e-02,-1.163e-01,1.471e-01,1.127e-02
8.204e-02,7.189e-01,1.602e+00,3.575e-01,-4.672e-02,-1.163e-01,1.471e-01,1.128e-02
8.204e-02,7.188e-01,1.601e+00,3.589e-01,2.557e-01,1.269e-01,1.023e-01,1.128e-02
8.201e-02,7.197e-01,1.601e+00,3.599e-01,2.557e-01,1.269e-01,1.023e-01,1.129e-02
8.195e-02,7.217e-01,1.601e+00,3.610e-01,2.557e-01,1.269e-01,1.023e-01,1.131e-02
8.187e-02,7.241e-01,1.602e+00,3.620e-01,2.587e-01,1.305e-02,7.680e-02,1.134e-02
8.179e-02,7.266e-01,1.603e+00,3.628e-01,2.587e-01,1.305e-02,7.680e-02,1.137e-02
8.171e-02,7.292e-01,1.603e+00,3.635e-01,2.587e-01,1.305e-02,7.680e-02,1.140e-02
8.163e-02,7.318e-01,1.603e+00,3.643e-01,2.587e-01,1.305e-02,7.680e-02,1.144e-02
8.154e-02,7.344e-01,1.603e+00,3.651e-01,2.587e-01,1.305e-02,7.680e-02,1.147e-02
8.146e-02,7.369e-01,1.604e+00,3.658e-01,2.587e-01,1.305e-02,7.680e-02,1.150e-02
8.137e-02,7.395e-01,1.604e+00,3.666e-01,2.528e-01,-3.353e-02,1.150e-01,1.154e-02
8.129e-02,7.421e-01,1.604e+00,3.677e-01,2.528e-01,-3.353e-02,1.150e-01,1.157e-02
8.121e-02,7.447e-01,1.603e+00,3.689e-01,2.528e-01,-3.353e-02,1.150e-01,1.160e-02
8.112e-02,7.472e-01,1.603e+00,3.700e-01,2.528e-01,-3.353e-02,1.150e-01,1.163e-02
8.104e-02,7.497e-01,1.603e+00,3.712e-01,2.202e-01,-5.423e-02,1.425e-01,1.166e-02
8.097e-02,7.521e-01,1.602e+00,3.726e-01,2.202e-01,-5.423e-02,1.425e-01,1.169e-02
8.089e-02,7.544e-01,1.602e+00,3.740e-01,2.380e-01,3.893e-02,1.284e-01,1.172e-02
8.082e-02,7.567e-01,1.602e+00,3.753e-01,2.380e-01,3.893e-02,1.284e-01,1.174e-02
8.075e-02,7.590e-01,1.602e+00,3.766e-01,2.291e-01,7.873e-03,1.297e-01,1.177e-02
8.068e-02,7.614e-01,1.602e+00,3.779e-01,2.291e-01,7.873e-03,1.297e-01,1.179e-02
8.060e-02,7.637e-01,1.602e+00,3.792e-01,2.291e-01,7.873e-03,1.297e-01,1.182e-02
8.053e-02,7.660e-01,1.602e+00,3.805e-01,2.291e-01,7.873e-03,1.297e-01,1.184e-02
8.046e-02,7.683e-01,1.602e+00,3.818e-01,2.291e-01,7.873e-03,1.297e-01,1.187e-02
8.039e-02,7.706e-01,1.603e+00,3.831e-01,2.291e-01,7.873e-03,1.297e-01,1.189e-02
8.031e-02,7.729e-01,1.603e+00,3.844e-01,2.617e-01,1.305e-02,8.618e-02,1.192e-02
8.024e-02,7.753e-01,1.603e+00,3.853e-01,2.617e-01,1.305e-02,8.618e-02,1.194e-02
8.015e-02,7.779e-01,1.603e+00,3.861e-01,2.617e-01,1.305e-02,8.618e-02,1.197e-02
8.007e-02,7.805e-01,1.603e+00,3.870e-01,2.557e-01,6.998e-02,9.020e-02,1.200e-02
7.999e-02,7.831e-01,1.603e+00,3.879e-01,2.557e-01,8.033e-02,1.143e-01,1.203e-02
7.990e-02,7.857e-01,1.604e+00,3.890e-01,2.557e-01,8.033e-02,1.143e-01,1.206e-02
7.982e-02,7.882e-01,1.605e+00,3.902e-01,2.557e-01,8.033e-02,1.143e-01,1.209e-02
7.973e-02,7.908e-01,1.605e+00,3.913e-01,2.557e-01,8.033e-02,1.143e-01,1.212e-02
7.964e-02,7.933e-01,1.606e+00,3.925e-01,2.557e-01,8.033e-02,1.143e-01,1.215e-02
7.955e-02,7.959e-01,1.607e+00,3.936e-01,2.557e-01,8.033e-02,1.143e-01,1.219e-02
7.946e-02,7.984e-01,1.607e+00,3.947e-01,2.557e-01,8.033e-02,1.143e-01,1.222e-02
7.936e-02,8.010e-01,1.608e+00,3.959e-01,2.172e-01,1.305e-02,1.438e-01,1.226e-02
7.927e-02,8.033e-01,1.609e+00,3.973e-01,2.172e-01,1.305e-02,1.438e-01,1.230e-02
7.919e-02,8.056e-01,1.609e+00,3.988e-01,2.172e-01,1.305e-02,1.438e-01,1.234e-02
7.911e-02,8.078e-01,1.609e+00,4.002e-01,2.172e-01,1.305e-02,1.438e-01,1.237e-02
7.902e-02,8.100e-01,1.609e+00,4.016e-01,2.172e-01,1.305e-02,1.438e-01,1.241e-02
7.894e-02,8.121e-01,1.609e+00,4.031e-01,2.498e-01,-3.353e-02,9.757e-02,1.244e-02
7.885e-02,8.145e-01,1.609e+00,4.041e-01,2.498e-01,-3.353e-02,9.757e-02,1.248e-02
7.876e-02,8.169e-01,1.609e+00,4.050e-01,2.498e-01,-3.353e-02,9.757e-02,1.252e-02
7.866e-02,8.194e-01,1.609e+00,4.060e-01,2.498e-01,-3.353e-02,9.757e-02,1.256e-02
7.857e-02,8.219e-01,1.608e+00,4.070e-01,2.148e-02,-1.422e-01,1.465e-01,1.260e-02
7.851e-02,8.234e-01,1.607e+00,4.084e-01,2.148e-02,-1.422e-01,1.465e-01,1.262e-02
7.849e-02,8.241e-01,1.606e+00,4.099e-01,2.148e-02,-1.422e-01,1.465e-01,1.263e-02
7.848e-02,8.244e-01,1.605e+00,4.114e-01,2.498e-01,2.698e-03,1.110e-01,1.263e-02
7.844e-02,8.256e-01,1.604e+00,4.125e-01,2.498e-01,2.698e-03,1.110e-01,1.264e-02
7.837e-02,8.277e-01,1.604e+00,4.136e-01,2.498e-01,2.698e-03,1.110e-01,1.267e-02
7.829e-02,8.301e-01,1.604e+00,4.147e-01,2.498e-01,2.698e-03,1.110e-01,1.269e-02
7.820e-02,8.326e-01,1.604e+00,4.158e-01,2.498e-01,2.698e-03,1.110e-01,1.272e-02
7.812e-02,8.351e-01,1.604e+00,4.169e-01,2.498e-01,2.698e-03,1.110e-01,1.274e-02
7.804e-02,8.376e-01,1.604e+00,4.180e-01,2.498e-01,2.698e-03,1.110e-01,1.277e-02
7.796e-02,8.401e-01,1.604e+00,4.191e-01,2.498e-01,2.698e-03,1.110e-01,1.279e-02
7.787e-02,8.426e-01,1.604e+00,4.202e-01,2.202e-01,-4.388e-02,1.438e-01,1.282e-02
7.780e-02,8.450e-01,1.604e+00,4.217e-01,2.202e-01,-4.388e-02,1.438e-01,1.284e-02
7.772e-02,8.472e-01,1.603e+00,4.231e-01,2.202e-01,-4.388e-02,1.438e-01,1.286e-02
7.765e-02,8.494e-01,1.603e+00,4.246e-01,2.202e-01,-4.388e-02,1.438e-01,1.288e-02
7.758e-02,8.516e-01,1.603e+00,4.260e-01,2.202e-01,-4.388e-02,1.438e-01,1.290e-02
7.751e-02,8.539e-01,1.602e+00,4.274e-01,2.202e-01,-4.388e-02,1.438e-01,1.292e-02
7.744e-02,8.561e-01,1.602e+00,4.289e-01,2.291e-01,6.998e-02,1.431e-01,1.293e-02
7.737e-02,8.583e-01,1.602e+00,4.303e-01,2.291e-01,6.998e-02,1.431e-01,1.295e-02
7.730e-02,8.606e-01,1.602e+00,4.317e-01,2.202e-01,-4.388e-02,1.438e-01,1.296e-02
7.723e-02,8.628e-01,1.602e+00,4.332e-01,1.935e-01,-1.577e-01,1.451e-01,1.298e-02
7.716e-02,8.650e-01,1.602e+00,4.346e-01,2.320e-01,9.586e-02,1.431e-01,1.300e-02
7.710e-02,8.671e-01,1.601e+00,4.361e-01,2.320e-01,9.586e-02,1.431e-01,1.301e-02
7.703e-02,8.694e-01,1.602e+00,4.375e-01,2.439e-01,-5.423e-02,1.143e-01,1.303e-02
7.695e-02,8.717e-01,1.602e+00,4.386e-01,2.439e-01,-5.423e-02,1.143e-01,1.304e-02
7.688e-02,8.742e-01,1.602e+00,4.398e-01,2.528e-01,1.994e-01,1.056e-01,1.306e-02
7.680e-02,8.766e-01,1.602e+00,4.408e-01,2.231e-01,-2.835e-02,1.364e-01,1.308e-02
7.673e-02,8.790e-01,1.603e+00,4.422e-01,2.231e-01,-2.835e-02,1.364e-01,1.309e-02
7.666e-02,8.812e-01,1.602e+00,4.436e-01,2.231e-01,-2.835e-02,1.364e-01,1.311e-02
7.658e-02,8.835e-01,1.602e+00,4.449e-01,2.231e-01,-2.835e-02,1.364e-01,1.313e-02
7.651e-02,8.857e-01,1.602e+00,4.463e-01,2.231e-01,-2.835e-02,1.364e-01,1.314e-02
7.644e-02,8.880e-01,1.602e+00,4.477e-01,2.320e-01,1.321e-01,1.431e-01,1.315e-02
7.637e-02,8.902e-01,1.602e+00,4.491e-01,2.231e-01,-2.835e-02,1.364e-01,1.317e-02
7.630e-02,8.925e-01,1.602e+00,4.504e-01,2.231e-01,-2.835e-02,1.364e-01,1.318e-02
7.623e-02,8.947e-01,1.602e+00,4.518e-01,2.231e-01,-2.835e-02,1.364e-01,1.320e-02
7.616e-02,8.970e-01,1.602e+00,4.532e-01,2.231e-01,-2.835e-02,1.364e-01,1.321e-02
7.609e-02,8.992e-01,1.602e+00,4.545e-01,2.231e-01,-2.835e-02,1.364e-01,1.323e-02
7.602e-02,9.015e-01,1.602e+00,4.559e-01,2.320e-01,1.321e-01,1.431e-01,1.324e-02
7.595e-02,9.037e-01,1.602e+00,4.573e-01,2.231e-01,1.822e-02,1.438e-01,1.325e-02
7.588e-02,9.060e-01,1.603e+00,4.588e-01,2.231e-01,1.822e-02,1.438e-01,1.327e-02
7.581e-02,9.083e-01,1.603e+00,4.602e-01,1.816e-01,2.340e-02,1.438e-01,1.328e-02
7.574e-02,9.103e-01,1.603e+00,4.617e-01,1.816e-01,2.340e-02,1.438e-01,1.330e-02
7.568e-02,9.122e-01,1.603e+00,4.631e-01,2.557e-01,3.893e-02,9.891e-02,1.331e-02
7.561e-02,9.144e-01,1.604e+00,4.641e-01,2.557e-01,3.893e-02,9.891e-02,1.332e-02
7.553e-02,9.168e-01,1.604e+00,4.651e-01,2.557e-01,3.893e-02,9.891e-02,1.334e-02
7.544e-02,9.193e-01,1.604e+00,4.661e-01,2.557e-01,3.893e-02,9.891e-02,1.336e-02
7.536e-02,9.219e-01,1.605e+00,4.670e-01,2.557e-01,3.893e-02,9.891e-02,1.338e-02
7.527e-02,9.245e-01,1.605e+00,4.680e-01,2.380e-01,7.873e-03,1.203e-01,1.340e-02
7.518e-02,9.269e-01,1.605e+00,4.692e-01,2.380e-01,7.873e-03,1.203e-01,1.342e-02
7.510e-02,9.294e-01,1.606e+00,4.704e-01,2.380e-01,7.873e-03,1.203e-01,1.344e-02
7.502e-02,9.318e-01,1.606e+00,4.716e-01,2.380e-01,7.873e-03,1.203e-01,1.346e-02
7.493e-02,9.341e-01,1.606e+00,4.728e-01,2.380e-01,7.873e-03,1.203e-01,1.348e-02
7.485e-02,9.365e-01,1.606e+00,4.741e-01,2.380e-01,7.873e-03,1.203e-01,1.350e-02
7.477e-02,9.389e-01,1.606e+00,4.753e-01,2.380e-01,7.873e-03,1.203e-01,1.352e-02
7.468e-02,9.413e-01,1.606e+00,4.765e-01,2.380e-01,8.551e-02,1.384e-01,1.354e-02
7.460e-02,9.437e-01,1.606e+00,4.778e-01,2.261e-01,6.480e-02,1.445e-01,1.356e-02
7.451e-02,9.460e-01,1.607e+00,4.793e-01,2.261e-01,6.480e-02,1.445e-01,1.359e-02
7.443e-02,9.483e-01,1.608e+00,4.807e-01,2.261e-01,6.480e-02,1.445e-01,1.361e-02
7.435e-02,9.506e-01,1.608e+00,4.822e-01,2.261e-01,6.480e-02,1.445e-01,1.363e-02
7.426e-02,9.528e-01,1.609e+00,4.836e-01,2.261e-01,6.480e-02,1.445e-01,1.366e-02
7.417e-02,9.551e-01,1.610e+00,4.851e-01,2.261e-01,6.480e-02,1.445e-01,1.368e-02
7.408e-02,9.574e-01,1.610e+00,4.865e-01,2.261e-01,6.480e-02,1.445e-01,1.371e-02
7.399e-02,9.596e-01,1.611e+00,4.880e-01,2.261e-01,6.480e-02,1.445e-01,1.374e-02
7.390e-02,9.619e-01,1.612e+00,4.894e-01,2.587e-01,7.515e-02,7.747e-02,1.377e-02
7.380e-02,9.643e-01,1.612e+00,4.902e-01,2.498e-01,8.551e-02,1.317e-01,1.380e-02
7.370e-02,9.668e-01,1.613e+00,4.915e-01,2.439e-01,1.580e-01,1.297e-01,1.383e-02
7.359e-02,9.693e-01,1.614e+00,4.928e-01,2.439e-01,1.580e-01,1.297e-01,1.387e-02
7.349e-02,9.717e-01,1.615e+00,4.941e-01,2.439e-01,1.580e-01,1.297e-01,1.391e-02
7.338e-02,9.741e-01,1.617e+00,4.954e-01,2.439e-01,1.580e-01,1.297e-01,1.395e-02
7.326e-02,9.766e-01,1.618e+00,4.967e-01,2.439e-01,1.580e-01,1.297e-01,1.400e-02
7.315e-02,9.790e-01,1.620e+00,4.980e-01,2.439e-01,1.580e-01,1.297e-01,1.405e-02
7.303e-02,9.814e-01,1.621e+00,4.993e-01,2.439e-01,1.580e-01,1.297e-01,1.410e-02
7.290e-02,9.839e-01,1.623e+00,5.006e-01,1.312e-01,5.445e-02,1.458e-01,1.416e-02
7.280e-02,9.858e-01,1.624e+00,5.020e-01,1.312e-01,5.445e-02,1.458e-01,1.421e-02
7.272e-02,9.873e-01,1.625e+00,5.035e-01,1.312e-01,5.445e-02,1.458e-01,1.424e-02
7.264e-02,9.887e-01,1.625e+00,5.049e-01,2.261e-01,3.375e-02,1.445e-01,1.428e-02
7.255e-02,9.904e-01,1.626e+00,5.064e-01,2.261e-01,3.375e-02,1.445e-01,1.432e-02
7.243e-02,9.925e-01,1.626e+00,5.078e-01,2.261e-01,3.375e-02,1.445e-01,1.438e-02
7.231e-02,9.948e-01,1.626e+00,5.093e-01,2.261e-01,3.375e-02,1.445e-01,1.444e-02
7.218e-02,9.970e-01,1.627e+00,5.107e-01,1.253e-01,-1.629e-01,1.465e-01,1.450e-02
7.208e-02,9.988e-01,1.626e+00,5.122e-01,2.261e-01,3.375e-02,1.445e-01,1.455e-02
7.198e-02,1.001e+00,1.626e+00,5.136e-01,2.261e-01,3.375e-02,1.445e-01,1.460e-02
7.186e-02,1.003e+00,1.626e+00,5.151e-01,2.261e-01,3.375e-02,1.445e-01,1.465e-02
7.174e-02,1.005e+00,1.626e+00,5.165e-01,2.261e-01,5.445e-02,1.445e-01,1.471e-02
7.161e-02,1.007e+00,1.627e+00,5.180e-01,2.231e-01,-7.653e-03,1.277e-01,1.477e-02
7.149e-02,1.010e+00,1.627e+00,5.192e-01,1.964e-01,-1.163e-01,1.029e-01,1.483e-02
7.137e-02,1.012e+00,1.626e+00,5.203e-01,2.409e-01,-1.283e-02,9.958e-02,1.489e-02
7.124e-02,1.014e+00,1.626e+00,5.213e-01,2.409e-01,-1.283e-02,9.958e-02,1.495e-02
7.112e-02,1.016e+00,1.626e+00,5.223e-01,2.409e-01,-1.283e-02,9.958e-02,1.501e-02
7.098e-02,1.019e+00,1.625e+00,5.233e-01,2.409e-01,-1.283e-02,9.958e-02,1.507e-02
7.085e-02,1.021e+00,1.625e+00,5.243e-01,2.409e-01,-1.283e-02,9.958e-02,1.513e-02
7.072e-02,1.023e+00,1.625e+00,5.253e-01,2.409e-01,-1.283e-02,9.958e-02,1.519e-02
7.059e-02,1.026e+00,1.625e+00,5.262e-01,2.231e-01,-7.653e-03,1.311e-01,1.525e-02
7.046e-02,1.028e+00,1.625e+00,5.276e-01,2.320e-01,4.928e-02,1.438e-01,1.530e-02
7.034e-02,1.031e+00,1.625e+00,5.290e-01,2.320e-01,4.928e-02,1.438e-01,1.536e-02
7.021e-02,1.033e+00,1.626e+00,5.304e-01,2.320e-01,4.928e-02,1.438e-01,1.542e-02
7.008e-02,1.035e+00,1.626e+00,5.319e-01,2.320e-01,4.928e-02,1.438e-01,1.547e-02
6.995e-02,1.037e+00,1.626e+00,5.333e-01,2.320e-01,4.928e-02,1.438e-01,1.553e-02
6.982e-02,1.040e+00,1.627e+00,5.347e-01,2.113e-01,-1.526e-01,1.431e-01,1.559e-02
6.970e-02,1.042e+00,1.627e+00,5.362e-01,2.113e-01,-1.526e-01,1.431e-01,1.565e-02
6.958e-02,1.044e+00,1.625e+00,5.376e-01,2.320e-01,4.928e-02,1.438e-01,1.570e-02
6.946e-02,1.046e+00,1.625e+00,5.390e-01,-3.782e-02,-2.478e-03,1.471e-01,1.575e-02
6.940e-02,1.048e+00,1.625e+00,5.405e-01,-3.782e-02,-2.478e-03,1.471e-01,1.578e-02
6.939e-02,1.048e+00,1.625e+00,5.420e-01,2.439e-01,1.476e-01,1.404e-01,1.578e-02
6.934e-02,1.049e+00,1.625e+00,5.434e-01,2.439e-01,1.476e-01,1.404e-01,1.581e-02
6.923e-02,1.051e+00,1.627e+00,5.448e-01,2.261e-01,-7.653e-03,1.230e-01,1.585e-02
6.911e-02,1.053e+00,1.627e+00,5.460e-01,2.261e-01,-7.653e-03,1.230e-01,1.591e-02
6.898e-02,1.055e+00,1.627e+00,5.473e-01,2.261e-01,-7.653e-03,1.230e-01,1.597e-02
6.885e-02,1.057e+00,1.627e+00,5.485e-01,2.261e-01,-7.653e-03,1.230e-01,1.603e-02
6.872e-02,1.060e+00,1.627e+00,5.497e-01,2.261e-01,-7.653e-03,1.230e-01,1.608e-02
6.859e-02,1.062e+00,1.627e+00,5.510e-01,2.261e-01,-7.653e-03,1.230e-01,1.614e-02
6.847e-02,1.064e+00,1.627e+00,5.522e-01,2.261e-01,-7.653e-03,1.230e-01,1.620e-02
6.834e-02,1.066e+00,1.627e+00,5.534e-01,1.935e-01,-1.474e-01,1.451e-01,1.625e-02
6.822e-02,1.068e+00,1.626e+00,5.549e-01,2.380e-01,5.445e-02,1.438e-01,1.631e-02
6.810e-02,1.071e+00,1.626e+00,5.563e-01,2.380e-01,5.445e-02,1.438e-01,1.636e-02
6.797e-02,1.073e+00,1.626e+00,5.577e-01,2.380e-01,5.445e-02,1.438e-01,1.641e-02
6.784e-02,1.075e+00,1.627e+00,5.592e-01,1.935e-01,-1.474e-01,1.451e-01,1.647e-02
6.771e-02,1.078e+00,1.627e+00,5.606e-01,2.380e-01,5.445e-02,1.438e-01,1.652e-02
6.759e-02,1.080e+00,1.626e+00,5.621e-01,2.380e-01,5.445e-02,1.438e-01,1.657e-02
6.746e-02,1.082e+00,1.627e+00,5.635e-01,2.380e-01,5.445e-02,1.438e-01,1.663e-02
6.733e-02,1.084e+00,1.627e+00,5.649e-01,1.460e-01,-1.267e-01,1.458e-01,1.668e-02
6.722e-02,1.086e+00,1.627e+00,5.664e-01,1.282e-01,-1.163e-01,1.465e-01,1.673e-02
6.713e-02,1.088e+00,1.626e+00,5.679e-01,2.469e-01,6.998e-02,9.958e-02,1.677e-02
6.703e-02,1.090e+00,1.626e+00,5.689e-01,2.469e-01,6.998e-02,9.958e-02,1.681e-02
6.690e-02,1.092e+00,1.626e+00,5.699e-01,2.469e-01,6.998e-02,9.958e-02,1.686e-02
6.677e-02,1.095e+00,1.627e+00,5.709e-01,2.320e-01,-5.423e-02,9.087e-02,1.692e-02
6.664e-02,1.097e+00,1.627e+00,5.718e-01,2.320e-01,-5.423e-02,9.087e-02,1.697e-02
6.651e-02,1.099e+00,1.626e+00,5.727e-01,2.469e-01,6.998e-02,9.958e-02,1.703e-02
6.637e-02,1.102e+00,1.626e+00,5.737e-01,2.469e-01,6.998e-02,9.958e-02,1.708e-02
6.624e-02,1.104e+00,1.627e+00,5.747e-01,2.202e-01,-1.319e-01,8.283e-02,1.714e-02
6.610e-02,1.106e+00,1.627e+00,5.755e-01,2.202e-01,-1.319e-01,8.283e-02,1.719e-02
6.598e-02,1.109e+00,1.626e+00,5.763e-01,2.350e-01,5.963e-02,1.364e-01,1.724e-02
6.585e-02,1.111e+00,1.625e+00,5.777e-01,2.350e-01,5.963e-02,1.364e-01,1.729e-02
6.573e-02,1.113e+00,1.626e+00,5.790e-01,2.350e-01,5.963e-02,1.364e-01,1.734e-02
6.560e-02,1.116e+00,1.626e+00,5.804e-01,2.350e-01,5.963e-02,1.364e-01,1.739e-02
6.547e-02,1.118e+00,1.627e+00,5.818e-01,2.113e-01,-8.529e-02,1.317e-01,1.744e-02
6.534e-02,1.120e+00,1.627e+00,5.831e-01,2.113e-01,-8.529e-02,1.317e-01,1.749e-02
6.522e-02,1.122e+00,1.626e+00,5.844e-01,2.291e-01,-7.653e-03,1.358e-01,1.754e-02
6.510e-02,1.125e+00,1.626e+00,5.858e-01,2.291e-01,-7.653e-03,1.358e-01,1.758e-02
6.498e-02,1.127e+00,1.625e+00,5.871e-01,2.291e-01,-7.653e-03,1.358e-01,1.763e-02
6.485e-02,1.129e+00,1.625e+00,5.885e-01,2.291e-01,-7.653e-03,1.358e-01,1.768e-02
6.473e-02,1.132e+00,1.625e+00,5.898e-01,2.291e-01,-7.653e-03,1.358e-01,1.772e-02
6.460e-02,1.134e+00,1.625e+00,5.912e-01,2.291e-01,-7.653e-03,1.358e-01,1.777e-02
6.448e-02,1.136e+00,1.625e+00,5.926e-01,2.291e-01,-7.653e-03,1.358e-01,1.781e-02
6.435e-02,1.138e+00,1.625e+00,5.939e-01,2.291e-01,-7.653e-03,1.358e-01,1.786e-02
6.423e-02,1.141e+00,1.625e+00,5.953e-01,2.350e-01,-1.267e-01,8.015e-02,1.790e-02
6.410e-02,1.143e+00,1.624e+00,5.961e-01,2.350e-01,-1.267e-01,8.015e-02,1.795e-02
6.398e-02,1.145e+00,1.623e+00,5.969e-01,2.350e-01,-1.267e-01,8.015e-02,1.799e-02
6.386e-02,1.148e+00,1.622e+00,5.977e-01,2.350e-01,-1.267e-01,8.015e-02,1.803e-02
6.374e-02,1.150e+00,1.621e+00,5.985e-01,2.113e-01,-9.046e-02,1.056e-01,1.807e-02
6.363e-02,1.152e+00,1.620e+00,5.995e-01,2.113e-01,-9.046e-02,1.056e-01,1.810e-02
6.352e-02,1.154e+00,1.619e+00,6.006e-01,2.113e-01,-9.046e-02,1.056e-01,1.813e-02
6.342e-02,1.157e+00,1.618e+00,6.016e-01,2.113e-01,-9.046e-02,1.056e-01,1.815e-02
6.332e-02,1.159e+00,1.617e+00,6.027e-01,2.113e-01,-9.046e-02,1.056e-01,1.817e-02
6.322e-02,1.161e+00,1.616e+00,6.038e-01,2.113e-01,-9.046e-02,1.056e-01,1.820e-02
6.313e-02,1.163e+00,1.615e+00,6.048e-01,2.172e-01,-8.529e-02,1.083e-01,1.821e-02
6.304e-02,1.165e+00,1.614e+00,6.059e-01,2.172e-01,-8.529e-02,1.083e-01,1.823e-02
6.294e-02,1.167e+00,1.613e+00,6.070e-01,2.172e-01,-8.529e-02,1.083e-01,1.825e-02
6.285e-02,1.169e+00,1.612e+00,6.081e-01,2.142e-01,-8.011e-02,1.404e-01,1.826e-02
6.276e-02,1.172e+00,1.612e+00,6.095e-01,2.142e-01,-8.011e-02,1.404e-01,1.827e-02
6.268e-02,1.174e+00,1.611e+00,6.109e-01,2.142e-01,-8.011e-02,1.404e-01,1.828e-02
6.259e-02,1.176e+00,1.610e+00,6.123e-01,2.142e-01,-8.011e-02,1.404e-01,1.829e-02
6.251e-02,1.178e+00,1.609e+00,6.137e-01,2.142e-01,-8.011e-02,1.404e-01,1.829e-02
6.243e-02,1.180e+00,1.608e+00,6.151e-01,2.142e-01,-8.011e-02,1.404e-01,1.829e-02
6.235e-02,1.182e+00,1.608e+00,6.165e-01,2.142e-01,-8.011e-02,1.404e-01,1.830e-02
6.227e-02,1.184e+00,1.607e+00,6.179e-01,2.142e-01,-8.011e-02,1.404e-01,1.830e-02
6.219e-02,1.187e+00,1.606e+00,6.193e-01,2.142e-01,-8.011e-02,1.404e-01,1.829e-02
6.212e-02,1.189e+00,1.605e+00,6.207e-01,2.142e-01,-2.318e-02,1.069e-01,1.829e-02
6.204e-02,1.191e+00,1.605e+00,6.218e-01,2.142e-01,-2.318e-02,1.069e-01,1.828e-02
6.197e-02,1.193e+00,1.604e+00,6.228e-01,2.142e-01,-2.318e-02,1.069e-01,1.827e-02
6.190e-02,1.195e+00,1.604e+00,6.239e-01,2.142e-01,-2.318e-02,1.069e-01,1.826e-02
6.183e-02,1.197e+00,1.604e+00,6.250e-01,2.142e-01,-2.318e-02,1.069e-01,1.826e-02
6.176e-02,1.200e+00,1.603e+00,6.260e-01,2.142e-01,-2.318e-02,1.069e-01,1.825e-02
6.169e-02,1.202e+00,1.603e+00,6.271e-01,2.142e-01,-2.318e-02,1.069e-01,1.823e-02
6.162e-02,1.204e+00,1.603e+00,6.282e-01,2.142e-01,-2.318e-02,1.069e-01,1.822e-02
6.155e-02,1.206e+00,1.603e+00,6.293e-01,2.142e-01,-2.318e-02,1.069e-01,1.821e-02
6.148e-02,1.208e+00,1.603e+00,6.303e-01,2.142e-01,-2.318e-02,1.069e-01,1.820e-02
6.142e-02,1.210e+00,1.602e+00,6.314e-01,2.024e-01,-8.011e-02,1.458e-01,1.818e-02
6.135e-02,1.212e+00,1.602e+00,6.329e-01,2.113e-01,6.998e-02,1.445e-01,1.817e-02
6.129e-02,1.214e+00,1.602e+00,6.343e-01,2.113e-01,6.998e-02,1.445e-01,1.815e-02
6.122e-02,1.217e+00,1.602e+00,6.357e-01,2.024e-01,-8.011e-02,1.458e-01,1.814e-02
6.115e-02,1.219e+00,1.602e+00,6.372e-01,2.024e-01,-8.011e-02,1.458e-01,1.813e-02
6.109e-02,1.221e+00,1.602e+00,6.387e-01,2.113e-01,6.998e-02,1.445e-01,1.811e-02
6.103e-02,1.223e+00,1.602e+00,6.401e-01,1.964e-01,5.445e-02,1.451e-01,1.809e-02
6.096e-02,1.225e+00,1.602e+00,6.416e-01,6.003e-02,-9.046e-02,1.478e-01,1.808e-02
6.092e-02,1.226e+00,1.602e+00,6.430e-01,1.964e-01,5.445e-02,1.451e-01,1.807e-02
6.088e-02,1.228e+00,1.602e+00,6.445e-01,1.964e-01,5.445e-02,1.451e-01,1.806e-02
6.082e-02,1.229e+00,1.602e+00,6.459e-01,6.003e-02,-9.046e-02,1.478e-01,1.804e-02
6.078e-02,1.231e+00,1.602e+00,6.474e-01,2.261e-01,2.858e-02,1.445e-01,1.803e-02
6.073e-02,1.232e+00,1.602e+00,6.489e-01,2.409e-01,1.217e-01,1.438e-01,1.802e-02
6.066e-02,1.234e+00,1.602e+00,6.503e-01,2.261e-01,2.858e-02,1.445e-01,1.800e-02
6.059e-02,1.237e+00,1.603e+00,6.517e-01,2.261e-01,2.858e-02,1.445e-01,1.799e-02
6.052e-02,1.239e+00,1.603e+00,6.532e-01,2.261e-01,2.858e-02,1.445e-01,1.797e-02
6.044e-02,1.241e+00,1.604e+00,6.546e-01,2.261e-01,2.858e-02,1.445e-01,1.795e-02
6.037e-02,1.243e+00,1.604e+00,6.561e-01,2.261e-01,2.858e-02,1.445e-01,1.794e-02
6.029e-02,1.246e+00,1.604e+00,6.575e-01,2.261e-01,2.858e-02,1.445e-01,1.793e-02
6.022e-02,1.248e+00,1.605e+00,6.590e-01,2.261e-01,2.858e-02,1.445e-01,1.791e-02
6.014e-02,1.250e+00,1.605e+00,6.604e-01,2.172e-01,7.873e-03,1.451e-01,1.790e-02
6.006e-02,1.252e+00,1.605e+00,6.619e-01,2.172e-01,7.873e-03,1.451e-01,1.788e-02
5.999e-02,1.255e+00,1.605e+00,6.633e-01,7.189e-02,2.698e-03,1.465e-01,1.787e-02
5.993e-02,1.256e+00,1.605e+00,6.648e-01,7.189e-02,2.698e-03,1.465e-01,1.786e-02
5.990e-02,1.257e+00,1.605e+00,6.662e-01,7.189e-02,2.698e-03,1.465e-01,1.786e-02
5.987e-02,1.258e+00,1.605e+00,6.677e-01,7.189e-02,2.698e-03,1.465e-01,1.785e-02
5.985e-02,1.259e+00,1.605e+00,6.692e-01,7.189e-02,2.698e-03,1.465e-01,1.785e-02
5.982e-02,1.260e+00,1.605e+00,6.706e-01,7.189e-02,2.698e-03,1.465e-01,1.784e-02
5.980e-02,1.260e+00,1.605e+00,6.721e-01,7.189e-02,2.698e-03,1.465e-01,1.784e-02
5.977e-02,1.261e+00,1.605e+00,6.736e-01,2.202e-01,2.858e-02,1.069e-01,1.783e-02
5.973e-02,1.262e+00,1.606e+00,6.746e-01,2.202e-01,2.858e-02,1.069e-01,1.783e-02
5.966e-02,1.264e+00,1.606e+00,6.757e-01,2.202e-01,2.858e-02,1.069e-01,1.781e-02
5.958e-02,1.266e+00,1.606e+00,6.768e-01,2.202e-01,2.858e-02,1.069e-01,1.780e-02
5.951e-02,1.269e+00,1.606e+00,6.778e-01,2.202e-01,2.858e-02,1.069e-01,1.779e-02
5.943e-02,1.271e+00,1.607e+00,6.789e-01,2.291e-01,6.998e-02,1.324e-01,1.778e-02
5.935e-02,1.273e+00,1.607e+00,6.802e-01,2.291e-01,6.998e-02,1.324e-01,1.777e-02
5.926e-02,1.275e+00,1.608e+00,6.816e-01,2.291e-01,6.998e-02,1.324e-01,1.776e-02
5.918e-02,1.278e+00,1.608e+00,6.829e-01,2.291e-01,6.998e-02,1.324e-01,1.775e-02
5.909e-02,1.280e+00,1.609e+00,6.842e-01,2.291e-01,6.998e-02,1.324e-01,1.774e-02
5.900e-02,1.282e+00,1.610e+00,6.855e-01,2.291e-01,6.998e-02,1.324e-01,1.773e-02
5.891e-02,1.284e+00,1.611e+00,6.869e-01,2.261e-01,3.893e-02,1.163e-01,1.773e-02
5.882e-02,1.287e+00,1.611e+00,6.880e-01,2.261e-01,3.893e-02,1.163e-01,1.772e-02
5.873e-02,1.289e+00,1.612e+00,6.892e-01,2.261e-01,3.893e-02,1.163e-01,1.772e-02
5.863e-02,1.291e+00,1.612e+00,6.903e-01,2.231e-01,7.873e-03,1.425e-01,1.772e-02
5.854e-02,1.294e+00,1.612e+00,6.918e-01,2.231e-01,7.873e-03,1.425e-01,1.771e-02
5.845e-02,1.296e+00,1.612e+00,6.932e-01,2.231e-01,7.873e-03,1.425e-01,1.771e-02
5.835e-02,1.298e+00,1.612e+00,6.946e-01,2.231e-01,7.873e-03,1.425e-01,1.771e-02
5.826e-02,1.300e+00,1.613e+00,6.960e-01,2.231e-01,7.873e-03,1.425e-01,1.771e-02
5.817e-02,1.302e+00,1.613e+00,6.975e-01,2.231e-01,7.873e-03,1.425e-01,1.770e-02
5.807e-02,1.305e+00,1.613e+00,6.989e-01,2.231e-01,7.873e-03,1.425e-01,1.770e-02
5.798e-02,1.307e+00,1.613e+00,7.003e-01,2.202e-01,3.893e-02,1.224e-01,1.770e-02
5.789e-02,1.309e+00,1.613e+00,7.015e-01,2.409e-01,7.515e-02,1.083e-01,1.770e-02
5.779e-02,1.311e+00,1.613e+00,7.026e-01,2.409e-01,7.515e-02,1.083e-01,1.769e-02
5.769e-02,1.314e+00,1.614e+00,7.037e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.759e-02,1.316e+00,1.615e+00,7.049e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.749e-02,1.318e+00,1.615e+00,7.061e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.740e-02,1.320e+00,1.615e+00,7.073e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.730e-02,1.323e+00,1.615e+00,7.085e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.721e-02,1.325e+00,1.615e+00,7.097e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.712e-02,1.327e+00,1.615e+00,7.109e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.703e-02,1.329e+00,1.615e+00,7.121e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.693e-02,1.331e+00,1.615e+00,7.133e-01,2.113e-01,-2.478e-03,1.197e-01,1.769e-02
5.684e-02,1.333e+00,1.615e+00,7.145e-01,1.786e-01,-6.976e-02,1.431e-01,1.769e-02
5.675e-02,1.335e+00,1.614e+00,7.159e-01,1.786e-01,-6.976e-02,1.431e-01,1.768e-02
5.667e-02,1.337e+00,1.614e+00,7.173e-01,1.786e-01,-6.976e-02,1.431e-01,1.768e-02
5.660e-02,1.339e+00,1.613e+00,7.188e-01,1.786e-01,-6.976e-02,1.431e-01,1.768e-02
5.652e-02,1.341e+00,1.612e+00,7.202e-01,1.786e-01,-6.976e-02,1.431e-01,1.767e-02
5.645e-02,1.342e+00,1.612e+00,7.216e-01,1.786e-01,-6.976e-02,1.431e-01,1.766e-02
5.638e-02,1.344e+00,1.611e+00,7.231e-01,1.786e-01,-6.976e-02,1.431e-01,1.765e-02
5.630e-02,1.346e+00,1.610e+00,7.245e-01,1.786e-01,-6.976e-02,1.431e-01,1.764e-02
5.623e-02,1.348e+00,1.610e+00,7.259e-01,2.528e-01,7.515e-02,9.824e-02,1.763e-02
5.615e-02,1.350e+00,1.609e+00,7.269e-01,2.528e-01,7.515e-02,9.824e-02,1.762e-02
5.606e-02,1.352e+00,1.610e+00,7.279e-01,2.528e-01,7.515e-02,9.824e-02,1.760e-02
5.596e-02,1.355e+00,1.611e+00,7.289e-01,2.350e-01,3.893e-02,1.237e-01,1.759e-02
5.586e-02,1.357e+00,1.611e+00,7.301e-01,2.350e-01,3.893e-02,1.237e-01,1.757e-02
5.577e-02,1.360e+00,1.612e+00,7.313e-01,2.439e-01,9.068e-02,1.411e-01,1.756e-02
5.567e-02,1.362e+00,1.612e+00,7.328e-01,2.439e-01,9.068e-02,1.411e-01,1.754e-02
5.557e-02,1.364e+00,1.613e+00,7.342e-01,2.439e-01,9.068e-02,1.411e-01,1.753e-02
5.546e-02,1.367e+00,1.614e+00,7.356e-01,2.439e-01,9.068e-02,1.411e-01,1.752e-02
5.535e-02,1.369e+00,1.615e+00,7.370e-01,2.439e-01,9.068e-02,1.411e-01,1.751e-02
5.525e-02,1.372e+00,1.616e+00,7.384e-01,2.439e-01,9.068e-02,1.411e-01,1.751e-02
5.513e-02,1.374e+00,1.617e+00,7.398e-01,1.964e-01,-4.906e-02,1.418e-01,1.750e-02
5.503e-02,1.376e+00,1.617e+00,7.412e-01,1.964e-01,-4.906e-02,1.418e-01,1.750e-02
5.494e-02,1.378e+00,1.617e+00,7.426e-01,1.964e-01,-4.906e-02,1.418e-01,1.750e-02
5.484e-02,1.380e+00,1.616e+00,7.441e-01,1.964e-01,-4.906e-02,1.418e-01,1.749e-02
5.476e-02,1.382e+00,1.616e+00,7.455e-01,1.371e-01,-1.112e-01,1.465e-01,1.749e-02
5.468e-02,1.384e+00,1.615e+00,7.469e-01,1.371e-01,-1.112e-01,1.465e-01,1.748e-02
5.461e-02,1.386e+00,1.614e+00,7.484e-01,1.371e-01,-1.112e-01,1.465e-01,1.748e-02
5.455e-02,1.387e+00,1.613e+00,7.499e-01,1.371e-01,-1.112e-01,1.465e-01,1.747e-02
5.450e-02,1.388e+00,1.612e+00,7.513e-01,1.371e-01,-1.112e-01,1.465e-01,1.746e-02
5.444e-02,1.390e+00,1.611e+00,7.528e-01,2.291e-01,5.963e-02,1.224e-01,1.745e-02
5.437e-02,1.392e+00,1.610e+00,7.540e-01,2.291e-01,5.963e-02,1.224e-01,1.744e-02
5.428e-02,1.394e+00,1.611e+00,7.553e-01,2.083e-01,3.375e-02,1.445e-01,1.742e-02
5.420e-02,1.396e+00,1.611e+00,7.567e-01,2.083e-01,3.375e-02,1.445e-01,1.740e-02
5.411e-02,1.398e+00,1.611e+00,7.581e-01,2.083e-01,3.375e-02,1.445e-01,1.738e-02
5.403e-02,1.400e+00,1.612e+00,7.596e-01,2.083e-01,3.375e-02,1.445e-01,1.736e-02
5.394e-02,1.402e+00,1.612e+00,7.610e-01,2.083e-01,3.375e-02,1.445e-01,1.735e-02
5.385e-02,1.404e+00,1.613e+00,7.625e-01,2.083e-01,3.375e-02,1.445e-01,1.733e-02
5.377e-02,1.406e+00,1.613e+00,7.639e-01,2.083e-01,3.375e-02,1.445e-01,1.732e-02
5.368e-02,1.408e+00,1.613e+00,7.654e-01,2.291e-01,1.822e-02,1.244e-01,1.730e-02
5.359e-02,1.411e+00,1.613e+00,7.666e-01,2.291e-01,1.822e-02,1.244e-01,1.728e-02
5.349e-02,1.413e+00,1.614e+00,7.679e-01,2.291e-01,1.822e-02,1.244e-01,1.727e-02
5.339e-02,1.415e+00,1.614e+00,7.691e-01,1.786e-01,-6.458e-02,1.445e-01,1.725e-02
5.330e-02,1.417e+00,1.614e+00,7.705e-01,1.786e-01,-6.458e-02,1.445e-01,1.724e-02
5.322e-02,1.419e+00,1.613e+00,7.720e-01,1.786e-01,-6.458e-02,1.445e-01,1.722e-02
5.314e-02,1.421e+00,1.613e+00,7.734e-01,1.786e-01,-6.458e-02,1.445e-01,1.721e-02
5.307e-02,1.423e+00,1.612e+00,7.749e-01,1.786e-01,-6.458e-02,1.445e-01,1.719e-02
5.300e-02,1.424e+00,1.611e+00,7.763e-01,1.786e-01,-6.458e-02,1.445e-01,1.717e-02
5.292e-02,1.426e+00,1.611e+00,7.778e-01,1.786e-01,-6.458e-02,1.445e-01,1.716e-02
5.285e-02,1.428e+00,1.610e+00,7.792e-01,2.528e-01,8.551e-02,1.103e-01,1.714e-02
5.277e-02,1.430e+00,1.610e+00,7.803e-01,2.528e-01,8.551e-02,1.103e-01,1.711e-02
5.268e-02,1.433e+00,1.611e+00,7.814e-01,2.528e-01,8.551e-02,1.103e-01,1.708e-02
5.258e-02,1.435e+00,1.611e+00,7.825e-01,2.202e-01,2.698e-03,1.304e-01,1.705e-02
5.248e-02,1.437e+00,1.612e+00,7.838e-01,2.202e-01,2.698e-03,1.304e-01,1.703e-02
5.239e-02,1.440e+00,1.612e+00,7.851e-01,2.202e-01,2.698e-03,1.304e-01,1.700e-02
5.229e-02,1.442e+00,1.612e+00,7.864e-01,2.202e-01,2.698e-03,1.304e-01,1.698e-02
5.220e-02,1.444e+00,1.612e+00,7.877e-01,2.202e-01,2.698e-03,1.304e-01,1.696e-02
5.211e-02,1.446e+00,1.612e+00,7.890e-01,2.202e-01,2.698e-03,1.304e-01,1.693e-02
5.202e-02,1.449e+00,1.612e+00,7.903e-01,2.202e-01,2.698e-03,1.304e-01,1.691e-02
5.193e-02,1.451e+00,1.612e+00,7.916e-01,2.202e-01,2.698e-03,1.304e-01,1.688e-02
5.184e-02,1.453e+00,1.612e+00,7.929e-01,2.202e-01,2.698e-03,1.304e-01,1.686e-02
5.175e-02,1.455e+00,1.612e+00,7.943e-01,1.727e-01,-4.906e-02,1.458e-01,1.683e-02
5.166e-02,1.457e+00,1.612e+00,7.957e-01,1.727e-01,-4.906e-02,1.458e-01,1.681e-02
5.159e-02,1.459e+00,1.612e+00,7.972e-01,9.265e-02,-1.370e-01,1.478e-01,1.678e-02
5.153e-02,1.460e+00,1.611e+00,7.986e-01,9.265e-02,-1.370e-01,1.478e-01,1.677e-02
5.149e-02,1.461e+00,1.610e+00,8.001e-01,9.265e-02,-1.370e-01,1.478e-01,1.675e-02
5.145e-02,1.462e+00,1.608e+00,8.016e-01,9.265e-02,-1.370e-01,1.478e-01,1.674e-02
5.142e-02,1.463e+00,1.607e+00,8.031e-01,9.265e-02,-1.370e-01,1.478e-01,1.672e-02
5.138e-02,1.464e+00,1.605e+00,8.046e-01,2.498e-01,-2.318e-02,1.224e-01,1.670e-02
5.133e-02,1.466e+00,1.605e+00,8.058e-01,2.498e-01,-2.318e-02,1.224e-01,1.667e-02
5.126e-02,1.468e+00,1.604e+00,8.070e-01,2.498e-01,-2.318e-02,1.224e-01,1.663e-02
5.118e-02,1.471e+00,1.604e+00,8.082e-01,2.498e-01,-2.318e-02,1.224e-01,1.658e-02
5.109e-02,1.473e+00,1.604e+00,8.095e-01,2.498e-01,-2.318e-02,1.224e-01,1.652e-02
5.101e-02,1.476e+00,1.603e+00,8.107e-01,2.498e-01,-2.318e-02,1.224e-01,1.647e-02
5.093e-02,1.478e+00,1.603e+00,8.119e-01,2.202e-01,-3.871e-02,1.445e-01,1.641e-02
5.085e-02,1.480e+00,1.603e+00,8.133e-01,2.202e-01,-3.871e-02,1.445e-01,1.636e-02
5.078e-02,1.483e+00,1.602e+00,8.148e-01,2.202e-01,-3.871e-02,1.445e-01,1.630e-02
5.071e-02,1.485e+00,1.602e+00,8.162e-01,2.202e-01,-3.871e-02,1.445e-01,1.625e-02
5.064e-02,1.487e+00,1.602e+00,8.177e-01,2.409e-01,2.149e-01,1.425e-01,1.620e-02
5.057e-02,1.489e+00,1.602e+00,8.191e-01,2.202e-01,-3.871e-02,1.445e-01,1.614e-02
5.050e-02,1.492e+00,1.603e+00,8.205e-01,2.142e-01,-1.283e-02,1.438e-01,1.609e-02
5.043e-02,1.494e+00,1.603e+00,8.220e-01,2.142e-01,-1.283e-02,1.438e-01,1.603e-02
5.036e-02,1.496e+00,1.603e+00,8.234e-01,2.142e-01,-1.283e-02,1.438e-01,1.598e-02
5.029e-02,1.498e+00,1.603e+00,8.249e-01,9.858e-02,-8.011e-02,1.458e-01,1.593e-02
5.024e-02,1.500e+00,1.602e+00,8.263e-01,9.858e-02,-8.011e-02,1.458e-01,1.589e-02
5.020e-02,1.501e+00,1.601e+00,8.278e-01,1.371e-01,-2.478e-03,1.458e-01,1.586e-02
5.017e-02,1.502e+00,1.601e+00,8.292e-01,1.371e-01,-2.478e-03,1.458e-01,1.582e-02
5.013e-02,1.504e+00,1.601e+00,8.307e-01,2.646e-01,1.217e-01,1.324e-01,1.579e-02
5.007e-02,1.505e+00,1.601e+00,8.320e-01,2.646e-01,1.217e-01,1.324e-01,1.574e-02
5.000e-02,1.508e+00,1.602e+00,8.333e-01,2.646e-01,1.217e-01,1.324e-01,1.567e-02
4.992e-02,1.510e+00,1.602e+00,8.347e-01,2.439e-01,-2.478e-03,1.324e-01,1.561e-02
4.984e-02,1.513e+00,1.603e+00,8.360e-01,2.439e-01,-2.478e-03,1.324e-01,1.554e-02
4.976e-02,1.515e+00,1.603e+00,8.373e-01,2.439e-01,-2.478e-03,1.324e-01,1.548e-02
4.968e-02,1.518e+00,1.603e+00,8.386e-01,2.142e-01,1.822e-02,1.451e-01,1.541e-02
4.961e-02,1.520e+00,1.603e+00,8.401e-01,2.142e-01,1.822e-02,1.451e-01,1.535e-02
4.954e-02,1.522e+00,1.603e+00,8.415e-01,2.142e-01,1.822e-02,1.451e-01,1.529e-02
4.947e-02,1.524e+00,1.603e+00,8.430e-01,8.079e-02,-6.976e-02,1.465e-01,1.524e-02
4.942e-02,1.526e+00,1.603e+00,8.445e-01,8.079e-02,-6.976e-02,1.465e-01,1.519e-02
4.939e-02,1.527e+00,1.602e+00,8.459e-01,8.079e-02,-6.976e-02,1.465e-01,1.517e-02
4.936e-02,1.528e+00,1.602e+00,8.474e-01,2.320e-01,1.062e-01,1.431e-01,1.514e-02
4.931e-02,1.529e+00,1.602e+00,8.488e-01,2.320e-01,1.062e-01,1.431e-01,1.510e-02
4.925e-02,1.531e+00,1.602e+00,8.502e-01,8.079e-02,-6.976e-02,1.465e-01,1.504e-02
4.920e-02,1.533e+00,1.603e+00,8.517e-01,8.079e-02,-6.976e-02,1.465e-01,1.500e-02
4.916e-02,1.534e+00,1.602e+00,8.532e-01,8.079e-02,-6.976e-02,1.465e-01,1.497e-02
4.914e-02,1.535e+00,1.602e+00,8.546e-01,2.320e-01,1.062e-01,1.431e-01,1.494e-02
4.909e-02,1.536e+00,1.602e+00,8.561e-01,2.320e-01,1.062e-01,1.431e-01,1.490e-02
4.903e-02,1.539e+00,1.602e+00,8.575e-01,2.350e-01,1.166e-01,1.438e-01,1.484e-02
4.895e-02,1.541e+00,1.603e+00,8.589e-01,2.350e-01,1.166e-01,1.438e-01,1.478e-02
4.888e-02,1.543e+00,1.605e+00,8.604e-01,2.350e-01,1.166e-01,1.438e-01,1.471e-02
4.880e-02,1.545e+00,1.606e+00,8.618e-01,2.350e-01,1.166e-01,1.438e-01,1.465e-02
4.871e-02,1.548e+00,1.607e+00,8.633e-01,2.350e-01,1.166e-01,1.438e-01,1.459e-02
4.863e-02,1.550e+00,1.608e+00,8.647e-01,2.350e-01,1.166e-01,1.438e-01,1.453e-02
4.854e-02,1.553e+00,1.609e+00,8.661e-01,2.350e-01,1.166e-01,1.438e-01,1.448e-02
4.844e-02,1.555e+00,1.610e+00,8.676e-01,2.380e-01,1.114e-01,1.445e-01,1.442e-02
4.835e-02,1.557e+00,1.612e+00,8.690e-01,2.380e-01,1.114e-01,1.445e-01,1.437e-02
4.825e-02,1.560e+00,1.613e+00,8.705e-01,7.783e-02,5.445e-02,1.451e-01,1.432e-02
4.818e-02,1.561e+00,1.614e+00,8.719e-01,7.783e-02,5.445e-02,1.451e-01,1.429e-02
4.813e-02,1.562e+00,1.614e+00,8.734e-01,7.783e-02,5.445e-02,1.451e-01,1.427e-02
4.809e-02,1.563e+00,1.615e+00,8.748e-01,7.783e-02,5.445e-02,1.451e-01,1.425e-02
4.806e-02,1.564e+00,1.615e+00,8.763e-01,7.783e-02,5.445e-02,1.451e-01,1.424e-02
4.802e-02,1.565e+00,1.616e+00,8.777e-01,7.783e-02,5.445e-02,1.451e-01,1.422e-02
4.799e-02,1.566e+00,1.617e+00,8.792e-01,7.783e-02,5.445e-02,1.451e-01,1.421e-02
4.795e-02,1.566e+00,1.617e+00,8.806e-01,7.783e-02,5.445e-02,1.451e-01,1.420e-02
4.792e-02,1.567e+00,1.618e+00,8.821e-01,7.783e-02,5.445e-02,1.451e-01,1.418e-02
4.788e-02,1.568e+00,1.618e+00,8.835e-01,2.380e-01,1.062e-01,1.445e-01,1.417e-02
4.781e-02,1.569e+00,1.619e+00,8.850e-01,2.380e-01,1.062e-01,1.445e-01,1.415e-02
4.771e-02,1.572e+00,1.620e+00,8.864e-01,2.380e-01,1.062e-01,1.445e-01,1.412e-02
4.759e-02,1.574e+00,1.621e+00,8.879e-01,2.380e-01,1.062e-01,1.445e-01,1.408e-02
4.747e-02,1.576e+00,1.622e+00,8.893e-01,2.380e-01,1.062e-01,1.445e-01,1.405e-02
4.735e-02,1.579e+00,1.623e+00,8.907e-01,2.380e-01,1.062e-01,1.445e-01,1.402e-02
4.722e-02,1.581e+00,1.624e+00,8.922e-01,2.380e-01,1.062e-01,1.445e-01,1.400e-02
4.710e-02,1.583e+00,1.625e+00,8.936e-01,2.380e-01,1.062e-01,1.445e-01,1.397e-02
4.696e-02,1.586e+00,1.626e+00,8.951e-01,2.380e-01,1.062e-01,1.445e-01,1.395e-02
4.683e-02,1.588e+00,1.627e+00,8.965e-01,1.638e-01,-4.906e-02,1.451e-01,1.392e-02
4.671e-02,1.590e+00,1.628e+00,8.980e-01,1.638e-01,-4.906e-02,1.451e-01,1.391e-02
4.661e-02,1.592e+00,1.628e+00,8.994e-01,1.638e-01,-4.906e-02,1.451e-01,1.389e-02
4.652e-02,1.594e+00,1.627e+00,9.009e-01,1.638e-01,-4.906e-02,1.451e-01,1.388e-02
4.642e-02,1.595e+00,1.627e+00,9.023e-01,1.638e-01,-4.906e-02,1.451e-01,1.386e-02
4.633e-02,1.597e+00,1.626e+00,9.038e-01,2.202e-01,4.410e-02,1.458e-01,1.384e-02
4.623e-02,1.599e+00,1.626e+00,9.052e-01,1.668e-01,2.698e-03,1.451e-01,1.382e-02
4.612e-02,1.601e+00,1.626e+00,9.067e-01,1.668e-01,2.698e-03,1.451e-01,1.380e-02
4.603e-02,1.602e+00,1.626e+00,9.081e-01,1.668e-01,2.698e-03,1.451e-01,1.378e-02
4.593e-02,1.604e+00,1.626e+00,9.096e-01,2.350e-01,1.166e-01,1.445e-01,1.376e-02
4.583e-02,1.606e+00,1.627e+00,9.110e-01,1.638e-01,7.873e-03,1.458e-01,1.374e-02
4.572e-02,1.608e+00,1.627e+00,9.125e-01,1.638e-01,7.873e-03,1.458e-01,1.372e-02
4.562e-02,1.610e+00,1.628e+00,9.140e-01,1.638e-01,7.873e-03,1.458e-01,1.370e-02
4.552e-02,1.611e+00,1.628e+00,9.154e-01,1.638e-01,7.873e-03,1.458e-01,1.368e-02
4.543e-02,1.613e+00,1.628e+00,9.169e-01,1.638e-01,7.873e-03,1.458e-01,1.366e-02
4.534e-02,1.615e+00,1.628e+00,9.183e-01,1.638e-01,7.873e-03,1.458e-01,1.364e-02
4.524e-02,1.616e+00,1.628e+00,9.198e-01,2.350e-01,7.515e-02,1.445e-01,1.362e-02
4.513e-02,1.618e+00,1.628e+00,9.212e-01,2.350e-01,7.515e-02,1.445e-01,1.360e-02
4.500e-02,1.621e+00,1.629e+00,9.227e-01,1.668e-01,-8.011e-02,1.451e-01,1.357e-02
4.488e-02,1.623e+00,1.629e+00,9.241e-01,1.668e-01,-8.011e-02,1.451e-01,1.355e-02
4.478e-02,1.624e+00,1.628e+00,9.256e-01,1.668e-01,-8.011e-02,1.451e-01,1.353e-02
4.468e-02,1.626e+00,1.628e+00,9.270e-01,1.668e-01,-8.011e-02,1.451e-01,1.351e-02
4.459e-02,1.628e+00,1.627e+00,9.285e-01,1.668e-01,-8.011e-02,1.451e-01,1.349e-02
4.449e-02,1.629e+00,1.626e+00,9.299e-01,-2.003e-02,-5.941e-02,1.471e-01,1.346e-02
4.445e-02,1.630e+00,1.625e+00,9.314e-01,-2.003e-02,-5.941e-02,1.471e-01,1.345e-02
4.444e-02,1.630e+00,1.625e+00,9.329e-01,-2.003e-02,-5.941e-02,1.471e-01,1.345e-02
4.444e-02,1.630e+00,1.624e+00,9.343e-01,-2.003e-02,-5.941e-02,1.471e-01,1.345e-02
4.445e-02,1.630e+00,1.624e+00,9.358e-01,2.557e-01,9.586e-02,1.438e-01,1.345e-02
4.440e-02,1.631e+00,1.624e+00,9.373e-01,2.557e-01,9.586e-02,1.438e-01,1.343e-02
4.429e-02,1.633e+00,1.624e+00,9.387e-01,2.557e-01,9.586e-02,1.438e-01,1.340e-02
4.417e-02,1.636e+00,1.625e+00,9.401e-01,2.587e-01,1.321e-01,1.411e-01,1.336e-02
4.403e-02,1.638e+00,1.626e+00,9.415e-01,2.587e-01,1.321e-01,1.411e-01,1.331e-02
4.389e-02,1.641e+00,1.626e+00,9.429e-01,2.291e-01,1.476e-01,1.445e-01,1.327e-02
4.376e-02,1.643e+00,1.628e+00,9.444e-01,2.409e-01,1.269e-01,1.445e-01,1.324e-02
4.362e-02,1.645e+00,1.629e+00,9.458e-01,2.409e-01,1.269e-01,1.445e-01,1.320e-02
4.348e-02,1.648e+00,1.630e+00,9.473e-01,2.409e-01,1.269e-01,1.445e-01,1.317e-02
4.333e-02,1.650e+00,1.631e+00,9.487e-01,2.409e-01,1.269e-01,1.445e-01,1.314e-02
4.318e-02,1.653e+00,1.633e+00,9.502e-01,2.409e-01,1.269e-01,1.445e-01,1.311e-02
4.303e-02,1.655e+00,1.634e+00,9.516e-01,1.994e-01,4.928e-02,1.451e-01,1.308e-02
4.289e-02,1.657e+00,1.635e+00,9.531e-01,1.994e-01,4.928e-02,1.451e-01,1.306e-02
4.276e-02,1.659e+00,1.636e+00,9.545e-01,1.994e-01,4.928e-02,1.451e-01,1.304e-02
4.263e-02,1.661e+00,1.636e+00,9.560e-01,1.994e-01,4.928e-02,1.451e-01,1.302e-02
4.249e-02,1.663e+00,1.637e+00,9.574e-01,1.994e-01,4.928e-02,1.451e-01,1.300e-02
4.236e-02,1.665e+00,1.637e+00,9.589e-01,1.994e-01,4.928e-02,1.451e-01,1.298e-02
4.223e-02,1.667e+00,1.638e+00,9.603e-01,1.994e-01,4.928e-02,1.451e-01,1.296e-02
4.210e-02,1.669e+00,1.638e+00,9.618e-01,2.350e-01,1.528e-01,1.445e-01,1.295e-02
4.195e-02,1.671e+00,1.639e+00,9.632e-01,2.350e-01,1.528e-01,1.445e-01,1.293e-02
4.179e-02,1.674e+00,1.640e+00,9.647e-01,2.350e-01,1.528e-01,1.445e-01,1.291e-02
4.163e-02,1.676e+00,1.642e+00,9.661e-01,2.350e-01,1.528e-01,1.445e-01,1.290e-02
4.146e-02,1.678e+00,1.643e+00,9.676e-01,2.350e-01,1.528e-01,1.445e-01,1.289e-02
4.129e-02,1.681e+00,1.645e+00,9.690e-01,2.142e-01,1.114e-01,1.458e-01,1.288e-02
4.112e-02,1.683e+00,1.646e+00,9.705e-01,2.142e-01,1.114e-01,1.458e-01,1.287e-02
4.095e-02,1.685e+00,1.647e+00,9.719e-01,1.935e-01,8.551e-02,1.451e-01,1.287e-02
4.079e-02,1.687e+00,1.648e+00,9.734e-01,1.935e-01,8.551e-02,1.451e-01,1.286e-02
4.064e-02,1.689e+00,1.649e+00,9.748e-01,1.935e-01,8.551e-02,1.451e-01,1.286e-02
4.048e-02,1.691e+00,1.650e+00,9.763e-01,1.935e-01,8.551e-02,1.451e-01,1.286e-02
4.033e-02,1.693e+00,1.651e+00,9.777e-01,1.935e-01,8.551e-02,1.451e-01,1.286e-02
4.017e-02,1.695e+00,1.652e+00,9.792e-01,9.562e-02,-9.564e-02,1.451e-01,1.287e-02
4.005e-02,1.697e+00,1.652e+00,9.806e-01,9.562e-02,-9.564e-02,1.451e-01,1.287e-02
3.995e-02,1.698e+00,1.651e+00,9.821e-01,-1.114e-02,-1.681e-01,1.478e-01,1.287e-02
3.991e-02,1.698e+00,1.650e+00,9.836e-01,1.638e-01,6.998e-02,1.451e-01,1.287e-02
3.984e-02,1.699e+00,1.650e+00,9.850e-01,1.638e-01,6.998e-02,1.451e-01,1.287e-02
3.973e-02,1.700e+00,1.650e+00,9.865e-01,1.638e-01,6.998e-02,1.451e-01,1.287e-02
3.961e-02,1.702e+00,1.651e+00,9.879e-01,2.053e-01,1.838e-01,1.445e-01,1.286e-02
3.946e-02,1.704e+00,1.652e+00,9.894e-01,6.893e-02,-8.011e-02,1.471e-01,1.286e-02
3.935e-02,1.705e+00,1.652e+00,9.908e-01,6.893e-02,-8.011e-02,1.471e-01,1.286e-02
3.928e-02,1.706e+00,1.652e+00,9.923e-01,6.893e-02,-8.011e-02,1.471e-01,1.286e-02
3.921e-02,1.707e+00,1.651e+00,9.938e-01,6.893e-02,-8.011e-02,1.471e-01,1.286e-02
3.916e-02,1.708e+00,1.651e+00,9.952e-01,2.053e-01,1.838e-01,1.445e-01,1.286e-02
3.906e-02,1.709e+00,1.651e+00,9.967e-01,2.053e-01,1.838e-01,1.445e-01,1.286e-02
3.891e-02,1.711e+00,1.652e+00,9.981e-01,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.877e-02,1.712e+00,1.653e+00,9.996e-01,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.866e-02,1.714e+00,1.654e+00,1.001e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.855e-02,1.715e+00,1.654e+00,1.003e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.844e-02,1.716e+00,1.654e+00,1.004e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.833e-02,1.718e+00,1.654e+00,1.005e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.823e-02,1.719e+00,1.654e+00,1.007e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.812e-02,1.720e+00,1.654e+00,1.008e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.801e-02,1.721e+00,1.654e+00,1.010e+00,1.282e-01,1.305e-02,1.465e-01,1.285e-02
3.790e-02,1.723e+00,1.655e+00,1.011e+00,-2.543e-01,-3.871e-02,1.491e-01,1.285e-02
3.793e-02,1.722e+00,1.655e+00,1.013e+00,-2.276e-01,-3.353e-02,1.498e-01,1.285e-02
3.808e-02,1.721e+00,1.654e+00,1.014e+00,2.557e-01,6.998e-02,1.431e-01,1.285e-02
3.809e-02,1.721e+00,1.654e+00,1.016e+00,2.557e-01,6.998e-02,1.431e-01,1.285e-02
3.794e-02,1.722e+00,1.655e+00,1.017e+00,1.134e-01,-2.318e-02,1.471e-01,1.285e-02
3.780e-02,1.724e+00,1.655e+00,1.019e+00,1.282e-01,3.375e-02,1.471e-01,1.285e-02
3.768e-02,1.725e+00,1.655e+00,1.020e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.757e-02,1.727e+00,1.656e+00,1.022e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.746e-02,1.728e+00,1.656e+00,1.023e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.735e-02,1.729e+00,1.656e+00,1.025e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.724e-02,1.731e+00,1.657e+00,1.026e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.713e-02,1.732e+00,1.657e+00,1.027e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.702e-02,1.733e+00,1.657e+00,1.029e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.691e-02,1.734e+00,1.658e+00,1.030e+00,1.282e-01,3.375e-02,1.471e-01,1.284e-02
3.679e-02,1.736e+00,1.658e+00,1.032e+00,1.223e-01,-7.653e-03,1.471e-01,1.284e-02
3.669e-02,1.737e+00,1.658e+00,1.033e+00,1.223e-01,-7.653e-03,1.471e-01,1.284e-02
3.658e-02,1.738e+00,1.658e+00,1.035e+00,1.223e-01,-7.653e-03,1.471e-01,1.284e-02
3.647e-02,1.739e+00,1.658e+00,1.036e+00,1.223e-01,-7.653e-03,1.471e-01,1.284e-02
3.636e-02,1.741e+00,1.658e+00,1.038e+00,1.223e-01,-7.653e-03,1.471e-01,1.284e-02
3.626e-02,1.742e+00,1.658e+00,1.039e+00,1.223e-01,-7.653e-03,1.471e-01,1.283e-02
3.615e-02,1.743e+00,1.658e+00,1.041e+00,1.905e-01,5.445e-02,1.471e-01,1.283e-02
3.602e-02,1.745e+00,1.658e+00,1.042e+00,1.905e-01,5.445e-02,1.471e-01,1.283e-02
3.586e-02,1.746e+00,1.658e+00,1.044e+00,1.905e-01,5.445e-02,1.471e-01,1.282e-02
3.570e-02,1.748e+00,1.659e+00,1.045e+00,1.312e-01,3.375e-02,1.485e-01,1.282e-02
3.555e-02,1.750e+00,1.659e+00,1.047e+00,1.312e-01,3.375e-02,1.485e-01,1.282e-02
3.543e-02,1.751e+00,1.660e+00,1.048e+00,1.312e-01,3.375e-02,1.485e-01,1.282e-02
3.531e-02,1.753e+00,1.660e+00,1.050e+00,1.312e-01,3.375e-02,1.485e-01,1.281e-02
3.519e-02,1.754e+00,1.660e+00,1.051e+00,1.312e-01,3.375e-02,1.485e-01,1.281e-02
3.507e-02,1.755e+00,1.661e+00,1.053e+00,1.312e-01,3.375e-02,1.485e-01,1.281e-02
3.495e-02,1.757e+00,1.661e+00,1.054e+00,1.312e-01,3.375e-02,1.485e-01,1.281e-02
3.483e-02,1.758e+00,1.661e+00,1.056e+00,1.312e-01,3.375e-02,1.485e-01,1.280e-02
3.471e-02,1.759e+00,1.662e+00,1.057e+00,1.164e-01,1.305e-02,1.471e-01,1.280e-02
3.460e-02,1.760e+00,1.662e+00,1.058e+00,1.164e-01,1.305e-02,1.471e-01,1.280e-02
3.449e-02,1.762e+00,1.662e+00,1.060e+00,1.164e-01,1.305e-02,1.471e-01,1.280e-02
3.438e-02,1.763e+00,1.662e+00,1.061e+00,-7.637e-02,-4.906e-02,1.485e-01,1.280e-02
3.435e-02,1.763e+00,1.662e+00,1.063e+00,-7.637e-02,-4.906e-02,1.485e-01,1.280e-02
3.439e-02,1.763e+00,1.662e+00,1.064e+00,-7.637e-02,-4.906e-02,1.485e-01,1.280e-02
3.445e-02,1.762e+00,1.661e+00,1.066e+00,1.164e-01,1.305e-02,1.471e-01,1.280e-02
3.444e-02,1.762e+00,1.661e+00,1.067e+00,2.439e-01,7.515e-02,1.458e-01,1.280e-02
3.432e-02,1.764e+00,1.661e+00,1.069e+00,2.291e-01,1.010e-01,1.471e-01,1.279e-02
3.413e-02,1.766e+00,1.662e+00,1.070e+00,2.291e-01,1.010e-01,1.471e-01,1.279e-02
3.393e-02,1.768e+00,1.663e+00,1.072e+00,2.291e-01,1.010e-01,1.471e-01,1.278e-02
3.372e-02,1.770e+00,1.664e+00,1.073e+00,2.291e-01,1.010e-01,1.471e-01,1.278e-02
3.350e-02,1.772e+00,1.665e+00,1.075e+00,2.261e-01,8.551e-02,1.471e-01,1.278e-02
3.329e-02,1.775e+00,1.666e+00,1.076e+00,2.261e-01,8.551e-02,1.471e-01,1.277e-02
3.307e-02,1.777e+00,1.667e+00,1.078e+00,2.261e-01,8.551e-02,1.471e-01,1.277e-02
3.285e-02,1.779e+00,1.668e+00,1.079e+00,2.261e-01,8.551e-02,1.471e-01,1.277e-02
3.263e-02,1.781e+00,1.669e+00,1.081e+00,1.786e-01,3.375e-02,1.465e-01,1.277e-02
3.243e-02,1.783e+00,1.669e+00,1.082e+00,1.786e-01,5.963e-02,1.465e-01,1.277e-02
3.224e-02,1.785e+00,1.670e+00,1.083e+00,1.786e-01,5.963e-02,1.465e-01,1.277e-02
3.206e-02,1.787e+00,1.670e+00,1.085e+00,1.786e-01,5.963e-02,1.465e-01,1.277e-02
3.188e-02,1.789e+00,1.671e+00,1.086e+00,1.786e-01,5.963e-02,1.465e-01,1.277e-02
3.170e-02,1.791e+00,1.672e+00,1.088e+00,1.786e-01,5.963e-02,1.465e-01,1.277e-02
3.152e-02,1.792e+00,1.672e+00,1.089e+00,6.300e-02,-6.976e-02,1.478e-01,1.277e-02
3.139e-02,1.794e+00,1.672e+00,1.091e+00,6.300e-02,-6.976e-02,1.478e-01,1.277e-02
3.130e-02,1.795e+00,1.672e+00,1.092e+00,6.300e-02,-6.976e-02,1.478e-01,1.277e-02
3.123e-02,1.795e+00,1.671e+00,1.094e+00,1.490e-01,3.375e-02,1.478e-01,1.277e-02
3.113e-02,1.796e+00,1.671e+00,1.095e+00,1.490e-01,3.375e-02,1.478e-01,1.277e-02
3.100e-02,1.798e+00,1.671e+00,1.097e+00,1.490e-01,3.375e-02,1.478e-01,1.276e-02
3.085e-02,1.799e+00,1.671e+00,1.098e+00,1.490e-01,3.375e-02,1.478e-01,1.276e-02
3.070e-02,1.801e+00,1.672e+00,1.100e+00,1.490e-01,3.375e-02,1.478e-01,1.276e-02
3.055e-02,1.802e+00,1.672e+00,1.101e+00,1.490e-01,3.375e-02,1.478e-01,1.275e-02
3.040e-02,1.804e+00,1.672e+00,1.103e+00,1.668e-01,7.873e-03,1.471e-01,1.275e-02
3.024e-02,1.805e+00,1.673e+00,1.104e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.015e-02,1.806e+00,1.672e+00,1.106e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.672e+00,1.107e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.672e+00,1.109e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.011e-02,1.806e+00,1.671e+00,1.110e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.671e+00,1.111e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.670e+00,1.113e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.670e+00,1.114e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.669e+00,1.116e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.012e-02,1.806e+00,1.669e+00,1.117e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.013e-02,1.806e+00,1.668e+00,1.119e+00,-2.240e-03,-4.906e-02,1.465e-01,1.274e-02
3.013e-02,1.806e+00,1.668e+00,1.120e+00,1.816e-01,5.963e-02,1.478e-01,1.274e-02
3.006e-02,1.807e+00,1.668e+00,1.122e+00,1.816e-01,5.963e-02,1.478e-01,1.273e-02
2.991e-02,1.808e+00,1.668e+00,1.123e+00,1.816e-01,5.963e-02,1.478e-01,1.272e-02
2.974e-02,1.810e+00,1.669e+00,1.125e+00,1.816e-01,5.963e-02,1.478e-01,1.271e-02
2.957e-02,1.812e+00,1.669e+00,1.126e+00,1.816e-01,5.963e-02,1.478e-01,1.269e-02
2.939e-02,1.814e+00,1.670e+00,1.128e+00,2.261e-01,1.062e-01,1.465e-01,1.268e-02
2.919e-02,1.816e+00,1.671e+00,1.129e+00,2.261e-01,1.062e-01,1.465e-01,1.266e-02
2.897e-02,1.818e+00,1.672e+00,1.131e+00,2.261e-01,1.062e-01,1.465e-01,1.264e-02
2.874e-02,1.820e+00,1.673e+00,1.132e+00,2.261e-01,1.062e-01,1.465e-01,1.262e-02
2.851e-02,1.822e+00,1.674e+00,1.133e+00,2.261e-01,1.062e-01,1.465e-01,1.260e-02
2.828e-02,1.825e+00,1.675e+00,1.135e+00,1.698e-01,2.340e-02,1.458e-01,1.259e-02
2.807e-02,1.827e+00,1.675e+00,1.136e+00,1.698e-01,2.340e-02,1.458e-01,1.257e-02
2.788e-02,1.828e+00,1.676e+00,1.138e+00,1.786e-01,5.963e-02,1.458e-01,1.256e-02
2.769e-02,1.830e+00,1.676e+00,1.139e+00,1.786e-01,5.963e-02,1.458e-01,1.254e-02
2.751e-02,1.832e+00,1.677e+00,1.141e+00,1.786e-01,5.963e-02,1.458e-01,1.253e-02
2.732e-02,1.834e+00,1.677e+00,1.142e+00,6.893e-02,-3.871e-02,1.465e-01,1.251e-02
2.717e-02,1.835e+00,1.678e+00,1.144e+00,6.893e-02,-3.871e-02,1.465e-01,1.250e-02
2.708e-02,1.836e+00,1.677e+00,1.145e+00,6.893e-02,-3.871e-02,1.465e-01,1.250e-02
2.700e-02,1.837e+00,1.677e+00,1.147e+00,2.261e-01,1.373e-01,1.465e-01,1.249e-02
2.685e-02,1.838e+00,1.677e+00,1.148e+00,2.261e-01,1.373e-01,1.465e-01,1.247e-02
2.664e-02,1.840e+00,1.678e+00,1.150e+00,2.261e-01,1.373e-01,1.465e-01,1.245e-02
2.640e-02,1.842e+00,1.680e+00,1.151e+00,2.261e-01,1.373e-01,1.465e-01,1.243e-02
2.616e-02,1.844e+00,1.681e+00,1.152e+00,2.439e-01,1.683e-01,1.458e-01,1.241e-02
2.590e-02,1.847e+00,1.683e+00,1.154e+00,1.164e-01,9.586e-02,1.451e-01,1.239e-02
2.569e-02,1.849e+00,1.684e+00,1.155e+00,1.164e-01,9.586e-02,1.451e-01,1.238e-02
2.554e-02,1.850e+00,1.685e+00,1.157e+00,1.164e-01,9.586e-02,1.451e-01,1.237e-02
2.539e-02,1.851e+00,1.686e+00,1.158e+00,1.164e-01,9.586e-02,1.451e-01,1.236e-02
2.526e-02,1.852e+00,1.687e+00,1.160e+00,8.079e-02,3.893e-02,1.458e-01,1.235e-02
2.514e-02,1.853e+00,1.688e+00,1.161e+00,8.079e-02,3.893e-02,1.458e-01,1.234e-02
2.504e-02,1.854e+00,1.688e+00,1.163e+00,8.079e-02,3.893e-02,1.458e-01,1.234e-02
2.494e-02,1.855e+00,1.688e+00,1.164e+00,8.079e-02,3.893e-02,1.458e-01,1.233e-02
2.484e-02,1.856e+00,1.689e+00,1.166e+00,8.079e-02,3.893e-02,1.458e-01,1.232e-02
2.475e-02,1.857e+00,1.689e+00,1.167e+00,8.079e-02,3.893e-02,1.458e-01,1.232e-02
2.465e-02,1.858e+00,1.690e+00,1.169e+00,8.079e-02,3.893e-02,1.458e-01,1.231e-02
2.456e-02,1.858e+00,1.690e+00,1.170e+00,8.079e-02,3.893e-02,1.458e-01,1.231e-02
2.446e-02,1.859e+00,1.690e+00,1.171e+00,8.079e-02,3.893e-02,1.458e-01,1.230e-02
2.436e-02,1.860e+00,1.691e+00,1.173e+00,2.469e-01,2.666e-01,1.458e-01,1.230e-02
2.419e-02,1.861e+00,1.692e+00,1.174e+00,2.469e-01,1.942e-01,1.458e-01,1.229e-02
2.393e-02,1.864e+00,1.693e+00,1.176e+00,2.469e-01,1.942e-01,1.458e-01,1.228e-02
2.364e-02,1.866e+00,1.695e+00,1.177e+00,1.015e-01,9.068e-02,1.458e-01,1.226e-02
2.342e-02,1.868e+00,1.696e+00,1.179e+00,1.015e-01,9.068e-02,1.458e-01,1.225e-02
2.326e-02,1.869e+00,1.697e+00,1.180e+00,1.015e-01,9.068e-02,1.458e-01,1.225e-02
2.312e-02,1.870e+00,1.698e+00,1.182e+00,2.142e-01,2.304e-01,1.451e-01,1.224e-02
2.293e-02,1.871e+00,1.700e+00,1.183e+00,2.142e-01,2.304e-01,1.451e-01,1.224e-02
2.267e-02,1.873e+00,1.702e+00,1.185e+00,8.079e-02,-6.458e-02,1.458e-01,1.223e-02
2.247e-02,1.875e+00,1.703e+00,1.186e+00,8.079e-02,-6.458e-02,1.458e-01,1.223e-02
2.234e-02,1.876e+00,1.703e+00,1.187e+00,8.079e-02,-6.458e-02,1.458e-01,1.222e-02
2.222e-02,1.877e+00,1.702e+00,1.189e+00,8.079e-02,-6.458e-02,1.458e-01,1.222e-02
2.211e-02,1.878e+00,1.702e+00,1.190e+00,-1.031e-01,-9.564e-02,1.471e-01,1.221e-02
2.211e-02,1.878e+00,1.701e+00,1.192e+00,-1.031e-01,-9.564e-02,1.471e-01,1.221e-02
2.220e-02,1.877e+00,1.700e+00,1.193e+00,2.142e-01,2.304e-01,1.451e-01,1.222e-02
2.215e-02,1.877e+00,1.700e+00,1.195e+00,2.142e-01,2.304e-01,1.451e-01,1.222e-02
2.194e-02,1.879e+00,1.702e+00,1.196e+00,-1.031e-01,-9.564e-02,1.471e-01,1.221e-02
2.185e-02,1.880e+00,1.703e+00,1.198e+00,-1.031e-01,-9.564e-02,1.471e-01,1.220e-02
2.192e-02,1.879e+00,1.702e+00,1.199e+00,1.786e-01,5.963e-02,1.465e-01,1.220e-02
2.188e-02,1.879e+00,1.702e+00,1.201e+00,1.786e-01,5.963e-02,1.465e-01,1.220e-02
2.170e-02,1.881e+00,1.703e+00,1.202e+00,1.786e-01,5.963e-02,1.465e-01,1.219e-02
2.149e-02,1.882e+00,1.703e+00,1.204e+00,1.786e-01,5.963e-02,1.465e-01,1.218e-02
2.126e-02,1.884e+00,1.704e+00,1.205e+00,1.786e-01,5.963e-02,1.465e-01,1.217e-02
2.102e-02,1.886e+00,1.704e+00,1.206e+00,1.460e-01,2.340e-02,1.458e-01,1.216e-02
2.080e-02,1.888e+00,1.705e+00,1.208e+00,1.460e-01,2.340e-02,1.458e-01,1.214e-02
2.059e-02,1.889e+00,1.705e+00,1.209e+00,1.460e-01,2.340e-02,1.458e-01,1.213e-02
2.040e-02,1.890e+00,1.705e+00,1.211e+00,1.460e-01,2.340e-02,1.458e-01,1.211e-02
2.020e-02,1.892e+00,1.706e+00,1.212e+00,1.460e-01,2.340e-02,1.458e-01,1.210e-02
2.000e-02,1.893e+00,1.706e+00,1.214e+00,1.253e-01,1.269e-01,1.445e-01,1.208e-02
1.982e-02,1.895e+00,1.707e+00,1.215e+00,1.253e-01,1.269e-01,1.445e-01,1.206e-02
1.964e-02,1.896e+00,1.708e+00,1.217e+00,1.253e-01,1.269e-01,1.445e-01,1.205e-02
1.947e-02,1.897e+00,1.709e+00,1.218e+00,1.253e-01,1.269e-01,1.445e-01,1.203e-02
1.929e-02,1.899e+00,1.710e+00,1.220e+00,1.253e-01,1.269e-01,1.445e-01,1.202e-02
1.912e-02,1.900e+00,1.711e+00,1.221e+00,1.253e-01,1.269e-01,1.445e-01,1.200e-02
1.894e-02,1.901e+00,1.713e+00,1.222e+00,8.079e-02,9.586e-02,1.465e-01,1.199e-02
1.879e-02,1.902e+00,1.714e+00,1.224e+00,8.079e-02,9.586e-02,1.465e-01,1.197e-02
1.866e-02,1.903e+00,1.715e+00,1.225e+00,2.380e-01,1.580e-01,1.465e-01,1.196e-02
1.845e-02,1.904e+00,1.716e+00,1.227e+00,2.380e-01,1.580e-01,1.465e-01,1.195e-02
1.814e-02,1.907e+00,1.718e+00,1.228e+00,5.707e-02,1.114e-01,1.445e-01,1.192e-02
1.791e-02,1.908e+00,1.719e+00,1.230e+00,1.401e-01,1.580e-01,1.445e-01,1.191e-02
1.773e-02,1.909e+00,1.720e+00,1.231e+00,1.401e-01,1.580e-01,1.445e-01,1.189e-02
1.753e-02,1.911e+00,1.722e+00,1.233e+00,1.401e-01,1.580e-01,1.445e-01,1.188e-02
1.732e-02,1.912e+00,1.723e+00,1.234e+00,1.401e-01,1.580e-01,1.445e-01,1.186e-02
1.710e-02,1.913e+00,1.725e+00,1.236e+00,1.401e-01,1.580e-01,1.445e-01,1.185e-02
1.689e-02,1.915e+00,1.727e+00,1.237e+00,1.555e-02,-2.318e-02,1.465e-01,1.183e-02
1.675e-02,1.916e+00,1.727e+00,1.238e+00,9.265e-02,1.269e-01,1.445e-01,1.182e-02
1.664e-02,1.916e+00,1.728e+00,1.240e+00,9.265e-02,1.269e-01,1.445e-01,1.182e-02
1.651e-02,1.917e+00,1.729e+00,1.241e+00,9.265e-02,1.269e-01,1.445e-01,1.181e-02
1.636e-02,1.918e+00,1.730e+00,1.243e+00,9.265e-02,1.269e-01,1.445e-01,1.180e-02
1.622e-02,1.919e+00,1.732e+00,1.244e+00,9.265e-02,1.269e-01,1.445e-01,1.179e-02
1.607e-02,1.920e+00,1.733e+00,1.246e+00,9.265e-02,1.269e-01,1.445e-01,1.178e-02
1.592e-02,1.921e+00,1.734e+00,1.247e+00,9.265e-02,1.269e-01,1.445e-01,1.177e-02
1.576e-02,1.922e+00,1.736e+00,1.249e+00,9.265e-02,1.269e-01,1.445e-01,1.176e-02
1.561e-02,1.923e+00,1.737e+00,1.250e+00,9.265e-02,1.269e-01,1.445e-01,1.175e-02
1.546e-02,1.924e+00,1.738e+00,1.251e+00,2.439e-01,1.683e-01,1.458e-01,1.174e-02
1.520e-02,1.925e+00,1.739e+00,1.253e+00,2.439e-01,1.683e-01,1.458e-01,1.173e-02
1.483e-02,1.927e+00,1.741e+00,1.254e+00,-3.782e-02,1.838e-01,1.465e-01,1.171e-02
1.463e-02,1.928e+00,1.743e+00,1.256e+00,-3.189e-02,1.683e-01,1.451e-01,1.169e-02
1.461e-02,1.928e+00,1.744e+00,1.257e+00,-3.189e-02,1.683e-01,1.451e-01,1.169e-02
1.465e-02,1.928e+00,1.746e+00,1.259e+00,-3.189e-02,1.683e-01,1.451e-01,1.170e-02
1.470e-02,1.928e+00,1.748e+00,1.260e+00,-3.189e-02,1.683e-01,1.451e-01,1.170e-02
1.475e-02,1.928e+00,1.749e+00,1.262e+00,-3.189e-02,1.683e-01,1.451e-01,1.170e-02
1.481e-02,1.927e+00,1.751e+00,1.263e+00,-2.039e-01,-5.941e-02,1.471e-01,1.170e-02
1.499e-02,1.926e+00,1.752e+00,1.265e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.509e-02,1.926e+00,1.752e+00,1.266e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.500e-02,1.926e+00,1.752e+00,1.267e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.486e-02,1.927e+00,1.752e+00,1.269e+00,-2.039e-01,-5.941e-02,1.471e-01,1.170e-02
1.493e-02,1.927e+00,1.751e+00,1.270e+00,-2.039e-01,-5.941e-02,1.471e-01,1.170e-02
1.520e-02,1.925e+00,1.751e+00,1.272e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.532e-02,1.925e+00,1.750e+00,1.273e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.525e-02,1.925e+00,1.750e+00,1.275e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.511e-02,1.926e+00,1.750e+00,1.276e+00,8.969e-02,-1.283e-02,1.465e-01,1.170e-02
1.496e-02,1.927e+00,1.750e+00,1.278e+00,1.668e-01,1.580e-01,1.458e-01,1.170e-02
1.474e-02,1.928e+00,1.751e+00,1.279e+00,1.698e-01,1.580e-01,1.445e-01,1.170e-02
1.446e-02,1.929e+00,1.752e+00,1.281e+00,1.698e-01,1.580e-01,1.445e-01,1.169e-02
1.417e-02,1.931e+00,1.753e+00,1.282e+00,1.698e-01,1.580e-01,1.445e-01,1.169e-02
1.386e-02,1.933e+00,1.755e+00,1.284e+00,1.698e-01,1.580e-01,1.445e-01,1.168e-02
1.355e-02,1.934e+00,1.756e+00,1.285e+00,1.549e-01,1.838e-01,1.445e-01,1.167e-02
1.324e-02,1.936e+00,1.758e+00,1.286e+00,1.549e-01,1.838e-01,1.445e-01,1.166e-02
1.295e-02,1.937e+00,1.760e+00,1.288e+00,1.549e-01,1.838e-01,1.445e-01,1.165e-02
1.265e-02,1.939e+00,1.762e+00,1.289e+00,2.231e-01,2.252e-01,1.445e-01,1.164e-02
1.230e-02,1.941e+00,1.764e+00,1.291e+00,2.231e-01,2.252e-01,1.445e-01,1.162e-02
1.189e-02,1.943e+00,1.766e+00,1.292e+00,2.231e-01,2.252e-01,1.445e-01,1.160e-02
1.146e-02,1.945e+00,1.768e+00,1.294e+00,1.757e-01,1.735e-01,1.451e-01,1.157e-02
1.106e-02,1.947e+00,1.770e+00,1.295e+00,1.757e-01,1.735e-01,1.451e-01,1.155e-02
1.069e-02,1.949e+00,1.772e+00,1.297e+00,-1.564e-01,2.858e-02,1.458e-01,1.152e-02
1.061e-02,1.949e+00,1.773e+00,1.298e+00,-1.564e-01,2.858e-02,1.458e-01,1.151e-02
1.081e-02,1.948e+00,1.774e+00,1.299e+00,-1.564e-01,2.858e-02,1.458e-01,1.152e-02
1.109e-02,1.947e+00,1.774e+00,1.301e+00,1.757e-01,1.735e-01,1.451e-01,1.154e-02
1.112e-02,1.947e+00,1.775e+00,1.302e+00,8.672e-02,6.480e-02,1.458e-01,1.154e-02
1.095e-02,1.948e+00,1.776e+00,1.304e+00,1.371e-01,1.787e-01,1.438e-01,1.153e-02
1.073e-02,1.949e+00,1.777e+00,1.305e+00,1.371e-01,1.787e-01,1.438e-01,1.152e-02
1.047e-02,1.950e+00,1.779e+00,1.307e+00,-2.240e-03,2.858e-02,1.458e-01,1.151e-02
1.031e-02,1.951e+00,1.780e+00,1.308e+00,-2.240e-03,2.858e-02,1.458e-01,1.150e-02
1.026e-02,1.951e+00,1.781e+00,1.310e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.025e-02,1.951e+00,1.781e+00,1.311e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.025e-02,1.951e+00,1.781e+00,1.313e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.026e-02,1.951e+00,1.782e+00,1.314e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.026e-02,1.951e+00,1.782e+00,1.315e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.027e-02,1.951e+00,1.782e+00,1.317e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.027e-02,1.951e+00,1.783e+00,1.318e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.028e-02,1.951e+00,1.783e+00,1.320e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.028e-02,1.951e+00,1.783e+00,1.321e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.029e-02,1.951e+00,1.783e+00,1.323e+00,-2.240e-03,2.858e-02,1.458e-01,1.149e-02
1.029e-02,1.951e+00,1.784e+00,1.324e+00,-2.240e-03,2.858e-02,1.458e-01,1.150e-02
1.030e-02,1.951e+00,1.784e+00,1.326e+00,-2.240e-03,2.858e-02,1.458e-01,1.150e-02
1.030e-02,1.951e+00,1.784e+00,1.327e+00,-2.240e-03,2.858e-02,1.458e-01,1.150e-02
1.030e-02,1.951e+00,1.785e+00,1.329e+00,-2.240e-03,2.858e-02,1.458e-01,1.150e-02
1.031e-02,1.951e+00,1.785e+00,1.330e+00,2.350e-01,1.994e-01,1.425e-01,1.150e-02
1.010e-02,1.952e+00,1.786e+00,1.331e+00,2.350e-01,1.994e-01,1.425e-01,1.149e-02
9.687e-03,1.953e+00,1.788e+00,1.333e+00,2.350e-01,1.994e-01,1.425e-01,1.146e-02
9.205e-03,1.956e+00,1.789e+00,1.334e+00,1.698e-01,1.166e-01,1.438e-01,1.143e-02
8.760e-03,1.958e+00,1.791e+00,1.336e+00,1.698e-01,1.166e-01,1.438e-01,1.139e-02
8.364e-03,1.959e+00,1.792e+00,1.337e+00,2.291e-01,1.838e-01,1.438e-01,1.134e-02
7.927e-03,1.961e+00,1.794e+00,1.339e+00,2.291e-01,1.838e-01,1.438e-01,1.129e-02
7.437e-03,1.963e+00,1.796e+00,1.340e+00,2.291e-01,1.838e-01,1.438e-01,1.121e-02
6.929e-03,1.966e+00,1.797e+00,1.341e+00,3.631e-02,1.217e-01,1.438e-01,1.112e-02
6.596e-03,1.967e+00,1.799e+00,1.343e+00,3.631e-02,1.217e-01,1.438e-01,1.104e-02
6.437e-03,1.968e+00,1.800e+00,1.344e+00,-7.044e-02,1.305e-02,1.431e-01,1.101e-02
6.432e-03,1.968e+00,1.801e+00,1.346e+00,-7.044e-02,1.305e-02,1.431e-01,1.101e-02
6.544e-03,1.967e+00,1.802e+00,1.347e+00,3.631e-02,1.217e-01,1.438e-01,1.103e-02
6.588e-03,1.967e+00,1.802e+00,1.349e+00,3.631e-02,1.217e-01,1.438e-01,1.104e-02
6.543e-03,1.967e+00,1.803e+00,1.350e+00,3.631e-02,1.217e-01,1.438e-01,1.103e-02
6.471e-03,1.968e+00,1.804e+00,1.352e+00,-7.044e-02,1.305e-02,1.431e-01,1.102e-02
6.493e-03,1.968e+00,1.805e+00,1.353e+00,-7.044e-02,1.305e-02,1.431e-01,1.102e-02
6.615e-03,1.967e+00,1.805e+00,1.354e+00,3.631e-02,1.217e-01,1.438e-01,1.104e-02
6.663e-03,1.967e+00,1.806e+00,1.356e+00,2.350e-01,2.822e-01,1.351e-01,1.105e-02
6.429e-03,1.968e+00,1.808e+00,1.357e+00,6.300e-02,2.459e-01,1.284e-01,1.101e-02
6.144e-03,1.969e+00,1.810e+00,1.358e+00,1.015e-01,3.339e-01,1.224e-01,1.095e-02
5.914e-03,1.970e+00,1.813e+00,1.360e+00,1.015e-01,3.339e-01,1.224e-01,1.090e-02
5.672e-03,1.971e+00,1.816e+00,1.361e+00,1.015e-01,3.339e-01,1.224e-01,1.085e-02
5.424e-03,1.972e+00,1.819e+00,1.362e+00,1.015e-01,3.339e-01,1.224e-01,1.080e-02
5.173e-03,1.973e+00,1.822e+00,1.363e+00,2.148e-02,2.563e-01,1.297e-01,1.074e-02
5.002e-03,1.974e+00,1.825e+00,1.365e+00,5.707e-02,1.476e-01,1.378e-01,1.070e-02
4.874e-03,1.974e+00,1.828e+00,1.366e+00,5.707e-02,1.476e-01,1.378e-01,1.067e-02
4.733e-03,1.975e+00,1.829e+00,1.367e+00,5.707e-02,1.476e-01,1.378e-01,1.063e-02
4.588e-03,1.975e+00,1.831e+00,1.369e+00,5.707e-02,1.476e-01,1.378e-01,1.060e-02
4.441e-03,1.976e+00,1.833e+00,1.370e+00,5.707e-02,1.476e-01,1.378e-01,1.056e-02
4.292e-03,1.976e+00,1.834e+00,1.372e+00,5.707e-02,1.476e-01,1.378e-01,1.052e-02
4.143e-03,1.977e+00,1.835e+00,1.373e+00,3.691e-03,6.998e-02,1.391e-01,1.048e-02
4.051e-03,1.977e+00,1.837e+00,1.374e+00,3.691e-03,6.998e-02,1.391e-01,1.045e-02
4.017e-03,1.977e+00,1.837e+00,1.376e+00,3.691e-03,6.998e-02,1.391e-01,1.044e-02
4.000e-03,1.977e+00,1.838e+00,1.377e+00,3.691e-03,6.998e-02,1.391e-01,1.043e-02
3.988e-03,1.977e+00,1.839e+00,1.378e+00,3.691e-03,6.998e-02,1.391e-01,1.043e-02
3.977e-03,1.977e+00,1.840e+00,1.380e+00,3.691e-03,6.998e-02,1.391e-01,1.043e-02
3.967e-03,1.977e+00,1.840e+00,1.381e+00,3.691e-03,6.998e-02,1.391e-01,1.043e-02
3.957e-03,1.977e+00,1.841e+00,1.383e+00,2.528e-01,4.167e-01,9.422e-02,1.042e-02
3.696e-03,1.978e+00,1.843e+00,1.384e+00,2.528e-01,4.167e-01,9.422e-02,1.035e-02
3.188e-03,1.980e+00,1.845e+00,1.385e+00,2.528e-01,4.167e-01,9.422e-02,1.018e-02
2.600e-03,1.982e+00,1.847e+00,1.385e+00,8.079e-02,3.236e-01,9.824e-02,9.936e-03
2.154e-03,1.984e+00,1.850e+00,1.386e+00,2.291e-01,2.356e-01,1.123e-01,9.719e-03
1.689e-03,1.985e+00,1.853e+00,1.388e+00,1.668e-01,3.081e-01,1.210e-01,9.454e-03
1.172e-03,1.987e+00,1.855e+00,1.389e+00,1.668e-01,3.081e-01,1.210e-01,9.102e-03
6.846e-04,1.989e+00,1.858e+00,1.390e+00,-5.562e-02,2.356e-01,1.217e-01,8.697e-03
4.691e-04,1.990e+00,1.861e+00,1.391e+00,-5.562e-02,2.356e-01,1.217e-01,8.488e-03
5.156e-04,1.989e+00,1.864e+00,1.392e+00,-5.562e-02,2.356e-01,1.217e-01,8.534e-03
6.428e-04,1.989e+00,1.866e+00,1.394e+00,-5.562e-02,2.356e-01,1.217e-01,8.652e-03
7.953e-04,1.989e+00,1.869e+00,1.395e+00,-5.562e-02,2.356e-01,1.217e-01,8.782e-03
9.564e-04,1.988e+00,1.871e+00,1.396e+00,7.783e-02,2.563e-01,1.157e-01,8.907e-03
9.548e-04,1.988e+00,1.873e+00,1.397e+00,1.757e-01,2.511e-01,1.203e-01,8.907e-03
6.684e-04,1.989e+00,1.876e+00,1.398e+00,-7.341e-02,6.998e-02,1.351e-01,8.686e-03
5.253e-04,1.989e+00,1.878e+00,1.400e+00,-7.341e-02,6.998e-02,1.351e-01,8.564e-03
6.376e-04,1.989e+00,1.879e+00,1.401e+00,-7.341e-02,6.998e-02,1.351e-01,8.659e-03
8.277e-04,1.988e+00,1.879e+00,1.403e+00,-7.341e-02,6.998e-02,1.351e-01,8.807e-03
1.041e-03,1.988e+00,1.880e+00,1.404e+00,1.757e-01,2.511e-01,1.203e-01,8.957e-03
9.445e-04,1.988e+00,1.882e+00,1.405e+00,-7.341e-02,6.998e-02,1.351e-01,8.892e-03
8.578e-04,1.988e+00,1.883e+00,1.406e+00,-7.341e-02,6.998e-02,1.351e-01,8.831e-03
9.898e-04,1.988e+00,1.884e+00,1.408e+00,1.757e-01,2.511e-01,1.203e-01,8.921e-03
8.662e-04,1.988e+00,1.886e+00,1.409e+00,-3.782e-02,3.339e-01,8.216e-02,8.838e-03
7.243e-04,1.989e+00,1.888e+00,1.410e+00,-3.782e-02,3.339e-01,8.216e-02,8.737e-03
7.643e-04,1.989e+00,1.891e+00,1.411e+00,-3.782e-02,3.339e-01,8.216e-02,8.765e-03
8.604e-04,1.988e+00,1.895e+00,1.411e+00,-3.782e-02,3.339e-01,8.216e-02,8.830e-03
9.744e-04,1.988e+00,1.898e+00,1.412e+00,6.003e-02,2.615e-01,9.020e-02,8.901e-03
9.621e-04,1.988e+00,1.901e+00,1.413e+00,6.003e-02,2.615e-01,9.020e-02,8.894e-03
8.213e-04,1.988e+00,1.904e+00,1.414e+00,3.038e-02,2.925e-01,8.886e-02,8.809e-03
6.815e-04,1.989e+00,1.907e+00,1.415e+00,3.038e-02,2.925e-01,8.886e-02,8.721e-03
5.685e-04,1.989e+00,1.909e+00,1.416e+00,3.038e-02,2.925e-01,8.886e-02,8.646e-03
4.632e-04,1.989e+00,1.912e+00,1.417e+00,3.038e-02,2.925e-01,8.886e-02,8.574e-03
3.596e-04,1.990e+00,1.915e+00,1.418e+00,3.038e-02,2.925e-01,8.886e-02,8.500e-03
2.559e-04,1.990e+00,1.918e+00,1.419e+00,3.038e-02,2.925e-01,8.886e-02,8.423e-03
1.516e-04,1.990e+00,1.921e+00,1.419e+00,3.038e-02,2.925e-01,8.886e-02,8.343e-03
4.656e-05,1.991e+00,1.924e+00,1.420e+00,-1.410e-02,2.666e-01,9.355e-02,8.258e-03
5.533e-06,1.991e+00,1.927e+00,1.421e+00,-1.410e-02,2.666e-01,9.355e-02,8.224e-03
2.765e-05,1.991e+00,1.930e+00,1.422e+00,-1.410e-02,2.666e-01,9.355e-02,8.242e-03
6.921e-05,1.991e+00,1.932e+00,1.423e+00,-1.410e-02,2.666e-01,9.355e-02,8.275e-03
1.169e-04,1.990e+00,1.935e+00,1.424e+00,-1.410e-02,2.666e-01,9.355e-02,8.311e-03
1.667e-04,1.990e+00,1.938e+00,1.425e+00,-1.410e-02,2.666e-01,9.355e-02,8.347e-03
2.174e-04,1.990e+00,1.940e+00,1.426e+00,-1.410e-02,2.666e-01,9.355e-02,8.382e-03
2.686e-04,1.990e+00,1.943e+00,1.427e+00,-1.410e-02,2.666e-01,9.355e-02,8.415e-03
3.202e-04,1.990e+00,1.946e+00,1.428e+00,-1.410e-02,2.666e-01,9.355e-02,8.447e-03
3.722e-04,1.990e+00,1.948e+00,1.429e+00,-1.707e-02,1.424e-01,1.036e-01,8.478e-03
4.291e-04,1.990e+00,1.951e+00,1.430e+00,-1.707e-02,1.424e-01,1.036e-01,8.510e-03
4.908e-04,1.989e+00,1.952e+00,1.431e+00,-1.707e-02,1.424e-01,1.036e-01,8.543e-03
5.540e-04,1.989e+00,1.954e+00,1.432e+00,-1.707e-02,1.424e-01,1.036e-01,8.576e-03
6.180e-04,1.989e+00,1.955e+00,1.433e+00,-1.707e-02,1.424e-01,1.036e-01,8.607e-03
6.822e-04,1.989e+00,1.957e+00,1.434e+00,-1.707e-02,1.424e-01,1.036e-01,8.637e-03
7.468e-04,1.989e+00,1.958e+00,1.435e+00,7.189e-02,3.805e-01,7.278e-02,8.665e-03
6.703e-04,1.989e+00,1.961e+00,1.436e+00,7.189e-02,3.805e-01,7.278e-02,8.632e-03
4.547e-04,1.990e+00,1.964e+00,1.436e+00,7.189e-02,3.805e-01,7.278e-02,8.532e-03
1.954e-04,1.990e+00,1.968e+00,1.437e+00,7.189e-02,3.805e-01,7.278e-02,8.396e-03
-7.908e-05,1.991e+00,1.971e+00,1.438e+00,-2.893e-02,3.805e-01,7.077e-02,8.229e-03
-1.942e-04,1.991e+00,1.975e+00,1.439e+00,-2.893e-02,3.805e-01,7.077e-02,8.151e-03
-1.490e-04,1.991e+00,1.979e+00,1.439e+00,-2.893e-02,3.805e-01,7.077e-02,8.181e-03
-5.442e-05,1.991e+00,1.983e+00,1.440e+00,-2.893e-02,3.805e-01,7.077e-02,8.241e-03
5.588e-05,1.991e+00,1.987e+00,1.441e+00,-2.893e-02,3.805e-01,7.077e-02,8.304e-03
1.717e-04,1.990e+00,1.991e+00,1.441e+00,-2.893e-02,3.805e-01,7.077e-02,8.364e-03
2.899e-04,1.990e+00,1.994e+00,1.442e+00,-2.893e-02,3.805e-01,7.077e-02,8.419e-03
4.095e-04,1.990e+00,1.998e+00,1.443e+00,-6.748e-02,4.426e-01,6.675e-02,8.469e-03
5.978e-04,1.989e+00,2.002e+00,1.443e+00,-6.748e-02,4.426e-01,6.675e-02,8.536e-03
8.536e-04,1.989e+00,2.007e+00,1.444e+00,-6.748e-02,4.426e-01,6.675e-02,8.611e-03
1.132e-03,1.988e+00,2.011e+00,1.445e+00,4.817e-02,3.391e-01,7.144e-02,8.674e-03
1.211e-03,1.988e+00,2.015e+00,1.446e+00,1.816e-01,2.925e-01,6.876e-02,8.688e-03
8.484e-04,1.989e+00,2.019e+00,1.446e+00,-6.748e-02,4.426e-01,6.675e-02,8.618e-03
6.393e-04,1.989e+00,2.022e+00,1.447e+00,-3.486e-02,2.925e-01,8.216e-02,8.567e-03
7.229e-04,1.989e+00,2.026e+00,1.448e+00,-3.486e-02,2.925e-01,8.216e-02,8.587e-03
8.560e-04,1.989e+00,2.029e+00,1.449e+00,-3.486e-02,2.925e-01,8.216e-02,8.615e-03
1.005e-03,1.988e+00,2.032e+00,1.449e+00,-3.486e-02,2.925e-01,8.216e-02,8.642e-03
1.159e-03,1.988e+00,2.035e+00,1.450e+00,-1.114e-02,3.236e-01,7.680e-02,8.664e-03
1.270e-03,1.988e+00,2.038e+00,1.451e+00,1.727e-01,2.304e-01,8.283e-02,8.677e-03
9.915e-04,1.988e+00,2.041e+00,1.452e+00,-3.486e-02,2.925e-01,8.216e-02,8.643e-03
7.526e-04,1.989e+00,2.044e+00,1.453e+00,-3.486e-02,2.925e-01,8.216e-02,8.605e-03
7.917e-04,1.989e+00,2.046e+00,1.453e+00,3.691e-03,2.097e-01,9.489e-02,8.612e-03
8.415e-04,1.989e+00,2.049e+00,1.454e+00,3.691e-03,2.097e-01,9.489e-02,8.620e-03
8.446e-04,1.989e+00,2.051e+00,1.455e+00,3.691e-03,2.097e-01,9.489e-02,8.620e-03
8.336e-04,1.989e+00,2.053e+00,1.456e+00,3.691e-03,2.097e-01,9.489e-02,8.618e-03
8.182e-04,1.989e+00,2.056e+00,1.457e+00,3.691e-03,2.097e-01,9.489e-02,8.616e-03
8.015e-04,1.989e+00,2.058e+00,1.458e+00,3.691e-03,2.097e-01,9.489e-02,8.614e-03
7.843e-04,1.989e+00,2.060e+00,1.459e+00,3.691e-03,2.097e-01,9.489e-02,8.612e-03
7.669e-04,1.989e+00,2.062e+00,1.460e+00,3.691e-03,2.097e-01,9.489e-02,8.610e-03
7.495e-04,1.989e+00,2.064e+00,1.461e+00,1.312e-01,4.685e-01,3.995e-02,8.607e-03
4.781e-04,1.989e+00,2.067e+00,1.461e+00,1.312e-01,4.685e-01,3.995e-02,8.568e-03
-4.418e-05,1.990e+00,2.071e+00,1.462e+00,1.401e-01,4.685e-01,3.593e-02,8.452e-03
-6.639e-04,1.992e+00,2.076e+00,1.462e+00,1.401e-01,4.685e-01,3.593e-02,8.216e-03
-1.329e-03,1.993e+00,2.081e+00,1.462e+00,9.858e-02,4.116e-01,4.933e-02,7.683e-03
-1.927e-03,1.994e+00,2.085e+00,1.463e+00,9.858e-02,4.116e-01,4.933e-02,4.779e-03
-2.450e-03,1.995e+00,2.089e+00,1.463e+00,1.609e-01,4.633e-01,3.794e-02,3.768e-03
-3.083e-03,1.996e+00,2.094e+00,1.464e+00,1.609e-01,4.633e-01,3.794e-02,2.540e-03
-3.840e-03,1.997e+00,2.098e+00,1.464e+00,6.893e-02,4.012e-01,5.469e-02,1.070e-03
-4.444e-03,1.998e+00,2.103e+00,1.465e+00,-1.179e-01,3.805e-01,7.278e-02,1.020e-04
-4.475e-03,1.998e+00,2.107e+00,1.466e+00,-1.179e-01,3.805e-01,7.278e-02,1.621e-04
-4.061e-03,1.998e+00,2.111e+00,1.466e+00,6.893e-02,4.012e-01,5.469e-02,6.320e-04
-3.914e-03,1.997e+00,2.115e+00,1.467e+00,6.893e-02,4.012e-01,5.469e-02,9.127e-04
-4.120e-03,1.998e+00,2.119e+00,1.467e+00,6.893e-02,4.012e-01,5.469e-02,5.228e-04
-4.435e-03,1.998e+00,2.123e+00,1.468e+00,-4.969e-02,3.029e-01,7.412e-02,7.073e-05
-4.523e-03,1.998e+00,2.126e+00,1.469e+00,-4.969e-02,3.029e-01,7.412e-02,2.358e-04
-4.365e-03,1.998e+00,2.130e+00,1.469e+00,-4.969e-02,3.029e-01,7.412e-02,5.801e-05
-4.132e-03,1.998e+00,2.133e+00,1.470e+00,-3.486e-02,3.236e-01,7.144e-02,4.900e-04
-3.909e-03,1.997e+00,2.136e+00,1.471e+00,-3.486e-02,3.236e-01,7.144e-02,9.019e-04
-3.711e-03,1.997e+00,2.139e+00,1.472e+00,-3.486e-02,3.236e-01,7.144e-02,1.267e-03
-3.519e-03,1.997e+00,2.142e+00,1.472e+00,-3.486e-02,3.236e-01,7.144e-02,1.617e-03
-3.328e-03,1.996e+00,2.146e+00,1.473e+00,-1.707e-02,2.718e-01,8.417e-02,1.964e-03
-3.178e-03,1.996e+00,2.149e+00,1.474e+00,-1.707e-02,2.718e-01,8.417e-02,2.235e-03
-3.067e-03,1.996e+00,2.151e+00,1.475e+00,5.410e-02,3.184e-01,6.809e-02,2.434e-03
-3.132e-03,1.996e+00,2.154e+00,1.475e+00,5.410e-02,3.184e-01,6.809e-02,2.319e-03
-3.361e-03,1.996e+00,2.157e+00,1.476e+00,-1.707e-02,2.718e-01,8.417e-02,1.910e-03
-3.475e-03,1.997e+00,2.160e+00,1.477e+00,-1.707e-02,2.718e-01,8.417e-02,1.707e-03
-3.443e-03,1.997e+00,2.163e+00,1.478e+00,-1.707e-02,2.718e-01,8.417e-02,1.764e-03
-3.366e-03,1.996e+00,2.166e+00,1.479e+00,-1.707e-02,2.718e-01,8.417e-02,1.899e-03
-3.275e-03,1.996e+00,2.169e+00,1.479e+00,6.656e-03,2.097e-01,8.953e-02,2.058e-03
-3.237e-03,1.996e+00,2.171e+00,1.480e+00,6.656e-03,2.097e-01,8.953e-02,2.126e-03
-3.252e-03,1.996e+00,2.173e+00,1.481e+00,6.656e-03,2.097e-01,8.953e-02,2.100e-03
-3.282e-03,1.996e+00,2.176e+00,1.482e+00,6.656e-03,2.097e-01,8.953e-02,2.046e-03
-3.318e-03,1.996e+00,2.178e+00,1.483e+00,6.656e-03,2.097e-01,8.953e-02,1.984e-03
-3.356e-03,1.996e+00,2.180e+00,1.484e+00,6.656e-03,2.097e-01,8.953e-02,1.919e-03
-3.394e-03,1.996e+00,2.182e+00,1.485e+00,6.656e-03,2.097e-01,8.953e-02,1.853e-03
-3.432e-03,1.997e+00,2.184e+00,1.486e+00,6.656e-03,2.097e-01,8.953e-02,1.787e-03
-3.471e-03,1.997e+00,2.186e+00,1.487e+00,6.656e-03,2.097e-01,8.953e-02,1.721e-03
-3.509e-03,1.997e+00,2.188e+00,1.487e+00,1.193e-01,4.685e-01,3.124e-02,1.655e-03
-3.822e-03,1.997e+00,2.191e+00,1.488e+00,1.193e-01,4.685e-01,3.124e-02,1.120e-03
-4.405e-03,1.998e+00,2.196e+00,1.488e+00,1.727e-01,4.685e-01,2.522e-02,1.274e-04
-5.204e-03,1.999e+00,2.200e+00,1.488e+00,1.727e-01,4.685e-01,2.522e-02,1.227e-03
-6.161e-03,2.000e+00,2.205e+00,1.489e+00,4.817e-02,4.633e-01,3.660e-02,2.842e-03
-6.860e-03,2.001e+00,2.210e+00,1.489e+00,3.334e-02,4.633e-01,4.464e-02,4.014e-03
-7.236e-03,2.002e+00,2.214e+00,1.489e+00,3.334e-02,4.633e-01,4.464e-02,4.643e-03
-7.492e-03,2.002e+00,2.219e+00,1.490e+00,-2.300e-02,4.581e-01,4.062e-02,5.066e-03
-7.567e-03,2.002e+00,2.224e+00,1.490e+00,-2.300e-02,4.581e-01,4.062e-02,5.192e-03
-7.492e-03,2.002e+00,2.228e+00,1.491e+00,-2.300e-02,4.581e-01,4.062e-02,5.069e-03
-7.371e-03,2.002e+00,2.233e+00,1.491e+00,-2.300e-02,4.581e-01,4.062e-02,4.870e-03
-7.234e-03,2.002e+00,2.238e+00,1.491e+00,1.075e-01,4.685e-01,3.593e-02,4.650e-03
-7.433e-03,2.002e+00,2.242e+00,1.492e+00,-2.300e-02,4.581e-01,4.062e-02,4.968e-03
-7.621e-03,2.002e+00,2.247e+00,1.492e+00,-1.120e-01,4.530e-01,5.067e-02,5.271e-03
-7.343e-03,2.002e+00,2.251e+00,1.493e+00,3.928e-02,4.478e-01,4.397e-02,4.828e-03
-7.164e-03,2.002e+00,2.256e+00,1.493e+00,3.928e-02,4.478e-01,4.397e-02,4.544e-03
-7.284e-03,2.002e+00,2.260e+00,1.494e+00,3.928e-02,4.478e-01,4.397e-02,4.734e-03
-7.497e-03,2.002e+00,2.265e+00,1.494e+00,-1.120e-01,4.530e-01,5.067e-02,5.066e-03
-7.331e-03,2.002e+00,2.270e+00,1.495e+00,2.741e-02,4.374e-01,4.531e-02,4.808e-03
-7.151e-03,2.002e+00,2.274e+00,1.495e+00,2.741e-02,4.374e-01,4.531e-02,4.529e-03
-7.221e-03,2.002e+00,2.278e+00,1.495e+00,2.741e-02,4.374e-01,4.531e-02,4.637e-03
-7.368e-03,2.002e+00,2.283e+00,1.496e+00,2.741e-02,4.374e-01,4.531e-02,4.862e-03
-7.538e-03,2.002e+00,2.287e+00,1.496e+00,2.741e-02,4.374e-01,4.531e-02,5.122e-03
-7.716e-03,2.002e+00,2.292e+00,1.497e+00,2.741e-02,4.374e-01,4.531e-02,5.392e-03
-7.897e-03,2.003e+00,2.296e+00,1.497e+00,5.114e-02,4.633e-01,4.196e-02,5.666e-03
-8.146e-03,2.003e+00,2.301e+00,1.498e+00,5.114e-02,4.633e-01,4.196e-02,6.040e-03
-8.461e-03,2.003e+00,2.305e+00,1.498e+00,-6.748e-02,2.563e-01,8.417e-02,6.511e-03
-8.463e-03,2.003e+00,2.309e+00,1.499e+00,-6.748e-02,2.563e-01,8.417e-02,6.514e-03
-8.144e-03,2.003e+00,2.312e+00,1.500e+00,5.114e-02,4.633e-01,4.196e-02,6.042e-03
-8.065e-03,2.003e+00,2.315e+00,1.500e+00,5.114e-02,4.633e-01,4.196e-02,5.924e-03
-8.284e-03,2.003e+00,2.320e+00,1.501e+00,-3.782e-02,2.977e-01,7.412e-02,6.247e-03
-8.341e-03,2.003e+00,2.324e+00,1.501e+00,-3.782e-02,2.977e-01,7.412e-02,6.330e-03
-8.176e-03,2.003e+00,2.327e+00,1.502e+00,-3.782e-02,2.977e-01,7.412e-02,6.090e-03
-7.944e-03,2.003e+00,2.330e+00,1.503e+00,-3.782e-02,2.977e-01,7.412e-02,5.753e-03
-7.691e-03,2.002e+00,2.333e+00,1.504e+00,-3.782e-02,2.977e-01,7.412e-02,5.387e-03
-7.432e-03,2.002e+00,2.336e+00,1.504e+00,-3.782e-02,2.977e-01,7.412e-02,5.012e-03
-7.169e-03,2.002e+00,2.339e+00,1.505e+00,-3.189e-02,2.873e-01,7.144e-02,4.634e-03
-6.923e-03,2.002e+00,2.342e+00,1.506e+00,-2.596e-02,2.252e-01,8.283e-02,4.281e-03
-6.710e-03,2.001e+00,2.345e+00,1.507e+00,-2.596e-02,2.252e-01,8.283e-02,3.977e-03
-6.518e-03,2.001e+00,2.347e+00,1.507e+00,-2.596e-02,2.252e-01,8.283e-02,3.704e-03
-6.332e-03,2.001e+00,2.349e+00,1.508e+00,-2.596e-02,2.252e-01,8.283e-02,3.440e-03
-6.148e-03,2.001e+00,2.352e+00,1.509e+00,3.691e-03,3.288e-01,6.407e-02,3.179e-03
-6.052e-03,2.001e+00,2.354e+00,1.510e+00,3.691e-03,3.288e-01,6.407e-02,3.043e-03
-6.041e-03,2.001e+00,2.357e+00,1.510e+00,3.691e-03,3.288e-01,6.407e-02,3.028e-03
-6.056e-03,2.001e+00,2.361e+00,1.511e+00,3.691e-03,3.288e-01,6.407e-02,3.049e-03
-6.079e-03,2.001e+00,2.364e+00,1.512e+00,3.691e-03,3.288e-01,6.407e-02,3.081e-03
-6.105e-03,2.001e+00,2.367e+00,1.512e+00,6.656e-03,2.563e-01,7.479e-02,3.117e-03
-6.140e-03,2.001e+00,2.370e+00,1.513e+00,6.656e-03,2.563e-01,7.479e-02,3.166e-03
-6.184e-03,2.001e+00,2.373e+00,1.514e+00,3.334e-02,4.633e-01,2.923e-02,3.227e-03
-6.311e-03,2.001e+00,2.376e+00,1.514e+00,-1.090e-01,4.581e-01,3.593e-02,3.402e-03
-6.088e-03,2.001e+00,2.381e+00,1.514e+00,3.334e-02,4.633e-01,2.923e-02,3.095e-03
-5.899e-03,2.001e+00,2.385e+00,1.515e+00,3.334e-02,4.633e-01,2.923e-02,2.837e-03
-6.012e-03,2.001e+00,2.390e+00,1.515e+00,3.334e-02,4.633e-01,2.923e-02,2.990e-03
-6.217e-03,2.001e+00,2.395e+00,1.515e+00,-4.376e-02,4.581e-01,3.526e-02,3.269e-03
-6.213e-03,2.001e+00,2.399e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,3.264e-03
-5.986e-03,2.001e+00,2.404e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,2.958e-03
-5.689e-03,2.000e+00,2.408e+00,1.516e+00,-4.376e-02,4.581e-01,3.526e-02,2.563e-03
-5.371e-03,2.000e+00,2.413e+00,1.517e+00,-4.376e-02,4.581e-01,3.526e-02,2.142e-03
-5.046e-03,2.000e+00,2.418e+00,1.517e+00,-2.003e-02,4.581e-01,3.258e-02,1.713e-03
-4.792e-03,2.000e+00,2.422e+00,1.517e+00,-2.003e-02,4.581e-01,3.258e-02,1.380e-03
-4.609e-03,1.999e+00,2.427e+00,1.518e+00,-2.003e-02,4.581e-01,3.258e-02,1.142e-03
-4.448e-03,1.999e+00,2.431e+00,1.518e+00,-2.003e-02,4.581e-01,3.258e-02,9.324e-04
-4.292e-03,1.999e+00,2.436e+00,1.518e+00,-2.003e-02,4.581e-01,3.258e-02,7.319e-04
-4.138e-03,1.999e+00,2.441e+00,1.519e+00,-7.341e-02,4.581e-01,3.392e-02,5.344e-04
-3.813e-03,1.999e+00,2.445e+00,1.519e+00,-7.341e-02,4.581e-01,3.392e-02,1.202e-04
-3.319e-03,1.998e+00,2.450e+00,1.519e+00,-7.341e-02,4.581e-01,3.392e-02,5.037e-04
-2.772e-03,1.998e+00,2.455e+00,1.520e+00,2.148e-02,4.633e-01,2.789e-02,1.187e-03
-2.517e-03,1.998e+00,2.459e+00,1.520e+00,2.148e-02,4.633e-01,2.789e-02,1.503e-03
-2.556e-03,1.998e+00,2.464e+00,1.520e+00,2.148e-02,4.633e-01,2.789e-02,1.455e-03
-2.686e-03,1.998e+00,2.469e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,1.296e-03
-2.658e-03,1.998e+00,2.473e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,1.330e-03
-2.457e-03,1.998e+00,2.478e+00,1.521e+00,-3.486e-02,4.581e-01,4.464e-02,1.573e-03
-2.204e-03,1.997e+00,2.482e+00,1.522e+00,-3.486e-02,4.581e-01,4.464e-02,1.877e-03
-1.934e-03,1.997e+00,2.487e+00,1.522e+00,-3.189e-02,4.581e-01,3.459e-02,2.197e-03
-1.668e-03,1.997e+00,2.492e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,2.508e-03
-1.598e-03,1.997e+00,2.496e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,2.590e-03
-1.714e-03,1.997e+00,2.501e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,2.456e-03
-1.886e-03,1.997e+00,2.506e+00,1.523e+00,2.445e-02,4.633e-01,2.254e-02,2.257e-03
-2.077e-03,1.997e+00,2.510e+00,1.524e+00,2.445e-02,4.633e-01,2.254e-02,2.038e-03
-2.273e-03,1.997e+00,2.515e+00,1.524e+00,-3.486e-02,4.581e-01,4.665e-02,1.812e-03
-2.269e-03,1.997e+00,2.520e+00,1.524e+00,-3.486e-02,4.581e-01,4.665e-02,1.816e-03
-2.069e-03,1.997e+00,2.524e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,2.044e-03
-1.891e-03,1.997e+00,2.529e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,2.245e-03
-1.773e-03,1.997e+00,2.533e+00,1.525e+00,-1.114e-02,4.633e-01,2.589e-02,2.377e-03
-1.673e-03,1.997e+00,2.538e+00,1.526e+00,-1.114e-02,4.633e-01,2.589e-02,2.488e-03
-1.578e-03,1.997e+00,2.543e+00,1.526e+00,-1.410e-02,4.581e-01,3.526e-02,2.591e-03
-1.475e-03,1.997e+00,2.547e+00,1.526e+00,-1.410e-02,4.581e-01,3.526e-02,2.703e-03
-1.361e-03,1.997e+00,2.552e+00,1.527e+00,-1.410e-02,4.581e-01,3.526e-02,2.825e-03
-1.245e-03,1.997e+00,2.557e+00,1.527e+00,-1.410e-02,4.581e-01,3.526e-02,2.948e-03
-1.127e-03,1.997e+00,2.561e+00,1.527e+00,-1.410e-02,4.581e-01,3.526e-02,3.070e-03
-1.009e-03,1.997e+00,2.566e+00,1.528e+00,-5.205e-03,4.167e-01,4.196e-02,3.192e-03
-9.215e-04,1.996e+00,2.570e+00,1.528e+00,-5.205e-03,4.167e-01,4.196e-02,3.280e-03
-8.643e-04,1.996e+00,2.575e+00,1.528e+00,-5.205e-03,4.167e-01,4.196e-02,3.337e-03
-8.162e-04,1.996e+00,2.579e+00,1.529e+00,-5.205e-03,4.167e-01,4.196e-02,3.384e-03
-7.707e-04,1.996e+00,2.583e+00,1.529e+00,-5.205e-03,4.167e-01,4.196e-02,3.428e-03
-7.260e-04,1.996e+00,2.587e+00,1.530e+00,-5.205e-03,4.167e-01,4.196e-02,3.471e-03
-6.815e-04,1.996e+00,2.591e+00,1.530e+00,-1.114e-02,4.478e-01,4.196e-02,3.513e-03
-6.156e-04,1.996e+00,2.596e+00,1.530e+00,-1.114e-02,4.478e-01,4.196e-02,3.574e-03
-5.289e-04,1.996e+00,2.600e+00,1.531e+00,-1.114e-02,4.478e-01,4.196e-02,3.652e-03
-4.358e-04,1.996e+00,2.605e+00,1.531e+00,-1.114e-02,4.478e-01,4.196e-02,3.734e-03
-3.405e-04,1.996e+00,2.609e+00,1.532e+00,-1.114e-02,4.478e-01,4.196e-02,3.815e-03
-2.444e-04,1.996e+00,2.614e+00,1.532e+00,-2.240e-03,4.633e-01,3.392e-02,3.891e-03
-1.801e-04,1.996e+00,2.618e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,3.940e-03
-1.471e-04,1.996e+00,2.623e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,3.963e-03
-1.234e-04,1.996e+00,2.628e+00,1.533e+00,-2.240e-03,4.633e-01,3.392e-02,3.980e-03
-1.026e-04,1.996e+00,2.632e+00,1.534e+00,-2.240e-03,4.633e-01,3.392e-02,3.993e-03
-8.259e-05,1.996e+00,2.637e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,4.006e-03
-1.921e-05,1.996e+00,2.641e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,4.044e-03
8.681e-05,1.996e+00,2.646e+00,1.534e+00,-1.410e-02,4.581e-01,3.124e-02,4.098e-03
2.059e-04,1.996e+00,2.651e+00,1.535e+00,-1.410e-02,4.581e-01,3.124e-02,4.143e-03
3.291e-04,1.996e+00,2.655e+00,1.535e+00,-1.410e-02,4.581e-01,3.124e-02,4.174e-03
4.538e-04,1.996e+00,2.660e+00,1.535e+00,-1.410e-02,4.581e-01,3.124e-02,4.193e-03
5.791e-04,1.996e+00,2.665e+00,1.536e+00,-2.596e-02,4.271e-01,5.000e-02,4.201e-03
7.492e-04,1.996e+00,2.669e+00,1.536e+00,-2.596e-02,4.271e-01,5.000e-02,4.200e-03
9.627e-04,1.995e+00,2.673e+00,1.537e+00,-2.596e-02,4.271e-01,5.000e-02,4.183e-03
1.190e-03,1.995e+00,2.678e+00,1.537e+00,-5.205e-03,4.167e-01,4.531e-02,4.148e-03
1.343e-03,1.995e+00,2.682e+00,1.538e+00,-5.205e-03,4.167e-01,4.531e-02,4.117e-03
1.422e-03,1.995e+00,2.686e+00,1.538e+00,-8.171e-03,4.012e-01,5.000e-02,4.099e-03
1.490e-03,1.995e+00,2.690e+00,1.539e+00,-8.171e-03,4.012e-01,5.000e-02,4.082e-03
1.562e-03,1.995e+00,2.694e+00,1.539e+00,-8.171e-03,4.012e-01,5.000e-02,4.063e-03
1.636e-03,1.995e+00,2.698e+00,1.540e+00,8.969e-02,4.685e-01,-6.271e-03,4.043e-03
1.339e-03,1.995e+00,2.703e+00,1.540e+00,8.969e-02,4.685e-01,-6.271e-03,4.121e-03
6.792e-04,1.996e+00,2.707e+00,1.540e+00,5.707e-02,4.633e-01,-6.271e-03,4.228e-03
3.385e-05,1.996e+00,2.712e+00,1.539e+00,1.134e-01,4.685e-01,-6.271e-03,4.145e-03
-7.407e-04,1.996e+00,2.717e+00,1.539e+00,-2.240e-03,3.702e-01,5.134e-02,3.617e-03
-1.257e-03,1.996e+00,2.721e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,3.177e-03
-1.410e-03,1.997e+00,2.725e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,3.041e-03
-1.460e-03,1.997e+00,2.730e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,2.996e-03
-1.480e-03,1.997e+00,2.734e+00,1.540e+00,7.253e-04,4.633e-01,3.108e-03,2.978e-03
-1.491e-03,1.997e+00,2.739e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.969e-03
-1.522e-03,1.997e+00,2.744e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.942e-03
-1.574e-03,1.997e+00,2.748e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.895e-03
-1.633e-03,1.997e+00,2.753e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.844e-03
-1.694e-03,1.997e+00,2.758e+00,1.540e+00,6.656e-03,4.633e-01,2.438e-03,2.790e-03
-1.756e-03,1.997e+00,2.762e+00,1.540e+00,7.783e-02,4.633e-01,-9.113e-04,2.736e-03
-2.095e-03,1.997e+00,2.767e+00,1.540e+00,-3.189e-02,4.581e-01,1.785e-02,2.435e-03
-2.277e-03,1.997e+00,2.772e+00,1.540e+00,-3.189e-02,4.581e-01,1.785e-02,2.271e-03
-2.124e-03,1.997e+00,2.776e+00,1.541e+00,-3.189e-02,4.581e-01,1.785e-02,2.408e-03
-1.868e-03,1.997e+00,2.781e+00,1.541e+00,7.783e-02,4.633e-01,-9.113e-04,2.633e-03
-2.013e-03,1.997e+00,2.786e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,2.507e-03
-2.300e-03,1.997e+00,2.790e+00,1.541e+00,-5.265e-02,4.581e-01,1.768e-03,2.255e-03
-2.205e-03,1.997e+00,2.795e+00,1.541e+00,-5.265e-02,4.581e-01,1.768e-03,2.339e-03
-1.828e-03,1.997e+00,2.799e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,2.663e-03
-1.613e-03,1.997e+00,2.804e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,2.843e-03
-1.612e-03,1.997e+00,2.809e+00,1.541e+00,9.622e-03,4.633e-01,7.798e-03,2.844e-03
-1.675e-03,1.997e+00,2.813e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,2.792e-03
-1.546e-03,1.997e+00,2.818e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,2.897e-03
-1.216e-03,1.996e+00,2.823e+00,1.541e+00,-4.376e-02,4.581e-01,1.852e-02,3.158e-03
-8.253e-04,1.996e+00,2.827e+00,1.542e+00,3.334e-02,4.633e-01,7.128e-03,3.446e-03
-7.232e-04,1.996e+00,2.832e+00,1.542e+00,3.334e-02,4.633e-01,7.128e-03,3.517e-03
-9.151e-04,1.996e+00,2.837e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.384e-03
-9.349e-04,1.996e+00,2.841e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.370e-03
-7.271e-04,1.996e+00,2.846e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.513e-03
-4.506e-04,1.996e+00,2.850e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.685e-03
-1.529e-04,1.996e+00,2.855e+00,1.542e+00,-3.189e-02,4.581e-01,1.450e-02,3.836e-03
1.514e-04,1.996e+00,2.860e+00,1.542e+00,-2.596e-02,4.581e-01,3.459e-02,3.925e-03
4.342e-04,1.996e+00,2.864e+00,1.543e+00,-2.596e-02,4.581e-01,3.459e-02,3.936e-03
6.946e-04,1.996e+00,2.869e+00,1.543e+00,-2.596e-02,4.581e-01,3.459e-02,3.906e-03
9.486e-04,1.996e+00,2.874e+00,1.543e+00,-2.596e-02,4.581e-01,3.459e-02,3.850e-03
1.201e-03,1.996e+00,2.878e+00,1.544e+00,-2.240e-03,4.633e-01,1.316e-02,3.777e-03
1.357e-03,1.996e+00,2.883e+00,1.544e+00,-2.240e-03,4.633e-01,1.316e-02,3.724e-03
1.419e-03,1.996e+00,2.887e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,3.701e-03
1.513e-03,1.996e+00,2.892e+00,1.544e+00,-1.707e-02,4.581e-01,2.455e-02,3.666e-03
1.657e-03,1.996e+00,2.897e+00,1.545e+00,-1.707e-02,4.581e-01,2.455e-02,3.608e-03
1.817e-03,1.996e+00,2.901e+00,1.545e+00,-1.707e-02,4.581e-01,2.455e-02,3.539e-03
1.981e-03,1.996e+00,2.906e+00,1.545e+00,-1.707e-02,4.581e-01,2.455e-02,3.465e-03
2.147e-03,1.996e+00,2.911e+00,1.545e+00,-3.486e-02,4.581e-01,2.522e-02,3.387e-03
2.387e-03,1.995e+00,2.915e+00,1.546e+00,-3.486e-02,4.581e-01,2.522e-02,3.268e-03
2.697e-03,1.995e+00,2.920e+00,1.546e+00,-3.486e-02,4.581e-01,2.522e-02,3.106e-03
3.029e-03,1.995e+00,2.924e+00,1.546e+00,-3.486e-02,4.581e-01,2.522e-02,2.924e-03
3.368e-03,1.995e+00,2.929e+00,1.546e+00,7.253e-04,4.633e-01,2.120e-02,2.729e-03
3.563e-03,1.995e+00,2.934e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.614e-03
3.617e-03,1.995e+00,2.938e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.582e-03
3.628e-03,1.995e+00,2.943e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.575e-03
3.627e-03,1.995e+00,2.948e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.576e-03
3.621e-03,1.995e+00,2.952e+00,1.547e+00,7.253e-04,4.633e-01,2.120e-02,2.579e-03
3.615e-03,1.995e+00,2.957e+00,1.548e+00,7.253e-04,4.633e-01,2.120e-02,2.583e-03
3.608e-03,1.995e+00,2.962e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,2.588e-03
3.625e-03,1.995e+00,2.966e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,2.577e-03
3.666e-03,1.995e+00,2.971e+00,1.548e+00,-5.205e-03,4.633e-01,2.455e-02,2.551e-03
3.714e-03,1.995e+00,2.976e+00,1.549e+00,-5.205e-03,4.633e-01,2.455e-02,2.520e-03
3.765e-03,1.995e+00,2.980e+00,1.549e+00,-5.205e-03,4.633e-01,2.455e-02,2.488e-03
3.816e-03,1.995e+00,2.985e+00,1.549e+00,2.172e-01,4.737e-01,1.115e-02,2.455e-03
2.997e-03,1.995e+00,2.989e+00,1.549e+00,6.300e-02,4.633e-01,5.788e-03,2.970e-03
1.917e-03,1.995e+00,2.994e+00,1.549e+00,-2.893e-02,4.581e-01,2.388e-02,3.591e-03
1.535e-03,1.996e+00,2.998e+00,1.549e+00,-2.893e-02,4.581e-01,2.388e-02,3.787e-03
1.621e-03,1.996e+00,3.003e+00,1.550e+00,-2.893e-02,4.581e-01,2.388e-02,3.744e-03
1.848e-03,1.995e+00,3.007e+00,1.550e+00,-3.189e-02,4.581e-01,1.182e-02,3.625e-03
2.129e-03,1.995e+00,3.012e+00,1.550e+00,-3.189e-02,4.581e-01,1.182e-02,3.470e-03
2.436e-03,1.995e+00,3.017e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,3.292e-03
2.750e-03,1.995e+00,3.021e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,3.102e-03
3.067e-03,1.995e+00,3.026e+00,1.550e+00,-3.189e-02,4.581e-01,1.651e-02,2.903e-03
3.384e-03,1.995e+00,3.030e+00,1.551e+00,1.555e-02,4.633e-01,3.258e-02,2.698e-03
3.505e-03,1.995e+00,3.035e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.619e-03
3.494e-03,1.995e+00,3.040e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.626e-03
3.486e-03,1.995e+00,3.044e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.631e-03
3.479e-03,1.995e+00,3.049e+00,1.551e+00,7.253e-04,4.633e-01,1.651e-02,2.636e-03
3.471e-03,1.995e+00,3.054e+00,1.552e+00,7.253e-04,4.633e-01,1.651e-02,2.641e-03
3.464e-03,1.995e+00,3.058e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.646e-03
3.482e-03,1.995e+00,3.063e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.634e-03
3.523e-03,1.995e+00,3.068e+00,1.552e+00,-5.205e-03,4.633e-01,2.455e-02,2.606e-03
3.572e-03,1.995e+00,3.072e+00,1.553e+00,-5.205e-03,4.633e-01,2.455e-02,2.572e-03
3.623e-03,1.995e+00,3.077e+00,1.553e+00,-5.205e-03,4.633e-01,2.455e-02,2.536e-03
3.675e-03,1.995e+00,3.082e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,2.500e-03
3.628e-03,1.995e+00,3.086e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,2.533e-03
3.484e-03,1.995e+00,3.091e+00,1.553e+00,1.852e-02,4.633e-01,2.120e-02,2.634e-03
3.311e-03,1.995e+00,3.096e+00,1.554e+00,1.852e-02,4.633e-01,2.120e-02,2.755e-03
3.129e-03,1.995e+00,3.100e+00,1.554e+00,-4.376e-02,4.581e-01,3.325e-02,2.882e-03
3.206e-03,1.995e+00,3.105e+00,1.554e+00,1.852e-02,4.633e-01,2.120e-02,2.829e-03
3.274e-03,1.995e+00,3.110e+00,1.554e+00,1.852e-02,4.633e-01,2.120e-02,2.780e-03
3.165e-03,1.995e+00,3.114e+00,1.555e+00,-3.486e-02,4.581e-01,4.196e-02,2.857e-03
3.226e-03,1.995e+00,3.119e+00,1.555e+00,1.852e-02,4.633e-01,2.120e-02,2.814e-03
3.265e-03,1.995e+00,3.124e+00,1.555e+00,1.852e-02,4.633e-01,2.120e-02,2.786e-03
3.147e-03,1.995e+00,3.128e+00,1.555e+00,-3.486e-02,4.581e-01,4.196e-02,2.871e-03
3.206e-03,1.995e+00,3.133e+00,1.556e+00,-8.171e-03,4.633e-01,3.258e-02,2.829e-03
3.355e-03,1.995e+00,3.138e+00,1.556e+00,-8.171e-03,4.633e-01,3.258e-02,2.720e-03
3.458e-03,1.995e+00,-3.141e+00,1.557e+00,1.015e-01,4.685e-01,2.990e-02,2.645e-03
3.087e-03,1.995e+00,-3.136e+00,1.557e+00,-4.376e-02,4.581e-01,3.995e-02,2.917e-03
2.872e-03,1.995e+00,-3.132e+00,1.557e+00,-4.376e-02,4.581e-01,3.995e-02,3.071e-03
3.114e-03,1.995e+00,-3.127e+00,1.558e+00,-3.189e-02,4.581e-01,3.325e-02,2.896e-03
3.443e-03,1.995e+00,-3.122e+00,1.558e+00,7.486e-02,4.633e-01,2.923e-02,2.652e-03
3.319e-03,1.995e+00,-3.118e+00,1.558e+00,7.486e-02,4.633e-01,2.923e-02,2.745e-03
2.757e-03,1.995e+00,-3.113e+00,1.559e+00,-3.189e-02,4.581e-01,3.325e-02,3.159e-03
2.510e-03,1.995e+00,-3.108e+00,1.559e+00,-3.189e-02,4.581e-01,3.325e-02,3.337e-03
2.660e-03,1.995e+00,-3.104e+00,1.559e+00,3.038e-02,4.633e-01,3.526e-02,3.229e-03
2.667e-03,1.995e+00,-3.099e+00,1.560e+00,3.038e-02,4.633e-01,3.526e-02,3.224e-03
2.457e-03,1.995e+00,-3.095e+00,1.560e+00,3.038e-02,4.633e-01,3.526e-02,3.378e-03
2.181e-03,1.995e+00,-3.090e+00,1.560e+00,3.038e-02,4.633e-01,3.526e-02,3.577e-03
1.885e-03,1.995e+00,-3.085e+00,1.561e+00,-4.969e-02,4.581e-01,3.727e-02,3.786e-03
1.918e-03,1.995e+00,-3.081e+00,1.561e+00,-4.969e-02,4.581e-01,3.727e-02,3.763e-03
2.276e-03,1.995e+00,-3.076e+00,1.561e+00,3.038e-02,4.633e-01,3.526e-02,3.505e-03
2.396e-03,1.995e+00,-3.071e+00,1.562e+00,3.038e-02,4.633e-01,3.526e-02,3.417e-03
2.220e-03,1.995e+00,-3.067e+00,1.562e+00,3.038e-02,4.633e-01,3.526e-02,3.547e-03
1.955e-03,1.995e+00,-3.062e+00,1.562e+00,-8.527e-02,4.581e-01,5.469e-02,3.740e-03
2.146e-03,1.995e+00,-3.057e+00,1.563e+00,3.038e-02,4.633e-01,3.526e-02,3.601e-03
2.316e-03,1.995e+00,-3.053e+00,1.563e+00,1.852e-02,4.633e-01,2.321e-02,3.474e-03
2.204e-03,1.995e+00,-3.048e+00,1.564e+00,1.852e-02,4.633e-01,2.321e-02,3.558e-03
2.042e-03,1.995e+00,-3.043e+00,1.564e+00,-2.596e-02,4.581e-01,3.057e-02,3.679e-03
2.049e-03,1.995e+00,-3.039e+00,1.564e+00,-2.596e-02,4.581e-01,3.057e-02,3.673e-03
2.232e-03,1.995e+00,-3.034e+00,1.564e+00,1.852e-02,4.633e-01,2.321e-02,3.535e-03
2.283e-03,1.995e+00,-3.030e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,3.497e-03
2.280e-03,1.995e+00,-3.025e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,3.499e-03
2.337e-03,1.995e+00,-3.020e+00,1.565e+00,-8.171e-03,4.633e-01,3.057e-02,3.455e-03
2.410e-03,1.995e+00,-3.016e+00,1.566e+00,-8.171e-03,4.633e-01,3.057e-02,3.398e-03
2.489e-03,1.995e+00,-3.011e+00,1.566e+00,7.486e-02,4.633e-01,8.467e-03,3.336e-03
2.225e-03,1.995e+00,-3.006e+00,1.566e+00,7.486e-02,4.633e-01,8.467e-03,3.543e-03
1.625e-03,1.995e+00,-3.002e+00,1.566e+00,7.253e-04,4.633e-01,1.919e-02,4.003e-03
1.233e-03,1.995e+00,-2.997e+00,1.566e+00,7.253e-04,4.633e-01,1.919e-02,4.293e-03
1.110e-03,1.995e+00,-2.992e+00,1.566e+00,7.253e-04,4.633e-01,1.919e-02,4.382e-03
1.068e-03,1.995e+00,-2.988e+00,1.567e+00,-2.596e-02,4.581e-01,1.316e-02,4.412e-03
1.161e-03,1.995e+00,-2.983e+00,1.567e+00,7.253e-04,4.633e-01,1.919e-02,4.345e-03
1.258e-03,1.995e+00,-2.978e+00,1.567e+00,5.114e-02,4.633e-01,1.115e-02,4.273e-03
1.074e-03,1.995e+00,-2.974e+00,1.567e+00,-2.893e-02,4.581e-01,7.798e-03,4.409e-03
9.959e-04,1.995e+00,-2.969e+00,1.567e+00,-2.893e-02,4.581e-01,7.798e-03,4.466e-03
1.172e-03,1.995e+00,-2.964e+00,1.567e+00,5.114e-02,4.633e-01,1.115e-02,4.336e-03
1.095e-03,1.995e+00,-2.960e+00,1.567e+00,5.114e-02,4.633e-01,1.115e-02,4.394e-03
7.186e-04,1.995e+00,-2.955e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,4.667e-03
9.323e-06,1.995e+00,-2.950e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,5.114e-03
-9.638e-04,1.995e+00,-2.946e+00,1.567e+00,1.104e-01,4.685e-01,-2.251e-03,5.564e-03
-2.015e-03,1.994e+00,-2.941e+00,1.567e+00,-3.782e-02,4.581e-01,1.450e-02,6.295e-03
-2.481e-03,1.994e+00,-2.936e+00,1.568e+00,-4.376e-02,4.581e-01,1.718e-02,6.671e-03
-2.338e-03,1.994e+00,-2.932e+00,1.568e+00,-4.376e-02,4.581e-01,1.718e-02,6.553e-03
-1.995e-03,1.994e+00,-2.927e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,6.273e-03
-1.762e-03,1.995e+00,-2.922e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,6.092e-03
-1.677e-03,1.995e+00,-2.918e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,6.027e-03
-1.636e-03,1.995e+00,-2.913e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,5.995e-03
-1.608e-03,1.995e+00,-2.908e+00,1.568e+00,-2.240e-03,4.633e-01,9.807e-03,5.974e-03
-1.585e-03,1.995e+00,-2.904e+00,1.568e+00,9.858e-02,4.685e-01,8.467e-03,5.957e-03
-1.973e-03,1.994e+00,-2.899e+00,1.568e+00,9.858e-02,4.685e-01,8.467e-03,6.265e-03
-2.760e-03,1.994e+00,-2.894e+00,1.569e+00,-6.155e-02,4.581e-01,1.249e-02,6.957e-03
-3.016e-03,1.994e+00,-2.890e+00,1.569e+00,-6.155e-02,4.581e-01,1.249e-02,7.197e-03
-2.676e-03,1.994e+00,-2.885e+00,1.569e+00,-6.155e-02,4.581e-01,1.249e-02,6.872e-03
-2.156e-03,1.994e+00,-2.880e+00,1.569e+00,-1.149e-01,4.581e-01,2.187e-02,6.409e-03
-1.367e-03,1.995e+00,-2.876e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,5.756e-03
-1.048e-03,1.995e+00,-2.871e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,5.521e-03
-1.338e-03,1.995e+00,-2.867e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,5.733e-03
-1.809e-03,1.995e+00,-2.862e+00,1.569e+00,5.707e-02,4.633e-01,1.115e-02,6.120e-03
-2.335e-03,1.994e+00,-2.857e+00,1.570e+00,3.334e-02,4.633e-01,8.467e-03,6.592e-03
-2.782e-03,1.994e+00,-2.853e+00,1.570e+00,3.334e-02,4.633e-01,8.467e-03,7.015e-03
-3.140e-03,1.994e+00,-2.848e+00,1.570e+00,-2.039e-01,4.530e-01,2.723e-02,7.372e-03
-2.536e-03,1.994e+00,-2.843e+00,1.570e+00,3.334e-02,4.633e-01,8.467e-03,6.774e-03
-1.949e-03,1.995e+00,-2.839e+00,1.570e+00,-3.189e-02,4.581e-01,1.852e-02,6.221e-03
-1.734e-03,1.995e+00,-2.834e+00,1.570e+00,-3.189e-02,4.581e-01,1.852e-02,6.044e-03
-1.456e-03,1.995e+00,-2.830e+00,1.570e+00,3.334e-02,4.633e-01,9.137e-03,5.790e-03
-1.420e-03,1.995e+00,-2.825e+00,1.571e+00,3.334e-02,4.633e-01,9.137e-03,5.761e-03
-1.632e-03,1.995e+00,-2.820e+00,1.571e+00,3.334e-02,4.633e-01,9.137e-03,5.945e-03
-1.917e-03,1.995e+00,-2.816e+00,1.571e+00,3.334e-02,4.633e-01,9.137e-03,6.199e-03
-2.224e-03,1.994e+00,-2.811e+00,1.571e+00,-2.240e-03,4.633e-01,1.249e-02,6.499e-03
-2.396e-03,1.994e+00,-2.806e+00,1.571e+00,-1.891e-01,4.530e-01,3.526e-02,6.668e-03
-1.694e-03,1.995e+00,-2.802e+00,1.571e+00,-6.451e-02,4.581e-01,3.124e-02,5.991e-03
-7.273e-04,1.995e+00,-2.797e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,5.169e-03
-2.910e-04,1.995e+00,-2.793e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,4.810e-03
-2.035e-04,1.995e+00,-2.788e+00,1.572e+00,6.656e-03,4.633e-01,2.187e-02,4.815e-03
-2.208e-04,1.995e+00,-2.783e+00,1.572e+00,5.707e-02,4.633e-01,2.522e-02,4.814e-03
-4.673e-04,1.995e+00,-2.779e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,4.789e-03
-9.152e-04,1.995e+00,-2.774e+00,1.573e+00,5.707e-02,4.633e-01,2.522e-02,5.339e-03
-1.423e-03,1.995e+00,-2.769e+00,1.573e+00,-7.044e-02,4.581e-01,2.923e-02,5.782e-03
-1.450e-03,1.995e+00,-2.765e+00,1.573e+00,-7.044e-02,4.581e-01,2.923e-02,5.808e-03
-9.996e-04,1.995e+00,-2.760e+00,1.574e+00,5.707e-02,4.633e-01,2.522e-02,5.396e-03
-9.020e-04,1.995e+00,-2.755e+00,1.574e+00,7.783e-02,4.685e-01,2.254e-02,5.317e-03
-1.323e-03,1.995e+00,-2.751e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,5.700e-03
-1.529e-03,1.995e+00,-2.746e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,5.892e-03
-1.385e-03,1.995e+00,-2.741e+00,1.574e+00,-3.189e-02,4.581e-01,1.785e-02,5.738e-03
-1.136e-03,1.995e+00,-2.737e+00,1.575e+00,-3.189e-02,4.581e-01,1.785e-02,5.520e-03
-8.558e-04,1.995e+00,-2.732e+00,1.575e+00,5.114e-02,4.633e-01,2.723e-02,5.258e-03
-8.855e-04,1.995e+00,-2.728e+00,1.575e+00,5.114e-02,4.633e-01,2.723e-02,5.288e-03
-1.222e-03,1.995e+00,-2.723e+00,1.575e+00,-7.044e-02,4.581e-01,2.723e-02,5.604e-03
-1.186e-03,1.995e+00,-2.718e+00,1.576e+00,-7.044e-02,4.581e-01,2.723e-02,5.565e-03
-7.248e-04,1.995e+00,-2.714e+00,1.576e+00,5.114e-02,4.633e-01,2.723e-02,4.710e-03
-6.008e-04,1.995e+00,-2.709e+00,1.576e+00,-8.171e-03,4.633e-01,2.990e-02,4.730e-03
-6.631e-04,1.995e+00,-2.704e+00,1.576e+00,-8.171e-03,4.633e-01,2.990e-02,4.721e-03
-6.300e-04,1.995e+00,-2.700e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,4.725e-03
-5.684e-04,1.995e+00,-2.695e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,4.733e-03
-4.983e-04,1.995e+00,-2.690e+00,1.577e+00,-8.171e-03,4.633e-01,2.990e-02,4.739e-03
-4.257e-04,1.995e+00,-2.686e+00,1.578e+00,-8.171e-03,4.633e-01,2.990e-02,4.743e-03
-3.526e-04,1.995e+00,-2.681e+00,1.578e+00,-1.505e-01,4.530e-01,3.995e-02,4.744e-03
2.541e-04,1.995e+00,-2.676e+00,1.578e+00,-1.505e-01,4.530e-01,3.995e-02,4.502e-03
1.379e-03,1.996e+00,-2.672e+00,1.579e+00,6.596e-02,4.685e-01,4.799e-02,3.475e-03
1.848e-03,1.996e+00,-2.667e+00,1.579e+00,6.596e-02,4.685e-01,4.799e-02,3.011e-03
1.578e-03,1.996e+00,-2.662e+00,1.580e+00,6.596e-02,4.685e-01,4.799e-02,3.280e-03
1.087e-03,1.996e+00,-2.658e+00,1.580e+00,-2.893e-02,4.581e-01,4.531e-02,3.763e-03
8.829e-04,1.996e+00,-2.653e+00,1.581e+00,-1.772e-01,4.530e-01,5.469e-02,3.960e-03
1.548e-03,1.996e+00,-2.649e+00,1.581e+00,-2.893e-02,4.581e-01,4.531e-02,3.305e-03
2.294e-03,1.997e+00,-2.644e+00,1.582e+00,8.969e-02,4.685e-01,3.861e-02,2.540e-03
2.260e-03,1.996e+00,-2.639e+00,1.582e+00,8.969e-02,4.685e-01,3.861e-02,2.576e-03
1.699e-03,1.996e+00,-2.635e+00,1.582e+00,-4.969e-02,4.581e-01,5.067e-02,3.158e-03
1.492e-03,1.996e+00,-2.630e+00,1.583e+00,-4.969e-02,4.581e-01,5.067e-02,3.370e-03
1.733e-03,1.996e+00,-2.625e+00,1.583e+00,-4.969e-02,4.581e-01,5.067e-02,3.121e-03
2.108e-03,1.996e+00,-2.621e+00,1.584e+00,-4.969e-02,4.581e-01,5.067e-02,2.727e-03
2.522e-03,1.997e+00,-2.616e+00,1.584e+00,9.858e-02,4.685e-01,4.598e-02,2.285e-03
2.411e-03,1.997e+00,-2.611e+00,1.585e+00,9.858e-02,4.685e-01,4.598e-02,2.405e-03
1.782e-03,1.996e+00,-2.607e+00,1.585e+00,1.555e-02,4.633e-01,4.531e-02,3.079e-03
1.299e-03,1.996e+00,-2.602e+00,1.586e+00,1.555e-02,4.633e-01,4.531e-02,3.590e-03
1.060e-03,1.996e+00,-2.597e+00,1.586e+00,3.038e-02,4.633e-01,3.794e-02,3.838e-03
8.420e-04,1.996e+00,-2.593e+00,1.587e+00,3.038e-02,4.633e-01,3.794e-02,4.064e-03
5.951e-04,1.996e+00,-2.588e+00,1.587e+00,3.038e-02,4.633e-01,3.794e-02,4.315e-03
3.401e-04,1.995e+00,-2.583e+00,1.587e+00,1.852e-02,4.633e-01,4.129e-02,4.567e-03
1.254e-04,1.995e+00,-2.579e+00,1.588e+00,1.852e-02,4.633e-01,4.129e-02,4.768e-03
-4.879e-05,1.995e+00,-2.574e+00,1.588e+00,1.852e-02,4.633e-01,4.129e-02,4.894e-03
-2.104e-04,1.995e+00,-2.569e+00,1.589e+00,1.852e-02,4.633e-01,4.129e-02,4.939e-03
-3.679e-04,1.995e+00,-2.565e+00,1.589e+00,1.852e-02,4.633e-01,4.129e-02,4.960e-03
-5.238e-04,1.995e+00,-2.560e+00,1.589e+00,1.555e-02,4.633e-01,5.268e-02,4.967e-03
-6.686e-04,1.995e+00,-2.555e+00,1.590e+00,1.555e-02,4.633e-01,5.268e-02,4.965e-03
-8.027e-04,1.995e+00,-2.551e+00,1.591e+00,1.555e-02,4.633e-01,5.268e-02,4.958e-03
-9.334e-04,1.995e+00,-2.546e+00,1.591e+00,1.555e-02,4.633e-01,5.268e-02,4.946e-03
-1.063e-03,1.994e+00,-2.541e+00,1.592e+00,2.148e-02,4.633e-01,5.067e-02,4.931e-03
-1.212e-03,1.994e+00,-2.537e+00,1.592e+00,8.672e-02,4.685e-01,9.807e-03,4.910e-03
-1.605e-03,1.994e+00,-2.532e+00,1.592e+00,8.672e-02,4.685e-01,9.807e-03,4.836e-03
-2.220e-03,1.994e+00,-2.527e+00,1.592e+00,7.189e-02,4.685e-01,1.919e-02,4.677e-03
-2.850e-03,1.993e+00,-2.523e+00,1.592e+00,7.189e-02,4.685e-01,1.919e-02,8.181e-03
-3.449e-03,1.993e+00,-2.518e+00,1.593e+00,-2.893e-02,4.581e-01,2.187e-02,8.979e-03
-3.695e-03,1.993e+00,-2.513e+00,1.593e+00,-2.893e-02,4.581e-01,2.187e-02,9.309e-03
-3.605e-03,1.993e+00,-2.509e+00,1.593e+00,3.038e-02,4.633e-01,2.321e-02,9.186e-03
-3.615e-03,1.993e+00,-2.504e+00,1.593e+00,3.038e-02,4.633e-01,2.321e-02,9.201e-03
-3.789e-03,1.992e+00,-2.499e+00,1.594e+00,3.038e-02,4.633e-01,2.321e-02,9.439e-03
-4.011e-03,1.992e+00,-2.495e+00,1.594e+00,3.038e-02,4.633e-01,2.321e-02,9.743e-03
-4.247e-03,1.992e+00,-2.490e+00,1.594e+00,-7.044e-02,4.581e-01,2.455e-02,1.007e-02
-4.152e-03,1.992e+00,-2.485e+00,1.594e+00,1.259e-02,4.633e-01,2.120e-02,9.936e-03
-4.008e-03,1.992e+00,-2.481e+00,1.594e+00,1.259e-02,4.633e-01,2.120e-02,9.738e-03
-4.034e-03,1.992e+00,-2.476e+00,1.595e+00,1.259e-02,4.633e-01,2.120e-02,9.772e-03
-4.112e-03,1.992e+00,-2.471e+00,1.595e+00,1.259e-02,4.633e-01,2.120e-02,9.878e-03
-4.204e-03,1.992e+00,-2.467e+00,1.595e+00,-3.486e-02,4.581e-01,2.455e-02,1.001e-02
-4.145e-03,1.992e+00,-2.462e+00,1.595e+00,-4.969e-02,4.581e-01,3.861e-02,9.927e-03
-3.890e-03,1.992e+00,-2.457e+00,1.596e+00,-4.969e-02,4.581e-01,3.861e-02,9.564e-03
-3.544e-03,1.993e+00,-2.453e+00,1.596e+00,-4.969e-02,4.581e-01,3.861e-02,9.068e-03
-3.171e-03,1.993e+00,-2.448e+00,1.597e+00,-4.969e-02,4.581e-01,3.861e-02,4.310e-03
-2.792e-03,1.993e+00,-2.444e+00,1.597e+00,5.707e-02,4.685e-01,2.321e-02,4.415e-03
-2.754e-03,1.993e+00,-2.439e+00,1.597e+00,5.707e-02,4.685e-01,2.321e-02,4.425e-03
-3.048e-03,1.993e+00,-2.434e+00,1.597e+00,4.224e-02,4.633e-01,3.325e-02,4.349e-03
-3.392e-03,1.993e+00,-2.430e+00,1.598e+00,3.928e-02,4.633e-01,2.388e-02,8.862e-03
-3.709e-03,1.993e+00,-2.425e+00,1.598e+00,3.928e-02,4.633e-01,2.388e-02,9.336e-03
-4.012e-03,1.992e+00,-2.420e+00,1.598e+00,3.928e-02,4.633e-01,2.388e-02,9.778e-03
-4.309e-03,1.992e+00,-2.416e+00,1.598e+00,-4.969e-02,4.581e-01,3.861e-02,1.022e-02
-4.325e-03,1.992e+00,-2.411e+00,1.599e+00,1.259e-02,4.633e-01,5.000e-02,1.024e-02
-4.265e-03,1.992e+00,-2.406e+00,1.599e+00,1.259e-02,4.633e-01,5.000e-02,1.015e-02
-4.313e-03,1.992e+00,-2.402e+00,1.600e+00,1.259e-02,4.633e-01,5.000e-02,1.022e-02
-4.392e-03,1.992e+00,-2.397e+00,1.600e+00,1.259e-02,4.633e-01,5.000e-02,1.034e-02
-4.480e-03,1.992e+00,-2.392e+00,1.601e+00,1.259e-02,4.633e-01,5.000e-02,1.048e-02
-4.571e-03,1.992e+00,-2.388e+00,1.601e+00,4.521e-02,4.685e-01,4.196e-02,1.061e-02
-4.762e-03,1.992e+00,-2.383e+00,1.602e+00,4.521e-02,4.685e-01,4.196e-02,1.090e-02
-5.049e-03,1.991e+00,-2.378e+00,1.602e+00,4.521e-02,4.685e-01,4.196e-02,1.134e-02
-5.363e-03,1.991e+00,-2.374e+00,1.603e+00,7.253e-04,4.633e-01,3.593e-02,1.181e-02
-5.551e-03,1.991e+00,-2.369e+00,1.603e+00,7.253e-04,4.633e-01,3.593e-02,1.210e-02
-5.611e-03,1.991e+00,-2.364e+00,1.603e+00,-3.486e-02,4.633e-01,5.000e-02,1.219e-02
-5.527e-03,1.991e+00,-2.359e+00,1.604e+00,-3.486e-02,4.633e-01,5.000e-02,1.206e-02
-5.328e-03,1.991e+00,-2.355e+00,1.604e+00,-3.486e-02,4.633e-01,5.000e-02,1.175e-02
-5.097e-03,1.991e+00,-2.350e+00,1.605e+00,-1.114e-02,4.633e-01,7.948e-02,1.140e-02
-4.926e-03,1.991e+00,-2.346e+00,1.606e+00,-1.114e-02,4.633e-01,7.948e-02,3.726e-03
-4.820e-03,1.992e+00,-2.341e+00,1.606e+00,-1.114e-02,4.633e-01,7.948e-02,3.759e-03
-4.734e-03,1.992e+00,-2.336e+00,1.607e+00,1.259e-02,4.685e-01,7.680e-02,3.784e-03
-4.723e-03,1.992e+00,-2.331e+00,1.608e+00,1.259e-02,4.685e-01,7.680e-02,3.788e-03
-4.781e-03,1.992e+00,-2.327e+00,1.609e+00,1.259e-02,4.685e-01,7.680e-02,3.771e-03
-4.858e-03,1.992e+00,-2.322e+00,1.609e+00,1.259e-02,4.685e-01,7.680e-02,3.749e-03
-4.941e-03,1.991e+00,-2.317e+00,1.610e+00,1.259e-02,4.685e-01,7.680e-02,3.725e-03
-5.026e-03,1.991e+00,-2.313e+00,1.611e+00,-2.300e-02,4.633e-01,1.029e-01,3.701e-03
-5.011e-03,1.991e+00,-2.308e+00,1.612e+00,-2.300e-02,4.633e-01,1.029e-01,3.705e-03
-4.898e-03,1.992e+00,-2.303e+00,1.613e+00,-2.300e-02,4.633e-01,1.029e-01,3.736e-03
-4.756e-03,1.992e+00,-2.299e+00,1.614e+00,-2.300e-02,4.633e-01,1.029e-01,3.773e-03
-4.607e-03,1.992e+00,-2.294e+00,1.615e+00,-2.300e-02,4.633e-01,1.029e-01,3.809e-03
-4.456e-03,1.992e+00,-2.289e+00,1.616e+00,3.691e-03,4.685e-01,1.016e-01,3.843e-03
-4.378e-03,1.992e+00,-2.285e+00,1.617e+00,3.691e-03,4.685e-01,1.016e-01,3.859e-03
-4.372e-03,1.992e+00,-2.280e+00,1.618e+00,3.691e-03,4.685e-01,1.016e-01,3.861e-03
-4.387e-03,1.992e+00,-2.275e+00,1.619e+00,8.969e-02,4.685e-01,4.196e-02,3.858e-03
-4.641e-03,1.992e+00,-2.270e+00,1.620e+00,8.969e-02,4.685e-01,4.196e-02,3.807e-03
-5.120e-03,1.991e+00,-2.266e+00,1.620e+00,8.376e-02,4.685e-01,4.330e-02,3.700e-03
-5.649e-03,1.991e+00,-2.261e+00,1.620e+00,9.265e-02,4.737e-01,4.263e-02,3.565e-03
-6.204e-03,1.990e+00,-2.256e+00,1.621e+00,9.265e-02,4.737e-01,4.263e-02,3.407e-03
-6.780e-03,1.989e+00,-2.252e+00,1.621e+00,5.707e-02,4.685e-01,4.665e-02,3.228e-03
-7.267e-03,1.989e+00,-2.247e+00,1.622e+00,5.707e-02,4.685e-01,4.665e-02,3.067e-03
-7.662e-03,1.988e+00,-2.242e+00,1.622e+00,6.656e-03,4.633e-01,3.861e-02,2.930e-03
-7.898e-03,1.988e+00,-2.237e+00,1.623e+00,-1.149e-01,4.530e-01,7.613e-02,2.846e-03
-7.683e-03,1.988e+00,-2.233e+00,1.623e+00,-2.596e-02,4.633e-01,5.335e-02,2.921e-03
-7.354e-03,1.988e+00,-2.228e+00,1.624e+00,-2.596e-02,4.633e-01,5.335e-02,3.031e-03
-7.144e-03,1.989e+00,-2.223e+00,1.624e+00,7.783e-02,4.685e-01,5.268e-02,3.097e-03
-7.234e-03,1.989e+00,-2.219e+00,1.625e+00,7.783e-02,4.685e-01,5.268e-02,3.069e-03
-7.590e-03,1.988e+00,-2.214e+00,1.626e+00,5.410e-02,4.685e-01,6.206e-02,2.959e-03
-7.962e-03,1.988e+00,-2.209e+00,1.626e+00,-9.120e-02,4.581e-01,7.144e-02,2.838e-03
-7.938e-03,1.988e+00,-2.205e+00,1.627e+00,-9.120e-02,4.581e-01,7.144e-02,2.846e-03
-7.553e-03,1.988e+00,-2.200e+00,1.628e+00,5.410e-02,4.685e-01,6.206e-02,2.965e-03
-7.420e-03,1.988e+00,-2.195e+00,1.628e+00,5.410e-02,4.685e-01,6.206e-02,3.004e-03
-7.601e-03,1.988e+00,-2.191e+00,1.629e+00,9.622e-03,4.685e-01,8.283e-02,2.952e-03
-7.767e-03,1.988e+00,-2.186e+00,1.630e+00,-9.713e-02,4.581e-01,1.063e-01,2.904e-03
-7.598e-03,1.988e+00,-2.181e+00,1.631e+00,9.622e-03,4.685e-01,8.283e-02,2.952e-03
-7.414e-03,1.988e+00,-2.177e+00,1.632e+00,9.622e-03,4.685e-01,8.283e-02,3.001e-03
-7.398e-03,1.988e+00,-2.172e+00,1.632e+00,9.622e-03,4.685e-01,8.283e-02,3.006e-03
-7.431e-03,1.988e+00,-2.167e+00,1.633e+00,-2.240e-03,4.633e-01,1.069e-01,2.997e-03
-7.450e-03,1.988e+00,-2.163e+00,1.634e+00,-2.240e-03,4.633e-01,1.069e-01,2.992e-03
-7.448e-03,1.988e+00,-2.158e+00,1.635e+00,-2.240e-03,4.633e-01,1.069e-01,2.993e-03
-7.438e-03,1.988e+00,-2.153e+00,1.636e+00,-2.240e-03,4.633e-01,1.069e-01,2.995e-03
-7.427e-03,1.988e+00,-2.149e+00,1.637e+00,-2.240e-03,4.633e-01,1.069e-01,2.998e-03
-7.415e-03,1.988e+00,-2.144e+00,1.639e+00,-2.240e-03,4.633e-01,1.069e-01,3.000e-03
-7.403e-03,1.988e+00,-2.139e+00,1.640e+00,-2.240e-03,4.633e-01,1.270e-01,3.003e-03
-7.391e-03,1.988e+00,-2.135e+00,1.641e+00,-2.240e-03,4.633e-01,1.270e-01,3.005e-03
-7.379e-03,1.988e+00,-2.130e+00,1.642e+00,-2.240e-03,4.633e-01,1.270e-01,3.008e-03
-7.367e-03,1.989e+00,-2.125e+00,1.643e+00,-2.240e-03,4.633e-01,1.270e-01,3.010e-03
-7.355e-03,1.989e+00,-2.121e+00,1.645e+00,1.609e-01,4.737e-01,7.680e-02,3.012e-03
-7.699e-03,1.988e+00,-2.116e+00,1.645e+00,1.134e-01,4.737e-01,9.154e-02,2.950e-03
-8.281e-03,1.987e+00,-2.111e+00,1.646e+00,1.134e-01,4.737e-01,9.154e-02,2.833e-03
-8.862e-03,1.986e+00,-2.106e+00,1.647e+00,5.410e-02,4.685e-01,8.886e-02,2.701e-03
-9.314e-03,1.985e+00,-2.102e+00,1.648e+00,5.410e-02,4.685e-01,8.886e-02,2.589e-03
-9.640e-03,1.985e+00,-2.097e+00,1.649e+00,6.596e-02,4.685e-01,8.216e-02,2.504e-03
-9.952e-03,1.984e+00,-2.092e+00,1.650e+00,7.253e-04,4.633e-01,1.116e-01,2.421e-03
-1.014e-02,1.984e+00,-2.087e+00,1.651e+00,7.253e-04,4.633e-01,1.116e-01,2.370e-03
-1.020e-02,1.984e+00,-2.083e+00,1.652e+00,7.253e-04,4.633e-01,1.116e-01,2.355e-03
-1.022e-02,1.984e+00,-2.078e+00,1.653e+00,7.253e-04,4.633e-01,1.116e-01,2.349e-03
-1.023e-02,1.984e+00,-2.073e+00,1.654e+00,7.253e-04,4.633e-01,1.116e-01,2.347e-03
-1.023e-02,1.984e+00,-2.069e+00,1.655e+00,8.079e-02,4.685e-01,1.183e-01,2.346e-03
-1.039e-02,1.983e+00,-2.064e+00,1.657e+00,8.079e-02,4.685e-01,1.183e-01,2.306e-03
-1.071e-02,1.983e+00,-2.059e+00,1.658e+00,5.410e-02,4.685e-01,1.264e-01,2.227e-03
-1.102e-02,1.982e+00,-2.055e+00,1.659e+00,5.410e-02,4.685e-01,1.264e-01,2.149e-03
-1.128e-02,1.982e+00,-2.050e+00,1.660e+00,5.410e-02,4.685e-01,1.264e-01,2.080e-03
-1.154e-02,1.981e+00,-2.045e+00,1.662e+00,5.410e-02,4.685e-01,1.264e-01,2.013e-03
-1.179e-02,1.981e+00,-2.041e+00,1.663e+00,5.114e-02,4.064e-01,1.378e-01,1.947e-03
-1.203e-02,1.980e+00,-2.036e+00,1.664e+00,5.114e-02,4.064e-01,1.378e-01,1.883e-03
-1.226e-02,1.980e+00,-2.032e+00,1.666e+00,5.114e-02,4.064e-01,1.378e-01,1.821e-03
-1.248e-02,1.979e+00,-2.028e+00,1.667e+00,5.114e-02,4.064e-01,1.378e-01,1.759e-03
-1.271e-02,1.979e+00,-2.024e+00,1.668e+00,1.259e-02,4.012e-01,1.391e-01,1.698e-03
-1.286e-02,1.979e+00,-2.020e+00,1.670e+00,5.707e-02,2.977e-01,1.451e-01,1.656e-03
-1.303e-02,1.978e+00,-2.016e+00,1.671e+00,1.104e-01,4.685e-01,1.190e-01,1.611e-03
-1.334e-02,1.978e+00,-2.012e+00,1.672e+00,1.104e-01,4.685e-01,1.190e-01,1.524e-03
-1.377e-02,1.977e+00,-2.008e+00,1.674e+00,6.893e-02,4.685e-01,1.170e-01,1.405e-03
-1.415e-02,1.976e+00,-2.003e+00,1.675e+00,6.893e-02,4.685e-01,1.170e-01,1.296e-03
-1.446e-02,1.975e+00,-1.998e+00,1.676e+00,6.893e-02,4.685e-01,1.170e-01,1.205e-03
-1.475e-02,1.974e+00,-1.994e+00,1.677e+00,6.003e-02,4.685e-01,1.250e-01,1.120e-03
-1.502e-02,1.974e+00,-1.989e+00,1.678e+00,6.003e-02,4.685e-01,1.250e-01,1.041e-03
-1.527e-02,1.973e+00,-1.984e+00,1.680e+00,6.003e-02,4.685e-01,1.250e-01,9.674e-04
-1.552e-02,1.973e+00,-1.979e+00,1.681e+00,6.003e-02,4.685e-01,1.250e-01,8.966e-04
-1.576e-02,1.972e+00,-1.975e+00,1.682e+00,6.003e-02,4.685e-01,1.250e-01,8.272e-04
-1.599e-02,1.972e+00,-1.970e+00,1.683e+00,6.003e-02,3.443e-01,1.458e-01,7.590e-04
-1.622e-02,1.971e+00,-1.966e+00,1.685e+00,6.003e-02,3.443e-01,1.458e-01,6.918e-04
-1.645e-02,1.971e+00,-1.962e+00,1.686e+00,6.003e-02,3.443e-01,1.458e-01,6.254e-04
-1.668e-02,1.970e+00,-1.959e+00,1.688e+00,6.003e-02,3.443e-01,1.458e-01,5.595e-04
-1.691e-02,1.969e+00,-1.955e+00,1.689e+00,2.741e-02,3.546e-01,1.471e-01,4.941e-04
-1.708e-02,1.969e+00,-1.952e+00,1.691e+00,2.741e-02,3.546e-01,1.471e-01,4.441e-04
-1.721e-02,1.969e+00,-1.948e+00,1.692e+00,2.741e-02,3.546e-01,1.471e-01,4.090e-04
-1.731e-02,1.968e+00,-1.944e+00,1.694e+00,2.741e-02,3.546e-01,1.478e-01,3.788e-04
-1.742e-02,1.968e+00,-1.941e+00,1.695e+00,2.741e-02,3.546e-01,1.478e-01,3.506e-04
-1.752e-02,1.968e+00,-1.937e+00,1.697e+00,2.741e-02,3.546e-01,1.478e-01,3.234e-04
-1.761e-02,1.968e+00,-1.934e+00,1.698e+00,7.486e-02,3.753e-01,1.465e-01,2.970e-04
-1.778e-02,1.967e+00,-1.930e+00,1.700e+00,-4.079e-02,3.236e-01,1.485e-01,2.526e-04
-1.785e-02,1.967e+00,-1.927e+00,1.701e+00,-4.079e-02,3.236e-01,1.485e-01,2.357e-04
-1.777e-02,1.967e+00,-1.923e+00,1.703e+00,-4.079e-02,3.236e-01,1.485e-01,2.560e-04
-1.764e-02,1.968e+00,-1.920e+00,1.704e+00,6.893e-02,3.443e-01,1.471e-01,2.856e-04
-1.767e-02,1.967e+00,-1.917e+00,1.705e+00,-1.410e-02,2.770e-01,1.491e-01,2.805e-04
-1.772e-02,1.967e+00,-1.913e+00,1.707e+00,-1.410e-02,2.770e-01,1.491e-01,2.685e-04
-1.770e-02,1.967e+00,-1.911e+00,1.708e+00,-1.410e-02,2.770e-01,1.491e-01,2.723e-04
-1.766e-02,1.968e+00,-1.908e+00,1.710e+00,-1.410e-02,2.770e-01,1.491e-01,2.804e-04
-1.762e-02,1.968e+00,-1.905e+00,1.711e+00,6.893e-02,3.443e-01,1.471e-01,2.894e-04
-1.769e-02,1.967e+00,-1.902e+00,1.713e+00,-1.410e-02,2.770e-01,1.491e-01,2.760e-04
-1.775e-02,1.967e+00,-1.899e+00,1.714e+00,-1.410e-02,2.770e-01,1.491e-01,2.636e-04
-1.774e-02,1.967e+00,-1.896e+00,1.716e+00,2.741e-02,2.770e-01,1.478e-01,2.659e-04
-1.776e-02,1.967e+00,-1.893e+00,1.717e+00,2.741e-02,2.770e-01,1.478e-01,2.623e-04
-1.783e-02,1.967e+00,-1.890e+00,1.719e+00,2.741e-02,2.770e-01,1.478e-01,2.508e-04
-1.791e-02,1.967e+00,-1.888e+00,1.720e+00,-8.527e-02,2.408e-01,1.491e-01,2.372e-04
-1.784e-02,1.967e+00,-1.885e+00,1.722e+00,2.741e-02,2.770e-01,1.478e-01,2.473e-04
-1.779e-02,1.967e+00,-1.882e+00,1.723e+00,2.741e-02,2.770e-01,1.478e-01,2.561e-04
-1.783e-02,1.967e+00,-1.880e+00,1.725e+00,1.015e-01,3.288e-01,1.451e-01,2.502e-04
-1.799e-02,1.967e+00,-1.877e+00,1.726e+00,8.376e-02,3.288e-01,1.465e-01,2.272e-04
-1.823e-02,1.966e+00,-1.873e+00,1.728e+00,8.376e-02,3.288e-01,1.465e-01,1.936e-04
-1.848e-02,1.965e+00,-1.870e+00,1.729e+00,1.312e-01,2.045e-01,1.465e-01,1.592e-04
-1.878e-02,1.964e+00,-1.867e+00,1.731e+00,1.312e-01,2.045e-01,1.465e-01,1.160e-04
-1.914e-02,1.963e+00,-1.865e+00,1.732e+00,9.265e-02,2.201e-01,1.478e-01,6.302e-05
-1.946e-02,1.962e+00,-1.863e+00,1.734e+00,9.265e-02,2.201e-01,1.478e-01,1.260e-05
-1.975e-02,1.961e+00,-1.861e+00,1.735e+00,9.265e-02,2.201e-01,1.478e-01,3.265e-05
-2.002e-02,1.960e+00,-1.858e+00,1.737e+00,7.486e-02,2.822e-01,1.471e-01,7.661e-05
-2.026e-02,1.959e+00,-1.856e+00,1.738e+00,7.486e-02,2.822e-01,1.471e-01,1.168e-04
-2.048e-02,1.958e+00,-1.853e+00,1.739e+00,7.486e-02,2.822e-01,1.471e-01,1.532e-04
-2.069e-02,1.958e+00,-1.850e+00,1.741e+00,7.486e-02,2.822e-01,1.471e-01,1.879e-04
-2.090e-02,1.957e+00,-1.848e+00,1.742e+00,7.486e-02,2.822e-01,1.471e-01,2.218e-04
-2.110e-02,1.956e+00,-1.845e+00,1.744e+00,1.015e-01,1.735e-01,1.471e-01,2.549e-04
-2.134e-02,1.955e+00,-1.842e+00,1.745e+00,1.015e-01,1.735e-01,1.471e-01,2.923e-04
-2.159e-02,1.954e+00,-1.840e+00,1.747e+00,1.015e-01,1.735e-01,1.471e-01,3.346e-04
-2.186e-02,1.953e+00,-1.839e+00,1.748e+00,1.015e-01,1.735e-01,1.471e-01,3.789e-04
-2.213e-02,1.952e+00,-1.837e+00,1.750e+00,1.075e-01,2.511e-01,1.471e-01,4.241e-04
-2.240e-02,1.951e+00,-1.835e+00,1.751e+00,1.075e-01,2.511e-01,1.471e-01,4.711e-04
-2.268e-02,1.950e+00,-1.832e+00,1.753e+00,1.075e-01,2.511e-01,1.471e-01,5.193e-04
-2.296e-02,1.949e+00,-1.830e+00,1.754e+00,1.075e-01,2.511e-01,1.471e-01,5.676e-04
-2.323e-02,1.948e+00,-1.827e+00,1.756e+00,2.148e-02,2.459e-01,1.478e-01,6.157e-04
-2.341e-02,1.948e+00,-1.825e+00,1.757e+00,2.148e-02,2.459e-01,1.478e-01,6.474e-04
-2.350e-02,1.947e+00,-1.822e+00,1.759e+00,1.104e-01,1.735e-01,1.478e-01,6.631e-04
-2.366e-02,1.947e+00,-1.820e+00,1.760e+00,2.148e-02,2.459e-01,1.478e-01,6.891e-04
-2.381e-02,1.946e+00,-1.818e+00,1.762e+00,2.148e-02,2.459e-01,1.478e-01,7.130e-04
-2.389e-02,1.946e+00,-1.816e+00,1.763e+00,2.148e-02,2.459e-01,1.478e-01,7.258e-04
-2.395e-02,1.945e+00,-1.813e+00,1.765e+00,2.148e-02,2.459e-01,1.478e-01,7.350e-04
-2.400e-02,1.945e+00,-1.811e+00,1.766e+00,2.148e-02,2.459e-01,1.478e-01,7.429e-04
-2.405e-02,1.945e+00,-1.808e+00,1.767e+00,2.148e-02,2.459e-01,1.478e-01,7.501e-04
-2.410e-02,1.945e+00,-1.806e+00,1.769e+00,2.148e-02,2.459e-01,1.478e-01,7.568e-04
-2.415e-02,1.945e+00,-1.803e+00,1.770e+00,2.148e-02,2.459e-01,1.478e-01,7.630e-04
-2.420e-02,1.944e+00,-1.801e+00,1.772e+00,4.224e-02,1.528e-01,1.478e-01,7.687e-04
-2.427e-02,1.944e+00,-1.799e+00,1.773e+00,4.224e-02,1.528e-01,1.478e-01,7.762e-04
-2.436e-02,1.944e+00,-1.797e+00,1.775e+00,7.189e-02,-4.388e-02,1.471e-01,7.853e-04
-2.448e-02,1.943e+00,-1.796e+00,1.776e+00,3.038e-02,1.424e-01,1.471e-01,7.977e-04
-2.459e-02,1.943e+00,-1.796e+00,1.778e+00,3.038e-02,1.424e-01,1.471e-01,8.092e-04
-2.467e-02,1.942e+00,-1.794e+00,1.779e+00,3.038e-02,1.424e-01,1.471e-01,8.176e-04
-2.474e-02,1.942e+00,-1.793e+00,1.781e+00,3.038e-02,1.424e-01,1.471e-01,8.248e-04
-2.481e-02,1.942e+00,-1.792e+00,1.782e+00,3.038e-02,1.424e-01,1.471e-01,8.315e-04
-2.487e-02,1.941e+00,-1.790e+00,1.784e+00,3.038e-02,1.424e-01,1.471e-01,8.378e-04
-2.494e-02,1.941e+00,-1.789e+00,1.785e+00,3.038e-02,1.424e-01,1.471e-01,8.439e-04
-2.501e-02,1.941e+00,-1.787e+00,1.787e+00,3.038e-02,1.424e-01,1.471e-01,8.496e-04
-2.507e-02,1.941e+00,-1.786e+00,1.788e+00,3.038e-02,1.424e-01,1.471e-01,8.551e-04
-2.514e-02,1.940e+00,-1.784e+00,1.790e+00,3.038e-02,1.424e-01,1.471e-01,8.602e-04
-2.520e-02,1.940e+00,-1.783e+00,1.791e+00,3.038e-02,1.424e-01,1.471e-01,8.651e-04
-2.526e-02,1.940e+00,-1.782e+00,1.793e+00,8.969e-02,1.269e-01,1.478e-01,8.697e-04
-2.538e-02,1.939e+00,-1.780e+00,1.794e+00,8.969e-02,1.269e-01,1.478e-01,8.777e-04
-2.554e-02,1.938e+00,-1.779e+00,1.795e+00,8.969e-02,1.269e-01,1.478e-01,8.889e-04
-2.572e-02,1.937e+00,-1.778e+00,1.797e+00,8.969e-02,1.269e-01,1.478e-01,9.012e-04
-2.591e-02,1.937e+00,-1.776e+00,1.798e+00,8.969e-02,1.269e-01,1.478e-01,9.139e-04
-2.609e-02,1.936e+00,-1.775e+00,1.800e+00,8.969e-02,1.269e-01,1.478e-01,9.267e-04
-2.627e-02,1.935e+00,-1.774e+00,1.801e+00,8.969e-02,1.269e-01,1.478e-01,9.396e-04
-2.645e-02,1.934e+00,-1.772e+00,1.803e+00,1.282e-01,6.998e-02,1.485e-01,9.525e-04
-2.666e-02,1.933e+00,-1.771e+00,1.804e+00,1.282e-01,6.998e-02,1.485e-01,9.680e-04
-2.690e-02,1.932e+00,-1.771e+00,1.806e+00,1.282e-01,6.998e-02,1.485e-01,9.866e-04
-2.716e-02,1.931e+00,-1.770e+00,1.807e+00,1.282e-01,6.998e-02,1.485e-01,1.007e-03
-2.741e-02,1.929e+00,-1.769e+00,1.809e+00,1.193e-01,6.998e-02,1.471e-01,1.029e-03
-2.765e-02,1.928e+00,-1.768e+00,1.810e+00,1.193e-01,6.998e-02,1.471e-01,1.052e-03
-2.789e-02,1.927e+00,-1.768e+00,1.812e+00,1.193e-01,6.998e-02,1.471e-01,1.075e-03
-2.813e-02,1.926e+00,-1.767e+00,1.813e+00,-8.527e-02,1.476e-01,1.491e-01,1.098e-03
-2.819e-02,1.925e+00,-1.766e+00,1.815e+00,-8.527e-02,1.476e-01,1.491e-01,1.105e-03
-2.810e-02,1.926e+00,-1.765e+00,1.816e+00,-8.527e-02,1.476e-01,1.491e-01,1.096e-03
-2.795e-02,1.927e+00,-1.763e+00,1.818e+00,1.193e-01,6.998e-02,1.471e-01,1.084e-03
-2.796e-02,1.927e+00,-1.762e+00,1.819e+00,-8.527e-02,1.476e-01,1.491e-01,1.084e-03
-2.796e-02,1.927e+00,-1.761e+00,1.821e+00,-8.527e-02,1.476e-01,1.491e-01,1.084e-03
-2.784e-02,1.927e+00,-1.760e+00,1.822e+00,1.193e-01,6.998e-02,1.471e-01,1.077e-03
-2.786e-02,1.927e+00,-1.758e+00,1.824e+00,1.193e-01,6.998e-02,1.471e-01,1.078e-03
-2.802e-02,1.926e+00,-1.758e+00,1.825e+00,-8.527e-02,1.476e-01,1.491e-01,1.086e-03
-2.806e-02,1.926e+00,-1.756e+00,1.827e+00,-8.527e-02,1.476e-01,1.491e-01,1.089e-03
-2.797e-02,1.926e+00,-1.755e+00,1.828e+00,-8.527e-02,1.476e-01,1.491e-01,1.084e-03
-2.783e-02,1.927e+00,-1.754e+00,1.830e+00,1.342e-01,2.340e-02,1.491e-01,1.080e-03
-2.785e-02,1.927e+00,-1.753e+00,1.831e+00,1.342e-01,2.340e-02,1.491e-01,1.080e-03
-2.802e-02,1.926e+00,-1.752e+00,1.833e+00,1.045e-01,9.586e-02,1.471e-01,1.084e-03
-2.822e-02,1.925e+00,-1.752e+00,1.834e+00,1.045e-01,9.586e-02,1.471e-01,1.090e-03
-2.841e-02,1.924e+00,-1.751e+00,1.835e+00,1.045e-01,1.114e-01,1.478e-01,1.096e-03
-2.860e-02,1.923e+00,-1.750e+00,1.837e+00,1.045e-01,1.114e-01,1.478e-01,1.102e-03
-2.879e-02,1.922e+00,-1.749e+00,1.838e+00,9.622e-03,1.062e-01,1.485e-01,1.109e-03
-2.890e-02,1.921e+00,-1.748e+00,1.840e+00,9.622e-03,1.062e-01,1.485e-01,1.113e-03
-2.895e-02,1.921e+00,-1.747e+00,1.841e+00,9.622e-03,1.062e-01,1.485e-01,1.114e-03
-2.897e-02,1.921e+00,-1.745e+00,1.843e+00,9.622e-03,1.062e-01,1.485e-01,1.115e-03
-2.899e-02,1.921e+00,-1.744e+00,1.844e+00,9.622e-03,1.062e-01,1.485e-01,1.115e-03
-2.901e-02,1.921e+00,-1.743e+00,1.846e+00,9.622e-03,1.062e-01,1.485e-01,1.115e-03
-2.903e-02,1.921e+00,-1.742e+00,1.847e+00,9.622e-03,1.062e-01,1.485e-01,1.116e-03
-2.904e-02,1.921e+00,-1.741e+00,1.849e+00,9.622e-03,1.062e-01,1.485e-01,1.116e-03
-2.906e-02,1.920e+00,-1.740e+00,1.850e+00,9.622e-03,1.062e-01,1.485e-01,1.116e-03
-2.908e-02,1.920e+00,-1.739e+00,1.852e+00,9.622e-03,1.062e-01,1.485e-01,1.116e-03
-2.909e-02,1.920e+00,-1.738e+00,1.853e+00,9.622e-03,1.062e-01,1.485e-01,1.115e-03
-2.911e-02,1.920e+00,-1.737e+00,1.855e+00,1.134e-01,5.445e-02,1.498e-01,1.115e-03
-2.920e-02,1.920e+00,-1.736e+00,1.856e+00,1.134e-01,5.445e-02,1.498e-01,1.113e-03
-2.935e-02,1.919e+00,-1.735e+00,1.858e+00,1.134e-01,5.445e-02,1.498e-01,1.110e-03
-2.953e-02,1.918e+00,-1.735e+00,1.859e+00,1.282e-01,-3.871e-02,1.485e-01,1.106e-03
-2.972e-02,1.916e+00,-1.735e+00,1.861e+00,1.282e-01,-3.871e-02,1.485e-01,1.103e-03
-2.993e-02,1.915e+00,-1.735e+00,1.862e+00,1.282e-01,-3.871e-02,1.485e-01,1.102e-03
-3.014e-02,1.914e+00,-1.735e+00,1.864e+00,1.282e-01,-3.871e-02,1.485e-01,1.102e-03
-3.035e-02,1.913e+00,-1.736e+00,1.865e+00,1.282e-01,-3.871e-02,1.485e-01,1.105e-03
-3.056e-02,1.911e+00,-1.736e+00,1.867e+00,1.223e-01,-4.388e-02,1.485e-01,1.110e-03
-3.077e-02,1.910e+00,-1.736e+00,1.868e+00,1.223e-01,-4.388e-02,1.485e-01,1.116e-03
-3.097e-02,1.909e+00,-1.737e+00,1.870e+00,1.223e-01,-4.388e-02,1.485e-01,1.125e-03
-3.117e-02,1.908e+00,-1.737e+00,1.871e+00,1.223e-01,-4.388e-02,1.485e-01,1.135e-03
-3.138e-02,1.907e+00,-1.738e+00,1.873e+00,1.223e-01,-4.388e-02,1.485e-01,1.147e-03
-3.158e-02,1.905e+00,-1.738e+00,1.874e+00,-1.179e-01,-7.653e-03,1.498e-01,1.161e-03
-3.162e-02,1.905e+00,-1.738e+00,1.876e+00,-1.179e-01,-7.653e-03,1.498e-01,1.164e-03
-3.149e-02,1.906e+00,-1.739e+00,1.877e+00,-3.189e-02,4.410e-02,1.498e-01,1.155e-03
-3.138e-02,1.907e+00,-1.739e+00,1.879e+00,1.223e-01,-4.388e-02,1.485e-01,1.146e-03
-3.141e-02,1.906e+00,-1.739e+00,1.880e+00,1.223e-01,-4.388e-02,1.485e-01,1.149e-03
-3.157e-02,1.905e+00,-1.739e+00,1.882e+00,1.015e-01,8.551e-02,1.505e-01,1.160e-03
-3.174e-02,1.904e+00,-1.739e+00,1.883e+00,1.015e-01,8.551e-02,1.505e-01,1.174e-03
-3.191e-02,1.903e+00,-1.738e+00,1.885e+00,1.015e-01,8.551e-02,1.505e-01,1.188e-03
-3.208e-02,1.902e+00,-1.737e+00,1.886e+00,1.015e-01,8.551e-02,1.505e-01,1.202e-03
-3.225e-02,1.901e+00,-1.736e+00,1.888e+00,1.015e-01,8.551e-02,1.505e-01,1.216e-03
-3.242e-02,1.900e+00,-1.736e+00,1.889e+00,1.015e-01,8.551e-02,1.505e-01,1.230e-03
-3.258e-02,1.899e+00,-1.735e+00,1.891e+00,1.015e-01,8.551e-02,1.505e-01,1.244e-03
-3.275e-02,1.898e+00,-1.734e+00,1.892e+00,1.193e-01,1.580e-01,1.491e-01,1.258e-03
-3.293e-02,1.897e+00,-1.733e+00,1.894e+00,1.193e-01,1.580e-01,1.491e-01,1.272e-03
-3.311e-02,1.896e+00,-1.731e+00,1.895e+00,1.193e-01,1.580e-01,1.491e-01,1.287e-03
-3.330e-02,1.895e+00,-1.730e+00,1.897e+00,1.193e-01,1.580e-01,1.491e-01,1.302e-03
-3.349e-02,1.894e+00,-1.728e+00,1.898e+00,1.193e-01,1.580e-01,1.491e-01,1.316e-03
-3.368e-02,1.893e+00,-1.727e+00,1.900e+00,1.075e-01,1.114e-01,1.491e-01,1.329e-03
-3.385e-02,1.891e+00,-1.725e+00,1.901e+00,1.075e-01,1.114e-01,1.491e-01,1.341e-03
-3.402e-02,1.890e+00,-1.724e+00,1.903e+00,1.253e-01,-7.493e-02,1.471e-01,1.351e-03
-3.420e-02,1.889e+00,-1.724e+00,1.904e+00,1.253e-01,-7.493e-02,1.471e-01,1.363e-03
-3.439e-02,1.888e+00,-1.724e+00,1.906e+00,1.253e-01,-7.493e-02,1.471e-01,1.375e-03
-3.458e-02,1.887e+00,-1.725e+00,1.907e+00,1.075e-01,1.114e-01,1.491e-01,1.390e-03
-3.476e-02,1.886e+00,-1.725e+00,1.908e+00,1.371e-01,8.551e-02,1.491e-01,1.406e-03
-3.495e-02,1.884e+00,-1.724e+00,1.910e+00,1.134e-01,3.893e-02,1.491e-01,1.423e-03
-3.513e-02,1.883e+00,-1.723e+00,1.911e+00,1.134e-01,3.893e-02,1.491e-01,1.439e-03
-3.531e-02,1.882e+00,-1.723e+00,1.913e+00,1.134e-01,3.893e-02,1.491e-01,1.455e-03
-3.548e-02,1.881e+00,-1.722e+00,1.914e+00,1.134e-01,3.893e-02,1.491e-01,1.472e-03
-3.566e-02,1.880e+00,-1.722e+00,1.916e+00,1.134e-01,3.893e-02,1.491e-01,1.488e-03
-3.583e-02,1.879e+00,-1.722e+00,1.917e+00,1.164e-01,5.445e-02,1.491e-01,1.505e-03
-3.600e-02,1.877e+00,-1.721e+00,1.919e+00,1.164e-01,5.445e-02,1.491e-01,1.522e-03
-3.617e-02,1.876e+00,-1.721e+00,1.920e+00,1.164e-01,5.445e-02,1.491e-01,1.540e-03
-3.635e-02,1.875e+00,-1.720e+00,1.922e+00,1.164e-01,5.445e-02,1.491e-01,1.558e-03
-3.652e-02,1.874e+00,-1.720e+00,1.923e+00,1.164e-01,5.445e-02,1.491e-01,1.576e-03
-3.669e-02,1.873e+00,-1.719e+00,1.925e+00,1.164e-01,5.445e-02,1.491e-01,1.594e-03
-3.686e-02,1.872e+00,-1.718e+00,1.926e+00,1.075e-01,5.445e-02,1.491e-01,1.612e-03
-3.703e-02,1.871e+00,-1.718e+00,1.928e+00,1.075e-01,5.445e-02,1.491e-01,1.630e-03
-3.719e-02,1.870e+00,-1.717e+00,1.929e+00,1.075e-01,5.445e-02,1.491e-01,1.647e-03
-3.735e-02,1.868e+00,-1.717e+00,1.931e+00,1.075e-01,5.445e-02,1.491e-01,1.664e-03
-3.751e-02,1.867e+00,-1.716e+00,1.932e+00,1.075e-01,5.445e-02,1.491e-01,1.682e-03
-3.766e-02,1.866e+00,-1.716e+00,1.934e+00,1.520e-01,2.340e-02,1.491e-01,1.699e-03
-3.784e-02,1.865e+00,-1.715e+00,1.935e+00,1.371e-01,6.998e-02,1.498e-01,1.719e-03
-3.804e-02,1.864e+00,-1.715e+00,1.937e+00,1.134e-01,1.010e-01,1.491e-01,1.742e-03
-3.823e-02,1.862e+00,-1.714e+00,1.938e+00,1.134e-01,1.010e-01,1.491e-01,1.763e-03
-3.839e-02,1.861e+00,-1.713e+00,1.940e+00,1.134e-01,1.010e-01,1.491e-01,1.782e-03
-3.856e-02,1.860e+00,-1.712e+00,1.941e+00,1.134e-01,1.010e-01,1.491e-01,1.800e-03
-3.872e-02,1.859e+00,-1.711e+00,1.943e+00,1.134e-01,1.010e-01,1.491e-01,1.817e-03
-3.887e-02,1.858e+00,-1.710e+00,1.944e+00,1.134e-01,1.010e-01,1.491e-01,1.834e-03
-3.903e-02,1.857e+00,-1.709e+00,1.946e+00,9.858e-02,1.010e-01,1.505e-01,1.850e-03
-3.918e-02,1.856e+00,-1.708e+00,1.947e+00,9.858e-02,1.010e-01,1.505e-01,1.865e-03
-3.932e-02,1.855e+00,-1.707e+00,1.949e+00,9.858e-02,1.010e-01,1.505e-01,1.879e-03
-3.945e-02,1.854e+00,-1.706e+00,1.950e+00,9.858e-02,1.010e-01,1.505e-01,1.892e-03
-3.959e-02,1.853e+00,-1.705e+00,1.952e+00,9.858e-02,1.010e-01,1.505e-01,1.904e-03
-3.972e-02,1.852e+00,-1.704e+00,1.953e+00,9.858e-02,1.010e-01,1.505e-01,1.915e-03
-3.985e-02,1.851e+00,-1.703e+00,1.955e+00,9.858e-02,1.010e-01,1.505e-01,1.926e-03
-3.998e-02,1.850e+00,-1.702e+00,1.956e+00,1.015e-01,5.445e-02,1.505e-01,1.937e-03
-4.011e-02,1.849e+00,-1.701e+00,1.958e+00,1.015e-01,5.445e-02,1.505e-01,1.947e-03
-4.024e-02,1.848e+00,-1.700e+00,1.959e+00,1.015e-01,5.445e-02,1.505e-01,1.956e-03
-4.037e-02,1.847e+00,-1.700e+00,1.961e+00,1.698e-01,1.010e-01,1.498e-01,1.966e-03
-4.054e-02,1.845e+00,-1.699e+00,1.962e+00,1.757e-01,3.893e-02,1.485e-01,1.978e-03
-4.074e-02,1.844e+00,-1.698e+00,1.964e+00,1.193e-01,3.893e-02,1.491e-01,1.993e-03
-4.093e-02,1.842e+00,-1.698e+00,1.965e+00,1.193e-01,3.893e-02,1.491e-01,2.007e-03
-4.109e-02,1.841e+00,-1.698e+00,1.967e+00,1.253e-01,7.873e-03,1.498e-01,2.019e-03
-4.125e-02,1.840e+00,-1.697e+00,1.968e+00,1.253e-01,7.873e-03,1.498e-01,2.032e-03
-4.141e-02,1.839e+00,-1.697e+00,1.970e+00,1.253e-01,7.873e-03,1.498e-01,2.044e-03
-4.157e-02,1.837e+00,-1.697e+00,1.971e+00,1.253e-01,7.873e-03,1.498e-01,2.057e-03
-4.173e-02,1.836e+00,-1.697e+00,1.973e+00,1.253e-01,7.873e-03,1.498e-01,2.071e-03
-4.188e-02,1.835e+00,-1.697e+00,1.974e+00,1.253e-01,7.873e-03,1.498e-01,2.085e-03
-4.204e-02,1.834e+00,-1.697e+00,1.976e+00,1.253e-01,7.873e-03,1.498e-01,2.099e-03
-4.220e-02,1.832e+00,-1.697e+00,1.977e+00,1.164e-01,7.873e-03,1.498e-01,2.115e-03
-4.235e-02,1.831e+00,-1.697e+00,1.979e+00,1.164e-01,7.873e-03,1.498e-01,2.130e-03
-4.250e-02,1.830e+00,-1.697e+00,1.980e+00,1.164e-01,7.873e-03,1.498e-01,2.145e-03
-4.265e-02,1.829e+00,-1.697e+00,1.982e+00,1.164e-01,7.873e-03,1.498e-01,2.160e-03
-4.280e-02,1.828e+00,-1.696e+00,1.983e+00,1.164e-01,7.873e-03,1.498e-01,2.176e-03
-4.294e-02,1.827e+00,-1.696e+00,1.985e+00,1.164e-01,7.873e-03,1.498e-01,2.192e-03
-4.309e-02,1.825e+00,-1.696e+00,1.986e+00,1.698e-01,8.551e-02,1.505e-01,2.209e-03
-4.326e-02,1.824e+00,-1.696e+00,1.988e+00,1.342e-01,3.893e-02,1.491e-01,2.229e-03
-4.344e-02,1.823e+00,-1.695e+00,1.989e+00,1.342e-01,3.893e-02,1.491e-01,2.250e-03
-4.361e-02,1.821e+00,-1.695e+00,1.991e+00,1.342e-01,3.893e-02,1.491e-01,2.270e-03
-4.378e-02,1.820e+00,-1.695e+00,1.992e+00,1.342e-01,3.893e-02,1.491e-01,2.289e-03
-4.395e-02,1.818e+00,-1.694e+00,1.994e+00,1.342e-01,3.893e-02,1.491e-01,2.309e-03
-4.411e-02,1.817e+00,-1.694e+00,1.995e+00,1.342e-01,3.893e-02,1.491e-01,2.329e-03
-4.428e-02,1.816e+00,-1.693e+00,1.997e+00,1.282e-01,6.998e-02,1.491e-01,2.349e-03
-4.444e-02,1.815e+00,-1.693e+00,1.998e+00,1.282e-01,6.998e-02,1.491e-01,2.368e-03
-4.460e-02,1.813e+00,-1.692e+00,2.000e+00,1.282e-01,6.998e-02,1.491e-01,2.387e-03
-4.475e-02,1.812e+00,-1.691e+00,2.001e+00,1.282e-01,6.998e-02,1.491e-01,2.405e-03
-4.491e-02,1.811e+00,-1.691e+00,2.003e+00,1.282e-01,6.998e-02,1.491e-01,2.423e-03
-4.506e-02,1.809e+00,-1.690e+00,2.004e+00,1.282e-01,6.998e-02,1.491e-01,2.441e-03
-4.521e-02,1.808e+00,-1.689e+00,2.006e+00,1.282e-01,6.998e-02,1.491e-01,2.458e-03
-4.537e-02,1.807e+00,-1.689e+00,2.007e+00,1.223e-01,5.445e-02,1.485e-01,2.475e-03
-4.551e-02,1.806e+00,-1.688e+00,2.009e+00,1.223e-01,5.445e-02,1.485e-01,2.491e-03
-4.566e-02,1.804e+00,-1.687e+00,2.010e+00,1.223e-01,5.445e-02,1.485e-01,2.507e-03
-4.580e-02,1.803e+00,-1.687e+00,2.012e+00,-1.327e-01,-7.653e-03,1.512e-01,2.522e-03
-4.582e-02,1.803e+00,-1.687e+00,2.013e+00,1.193e-01,3.893e-02,1.498e-01,2.524e-03
-4.584e-02,1.803e+00,-1.686e+00,2.015e+00,1.193e-01,3.893e-02,1.498e-01,2.526e-03
-4.594e-02,1.802e+00,-1.686e+00,2.016e+00,1.193e-01,3.893e-02,1.498e-01,2.537e-03
-4.607e-02,1.801e+00,-1.686e+00,2.018e+00,1.193e-01,3.893e-02,1.498e-01,2.550e-03
-4.620e-02,1.800e+00,-1.685e+00,2.019e+00,1.193e-01,3.893e-02,1.498e-01,2.564e-03
-4.634e-02,1.798e+00,-1.685e+00,2.021e+00,1.193e-01,6.998e-02,1.478e-01,2.578e-03
-4.647e-02,1.797e+00,-1.684e+00,2.022e+00,1.193e-01,6.998e-02,1.478e-01,2.592e-03
-4.661e-02,1.796e+00,-1.684e+00,2.024e+00,1.193e-01,6.998e-02,1.478e-01,2.605e-03
-4.674e-02,1.795e+00,-1.683e+00,2.025e+00,1.193e-01,6.998e-02,1.478e-01,2.619e-03
-4.688e-02,1.794e+00,-1.682e+00,2.027e+00,1.193e-01,6.998e-02,1.478e-01,2.631e-03
-4.701e-02,1.793e+00,-1.682e+00,2.028e+00,1.193e-01,6.998e-02,1.478e-01,2.644e-03
-4.714e-02,1.791e+00,-1.681e+00,2.029e+00,1.193e-01,6.998e-02,1.478e-01,2.656e-03
-4.727e-02,1.790e+00,-1.680e+00,2.031e+00,1.193e-01,6.998e-02,1.478e-01,2.667e-03
-4.740e-02,1.789e+00,-1.679e+00,2.032e+00,1.253e-01,1.010e-01,1.498e-01,2.678e-03
-4.753e-02,1.788e+00,-1.679e+00,2.034e+00,1.253e-01,1.010e-01,1.498e-01,2.689e-03
-4.767e-02,1.787e+00,-1.678e+00,2.035e+00,1.253e-01,1.010e-01,1.498e-01,2.699e-03
-4.780e-02,1.785e+00,-1.677e+00,2.037e+00,1.253e-01,1.010e-01,1.498e-01,2.709e-03
-4.793e-02,1.784e+00,-1.676e+00,2.038e+00,1.253e-01,1.010e-01,1.498e-01,2.718e-03
-4.806e-02,1.783e+00,-1.675e+00,2.040e+00,1.786e-01,1.822e-02,1.485e-01,2.726e-03
-4.822e-02,1.781e+00,-1.674e+00,2.041e+00,1.786e-01,1.822e-02,1.485e-01,2.734e-03
-4.839e-02,1.780e+00,-1.674e+00,2.043e+00,1.786e-01,1.822e-02,1.485e-01,2.744e-03
-4.857e-02,1.778e+00,-1.673e+00,2.044e+00,1.905e-01,2.698e-03,1.478e-01,2.754e-03
-4.876e-02,1.776e+00,-1.673e+00,2.046e+00,1.905e-01,2.698e-03,1.478e-01,2.765e-03
-4.895e-02,1.774e+00,-1.673e+00,2.047e+00,1.905e-01,2.698e-03,1.478e-01,2.778e-03
-4.915e-02,1.772e+00,-1.673e+00,2.049e+00,1.905e-01,2.698e-03,1.478e-01,2.791e-03
-4.934e-02,1.770e+00,-1.673e+00,2.050e+00,1.905e-01,2.698e-03,1.478e-01,2.805e-03
-4.954e-02,1.768e+00,-1.673e+00,2.052e+00,1.638e-01,3.893e-02,1.485e-01,2.820e-03
-4.972e-02,1.767e+00,-1.673e+00,2.053e+00,1.638e-01,3.893e-02,1.485e-01,2.835e-03
-4.989e-02,1.765e+00,-1.673e+00,2.055e+00,1.638e-01,3.893e-02,1.485e-01,2.849e-03
-5.006e-02,1.763e+00,-1.672e+00,2.056e+00,1.638e-01,3.893e-02,1.485e-01,2.863e-03
-5.023e-02,1.762e+00,-1.672e+00,2.058e+00,9.562e-02,7.873e-03,1.498e-01,2.877e-03
-5.037e-02,1.760e+00,-1.672e+00,2.059e+00,9.562e-02,7.873e-03,1.498e-01,2.888e-03
-5.047e-02,1.759e+00,-1.671e+00,2.061e+00,9.562e-02,7.873e-03,1.498e-01,2.897e-03
-5.057e-02,1.758e+00,-1.671e+00,2.062e+00,9.858e-02,3.893e-02,1.485e-01,2.906e-03
-5.067e-02,1.757e+00,-1.671e+00,2.064e+00,9.858e-02,3.893e-02,1.485e-01,2.914e-03
-5.077e-02,1.756e+00,-1.671e+00,2.065e+00,1.786e-01,2.340e-02,1.491e-01,2.923e-03
-5.090e-02,1.755e+00,-1.671e+00,2.067e+00,1.786e-01,2.340e-02,1.491e-01,2.934e-03
-5.107e-02,1.753e+00,-1.670e+00,2.068e+00,1.786e-01,2.340e-02,1.491e-01,2.948e-03
-5.124e-02,1.752e+00,-1.670e+00,2.070e+00,1.786e-01,2.340e-02,1.491e-01,2.964e-03
-5.142e-02,1.750e+00,-1.670e+00,2.071e+00,1.786e-01,2.340e-02,1.491e-01,2.979e-03
-5.159e-02,1.748e+00,-1.670e+00,2.073e+00,1.757e-01,2.340e-02,1.491e-01,2.996e-03
-5.177e-02,1.746e+00,-1.669e+00,2.074e+00,1.757e-01,2.340e-02,1.491e-01,3.012e-03
-5.194e-02,1.745e+00,-1.669e+00,2.076e+00,1.757e-01,2.340e-02,1.491e-01,3.028e-03
-5.212e-02,1.743e+00,-1.669e+00,2.077e+00,1.757e-01,2.340e-02,1.491e-01,3.045e-03
-5.229e-02,1.741e+00,-1.669e+00,2.079e+00,1.193e-01,5.445e-02,1.505e-01,3.062e-03
-5.244e-02,1.740e+00,-1.668e+00,2.080e+00,1.193e-01,5.445e-02,1.505e-01,3.077e-03
-5.256e-02,1.738e+00,-1.668e+00,2.082e+00,1.193e-01,5.445e-02,1.505e-01,3.089e-03
-5.268e-02,1.737e+00,-1.667e+00,2.083e+00,1.104e-01,5.445e-02,1.491e-01,3.101e-03
-5.279e-02,1.736e+00,-1.667e+00,2.085e+00,1.104e-01,5.445e-02,1.491e-01,3.111e-03
-5.290e-02,1.735e+00,-1.666e+00,2.086e+00,1.104e-01,5.445e-02,1.491e-01,3.121e-03
-5.301e-02,1.734e+00,-1.666e+00,2.088e+00,1.104e-01,5.445e-02,1.491e-01,3.130e-03
-5.311e-02,1.733e+00,-1.665e+00,2.089e+00,1.104e-01,5.445e-02,1.491e-01,3.139e-03
-5.322e-02,1.731e+00,-1.664e+00,2.091e+00,1.104e-01,5.445e-02,1.491e-01,3.147e-03
-5.332e-02,1.730e+00,-1.664e+00,2.092e+00,2.083e-01,2.858e-02,1.458e-01,3.155e-03
-5.346e-02,1.729e+00,-1.664e+00,2.094e+00,2.083e-01,2.858e-02,1.458e-01,3.166e-03
-5.364e-02,1.727e+00,-1.663e+00,2.095e+00,2.083e-01,2.858e-02,1.458e-01,3.180e-03
-5.382e-02,1.725e+00,-1.663e+00,2.096e+00,1.935e-01,-3.871e-02,1.465e-01,3.194e-03
-5.401e-02,1.723e+00,-1.663e+00,2.098e+00,1.935e-01,-3.871e-02,1.465e-01,3.209e-03
-5.419e-02,1.721e+00,-1.663e+00,2.099e+00,1.342e-01,5.445e-02,1.505e-01,3.224e-03
-5.435e-02,1.719e+00,-1.663e+00,2.101e+00,1.342e-01,5.445e-02,1.505e-01,3.238e-03
-5.448e-02,1.718e+00,-1.663e+00,2.102e+00,1.342e-01,5.445e-02,1.505e-01,3.251e-03
-5.461e-02,1.716e+00,-1.662e+00,2.104e+00,1.342e-01,5.445e-02,1.505e-01,3.262e-03
-5.473e-02,1.715e+00,-1.662e+00,2.105e+00,1.015e-01,2.340e-02,1.485e-01,3.273e-03
-5.484e-02,1.714e+00,-1.661e+00,2.107e+00,1.015e-01,2.340e-02,1.485e-01,3.282e-03
-5.494e-02,1.713e+00,-1.661e+00,2.108e+00,1.015e-01,2.340e-02,1.485e-01,3.290e-03
-5.503e-02,1.712e+00,-1.661e+00,2.110e+00,1.015e-01,2.340e-02,1.485e-01,3.298e-03
-5.512e-02,1.711e+00,-1.660e+00,2.111e+00,1.015e-01,2.340e-02,1.485e-01,3.305e-03
-5.521e-02,1.710e+00,-1.660e+00,2.113e+00,1.015e-01,2.340e-02,1.485e-01,3.313e-03
-5.530e-02,1.709e+00,-1.660e+00,2.114e+00,1.015e-01,2.340e-02,1.485e-01,3.320e-03
-5.539e-02,1.708e+00,-1.660e+00,2.116e+00,1.015e-01,2.340e-02,1.485e-01,3.327e-03
-5.548e-02,1.707e+00,-1.660e+00,2.117e+00,1.015e-01,2.340e-02,1.485e-01,3.335e-03
-5.557e-02,1.706e+00,-1.659e+00,2.119e+00,2.617e-01,-2.478e-03,1.384e-01,3.342e-03
-5.572e-02,1.704e+00,-1.659e+00,2.120e+00,2.617e-01,-2.478e-03,1.384e-01,3.354e-03
-5.593e-02,1.702e+00,-1.659e+00,2.122e+00,2.557e-01,-6.976e-02,1.391e-01,3.371e-03
-5.615e-02,1.699e+00,-1.659e+00,2.123e+00,1.816e-01,2.698e-03,1.491e-01,3.391e-03
-5.635e-02,1.697e+00,-1.660e+00,2.124e+00,1.816e-01,2.698e-03,1.491e-01,3.411e-03
-5.652e-02,1.695e+00,-1.660e+00,2.126e+00,1.816e-01,2.698e-03,1.491e-01,3.429e-03
-5.669e-02,1.693e+00,-1.660e+00,2.127e+00,1.816e-01,2.698e-03,1.491e-01,3.446e-03
-5.685e-02,1.691e+00,-1.660e+00,2.129e+00,1.549e-01,5.445e-02,1.498e-01,3.464e-03
-5.700e-02,1.690e+00,-1.659e+00,2.130e+00,1.549e-01,5.445e-02,1.498e-01,3.481e-03
-5.715e-02,1.688e+00,-1.659e+00,2.132e+00,1.549e-01,5.445e-02,1.498e-01,3.497e-03
-5.728e-02,1.686e+00,-1.658e+00,2.133e+00,1.549e-01,5.445e-02,1.498e-01,3.512e-03
-5.742e-02,1.685e+00,-1.658e+00,2.135e+00,1.549e-01,5.445e-02,1.498e-01,3.527e-03
-5.755e-02,1.683e+00,-1.657e+00,2.136e+00,1.549e-01,5.445e-02,1.498e-01,3.541e-03
-5.769e-02,1.682e+00,-1.657e+00,2.138e+00,1.549e-01,5.445e-02,1.498e-01,3.554e-03
-5.782e-02,1.680e+00,-1.656e+00,2.139e+00,7.253e-04,-1.800e-02,1.485e-01,3.567e-03
-5.790e-02,1.679e+00,-1.656e+00,2.141e+00,8.079e-02,6.480e-02,1.478e-01,3.575e-03
-5.795e-02,1.679e+00,-1.656e+00,2.142e+00,8.079e-02,6.480e-02,1.478e-01,3.580e-03
-5.801e-02,1.678e+00,-1.655e+00,2.144e+00,1.727e-01,-4.906e-02,1.491e-01,3.586e-03
-5.811e-02,1.677e+00,-1.655e+00,2.145e+00,1.727e-01,-4.906e-02,1.491e-01,3.594e-03
-5.825e-02,1.675e+00,-1.655e+00,2.147e+00,1.727e-01,-4.906e-02,1.491e-01,3.607e-03
-5.839e-02,1.674e+00,-1.656e+00,2.148e+00,1.727e-01,-4.906e-02,1.491e-01,3.621e-03
-5.853e-02,1.672e+00,-1.656e+00,2.150e+00,1.727e-01,-4.906e-02,1.491e-01,3.637e-03
-5.868e-02,1.670e+00,-1.657e+00,2.151e+00,1.727e-01,-4.906e-02,1.491e-01,3.654e-03
-5.883e-02,1.668e+00,-1.657e+00,2.153e+00,1.727e-01,-4.906e-02,1.491e-01,3.672e-03
-5.898e-02,1.667e+00,-1.658e+00,2.154e+00,1.875e-01,2.340e-02,1.498e-01,3.692e-03
-5.914e-02,1.665e+00,-1.658e+00,2.156e+00,1.875e-01,2.340e-02,1.498e-01,3.714e-03
-5.930e-02,1.663e+00,-1.658e+00,2.157e+00,1.875e-01,2.340e-02,1.498e-01,3.737e-03
-5.946e-02,1.661e+00,-1.658e+00,2.159e+00,1.875e-01,2.340e-02,1.498e-01,3.760e-03
-5.962e-02,1.659e+00,-1.657e+00,2.160e+00,7.189e-02,4.928e-02,1.485e-01,3.784e-03
-5.975e-02,1.658e+00,-1.657e+00,2.162e+00,7.189e-02,4.928e-02,1.485e-01,3.801e-03
-5.982e-02,1.657e+00,-1.657e+00,2.163e+00,7.189e-02,4.928e-02,1.485e-01,3.812e-03
-5.989e-02,1.656e+00,-1.656e+00,2.165e+00,7.189e-02,4.928e-02,1.485e-01,3.822e-03
-5.995e-02,1.655e+00,-1.656e+00,2.166e+00,7.189e-02,4.928e-02,1.485e-01,3.830e-03
-6.002e-02,1.655e+00,-1.655e+00,2.168e+00,6.300e-02,2.698e-03,1.471e-01,3.838e-03
-6.007e-02,1.654e+00,-1.655e+00,2.169e+00,6.300e-02,2.698e-03,1.471e-01,3.846e-03
-6.013e-02,1.653e+00,-1.655e+00,2.171e+00,2.231e-01,4.410e-02,1.458e-01,3.852e-03
-6.024e-02,1.652e+00,-1.655e+00,2.172e+00,2.231e-01,4.410e-02,1.458e-01,3.866e-03
-6.040e-02,1.650e+00,-1.654e+00,2.174e+00,2.231e-01,4.410e-02,1.458e-01,3.887e-03
-6.058e-02,1.648e+00,-1.654e+00,2.175e+00,2.231e-01,4.410e-02,1.458e-01,3.910e-03
-6.076e-02,1.646e+00,-1.653e+00,2.176e+00,2.231e-01,4.410e-02,1.458e-01,3.933e-03
-6.095e-02,1.644e+00,-1.653e+00,2.178e+00,2.231e-01,4.410e-02,1.458e-01,3.955e-03
-6.113e-02,1.641e+00,-1.652e+00,2.179e+00,1.994e-01,3.375e-02,1.471e-01,3.978e-03
-6.130e-02,1.639e+00,-1.652e+00,2.181e+00,1.727e-01,6.998e-02,1.498e-01,3.999e-03
-6.146e-02,1.637e+00,-1.652e+00,2.182e+00,1.727e-01,6.998e-02,1.498e-01,4.018e-03
-6.160e-02,1.635e+00,-1.651e+00,2.184e+00,1.727e-01,6.998e-02,1.498e-01,4.035e-03
-6.174e-02,1.634e+00,-1.650e+00,2.185e+00,1.905e-01,-9.046e-02,1.485e-01,4.050e-03
-6.189e-02,1.632e+00,-1.650e+00,2.187e+00,1.905e-01,-9.046e-02,1.485e-01,4.066e-03
-6.204e-02,1.630e+00,-1.651e+00,2.188e+00,1.727e-01,6.998e-02,1.498e-01,4.084e-03
-6.218e-02,1.628e+00,-1.651e+00,2.190e+00,1.638e-01,6.480e-02,1.491e-01,4.102e-03
-6.232e-02,1.627e+00,-1.651e+00,2.191e+00,1.638e-01,6.480e-02,1.491e-01,4.120e-03
-6.245e-02,1.625e+00,-1.650e+00,2.193e+00,1.994e-01,-9.564e-02,1.471e-01,4.136e-03
-6.259e-02,1.623e+00,-1.650e+00,2.194e+00,1.994e-01,-9.564e-02,1.471e-01,4.153e-03
-6.275e-02,1.621e+00,-1.651e+00,2.196e+00,1.638e-01,6.480e-02,1.491e-01,4.173e-03
-6.289e-02,1.619e+00,-1.651e+00,2.197e+00,1.786e-01,7.873e-03,1.291e-01,4.194e-03
-6.304e-02,1.618e+00,-1.651e+00,2.198e+00,2.172e-01,4.410e-02,1.458e-01,4.214e-03
-6.319e-02,1.616e+00,-1.650e+00,2.200e+00,2.261e-01,7.873e-03,1.438e-01,4.235e-03
-6.336e-02,1.613e+00,-1.650e+00,2.201e+00,2.380e-01,-4.906e-02,1.411e-01,4.260e-03
-6.354e-02,1.611e+00,-1.650e+00,2.203e+00,2.380e-01,-4.906e-02,1.411e-01,4.286e-03
-6.373e-02,1.609e+00,-1.651e+00,2.204e+00,2.261e-01,7.873e-03,1.438e-01,4.314e-03
-6.392e-02,1.607e+00,-1.651e+00,2.206e+00,2.261e-01,7.873e-03,1.438e-01,4.343e-03
-6.410e-02,1.604e+00,-1.651e+00,2.207e+00,2.261e-01,7.873e-03,1.438e-01,4.373e-03
-6.428e-02,1.602e+00,-1.651e+00,2.209e+00,2.291e-01,3.893e-02,1.445e-01,4.403e-03
-6.446e-02,1.600e+00,-1.651e+00,2.210e+00,2.291e-01,3.893e-02,1.445e-01,4.434e-03
-6.465e-02,1.597e+00,-1.650e+00,2.211e+00,1.075e-01,-2.318e-02,1.465e-01,4.464e-03
-6.479e-02,1.596e+00,-1.650e+00,2.213e+00,1.075e-01,-2.318e-02,1.465e-01,4.488e-03
-6.489e-02,1.594e+00,-1.650e+00,2.214e+00,1.075e-01,-2.318e-02,1.465e-01,4.506e-03
-6.498e-02,1.593e+00,-1.651e+00,2.216e+00,1.253e-01,5.963e-02,1.478e-01,4.521e-03
-6.507e-02,1.592e+00,-1.650e+00,2.217e+00,1.253e-01,5.963e-02,1.478e-01,4.538e-03
-6.517e-02,1.591e+00,-1.650e+00,2.219e+00,1.075e-01,-2.318e-02,1.465e-01,4.555e-03
-6.526e-02,1.590e+00,-1.650e+00,2.220e+00,1.371e-01,-2.478e-03,1.465e-01,4.571e-03
-6.536e-02,1.588e+00,-1.650e+00,2.222e+00,1.371e-01,-2.478e-03,1.465e-01,4.588e-03
-6.547e-02,1.587e+00,-1.650e+00,2.223e+00,2.024e-01,-1.422e-01,1.277e-01,4.606e-03
-6.560e-02,1.585e+00,-1.650e+00,2.224e+00,1.816e-01,-3.353e-02,1.284e-01,4.630e-03
-6.574e-02,1.584e+00,-1.651e+00,2.226e+00,1.816e-01,-3.353e-02,1.284e-01,4.657e-03
-6.589e-02,1.582e+00,-1.652e+00,2.227e+00,1.816e-01,-3.353e-02,1.284e-01,4.687e-03
-6.604e-02,1.580e+00,-1.652e+00,2.228e+00,1.816e-01,-3.353e-02,1.284e-01,4.717e-03
-6.618e-02,1.578e+00,-1.652e+00,2.230e+00,1.816e-01,-3.353e-02,1.284e-01,4.748e-03
-6.633e-02,1.576e+00,-1.653e+00,2.231e+00,1.638e-01,5.445e-02,1.498e-01,4.780e-03
-6.648e-02,1.575e+00,-1.653e+00,2.232e+00,1.638e-01,5.445e-02,1.498e-01,4.812e-03
-6.661e-02,1.573e+00,-1.652e+00,2.234e+00,1.638e-01,5.445e-02,1.498e-01,4.842e-03
-6.675e-02,1.571e+00,-1.652e+00,2.235e+00,1.638e-01,5.445e-02,1.498e-01,4.871e-03
-6.688e-02,1.570e+00,-1.651e+00,2.237e+00,1.638e-01,5.445e-02,1.498e-01,4.900e-03
-6.701e-02,1.568e+00,-1.651e+00,2.238e+00,1.638e-01,5.445e-02,1.498e-01,4.928e-03
-6.714e-02,1.566e+00,-1.650e+00,2.240e+00,2.083e-01,-4.906e-02,1.465e-01,4.955e-03
-6.729e-02,1.565e+00,-1.650e+00,2.241e+00,2.083e-01,-4.906e-02,1.465e-01,4.985e-03
-6.745e-02,1.563e+00,-1.650e+00,2.243e+00,2.172e-01,-1.008e-01,1.465e-01,5.019e-03
-6.761e-02,1.560e+00,-1.651e+00,2.244e+00,2.172e-01,-1.008e-01,1.465e-01,5.056e-03
-6.779e-02,1.558e+00,-1.652e+00,2.246e+00,2.172e-01,-1.008e-01,1.465e-01,5.096e-03
-6.796e-02,1.556e+00,-1.653e+00,2.247e+00,1.490e-01,7.873e-03,1.471e-01,5.138e-03
-6.812e-02,1.554e+00,-1.653e+00,2.249e+00,1.905e-01,2.340e-02,1.324e-01,5.177e-03
-6.827e-02,1.553e+00,-1.653e+00,2.250e+00,1.905e-01,2.340e-02,1.324e-01,5.215e-03
-6.842e-02,1.551e+00,-1.653e+00,2.251e+00,1.816e-01,5.963e-02,1.304e-01,5.255e-03
-6.858e-02,1.549e+00,-1.653e+00,2.253e+00,1.816e-01,5.963e-02,1.304e-01,5.294e-03
-6.873e-02,1.547e+00,-1.652e+00,2.254e+00,1.816e-01,5.963e-02,1.304e-01,5.333e-03
-6.887e-02,1.545e+00,-1.652e+00,2.255e+00,1.816e-01,5.963e-02,1.304e-01,5.370e-03
-6.902e-02,1.543e+00,-1.651e+00,2.256e+00,1.816e-01,5.963e-02,1.304e-01,5.407e-03
-6.917e-02,1.541e+00,-1.651e+00,2.258e+00,1.816e-01,5.963e-02,1.304e-01,5.443e-03
-6.931e-02,1.540e+00,-1.650e+00,2.259e+00,2.320e-01,-3.353e-02,1.431e-01,5.478e-03
-6.947e-02,1.538e+00,-1.650e+00,2.261e+00,2.350e-01,-2.835e-02,1.384e-01,5.516e-03
-6.965e-02,1.535e+00,-1.650e+00,2.262e+00,1.757e-01,-3.871e-02,1.471e-01,5.559e-03
-6.981e-02,1.533e+00,-1.650e+00,2.263e+00,1.757e-01,-3.871e-02,1.471e-01,5.600e-03
-6.996e-02,1.531e+00,-1.651e+00,2.265e+00,1.312e-01,1.166e-01,1.491e-01,5.638e-03
-7.009e-02,1.530e+00,-1.650e+00,2.266e+00,1.757e-01,-3.871e-02,1.471e-01,5.670e-03
-7.022e-02,1.528e+00,-1.650e+00,2.268e+00,1.757e-01,-3.871e-02,1.471e-01,5.702e-03
-7.035e-02,1.527e+00,-1.650e+00,2.269e+00,1.757e-01,-3.871e-02,1.471e-01,5.737e-03
-7.049e-02,1.525e+00,-1.651e+00,2.271e+00,1.312e-01,1.166e-01,1.491e-01,5.773e-03
-7.062e-02,1.523e+00,-1.650e+00,2.272e+00,1.994e-01,-1.888e-01,1.445e-01,5.807e-03
-7.075e-02,1.522e+00,-1.651e+00,2.274e+00,1.075e-01,1.528e-01,1.491e-01,5.842e-03
-7.087e-02,1.520e+00,-1.651e+00,2.275e+00,1.727e-01,3.375e-02,1.284e-01,5.875e-03
-7.099e-02,1.519e+00,-1.650e+00,2.276e+00,1.786e-01,7.873e-03,1.264e-01,5.906e-03
-7.112e-02,1.517e+00,-1.650e+00,2.278e+00,1.786e-01,7.873e-03,1.264e-01,5.942e-03
-7.126e-02,1.515e+00,-1.650e+00,2.279e+00,2.231e-01,-1.163e-01,1.458e-01,5.979e-03
-7.142e-02,1.513e+00,-1.650e+00,2.280e+00,2.231e-01,-1.163e-01,1.458e-01,6.020e-03
-7.159e-02,1.511e+00,-1.651e+00,2.282e+00,1.846e-01,4.928e-02,1.491e-01,6.068e-03
-7.175e-02,1.509e+00,-1.652e+00,2.283e+00,1.846e-01,4.928e-02,1.491e-01,6.116e-03
-7.191e-02,1.507e+00,-1.651e+00,2.285e+00,1.846e-01,4.928e-02,1.491e-01,6.160e-03
-7.206e-02,1.505e+00,-1.651e+00,2.286e+00,1.846e-01,4.928e-02,1.491e-01,6.203e-03
-7.221e-02,1.503e+00,-1.650e+00,2.288e+00,1.846e-01,4.928e-02,1.491e-01,6.246e-03
-7.235e-02,1.502e+00,-1.650e+00,2.289e+00,2.172e-01,-1.163e-01,1.451e-01,6.288e-03
-7.251e-02,1.500e+00,-1.650e+00,2.291e+00,2.172e-01,-1.163e-01,1.451e-01,6.332e-03
-7.268e-02,1.497e+00,-1.651e+00,2.292e+00,1.490e-01,6.480e-02,1.485e-01,6.382e-03
-7.283e-02,1.496e+00,-1.651e+00,2.294e+00,1.282e-01,1.166e-01,1.478e-01,6.427e-03
-7.295e-02,1.494e+00,-1.651e+00,2.295e+00,1.282e-01,1.166e-01,1.478e-01,6.464e-03
-7.306e-02,1.493e+00,-1.650e+00,2.297e+00,2.083e-01,-1.526e-01,1.451e-01,6.495e-03
-7.319e-02,1.491e+00,-1.650e+00,2.298e+00,2.083e-01,-1.526e-01,1.451e-01,6.533e-03
-7.334e-02,1.489e+00,-1.651e+00,2.300e+00,1.282e-01,1.166e-01,1.478e-01,6.579e-03
-7.348e-02,1.487e+00,-1.651e+00,2.301e+00,1.282e-01,1.166e-01,1.478e-01,6.622e-03
-7.359e-02,1.486e+00,-1.650e+00,2.303e+00,1.816e-01,-1.800e-02,1.297e-01,6.656e-03
-7.372e-02,1.484e+00,-1.650e+00,2.304e+00,1.786e-01,-6.976e-02,1.250e-01,6.693e-03
-7.385e-02,1.483e+00,-1.650e+00,2.305e+00,1.786e-01,-6.976e-02,1.250e-01,6.734e-03
-7.399e-02,1.481e+00,-1.651e+00,2.306e+00,1.757e-01,6.998e-02,1.237e-01,6.778e-03
-7.414e-02,1.479e+00,-1.651e+00,2.308e+00,1.757e-01,6.998e-02,1.237e-01,6.822e-03
-7.428e-02,1.477e+00,-1.650e+00,2.309e+00,1.786e-01,-6.976e-02,1.250e-01,6.866e-03
-7.442e-02,1.476e+00,-1.650e+00,2.310e+00,1.786e-01,-6.976e-02,1.250e-01,6.910e-03
-7.456e-02,1.474e+00,-1.651e+00,2.311e+00,1.490e-01,1.305e-02,1.471e-01,6.955e-03
-7.469e-02,1.472e+00,-1.651e+00,2.313e+00,1.490e-01,1.305e-02,1.471e-01,6.998e-03
-7.482e-02,1.471e+00,-1.651e+00,2.314e+00,1.371e-01,4.410e-02,1.485e-01,7.038e-03
-7.493e-02,1.469e+00,-1.651e+00,2.316e+00,1.371e-01,4.410e-02,1.485e-01,7.076e-03
-7.504e-02,1.468e+00,-1.650e+00,2.317e+00,1.668e-01,-8.011e-02,1.458e-01,7.112e-03
-7.516e-02,1.466e+00,-1.650e+00,2.319e+00,1.371e-01,4.410e-02,1.485e-01,7.150e-03
-7.528e-02,1.465e+00,-1.651e+00,2.320e+00,1.371e-01,4.410e-02,1.485e-01,7.189e-03
-7.540e-02,1.463e+00,-1.650e+00,2.322e+00,1.668e-01,-8.011e-02,1.458e-01,7.226e-03
-7.552e-02,1.462e+00,-1.650e+00,2.323e+00,1.668e-01,-8.011e-02,1.458e-01,7.265e-03
-7.565e-02,1.460e+00,-1.651e+00,2.325e+00,1.371e-01,4.410e-02,1.485e-01,7.308e-03
-7.577e-02,1.459e+00,-1.651e+00,2.326e+00,1.342e-01,1.305e-02,1.485e-01,7.349e-03
-7.588e-02,1.457e+00,-1.651e+00,2.328e+00,1.698e-01,1.062e-01,1.170e-01,7.387e-03
-7.600e-02,1.456e+00,-1.651e+00,2.329e+00,1.698e-01,1.062e-01,1.170e-01,7.428e-03
-7.613e-02,1.454e+00,-1.650e+00,2.330e+00,1.935e-01,3.375e-02,1.304e-01,7.472e-03
-7.627e-02,1.452e+00,-1.649e+00,2.331e+00,1.935e-01,3.375e-02,1.304e-01,7.517e-03
-7.642e-02,1.451e+00,-1.648e+00,2.333e+00,1.935e-01,3.375e-02,1.304e-01,7.565e-03
-7.657e-02,1.449e+00,-1.648e+00,2.334e+00,1.935e-01,3.375e-02,1.304e-01,7.613e-03
-7.672e-02,1.447e+00,-1.648e+00,2.335e+00,1.935e-01,3.375e-02,1.304e-01,7.661e-03
-7.687e-02,1.445e+00,-1.647e+00,2.336e+00,2.498e-01,4.410e-02,1.445e-01,7.709e-03
-7.703e-02,1.443e+00,-1.647e+00,2.338e+00,2.498e-01,4.410e-02,1.445e-01,7.762e-03
-7.722e-02,1.440e+00,-1.647e+00,2.339e+00,2.498e-01,4.410e-02,1.445e-01,7.820e-03
-7.740e-02,1.438e+00,-1.646e+00,2.341e+00,2.498e-01,4.410e-02,1.445e-01,7.879e-03
-7.759e-02,1.435e+00,-1.646e+00,2.342e+00,2.498e-01,4.410e-02,1.445e-01,7.938e-03
-7.778e-02,1.433e+00,-1.645e+00,2.344e+00,1.579e-01,1.822e-02,1.465e-01,7.996e-03
-7.793e-02,1.431e+00,-1.645e+00,2.345e+00,2.409e-01,-2.835e-02,1.438e-01,8.045e-03
-7.809e-02,1.429e+00,-1.645e+00,2.347e+00,2.409e-01,-2.835e-02,1.438e-01,8.093e-03
-7.826e-02,1.426e+00,-1.645e+00,2.348e+00,2.409e-01,-2.835e-02,1.438e-01,8.147e-03
-7.844e-02,1.424e+00,-1.645e+00,2.349e+00,2.409e-01,-2.835e-02,1.438e-01,8.204e-03
-7.862e-02,1.421e+00,-1.646e+00,2.351e+00,2.409e-01,-2.835e-02,1.438e-01,8.262e-03
-7.880e-02,1.419e+00,-1.646e+00,2.352e+00,2.409e-01,-2.835e-02,1.438e-01,8.321e-03
-7.898e-02,1.417e+00,-1.646e+00,2.354e+00,1.964e-01,-2.478e-03,1.143e-01,8.382e-03
-7.915e-02,1.414e+00,-1.646e+00,2.355e+00,1.964e-01,-2.478e-03,1.143e-01,8.439e-03
-7.930e-02,1.412e+00,-1.646e+00,2.356e+00,2.439e-01,-5.941e-02,1.438e-01,8.491e-03
-7.947e-02,1.410e+00,-1.647e+00,2.357e+00,2.439e-01,-5.941e-02,1.438e-01,8.548e-03
-7.965e-02,1.408e+00,-1.647e+00,2.359e+00,2.439e-01,-5.941e-02,1.438e-01,8.612e-03
-7.984e-02,1.405e+00,-1.648e+00,2.360e+00,2.439e-01,-5.941e-02,1.438e-01,8.678e-03
-8.002e-02,1.403e+00,-1.648e+00,2.362e+00,1.490e-01,-6.458e-02,1.465e-01,8.746e-03
-8.018e-02,1.401e+00,-1.649e+00,2.363e+00,1.490e-01,-6.458e-02,1.465e-01,8.805e-03
-8.031e-02,1.399e+00,-1.650e+00,2.365e+00,1.490e-01,-6.458e-02,1.465e-01,8.854e-03
-8.044e-02,1.398e+00,-1.650e+00,2.366e+00,1.490e-01,-6.458e-02,1.465e-01,8.901e-03
-8.056e-02,1.396e+00,-1.651e+00,2.368e+00,2.083e-01,6.998e-02,1.445e-01,8.948e-03
-8.070e-02,1.395e+00,-1.651e+00,2.369e+00,2.083e-01,6.998e-02,1.445e-01,9.003e-03
-8.085e-02,1.393e+00,-1.651e+00,2.371e+00,8.079e-02,1.166e-01,1.491e-01,9.066e-03
-8.098e-02,1.391e+00,-1.650e+00,2.372e+00,1.312e-01,-3.871e-02,1.478e-01,9.113e-03
-8.107e-02,1.390e+00,-1.649e+00,2.374e+00,1.223e-01,-6.458e-02,1.478e-01,9.150e-03
-8.117e-02,1.389e+00,-1.650e+00,2.375e+00,1.223e-01,-6.458e-02,1.478e-01,9.188e-03
-8.127e-02,1.387e+00,-1.650e+00,2.376e+00,1.223e-01,-6.458e-02,1.478e-01,9.227e-03
-8.137e-02,1.386e+00,-1.651e+00,2.378e+00,7.189e-02,2.698e-03,1.485e-01,9.265e-03
-8.145e-02,1.385e+00,-1.651e+00,2.379e+00,7.189e-02,2.698e-03,1.485e-01,9.298e-03
-8.151e-02,1.384e+00,-1.651e+00,2.381e+00,2.053e-01,1.822e-02,1.203e-01,9.324e-03
-8.162e-02,1.383e+00,-1.651e+00,2.382e+00,2.053e-01,1.822e-02,1.203e-01,9.367e-03
-8.176e-02,1.381e+00,-1.651e+00,2.383e+00,2.053e-01,1.822e-02,1.203e-01,9.426e-03
-8.192e-02,1.379e+00,-1.651e+00,2.385e+00,2.053e-01,1.822e-02,1.203e-01,9.491e-03
-8.209e-02,1.377e+00,-1.651e+00,2.386e+00,1.905e-01,-2.835e-02,1.136e-01,9.557e-03
-8.225e-02,1.375e+00,-1.651e+00,2.387e+00,1.905e-01,-2.835e-02,1.136e-01,9.621e-03
-8.240e-02,1.373e+00,-1.651e+00,2.388e+00,1.905e-01,-2.835e-02,1.136e-01,9.685e-03
-8.255e-02,1.371e+00,-1.651e+00,2.389e+00,1.638e-01,5.445e-02,1.465e-01,9.748e-03
-8.270e-02,1.369e+00,-1.651e+00,2.391e+00,1.638e-01,5.445e-02,1.465e-01,9.808e-03
-8.283e-02,1.368e+00,-1.651e+00,2.392e+00,1.638e-01,5.445e-02,1.465e-01,9.864e-03
-8.296e-02,1.366e+00,-1.650e+00,2.394e+00,2.291e-01,2.340e-02,1.425e-01,9.918e-03
-8.312e-02,1.364e+00,-1.650e+00,2.395e+00,2.291e-01,2.340e-02,1.425e-01,9.981e-03
-8.329e-02,1.362e+00,-1.649e+00,2.396e+00,2.409e-01,-7.653e-03,1.425e-01,1.005e-02
-8.347e-02,1.360e+00,-1.649e+00,2.398e+00,2.409e-01,-7.653e-03,1.425e-01,1.013e-02
-8.366e-02,1.357e+00,-1.649e+00,2.399e+00,2.409e-01,-7.653e-03,1.425e-01,1.020e-02
-8.385e-02,1.355e+00,-1.649e+00,2.401e+00,2.409e-01,-7.653e-03,1.425e-01,1.028e-02
-8.403e-02,1.353e+00,-1.649e+00,2.402e+00,1.045e-01,-1.008e-01,1.485e-01,1.036e-02
-8.418e-02,1.351e+00,-1.650e+00,2.404e+00,1.045e-01,-1.008e-01,1.485e-01,1.042e-02
-8.428e-02,1.349e+00,-1.651e+00,2.405e+00,7.486e-02,-2.478e-03,1.485e-01,1.046e-02
-8.436e-02,1.348e+00,-1.651e+00,2.407e+00,2.024e-01,1.476e-01,1.210e-01,1.050e-02
-8.447e-02,1.347e+00,-1.651e+00,2.408e+00,2.024e-01,1.476e-01,1.210e-01,1.055e-02
-8.462e-02,1.345e+00,-1.650e+00,2.409e+00,2.113e-01,-6.458e-02,1.163e-01,1.061e-02
-8.477e-02,1.343e+00,-1.649e+00,2.410e+00,2.113e-01,-6.458e-02,1.163e-01,1.067e-02
-8.494e-02,1.341e+00,-1.649e+00,2.411e+00,2.113e-01,-6.458e-02,1.163e-01,1.074e-02
-8.510e-02,1.339e+00,-1.650e+00,2.412e+00,2.113e-01,-6.458e-02,1.163e-01,1.082e-02
-8.527e-02,1.337e+00,-1.651e+00,2.414e+00,2.053e-01,1.166e-01,1.210e-01,1.089e-02
-8.544e-02,1.335e+00,-1.651e+00,2.415e+00,2.053e-01,1.166e-01,1.210e-01,1.096e-02
-8.560e-02,1.333e+00,-1.650e+00,2.416e+00,2.024e-01,-5.423e-02,1.170e-01,1.103e-02
-8.576e-02,1.331e+00,-1.649e+00,2.417e+00,2.469e-01,-1.215e-01,1.411e-01,1.110e-02
-8.594e-02,1.329e+00,-1.650e+00,2.419e+00,2.469e-01,-1.215e-01,1.411e-01,1.118e-02
-8.613e-02,1.326e+00,-1.651e+00,2.420e+00,2.113e-01,1.305e-02,1.431e-01,1.126e-02
-8.631e-02,1.324e+00,-1.651e+00,2.421e+00,2.172e-01,-4.388e-02,1.425e-01,1.135e-02
-8.649e-02,1.322e+00,-1.652e+00,2.423e+00,2.172e-01,-4.388e-02,1.425e-01,1.143e-02
-8.667e-02,1.320e+00,-1.652e+00,2.424e+00,2.172e-01,-4.388e-02,1.425e-01,1.151e-02
-8.685e-02,1.317e+00,-1.653e+00,2.426e+00,2.172e-01,-4.388e-02,1.425e-01,1.159e-02
-8.703e-02,1.315e+00,-1.653e+00,2.427e+00,2.172e-01,-4.388e-02,1.425e-01,1.168e-02
-8.720e-02,1.313e+00,-1.654e+00,2.429e+00,2.172e-01,-4.388e-02,1.425e-01,1.176e-02
-8.739e-02,1.311e+00,-1.654e+00,2.430e+00,1.015e-01,-1.800e-02,1.465e-01,1.185e-02
-8.753e-02,1.309e+00,-1.654e+00,2.431e+00,1.015e-01,-1.800e-02,1.465e-01,1.191e-02
-8.763e-02,1.308e+00,-1.655e+00,2.433e+00,2.113e-01,1.114e-01,1.130e-01,1.196e-02
-8.776e-02,1.306e+00,-1.654e+00,2.434e+00,2.113e-01,1.114e-01,1.130e-01,1.203e-02
-8.792e-02,1.304e+00,-1.653e+00,2.435e+00,2.113e-01,1.114e-01,1.130e-01,1.210e-02
-8.809e-02,1.302e+00,-1.652e+00,2.436e+00,2.113e-01,1.114e-01,1.130e-01,1.218e-02
-8.826e-02,1.300e+00,-1.651e+00,2.437e+00,2.113e-01,1.114e-01,1.130e-01,1.226e-02
-8.843e-02,1.298e+00,-1.650e+00,2.439e+00,2.172e-01,-2.835e-02,1.116e-01,1.234e-02
-8.859e-02,1.296e+00,-1.649e+00,2.440e+00,2.172e-01,-2.835e-02,1.116e-01,1.242e-02
-8.876e-02,1.294e+00,-1.650e+00,2.441e+00,2.172e-01,-2.835e-02,1.116e-01,1.250e-02
-8.894e-02,1.292e+00,-1.650e+00,2.442e+00,2.172e-01,-2.835e-02,1.116e-01,1.258e-02
-8.911e-02,1.290e+00,-1.650e+00,2.443e+00,2.083e-01,-7.493e-02,1.431e-01,1.266e-02
-8.928e-02,1.287e+00,-1.650e+00,2.444e+00,2.083e-01,9.586e-02,1.431e-01,1.274e-02
-8.945e-02,1.285e+00,-1.650e+00,2.446e+00,2.083e-01,9.586e-02,1.431e-01,1.282e-02
-8.961e-02,1.283e+00,-1.650e+00,2.447e+00,2.142e-01,-6.458e-02,1.425e-01,1.290e-02
-8.978e-02,1.281e+00,-1.650e+00,2.449e+00,2.142e-01,-6.458e-02,1.425e-01,1.298e-02
-8.995e-02,1.279e+00,-1.650e+00,2.450e+00,2.142e-01,-6.458e-02,1.425e-01,1.305e-02
-9.012e-02,1.277e+00,-1.650e+00,2.452e+00,1.994e-01,7.515e-02,1.418e-01,1.314e-02
-9.028e-02,1.275e+00,-1.651e+00,2.453e+00,1.994e-01,7.515e-02,1.418e-01,1.322e-02
-9.044e-02,1.273e+00,-1.650e+00,2.454e+00,2.142e-01,-6.458e-02,1.425e-01,1.329e-02
-9.061e-02,1.271e+00,-1.650e+00,2.456e+00,4.521e-02,-5.423e-02,1.485e-01,1.337e-02
-9.072e-02,1.269e+00,-1.650e+00,2.457e+00,4.521e-02,-5.423e-02,1.485e-01,1.343e-02
-9.078e-02,1.269e+00,-1.651e+00,2.459e+00,2.083e-01,4.928e-02,1.090e-01,1.346e-02
-9.088e-02,1.267e+00,-1.651e+00,2.460e+00,2.083e-01,4.928e-02,1.090e-01,1.350e-02
-9.102e-02,1.265e+00,-1.651e+00,2.461e+00,2.083e-01,4.928e-02,1.090e-01,1.357e-02
-9.118e-02,1.263e+00,-1.650e+00,2.462e+00,2.172e-01,-7.653e-03,1.076e-01,1.365e-02
-9.135e-02,1.261e+00,-1.650e+00,2.463e+00,2.172e-01,-7.653e-03,1.076e-01,1.373e-02
-9.152e-02,1.259e+00,-1.650e+00,2.464e+00,2.172e-01,-7.653e-03,1.076e-01,1.382e-02
-9.169e-02,1.257e+00,-1.650e+00,2.465e+00,2.557e-01,-2.835e-02,1.378e-01,1.390e-02
-9.188e-02,1.255e+00,-1.650e+00,2.467e+00,2.557e-01,-2.835e-02,1.378e-01,1.399e-02
-9.207e-02,1.252e+00,-1.650e+00,2.468e+00,2.557e-01,-2.835e-02,1.378e-01,1.409e-02
-9.228e-02,1.250e+00,-1.651e+00,2.469e+00,1.935e-01,4.928e-02,1.418e-01,1.419e-02
-9.246e-02,1.247e+00,-1.651e+00,2.471e+00,1.935e-01,4.928e-02,1.418e-01,1.428e-02
-9.262e-02,1.245e+00,-1.650e+00,2.472e+00,2.053e-01,-1.215e-01,1.425e-01,1.436e-02
-9.278e-02,1.243e+00,-1.650e+00,2.474e+00,1.994e-01,2.340e-02,1.418e-01,1.444e-02
-9.294e-02,1.241e+00,-1.651e+00,2.475e+00,1.994e-01,2.340e-02,1.418e-01,1.453e-02
-9.310e-02,1.239e+00,-1.651e+00,2.477e+00,1.994e-01,2.340e-02,1.418e-01,1.461e-02
-9.326e-02,1.237e+00,-1.651e+00,2.478e+00,1.994e-01,2.340e-02,1.418e-01,1.469e-02
-9.342e-02,1.235e+00,-1.650e+00,2.479e+00,2.053e-01,-1.215e-01,1.425e-01,1.477e-02
-9.358e-02,1.233e+00,-1.651e+00,2.481e+00,1.994e-01,2.340e-02,1.418e-01,1.485e-02
-9.375e-02,1.231e+00,-1.651e+00,2.482e+00,1.964e-01,6.480e-02,1.418e-01,1.493e-02
-9.391e-02,1.229e+00,-1.651e+00,2.484e+00,3.038e-02,4.410e-02,1.485e-01,1.502e-02
-9.401e-02,1.228e+00,-1.650e+00,2.485e+00,2.409e-01,-5.941e-02,1.029e-01,1.507e-02
-9.413e-02,1.227e+00,-1.650e+00,2.486e+00,2.409e-01,-5.941e-02,1.029e-01,1.513e-02
-9.430e-02,1.224e+00,-1.651e+00,2.487e+00,2.142e-01,2.698e-03,1.083e-01,1.522e-02
-9.447e-02,1.222e+00,-1.651e+00,2.488e+00,2.142e-01,2.698e-03,1.083e-01,1.531e-02
-9.465e-02,1.220e+00,-1.651e+00,2.489e+00,2.142e-01,2.698e-03,1.083e-01,1.540e-02
-9.482e-02,1.218e+00,-1.651e+00,2.490e+00,2.113e-01,4.410e-02,1.083e-01,1.549e-02
-9.499e-02,1.216e+00,-1.651e+00,2.492e+00,2.113e-01,4.410e-02,1.083e-01,1.558e-02
-9.516e-02,1.214e+00,-1.651e+00,2.493e+00,2.113e-01,4.410e-02,1.083e-01,1.567e-02
-9.533e-02,1.212e+00,-1.650e+00,2.494e+00,2.231e-01,-1.800e-02,1.069e-01,1.576e-02
-9.550e-02,1.209e+00,-1.650e+00,2.495e+00,2.231e-01,-1.800e-02,1.069e-01,1.584e-02
-9.568e-02,1.207e+00,-1.650e+00,2.496e+00,1.905e-01,2.698e-03,1.411e-01,1.594e-02
-9.584e-02,1.205e+00,-1.650e+00,2.497e+00,2.172e-01,3.375e-02,1.076e-01,1.602e-02
-9.601e-02,1.203e+00,-1.650e+00,2.498e+00,2.172e-01,3.375e-02,1.076e-01,1.611e-02
-9.618e-02,1.201e+00,-1.650e+00,2.499e+00,2.172e-01,3.375e-02,1.076e-01,1.620e-02
-9.635e-02,1.199e+00,-1.649e+00,2.500e+00,2.172e-01,3.375e-02,1.076e-01,1.629e-02
-9.652e-02,1.197e+00,-1.649e+00,2.502e+00,2.172e-01,3.375e-02,1.076e-01,1.638e-02
-9.669e-02,1.194e+00,-1.649e+00,2.503e+00,2.172e-01,3.375e-02,1.076e-01,1.647e-02
-9.686e-02,1.192e+00,-1.648e+00,2.504e+00,2.320e-01,2.698e-03,1.391e-01,1.655e-02
-9.703e-02,1.190e+00,-1.648e+00,2.505e+00,2.320e-01,2.698e-03,1.391e-01,1.665e-02
-9.721e-02,1.188e+00,-1.648e+00,2.506e+00,8.969e-02,-4.906e-02,1.485e-01,1.674e-02
-9.734e-02,1.186e+00,-1.648e+00,2.508e+00,8.969e-02,-4.906e-02,1.485e-01,1.681e-02
-9.743e-02,1.185e+00,-1.649e+00,2.509e+00,8.969e-02,-4.906e-02,1.485e-01,1.686e-02
-9.751e-02,1.184e+00,-1.649e+00,2.511e+00,8.969e-02,-4.906e-02,1.485e-01,1.690e-02
-9.758e-02,1.183e+00,-1.650e+00,2.512e+00,2.439e-01,-7.653e-03,9.824e-02,1.693e-02
-9.770e-02,1.181e+00,-1.650e+00,2.513e+00,2.439e-01,-7.653e-03,9.824e-02,1.700e-02
-9.787e-02,1.179e+00,-1.650e+00,2.514e+00,2.409e-01,-7.653e-03,1.002e-01,1.709e-02
-9.806e-02,1.177e+00,-1.650e+00,2.515e+00,2.409e-01,-7.653e-03,1.002e-01,1.719e-02
-9.825e-02,1.174e+00,-1.650e+00,2.516e+00,2.409e-01,-7.653e-03,1.002e-01,1.730e-02
-9.844e-02,1.172e+00,-1.650e+00,2.517e+00,2.409e-01,-7.653e-03,1.002e-01,1.740e-02
-9.863e-02,1.170e+00,-1.650e+00,2.518e+00,2.291e-01,1.683e-01,9.690e-02,1.751e-02
-9.882e-02,1.167e+00,-1.650e+00,2.519e+00,2.231e-01,2.340e-02,1.203e-01,1.761e-02
-9.900e-02,1.165e+00,-1.649e+00,2.521e+00,2.231e-01,-1.800e-02,1.378e-01,1.771e-02
-9.918e-02,1.163e+00,-1.649e+00,2.522e+00,2.231e-01,-1.800e-02,1.378e-01,1.780e-02
-9.935e-02,1.161e+00,-1.649e+00,2.523e+00,2.231e-01,-1.800e-02,1.378e-01,1.790e-02
-9.953e-02,1.158e+00,-1.649e+00,2.525e+00,2.231e-01,-1.800e-02,1.378e-01,1.799e-02
-9.970e-02,1.156e+00,-1.649e+00,2.526e+00,2.231e-01,-1.800e-02,1.378e-01,1.809e-02
-9.988e-02,1.154e+00,-1.649e+00,2.527e+00,2.231e-01,-1.800e-02,1.378e-01,1.818e-02
-1.001e-01,1.152e+00,-1.649e+00,2.529e+00,2.528e-01,2.340e-02,1.371e-01,1.828e-02
-1.002e-01,1.149e+00,-1.649e+00,2.530e+00,2.528e-01,2.340e-02,1.371e-01,1.838e-02
-1.004e-01,1.147e+00,-1.649e+00,2.532e+00,1.104e-01,2.698e-03,1.471e-01,1.849e-02
-1.006e-01,1.145e+00,-1.649e+00,2.533e+00,1.104e-01,2.698e-03,1.471e-01,1.858e-02
-1.007e-01,1.144e+00,-1.649e+00,2.535e+00,1.104e-01,2.698e-03,1.471e-01,1.864e-02
-1.008e-01,1.142e+00,-1.649e+00,2.536e+00,1.104e-01,2.698e-03,1.471e-01,1.869e-02
-1.009e-01,1.141e+00,-1.649e+00,2.537e+00,1.104e-01,2.698e-03,1.471e-01,1.874e-02
-1.010e-01,1.140e+00,-1.649e+00,2.539e+00,2.528e-01,-3.353e-02,9.422e-02,1.878e-02
-1.011e-01,1.138e+00,-1.649e+00,2.540e+00,2.557e-01,-6.976e-02,8.618e-02,1.886e-02
-1.013e-01,1.136e+00,-1.650e+00,2.541e+00,2.557e-01,-6.976e-02,8.618e-02,1.896e-02
-1.015e-01,1.134e+00,-1.650e+00,2.542e+00,2.557e-01,-6.976e-02,8.618e-02,1.907e-02
-1.017e-01,1.131e+00,-1.651e+00,2.542e+00,2.617e-01,-1.283e-02,8.551e-02,1.919e-02
-1.019e-01,1.129e+00,-1.651e+00,2.543e+00,2.617e-01,-1.283e-02,8.551e-02,1.930e-02
-1.021e-01,1.126e+00,-1.651e+00,2.544e+00,2.113e-01,1.787e-01,1.096e-01,1.943e-02
-1.023e-01,1.124e+00,-1.651e+00,2.545e+00,2.113e-01,1.787e-01,1.096e-01,1.954e-02
-1.025e-01,1.121e+00,-1.649e+00,2.546e+00,2.291e-01,3.375e-02,1.029e-01,1.964e-02
-1.026e-01,1.119e+00,-1.648e+00,2.547e+00,2.291e-01,3.375e-02,1.029e-01,1.974e-02
-1.028e-01,1.117e+00,-1.648e+00,2.548e+00,2.291e-01,3.375e-02,1.029e-01,1.983e-02
-1.030e-01,1.115e+00,-1.647e+00,2.549e+00,2.291e-01,3.375e-02,1.029e-01,1.993e-02
-1.032e-01,1.112e+00,-1.647e+00,2.550e+00,2.320e-01,-7.653e-03,1.049e-01,2.003e-02
-1.033e-01,1.110e+00,-1.647e+00,2.552e+00,2.320e-01,-7.653e-03,1.049e-01,2.013e-02
-1.035e-01,1.108e+00,-1.647e+00,2.553e+00,2.320e-01,-7.653e-03,1.049e-01,2.023e-02
-1.037e-01,1.105e+00,-1.647e+00,2.554e+00,6.596e-02,5.445e-02,1.465e-01,2.033e-02
-1.038e-01,1.104e+00,-1.647e+00,2.555e+00,6.596e-02,5.445e-02,1.465e-01,2.040e-02
-1.039e-01,1.103e+00,-1.646e+00,2.557e+00,6.596e-02,5.445e-02,1.465e-01,2.044e-02
-1.039e-01,1.102e+00,-1.646e+00,2.558e+00,6.596e-02,5.445e-02,1.465e-01,2.047e-02
-1.040e-01,1.101e+00,-1.645e+00,2.559e+00,6.596e-02,5.445e-02,1.465e-01,2.050e-02
-1.040e-01,1.101e+00,-1.645e+00,2.561e+00,6.596e-02,5.445e-02,1.465e-01,2.053e-02
-1.041e-01,1.100e+00,-1.644e+00,2.562e+00,6.596e-02,5.445e-02,1.465e-01,2.055e-02
-1.041e-01,1.099e+00,-1.643e+00,2.564e+00,2.528e-01,1.822e-02,8.618e-02,2.058e-02
-1.042e-01,1.098e+00,-1.643e+00,2.565e+00,2.469e-01,-6.976e-02,8.551e-02,2.064e-02
-1.044e-01,1.096e+00,-1.643e+00,2.566e+00,2.469e-01,-6.976e-02,8.551e-02,2.072e-02
-1.046e-01,1.093e+00,-1.644e+00,2.566e+00,2.469e-01,-6.976e-02,8.551e-02,2.082e-02
-1.047e-01,1.091e+00,-1.644e+00,2.567e+00,2.469e-01,-6.976e-02,8.551e-02,2.092e-02
-1.049e-01,1.088e+00,-1.645e+00,2.568e+00,2.469e-01,-6.976e-02,8.551e-02,2.102e-02
-1.051e-01,1.086e+00,-1.646e+00,2.569e+00,2.231e-01,8.551e-02,1.103e-01,2.113e-02
-1.053e-01,1.084e+00,-1.646e+00,2.570e+00,2.320e-01,5.445e-02,1.043e-01,2.123e-02
-1.055e-01,1.081e+00,-1.645e+00,2.571e+00,2.320e-01,5.445e-02,1.043e-01,2.133e-02
-1.056e-01,1.079e+00,-1.645e+00,2.572e+00,2.320e-01,5.445e-02,1.043e-01,2.142e-02
-1.058e-01,1.077e+00,-1.644e+00,2.573e+00,2.320e-01,5.445e-02,1.043e-01,2.152e-02
-1.060e-01,1.074e+00,-1.644e+00,2.574e+00,2.320e-01,5.445e-02,1.043e-01,2.162e-02
-1.061e-01,1.072e+00,-1.643e+00,2.575e+00,2.320e-01,5.445e-02,1.043e-01,2.171e-02
-1.063e-01,1.070e+00,-1.643e+00,2.576e+00,1.905e-01,9.068e-02,1.398e-01,2.181e-02
-1.065e-01,1.068e+00,-1.642e+00,2.578e+00,1.905e-01,9.068e-02,1.398e-01,2.189e-02
-1.066e-01,1.066e+00,-1.641e+00,2.579e+00,1.342e-01,5.963e-02,1.418e-01,2.197e-02
-1.067e-01,1.064e+00,-1.640e+00,2.581e+00,1.342e-01,5.963e-02,1.418e-01,2.204e-02
-1.068e-01,1.062e+00,-1.640e+00,2.582e+00,1.342e-01,5.963e-02,1.418e-01,2.209e-02
-1.069e-01,1.061e+00,-1.639e+00,2.583e+00,1.342e-01,5.963e-02,1.418e-01,2.214e-02
-1.070e-01,1.060e+00,-1.638e+00,2.585e+00,1.342e-01,5.963e-02,1.418e-01,2.219e-02
-1.071e-01,1.058e+00,-1.638e+00,2.586e+00,1.342e-01,5.963e-02,1.418e-01,2.224e-02
-1.072e-01,1.057e+00,-1.637e+00,2.588e+00,1.342e-01,5.963e-02,1.418e-01,2.229e-02
-1.073e-01,1.056e+00,-1.637e+00,2.589e+00,1.342e-01,5.963e-02,1.418e-01,2.234e-02
-1.074e-01,1.054e+00,-1.636e+00,2.591e+00,2.380e-01,2.698e-03,8.082e-02,2.238e-02
-1.075e-01,1.053e+00,-1.636e+00,2.591e+00,2.380e-01,2.698e-03,8.082e-02,2.244e-02
-1.076e-01,1.050e+00,-1.636e+00,2.592e+00,2.380e-01,2.698e-03,8.082e-02,2.252e-02
-1.078e-01,1.048e+00,-1.636e+00,2.593e+00,2.380e-01,2.698e-03,8.082e-02,2.260e-02
-1.079e-01,1.046e+00,-1.635e+00,2.594e+00,2.380e-01,2.698e-03,8.082e-02,2.268e-02
-1.081e-01,1.043e+00,-1.635e+00,2.595e+00,2.409e-01,2.858e-02,1.009e-01,2.276e-02
-1.082e-01,1.041e+00,-1.635e+00,2.596e+00,2.409e-01,2.858e-02,1.009e-01,2.284e-02
-1.084e-01,1.038e+00,-1.635e+00,2.597e+00,2.320e-01,8.551e-02,1.036e-01,2.292e-02
-1.086e-01,1.036e+00,-1.635e+00,2.598e+00,2.320e-01,8.551e-02,1.036e-01,2.300e-02
-1.087e-01,1.034e+00,-1.634e+00,2.599e+00,2.320e-01,8.551e-02,1.036e-01,2.308e-02
-1.088e-01,1.031e+00,-1.633e+00,2.600e+00,2.320e-01,8.551e-02,1.036e-01,2.316e-02
-1.090e-01,1.029e+00,-1.632e+00,2.601e+00,2.320e-01,8.551e-02,1.036e-01,2.323e-02
-1.091e-01,1.027e+00,-1.631e+00,2.602e+00,2.320e-01,8.551e-02,1.036e-01,2.330e-02
-1.093e-01,1.024e+00,-1.630e+00,2.603e+00,1.520e-01,7.873e-03,1.404e-01,2.337e-02
-1.094e-01,1.022e+00,-1.630e+00,2.604e+00,1.520e-01,7.873e-03,1.404e-01,2.343e-02
-1.095e-01,1.021e+00,-1.630e+00,2.606e+00,2.083e-01,5.445e-02,1.116e-01,2.348e-02
-1.096e-01,1.019e+00,-1.629e+00,2.607e+00,2.083e-01,5.445e-02,1.116e-01,2.353e-02
-1.097e-01,1.017e+00,-1.629e+00,2.608e+00,2.083e-01,5.445e-02,1.116e-01,2.359e-02
-1.098e-01,1.015e+00,-1.628e+00,2.609e+00,2.083e-01,5.445e-02,1.116e-01,2.365e-02
-1.099e-01,1.013e+00,-1.628e+00,2.610e+00,2.083e-01,5.445e-02,1.116e-01,2.371e-02
-1.101e-01,1.011e+00,-1.627e+00,2.611e+00,2.083e-01,5.445e-02,1.116e-01,2.377e-02
-1.102e-01,1.009e+00,-1.627e+00,2.612e+00,2.083e-01,5.445e-02,1.116e-01,2.382e-02
-1.103e-01,1.007e+00,-1.626e+00,2.613e+00,2.083e-01,5.445e-02,1.116e-01,2.388e-02
-1.104e-01,1.005e+00,-1.626e+00,2.615e+00,2.291e-01,-1.800e-02,1.056e-01,2.393e-02
-1.105e-01,1.002e+00,-1.625e+00,2.616e+00,-1.114e-02,3.375e-02,1.498e-01,2.399e-02
-1.106e-01,1.001e+00,-1.625e+00,2.617e+00,2.498e-01,-8.011e-02,1.063e-01,2.402e-02
-1.107e-01,9.997e-01,-1.625e+00,2.618e+00,2.498e-01,-8.011e-02,1.063e-01,2.406e-02
-1.108e-01,9.975e-01,-1.626e+00,2.619e+00,2.557e-01,2.698e-03,9.690e-02,2.411e-02
-1.109e-01,9.951e-01,-1.626e+00,2.620e+00,2.557e-01,2.698e-03,9.690e-02,2.418e-02
-1.111e-01,9.926e-01,-1.627e+00,2.621e+00,2.557e-01,2.698e-03,9.690e-02,2.425e-02
-1.112e-01,9.900e-01,-1.627e+00,2.622e+00,2.557e-01,2.698e-03,9.690e-02,2.432e-02
-1.114e-01,9.875e-01,-1.627e+00,2.623e+00,2.557e-01,2.698e-03,9.690e-02,2.439e-02
-1.115e-01,9.849e-01,-1.626e+00,2.624e+00,2.557e-01,2.698e-03,9.690e-02,2.446e-02
-1.116e-01,9.824e-01,-1.626e+00,2.625e+00,1.312e-01,1.735e-01,1.418e-01,2.453e-02
-1.118e-01,9.803e-01,-1.626e+00,2.626e+00,2.528e-01,-3.871e-02,1.277e-01,2.458e-02
-1.119e-01,9.783e-01,-1.625e+00,2.628e+00,2.528e-01,-3.871e-02,1.277e-01,2.464e-02
-1.120e-01,9.759e-01,-1.625e+00,2.629e+00,2.528e-01,-3.871e-02,1.277e-01,2.470e-02
-1.121e-01,9.734e-01,-1.626e+00,2.630e+00,2.528e-01,-3.871e-02,1.277e-01,2.477e-02
-1.123e-01,9.709e-01,-1.626e+00,2.632e+00,1.312e-01,1.735e-01,1.418e-01,2.483e-02
-1.124e-01,9.689e-01,-1.625e+00,2.633e+00,2.528e-01,-3.871e-02,1.277e-01,2.489e-02
-1.125e-01,9.668e-01,-1.625e+00,2.634e+00,2.528e-01,-3.871e-02,1.277e-01,2.494e-02
-1.126e-01,9.645e-01,-1.625e+00,2.636e+00,1.757e-01,-7.653e-03,1.398e-01,2.501e-02
-1.127e-01,9.623e-01,-1.625e+00,2.637e+00,1.164e-01,3.893e-02,1.445e-01,2.507e-02
-1.128e-01,9.607e-01,-1.625e+00,2.638e+00,1.164e-01,3.893e-02,1.445e-01,2.511e-02
-1.129e-01,9.594e-01,-1.625e+00,2.640e+00,1.164e-01,3.893e-02,1.445e-01,2.515e-02
-1.130e-01,9.581e-01,-1.625e+00,2.641e+00,1.164e-01,3.893e-02,1.445e-01,2.518e-02
-1.130e-01,9.570e-01,-1.624e+00,2.643e+00,2.469e-01,2.340e-02,8.551e-02,2.521e-02
-1.131e-01,9.553e-01,-1.624e+00,2.644e+00,2.469e-01,2.340e-02,8.551e-02,2.525e-02
-1.132e-01,9.530e-01,-1.624e+00,2.644e+00,2.469e-01,2.340e-02,8.551e-02,2.531e-02
-1.134e-01,9.506e-01,-1.623e+00,2.645e+00,2.469e-01,2.340e-02,8.551e-02,2.537e-02
-1.135e-01,9.482e-01,-1.623e+00,2.646e+00,2.469e-01,2.340e-02,8.551e-02,2.543e-02
-1.136e-01,9.457e-01,-1.623e+00,2.647e+00,2.469e-01,2.340e-02,8.551e-02,2.550e-02
-1.137e-01,9.432e-01,-1.623e+00,2.648e+00,2.617e-01,1.822e-02,9.020e-02,2.556e-02
-1.139e-01,9.407e-01,-1.622e+00,2.649e+00,2.380e-01,-2.478e-03,1.043e-01,2.562e-02
-1.140e-01,9.382e-01,-1.622e+00,2.650e+00,2.380e-01,-2.478e-03,1.043e-01,2.569e-02
-1.141e-01,9.358e-01,-1.622e+00,2.651e+00,2.380e-01,-2.478e-03,1.043e-01,2.575e-02
-1.143e-01,9.334e-01,-1.622e+00,2.652e+00,2.380e-01,-2.478e-03,1.043e-01,2.581e-02
-1.144e-01,9.310e-01,-1.622e+00,2.653e+00,2.380e-01,-2.478e-03,1.043e-01,2.587e-02
-1.145e-01,9.286e-01,-1.622e+00,2.654e+00,2.380e-01,-2.478e-03,1.043e-01,2.593e-02
-1.146e-01,9.262e-01,-1.622e+00,2.655e+00,2.380e-01,-2.478e-03,1.043e-01,2.599e-02
-1.147e-01,9.238e-01,-1.622e+00,2.656e+00,2.557e-01,-1.800e-02,1.056e-01,2.605e-02
-1.149e-01,9.214e-01,-1.622e+00,2.657e+00,9.562e-02,5.963e-02,1.438e-01,2.611e-02
-1.150e-01,9.195e-01,-1.622e+00,2.659e+00,9.562e-02,5.963e-02,1.438e-01,2.616e-02
-1.150e-01,9.183e-01,-1.622e+00,2.660e+00,9.562e-02,5.963e-02,1.438e-01,2.619e-02
-1.151e-01,9.172e-01,-1.621e+00,2.661e+00,9.562e-02,5.963e-02,1.438e-01,2.622e-02
-1.151e-01,9.163e-01,-1.621e+00,2.663e+00,9.562e-02,5.963e-02,1.438e-01,2.624e-02
-1.152e-01,9.153e-01,-1.620e+00,2.664e+00,9.562e-02,5.963e-02,1.438e-01,2.626e-02
-1.152e-01,9.143e-01,-1.619e+00,2.666e+00,9.562e-02,5.963e-02,1.438e-01,2.629e-02
-1.153e-01,9.134e-01,-1.619e+00,2.667e+00,9.562e-02,5.963e-02,1.438e-01,2.631e-02
-1.153e-01,9.124e-01,-1.618e+00,2.669e+00,9.562e-02,5.963e-02,1.438e-01,2.633e-02
-1.154e-01,9.115e-01,-1.618e+00,2.670e+00,2.469e-01,-3.353e-02,8.350e-02,2.635e-02
-1.154e-01,9.099e-01,-1.617e+00,2.671e+00,2.469e-01,-3.353e-02,8.350e-02,2.638e-02
-1.155e-01,9.077e-01,-1.618e+00,2.672e+00,2.469e-01,-3.353e-02,8.350e-02,2.643e-02
-1.157e-01,9.053e-01,-1.618e+00,2.673e+00,2.469e-01,-3.353e-02,8.350e-02,2.648e-02
-1.158e-01,9.028e-01,-1.618e+00,2.673e+00,2.617e-01,-3.871e-02,9.556e-02,2.654e-02
-1.159e-01,9.003e-01,-1.619e+00,2.674e+00,2.528e-01,7.515e-02,1.023e-01,2.659e-02
-1.160e-01,8.977e-01,-1.618e+00,2.675e+00,2.528e-01,7.515e-02,1.023e-01,2.665e-02
-1.161e-01,8.952e-01,-1.618e+00,2.676e+00,2.528e-01,7.515e-02,1.023e-01,2.671e-02
-1.163e-01,8.927e-01,-1.617e+00,2.677e+00,2.528e-01,7.515e-02,1.023e-01,2.676e-02
-1.164e-01,8.901e-01,-1.616e+00,2.678e+00,2.528e-01,7.515e-02,1.023e-01,2.681e-02
-1.165e-01,8.876e-01,-1.616e+00,2.679e+00,2.528e-01,7.515e-02,1.023e-01,2.687e-02
-1.166e-01,8.851e-01,-1.615e+00,2.680e+00,2.528e-01,7.515e-02,1.023e-01,2.692e-02
-1.167e-01,8.825e-01,-1.614e+00,2.681e+00,2.528e-01,7.515e-02,1.023e-01,2.697e-02
-1.168e-01,8.800e-01,-1.613e+00,2.683e+00,2.741e-02,6.480e-02,1.478e-01,2.701e-02
-1.169e-01,8.784e-01,-1.613e+00,2.684e+00,2.741e-02,6.480e-02,1.478e-01,2.704e-02
-1.169e-01,8.777e-01,-1.612e+00,2.685e+00,2.741e-02,6.480e-02,1.478e-01,2.705e-02
-1.169e-01,8.774e-01,-1.611e+00,2.687e+00,2.741e-02,6.480e-02,1.478e-01,2.706e-02
-1.169e-01,8.770e-01,-1.611e+00,2.688e+00,2.741e-02,6.480e-02,1.478e-01,2.706e-02
-1.170e-01,8.768e-01,-1.610e+00,2.690e+00,2.741e-02,6.480e-02,1.478e-01,2.707e-02
-1.170e-01,8.765e-01,-1.609e+00,2.691e+00,2.741e-02,6.480e-02,1.478e-01,2.707e-02
-1.170e-01,8.762e-01,-1.609e+00,2.693e+00,2.741e-02,6.480e-02,1.478e-01,2.708e-02
-1.170e-01,8.759e-01,-1.608e+00,2.694e+00,2.741e-02,6.480e-02,1.478e-01,2.708e-02
-1.170e-01,8.757e-01,-1.607e+00,2.696e+00,2.469e-01,2.858e-02,8.685e-02,2.708e-02
-1.170e-01,8.745e-01,-1.607e+00,2.697e+00,2.469e-01,2.858e-02,8.685e-02,2.710e-02
-1.171e-01,8.724e-01,-1.607e+00,2.698e+00,2.469e-01,2.858e-02,8.685e-02,2.712e-02
-1.172e-01,8.700e-01,-1.606e+00,2.698e+00,2.469e-01,2.858e-02,8.685e-02,2.715e-02
-1.173e-01,8.676e-01,-1.606e+00,2.699e+00,2.469e-01,2.858e-02,8.685e-02,2.718e-02
-1.174e-01,8.651e-01,-1.606e+00,2.700e+00,2.469e-01,2.858e-02,8.685e-02,2.720e-02
-1.175e-01,8.626e-01,-1.605e+00,2.701e+00,2.469e-01,2.858e-02,8.685e-02,2.723e-02
-1.175e-01,8.602e-01,-1.605e+00,2.702e+00,2.646e-01,7.873e-03,1.036e-01,2.726e-02
-1.176e-01,8.576e-01,-1.605e+00,2.703e+00,2.646e-01,7.873e-03,1.036e-01,2.728e-02
-1.177e-01,8.550e-01,-1.605e+00,2.704e+00,2.646e-01,7.873e-03,1.036e-01,2.731e-02
-1.178e-01,8.524e-01,-1.605e+00,2.705e+00,2.646e-01,7.873e-03,1.036e-01,2.734e-02
-1.179e-01,8.497e-01,-1.605e+00,2.706e+00,2.646e-01,-2.318e-02,8.953e-02,2.737e-02
-1.180e-01,8.471e-01,-1.605e+00,2.707e+00,2.646e-01,-2.318e-02,8.953e-02,2.739e-02
-1.181e-01,8.444e-01,-1.605e+00,2.708e+00,2.646e-01,-2.318e-02,8.953e-02,2.742e-02
-1.182e-01,8.418e-01,-1.605e+00,2.709e+00,2.646e-01,-2.318e-02,8.953e-02,2.745e-02
-1.183e-01,8.392e-01,-1.605e+00,2.710e+00,1.371e-01,1.114e-01,1.411e-01,2.748e-02
-1.183e-01,8.370e-01,-1.605e+00,2.711e+00,1.371e-01,1.114e-01,1.411e-01,2.750e-02
-1.184e-01,8.354e-01,-1.604e+00,2.712e+00,1.371e-01,1.114e-01,1.411e-01,2.752e-02
-1.184e-01,8.340e-01,-1.603e+00,2.714e+00,1.371e-01,1.114e-01,1.411e-01,2.753e-02
-1.185e-01,8.326e-01,-1.602e+00,2.715e+00,1.371e-01,1.114e-01,1.411e-01,2.755e-02
-1.185e-01,8.312e-01,-1.601e+00,2.717e+00,1.698e-01,1.305e-02,1.398e-01,2.756e-02
-1.186e-01,8.297e-01,-1.600e+00,2.718e+00,1.698e-01,1.305e-02,1.398e-01,2.757e-02
-1.186e-01,8.281e-01,-1.599e+00,2.719e+00,1.698e-01,1.305e-02,1.398e-01,2.758e-02
-1.187e-01,8.264e-01,-1.599e+00,2.721e+00,1.698e-01,1.305e-02,1.398e-01,2.759e-02
-1.187e-01,8.247e-01,-1.599e+00,2.722e+00,2.261e-01,-1.060e-01,7.881e-02,2.760e-02
-1.188e-01,8.228e-01,-1.600e+00,2.723e+00,2.261e-01,-1.060e-01,7.881e-02,2.761e-02
-1.188e-01,8.206e-01,-1.600e+00,2.724e+00,2.261e-01,-1.060e-01,7.881e-02,2.762e-02
-1.189e-01,8.183e-01,-1.601e+00,2.725e+00,2.676e-01,-2.478e-03,8.752e-02,2.764e-02
-1.190e-01,8.159e-01,-1.602e+00,2.725e+00,2.676e-01,7.873e-03,9.422e-02,2.766e-02
-1.190e-01,8.133e-01,-1.602e+00,2.726e+00,2.676e-01,7.873e-03,9.422e-02,2.768e-02
-1.191e-01,8.107e-01,-1.602e+00,2.727e+00,2.676e-01,7.873e-03,9.422e-02,2.771e-02
-1.192e-01,8.081e-01,-1.602e+00,2.728e+00,2.676e-01,7.873e-03,9.422e-02,2.773e-02
-1.193e-01,8.054e-01,-1.602e+00,2.729e+00,2.676e-01,7.873e-03,9.422e-02,2.776e-02
-1.194e-01,8.027e-01,-1.602e+00,2.730e+00,2.676e-01,7.873e-03,9.422e-02,2.778e-02
-1.195e-01,8.001e-01,-1.602e+00,2.731e+00,2.676e-01,7.873e-03,9.422e-02,2.781e-02
-1.195e-01,7.974e-01,-1.602e+00,2.732e+00,2.676e-01,7.873e-03,9.422e-02,2.783e-02
-1.196e-01,7.948e-01,-1.602e+00,2.733e+00,2.676e-01,7.873e-03,9.422e-02,2.786e-02
-1.197e-01,7.921e-01,-1.602e+00,2.734e+00,2.676e-01,7.873e-03,9.422e-02,2.789e-02
-1.198e-01,7.895e-01,-1.602e+00,2.735e+00,2.676e-01,7.873e-03,9.422e-02,2.791e-02
-1.199e-01,7.868e-01,-1.602e+00,2.736e+00,2.676e-01,7.873e-03,9.422e-02,2.794e-02
-1.200e-01,7.841e-01,-1.602e+00,2.737e+00,2.676e-01,7.873e-03,9.422e-02,2.797e-02
-1.200e-01,7.815e-01,-1.602e+00,2.738e+00,2.380e-01,1.476e-01,1.083e-01,2.799e-02
-1.201e-01,7.789e-01,-1.602e+00,2.739e+00,2.380e-01,1.476e-01,1.083e-01,2.802e-02
-1.202e-01,7.765e-01,-1.600e+00,2.740e+00,9.622e-03,1.822e-02,1.498e-01,2.804e-02
-1.202e-01,7.751e-01,-1.600e+00,2.741e+00,9.622e-03,1.822e-02,1.498e-01,2.805e-02
-1.203e-01,7.746e-01,-1.599e+00,2.743e+00,9.622e-03,1.822e-02,1.498e-01,2.806e-02
-1.203e-01,7.743e-01,-1.599e+00,2.744e+00,9.622e-03,1.822e-02,1.498e-01,2.806e-02
-1.203e-01,7.742e-01,-1.599e+00,2.746e+00,9.622e-03,1.822e-02,1.498e-01,2.806e-02
-1.203e-01,7.741e-01,-1.599e+00,2.747e+00,9.622e-03,1.822e-02,1.498e-01,2.806e-02
-1.203e-01,7.740e-01,-1.598e+00,2.749e+00,2.498e-01,-4.906e-02,8.685e-02,2.806e-02
-1.203e-01,7.729e-01,-1.598e+00,2.750e+00,2.498e-01,-4.906e-02,8.685e-02,2.807e-02
-1.204e-01,7.708e-01,-1.599e+00,2.751e+00,2.498e-01,-4.906e-02,8.685e-02,2.808e-02
-1.204e-01,7.684e-01,-1.599e+00,2.752e+00,2.498e-01,-4.906e-02,8.685e-02,2.810e-02
-1.205e-01,7.660e-01,-1.600e+00,2.752e+00,2.498e-01,-4.906e-02,8.685e-02,2.812e-02
-1.206e-01,7.635e-01,-1.600e+00,2.753e+00,2.498e-01,-4.906e-02,8.685e-02,2.814e-02
-1.206e-01,7.610e-01,-1.601e+00,2.754e+00,2.498e-01,-4.906e-02,8.685e-02,2.816e-02
-1.207e-01,7.585e-01,-1.601e+00,2.755e+00,2.498e-01,-4.906e-02,8.685e-02,2.819e-02
-1.208e-01,7.560e-01,-1.602e+00,2.756e+00,2.617e-01,6.480e-02,1.016e-01,2.821e-02
-1.209e-01,7.534e-01,-1.602e+00,2.757e+00,2.617e-01,6.480e-02,1.016e-01,2.824e-02
-1.210e-01,7.509e-01,-1.602e+00,2.758e+00,2.617e-01,6.480e-02,1.016e-01,2.827e-02
-1.210e-01,7.483e-01,-1.601e+00,2.759e+00,2.587e-01,1.321e-01,1.023e-01,2.829e-02
-1.211e-01,7.457e-01,-1.601e+00,2.760e+00,2.676e-01,-1.283e-02,1.002e-01,2.832e-02
-1.212e-01,7.431e-01,-1.600e+00,2.761e+00,2.676e-01,-1.283e-02,1.002e-01,2.834e-02
-1.213e-01,7.405e-01,-1.600e+00,2.762e+00,2.676e-01,-1.283e-02,1.002e-01,2.837e-02
-1.213e-01,7.378e-01,-1.600e+00,2.763e+00,2.676e-01,-1.283e-02,1.002e-01,2.839e-02
-1.214e-01,7.352e-01,-1.600e+00,2.764e+00,2.261e-01,3.375e-02,1.384e-01,2.842e-02
-1.215e-01,7.327e-01,-1.600e+00,2.765e+00,2.261e-01,3.375e-02,1.384e-01,2.844e-02
-1.216e-01,7.303e-01,-1.600e+00,2.767e+00,2.261e-01,3.375e-02,1.384e-01,2.846e-02
-1.216e-01,7.281e-01,-1.599e+00,2.768e+00,2.261e-01,3.375e-02,1.384e-01,2.848e-02
-1.217e-01,7.258e-01,-1.599e+00,2.769e+00,2.261e-01,3.375e-02,1.384e-01,2.850e-02
-1.218e-01,7.235e-01,-1.599e+00,2.771e+00,2.261e-01,3.375e-02,1.384e-01,2.852e-02
-1.218e-01,7.212e-01,-1.598e+00,2.772e+00,2.261e-01,3.375e-02,1.384e-01,2.854e-02
-1.219e-01,7.190e-01,-1.598e+00,2.774e+00,2.261e-01,3.375e-02,1.384e-01,2.856e-02
-1.219e-01,7.167e-01,-1.598e+00,2.775e+00,2.617e-01,7.873e-03,8.953e-02,2.858e-02
-1.220e-01,7.143e-01,-1.597e+00,2.776e+00,2.617e-01,7.873e-03,8.953e-02,2.860e-02
-1.221e-01,7.117e-01,-1.597e+00,2.777e+00,2.617e-01,7.873e-03,8.953e-02,2.861e-02
-1.221e-01,7.091e-01,-1.597e+00,2.778e+00,2.676e-01,5.963e-02,1.069e-01,2.863e-02
-1.222e-01,7.065e-01,-1.597e+00,2.779e+00,2.676e-01,5.963e-02,1.069e-01,2.865e-02
-1.223e-01,7.039e-01,-1.597e+00,2.780e+00,2.676e-01,5.963e-02,1.069e-01,2.867e-02
-1.223e-01,7.013e-01,-1.597e+00,2.781e+00,2.676e-01,5.963e-02,1.069e-01,2.869e-02
-1.224e-01,6.986e-01,-1.596e+00,2.782e+00,2.676e-01,5.963e-02,1.069e-01,2.871e-02
-1.225e-01,6.960e-01,-1.596e+00,2.783e+00,2.409e-01,9.586e-02,1.197e-01,2.873e-02
-1.225e-01,6.935e-01,-1.596e+00,2.784e+00,2.409e-01,9.586e-02,1.197e-01,2.874e-02
-1.226e-01,6.910e-01,-1.595e+00,2.785e+00,2.409e-01,9.586e-02,1.197e-01,2.876e-02
-1.227e-01,6.886e-01,-1.594e+00,2.787e+00,2.409e-01,9.586e-02,1.197e-01,2.877e-02
-1.227e-01,6.862e-01,-1.593e+00,2.788e+00,2.409e-01,9.586e-02,1.197e-01,2.878e-02
-1.228e-01,6.838e-01,-1.592e+00,2.789e+00,2.409e-01,9.586e-02,1.197e-01,2.879e-02
-1.228e-01,6.813e-01,-1.591e+00,2.790e+00,2.409e-01,9.586e-02,1.197e-01,2.880e-02
-1.229e-01,6.789e-01,-1.590e+00,2.791e+00,2.409e-01,9.586e-02,1.197e-01,2.880e-02
-1.229e-01,6.765e-01,-1.589e+00,2.793e+00,2.409e-01,9.586e-02,1.197e-01,2.880e-02
-1.230e-01,6.741e-01,-1.588e+00,2.794e+00,9.562e-02,1.010e-01,1.438e-01,2.880e-02
-1.230e-01,6.723e-01,-1.587e+00,2.795e+00,9.562e-02,1.010e-01,1.438e-01,2.880e-02
-1.230e-01,6.711e-01,-1.586e+00,2.797e+00,9.562e-02,1.010e-01,1.438e-01,2.880e-02
-1.230e-01,6.700e-01,-1.585e+00,2.798e+00,9.562e-02,1.010e-01,1.438e-01,2.879e-02
-1.230e-01,6.691e-01,-1.584e+00,2.800e+00,9.562e-02,1.010e-01,1.438e-01,2.879e-02
-1.230e-01,6.681e-01,-1.583e+00,2.801e+00,2.498e-01,-3.871e-02,8.618e-02,2.878e-02
-1.231e-01,6.665e-01,-1.583e+00,2.802e+00,2.498e-01,-3.871e-02,8.618e-02,2.877e-02
-1.231e-01,6.642e-01,-1.583e+00,2.803e+00,2.498e-01,-3.871e-02,8.618e-02,2.876e-02
-1.231e-01,6.618e-01,-1.583e+00,2.804e+00,2.498e-01,-3.871e-02,8.618e-02,2.875e-02
-1.231e-01,6.593e-01,-1.583e+00,2.804e+00,2.202e-01,-3.353e-02,8.149e-02,2.874e-02
-1.232e-01,6.570e-01,-1.584e+00,2.805e+00,2.202e-01,-3.353e-02,8.149e-02,2.872e-02
-1.232e-01,6.547e-01,-1.584e+00,2.806e+00,2.498e-01,1.166e-01,1.076e-01,2.872e-02
-1.232e-01,6.524e-01,-1.584e+00,2.807e+00,2.498e-01,1.166e-01,1.076e-01,2.871e-02
-1.233e-01,6.499e-01,-1.583e+00,2.808e+00,2.498e-01,1.166e-01,1.076e-01,2.869e-02
-1.233e-01,6.474e-01,-1.582e+00,2.809e+00,2.498e-01,1.166e-01,1.076e-01,2.868e-02
-1.233e-01,6.450e-01,-1.581e+00,2.810e+00,2.498e-01,1.166e-01,1.076e-01,2.867e-02
-1.234e-01,6.425e-01,-1.580e+00,2.811e+00,2.498e-01,1.166e-01,1.076e-01,2.865e-02
-1.234e-01,6.400e-01,-1.579e+00,2.813e+00,2.498e-01,1.166e-01,1.076e-01,2.863e-02
-1.234e-01,6.375e-01,-1.578e+00,2.814e+00,2.498e-01,1.166e-01,1.076e-01,2.860e-02
-1.234e-01,6.350e-01,-1.577e+00,2.815e+00,1.134e-01,3.375e-02,1.431e-01,2.858e-02
-1.234e-01,6.331e-01,-1.576e+00,2.816e+00,1.134e-01,3.375e-02,1.431e-01,2.855e-02
-1.234e-01,6.317e-01,-1.575e+00,2.818e+00,1.134e-01,3.375e-02,1.431e-01,2.854e-02
-1.234e-01,6.305e-01,-1.575e+00,2.819e+00,1.134e-01,3.375e-02,1.431e-01,2.852e-02
-1.234e-01,6.293e-01,-1.575e+00,2.820e+00,1.134e-01,3.375e-02,1.431e-01,2.851e-02
-1.234e-01,6.282e-01,-1.574e+00,2.822e+00,1.134e-01,3.375e-02,1.431e-01,2.849e-02
-1.234e-01,6.270e-01,-1.574e+00,2.823e+00,1.134e-01,3.375e-02,1.431e-01,2.848e-02
-1.234e-01,6.259e-01,-1.574e+00,2.825e+00,1.134e-01,3.375e-02,1.431e-01,2.846e-02
-1.234e-01,6.247e-01,-1.573e+00,2.826e+00,1.134e-01,3.375e-02,1.431e-01,2.845e-02
-1.235e-01,6.236e-01,-1.573e+00,2.828e+00,2.617e-01,-2.302e-01,9.221e-02,2.843e-02
-1.235e-01,6.219e-01,-1.573e+00,2.828e+00,2.617e-01,-2.302e-01,9.221e-02,2.841e-02
-1.235e-01,6.197e-01,-1.574e+00,2.829e+00,2.617e-01,-2.302e-01,9.221e-02,2.838e-02
-1.235e-01,6.173e-01,-1.575e+00,2.830e+00,2.617e-01,-2.302e-01,9.221e-02,2.835e-02
-1.235e-01,6.148e-01,-1.577e+00,2.831e+00,2.528e-01,4.928e-02,9.757e-02,2.832e-02
-1.235e-01,6.124e-01,-1.577e+00,2.832e+00,2.528e-01,4.928e-02,9.757e-02,2.830e-02
-1.235e-01,6.098e-01,-1.577e+00,2.833e+00,2.528e-01,4.928e-02,9.757e-02,2.827e-02
-1.235e-01,6.073e-01,-1.577e+00,2.834e+00,2.528e-01,4.928e-02,9.757e-02,2.825e-02
-1.235e-01,6.048e-01,-1.576e+00,2.835e+00,2.646e-01,-1.215e-01,8.752e-02,2.822e-02
-1.236e-01,6.022e-01,-1.576e+00,2.836e+00,2.646e-01,-1.215e-01,8.752e-02,2.819e-02
-1.236e-01,5.997e-01,-1.577e+00,2.837e+00,2.528e-01,4.928e-02,9.757e-02,2.817e-02
-1.236e-01,5.971e-01,-1.577e+00,2.838e+00,2.528e-01,4.928e-02,9.757e-02,2.814e-02
-1.236e-01,5.946e-01,-1.576e+00,2.839e+00,2.646e-01,-1.215e-01,8.752e-02,2.812e-02
-1.236e-01,5.920e-01,-1.576e+00,2.840e+00,2.587e-01,2.340e-02,1.237e-01,2.809e-02
-1.236e-01,5.894e-01,-1.576e+00,2.841e+00,2.587e-01,2.340e-02,1.237e-01,2.807e-02
-1.236e-01,5.869e-01,-1.576e+00,2.842e+00,2.587e-01,2.340e-02,1.237e-01,2.804e-02
-1.237e-01,5.843e-01,-1.576e+00,2.843e+00,2.587e-01,2.340e-02,1.237e-01,2.802e-02
-1.237e-01,5.817e-01,-1.576e+00,2.845e+00,2.587e-01,2.340e-02,1.237e-01,2.799e-02
-1.237e-01,5.791e-01,-1.576e+00,2.846e+00,2.587e-01,2.340e-02,1.237e-01,2.796e-02
-1.237e-01,5.765e-01,-1.575e+00,2.847e+00,2.587e-01,2.340e-02,1.237e-01,2.794e-02
-1.237e-01,5.739e-01,-1.575e+00,2.848e+00,2.587e-01,2.340e-02,1.237e-01,2.791e-02
-1.237e-01,5.713e-01,-1.575e+00,2.850e+00,3.691e-03,1.305e-02,1.498e-01,2.788e-02
-1.237e-01,5.698e-01,-1.575e+00,2.851e+00,3.691e-03,1.305e-02,1.498e-01,2.786e-02
-1.237e-01,5.693e-01,-1.575e+00,2.853e+00,3.691e-03,1.305e-02,1.498e-01,2.786e-02
-1.237e-01,5.691e-01,-1.574e+00,2.854e+00,2.646e-01,-5.941e-02,8.819e-02,2.786e-02
-1.237e-01,5.680e-01,-1.574e+00,2.855e+00,2.646e-01,-5.941e-02,8.819e-02,2.784e-02
-1.237e-01,5.658e-01,-1.575e+00,2.856e+00,2.646e-01,-5.941e-02,8.819e-02,2.782e-02
-1.237e-01,5.633e-01,-1.575e+00,2.857e+00,2.646e-01,-5.941e-02,8.819e-02,2.779e-02
-1.238e-01,5.607e-01,-1.575e+00,2.858e+00,2.646e-01,-5.941e-02,8.819e-02,2.777e-02
-1.238e-01,5.581e-01,-1.576e+00,2.859e+00,2.646e-01,-5.941e-02,8.819e-02,2.774e-02
-1.238e-01,5.555e-01,-1.576e+00,2.859e+00,2.646e-01,-5.941e-02,8.819e-02,2.772e-02
-1.238e-01,5.529e-01,-1.576e+00,2.860e+00,2.498e-01,-2.318e-02,1.337e-01,2.769e-02
-1.238e-01,5.503e-01,-1.576e+00,2.862e+00,2.646e-01,3.375e-02,9.757e-02,2.767e-02
-1.238e-01,5.478e-01,-1.577e+00,2.863e+00,2.646e-01,3.375e-02,9.757e-02,2.765e-02
-1.238e-01,5.452e-01,-1.576e+00,2.864e+00,2.646e-01,3.375e-02,9.757e-02,2.763e-02
-1.239e-01,5.425e-01,-1.576e+00,2.865e+00,2.498e-01,-2.318e-02,1.337e-01,2.760e-02
-1.239e-01,5.400e-01,-1.576e+00,2.866e+00,2.498e-01,-2.318e-02,1.337e-01,2.758e-02
-1.239e-01,5.374e-01,-1.576e+00,2.867e+00,2.646e-01,3.375e-02,9.757e-02,2.756e-02
-1.239e-01,5.349e-01,-1.576e+00,2.868e+00,2.646e-01,3.375e-02,9.757e-02,2.754e-02
-1.239e-01,5.323e-01,-1.576e+00,2.869e+00,2.202e-01,-4.906e-02,1.391e-01,2.752e-02
-1.239e-01,5.298e-01,-1.577e+00,2.871e+00,1.520e-01,4.410e-02,1.418e-01,2.750e-02
-1.239e-01,5.278e-01,-1.576e+00,2.872e+00,1.520e-01,4.410e-02,1.418e-01,2.748e-02
-1.239e-01,5.261e-01,-1.576e+00,2.873e+00,2.202e-01,-4.906e-02,1.391e-01,2.747e-02
-1.240e-01,5.243e-01,-1.576e+00,2.875e+00,2.202e-01,-4.906e-02,1.391e-01,2.745e-02
-1.240e-01,5.222e-01,-1.577e+00,2.876e+00,1.520e-01,4.410e-02,1.418e-01,2.744e-02
-1.240e-01,5.203e-01,-1.577e+00,2.878e+00,1.520e-01,4.410e-02,1.418e-01,2.742e-02
-1.240e-01,5.187e-01,-1.576e+00,2.879e+00,2.172e-01,-1.060e-01,8.149e-02,2.741e-02
-1.240e-01,5.168e-01,-1.577e+00,2.880e+00,2.350e-01,-2.318e-02,8.417e-02,2.739e-02
-1.240e-01,5.147e-01,-1.577e+00,2.881e+00,2.350e-01,-2.318e-02,8.417e-02,2.738e-02
-1.240e-01,5.124e-01,-1.577e+00,2.882e+00,2.350e-01,-2.318e-02,8.417e-02,2.736e-02
-1.240e-01,5.101e-01,-1.578e+00,2.882e+00,2.587e-01,4.928e-02,8.953e-02,2.735e-02
-1.241e-01,5.076e-01,-1.577e+00,2.883e+00,2.587e-01,4.928e-02,8.953e-02,2.733e-02
-1.241e-01,5.051e-01,-1.577e+00,2.884e+00,2.587e-01,4.928e-02,8.953e-02,2.731e-02
-1.241e-01,5.025e-01,-1.577e+00,2.885e+00,2.587e-01,4.928e-02,8.953e-02,2.730e-02
-1.241e-01,4.999e-01,-1.576e+00,2.886e+00,2.557e-01,-8.011e-02,8.819e-02,2.728e-02
-1.241e-01,4.973e-01,-1.576e+00,2.887e+00,2.557e-01,-8.011e-02,8.819e-02,2.726e-02
-1.241e-01,4.948e-01,-1.577e+00,2.888e+00,2.587e-01,4.928e-02,8.953e-02,2.724e-02
-1.242e-01,4.922e-01,-1.577e+00,2.889e+00,2.587e-01,4.928e-02,8.953e-02,2.722e-02
-1.242e-01,4.896e-01,-1.577e+00,2.890e+00,2.202e-01,1.114e-01,1.404e-01,2.721e-02
-1.242e-01,4.872e-01,-1.576e+00,2.891e+00,2.557e-01,-4.388e-02,1.136e-01,2.719e-02
-1.242e-01,4.848e-01,-1.576e+00,2.892e+00,2.557e-01,-2.478e-03,1.384e-01,2.717e-02
-1.242e-01,4.822e-01,-1.576e+00,2.893e+00,2.557e-01,-2.478e-03,1.384e-01,2.715e-02
-1.242e-01,4.797e-01,-1.576e+00,2.895e+00,2.557e-01,-2.478e-03,1.384e-01,2.713e-02
-1.242e-01,4.771e-01,-1.576e+00,2.896e+00,2.557e-01,-2.478e-03,1.384e-01,2.712e-02
-1.242e-01,4.746e-01,-1.576e+00,2.898e+00,2.557e-01,-2.478e-03,1.384e-01,2.710e-02
-1.243e-01,4.720e-01,-1.576e+00,2.899e+00,2.557e-01,-2.478e-03,1.384e-01,2.708e-02
-1.243e-01,4.694e-01,-1.576e+00,2.900e+00,1.075e-01,4.410e-02,1.458e-01,2.706e-02
-1.243e-01,4.675e-01,-1.576e+00,2.902e+00,1.075e-01,4.410e-02,1.458e-01,2.705e-02
-1.243e-01,4.661e-01,-1.575e+00,2.903e+00,1.075e-01,4.410e-02,1.458e-01,2.704e-02
-1.243e-01,4.650e-01,-1.575e+00,2.905e+00,1.075e-01,4.410e-02,1.458e-01,2.703e-02
-1.243e-01,4.639e-01,-1.574e+00,2.906e+00,2.617e-01,-2.318e-02,9.757e-02,2.702e-02
-1.243e-01,4.622e-01,-1.574e+00,2.907e+00,2.617e-01,-2.318e-02,9.757e-02,2.701e-02
-1.243e-01,4.598e-01,-1.574e+00,2.908e+00,2.617e-01,-2.318e-02,9.757e-02,2.699e-02
-1.243e-01,4.573e-01,-1.575e+00,2.909e+00,2.617e-01,-2.318e-02,9.757e-02,2.697e-02
-1.243e-01,4.547e-01,-1.575e+00,2.910e+00,2.617e-01,-2.318e-02,9.757e-02,2.695e-02
-1.243e-01,4.520e-01,-1.575e+00,2.911e+00,2.617e-01,-2.318e-02,9.757e-02,2.693e-02
-1.244e-01,4.494e-01,-1.575e+00,2.912e+00,2.617e-01,-7.493e-02,1.063e-01,2.691e-02
-1.244e-01,4.468e-01,-1.576e+00,2.913e+00,2.617e-01,-7.493e-02,1.063e-01,2.689e-02
-1.244e-01,4.442e-01,-1.576e+00,2.914e+00,2.617e-01,-7.493e-02,1.063e-01,2.687e-02
-1.244e-01,4.416e-01,-1.577e+00,2.915e+00,2.557e-01,9.068e-02,1.103e-01,2.686e-02
-1.244e-01,4.391e-01,-1.576e+00,2.916e+00,2.557e-01,9.068e-02,1.103e-01,2.684e-02
-1.244e-01,4.365e-01,-1.576e+00,2.917e+00,2.617e-01,-7.493e-02,1.063e-01,2.683e-02
-1.244e-01,4.340e-01,-1.576e+00,2.918e+00,2.617e-01,-7.493e-02,1.063e-01,2.681e-02
-1.244e-01,4.314e-01,-1.576e+00,2.920e+00,2.617e-01,-7.493e-02,1.063e-01,2.680e-02
-1.245e-01,4.288e-01,-1.576e+00,2.921e+00,1.134e-01,1.269e-01,1.438e-01,2.678e-02
-1.245e-01,4.268e-01,-1.576e+00,2.922e+00,1.668e-01,6.998e-02,1.418e-01,2.677e-02
-1.245e-01,4.252e-01,-1.575e+00,2.923e+00,1.668e-01,6.998e-02,1.418e-01,2.676e-02
-1.245e-01,4.235e-01,-1.575e+00,2.925e+00,1.668e-01,6.998e-02,1.418e-01,2.675e-02
-1.245e-01,4.219e-01,-1.574e+00,2.926e+00,1.668e-01,6.998e-02,1.418e-01,2.674e-02
-1.245e-01,4.202e-01,-1.573e+00,2.928e+00,1.668e-01,6.998e-02,1.418e-01,2.673e-02
-1.245e-01,4.185e-01,-1.573e+00,2.929e+00,1.668e-01,6.998e-02,1.418e-01,2.671e-02
-1.245e-01,4.169e-01,-1.572e+00,2.931e+00,1.668e-01,6.998e-02,1.418e-01,2.670e-02
-1.245e-01,4.152e-01,-1.571e+00,2.932e+00,2.142e-01,-7.493e-02,7.680e-02,2.668e-02
-1.245e-01,4.133e-01,-1.571e+00,2.933e+00,2.142e-01,-7.493e-02,7.680e-02,2.666e-02
-1.245e-01,4.113e-01,-1.572e+00,2.934e+00,2.142e-01,-7.493e-02,7.680e-02,2.664e-02
-1.245e-01,4.091e-01,-1.572e+00,2.934e+00,2.557e-01,-7.493e-02,8.551e-02,2.662e-02
-1.245e-01,4.068e-01,-1.573e+00,2.935e+00,2.557e-01,-7.493e-02,8.551e-02,2.660e-02
-1.245e-01,4.043e-01,-1.574e+00,2.936e+00,2.557e-01,-7.493e-02,8.551e-02,2.658e-02
-1.245e-01,4.018e-01,-1.574e+00,2.937e+00,2.557e-01,-7.493e-02,8.551e-02,2.657e-02
-1.245e-01,3.993e-01,-1.575e+00,2.938e+00,2.557e-01,-7.493e-02,8.551e-02,2.655e-02
-1.245e-01,3.967e-01,-1.576e+00,2.939e+00,2.557e-01,-7.493e-02,8.551e-02,2.654e-02
-1.246e-01,3.942e-01,-1.576e+00,2.939e+00,2.528e-01,5.963e-02,8.953e-02,2.652e-02
-1.246e-01,3.916e-01,-1.577e+00,2.940e+00,2.528e-01,5.963e-02,8.953e-02,2.651e-02
-1.246e-01,3.891e-01,-1.576e+00,2.941e+00,2.350e-01,1.217e-01,1.398e-01,2.650e-02
-1.246e-01,3.866e-01,-1.575e+00,2.943e+00,2.350e-01,1.217e-01,1.398e-01,2.649e-02
-1.246e-01,3.842e-01,-1.574e+00,2.944e+00,2.350e-01,1.217e-01,1.398e-01,2.648e-02
-1.246e-01,3.818e-01,-1.573e+00,2.945e+00,2.350e-01,1.217e-01,1.398e-01,2.646e-02
-1.246e-01,3.795e-01,-1.572e+00,2.947e+00,2.350e-01,1.217e-01,1.398e-01,2.644e-02
-1.246e-01,3.771e-01,-1.571e+00,2.948e+00,2.350e-01,1.217e-01,1.398e-01,2.642e-02
-1.246e-01,3.748e-01,-1.569e+00,2.950e+00,2.350e-01,1.217e-01,1.398e-01,2.640e-02
-1.246e-01,3.724e-01,-1.568e+00,2.951e+00,2.350e-01,1.217e-01,1.398e-01,2.637e-02
-1.246e-01,3.701e-01,-1.567e+00,2.952e+00,2.350e-01,1.217e-01,1.398e-01,2.634e-02
-1.246e-01,3.677e-01,-1.566e+00,2.954e+00,4.521e-02,-1.283e-02,1.478e-01,2.631e-02
-1.246e-01,3.661e-01,-1.565e+00,2.955e+00,4.521e-02,-1.283e-02,1.478e-01,2.628e-02
-1.246e-01,3.654e-01,-1.565e+00,2.957e+00,4.521e-02,-1.283e-02,1.478e-01,2.627e-02
-1.246e-01,3.648e-01,-1.565e+00,2.958e+00,2.142e-01,-1.112e-01,7.747e-02,2.626e-02
-1.246e-01,3.636e-01,-1.566e+00,2.959e+00,2.142e-01,-1.112e-01,7.747e-02,2.625e-02
-1.246e-01,3.617e-01,-1.567e+00,2.960e+00,2.142e-01,-1.112e-01,7.747e-02,2.622e-02
-1.246e-01,3.597e-01,-1.568e+00,2.961e+00,2.142e-01,-1.112e-01,7.747e-02,2.619e-02
-1.246e-01,3.576e-01,-1.569e+00,2.961e+00,2.142e-01,-1.112e-01,7.747e-02,2.617e-02
-1.246e-01,3.554e-01,-1.570e+00,2.962e+00,2.142e-01,-1.112e-01,7.747e-02,2.615e-02
-1.246e-01,3.533e-01,-1.571e+00,2.963e+00,2.142e-01,-1.112e-01,7.747e-02,2.613e-02
-1.246e-01,3.511e-01,-1.572e+00,2.964e+00,2.142e-01,-1.112e-01,7.747e-02,2.611e-02
-1.246e-01,3.490e-01,-1.573e+00,2.964e+00,2.142e-01,-1.112e-01,7.747e-02,2.609e-02
-1.246e-01,3.468e-01,-1.574e+00,2.965e+00,2.646e-01,-2.318e-02,1.016e-01,2.608e-02
-1.246e-01,3.445e-01,-1.575e+00,2.966e+00,2.646e-01,-2.318e-02,1.016e-01,2.607e-02
-1.246e-01,3.419e-01,-1.575e+00,2.967e+00,2.646e-01,-2.318e-02,1.016e-01,2.606e-02
-1.246e-01,3.393e-01,-1.576e+00,2.968e+00,2.646e-01,-2.318e-02,1.016e-01,2.605e-02
-1.246e-01,3.367e-01,-1.576e+00,2.969e+00,2.646e-01,-2.318e-02,1.016e-01,2.604e-02
-1.246e-01,3.340e-01,-1.576e+00,2.970e+00,2.646e-01,-2.318e-02,1.016e-01,2.603e-02
-1.246e-01,3.314e-01,-1.576e+00,2.971e+00,2.646e-01,-2.318e-02,1.016e-01,2.602e-02
-1.247e-01,3.288e-01,-1.576e+00,2.972e+00,2.646e-01,-2.318e-02,1.016e-01,2.601e-02
-1.247e-01,3.261e-01,-1.576e+00,2.973e+00,2.498e-01,8.033e-02,1.391e-01,2.600e-02
-1.247e-01,3.235e-01,-1.576e+00,2.975e+00,2.498e-01,8.033e-02,1.391e-01,2.600e-02
-1.247e-01,3.210e-01,-1.575e+00,2.976e+00,2.498e-01,8.033e-02,1.391e-01,2.599e-02
-1.247e-01,3.185e-01,-1.575e+00,2.977e+00,2.498e-01,8.033e-02,1.391e-01,2.598e-02
-1.247e-01,3.160e-01,-1.574e+00,2.979e+00,2.498e-01,8.033e-02,1.391e-01,2.597e-02
-1.247e-01,3.135e-01,-1.573e+00,2.980e+00,2.498e-01,8.033e-02,1.391e-01,2.595e-02
-1.247e-01,3.110e-01,-1.572e+00,2.982e+00,2.498e-01,8.033e-02,1.391e-01,2.594e-02
-1.247e-01,3.085e-01,-1.571e+00,2.983e+00,2.498e-01,8.033e-02,1.391e-01,2.592e-02
-1.247e-01,3.060e-01,-1.570e+00,2.984e+00,2.646e-01,-7.653e-03,1.016e-01,2.590e-02
-1.247e-01,3.034e-01,-1.570e+00,2.985e+00,2.646e-01,-7.653e-03,1.016e-01,2.588e-02
-1.247e-01,3.008e-01,-1.570e+00,2.986e+00,2.646e-01,-7.653e-03,1.016e-01,2.586e-02
-1.247e-01,2.981e-01,-1.570e+00,2.987e+00,2.646e-01,-7.653e-03,1.016e-01,2.583e-02
-1.247e-01,2.955e-01,-1.570e+00,2.989e+00,2.646e-01,-7.653e-03,1.016e-01,2.581e-02
-1.247e-01,2.928e-01,-1.570e+00,2.990e+00,2.646e-01,-7.653e-03,1.016e-01,2.579e-02
-1.247e-01,2.902e-01,-1.570e+00,2.991e+00,2.646e-01,-7.653e-03,1.016e-01,2.577e-02
-1.247e-01,2.875e-01,-1.570e+00,2.992e+00,2.646e-01,-7.653e-03,1.016e-01,2.575e-02
-1.247e-01,2.849e-01,-1.570e+00,2.993e+00,2.557e-01,7.515e-02,1.237e-01,2.573e-02
-1.247e-01,2.823e-01,-1.570e+00,2.994e+00,2.557e-01,7.515e-02,1.237e-01,2.571e-02
-1.247e-01,2.797e-01,-1.569e+00,2.995e+00,2.557e-01,7.515e-02,1.237e-01,2.569e-02
-1.247e-01,2.771e-01,-1.569e+00,2.996e+00,2.557e-01,7.515e-02,1.237e-01,2.566e-02
-1.247e-01,2.746e-01,-1.568e+00,2.998e+00,2.557e-01,7.515e-02,1.237e-01,2.564e-02
-1.247e-01,2.720e-01,-1.567e+00,2.999e+00,2.557e-01,7.515e-02,1.237e-01,2.561e-02
-1.247e-01,2.695e-01,-1.567e+00,3.000e+00,2.557e-01,7.515e-02,1.237e-01,2.559e-02
-1.247e-01,2.669e-01,-1.566e+00,3.001e+00,2.557e-01,7.515e-02,1.237e-01,2.556e-02
-1.247e-01,2.644e-01,-1.565e+00,3.002e+00,5.707e-02,7.873e-03,1.485e-01,2.553e-02
-1.246e-01,2.626e-01,-1.565e+00,3.004e+00,5.707e-02,7.873e-03,1.485e-01,2.551e-02
-1.246e-01,2.617e-01,-1.565e+00,3.005e+00,5.707e-02,7.873e-03,1.485e-01,2.549e-02
-1.246e-01,2.610e-01,-1.565e+00,3.007e+00,5.707e-02,7.873e-03,1.485e-01,2.549e-02
-1.246e-01,2.604e-01,-1.564e+00,3.008e+00,5.707e-02,7.873e-03,1.485e-01,2.548e-02
-1.246e-01,2.599e-01,-1.564e+00,3.010e+00,5.707e-02,7.873e-03,1.485e-01,2.547e-02
-1.246e-01,2.593e-01,-1.564e+00,3.011e+00,2.557e-01,1.822e-02,9.087e-02,2.546e-02
-1.246e-01,2.579e-01,-1.564e+00,3.012e+00,2.557e-01,1.822e-02,9.087e-02,2.544e-02
-1.246e-01,2.557e-01,-1.564e+00,3.013e+00,2.557e-01,1.822e-02,9.087e-02,2.542e-02
-1.246e-01,2.532e-01,-1.564e+00,3.014e+00,2.557e-01,1.822e-02,9.087e-02,2.538e-02
-1.246e-01,2.507e-01,-1.564e+00,3.015e+00,2.557e-01,1.822e-02,9.087e-02,2.535e-02
-1.245e-01,2.481e-01,-1.563e+00,3.016e+00,2.557e-01,1.822e-02,9.087e-02,2.531e-02
-1.245e-01,2.455e-01,-1.563e+00,3.017e+00,2.498e-01,6.480e-02,1.083e-01,2.528e-02
-1.245e-01,2.430e-01,-1.563e+00,3.018e+00,2.498e-01,6.480e-02,1.083e-01,2.524e-02
-1.245e-01,2.405e-01,-1.562e+00,3.019e+00,2.498e-01,6.480e-02,1.083e-01,2.521e-02
-1.245e-01,2.380e-01,-1.562e+00,3.020e+00,2.498e-01,6.480e-02,1.083e-01,2.517e-02
-1.244e-01,2.355e-01,-1.561e+00,3.021e+00,2.498e-01,6.480e-02,1.083e-01,2.513e-02
-1.244e-01,2.330e-01,-1.560e+00,3.022e+00,2.498e-01,6.480e-02,1.083e-01,2.509e-02
-1.244e-01,2.305e-01,-1.560e+00,3.023e+00,2.498e-01,6.480e-02,1.083e-01,2.505e-02
-1.244e-01,2.280e-01,-1.559e+00,3.024e+00,2.498e-01,6.480e-02,1.083e-01,2.501e-02
-1.243e-01,2.255e-01,-1.558e+00,3.025e+00,2.498e-01,6.480e-02,1.083e-01,2.497e-02
-1.243e-01,2.229e-01,-1.558e+00,3.027e+00,1.015e-01,5.445e-02,1.478e-01,2.492e-02
-1.243e-01,2.211e-01,-1.557e+00,3.028e+00,1.015e-01,5.445e-02,1.478e-01,2.488e-02
-1.243e-01,2.198e-01,-1.557e+00,3.030e+00,1.015e-01,5.445e-02,1.478e-01,2.486e-02
-1.242e-01,2.187e-01,-1.556e+00,3.031e+00,1.015e-01,5.445e-02,1.478e-01,2.484e-02
-1.242e-01,2.176e-01,-1.556e+00,3.032e+00,1.015e-01,5.445e-02,1.478e-01,2.482e-02
-1.242e-01,2.166e-01,-1.555e+00,3.034e+00,1.015e-01,5.445e-02,1.478e-01,2.479e-02
-1.242e-01,2.156e-01,-1.554e+00,3.035e+00,1.015e-01,5.445e-02,1.478e-01,2.477e-02
-1.242e-01,2.146e-01,-1.554e+00,3.037e+00,2.350e-01,-1.800e-02,7.881e-02,2.475e-02
-1.241e-01,2.130e-01,-1.554e+00,3.038e+00,2.350e-01,-1.800e-02,7.881e-02,2.471e-02
-1.241e-01,2.109e-01,-1.554e+00,3.038e+00,2.350e-01,-1.800e-02,7.881e-02,2.467e-02
-1.241e-01,2.086e-01,-1.554e+00,3.039e+00,2.350e-01,-1.800e-02,7.881e-02,2.462e-02
-1.240e-01,2.063e-01,-1.554e+00,3.040e+00,2.350e-01,-1.800e-02,7.881e-02,2.456e-02
-1.240e-01,2.039e-01,-1.554e+00,3.041e+00,2.557e-01,-1.283e-02,8.618e-02,2.451e-02
-1.240e-01,2.015e-01,-1.554e+00,3.042e+00,2.557e-01,-1.283e-02,8.618e-02,2.446e-02
-1.239e-01,1.989e-01,-1.555e+00,3.043e+00,2.557e-01,-1.283e-02,8.618e-02,2.441e-02
-1.239e-01,1.964e-01,-1.555e+00,3.043e+00,2.557e-01,-1.283e-02,8.618e-02,2.435e-02
-1.238e-01,1.938e-01,-1.555e+00,3.044e+00,2.557e-01,-1.283e-02,8.618e-02,2.430e-02
-1.238e-01,1.913e-01,-1.555e+00,3.045e+00,2.557e-01,-1.283e-02,8.618e-02,2.425e-02
-1.237e-01,1.887e-01,-1.555e+00,3.046e+00,2.557e-01,-1.283e-02,8.618e-02,2.419e-02
-1.237e-01,1.861e-01,-1.555e+00,3.047e+00,2.557e-01,-1.283e-02,8.618e-02,2.414e-02
-1.237e-01,1.836e-01,-1.555e+00,3.048e+00,1.727e-01,3.375e-02,1.418e-01,2.409e-02
-1.236e-01,1.813e-01,-1.555e+00,3.049e+00,1.727e-01,3.375e-02,1.418e-01,2.404e-02
-1.236e-01,1.795e-01,-1.555e+00,3.051e+00,1.727e-01,3.375e-02,1.418e-01,2.401e-02
-1.236e-01,1.777e-01,-1.555e+00,3.052e+00,1.727e-01,3.375e-02,1.418e-01,2.397e-02
-1.235e-01,1.759e-01,-1.554e+00,3.053e+00,1.727e-01,3.375e-02,1.418e-01,2.393e-02
-1.235e-01,1.742e-01,-1.554e+00,3.055e+00,1.727e-01,3.375e-02,1.418e-01,2.390e-02
-1.235e-01,1.725e-01,-1.554e+00,3.056e+00,1.727e-01,3.375e-02,1.418e-01,2.386e-02
-1.235e-01,1.707e-01,-1.553e+00,3.058e+00,1.727e-01,3.375e-02,1.418e-01,2.382e-02
-1.234e-01,1.690e-01,-1.553e+00,3.059e+00,1.727e-01,3.375e-02,1.418e-01,2.378e-02
-1.234e-01,1.673e-01,-1.553e+00,3.061e+00,1.727e-01,3.375e-02,1.418e-01,2.375e-02
-1.234e-01,1.655e-01,-1.552e+00,3.062e+00,1.727e-01,3.375e-02,1.418e-01,2.371e-02
-1.233e-01,1.638e-01,-1.552e+00,3.063e+00,2.617e-01,-3.871e-02,8.149e-02,2.367e-02
-1.233e-01,1.617e-01,-1.552e+00,3.064e+00,2.617e-01,-3.871e-02,8.149e-02,2.362e-02
-1.232e-01,1.593e-01,-1.552e+00,3.065e+00,2.617e-01,-3.871e-02,8.149e-02,2.356e-02
-1.232e-01,1.567e-01,-1.552e+00,3.066e+00,2.617e-01,-3.871e-02,8.149e-02,2.350e-02
-1.231e-01,1.541e-01,-1.553e+00,3.067e+00,2.617e-01,-3.871e-02,8.149e-02,2.345e-02
-1.231e-01,1.515e-01,-1.553e+00,3.067e+00,2.528e-01,-1.163e-01,8.149e-02,2.339e-02
-1.231e-01,1.489e-01,-1.554e+00,3.068e+00,2.528e-01,-1.163e-01,8.149e-02,2.334e-02
-1.230e-01,1.464e-01,-1.554e+00,3.069e+00,2.528e-01,-1.163e-01,8.149e-02,2.328e-02
-1.230e-01,1.439e-01,-1.555e+00,3.070e+00,2.528e-01,-1.163e-01,8.149e-02,2.323e-02
-1.229e-01,1.414e-01,-1.556e+00,3.071e+00,2.320e-01,1.062e-01,1.190e-01,2.319e-02
-1.229e-01,1.389e-01,-1.556e+00,3.072e+00,2.320e-01,1.062e-01,1.190e-01,2.314e-02
-1.229e-01,1.366e-01,-1.556e+00,3.073e+00,2.320e-01,1.062e-01,1.190e-01,2.310e-02
-1.228e-01,1.342e-01,-1.555e+00,3.074e+00,2.320e-01,1.062e-01,1.190e-01,2.306e-02
-1.228e-01,1.319e-01,-1.554e+00,3.075e+00,2.320e-01,1.062e-01,1.190e-01,2.301e-02
-1.228e-01,1.296e-01,-1.553e+00,3.077e+00,2.320e-01,1.062e-01,1.190e-01,2.296e-02
-1.227e-01,1.273e-01,-1.552e+00,3.078e+00,2.646e-01,-1.800e-02,9.422e-02,2.291e-02
-1.227e-01,1.248e-01,-1.551e+00,3.079e+00,2.646e-01,-1.800e-02,9.422e-02,2.286e-02
-1.226e-01,1.222e-01,-1.551e+00,3.080e+00,1.905e-01,-6.458e-02,1.425e-01,2.280e-02
-1.226e-01,1.199e-01,-1.551e+00,3.081e+00,1.905e-01,-6.458e-02,1.425e-01,2.274e-02
-1.225e-01,1.179e-01,-1.552e+00,3.083e+00,1.905e-01,-6.458e-02,1.425e-01,2.270e-02
-1.225e-01,1.159e-01,-1.552e+00,3.084e+00,1.816e-01,9.068e-02,1.418e-01,2.266e-02
-1.225e-01,1.140e-01,-1.552e+00,3.085e+00,1.816e-01,9.068e-02,1.418e-01,2.262e-02
-1.224e-01,1.122e-01,-1.552e+00,3.087e+00,1.905e-01,-6.458e-02,1.425e-01,2.258e-02
-1.224e-01,1.103e-01,-1.552e+00,3.088e+00,1.905e-01,-6.458e-02,1.425e-01,2.254e-02
-1.223e-01,1.084e-01,-1.552e+00,3.090e+00,2.409e-01,-2.835e-02,7.948e-02,2.249e-02
-1.223e-01,1.063e-01,-1.552e+00,3.090e+00,2.409e-01,-2.835e-02,7.948e-02,2.245e-02
-1.223e-01,1.040e-01,-1.553e+00,3.091e+00,2.409e-01,-2.835e-02,7.948e-02,2.240e-02
-1.222e-01,1.016e-01,-1.553e+00,3.092e+00,2.617e-01,1.822e-02,9.087e-02,2.235e-02
-1.222e-01,9.909e-02,-1.553e+00,3.093e+00,2.617e-01,1.822e-02,9.087e-02,2.230e-02
-1.221e-01,9.651e-02,-1.553e+00,3.094e+00,2.617e-01,1.822e-02,9.087e-02,2.225e-02
-1.221e-01,9.390e-02,-1.553e+00,3.095e+00,2.617e-01,1.822e-02,9.087e-02,2.219e-02
-1.220e-01,9.128e-02,-1.553e+00,3.096e+00,2.617e-01,-3.353e-02,8.752e-02,2.214e-02
-1.220e-01,8.866e-02,-1.553e+00,3.097e+00,2.617e-01,-3.353e-02,8.752e-02,2.209e-02
-1.219e-01,8.604e-02,-1.553e+00,3.097e+00,2.617e-01,-3.353e-02,8.752e-02,2.204e-02
-1.219e-01,8.342e-02,-1.553e+00,3.098e+00,2.617e-01,-3.353e-02,8.752e-02,2.198e-02
-1.218e-01,8.081e-02,-1.553e+00,3.099e+00,2.380e-01,1.305e-02,1.116e-01,2.193e-02
-1.218e-01,7.829e-02,-1.553e+00,3.100e+00,2.380e-01,1.305e-02,1.116e-01,2.188e-02
-1.218e-01,7.586e-02,-1.553e+00,3.101e+00,2.380e-01,1.305e-02,1.116e-01,2.184e-02
-1.217e-01,7.346e-02,-1.553e+00,3.103e+00,2.380e-01,1.305e-02,1.116e-01,2.179e-02
-1.217e-01,7.107e-02,-1.553e+00,3.104e+00,2.380e-01,1.305e-02,1.116e-01,2.174e-02
-1.216e-01,6.868e-02,-1.553e+00,3.105e+00,2.380e-01,1.305e-02,1.116e-01,2.170e-02
-1.216e-01,6.630e-02,-1.553e+00,3.106e+00,2.380e-01,1.305e-02,1.116e-01,2.165e-02
-1.216e-01,6.391e-02,-1.553e+00,3.107e+00,2.380e-01,1.305e-02,1.116e-01,2.160e-02
-1.215e-01,6.152e-02,-1.553e+00,3.108e+00,2.380e-01,1.305e-02,1.116e-01,2.156e-02
-1.215e-01,5.914e-02,-1.553e+00,3.109e+00,1.698e-01,6.480e-02,1.458e-01,2.151e-02
-1.214e-01,5.704e-02,-1.552e+00,3.111e+00,1.698e-01,6.480e-02,1.458e-01,2.147e-02
-1.214e-01,5.521e-02,-1.552e+00,3.112e+00,1.253e-01,7.873e-03,1.485e-01,2.143e-02
-1.214e-01,5.366e-02,-1.551e+00,3.114e+00,1.253e-01,7.873e-03,1.485e-01,2.140e-02
-1.213e-01,5.232e-02,-1.551e+00,3.115e+00,1.253e-01,7.873e-03,1.485e-01,2.137e-02
-1.213e-01,5.103e-02,-1.551e+00,3.117e+00,2.706e-01,-1.577e-01,8.082e-02,2.134e-02
-1.213e-01,4.922e-02,-1.551e+00,3.117e+00,2.706e-01,-1.577e-01,8.082e-02,2.131e-02
-1.212e-01,4.688e-02,-1.552e+00,3.118e+00,2.706e-01,-1.577e-01,8.082e-02,2.126e-02
-1.212e-01,4.439e-02,-1.552e+00,3.119e+00,2.706e-01,-8.529e-02,8.283e-02,2.121e-02
-1.211e-01,4.182e-02,-1.553e+00,3.120e+00,2.706e-01,-8.529e-02,8.283e-02,2.116e-02
-1.211e-01,3.921e-02,-1.553e+00,3.121e+00,2.439e-01,1.217e-01,1.217e-01,2.111e-02
-1.210e-01,3.667e-02,-1.553e+00,3.122e+00,2.439e-01,1.217e-01,1.217e-01,2.106e-02
-1.210e-01,3.419e-02,-1.552e+00,3.123e+00,2.587e-01,-1.060e-01,9.958e-02,2.101e-02
-1.209e-01,3.170e-02,-1.551e+00,3.124e+00,2.587e-01,-1.060e-01,9.958e-02,2.096e-02
-1.209e-01,2.917e-02,-1.552e+00,3.125e+00,2.587e-01,-1.060e-01,9.958e-02,2.091e-02
-1.209e-01,2.663e-02,-1.552e+00,3.126e+00,2.676e-01,-5.941e-02,1.002e-01,2.086e-02
-1.208e-01,2.405e-02,-1.553e+00,3.127e+00,2.676e-01,-5.941e-02,1.002e-01,2.081e-02
-1.208e-01,2.144e-02,-1.553e+00,3.128e+00,2.676e-01,-5.941e-02,1.002e-01,2.076e-02
-1.207e-01,1.882e-02,-1.553e+00,3.129e+00,1.816e-01,1.114e-01,1.425e-01,2.072e-02
-1.207e-01,1.653e-02,-1.553e+00,3.131e+00,1.816e-01,1.114e-01,1.425e-01,2.068e-02
-1.206e-01,1.456e-02,-1.552e+00,3.132e+00,1.816e-01,1.114e-01,1.425e-01,2.064e-02
-1.206e-01,1.270e-02,-1.551e+00,3.133e+00,1.609e-01,-8.011e-02,1.451e-01,2.060e-02
-1.206e-01,1.095e-02,-1.551e+00,3.135e+00,1.609e-01,-8.011e-02,1.451e-01,2.057e-02
-1.205e-01,9.300e-03,-1.551e+00,3.136e+00,1.609e-01,-8.011e-02,1.451e-01,2.054e-02
-1.205e-01,7.675e-03,-1.552e+00,3.138e+00,1.816e-01,1.114e-01,1.425e-01,2.050e-02
-1.205e-01,5.971e-03,-1.552e+00,3.139e+00,1.816e-01,1.114e-01,1.425e-01,2.047e-02
-1.204e-01,4.185e-03,-1.551e+00,3.141e+00,1.609e-01,-8.011e-02,1.451e-01,2.044e-02
-1.204e-01,2.461e-03,-1.551e+00,3.142e+00,1.609e-01,-8.011e-02,1.451e-01,2.040e-02
-1.204e-01,8.146e-04,-1.551e+00,3.143e+00,1.609e-01,-8.011e-02,1.451e-01,2.037e-02
-1.203e-01,-8.087e-04,-1.552e+00,3.145e+00,1.816e-01,1.114e-01,1.425e-01,2.034e-02
-1.203e-01,-2.512e-03,-1.552e+00,3.146e+00,1.816e-01,1.114e-01,1.425e-01,2.031e-02
-1.203e-01,-4.298e-03,-1.551e+00,3.148e+00,1.609e-01,-8.011e-02,1.451e-01,2.028e-02
-1.202e-01,-6.021e-03,-1.551e+00,3.149e+00,1.609e-01,-8.011e-02,1.451e-01,2.024e-02
-1.202e-01,-7.668e-03,-1.552e+00,3.151e+00,1.609e-01,-8.011e-02,1.451e-01,2.021e-02
-1.202e-01,-9.291e-03,-1.552e+00,3.152e+00,1.816e-01,1.114e-01,1.425e-01,2.018e-02
-1.201e-01,-1.099e-02,-1.552e+00,3.154e+00,1.816e-01,1.114e-01,1.425e-01,2.015e-02
-1.201e-01,-1.278e-02,-1.552e+00,3.155e+00,1.609e-01,-8.011e-02,1.451e-01,2.012e-02
-1.201e-01,-1.450e-02,-1.551e+00,3.156e+00,1.609e-01,-8.011e-02,1.451e-01,2.008e-02
-1.200e-01,-1.615e-02,-1.552e+00,3.158e+00,1.816e-01,1.114e-01,1.425e-01,2.005e-02
-1.200e-01,-1.786e-02,-1.552e+00,3.159e+00,1.609e-01,-8.011e-02,1.451e-01,2.002e-02
-1.200e-01,-1.956e-02,-1.552e+00,3.161e+00,1.609e-01,-8.011e-02,1.451e-01,1.999e-02
-1.200e-01,-2.120e-02,-1.552e+00,3.162e+00,-2.300e-02,-3.871e-02,1.451e-01,1.996e-02
-1.199e-01,-2.205e-02,-1.553e+00,3.164e+00,-2.300e-02,-3.871e-02,1.451e-01,1.994e-02
-1.199e-01,-2.215e-02,-1.553e+00,3.165e+00,-2.300e-02,-3.871e-02,1.451e-01,1.994e-02
-1.199e-01,-2.201e-02,-1.554e+00,3.167e+00,-2.300e-02,-3.871e-02,1.451e-01,1.994e-02
-1.199e-01,-2.181e-02,-1.554e+00,3.168e+00,2.646e-01,-1.267e-01,8.417e-02,1.995e-02
-1.199e-01,-2.276e-02,-1.555e+00,3.169e+00,2.646e-01,-1.267e-01,8.417e-02,1.993e-02
-1.199e-01,-2.483e-02,-1.555e+00,3.170e+00,2.646e-01,-1.267e-01,8.417e-02,1.990e-02
-1.199e-01,-2.724e-02,-1.556e+00,3.171e+00,2.646e-01,-1.267e-01,8.417e-02,1.987e-02
-1.198e-01,-2.976e-02,-1.556e+00,3.171e+00,2.646e-01,-1.267e-01,8.417e-02,1.983e-02
-1.198e-01,-3.231e-02,-1.557e+00,3.172e+00,2.646e-01,-1.267e-01,8.417e-02,1.980e-02
-1.197e-01,-3.486e-02,-1.558e+00,3.173e+00,2.646e-01,-1.267e-01,8.417e-02,1.976e-02
-1.197e-01,-3.742e-02,-1.558e+00,3.174e+00,2.646e-01,-1.267e-01,8.417e-02,1.973e-02
-1.197e-01,-3.998e-02,-1.559e+00,3.175e+00,2.646e-01,-1.267e-01,8.417e-02,1.971e-02
-1.197e-01,-4.254e-02,-1.560e+00,3.176e+00,2.350e-01,6.480e-02,1.284e-01,1.968e-02
-1.196e-01,-4.502e-02,-1.560e+00,3.177e+00,2.350e-01,6.480e-02,1.284e-01,1.966e-02
-1.196e-01,-4.741e-02,-1.559e+00,3.178e+00,2.350e-01,6.480e-02,1.284e-01,1.963e-02
-1.196e-01,-4.978e-02,-1.559e+00,3.179e+00,2.350e-01,6.480e-02,1.284e-01,1.961e-02
-1.195e-01,-5.214e-02,-1.558e+00,3.181e+00,2.350e-01,6.480e-02,1.284e-01,1.958e-02
-1.195e-01,-5.449e-02,-1.558e+00,3.182e+00,2.350e-01,6.480e-02,1.284e-01,1.955e-02
-1.195e-01,-5.685e-02,-1.557e+00,3.183e+00,2.350e-01,6.480e-02,1.284e-01,1.952e-02
-1.195e-01,-5.921e-02,-1.556e+00,3.185e+00,2.350e-01,6.480e-02,1.284e-01,1.949e-02
-1.194e-01,-6.157e-02,-1.556e+00,3.186e+00,1.935e-01,1.269e-01,1.418e-01,1.946e-02
-1.194e-01,-6.375e-02,-1.555e+00,3.187e+00,1.935e-01,1.269e-01,1.418e-01,1.943e-02
-1.193e-01,-6.576e-02,-1.554e+00,3.189e+00,1.935e-01,1.269e-01,1.418e-01,1.940e-02
-1.193e-01,-6.772e-02,-1.552e+00,3.190e+00,1.935e-01,1.269e-01,1.418e-01,1.937e-02
-1.193e-01,-6.967e-02,-1.551e+00,3.192e+00,1.371e-01,-2.478e-03,1.478e-01,1.934e-02
-1.192e-01,-7.138e-02,-1.550e+00,3.193e+00,1.371e-01,-2.478e-03,1.478e-01,1.930e-02
-1.192e-01,-7.285e-02,-1.550e+00,3.195e+00,2.646e-01,-2.302e-01,8.551e-02,1.928e-02
-1.192e-01,-7.472e-02,-1.551e+00,3.195e+00,2.646e-01,-2.302e-01,8.551e-02,1.924e-02
-1.191e-01,-7.702e-02,-1.551e+00,3.196e+00,2.646e-01,-2.302e-01,8.551e-02,1.920e-02
-1.191e-01,-7.944e-02,-1.553e+00,3.197e+00,2.617e-01,-2.318e-02,8.216e-02,1.916e-02
-1.190e-01,-8.197e-02,-1.553e+00,3.198e+00,2.617e-01,-2.318e-02,8.216e-02,1.912e-02
-1.190e-01,-8.456e-02,-1.554e+00,3.199e+00,2.380e-01,1.321e-01,1.083e-01,1.908e-02
-1.189e-01,-8.707e-02,-1.553e+00,3.200e+00,2.380e-01,1.321e-01,1.083e-01,1.904e-02
-1.189e-01,-8.950e-02,-1.552e+00,3.201e+00,2.617e-01,7.873e-03,9.958e-02,1.900e-02
-1.189e-01,-9.200e-02,-1.552e+00,3.202e+00,2.617e-01,-1.422e-01,8.953e-02,1.896e-02
-1.188e-01,-9.454e-02,-1.552e+00,3.203e+00,2.617e-01,-1.422e-01,8.953e-02,1.892e-02
-1.188e-01,-9.708e-02,-1.552e+00,3.204e+00,2.617e-01,7.873e-03,9.958e-02,1.888e-02
-1.187e-01,-9.966e-02,-1.553e+00,3.205e+00,2.617e-01,7.873e-03,9.958e-02,1.884e-02
-1.187e-01,-1.023e-01,-1.553e+00,3.206e+00,2.617e-01,7.873e-03,9.958e-02,1.880e-02
-1.186e-01,-1.049e-01,-1.553e+00,3.207e+00,2.320e-01,7.515e-02,1.398e-01,1.876e-02
-1.186e-01,-1.074e-01,-1.552e+00,3.208e+00,2.320e-01,7.515e-02,1.398e-01,1.872e-02
-1.185e-01,-1.098e-01,-1.552e+00,3.209e+00,2.617e-01,-3.871e-02,1.378e-01,1.868e-02
-1.185e-01,-1.122e-01,-1.551e+00,3.211e+00,2.617e-01,-3.871e-02,1.378e-01,1.864e-02
-1.184e-01,-1.148e-01,-1.552e+00,3.212e+00,2.617e-01,-3.871e-02,1.378e-01,1.860e-02
-1.184e-01,-1.174e-01,-1.552e+00,3.214e+00,2.617e-01,-3.871e-02,1.378e-01,1.855e-02
-1.183e-01,-1.200e-01,-1.552e+00,3.215e+00,2.320e-01,7.515e-02,1.398e-01,1.851e-02
-1.183e-01,-1.225e-01,-1.552e+00,3.216e+00,2.320e-01,7.515e-02,1.398e-01,1.847e-02
-1.182e-01,-1.249e-01,-1.551e+00,3.218e+00,-5.265e-02,-1.319e-01,1.465e-01,1.844e-02
-1.182e-01,-1.260e-01,-1.552e+00,3.219e+00,-5.265e-02,-1.319e-01,1.465e-01,1.842e-02
-1.182e-01,-1.260e-01,-1.553e+00,3.221e+00,2.617e-01,-8.529e-02,8.551e-02,1.842e-02
-1.182e-01,-1.269e-01,-1.553e+00,3.222e+00,2.617e-01,-8.529e-02,8.551e-02,1.840e-02
-1.182e-01,-1.290e-01,-1.554e+00,3.222e+00,2.617e-01,-8.529e-02,8.551e-02,1.838e-02
-1.181e-01,-1.314e-01,-1.555e+00,3.223e+00,2.617e-01,-8.529e-02,8.551e-02,1.834e-02
-1.181e-01,-1.339e-01,-1.555e+00,3.224e+00,2.617e-01,-8.529e-02,8.551e-02,1.831e-02
-1.180e-01,-1.365e-01,-1.556e+00,3.225e+00,2.617e-01,-8.529e-02,8.551e-02,1.828e-02
-1.180e-01,-1.391e-01,-1.556e+00,3.226e+00,2.617e-01,-8.529e-02,8.551e-02,1.825e-02
-1.180e-01,-1.417e-01,-1.557e+00,3.227e+00,2.617e-01,-8.529e-02,8.551e-02,1.822e-02
-1.179e-01,-1.442e-01,-1.557e+00,3.228e+00,2.557e-01,4.928e-02,1.029e-01,1.820e-02
-1.179e-01,-1.468e-01,-1.557e+00,3.229e+00,2.557e-01,4.928e-02,1.029e-01,1.817e-02
-1.179e-01,-1.494e-01,-1.557e+00,3.230e+00,2.676e-01,1.822e-02,1.036e-01,1.815e-02
-1.178e-01,-1.520e-01,-1.557e+00,3.231e+00,2.676e-01,1.822e-02,1.036e-01,1.812e-02
-1.178e-01,-1.546e-01,-1.557e+00,3.232e+00,2.676e-01,1.822e-02,1.036e-01,1.810e-02
-1.178e-01,-1.573e-01,-1.557e+00,3.233e+00,2.676e-01,1.822e-02,1.036e-01,1.807e-02
-1.177e-01,-1.599e-01,-1.557e+00,3.234e+00,2.676e-01,1.822e-02,1.036e-01,1.804e-02
-1.177e-01,-1.626e-01,-1.557e+00,3.235e+00,2.676e-01,1.822e-02,1.036e-01,1.802e-02
-1.176e-01,-1.652e-01,-1.557e+00,3.236e+00,1.994e-01,4.410e-02,1.431e-01,1.799e-02
-1.176e-01,-1.676e-01,-1.557e+00,3.237e+00,1.994e-01,4.410e-02,1.431e-01,1.797e-02
-1.176e-01,-1.697e-01,-1.556e+00,3.239e+00,1.994e-01,4.410e-02,1.431e-01,1.794e-02
-1.176e-01,-1.718e-01,-1.556e+00,3.240e+00,1.994e-01,4.410e-02,1.431e-01,1.792e-02
-1.175e-01,-1.738e-01,-1.555e+00,3.242e+00,1.994e-01,4.410e-02,1.431e-01,1.790e-02
-1.175e-01,-1.758e-01,-1.555e+00,3.243e+00,1.994e-01,4.410e-02,1.431e-01,1.788e-02
-1.175e-01,-1.778e-01,-1.554e+00,3.244e+00,1.994e-01,4.410e-02,1.431e-01,1.786e-02
-1.174e-01,-1.798e-01,-1.554e+00,3.246e+00,1.994e-01,4.410e-02,1.431e-01,1.783e-02
-1.174e-01,-1.818e-01,-1.554e+00,3.247e+00,2.676e-01,-1.060e-01,8.484e-02,1.781e-02
-1.174e-01,-1.840e-01,-1.554e+00,3.248e+00,2.676e-01,-1.060e-01,8.484e-02,1.778e-02
-1.173e-01,-1.865e-01,-1.554e+00,3.249e+00,2.676e-01,-1.370e-01,8.484e-02,1.775e-02
-1.173e-01,-1.891e-01,-1.554e+00,3.250e+00,2.676e-01,-1.370e-01,8.484e-02,1.772e-02
-1.172e-01,-1.916e-01,-1.555e+00,3.251e+00,2.676e-01,-1.370e-01,8.484e-02,1.769e-02
-1.172e-01,-1.942e-01,-1.555e+00,3.251e+00,2.676e-01,-1.370e-01,8.484e-02,1.766e-02
-1.171e-01,-1.968e-01,-1.556e+00,3.252e+00,2.676e-01,-1.370e-01,8.484e-02,1.763e-02
-1.171e-01,-1.993e-01,-1.557e+00,3.253e+00,2.676e-01,-1.370e-01,8.484e-02,1.761e-02
-1.171e-01,-2.019e-01,-1.557e+00,3.254e+00,2.676e-01,-1.370e-01,8.484e-02,1.759e-02
-1.170e-01,-2.045e-01,-1.558e+00,3.255e+00,2.676e-01,-1.370e-01,8.484e-02,1.756e-02
-1.170e-01,-2.070e-01,-1.558e+00,3.256e+00,2.587e-01,5.445e-02,1.337e-01,1.755e-02
-1.170e-01,-2.096e-01,-1.559e+00,3.257e+00,2.587e-01,5.445e-02,1.337e-01,1.753e-02
-1.169e-01,-2.122e-01,-1.558e+00,3.258e+00,2.587e-01,5.445e-02,1.337e-01,1.751e-02
-1.169e-01,-2.148e-01,-1.558e+00,3.260e+00,2.587e-01,5.445e-02,1.337e-01,1.749e-02
-1.169e-01,-2.174e-01,-1.557e+00,3.261e+00,2.587e-01,5.445e-02,1.337e-01,1.747e-02
-1.168e-01,-2.199e-01,-1.557e+00,3.262e+00,2.587e-01,5.445e-02,1.337e-01,1.745e-02
-1.168e-01,-2.225e-01,-1.556e+00,3.264e+00,2.557e-01,7.873e-03,1.398e-01,1.743e-02
-1.168e-01,-2.251e-01,-1.556e+00,3.265e+00,2.557e-01,7.873e-03,1.398e-01,1.740e-02
-1.167e-01,-2.277e-01,-1.556e+00,3.267e+00,1.638e-01,2.698e-03,1.478e-01,1.738e-02
-1.167e-01,-2.298e-01,-1.556e+00,3.268e+00,1.638e-01,2.698e-03,1.478e-01,1.736e-02
-1.167e-01,-2.317e-01,-1.556e+00,3.270e+00,1.638e-01,2.698e-03,1.478e-01,1.735e-02
-1.166e-01,-2.333e-01,-1.556e+00,3.271e+00,1.638e-01,2.698e-03,1.478e-01,1.733e-02
-1.166e-01,-2.350e-01,-1.556e+00,3.272e+00,1.638e-01,2.698e-03,1.478e-01,1.731e-02
-1.166e-01,-2.367e-01,-1.556e+00,3.274e+00,2.706e-01,-1.526e-01,8.618e-02,1.730e-02
-1.166e-01,-2.387e-01,-1.556e+00,3.275e+00,2.706e-01,-1.526e-01,8.618e-02,1.728e-02
-1.165e-01,-2.411e-01,-1.556e+00,3.276e+00,2.706e-01,-1.526e-01,8.618e-02,1.726e-02
-1.165e-01,-2.436e-01,-1.557e+00,3.277e+00,2.706e-01,-1.526e-01,8.618e-02,1.724e-02
-1.165e-01,-2.462e-01,-1.558e+00,3.277e+00,2.617e-01,-1.283e-02,1.110e-01,1.722e-02
-1.164e-01,-2.488e-01,-1.558e+00,3.279e+00,2.617e-01,-1.283e-02,1.110e-01,1.720e-02
-1.164e-01,-2.514e-01,-1.558e+00,3.280e+00,2.617e-01,-1.283e-02,1.110e-01,1.719e-02
-1.164e-01,-2.540e-01,-1.558e+00,3.281e+00,2.617e-01,-1.283e-02,1.110e-01,1.717e-02
-1.163e-01,-2.566e-01,-1.558e+00,3.282e+00,2.617e-01,-1.283e-02,1.110e-01,1.716e-02
-1.163e-01,-2.592e-01,-1.559e+00,3.283e+00,2.617e-01,-1.283e-02,1.110e-01,1.714e-02
-1.163e-01,-2.619e-01,-1.559e+00,3.284e+00,2.617e-01,-1.283e-02,1.110e-01,1.713e-02
-1.162e-01,-2.645e-01,-1.559e+00,3.285e+00,2.617e-01,-1.283e-02,1.110e-01,1.711e-02
-1.162e-01,-2.671e-01,-1.559e+00,3.286e+00,2.557e-01,-2.835e-02,1.404e-01,1.710e-02
-1.162e-01,-2.697e-01,-1.559e+00,3.288e+00,2.557e-01,-2.835e-02,1.404e-01,1.709e-02
-1.161e-01,-2.723e-01,-1.559e+00,3.289e+00,2.557e-01,-2.835e-02,1.404e-01,1.707e-02
-1.161e-01,-2.749e-01,-1.560e+00,3.290e+00,2.557e-01,-2.835e-02,1.404e-01,1.706e-02
-1.161e-01,-2.774e-01,-1.560e+00,3.292e+00,2.557e-01,-2.835e-02,1.404e-01,1.705e-02
-1.161e-01,-2.800e-01,-1.560e+00,3.293e+00,2.557e-01,-2.835e-02,1.404e-01,1.704e-02
-1.160e-01,-2.826e-01,-1.561e+00,3.295e+00,2.557e-01,-2.835e-02,1.404e-01,1.704e-02
-1.160e-01,-2.851e-01,-1.561e+00,3.296e+00,2.557e-01,-2.835e-02,1.404e-01,1.703e-02
-1.160e-01,-2.877e-01,-1.561e+00,3.298e+00,1.698e-01,1.822e-02,1.465e-01,1.702e-02
-1.160e-01,-2.899e-01,-1.561e+00,3.299e+00,1.698e-01,1.822e-02,1.465e-01,1.702e-02
-1.159e-01,-2.917e-01,-1.561e+00,3.300e+00,2.617e-01,-3.871e-02,9.757e-02,1.701e-02
-1.159e-01,-2.939e-01,-1.561e+00,3.301e+00,2.617e-01,-3.871e-02,9.757e-02,1.701e-02
-1.159e-01,-2.963e-01,-1.561e+00,3.302e+00,2.617e-01,-3.871e-02,9.757e-02,1.700e-02
-1.159e-01,-2.989e-01,-1.562e+00,3.303e+00,2.617e-01,-3.871e-02,9.757e-02,1.700e-02
-1.159e-01,-3.015e-01,-1.562e+00,3.304e+00,2.617e-01,-3.871e-02,9.757e-02,1.700e-02
-1.158e-01,-3.041e-01,-1.562e+00,3.305e+00,2.617e-01,-3.871e-02,9.757e-02,1.699e-02
-1.158e-01,-3.067e-01,-1.563e+00,3.306e+00,2.617e-01,-3.871e-02,9.757e-02,1.699e-02
-1.158e-01,-3.093e-01,-1.563e+00,3.307e+00,2.469e-01,2.858e-02,1.404e-01,1.699e-02
-1.158e-01,-3.119e-01,-1.563e+00,3.309e+00,2.469e-01,2.858e-02,1.404e-01,1.699e-02
-1.157e-01,-3.144e-01,-1.563e+00,3.310e+00,2.617e-01,-8.011e-02,1.337e-01,1.699e-02
-1.157e-01,-3.169e-01,-1.563e+00,3.311e+00,2.617e-01,-8.011e-02,1.337e-01,1.699e-02
-1.157e-01,-3.195e-01,-1.563e+00,3.313e+00,2.617e-01,-8.011e-02,1.337e-01,1.699e-02
-1.157e-01,-3.221e-01,-1.564e+00,3.314e+00,2.617e-01,-8.011e-02,1.337e-01,1.699e-02
-1.157e-01,-3.246e-01,-1.564e+00,3.315e+00,2.617e-01,-8.011e-02,1.337e-01,1.700e-02
-1.157e-01,-3.272e-01,-1.565e+00,3.317e+00,2.617e-01,-8.011e-02,1.337e-01,1.700e-02
-1.156e-01,-3.298e-01,-1.565e+00,3.318e+00,2.439e-01,4.928e-02,1.398e-01,1.701e-02
-1.156e-01,-3.323e-01,-1.565e+00,3.319e+00,2.439e-01,4.928e-02,1.398e-01,1.702e-02
-1.156e-01,-3.348e-01,-1.565e+00,3.321e+00,2.439e-01,4.928e-02,1.398e-01,1.702e-02
-1.156e-01,-3.372e-01,-1.565e+00,3.322e+00,2.439e-01,4.928e-02,1.398e-01,1.703e-02
-1.156e-01,-3.397e-01,-1.564e+00,3.324e+00,2.439e-01,4.928e-02,1.398e-01,1.703e-02
-1.156e-01,-3.421e-01,-1.564e+00,3.325e+00,2.439e-01,4.928e-02,1.398e-01,1.704e-02
-1.155e-01,-3.446e-01,-1.563e+00,3.326e+00,2.706e-01,-1.733e-01,8.752e-02,1.704e-02
-1.155e-01,-3.471e-01,-1.563e+00,3.327e+00,2.706e-01,-1.733e-01,8.752e-02,1.704e-02
-1.155e-01,-3.496e-01,-1.564e+00,3.328e+00,2.646e-01,1.305e-02,1.116e-01,1.705e-02
-1.155e-01,-3.522e-01,-1.564e+00,3.329e+00,2.646e-01,1.305e-02,1.116e-01,1.705e-02
-1.155e-01,-3.548e-01,-1.564e+00,3.330e+00,2.646e-01,1.305e-02,1.116e-01,1.706e-02
-1.155e-01,-3.575e-01,-1.564e+00,3.332e+00,2.646e-01,1.305e-02,1.116e-01,1.706e-02
-1.154e-01,-3.601e-01,-1.564e+00,3.333e+00,2.646e-01,1.305e-02,1.116e-01,1.707e-02
-1.154e-01,-3.628e-01,-1.564e+00,3.334e+00,2.646e-01,1.305e-02,1.116e-01,1.708e-02
-1.154e-01,-3.654e-01,-1.564e+00,3.335e+00,2.646e-01,1.305e-02,1.116e-01,1.708e-02
-1.154e-01,-3.681e-01,-1.564e+00,3.336e+00,2.646e-01,1.305e-02,1.116e-01,1.709e-02
-1.154e-01,-3.707e-01,-1.564e+00,3.337e+00,2.617e-01,3.893e-02,1.384e-01,1.709e-02
-1.153e-01,-3.733e-01,-1.563e+00,3.339e+00,2.617e-01,3.893e-02,1.384e-01,1.710e-02
-1.153e-01,-3.760e-01,-1.563e+00,3.340e+00,2.617e-01,3.893e-02,1.384e-01,1.710e-02
-1.153e-01,-3.786e-01,-1.563e+00,3.341e+00,2.617e-01,3.893e-02,1.384e-01,1.711e-02
-1.153e-01,-3.812e-01,-1.562e+00,3.343e+00,2.617e-01,3.893e-02,1.384e-01,1.711e-02
-1.153e-01,-3.838e-01,-1.562e+00,3.344e+00,2.617e-01,3.893e-02,1.384e-01,1.711e-02
-1.152e-01,-3.864e-01,-1.562e+00,3.345e+00,2.617e-01,3.893e-02,1.384e-01,1.712e-02
-1.152e-01,-3.890e-01,-1.562e+00,3.347e+00,2.617e-01,3.893e-02,1.384e-01,1.712e-02
-1.152e-01,-3.916e-01,-1.561e+00,3.348e+00,-1.410e-02,-2.835e-02,1.458e-01,1.712e-02
-1.152e-01,-3.931e-01,-1.561e+00,3.350e+00,-1.410e-02,-2.835e-02,1.458e-01,1.712e-02
-1.152e-01,-3.934e-01,-1.561e+00,3.351e+00,-1.410e-02,-2.835e-02,1.458e-01,1.712e-02
-1.152e-01,-3.934e-01,-1.562e+00,3.353e+00,2.706e-01,-7.493e-02,8.819e-02,1.712e-02
-1.152e-01,-3.945e-01,-1.562e+00,3.353e+00,2.706e-01,-7.493e-02,8.819e-02,1.712e-02
-1.151e-01,-3.966e-01,-1.562e+00,3.354e+00,2.706e-01,-7.493e-02,8.819e-02,1.713e-02
-1.151e-01,-3.991e-01,-1.562e+00,3.355e+00,2.706e-01,-7.493e-02,8.819e-02,1.713e-02
-1.151e-01,-4.017e-01,-1.562e+00,3.356e+00,2.706e-01,-7.493e-02,8.819e-02,1.713e-02
-1.151e-01,-4.043e-01,-1.563e+00,3.357e+00,2.706e-01,-7.493e-02,8.819e-02,1.714e-02
-1.151e-01,-4.070e-01,-1.563e+00,3.358e+00,2.706e-01,-7.493e-02,8.819e-02,1.715e-02
-1.150e-01,-4.096e-01,-1.563e+00,3.359e+00,2.706e-01,-7.493e-02,8.819e-02,1.715e-02
-1.150e-01,-4.122e-01,-1.563e+00,3.360e+00,2.617e-01,2.858e-02,1.398e-01,1.716e-02
-1.150e-01,-4.148e-01,-1.563e+00,3.361e+00,2.617e-01,2.858e-02,1.398e-01,1.717e-02
-1.150e-01,-4.175e-01,-1.563e+00,3.362e+00,2.617e-01,2.858e-02,1.398e-01,1.718e-02
-1.150e-01,-4.201e-01,-1.563e+00,3.364e+00,2.617e-01,2.858e-02,1.398e-01,1.718e-02
-1.149e-01,-4.227e-01,-1.563e+00,3.365e+00,2.617e-01,2.858e-02,1.398e-01,1.719e-02
-1.149e-01,-4.253e-01,-1.562e+00,3.367e+00,2.617e-01,2.858e-02,1.398e-01,1.720e-02
-1.149e-01,-4.279e-01,-1.562e+00,3.368e+00,2.617e-01,2.858e-02,1.398e-01,1.720e-02
-1.149e-01,-4.306e-01,-1.562e+00,3.369e+00,1.609e-01,-7.653e-03,1.478e-01,1.721e-02
-1.148e-01,-4.328e-01,-1.562e+00,3.371e+00,1.609e-01,-7.653e-03,1.478e-01,1.721e-02
-1.148e-01,-4.346e-01,-1.562e+00,3.372e+00,1.609e-01,-7.653e-03,1.478e-01,1.722e-02
-1.148e-01,-4.362e-01,-1.562e+00,3.374e+00,1.609e-01,-7.653e-03,1.478e-01,1.722e-02
-1.148e-01,-4.378e-01,-1.562e+00,3.375e+00,1.609e-01,-7.653e-03,1.478e-01,1.722e-02
-1.148e-01,-4.395e-01,-1.562e+00,3.377e+00,1.609e-01,-7.653e-03,1.478e-01,1.723e-02
-1.148e-01,-4.411e-01,-1.562e+00,3.378e+00,2.617e-01,-6.458e-02,7.948e-02,1.723e-02
-1.148e-01,-4.431e-01,-1.562e+00,3.379e+00,2.617e-01,-6.458e-02,7.948e-02,1.724e-02
-1.147e-01,-4.455e-01,-1.563e+00,3.380e+00,2.617e-01,-6.458e-02,7.948e-02,1.724e-02
-1.147e-01,-4.481e-01,-1.563e+00,3.381e+00,2.617e-01,-6.458e-02,7.948e-02,1.725e-02
-1.147e-01,-4.506e-01,-1.563e+00,3.381e+00,2.676e-01,-1.112e-01,8.551e-02,1.726e-02
-1.147e-01,-4.532e-01,-1.564e+00,3.382e+00,2.706e-01,-2.478e-03,9.891e-02,1.727e-02
-1.147e-01,-4.558e-01,-1.564e+00,3.383e+00,2.706e-01,-2.478e-03,9.891e-02,1.729e-02
-1.146e-01,-4.585e-01,-1.564e+00,3.384e+00,2.706e-01,-2.478e-03,9.891e-02,1.730e-02
-1.146e-01,-4.611e-01,-1.564e+00,3.385e+00,2.706e-01,-2.478e-03,9.891e-02,1.732e-02
-1.146e-01,-4.638e-01,-1.564e+00,3.386e+00,2.706e-01,-2.478e-03,9.891e-02,1.733e-02
-1.146e-01,-4.665e-01,-1.564e+00,3.387e+00,2.706e-01,-2.478e-03,9.891e-02,1.734e-02
-1.146e-01,-4.691e-01,-1.564e+00,3.388e+00,2.706e-01,-2.478e-03,9.891e-02,1.736e-02
-1.146e-01,-4.718e-01,-1.564e+00,3.389e+00,2.587e-01,2.858e-02,1.391e-01,1.737e-02
-1.145e-01,-4.744e-01,-1.564e+00,3.391e+00,2.587e-01,2.858e-02,1.391e-01,1.739e-02
-1.145e-01,-4.770e-01,-1.564e+00,3.392e+00,2.587e-01,2.858e-02,1.391e-01,1.740e-02
-1.145e-01,-4.796e-01,-1.564e+00,3.393e+00,2.587e-01,2.858e-02,1.391e-01,1.742e-02
-1.145e-01,-4.822e-01,-1.563e+00,3.395e+00,2.587e-01,2.858e-02,1.391e-01,1.743e-02
-1.145e-01,-4.848e-01,-1.563e+00,3.396e+00,2.587e-01,2.858e-02,1.391e-01,1.744e-02
-1.144e-01,-4.874e-01,-1.563e+00,3.398e+00,2.587e-01,2.858e-02,1.391e-01,1.745e-02
-1.144e-01,-4.900e-01,-1.563e+00,3.399e+00,2.587e-01,2.858e-02,1.391e-01,1.747e-02
-1.144e-01,-4.926e-01,-1.562e+00,3.400e+00,1.727e-01,7.873e-03,1.471e-01,1.748e-02
-1.144e-01,-4.948e-01,-1.562e+00,3.402e+00,1.727e-01,7.873e-03,1.471e-01,1.749e-02
-1.144e-01,-4.967e-01,-1.562e+00,3.403e+00,1.727e-01,7.873e-03,1.471e-01,1.749e-02
-1.143e-01,-4.985e-01,-1.562e+00,3.405e+00,2.646e-01,-9.564e-02,8.953e-02,1.750e-02
-1.143e-01,-5.006e-01,-1.562e+00,3.406e+00,2.646e-01,-9.564e-02,8.953e-02,1.751e-02
-1.143e-01,-5.030e-01,-1.562e+00,3.407e+00,2.646e-01,-9.564e-02,8.953e-02,1.752e-02
-1.143e-01,-5.056e-01,-1.563e+00,3.408e+00,2.646e-01,-9.564e-02,8.953e-02,1.753e-02
-1.143e-01,-5.081e-01,-1.563e+00,3.408e+00,2.646e-01,-9.564e-02,8.953e-02,1.755e-02
-1.142e-01,-5.107e-01,-1.564e+00,3.409e+00,2.646e-01,-9.564e-02,8.953e-02,1.756e-02
-1.142e-01,-5.133e-01,-1.564e+00,3.410e+00,2.646e-01,-2.318e-02,1.237e-01,1.758e-02
-1.142e-01,-5.159e-01,-1.565e+00,3.411e+00,2.646e-01,-2.318e-02,1.237e-01,1.760e-02
-1.142e-01,-5.185e-01,-1.565e+00,3.413e+00,2.646e-01,-2.318e-02,1.237e-01,1.762e-02
-1.142e-01,-5.212e-01,-1.565e+00,3.414e+00,2.646e-01,-2.318e-02,1.237e-01,1.764e-02
-1.142e-01,-5.238e-01,-1.565e+00,3.415e+00,2.646e-01,-2.318e-02,1.237e-01,1.766e-02
-1.142e-01,-5.264e-01,-1.565e+00,3.416e+00,2.646e-01,-2.318e-02,1.237e-01,1.768e-02
-1.141e-01,-5.291e-01,-1.565e+00,3.418e+00,2.646e-01,-2.318e-02,1.237e-01,1.770e-02
-1.141e-01,-5.317e-01,-1.566e+00,3.419e+00,2.646e-01,-2.318e-02,1.237e-01,1.772e-02
-1.141e-01,-5.344e-01,-1.566e+00,3.420e+00,1.964e-01,-6.458e-02,1.458e-01,1.774e-02
-1.141e-01,-5.367e-01,-1.566e+00,3.422e+00,1.964e-01,-6.458e-02,1.458e-01,1.776e-02
-1.141e-01,-5.388e-01,-1.567e+00,3.423e+00,1.964e-01,-6.458e-02,1.458e-01,1.778e-02
-1.141e-01,-5.408e-01,-1.567e+00,3.424e+00,1.964e-01,-6.458e-02,1.458e-01,1.780e-02
-1.141e-01,-5.428e-01,-1.568e+00,3.426e+00,1.964e-01,-6.458e-02,1.458e-01,1.783e-02
-1.141e-01,-5.448e-01,-1.568e+00,3.427e+00,1.964e-01,-6.458e-02,1.458e-01,1.785e-02
-1.141e-01,-5.467e-01,-1.569e+00,3.429e+00,1.964e-01,-6.458e-02,1.458e-01,1.787e-02
-1.141e-01,-5.487e-01,-1.570e+00,3.430e+00,1.964e-01,-6.458e-02,1.458e-01,1.790e-02
-1.141e-01,-5.507e-01,-1.570e+00,3.432e+00,2.676e-01,-7.493e-02,8.484e-02,1.792e-02
-1.141e-01,-5.529e-01,-1.571e+00,3.433e+00,2.676e-01,-7.493e-02,8.484e-02,1.796e-02
-1.141e-01,-5.554e-01,-1.571e+00,3.433e+00,2.646e-01,-1.267e-01,8.953e-02,1.799e-02
-1.141e-01,-5.580e-01,-1.572e+00,3.434e+00,2.646e-01,-1.267e-01,8.953e-02,1.803e-02
-1.141e-01,-5.605e-01,-1.572e+00,3.435e+00,2.646e-01,-1.267e-01,8.953e-02,1.807e-02
-1.141e-01,-5.631e-01,-1.573e+00,3.436e+00,2.646e-01,-1.267e-01,8.953e-02,1.811e-02
-1.141e-01,-5.657e-01,-1.574e+00,3.437e+00,2.646e-01,-1.267e-01,8.953e-02,1.816e-02
-1.141e-01,-5.682e-01,-1.574e+00,3.438e+00,2.646e-01,-1.267e-01,8.953e-02,1.820e-02
-1.141e-01,-5.708e-01,-1.575e+00,3.439e+00,2.646e-01,-1.267e-01,8.953e-02,1.825e-02
-1.141e-01,-5.733e-01,-1.576e+00,3.440e+00,2.646e-01,-1.267e-01,8.953e-02,1.830e-02
-1.141e-01,-5.759e-01,-1.576e+00,3.441e+00,2.617e-01,-4.388e-02,1.398e-01,1.835e-02
-1.141e-01,-5.785e-01,-1.577e+00,3.442e+00,2.646e-01,1.010e-01,1.324e-01,1.841e-02
-1.141e-01,-5.811e-01,-1.577e+00,3.443e+00,2.646e-01,1.010e-01,1.324e-01,1.846e-02
-1.142e-01,-5.837e-01,-1.576e+00,3.445e+00,2.617e-01,-4.388e-02,1.398e-01,1.851e-02
-1.142e-01,-5.862e-01,-1.576e+00,3.446e+00,2.617e-01,-4.388e-02,1.398e-01,1.857e-02
-1.142e-01,-5.888e-01,-1.576e+00,3.447e+00,2.617e-01,-4.388e-02,1.398e-01,1.862e-02
-1.142e-01,-5.915e-01,-1.577e+00,3.449e+00,2.646e-01,1.010e-01,1.324e-01,1.868e-02
-1.142e-01,-5.940e-01,-1.577e+00,3.450e+00,2.646e-01,1.010e-01,1.324e-01,1.873e-02
-1.142e-01,-5.966e-01,-1.576e+00,3.451e+00,2.409e-01,3.375e-02,1.445e-01,1.879e-02
-1.143e-01,-5.991e-01,-1.576e+00,3.453e+00,2.409e-01,3.375e-02,1.445e-01,1.884e-02
-1.143e-01,-6.016e-01,-1.576e+00,3.454e+00,2.409e-01,3.375e-02,1.445e-01,1.889e-02
-1.143e-01,-6.040e-01,-1.575e+00,3.456e+00,2.409e-01,3.375e-02,1.445e-01,1.894e-02
-1.143e-01,-6.064e-01,-1.575e+00,3.457e+00,2.676e-01,-1.319e-01,8.886e-02,1.899e-02
-1.143e-01,-6.089e-01,-1.575e+00,3.458e+00,2.676e-01,-1.319e-01,8.886e-02,1.904e-02
-1.143e-01,-6.115e-01,-1.575e+00,3.459e+00,2.676e-01,-1.319e-01,8.886e-02,1.909e-02
-1.143e-01,-6.140e-01,-1.576e+00,3.460e+00,2.676e-01,-1.319e-01,8.886e-02,1.914e-02
-1.143e-01,-6.166e-01,-1.576e+00,3.461e+00,2.528e-01,7.515e-02,1.404e-01,1.920e-02
-1.143e-01,-6.191e-01,-1.576e+00,3.462e+00,2.528e-01,7.515e-02,1.404e-01,1.926e-02
-1.144e-01,-6.217e-01,-1.576e+00,3.464e+00,2.528e-01,7.515e-02,1.404e-01,1.931e-02
-1.144e-01,-6.242e-01,-1.575e+00,3.465e+00,2.528e-01,7.515e-02,1.404e-01,1.936e-02
-1.144e-01,-6.268e-01,-1.575e+00,3.466e+00,2.528e-01,7.515e-02,1.404e-01,1.942e-02
-1.144e-01,-6.293e-01,-1.574e+00,3.468e+00,2.528e-01,7.515e-02,1.404e-01,1.947e-02
-1.144e-01,-6.318e-01,-1.573e+00,3.469e+00,2.528e-01,7.515e-02,1.404e-01,1.952e-02
-1.144e-01,-6.344e-01,-1.572e+00,3.471e+00,2.528e-01,7.515e-02,1.404e-01,1.956e-02
-1.144e-01,-6.369e-01,-1.571e+00,3.472e+00,2.380e-01,3.893e-02,1.451e-01,1.961e-02
-1.144e-01,-6.394e-01,-1.571e+00,3.474e+00,2.380e-01,3.893e-02,1.451e-01,1.965e-02
-1.144e-01,-6.418e-01,-1.570e+00,3.475e+00,2.380e-01,3.893e-02,1.451e-01,1.969e-02
-1.144e-01,-6.442e-01,-1.570e+00,3.476e+00,2.380e-01,3.893e-02,1.451e-01,1.973e-02
-1.144e-01,-6.466e-01,-1.570e+00,3.478e+00,2.380e-01,3.893e-02,1.451e-01,1.977e-02
-1.144e-01,-6.490e-01,-1.569e+00,3.479e+00,2.380e-01,3.893e-02,1.451e-01,1.981e-02
-1.144e-01,-6.514e-01,-1.569e+00,3.481e+00,2.380e-01,3.893e-02,1.451e-01,1.984e-02
-1.144e-01,-6.537e-01,-1.568e+00,3.482e+00,2.380e-01,3.893e-02,1.451e-01,1.988e-02
-1.144e-01,-6.561e-01,-1.568e+00,3.484e+00,2.587e-01,5.445e-02,1.264e-01,1.991e-02
-1.144e-01,-6.586e-01,-1.568e+00,3.485e+00,2.587e-01,5.445e-02,1.264e-01,1.995e-02
-1.144e-01,-6.611e-01,-1.567e+00,3.486e+00,2.587e-01,5.445e-02,1.264e-01,1.999e-02
-1.144e-01,-6.637e-01,-1.567e+00,3.487e+00,2.587e-01,5.445e-02,1.264e-01,2.002e-02
-1.143e-01,-6.663e-01,-1.566e+00,3.489e+00,2.587e-01,5.445e-02,1.264e-01,2.006e-02
-1.143e-01,-6.689e-01,-1.566e+00,3.490e+00,2.587e-01,5.445e-02,1.264e-01,2.009e-02
-1.143e-01,-6.715e-01,-1.565e+00,3.491e+00,2.587e-01,5.445e-02,1.264e-01,2.012e-02
-1.143e-01,-6.741e-01,-1.565e+00,3.493e+00,2.587e-01,5.445e-02,1.264e-01,2.015e-02
-1.143e-01,-6.766e-01,-1.564e+00,3.494e+00,2.053e-01,-1.800e-02,1.458e-01,2.018e-02
-1.143e-01,-6.790e-01,-1.564e+00,3.495e+00,2.053e-01,-1.800e-02,1.458e-01,2.021e-02
-1.143e-01,-6.812e-01,-1.564e+00,3.497e+00,2.053e-01,-1.800e-02,1.458e-01,2.023e-02
-1.142e-01,-6.832e-01,-1.564e+00,3.498e+00,2.053e-01,-1.800e-02,1.458e-01,2.026e-02
-1.142e-01,-6.853e-01,-1.564e+00,3.500e+00,2.053e-01,-1.800e-02,1.458e-01,2.028e-02
-1.142e-01,-6.874e-01,-1.565e+00,3.501e+00,2.053e-01,-1.800e-02,1.458e-01,2.031e-02
-1.142e-01,-6.894e-01,-1.565e+00,3.503e+00,2.053e-01,-1.800e-02,1.458e-01,2.033e-02
-1.142e-01,-6.915e-01,-1.565e+00,3.504e+00,2.053e-01,-1.800e-02,1.458e-01,2.036e-02
-1.142e-01,-6.936e-01,-1.565e+00,3.505e+00,2.053e-01,-1.800e-02,1.458e-01,2.038e-02
-1.142e-01,-6.956e-01,-1.565e+00,3.507e+00,2.053e-01,-1.800e-02,1.458e-01,2.041e-02
-1.142e-01,-6.977e-01,-1.566e+00,3.508e+00,-2.157e-01,-4.388e-02,1.512e-01,2.044e-02
-1.142e-01,-6.980e-01,-1.566e+00,3.510e+00,2.676e-01,1.822e-02,9.891e-02,2.044e-02
-1.142e-01,-6.986e-01,-1.566e+00,3.511e+00,2.676e-01,1.822e-02,9.891e-02,2.045e-02
-1.141e-01,-7.006e-01,-1.566e+00,3.512e+00,2.676e-01,1.822e-02,9.891e-02,2.048e-02
-1.141e-01,-7.031e-01,-1.566e+00,3.513e+00,2.676e-01,1.822e-02,9.891e-02,2.051e-02
-1.141e-01,-7.057e-01,-1.566e+00,3.514e+00,2.676e-01,1.822e-02,9.891e-02,2.055e-02
-1.141e-01,-7.083e-01,-1.566e+00,3.515e+00,2.676e-01,1.822e-02,9.891e-02,2.059e-02
-1.141e-01,-7.110e-01,-1.566e+00,3.516e+00,2.676e-01,1.822e-02,9.891e-02,2.062e-02
-1.141e-01,-7.136e-01,-1.566e+00,3.517e+00,2.676e-01,1.822e-02,9.891e-02,2.066e-02
-1.141e-01,-7.163e-01,-1.566e+00,3.518e+00,2.676e-01,1.822e-02,9.891e-02,2.070e-02
-1.141e-01,-7.189e-01,-1.566e+00,3.519e+00,2.587e-01,1.305e-02,1.398e-01,2.074e-02
-1.140e-01,-7.216e-01,-1.566e+00,3.520e+00,2.587e-01,1.305e-02,1.398e-01,2.078e-02
-1.140e-01,-7.242e-01,-1.566e+00,3.522e+00,2.587e-01,1.305e-02,1.398e-01,2.081e-02
-1.140e-01,-7.268e-01,-1.566e+00,3.523e+00,2.587e-01,1.305e-02,1.398e-01,2.085e-02
-1.140e-01,-7.294e-01,-1.566e+00,3.524e+00,2.587e-01,1.305e-02,1.398e-01,2.089e-02
-1.140e-01,-7.320e-01,-1.566e+00,3.526e+00,2.587e-01,1.305e-02,1.398e-01,2.093e-02
-1.140e-01,-7.346e-01,-1.565e+00,3.527e+00,2.587e-01,1.305e-02,1.398e-01,2.096e-02
-1.140e-01,-7.371e-01,-1.565e+00,3.529e+00,2.587e-01,1.305e-02,1.398e-01,2.100e-02
-1.140e-01,-7.397e-01,-1.565e+00,3.530e+00,1.520e-01,-2.478e-03,1.478e-01,2.104e-02
-1.139e-01,-7.419e-01,-1.565e+00,3.531e+00,1.520e-01,-2.478e-03,1.478e-01,2.107e-02
-1.139e-01,-7.436e-01,-1.565e+00,3.533e+00,1.520e-01,-2.478e-03,1.478e-01,2.109e-02
-1.139e-01,-7.452e-01,-1.565e+00,3.534e+00,1.520e-01,-2.478e-03,1.478e-01,2.112e-02
-1.139e-01,-7.467e-01,-1.565e+00,3.536e+00,2.676e-01,-3.871e-02,9.154e-02,2.114e-02
-1.139e-01,-7.487e-01,-1.565e+00,3.537e+00,2.676e-01,-3.871e-02,9.154e-02,2.117e-02
-1.139e-01,-7.512e-01,-1.565e+00,3.538e+00,2.676e-01,-3.871e-02,9.154e-02,2.120e-02
-1.139e-01,-7.538e-01,-1.565e+00,3.539e+00,2.676e-01,-3.871e-02,9.154e-02,2.124e-02
-1.139e-01,-7.564e-01,-1.565e+00,3.540e+00,2.676e-01,-3.871e-02,9.154e-02,2.128e-02
-1.138e-01,-7.590e-01,-1.566e+00,3.540e+00,2.617e-01,7.515e-02,1.404e-01,2.132e-02
-1.138e-01,-7.616e-01,-1.565e+00,3.542e+00,2.617e-01,7.515e-02,1.404e-01,2.136e-02
-1.138e-01,-7.642e-01,-1.565e+00,3.543e+00,2.617e-01,7.515e-02,1.404e-01,2.140e-02
-1.138e-01,-7.668e-01,-1.565e+00,3.545e+00,2.617e-01,7.515e-02,1.404e-01,2.144e-02
-1.138e-01,-7.694e-01,-1.564e+00,3.546e+00,2.617e-01,7.515e-02,1.404e-01,2.147e-02
-1.138e-01,-7.720e-01,-1.564e+00,3.547e+00,2.617e-01,7.515e-02,1.404e-01,2.151e-02
-1.137e-01,-7.746e-01,-1.563e+00,3.549e+00,2.617e-01,7.515e-02,1.404e-01,2.155e-02
-1.137e-01,-7.772e-01,-1.563e+00,3.550e+00,2.617e-01,7.515e-02,1.404e-01,2.158e-02
-1.137e-01,-7.797e-01,-1.562e+00,3.552e+00,2.498e-01,7.873e-03,1.418e-01,2.161e-02
-1.137e-01,-7.823e-01,-1.562e+00,3.553e+00,2.498e-01,7.873e-03,1.418e-01,2.164e-02
-1.137e-01,-7.848e-01,-1.562e+00,3.555e+00,2.498e-01,7.873e-03,1.418e-01,2.167e-02
-1.136e-01,-7.873e-01,-1.562e+00,3.556e+00,2.498e-01,1.822e-02,1.425e-01,2.171e-02
-1.136e-01,-7.898e-01,-1.561e+00,3.557e+00,2.498e-01,1.822e-02,1.425e-01,2.174e-02
-1.136e-01,-7.923e-01,-1.561e+00,3.559e+00,2.498e-01,1.822e-02,1.425e-01,2.177e-02
-1.136e-01,-7.948e-01,-1.561e+00,3.560e+00,2.498e-01,1.822e-02,1.425e-01,2.180e-02
-1.135e-01,-7.973e-01,-1.561e+00,3.562e+00,2.498e-01,1.822e-02,1.425e-01,2.183e-02
-1.135e-01,-7.998e-01,-1.561e+00,3.563e+00,2.735e-01,-5.941e-02,9.355e-02,2.186e-02
-1.135e-01,-8.024e-01,-1.561e+00,3.564e+00,2.735e-01,-5.941e-02,9.355e-02,2.189e-02
-1.135e-01,-8.050e-01,-1.561e+00,3.565e+00,2.735e-01,-5.941e-02,9.355e-02,2.192e-02
-1.134e-01,-8.077e-01,-1.561e+00,3.566e+00,2.735e-01,-5.941e-02,9.355e-02,2.195e-02
-1.134e-01,-8.103e-01,-1.561e+00,3.567e+00,2.735e-01,-5.941e-02,9.355e-02,2.198e-02
-1.134e-01,-8.130e-01,-1.561e+00,3.568e+00,2.735e-01,-5.941e-02,9.355e-02,2.201e-02
-1.134e-01,-8.157e-01,-1.561e+00,3.569e+00,2.735e-01,-5.941e-02,9.355e-02,2.204e-02
-1.133e-01,-8.183e-01,-1.561e+00,3.570e+00,2.735e-01,-5.941e-02,9.355e-02,2.208e-02
-1.133e-01,-8.210e-01,-1.561e+00,3.571e+00,2.587e-01,5.445e-02,1.398e-01,2.211e-02
-1.133e-01,-8.236e-01,-1.561e+00,3.572e+00,2.587e-01,5.445e-02,1.398e-01,2.214e-02
-1.132e-01,-8.262e-01,-1.560e+00,3.573e+00,2.587e-01,5.445e-02,1.398e-01,2.217e-02
-1.132e-01,-8.288e-01,-1.560e+00,3.575e+00,2.587e-01,5.445e-02,1.398e-01,2.220e-02
-1.132e-01,-8.314e-01,-1.559e+00,3.576e+00,2.587e-01,5.445e-02,1.398e-01,2.223e-02
-1.132e-01,-8.340e-01,-1.559e+00,3.578e+00,2.587e-01,5.445e-02,1.398e-01,2.226e-02
-1.131e-01,-8.365e-01,-1.558e+00,3.579e+00,2.587e-01,5.445e-02,1.398e-01,2.229e-02
-1.131e-01,-8.391e-01,-1.558e+00,3.580e+00,2.587e-01,5.445e-02,1.398e-01,2.232e-02
-1.131e-01,-8.417e-01,-1.557e+00,3.582e+00,-2.128e-01,3.893e-02,1.512e-01,2.234e-02
-1.131e-01,-8.423e-01,-1.557e+00,3.583e+00,-2.128e-01,3.893e-02,1.512e-01,2.235e-02
-1.131e-01,-8.410e-01,-1.556e+00,3.585e+00,-2.128e-01,3.893e-02,1.512e-01,2.234e-02
-1.131e-01,-8.391e-01,-1.556e+00,3.586e+00,2.587e-01,5.445e-02,1.398e-01,2.232e-02
-1.131e-01,-8.390e-01,-1.556e+00,3.588e+00,2.587e-01,5.445e-02,1.398e-01,2.232e-02
-1.131e-01,-8.408e-01,-1.555e+00,3.589e+00,2.676e-01,-8.011e-02,9.020e-02,2.233e-02
-1.130e-01,-8.432e-01,-1.555e+00,3.590e+00,2.676e-01,-8.011e-02,9.020e-02,2.235e-02
-1.130e-01,-8.457e-01,-1.555e+00,3.591e+00,2.676e-01,-8.011e-02,9.020e-02,2.237e-02
-1.130e-01,-8.483e-01,-1.555e+00,3.592e+00,2.676e-01,-8.011e-02,9.020e-02,2.239e-02
-1.129e-01,-8.509e-01,-1.556e+00,3.593e+00,2.676e-01,-8.011e-02,9.020e-02,2.241e-02
-1.129e-01,-8.535e-01,-1.556e+00,3.594e+00,2.676e-01,-8.011e-02,9.020e-02,2.243e-02
-1.128e-01,-8.561e-01,-1.556e+00,3.594e+00,2.676e-01,-8.011e-02,9.020e-02,2.246e-02
-1.128e-01,-8.587e-01,-1.557e+00,3.595e+00,2.676e-01,-8.011e-02,9.020e-02,2.248e-02
-1.128e-01,-8.613e-01,-1.557e+00,3.596e+00,2.528e-01,3.893e-02,1.425e-01,2.251e-02
-1.127e-01,-8.639e-01,-1.557e+00,3.598e+00,2.528e-01,3.893e-02,1.425e-01,2.253e-02
-1.127e-01,-8.665e-01,-1.557e+00,3.599e+00,2.528e-01,3.893e-02,1.425e-01,2.256e-02
-1.127e-01,-8.690e-01,-1.556e+00,3.601e+00,2.528e-01,3.893e-02,1.425e-01,2.258e-02
-1.126e-01,-8.715e-01,-1.556e+00,3.602e+00,2.528e-01,3.893e-02,1.425e-01,2.261e-02
-1.126e-01,-8.741e-01,-1.556e+00,3.603e+00,2.557e-01,1.114e-01,1.418e-01,2.263e-02
-1.125e-01,-8.766e-01,-1.555e+00,3.605e+00,2.557e-01,1.114e-01,1.418e-01,2.265e-02
-1.125e-01,-8.791e-01,-1.554e+00,3.606e+00,2.557e-01,1.114e-01,1.418e-01,2.267e-02
-1.125e-01,-8.817e-01,-1.553e+00,3.608e+00,1.757e-01,2.698e-03,1.485e-01,2.269e-02
-1.124e-01,-8.839e-01,-1.553e+00,3.609e+00,1.757e-01,2.698e-03,1.485e-01,2.271e-02
-1.124e-01,-8.858e-01,-1.553e+00,3.611e+00,1.757e-01,2.698e-03,1.485e-01,2.272e-02
-1.124e-01,-8.876e-01,-1.553e+00,3.612e+00,1.757e-01,2.698e-03,1.485e-01,2.273e-02
-1.123e-01,-8.893e-01,-1.553e+00,3.614e+00,1.757e-01,2.698e-03,1.485e-01,2.274e-02
-1.123e-01,-8.911e-01,-1.553e+00,3.615e+00,2.706e-01,-8.011e-02,9.087e-02,2.276e-02
-1.122e-01,-8.932e-01,-1.553e+00,3.616e+00,2.706e-01,-8.011e-02,9.087e-02,2.277e-02
-1.122e-01,-8.957e-01,-1.553e+00,3.617e+00,2.706e-01,-8.011e-02,9.087e-02,2.279e-02
-1.122e-01,-8.983e-01,-1.553e+00,3.618e+00,2.706e-01,-8.011e-02,9.087e-02,2.281e-02
-1.121e-01,-9.009e-01,-1.553e+00,3.619e+00,2.706e-01,-8.011e-02,9.087e-02,2.283e-02
-1.121e-01,-9.035e-01,-1.553e+00,3.620e+00,2.557e-01,3.375e-02,1.404e-01,2.285e-02
-1.120e-01,-9.061e-01,-1.553e+00,3.621e+00,2.557e-01,3.375e-02,1.404e-01,2.287e-02
-1.120e-01,-9.087e-01,-1.553e+00,3.622e+00,2.557e-01,3.375e-02,1.404e-01,2.289e-02
-1.119e-01,-9.113e-01,-1.553e+00,3.624e+00,2.557e-01,3.375e-02,1.404e-01,2.291e-02
-1.119e-01,-9.138e-01,-1.553e+00,3.625e+00,2.557e-01,3.375e-02,1.404e-01,2.293e-02
-1.118e-01,-9.164e-01,-1.552e+00,3.627e+00,2.557e-01,3.375e-02,1.404e-01,2.294e-02
-1.118e-01,-9.190e-01,-1.552e+00,3.628e+00,2.557e-01,3.375e-02,1.404e-01,2.296e-02
-1.117e-01,-9.215e-01,-1.552e+00,3.629e+00,2.587e-01,7.873e-03,1.391e-01,2.298e-02
-1.117e-01,-9.241e-01,-1.551e+00,3.631e+00,2.380e-01,-8.529e-02,1.418e-01,2.300e-02
-1.116e-01,-9.266e-01,-1.552e+00,3.632e+00,2.380e-01,-8.529e-02,1.418e-01,2.301e-02
-1.116e-01,-9.290e-01,-1.552e+00,3.634e+00,2.202e-01,1.010e-01,1.451e-01,2.303e-02
-1.116e-01,-9.313e-01,-1.552e+00,3.635e+00,2.380e-01,-1.800e-02,1.451e-01,2.305e-02
-1.115e-01,-9.337e-01,-1.552e+00,3.637e+00,2.380e-01,-1.800e-02,1.451e-01,2.307e-02
-1.115e-01,-9.360e-01,-1.552e+00,3.638e+00,2.380e-01,-1.800e-02,1.451e-01,2.309e-02
-1.114e-01,-9.384e-01,-1.552e+00,3.639e+00,2.380e-01,-1.800e-02,1.451e-01,2.310e-02
-1.114e-01,-9.408e-01,-1.552e+00,3.641e+00,2.617e-01,2.698e-03,8.685e-02,2.312e-02
-1.113e-01,-9.433e-01,-1.553e+00,3.642e+00,2.646e-01,2.858e-02,1.398e-01,2.314e-02
-1.113e-01,-9.459e-01,-1.552e+00,3.643e+00,2.646e-01,2.858e-02,1.398e-01,2.317e-02
-1.112e-01,-9.485e-01,-1.552e+00,3.645e+00,2.646e-01,2.858e-02,1.398e-01,2.319e-02
-1.112e-01,-9.511e-01,-1.552e+00,3.646e+00,2.646e-01,2.858e-02,1.398e-01,2.321e-02
-1.111e-01,-9.537e-01,-1.552e+00,3.647e+00,2.646e-01,2.858e-02,1.398e-01,2.323e-02
-1.111e-01,-9.564e-01,-1.552e+00,3.649e+00,2.646e-01,2.858e-02,1.398e-01,2.326e-02
-1.110e-01,-9.590e-01,-1.552e+00,3.650e+00,2.676e-01,1.166e-01,1.257e-01,2.328e-02
-1.110e-01,-9.616e-01,-1.551e+00,3.651e+00,2.676e-01,1.166e-01,1.257e-01,2.330e-02
-1.109e-01,-9.642e-01,-1.551e+00,3.653e+00,1.431e-01,6.480e-02,1.498e-01,2.332e-02
-1.109e-01,-9.663e-01,-1.550e+00,3.654e+00,1.431e-01,6.480e-02,1.498e-01,2.333e-02
-1.109e-01,-9.680e-01,-1.550e+00,3.656e+00,1.431e-01,6.480e-02,1.498e-01,2.335e-02
-1.108e-01,-9.695e-01,-1.549e+00,3.657e+00,1.431e-01,6.480e-02,1.498e-01,2.336e-02
-1.108e-01,-9.709e-01,-1.549e+00,3.659e+00,1.431e-01,6.480e-02,1.498e-01,2.336e-02
-1.108e-01,-9.723e-01,-1.548e+00,3.660e+00,1.431e-01,6.480e-02,1.498e-01,2.337e-02
-1.107e-01,-9.738e-01,-1.547e+00,3.662e+00,1.431e-01,6.480e-02,1.498e-01,2.338e-02
-1.107e-01,-9.752e-01,-1.547e+00,3.663e+00,1.431e-01,6.480e-02,1.498e-01,2.338e-02
-1.107e-01,-9.767e-01,-1.546e+00,3.665e+00,1.431e-01,6.480e-02,1.498e-01,2.339e-02
-1.106e-01,-9.781e-01,-1.545e+00,3.666e+00,1.431e-01,6.480e-02,1.498e-01,2.339e-02
-1.106e-01,-9.795e-01,-1.545e+00,3.668e+00,2.676e-01,-9.564e-02,9.020e-02,2.340e-02
-1.105e-01,-9.814e-01,-1.544e+00,3.669e+00,2.676e-01,-9.564e-02,9.020e-02,2.340e-02
-1.105e-01,-9.838e-01,-1.545e+00,3.669e+00,2.587e-01,9.068e-02,1.378e-01,2.340e-02
-1.104e-01,-9.864e-01,-1.545e+00,3.671e+00,2.587e-01,9.068e-02,1.378e-01,2.341e-02
-1.103e-01,-9.889e-01,-1.544e+00,3.672e+00,2.587e-01,9.068e-02,1.378e-01,2.341e-02
-1.103e-01,-9.915e-01,-1.543e+00,3.674e+00,2.587e-01,9.068e-02,1.378e-01,2.342e-02
-1.102e-01,-9.940e-01,-1.543e+00,3.675e+00,2.587e-01,9.068e-02,1.378e-01,2.342e-02
-1.101e-01,-9.966e-01,-1.542e+00,3.676e+00,2.587e-01,9.068e-02,1.378e-01,2.342e-02
-1.101e-01,-9.991e-01,-1.541e+00,3.678e+00,2.587e-01,9.068e-02,1.378e-01,2.342e-02
-1.100e-01,-1.002e+00,-1.541e+00,3.679e+00,2.587e-01,9.068e-02,1.378e-01,2.342e-02
-1.099e-01,-1.004e+00,-1.540e+00,3.681e+00,2.587e-01,9.068e-02,1.378e-01,2.341e-02
-1.098e-01,-1.007e+00,-1.539e+00,3.682e+00,2.498e-01,-3.353e-02,1.431e-01,2.341e-02
-1.097e-01,-1.009e+00,-1.539e+00,3.683e+00,2.498e-01,-3.353e-02,1.431e-01,2.340e-02
-1.097e-01,-1.012e+00,-1.539e+00,3.685e+00,2.498e-01,-3.353e-02,1.431e-01,2.340e-02
-1.096e-01,-1.014e+00,-1.540e+00,3.686e+00,2.498e-01,-3.353e-02,1.431e-01,2.339e-02
-1.095e-01,-1.017e+00,-1.540e+00,3.688e+00,2.498e-01,-3.353e-02,1.431e-01,2.339e-02
-1.094e-01,-1.019e+00,-1.540e+00,3.689e+00,1.935e-01,1.822e-02,1.465e-01,2.339e-02
-1.094e-01,-1.022e+00,-1.540e+00,3.691e+00,1.935e-01,1.822e-02,1.465e-01,2.339e-02
-1.093e-01,-1.024e+00,-1.540e+00,3.692e+00,1.935e-01,1.822e-02,1.465e-01,2.338e-02
-1.092e-01,-1.026e+00,-1.540e+00,3.693e+00,2.646e-01,7.873e-03,1.069e-01,2.338e-02
-1.092e-01,-1.028e+00,-1.540e+00,3.695e+00,2.646e-01,7.873e-03,1.069e-01,2.338e-02
-1.091e-01,-1.030e+00,-1.540e+00,3.696e+00,2.646e-01,7.873e-03,1.069e-01,2.338e-02
-1.090e-01,-1.033e+00,-1.540e+00,3.697e+00,2.646e-01,7.873e-03,1.069e-01,2.338e-02
-1.089e-01,-1.036e+00,-1.540e+00,3.698e+00,2.646e-01,7.873e-03,1.069e-01,2.337e-02
-1.089e-01,-1.038e+00,-1.540e+00,3.699e+00,2.646e-01,7.873e-03,1.069e-01,2.337e-02
-1.088e-01,-1.041e+00,-1.540e+00,3.700e+00,2.646e-01,7.873e-03,1.069e-01,2.337e-02
-1.087e-01,-1.044e+00,-1.540e+00,3.701e+00,2.646e-01,7.873e-03,1.069e-01,2.337e-02
-1.086e-01,-1.046e+00,-1.540e+00,3.702e+00,2.380e-01,-2.478e-03,1.438e-01,2.337e-02
-1.085e-01,-1.049e+00,-1.540e+00,3.703e+00,2.380e-01,-2.478e-03,1.438e-01,2.337e-02
-1.085e-01,-1.051e+00,-1.540e+00,3.705e+00,2.380e-01,-2.478e-03,1.438e-01,2.337e-02
-1.084e-01,-1.054e+00,-1.540e+00,3.706e+00,2.469e-01,1.305e-02,1.451e-01,2.337e-02
-1.083e-01,-1.056e+00,-1.540e+00,3.708e+00,2.469e-01,1.305e-02,1.451e-01,2.337e-02
-1.082e-01,-1.059e+00,-1.540e+00,3.709e+00,2.469e-01,1.305e-02,1.451e-01,2.337e-02
-1.081e-01,-1.061e+00,-1.539e+00,3.711e+00,2.469e-01,1.305e-02,1.451e-01,2.337e-02
-1.081e-01,-1.063e+00,-1.539e+00,3.712e+00,2.469e-01,1.305e-02,1.451e-01,2.337e-02
-1.080e-01,-1.066e+00,-1.539e+00,3.714e+00,6.596e-02,-1.800e-02,1.505e-01,2.336e-02
-1.079e-01,-1.068e+00,-1.539e+00,3.715e+00,6.596e-02,-1.800e-02,1.505e-01,2.336e-02
-1.079e-01,-1.069e+00,-1.539e+00,3.717e+00,6.596e-02,-1.800e-02,1.505e-01,2.336e-02
-1.079e-01,-1.069e+00,-1.539e+00,3.718e+00,6.596e-02,-1.800e-02,1.505e-01,2.336e-02
-1.079e-01,-1.070e+00,-1.540e+00,3.720e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.078e-01,-1.072e+00,-1.540e+00,3.721e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.077e-01,-1.074e+00,-1.540e+00,3.722e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.077e-01,-1.076e+00,-1.540e+00,3.723e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.076e-01,-1.079e+00,-1.540e+00,3.724e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.075e-01,-1.082e+00,-1.540e+00,3.725e+00,2.676e-01,-2.478e-03,1.177e-01,2.337e-02
-1.074e-01,-1.084e+00,-1.540e+00,3.727e+00,2.676e-01,-2.478e-03,1.177e-01,2.338e-02
-1.073e-01,-1.087e+00,-1.540e+00,3.728e+00,2.587e-01,8.033e-02,1.431e-01,2.338e-02
-1.073e-01,-1.090e+00,-1.540e+00,3.729e+00,2.587e-01,8.033e-02,1.431e-01,2.338e-02
-1.072e-01,-1.092e+00,-1.539e+00,3.731e+00,2.587e-01,8.033e-02,1.431e-01,2.339e-02
-1.071e-01,-1.095e+00,-1.538e+00,3.732e+00,2.587e-01,8.033e-02,1.431e-01,2.339e-02
-1.070e-01,-1.097e+00,-1.538e+00,3.734e+00,2.587e-01,8.033e-02,1.431e-01,2.339e-02
-1.069e-01,-1.100e+00,-1.537e+00,3.735e+00,2.587e-01,8.033e-02,1.431e-01,2.339e-02
-1.068e-01,-1.102e+00,-1.537e+00,3.736e+00,2.587e-01,8.033e-02,1.431e-01,2.339e-02
-1.067e-01,-1.105e+00,-1.536e+00,3.738e+00,2.587e-01,8.033e-02,1.431e-01,2.338e-02
-1.067e-01,-1.108e+00,-1.535e+00,3.739e+00,-3.189e-02,5.963e-02,1.491e-01,2.338e-02
-1.066e-01,-1.109e+00,-1.535e+00,3.741e+00,-3.189e-02,5.963e-02,1.491e-01,2.337e-02
-1.066e-01,-1.109e+00,-1.534e+00,3.742e+00,-3.189e-02,5.963e-02,1.491e-01,2.337e-02
-1.066e-01,-1.109e+00,-1.534e+00,3.744e+00,-3.189e-02,5.963e-02,1.491e-01,2.337e-02
-1.066e-01,-1.109e+00,-1.533e+00,3.745e+00,-3.189e-02,5.963e-02,1.491e-01,2.337e-02
-1.066e-01,-1.108e+00,-1.532e+00,3.747e+00,2.735e-01,1.822e-02,1.063e-01,2.338e-02
-1.066e-01,-1.109e+00,-1.532e+00,3.748e+00,2.735e-01,1.822e-02,1.063e-01,2.337e-02
-1.065e-01,-1.111e+00,-1.532e+00,3.749e+00,2.735e-01,1.822e-02,1.063e-01,2.336e-02
-1.064e-01,-1.114e+00,-1.532e+00,3.750e+00,2.735e-01,1.822e-02,1.063e-01,2.335e-02
-1.063e-01,-1.117e+00,-1.532e+00,3.751e+00,2.735e-01,1.822e-02,1.063e-01,2.333e-02
-1.062e-01,-1.119e+00,-1.532e+00,3.752e+00,2.676e-01,3.375e-02,1.217e-01,2.332e-02
-1.061e-01,-1.122e+00,-1.532e+00,3.753e+00,2.676e-01,3.375e-02,1.217e-01,2.330e-02
-1.060e-01,-1.125e+00,-1.532e+00,3.754e+00,2.676e-01,3.375e-02,1.217e-01,2.329e-02
-1.059e-01,-1.127e+00,-1.532e+00,3.756e+00,2.676e-01,3.375e-02,1.217e-01,2.328e-02
-1.058e-01,-1.130e+00,-1.532e+00,3.757e+00,2.172e-01,1.010e-01,1.471e-01,2.326e-02
-1.057e-01,-1.132e+00,-1.531e+00,3.758e+00,2.172e-01,1.010e-01,1.471e-01,2.325e-02
-1.056e-01,-1.135e+00,-1.530e+00,3.760e+00,2.172e-01,1.010e-01,1.471e-01,2.324e-02
-1.055e-01,-1.137e+00,-1.529e+00,3.761e+00,2.172e-01,1.010e-01,1.471e-01,2.322e-02
-1.054e-01,-1.139e+00,-1.528e+00,3.763e+00,2.172e-01,1.010e-01,1.471e-01,2.321e-02
-1.053e-01,-1.141e+00,-1.527e+00,3.764e+00,2.172e-01,1.010e-01,1.471e-01,2.319e-02
-1.052e-01,-1.143e+00,-1.526e+00,3.766e+00,2.587e-01,-2.835e-02,1.371e-01,2.317e-02
-1.051e-01,-1.146e+00,-1.526e+00,3.767e+00,2.587e-01,-2.835e-02,1.371e-01,2.315e-02
-1.050e-01,-1.148e+00,-1.526e+00,3.768e+00,1.757e-01,-9.046e-02,1.485e-01,2.312e-02
-1.049e-01,-1.150e+00,-1.526e+00,3.770e+00,1.757e-01,-9.046e-02,1.485e-01,2.310e-02
-1.048e-01,-1.152e+00,-1.527e+00,3.771e+00,1.757e-01,-9.046e-02,1.485e-01,2.308e-02
-1.048e-01,-1.154e+00,-1.528e+00,3.773e+00,2.676e-01,3.375e-02,1.096e-01,2.307e-02
-1.047e-01,-1.156e+00,-1.528e+00,3.774e+00,2.676e-01,3.375e-02,1.096e-01,2.305e-02
-1.046e-01,-1.159e+00,-1.529e+00,3.775e+00,2.676e-01,3.375e-02,1.096e-01,2.304e-02
-1.044e-01,-1.161e+00,-1.529e+00,3.776e+00,2.676e-01,3.375e-02,1.096e-01,2.302e-02
-1.043e-01,-1.164e+00,-1.528e+00,3.777e+00,2.676e-01,3.375e-02,1.096e-01,2.300e-02
-1.042e-01,-1.167e+00,-1.528e+00,3.778e+00,2.676e-01,3.375e-02,1.096e-01,2.298e-02
-1.041e-01,-1.169e+00,-1.528e+00,3.780e+00,2.528e-01,1.114e-01,1.384e-01,2.297e-02
-1.040e-01,-1.172e+00,-1.528e+00,3.781e+00,2.528e-01,1.114e-01,1.384e-01,2.295e-02
-1.039e-01,-1.174e+00,-1.527e+00,3.782e+00,2.528e-01,-4.388e-02,1.445e-01,2.293e-02
-1.038e-01,-1.177e+00,-1.527e+00,3.784e+00,2.528e-01,-4.388e-02,1.445e-01,2.291e-02
-1.037e-01,-1.179e+00,-1.527e+00,3.785e+00,2.528e-01,-4.388e-02,1.445e-01,2.289e-02
-1.036e-01,-1.182e+00,-1.527e+00,3.787e+00,2.528e-01,1.114e-01,1.384e-01,2.287e-02
-1.035e-01,-1.184e+00,-1.527e+00,3.788e+00,2.528e-01,-4.388e-02,1.445e-01,2.286e-02
-1.033e-01,-1.187e+00,-1.527e+00,3.789e+00,2.528e-01,-4.388e-02,1.445e-01,2.284e-02
-1.032e-01,-1.189e+00,-1.527e+00,3.791e+00,6.596e-02,4.410e-02,1.498e-01,2.282e-02
-1.032e-01,-1.191e+00,-1.527e+00,3.792e+00,6.596e-02,4.410e-02,1.498e-01,2.281e-02
-1.031e-01,-1.192e+00,-1.527e+00,3.794e+00,2.053e-01,-1.163e-01,1.451e-01,2.280e-02
-1.031e-01,-1.194e+00,-1.527e+00,3.795e+00,3.928e-02,1.114e-01,1.491e-01,2.279e-02
-1.030e-01,-1.195e+00,-1.527e+00,3.797e+00,3.928e-02,1.114e-01,1.491e-01,2.279e-02
-1.030e-01,-1.195e+00,-1.526e+00,3.798e+00,2.646e-01,-2.405e-01,1.103e-01,2.278e-02
-1.029e-01,-1.197e+00,-1.526e+00,3.799e+00,2.646e-01,-2.405e-01,1.103e-01,2.277e-02
-1.028e-01,-1.199e+00,-1.527e+00,3.801e+00,2.617e-01,3.893e-02,1.063e-01,2.276e-02
-1.027e-01,-1.201e+00,-1.528e+00,3.802e+00,2.617e-01,3.893e-02,1.063e-01,2.274e-02
-1.026e-01,-1.204e+00,-1.528e+00,3.803e+00,2.617e-01,3.893e-02,1.063e-01,2.273e-02
-1.025e-01,-1.206e+00,-1.527e+00,3.804e+00,2.617e-01,3.893e-02,1.063e-01,2.272e-02
-1.024e-01,-1.209e+00,-1.527e+00,3.805e+00,2.646e-01,-2.405e-01,1.103e-01,2.270e-02
-1.023e-01,-1.212e+00,-1.527e+00,3.806e+00,2.231e-01,1.822e-02,1.465e-01,2.269e-02
-1.022e-01,-1.214e+00,-1.528e+00,3.807e+00,2.231e-01,1.822e-02,1.465e-01,2.267e-02
-1.021e-01,-1.216e+00,-1.528e+00,3.809e+00,2.053e-01,6.998e-02,1.478e-01,2.266e-02
-1.020e-01,-1.218e+00,-1.527e+00,3.810e+00,2.053e-01,6.998e-02,1.478e-01,2.265e-02
-1.019e-01,-1.220e+00,-1.527e+00,3.812e+00,2.409e-01,-1.577e-01,1.445e-01,2.264e-02
-1.018e-01,-1.223e+00,-1.527e+00,3.813e+00,2.409e-01,-1.577e-01,1.445e-01,2.263e-02
-1.017e-01,-1.225e+00,-1.528e+00,3.815e+00,2.053e-01,6.998e-02,1.478e-01,2.262e-02
-1.016e-01,-1.227e+00,-1.529e+00,3.816e+00,2.053e-01,6.998e-02,1.478e-01,2.261e-02
-1.015e-01,-1.229e+00,-1.528e+00,3.818e+00,2.053e-01,6.998e-02,1.478e-01,2.260e-02
-1.014e-01,-1.231e+00,-1.528e+00,3.819e+00,3.631e-02,9.586e-02,1.491e-01,2.260e-02
-1.014e-01,-1.233e+00,-1.527e+00,3.821e+00,1.312e-01,-5.423e-02,1.465e-01,2.259e-02
-1.013e-01,-1.234e+00,-1.527e+00,3.822e+00,1.312e-01,-5.423e-02,1.465e-01,2.259e-02
-1.012e-01,-1.235e+00,-1.527e+00,3.823e+00,1.312e-01,-5.423e-02,1.465e-01,2.258e-02
-1.012e-01,-1.236e+00,-1.528e+00,3.825e+00,2.617e-01,-2.318e-02,1.110e-01,2.257e-02
-1.011e-01,-1.238e+00,-1.528e+00,3.826e+00,2.617e-01,-2.318e-02,1.110e-01,2.257e-02
-1.010e-01,-1.241e+00,-1.528e+00,3.827e+00,2.646e-01,1.305e-02,1.103e-01,2.256e-02
-1.009e-01,-1.243e+00,-1.528e+00,3.828e+00,2.646e-01,1.305e-02,1.103e-01,2.255e-02
-1.008e-01,-1.246e+00,-1.528e+00,3.829e+00,2.646e-01,1.305e-02,1.103e-01,2.255e-02
-1.007e-01,-1.248e+00,-1.528e+00,3.830e+00,2.646e-01,1.305e-02,1.103e-01,2.254e-02
-1.006e-01,-1.251e+00,-1.528e+00,3.832e+00,1.520e-01,-2.835e-02,1.498e-01,2.253e-02
-1.005e-01,-1.253e+00,-1.528e+00,3.833e+00,1.520e-01,-2.835e-02,1.498e-01,2.253e-02
-1.004e-01,-1.255e+00,-1.529e+00,3.835e+00,1.520e-01,-2.835e-02,1.498e-01,2.252e-02
-1.003e-01,-1.257e+00,-1.529e+00,3.836e+00,1.520e-01,-2.835e-02,1.498e-01,2.252e-02
-1.003e-01,-1.258e+00,-1.529e+00,3.838e+00,1.520e-01,-2.835e-02,1.498e-01,2.252e-02
-1.002e-01,-1.260e+00,-1.529e+00,3.839e+00,1.520e-01,-2.835e-02,1.498e-01,2.251e-02
-1.001e-01,-1.261e+00,-1.530e+00,3.841e+00,1.520e-01,-2.835e-02,1.498e-01,2.251e-02
-1.001e-01,-1.263e+00,-1.530e+00,3.842e+00,1.520e-01,-2.835e-02,1.498e-01,2.251e-02
-1.000e-01,-1.264e+00,-1.530e+00,3.844e+00,1.520e-01,-2.835e-02,1.498e-01,2.251e-02
-9.996e-02,-1.266e+00,-1.530e+00,3.845e+00,1.282e-01,2.340e-02,1.498e-01,2.251e-02
-9.990e-02,-1.267e+00,-1.531e+00,3.847e+00,1.282e-01,2.340e-02,1.498e-01,2.251e-02
-9.985e-02,-1.269e+00,-1.530e+00,3.848e+00,1.282e-01,2.340e-02,1.498e-01,2.251e-02
-9.979e-02,-1.270e+00,-1.530e+00,3.850e+00,1.282e-01,2.340e-02,1.498e-01,2.252e-02
-9.974e-02,-1.271e+00,-1.530e+00,3.851e+00,2.617e-01,5.445e-02,1.203e-01,2.252e-02
-9.967e-02,-1.273e+00,-1.530e+00,3.852e+00,2.617e-01,5.445e-02,1.203e-01,2.252e-02
-9.957e-02,-1.275e+00,-1.529e+00,3.853e+00,2.617e-01,5.445e-02,1.203e-01,2.252e-02
-9.946e-02,-1.278e+00,-1.529e+00,3.855e+00,2.617e-01,5.445e-02,1.203e-01,2.252e-02
-9.935e-02,-1.280e+00,-1.529e+00,3.856e+00,2.617e-01,5.445e-02,1.203e-01,2.251e-02
-9.924e-02,-1.283e+00,-1.528e+00,3.857e+00,2.617e-01,5.445e-02,1.203e-01,2.251e-02
-9.913e-02,-1.286e+00,-1.528e+00,3.858e+00,2.617e-01,5.445e-02,1.203e-01,2.251e-02
-9.902e-02,-1.288e+00,-1.527e+00,3.859e+00,2.617e-01,5.445e-02,1.203e-01,2.251e-02
-9.891e-02,-1.291e+00,-1.527e+00,3.861e+00,2.706e-01,-7.493e-02,1.190e-01,2.250e-02
-9.879e-02,-1.293e+00,-1.527e+00,3.862e+00,2.083e-01,-9.046e-02,1.465e-01,2.250e-02
-9.869e-02,-1.296e+00,-1.527e+00,3.863e+00,1.638e-01,-4.388e-02,1.491e-01,2.249e-02
-9.860e-02,-1.298e+00,-1.528e+00,3.865e+00,1.638e-01,-4.388e-02,1.491e-01,2.249e-02
-9.853e-02,-1.300e+00,-1.528e+00,3.866e+00,1.638e-01,-4.388e-02,1.491e-01,2.249e-02
-9.846e-02,-1.301e+00,-1.529e+00,3.868e+00,1.638e-01,-4.388e-02,1.491e-01,2.249e-02
-9.839e-02,-1.303e+00,-1.529e+00,3.869e+00,1.638e-01,-4.388e-02,1.491e-01,2.250e-02
-9.832e-02,-1.305e+00,-1.530e+00,3.871e+00,1.638e-01,-4.388e-02,1.491e-01,2.250e-02
-9.825e-02,-1.306e+00,-1.530e+00,3.872e+00,1.638e-01,-4.388e-02,1.491e-01,2.250e-02
-9.818e-02,-1.308e+00,-1.531e+00,3.874e+00,1.638e-01,-4.388e-02,1.491e-01,2.251e-02
-9.812e-02,-1.309e+00,-1.531e+00,3.875e+00,1.638e-01,-4.388e-02,1.491e-01,2.251e-02
-9.805e-02,-1.311e+00,-1.531e+00,3.877e+00,1.638e-01,-4.388e-02,1.491e-01,2.252e-02
-9.799e-02,-1.313e+00,-1.532e+00,3.878e+00,2.676e-01,2.698e-03,1.317e-01,2.252e-02
-9.791e-02,-1.315e+00,-1.532e+00,3.880e+00,2.676e-01,2.698e-03,1.317e-01,2.253e-02
-9.781e-02,-1.317e+00,-1.532e+00,3.881e+00,2.676e-01,-5.423e-02,1.237e-01,2.255e-02
-9.771e-02,-1.320e+00,-1.532e+00,3.882e+00,2.676e-01,-5.423e-02,1.237e-01,2.256e-02
-9.761e-02,-1.322e+00,-1.532e+00,3.883e+00,2.676e-01,-5.423e-02,1.237e-01,2.257e-02
-9.751e-02,-1.325e+00,-1.533e+00,3.885e+00,2.676e-01,-5.423e-02,1.237e-01,2.259e-02
-9.741e-02,-1.328e+00,-1.533e+00,3.886e+00,2.676e-01,-5.423e-02,1.237e-01,2.260e-02
-9.731e-02,-1.330e+00,-1.533e+00,3.887e+00,2.676e-01,-5.423e-02,1.237e-01,2.262e-02
-9.721e-02,-1.333e+00,-1.533e+00,3.888e+00,1.431e-01,3.375e-02,1.498e-01,2.264e-02
-9.713e-02,-1.335e+00,-1.533e+00,3.890e+00,1.431e-01,3.375e-02,1.498e-01,2.265e-02
-9.707e-02,-1.337e+00,-1.533e+00,3.891e+00,1.431e-01,3.375e-02,1.498e-01,2.267e-02
-9.701e-02,-1.338e+00,-1.533e+00,3.893e+00,1.431e-01,3.375e-02,1.498e-01,2.268e-02
-9.696e-02,-1.340e+00,-1.532e+00,3.894e+00,1.431e-01,3.375e-02,1.498e-01,2.269e-02
-9.690e-02,-1.341e+00,-1.532e+00,3.896e+00,1.431e-01,3.375e-02,1.498e-01,2.270e-02
-9.685e-02,-1.343e+00,-1.532e+00,3.897e+00,1.431e-01,3.375e-02,1.498e-01,2.270e-02
-9.679e-02,-1.344e+00,-1.531e+00,3.899e+00,1.015e-01,7.873e-03,1.512e-01,2.271e-02
-9.674e-02,-1.345e+00,-1.531e+00,3.900e+00,1.015e-01,7.873e-03,1.512e-01,2.272e-02
-9.670e-02,-1.346e+00,-1.531e+00,3.902e+00,1.015e-01,7.873e-03,1.512e-01,2.273e-02
-9.666e-02,-1.347e+00,-1.531e+00,3.903e+00,2.617e-01,5.445e-02,1.116e-01,2.273e-02
-9.659e-02,-1.349e+00,-1.531e+00,3.904e+00,2.617e-01,5.445e-02,1.116e-01,2.274e-02
-9.649e-02,-1.351e+00,-1.530e+00,3.906e+00,2.617e-01,5.445e-02,1.116e-01,2.275e-02
-9.639e-02,-1.354e+00,-1.530e+00,3.907e+00,2.587e-01,1.321e-01,1.317e-01,2.277e-02
-9.629e-02,-1.356e+00,-1.529e+00,3.908e+00,2.587e-01,1.321e-01,1.317e-01,2.278e-02
-9.618e-02,-1.359e+00,-1.529e+00,3.909e+00,2.587e-01,1.321e-01,1.317e-01,2.279e-02
-9.607e-02,-1.362e+00,-1.528e+00,3.911e+00,2.587e-01,1.321e-01,1.317e-01,2.280e-02
-9.596e-02,-1.364e+00,-1.527e+00,3.912e+00,2.617e-01,-5.941e-02,1.270e-01,2.280e-02
-9.585e-02,-1.367e+00,-1.526e+00,3.913e+00,2.617e-01,-5.941e-02,1.270e-01,2.281e-02
-9.573e-02,-1.369e+00,-1.527e+00,3.915e+00,2.587e-01,-2.478e-03,1.257e-01,2.282e-02
-9.562e-02,-1.372e+00,-1.527e+00,3.916e+00,2.587e-01,-2.478e-03,1.257e-01,2.282e-02
-9.551e-02,-1.374e+00,-1.527e+00,3.917e+00,1.905e-01,-1.370e-01,1.478e-01,2.283e-02
-9.541e-02,-1.377e+00,-1.528e+00,3.918e+00,1.579e-01,-2.478e-03,1.498e-01,2.284e-02
-9.532e-02,-1.379e+00,-1.528e+00,3.920e+00,1.579e-01,-2.478e-03,1.498e-01,2.285e-02
-9.525e-02,-1.380e+00,-1.528e+00,3.921e+00,1.579e-01,-2.478e-03,1.498e-01,2.286e-02
-9.518e-02,-1.382e+00,-1.528e+00,3.923e+00,1.579e-01,-2.478e-03,1.498e-01,2.287e-02
-9.512e-02,-1.383e+00,-1.528e+00,3.924e+00,1.579e-01,-2.478e-03,1.498e-01,2.287e-02
-9.505e-02,-1.385e+00,-1.528e+00,3.926e+00,1.579e-01,-2.478e-03,1.498e-01,2.288e-02
-9.498e-02,-1.387e+00,-1.528e+00,3.927e+00,1.579e-01,-2.478e-03,1.498e-01,2.289e-02
-9.492e-02,-1.388e+00,-1.528e+00,3.929e+00,1.579e-01,-2.478e-03,1.498e-01,2.290e-02
-9.485e-02,-1.390e+00,-1.528e+00,3.930e+00,2.617e-01,1.305e-02,1.190e-01,2.291e-02
-9.476e-02,-1.392e+00,-1.528e+00,3.932e+00,2.617e-01,1.305e-02,1.190e-01,2.292e-02
-9.466e-02,-1.394e+00,-1.528e+00,3.933e+00,2.617e-01,-3.871e-02,1.237e-01,2.294e-02
-9.455e-02,-1.397e+00,-1.528e+00,3.934e+00,2.617e-01,-3.871e-02,1.237e-01,2.295e-02
-9.444e-02,-1.399e+00,-1.529e+00,3.935e+00,2.617e-01,-3.871e-02,1.237e-01,2.297e-02
-9.433e-02,-1.402e+00,-1.529e+00,3.937e+00,2.617e-01,-3.871e-02,1.237e-01,2.299e-02
-9.422e-02,-1.405e+00,-1.529e+00,3.938e+00,2.617e-01,-3.871e-02,1.237e-01,2.301e-02
-9.411e-02,-1.407e+00,-1.530e+00,3.939e+00,2.617e-01,-3.871e-02,1.237e-01,2.303e-02
-9.401e-02,-1.410e+00,-1.530e+00,3.940e+00,2.617e-01,-3.871e-02,1.237e-01,2.305e-02
-9.390e-02,-1.412e+00,-1.530e+00,3.942e+00,2.617e-01,-3.871e-02,1.237e-01,2.307e-02
-9.380e-02,-1.415e+00,-1.530e+00,3.943e+00,1.075e-01,-4.906e-02,1.512e-01,2.310e-02
-9.372e-02,-1.417e+00,-1.531e+00,3.944e+00,1.075e-01,-4.906e-02,1.512e-01,2.312e-02
-9.366e-02,-1.418e+00,-1.531e+00,3.946e+00,1.075e-01,-4.906e-02,1.512e-01,2.313e-02
-9.362e-02,-1.420e+00,-1.532e+00,3.947e+00,1.727e-01,-7.493e-02,1.478e-01,2.314e-02
-9.356e-02,-1.421e+00,-1.532e+00,3.949e+00,1.727e-01,-7.493e-02,1.478e-01,2.316e-02
-9.350e-02,-1.423e+00,-1.533e+00,3.950e+00,1.727e-01,-7.493e-02,1.478e-01,2.318e-02
-9.344e-02,-1.424e+00,-1.534e+00,3.952e+00,1.727e-01,-7.493e-02,1.478e-01,2.320e-02
-9.338e-02,-1.426e+00,-1.535e+00,3.953e+00,1.727e-01,-7.493e-02,1.478e-01,2.323e-02
-9.331e-02,-1.428e+00,-1.535e+00,3.955e+00,1.727e-01,-7.493e-02,1.478e-01,2.325e-02
-9.325e-02,-1.429e+00,-1.536e+00,3.956e+00,2.646e-01,4.928e-02,1.197e-01,2.328e-02
-9.318e-02,-1.431e+00,-1.536e+00,3.957e+00,2.646e-01,4.928e-02,1.197e-01,2.331e-02
-9.310e-02,-1.434e+00,-1.536e+00,3.959e+00,2.646e-01,4.928e-02,1.197e-01,2.335e-02
-9.301e-02,-1.437e+00,-1.536e+00,3.960e+00,2.676e-01,1.838e-01,1.371e-01,2.340e-02
-9.292e-02,-1.439e+00,-1.536e+00,3.961e+00,2.676e-01,1.838e-01,1.371e-01,2.344e-02
-9.283e-02,-1.442e+00,-1.535e+00,3.962e+00,2.676e-01,1.838e-01,1.371e-01,2.348e-02
-9.273e-02,-1.444e+00,-1.534e+00,3.964e+00,2.676e-01,1.838e-01,1.371e-01,2.352e-02
-9.264e-02,-1.447e+00,-1.533e+00,3.965e+00,2.676e-01,1.838e-01,1.371e-01,2.356e-02
-9.254e-02,-1.449e+00,-1.532e+00,3.967e+00,2.646e-01,1.269e-01,1.358e-01,2.360e-02
-9.245e-02,-1.452e+00,-1.532e+00,3.968e+00,2.646e-01,1.269e-01,1.358e-01,2.363e-02
-9.235e-02,-1.454e+00,-1.531e+00,3.969e+00,2.646e-01,1.269e-01,1.358e-01,2.367e-02
-9.224e-02,-1.457e+00,-1.530e+00,3.971e+00,8.672e-02,-3.871e-02,1.532e-01,2.370e-02
-9.217e-02,-1.459e+00,-1.530e+00,3.972e+00,8.672e-02,-3.871e-02,1.532e-01,2.372e-02
-9.212e-02,-1.460e+00,-1.530e+00,3.974e+00,8.672e-02,-3.871e-02,1.532e-01,2.374e-02
-9.208e-02,-1.461e+00,-1.531e+00,3.975e+00,8.672e-02,-3.871e-02,1.532e-01,2.375e-02
-9.205e-02,-1.462e+00,-1.531e+00,3.977e+00,8.672e-02,-3.871e-02,1.532e-01,2.376e-02
-9.201e-02,-1.463e+00,-1.531e+00,3.978e+00,8.672e-02,-3.871e-02,1.532e-01,2.377e-02
-9.198e-02,-1.464e+00,-1.532e+00,3.980e+00,8.672e-02,-3.871e-02,1.532e-01,2.378e-02
-9.194e-02,-1.464e+00,-1.532e+00,3.981e+00,8.672e-02,-3.871e-02,1.532e-01,2.380e-02
-9.191e-02,-1.465e+00,-1.533e+00,3.983e+00,2.587e-01,3.893e-02,1.190e-01,2.381e-02
-9.185e-02,-1.467e+00,-1.533e+00,3.984e+00,2.587e-01,3.893e-02,1.190e-01,2.384e-02
-9.176e-02,-1.469e+00,-1.532e+00,3.985e+00,2.587e-01,3.893e-02,1.190e-01,2.387e-02
-9.166e-02,-1.472e+00,-1.532e+00,3.987e+00,2.587e-01,3.893e-02,1.190e-01,2.391e-02
-9.156e-02,-1.474e+00,-1.532e+00,3.988e+00,2.587e-01,3.893e-02,1.190e-01,2.395e-02
-9.146e-02,-1.477e+00,-1.531e+00,3.989e+00,2.646e-01,5.963e-02,1.337e-01,2.399e-02
-9.136e-02,-1.479e+00,-1.531e+00,3.990e+00,2.646e-01,5.963e-02,1.337e-01,2.403e-02
-9.125e-02,-1.482e+00,-1.531e+00,3.992e+00,2.646e-01,5.963e-02,1.337e-01,2.407e-02
-9.115e-02,-1.485e+00,-1.530e+00,3.993e+00,2.646e-01,5.963e-02,1.337e-01,2.410e-02
-9.104e-02,-1.487e+00,-1.530e+00,3.994e+00,2.646e-01,5.963e-02,1.337e-01,2.414e-02
-9.094e-02,-1.490e+00,-1.530e+00,3.996e+00,2.646e-01,5.963e-02,1.337e-01,2.418e-02
-9.083e-02,-1.492e+00,-1.529e+00,3.997e+00,2.646e-01,5.963e-02,1.337e-01,2.422e-02
-9.072e-02,-1.495e+00,-1.529e+00,3.998e+00,2.646e-01,5.963e-02,1.337e-01,2.426e-02
-9.061e-02,-1.498e+00,-1.529e+00,4.000e+00,9.858e-02,-2.835e-02,1.532e-01,2.429e-02
-9.053e-02,-1.500e+00,-1.529e+00,4.001e+00,9.858e-02,-2.835e-02,1.532e-01,2.432e-02
-9.048e-02,-1.501e+00,-1.529e+00,4.003e+00,1.104e-01,-6.458e-02,1.518e-01,2.434e-02
-9.043e-02,-1.502e+00,-1.529e+00,4.004e+00,1.104e-01,-6.458e-02,1.518e-01,2.436e-02
-9.038e-02,-1.503e+00,-1.530e+00,4.006e+00,1.104e-01,-6.458e-02,1.518e-01,2.437e-02
-9.034e-02,-1.504e+00,-1.530e+00,4.007e+00,1.104e-01,-6.458e-02,1.518e-01,2.439e-02
-9.029e-02,-1.505e+00,-1.531e+00,4.009e+00,2.646e-01,4.410e-02,1.270e-01,2.441e-02
-9.022e-02,-1.507e+00,-1.531e+00,4.010e+00,2.646e-01,4.410e-02,1.270e-01,2.444e-02
-9.013e-02,-1.509e+00,-1.531e+00,4.011e+00,2.646e-01,4.410e-02,1.270e-01,2.448e-02
-9.003e-02,-1.512e+00,-1.531e+00,4.013e+00,2.646e-01,4.410e-02,1.270e-01,2.453e-02
-8.993e-02,-1.515e+00,-1.531e+00,4.014e+00,2.646e-01,4.410e-02,1.270e-01,2.457e-02
-8.982e-02,-1.517e+00,-1.531e+00,4.015e+00,1.935e-01,-7.653e-03,1.471e-01,2.462e-02
-8.973e-02,-1.519e+00,-1.531e+00,4.017e+00,1.935e-01,-7.653e-03,1.471e-01,2.466e-02
-8.965e-02,-1.522e+00,-1.531e+00,4.018e+00,1.935e-01,-7.653e-03,1.471e-01,2.470e-02
-8.957e-02,-1.523e+00,-1.531e+00,4.019e+00,1.935e-01,-7.653e-03,1.471e-01,2.474e-02
-8.949e-02,-1.525e+00,-1.531e+00,4.021e+00,1.935e-01,-7.653e-03,1.471e-01,2.477e-02
-8.941e-02,-1.527e+00,-1.531e+00,4.022e+00,1.312e-01,-1.283e-02,1.498e-01,2.481e-02
-8.934e-02,-1.529e+00,-1.531e+00,4.024e+00,1.312e-01,-1.283e-02,1.498e-01,2.484e-02
-8.929e-02,-1.530e+00,-1.531e+00,4.025e+00,1.312e-01,-1.283e-02,1.498e-01,2.487e-02
-8.923e-02,-1.532e+00,-1.531e+00,4.027e+00,1.312e-01,-1.283e-02,1.498e-01,2.489e-02
-8.918e-02,-1.533e+00,-1.531e+00,4.028e+00,1.312e-01,-1.283e-02,1.498e-01,2.492e-02
-8.913e-02,-1.534e+00,-1.531e+00,4.030e+00,1.312e-01,-1.283e-02,1.498e-01,2.495e-02
-8.908e-02,-1.536e+00,-1.531e+00,4.031e+00,1.312e-01,-1.283e-02,1.498e-01,2.497e-02
-8.902e-02,-1.537e+00,-1.532e+00,4.033e+00,1.312e-01,-1.283e-02,1.498e-01,2.500e-02
-8.897e-02,-1.538e+00,-1.532e+00,4.034e+00,9.622e-03,3.893e-02,1.532e-01,2.503e-02
-8.894e-02,-1.539e+00,-1.532e+00,4.036e+00,2.646e-01,7.873e-03,1.358e-01,2.505e-02
-8.889e-02,-1.541e+00,-1.532e+00,4.037e+00,2.646e-01,7.873e-03,1.358e-01,2.507e-02
-8.880e-02,-1.543e+00,-1.531e+00,4.039e+00,2.646e-01,7.873e-03,1.358e-01,2.512e-02
-8.870e-02,-1.545e+00,-1.531e+00,4.040e+00,2.646e-01,7.873e-03,1.358e-01,2.518e-02
-8.859e-02,-1.548e+00,-1.531e+00,4.041e+00,2.646e-01,7.873e-03,1.358e-01,2.523e-02
-8.849e-02,-1.551e+00,-1.531e+00,4.043e+00,2.646e-01,7.873e-03,1.358e-01,2.529e-02
-8.839e-02,-1.553e+00,-1.531e+00,4.044e+00,2.231e-01,1.217e-01,1.438e-01,2.535e-02
-8.829e-02,-1.556e+00,-1.531e+00,4.046e+00,2.231e-01,1.217e-01,1.438e-01,2.540e-02
-8.819e-02,-1.558e+00,-1.530e+00,4.047e+00,8.672e-02,2.698e-03,1.512e-01,2.545e-02
-8.812e-02,-1.560e+00,-1.529e+00,4.048e+00,8.672e-02,2.698e-03,1.512e-01,2.548e-02
-8.808e-02,-1.561e+00,-1.529e+00,4.050e+00,8.672e-02,2.698e-03,1.512e-01,2.550e-02
-8.804e-02,-1.562e+00,-1.529e+00,4.052e+00,8.672e-02,2.698e-03,1.512e-01,2.552e-02
-8.800e-02,-1.563e+00,-1.529e+00,4.053e+00,8.672e-02,2.698e-03,1.512e-01,2.554e-02
-8.796e-02,-1.564e+00,-1.529e+00,4.055e+00,8.672e-02,2.698e-03,1.512e-01,2.556e-02
-8.793e-02,-1.564e+00,-1.529e+00,4.056e+00,8.672e-02,2.698e-03,1.512e-01,2.558e-02
-8.789e-02,-1.565e+00,-1.529e+00,4.058e+00,8.672e-02,2.698e-03,1.512e-01,2.559e-02
-8.785e-02,-1.566e+00,-1.529e+00,4.059e+00,8.672e-02,2.698e-03,1.512e-01,2.561e-02
-8.782e-02,-1.567e+00,-1.528e+00,4.061e+00,8.672e-02,2.698e-03,1.512e-01,2.563e-02
-8.778e-02,-1.568e+00,-1.528e+00,4.062e+00,2.617e-01,1.217e-01,1.291e-01,2.565e-02
-8.771e-02,-1.570e+00,-1.528e+00,4.063e+00,2.617e-01,1.217e-01,1.291e-01,2.568e-02
-8.761e-02,-1.572e+00,-1.528e+00,4.065e+00,2.617e-01,1.217e-01,1.291e-01,2.573e-02
-8.751e-02,-1.574e+00,-1.527e+00,4.066e+00,2.646e-01,-4.388e-02,1.297e-01,2.577e-02
-8.740e-02,-1.577e+00,-1.527e+00,4.067e+00,2.646e-01,-4.388e-02,1.297e-01,2.582e-02
-8.728e-02,-1.579e+00,-1.527e+00,4.069e+00,1.727e-01,-4.906e-02,1.491e-01,2.588e-02
-8.718e-02,-1.582e+00,-1.527e+00,4.070e+00,1.727e-01,-4.906e-02,1.491e-01,2.592e-02
-8.710e-02,-1.584e+00,-1.527e+00,4.072e+00,2.024e-01,6.998e-02,1.471e-01,2.596e-02
-8.702e-02,-1.585e+00,-1.527e+00,4.073e+00,2.024e-01,6.998e-02,1.471e-01,2.600e-02
-8.693e-02,-1.587e+00,-1.527e+00,4.074e+00,1.727e-01,-4.906e-02,1.491e-01,2.604e-02
-8.685e-02,-1.589e+00,-1.527e+00,4.076e+00,1.727e-01,-4.906e-02,1.491e-01,2.608e-02
-8.677e-02,-1.591e+00,-1.527e+00,4.077e+00,1.727e-01,-4.906e-02,1.491e-01,2.612e-02
-8.669e-02,-1.593e+00,-1.527e+00,4.079e+00,2.024e-01,6.998e-02,1.471e-01,2.616e-02
-8.661e-02,-1.595e+00,-1.527e+00,4.080e+00,2.024e-01,6.998e-02,1.471e-01,2.620e-02
-8.652e-02,-1.597e+00,-1.527e+00,4.082e+00,1.727e-01,-4.906e-02,1.491e-01,2.624e-02
-8.644e-02,-1.599e+00,-1.527e+00,4.083e+00,1.727e-01,-4.906e-02,1.491e-01,2.629e-02
-8.636e-02,-1.600e+00,-1.527e+00,4.085e+00,9.858e-02,-1.215e-01,1.518e-01,2.633e-02
-8.630e-02,-1.602e+00,-1.528e+00,4.086e+00,-9.417e-02,9.068e-02,1.545e-01,2.636e-02
-8.629e-02,-1.602e+00,-1.528e+00,4.088e+00,2.439e-01,1.321e-01,1.438e-01,2.637e-02
-8.625e-02,-1.603e+00,-1.527e+00,4.089e+00,2.439e-01,1.321e-01,1.438e-01,2.639e-02
-8.616e-02,-1.605e+00,-1.526e+00,4.091e+00,2.646e-01,-4.906e-02,1.384e-01,2.643e-02
-8.606e-02,-1.607e+00,-1.525e+00,4.092e+00,2.646e-01,-4.906e-02,1.384e-01,2.648e-02
-8.594e-02,-1.610e+00,-1.525e+00,4.094e+00,2.646e-01,-4.906e-02,1.384e-01,2.654e-02
-8.582e-02,-1.612e+00,-1.526e+00,4.095e+00,2.646e-01,-4.906e-02,1.384e-01,2.660e-02
-8.571e-02,-1.615e+00,-1.526e+00,4.096e+00,2.646e-01,-4.906e-02,1.384e-01,2.666e-02
-8.559e-02,-1.618e+00,-1.526e+00,4.098e+00,2.646e-01,-4.906e-02,1.384e-01,2.672e-02
-8.547e-02,-1.620e+00,-1.526e+00,4.099e+00,-4.079e-02,4.410e-02,1.538e-01,2.678e-02
-8.541e-02,-1.622e+00,-1.526e+00,4.101e+00,-4.079e-02,4.410e-02,1.538e-01,2.681e-02
-8.541e-02,-1.622e+00,-1.526e+00,4.102e+00,-4.079e-02,4.410e-02,1.538e-01,2.682e-02
-8.542e-02,-1.621e+00,-1.526e+00,4.104e+00,-4.079e-02,4.410e-02,1.538e-01,2.681e-02
-8.543e-02,-1.621e+00,-1.525e+00,4.105e+00,-4.079e-02,4.410e-02,1.538e-01,2.680e-02
-8.545e-02,-1.621e+00,-1.525e+00,4.107e+00,-4.079e-02,4.410e-02,1.538e-01,2.679e-02
-8.547e-02,-1.620e+00,-1.524e+00,4.108e+00,-4.079e-02,4.410e-02,1.538e-01,2.678e-02
-8.549e-02,-1.620e+00,-1.524e+00,4.110e+00,-4.079e-02,4.410e-02,1.538e-01,2.678e-02
-8.551e-02,-1.619e+00,-1.523e+00,4.111e+00,-4.079e-02,4.410e-02,1.538e-01,2.677e-02
-8.553e-02,-1.619e+00,-1.523e+00,4.113e+00,2.646e-01,-4.906e-02,1.384e-01,2.676e-02
-8.549e-02,-1.620e+00,-1.523e+00,4.114e+00,2.617e-01,1.822e-02,1.337e-01,2.678e-02
-8.539e-02,-1.622e+00,-1.523e+00,4.116e+00,2.617e-01,1.822e-02,1.337e-01,2.682e-02
-8.527e-02,-1.624e+00,-1.523e+00,4.117e+00,2.617e-01,1.822e-02,1.337e-01,2.687e-02
-8.514e-02,-1.627e+00,-1.522e+00,4.118e+00,2.646e-01,-4.388e-02,1.297e-01,2.693e-02
-8.502e-02,-1.630e+00,-1.522e+00,4.120e+00,2.646e-01,-4.388e-02,1.297e-01,2.698e-02
-8.489e-02,-1.632e+00,-1.523e+00,4.121e+00,2.646e-01,-4.388e-02,1.297e-01,2.704e-02
-8.477e-02,-1.635e+00,-1.523e+00,4.122e+00,2.646e-01,-4.388e-02,1.297e-01,2.710e-02
-8.464e-02,-1.638e+00,-1.523e+00,4.124e+00,2.646e-01,-4.388e-02,1.297e-01,2.716e-02
-8.451e-02,-1.640e+00,-1.523e+00,4.125e+00,1.757e-01,3.375e-02,1.485e-01,2.722e-02
-8.441e-02,-1.642e+00,-1.523e+00,4.126e+00,1.757e-01,3.375e-02,1.485e-01,2.727e-02
-8.432e-02,-1.644e+00,-1.523e+00,4.128e+00,1.757e-01,3.375e-02,1.485e-01,2.732e-02
-8.423e-02,-1.646e+00,-1.523e+00,4.129e+00,1.757e-01,3.375e-02,1.485e-01,2.736e-02
-8.414e-02,-1.648e+00,-1.522e+00,4.131e+00,1.520e-01,1.305e-02,1.491e-01,2.740e-02
-8.406e-02,-1.650e+00,-1.522e+00,4.132e+00,1.520e-01,1.305e-02,1.491e-01,2.744e-02
-8.399e-02,-1.651e+00,-1.522e+00,4.134e+00,1.520e-01,1.305e-02,1.491e-01,2.748e-02
-8.391e-02,-1.653e+00,-1.522e+00,4.135e+00,1.520e-01,1.305e-02,1.491e-01,2.752e-02
-8.384e-02,-1.654e+00,-1.522e+00,4.137e+00,1.520e-01,1.305e-02,1.491e-01,2.756e-02
-8.376e-02,-1.656e+00,-1.522e+00,4.138e+00,1.520e-01,1.305e-02,1.491e-01,2.759e-02
-8.369e-02,-1.657e+00,-1.521e+00,4.140e+00,2.676e-01,1.528e-01,1.358e-01,2.763e-02
-8.359e-02,-1.659e+00,-1.521e+00,4.141e+00,2.676e-01,1.528e-01,1.358e-01,2.768e-02
-8.347e-02,-1.662e+00,-1.520e+00,4.142e+00,2.291e-01,-3.871e-02,1.425e-01,2.773e-02
-8.335e-02,-1.664e+00,-1.520e+00,4.144e+00,2.291e-01,-3.871e-02,1.425e-01,2.779e-02
-8.323e-02,-1.666e+00,-1.520e+00,4.145e+00,2.291e-01,-3.871e-02,1.425e-01,2.785e-02
-8.312e-02,-1.669e+00,-1.521e+00,4.147e+00,2.469e-01,-8.011e-02,1.418e-01,2.790e-02
-8.300e-02,-1.671e+00,-1.521e+00,4.148e+00,2.469e-01,-8.011e-02,1.418e-01,2.797e-02
-8.288e-02,-1.673e+00,-1.522e+00,4.150e+00,2.469e-01,-8.011e-02,1.418e-01,2.803e-02
-8.276e-02,-1.676e+00,-1.523e+00,4.151e+00,2.469e-01,-8.011e-02,1.418e-01,2.810e-02
-8.264e-02,-1.678e+00,-1.524e+00,4.152e+00,2.469e-01,-8.011e-02,1.418e-01,2.817e-02
-8.253e-02,-1.681e+00,-1.524e+00,4.154e+00,1.134e-01,4.410e-02,1.498e-01,2.825e-02
-8.244e-02,-1.683e+00,-1.525e+00,4.155e+00,1.134e-01,4.410e-02,1.498e-01,2.830e-02
-8.238e-02,-1.684e+00,-1.525e+00,4.157e+00,1.134e-01,4.410e-02,1.498e-01,2.835e-02
-8.232e-02,-1.685e+00,-1.524e+00,4.158e+00,1.134e-01,4.410e-02,1.498e-01,2.839e-02
-8.227e-02,-1.686e+00,-1.524e+00,4.160e+00,1.134e-01,4.410e-02,1.498e-01,2.842e-02
-8.221e-02,-1.688e+00,-1.523e+00,4.161e+00,1.134e-01,4.410e-02,1.498e-01,2.846e-02
-8.216e-02,-1.689e+00,-1.523e+00,4.163e+00,1.134e-01,4.410e-02,1.498e-01,2.849e-02
-8.210e-02,-1.690e+00,-1.522e+00,4.164e+00,1.134e-01,4.410e-02,1.498e-01,2.853e-02
-8.205e-02,-1.691e+00,-1.522e+00,4.166e+00,8.376e-02,2.698e-03,1.505e-01,2.856e-02
-8.200e-02,-1.692e+00,-1.522e+00,4.167e+00,2.765e-01,1.424e-01,1.378e-01,2.859e-02
-8.192e-02,-1.694e+00,-1.521e+00,4.169e+00,2.765e-01,1.424e-01,1.378e-01,2.864e-02
-8.180e-02,-1.696e+00,-1.521e+00,4.170e+00,2.765e-01,1.424e-01,1.378e-01,2.871e-02
-8.168e-02,-1.698e+00,-1.521e+00,4.171e+00,2.765e-01,1.424e-01,1.378e-01,2.878e-02
-8.155e-02,-1.701e+00,-1.521e+00,4.173e+00,2.765e-01,1.424e-01,1.378e-01,2.886e-02
-8.142e-02,-1.704e+00,-1.520e+00,4.174e+00,4.521e-02,6.998e-02,1.491e-01,2.894e-02
-8.133e-02,-1.705e+00,-1.520e+00,4.176e+00,4.521e-02,6.998e-02,1.491e-01,2.899e-02
-8.129e-02,-1.706e+00,-1.519e+00,4.177e+00,4.521e-02,6.998e-02,1.491e-01,2.901e-02
-8.126e-02,-1.707e+00,-1.518e+00,4.179e+00,4.521e-02,6.998e-02,1.491e-01,2.903e-02
-8.123e-02,-1.707e+00,-1.518e+00,4.180e+00,4.521e-02,6.998e-02,1.491e-01,2.904e-02
-8.121e-02,-1.708e+00,-1.517e+00,4.182e+00,4.521e-02,6.998e-02,1.491e-01,2.906e-02
-8.118e-02,-1.708e+00,-1.516e+00,4.183e+00,4.521e-02,6.998e-02,1.491e-01,2.907e-02
-8.116e-02,-1.709e+00,-1.516e+00,4.185e+00,4.521e-02,6.998e-02,1.491e-01,2.908e-02
-8.113e-02,-1.709e+00,-1.515e+00,4.186e+00,4.521e-02,6.998e-02,1.491e-01,2.909e-02
-8.111e-02,-1.709e+00,-1.514e+00,4.188e+00,4.521e-02,6.998e-02,1.491e-01,2.910e-02
-8.108e-02,-1.710e+00,-1.513e+00,4.189e+00,4.521e-02,6.998e-02,1.491e-01,2.912e-02
-8.105e-02,-1.710e+00,-1.513e+00,4.191e+00,4.521e-02,6.998e-02,1.491e-01,2.913e-02
-8.103e-02,-1.711e+00,-1.512e+00,4.192e+00,4.521e-02,6.998e-02,1.491e-01,2.914e-02
-8.100e-02,-1.711e+00,-1.511e+00,4.194e+00,2.646e-01,1.062e-01,1.378e-01,2.915e-02
-8.092e-02,-1.713e+00,-1.511e+00,4.195e+00,2.646e-01,1.062e-01,1.378e-01,2.918e-02
-8.079e-02,-1.715e+00,-1.510e+00,4.196e+00,2.646e-01,1.062e-01,1.378e-01,2.923e-02
-8.064e-02,-1.717e+00,-1.510e+00,4.198e+00,2.646e-01,1.062e-01,1.378e-01,2.928e-02
-8.048e-02,-1.720e+00,-1.509e+00,4.199e+00,2.646e-01,1.062e-01,1.378e-01,2.934e-02
-8.032e-02,-1.722e+00,-1.508e+00,4.200e+00,2.439e-01,1.010e-01,1.425e-01,2.939e-02
-8.017e-02,-1.725e+00,-1.508e+00,4.202e+00,2.439e-01,1.010e-01,1.425e-01,2.945e-02
-8.001e-02,-1.727e+00,-1.507e+00,4.203e+00,2.439e-01,1.010e-01,1.425e-01,2.950e-02
-7.985e-02,-1.730e+00,-1.506e+00,4.205e+00,2.439e-01,1.010e-01,1.425e-01,2.955e-02
-7.969e-02,-1.732e+00,-1.505e+00,4.206e+00,2.439e-01,1.010e-01,1.425e-01,2.960e-02
-7.953e-02,-1.735e+00,-1.504e+00,4.208e+00,2.439e-01,1.010e-01,1.425e-01,2.965e-02
-7.936e-02,-1.737e+00,-1.503e+00,4.209e+00,2.439e-01,1.010e-01,1.425e-01,2.969e-02
-7.919e-02,-1.740e+00,-1.502e+00,4.210e+00,2.617e-01,-1.888e-01,1.391e-01,2.974e-02
-7.902e-02,-1.742e+00,-1.502e+00,4.212e+00,2.617e-01,-1.888e-01,1.391e-01,2.978e-02
-7.885e-02,-1.745e+00,-1.502e+00,4.213e+00,-1.120e-01,8.033e-02,1.532e-01,2.983e-02
-7.879e-02,-1.746e+00,-1.502e+00,4.215e+00,-1.120e-01,8.033e-02,1.532e-01,2.985e-02
-7.882e-02,-1.745e+00,-1.502e+00,4.216e+00,-1.120e-01,8.033e-02,1.532e-01,2.984e-02
-7.888e-02,-1.744e+00,-1.501e+00,4.218e+00,-1.120e-01,8.033e-02,1.532e-01,2.982e-02
-7.896e-02,-1.743e+00,-1.500e+00,4.219e+00,2.498e-01,-1.215e-01,1.398e-01,2.981e-02
-7.893e-02,-1.743e+00,-1.500e+00,4.221e+00,2.498e-01,-1.215e-01,1.398e-01,2.981e-02
-7.880e-02,-1.745e+00,-1.501e+00,4.222e+00,2.498e-01,7.873e-03,1.411e-01,2.985e-02
-7.864e-02,-1.748e+00,-1.502e+00,4.224e+00,2.498e-01,7.873e-03,1.411e-01,2.989e-02
-7.847e-02,-1.750e+00,-1.502e+00,4.225e+00,2.498e-01,7.873e-03,1.411e-01,2.994e-02
-7.830e-02,-1.753e+00,-1.502e+00,4.226e+00,2.498e-01,7.873e-03,1.411e-01,2.999e-02
-7.813e-02,-1.755e+00,-1.502e+00,4.228e+00,2.498e-01,7.873e-03,1.411e-01,3.005e-02
-7.795e-02,-1.758e+00,-1.502e+00,4.229e+00,2.498e-01,7.873e-03,1.411e-01,3.010e-02
-7.778e-02,-1.760e+00,-1.502e+00,4.231e+00,2.557e-01,-1.800e-02,1.404e-01,3.016e-02
-7.761e-02,-1.763e+00,-1.502e+00,4.232e+00,2.557e-01,-1.800e-02,1.404e-01,3.021e-02
-7.743e-02,-1.765e+00,-1.502e+00,4.233e+00,-4.672e-02,4.928e-02,1.471e-01,3.027e-02
-7.734e-02,-1.766e+00,-1.502e+00,4.235e+00,-4.672e-02,4.928e-02,1.471e-01,3.031e-02
-7.734e-02,-1.766e+00,-1.501e+00,4.236e+00,-4.672e-02,4.928e-02,1.471e-01,3.031e-02
-7.736e-02,-1.766e+00,-1.501e+00,4.238e+00,-4.672e-02,4.928e-02,1.471e-01,3.030e-02
-7.739e-02,-1.766e+00,-1.500e+00,4.239e+00,-4.672e-02,4.928e-02,1.471e-01,3.029e-02
-7.742e-02,-1.765e+00,-1.500e+00,4.241e+00,-4.672e-02,4.928e-02,1.471e-01,3.028e-02
-7.745e-02,-1.765e+00,-1.499e+00,4.242e+00,-4.672e-02,4.928e-02,1.471e-01,3.027e-02
-7.749e-02,-1.764e+00,-1.499e+00,4.244e+00,-4.672e-02,4.928e-02,1.471e-01,3.026e-02
-7.752e-02,-1.764e+00,-1.498e+00,4.245e+00,2.617e-01,3.375e-02,1.384e-01,3.025e-02
-7.746e-02,-1.765e+00,-1.498e+00,4.247e+00,2.617e-01,3.375e-02,1.384e-01,3.027e-02
-7.731e-02,-1.767e+00,-1.498e+00,4.248e+00,2.617e-01,3.375e-02,1.384e-01,3.031e-02
-7.713e-02,-1.769e+00,-1.497e+00,4.249e+00,2.617e-01,3.375e-02,1.384e-01,3.036e-02
-7.694e-02,-1.772e+00,-1.497e+00,4.251e+00,2.617e-01,3.375e-02,1.384e-01,3.041e-02
-7.675e-02,-1.774e+00,-1.497e+00,4.252e+00,2.617e-01,9.586e-02,1.371e-01,3.047e-02
-7.656e-02,-1.777e+00,-1.496e+00,4.253e+00,2.617e-01,9.586e-02,1.371e-01,3.052e-02
-7.636e-02,-1.780e+00,-1.496e+00,4.255e+00,2.617e-01,9.586e-02,1.371e-01,3.058e-02
-7.617e-02,-1.782e+00,-1.495e+00,4.256e+00,2.617e-01,9.586e-02,1.371e-01,3.063e-02
-7.598e-02,-1.785e+00,-1.495e+00,4.258e+00,2.083e-01,1.305e-02,1.438e-01,3.069e-02
-7.579e-02,-1.787e+00,-1.494e+00,4.259e+00,2.083e-01,1.305e-02,1.438e-01,3.074e-02
-7.563e-02,-1.789e+00,-1.494e+00,4.260e+00,2.083e-01,2.340e-02,1.445e-01,3.079e-02
-7.547e-02,-1.791e+00,-1.494e+00,4.262e+00,2.083e-01,2.340e-02,1.445e-01,3.083e-02
-7.530e-02,-1.793e+00,-1.494e+00,4.263e+00,2.083e-01,2.340e-02,1.445e-01,3.088e-02
-7.514e-02,-1.795e+00,-1.493e+00,4.265e+00,2.083e-01,2.340e-02,1.445e-01,3.093e-02
-7.498e-02,-1.798e+00,-1.493e+00,4.266e+00,2.083e-01,2.340e-02,1.445e-01,3.098e-02
-7.482e-02,-1.800e+00,-1.493e+00,4.268e+00,2.083e-01,2.340e-02,1.445e-01,3.103e-02
-7.466e-02,-1.802e+00,-1.493e+00,4.269e+00,2.113e-01,2.340e-02,1.431e-01,3.108e-02
-7.449e-02,-1.804e+00,-1.492e+00,4.271e+00,-1.594e-01,4.928e-02,1.512e-01,3.113e-02
-7.445e-02,-1.804e+00,-1.492e+00,4.272e+00,2.469e-01,3.375e-02,1.418e-01,3.114e-02
-7.439e-02,-1.805e+00,-1.492e+00,4.274e+00,2.469e-01,3.375e-02,1.418e-01,3.116e-02
-7.423e-02,-1.807e+00,-1.491e+00,4.275e+00,2.469e-01,3.375e-02,1.418e-01,3.121e-02
-7.405e-02,-1.809e+00,-1.491e+00,4.276e+00,2.469e-01,3.375e-02,1.418e-01,3.127e-02
-7.385e-02,-1.812e+00,-1.491e+00,4.278e+00,2.469e-01,3.375e-02,1.418e-01,3.133e-02
-7.366e-02,-1.814e+00,-1.490e+00,4.279e+00,2.469e-01,2.340e-02,1.418e-01,3.139e-02
-7.346e-02,-1.817e+00,-1.490e+00,4.281e+00,2.469e-01,2.340e-02,1.418e-01,3.145e-02
-7.326e-02,-1.819e+00,-1.490e+00,4.282e+00,2.469e-01,2.340e-02,1.418e-01,3.152e-02
-7.306e-02,-1.822e+00,-1.490e+00,4.283e+00,2.469e-01,2.340e-02,1.418e-01,3.159e-02
-7.286e-02,-1.824e+00,-1.489e+00,4.285e+00,-1.386e-01,3.375e-02,1.478e-01,3.166e-02
-7.279e-02,-1.825e+00,-1.489e+00,4.286e+00,-1.386e-01,3.375e-02,1.478e-01,3.168e-02
-7.284e-02,-1.824e+00,-1.489e+00,4.288e+00,-1.386e-01,3.375e-02,1.478e-01,3.166e-02
-7.294e-02,-1.823e+00,-1.488e+00,4.289e+00,2.469e-01,2.340e-02,1.418e-01,3.163e-02
-7.292e-02,-1.823e+00,-1.488e+00,4.291e+00,2.469e-01,2.340e-02,1.418e-01,3.164e-02
-7.277e-02,-1.825e+00,-1.488e+00,4.292e+00,-1.386e-01,3.375e-02,1.478e-01,3.168e-02
-7.271e-02,-1.826e+00,-1.488e+00,4.294e+00,-1.386e-01,3.375e-02,1.478e-01,3.170e-02
-7.278e-02,-1.825e+00,-1.487e+00,4.295e+00,-1.386e-01,3.375e-02,1.478e-01,3.168e-02
-7.288e-02,-1.824e+00,-1.487e+00,4.297e+00,2.469e-01,2.340e-02,1.418e-01,3.165e-02
-7.285e-02,-1.824e+00,-1.487e+00,4.298e+00,1.490e-01,1.305e-02,1.431e-01,3.166e-02
-7.274e-02,-1.826e+00,-1.486e+00,4.299e+00,1.490e-01,1.305e-02,1.431e-01,3.169e-02
-7.261e-02,-1.827e+00,-1.486e+00,4.301e+00,1.490e-01,1.305e-02,1.431e-01,3.173e-02
-7.249e-02,-1.828e+00,-1.486e+00,4.302e+00,2.172e-01,5.963e-02,1.404e-01,3.177e-02
-7.234e-02,-1.830e+00,-1.486e+00,4.304e+00,2.172e-01,5.963e-02,1.404e-01,3.182e-02
-7.216e-02,-1.832e+00,-1.485e+00,4.305e+00,2.172e-01,5.963e-02,1.404e-01,3.187e-02
-7.198e-02,-1.834e+00,-1.485e+00,4.306e+00,2.172e-01,5.963e-02,1.404e-01,3.193e-02
-7.179e-02,-1.837e+00,-1.484e+00,4.308e+00,2.172e-01,5.963e-02,1.404e-01,3.199e-02
-7.160e-02,-1.839e+00,-1.483e+00,4.309e+00,2.172e-01,5.963e-02,1.404e-01,3.205e-02
-7.141e-02,-1.841e+00,-1.483e+00,4.311e+00,1.164e-01,1.822e-02,1.418e-01,3.211e-02
-7.126e-02,-1.843e+00,-1.482e+00,4.312e+00,1.164e-01,1.822e-02,1.418e-01,3.216e-02
-7.114e-02,-1.844e+00,-1.482e+00,4.314e+00,1.164e-01,1.822e-02,1.418e-01,3.220e-02
-7.103e-02,-1.845e+00,-1.482e+00,4.315e+00,-7.044e-02,7.873e-03,1.438e-01,3.223e-02
-7.099e-02,-1.846e+00,-1.482e+00,4.316e+00,-7.044e-02,7.873e-03,1.438e-01,3.224e-02
-7.103e-02,-1.845e+00,-1.482e+00,4.318e+00,-7.044e-02,7.873e-03,1.438e-01,3.223e-02
-7.108e-02,-1.845e+00,-1.482e+00,4.319e+00,-7.044e-02,7.873e-03,1.438e-01,3.221e-02
-7.114e-02,-1.844e+00,-1.482e+00,4.321e+00,1.164e-01,1.822e-02,1.418e-01,3.220e-02
-7.113e-02,-1.844e+00,-1.481e+00,4.322e+00,1.164e-01,1.822e-02,1.418e-01,3.220e-02
-7.106e-02,-1.845e+00,-1.481e+00,4.324e+00,1.935e-01,3.375e-02,1.391e-01,3.222e-02
-7.093e-02,-1.846e+00,-1.481e+00,4.325e+00,1.935e-01,3.375e-02,1.391e-01,3.226e-02
-7.077e-02,-1.848e+00,-1.481e+00,4.326e+00,1.935e-01,3.375e-02,1.391e-01,3.231e-02
-7.060e-02,-1.850e+00,-1.480e+00,4.328e+00,1.935e-01,3.375e-02,1.391e-01,3.236e-02
-7.043e-02,-1.852e+00,-1.480e+00,4.329e+00,1.935e-01,4.928e-02,1.384e-01,3.242e-02
-7.025e-02,-1.854e+00,-1.480e+00,4.330e+00,1.935e-01,4.928e-02,1.384e-01,3.248e-02
-7.008e-02,-1.856e+00,-1.479e+00,4.332e+00,1.935e-01,4.928e-02,1.384e-01,3.254e-02
-6.990e-02,-1.858e+00,-1.479e+00,4.333e+00,1.935e-01,4.928e-02,1.384e-01,3.260e-02
-6.972e-02,-1.860e+00,-1.478e+00,4.335e+00,1.935e-01,4.928e-02,1.384e-01,3.266e-02
-6.954e-02,-1.862e+00,-1.478e+00,4.336e+00,1.935e-01,4.410e-02,1.398e-01,3.272e-02
-6.936e-02,-1.863e+00,-1.477e+00,4.337e+00,1.905e-01,7.873e-03,1.398e-01,3.278e-02
-6.918e-02,-1.865e+00,-1.477e+00,4.339e+00,-7.934e-02,7.873e-03,1.451e-01,3.284e-02
-6.910e-02,-1.866e+00,-1.477e+00,4.340e+00,-7.934e-02,7.873e-03,1.451e-01,3.287e-02
-6.913e-02,-1.866e+00,-1.477e+00,4.342e+00,-7.934e-02,7.873e-03,1.451e-01,3.286e-02
-6.920e-02,-1.865e+00,-1.477e+00,4.343e+00,-7.934e-02,7.873e-03,1.451e-01,3.283e-02
-6.927e-02,-1.864e+00,-1.477e+00,4.345e+00,1.905e-01,7.873e-03,1.398e-01,3.281e-02
-6.923e-02,-1.865e+00,-1.476e+00,4.346e+00,1.905e-01,7.873e-03,1.398e-01,3.282e-02
-6.910e-02,-1.866e+00,-1.476e+00,4.347e+00,-7.934e-02,7.873e-03,1.451e-01,3.287e-02
-6.904e-02,-1.867e+00,-1.476e+00,4.349e+00,-7.934e-02,7.873e-03,1.451e-01,3.289e-02
-6.907e-02,-1.866e+00,-1.476e+00,4.350e+00,2.083e-01,3.893e-02,1.378e-01,3.288e-02
-6.902e-02,-1.867e+00,-1.476e+00,4.352e+00,2.083e-01,3.893e-02,1.378e-01,3.289e-02
-6.887e-02,-1.869e+00,-1.476e+00,4.353e+00,2.083e-01,3.893e-02,1.378e-01,3.295e-02
-6.868e-02,-1.871e+00,-1.475e+00,4.354e+00,2.083e-01,3.893e-02,1.378e-01,3.301e-02
-6.849e-02,-1.873e+00,-1.475e+00,4.356e+00,2.083e-01,3.893e-02,1.378e-01,3.308e-02
-6.829e-02,-1.875e+00,-1.475e+00,4.357e+00,2.083e-01,7.873e-03,1.384e-01,3.315e-02
-6.809e-02,-1.877e+00,-1.474e+00,4.359e+00,2.083e-01,7.873e-03,1.384e-01,3.323e-02
-6.788e-02,-1.879e+00,-1.474e+00,4.360e+00,2.083e-01,7.873e-03,1.384e-01,3.330e-02
-6.768e-02,-1.881e+00,-1.474e+00,4.361e+00,2.083e-01,7.873e-03,1.384e-01,3.338e-02
-6.748e-02,-1.883e+00,-1.474e+00,4.363e+00,2.083e-01,7.873e-03,1.384e-01,3.346e-02
-6.728e-02,-1.885e+00,-1.474e+00,4.364e+00,1.935e-01,1.305e-02,1.404e-01,3.354e-02
-6.708e-02,-1.887e+00,-1.474e+00,4.366e+00,-1.179e-01,2.340e-02,1.471e-01,3.363e-02
-6.702e-02,-1.888e+00,-1.474e+00,4.367e+00,-1.179e-01,2.340e-02,1.471e-01,3.366e-02
-6.708e-02,-1.887e+00,-1.473e+00,4.368e+00,-1.179e-01,2.340e-02,1.471e-01,3.363e-02
-6.718e-02,-1.886e+00,-1.473e+00,4.370e+00,-1.179e-01,2.340e-02,1.471e-01,3.359e-02
-6.729e-02,-1.885e+00,-1.473e+00,4.371e+00,1.935e-01,1.305e-02,1.404e-01,3.354e-02
-6.728e-02,-1.885e+00,-1.473e+00,4.373e+00,1.935e-01,1.305e-02,1.404e-01,3.355e-02
-6.714e-02,-1.887e+00,-1.473e+00,4.374e+00,-1.179e-01,2.340e-02,1.471e-01,3.360e-02
-6.709e-02,-1.887e+00,-1.472e+00,4.376e+00,-1.179e-01,2.340e-02,1.471e-01,3.362e-02
-6.716e-02,-1.886e+00,-1.472e+00,4.377e+00,1.549e-01,-3.353e-02,1.398e-01,3.360e-02
-6.715e-02,-1.886e+00,-1.472e+00,4.379e+00,1.549e-01,-3.353e-02,1.398e-01,3.360e-02
-6.704e-02,-1.888e+00,-1.472e+00,4.380e+00,1.549e-01,-3.353e-02,1.398e-01,3.364e-02
-6.690e-02,-1.889e+00,-1.473e+00,4.381e+00,1.549e-01,-3.353e-02,1.398e-01,3.370e-02
-6.675e-02,-1.890e+00,-1.473e+00,4.383e+00,1.549e-01,-3.353e-02,1.398e-01,3.377e-02
-6.660e-02,-1.892e+00,-1.473e+00,4.384e+00,1.549e-01,-3.353e-02,1.398e-01,3.383e-02
-6.645e-02,-1.894e+00,-1.474e+00,4.386e+00,1.549e-01,-3.353e-02,1.398e-01,3.390e-02
-6.630e-02,-1.895e+00,-1.474e+00,4.387e+00,1.549e-01,-3.353e-02,1.398e-01,3.397e-02
-6.615e-02,-1.897e+00,-1.474e+00,4.388e+00,1.994e-01,5.445e-02,1.378e-01,3.405e-02
-6.598e-02,-1.898e+00,-1.474e+00,4.390e+00,1.994e-01,5.445e-02,1.378e-01,3.413e-02
-6.580e-02,-1.900e+00,-1.474e+00,4.391e+00,1.994e-01,5.445e-02,1.378e-01,3.423e-02
-6.561e-02,-1.902e+00,-1.473e+00,4.392e+00,1.994e-01,5.445e-02,1.378e-01,3.433e-02
-6.541e-02,-1.904e+00,-1.473e+00,4.394e+00,1.994e-01,5.445e-02,1.378e-01,3.443e-02
-6.522e-02,-1.906e+00,-1.472e+00,4.395e+00,-9.713e-02,2.340e-02,1.438e-01,3.454e-02
-6.514e-02,-1.907e+00,-1.472e+00,4.397e+00,-9.713e-02,2.340e-02,1.438e-01,3.458e-02
-6.519e-02,-1.907e+00,-1.472e+00,4.398e+00,-9.713e-02,2.340e-02,1.438e-01,3.456e-02
-6.527e-02,-1.906e+00,-1.471e+00,4.400e+00,1.994e-01,5.445e-02,1.378e-01,3.451e-02
-6.523e-02,-1.906e+00,-1.471e+00,4.401e+00,1.579e-01,8.551e-02,1.398e-01,3.453e-02
-6.510e-02,-1.907e+00,-1.470e+00,4.402e+00,1.342e-01,1.580e-01,1.418e-01,3.460e-02
-6.496e-02,-1.909e+00,-1.469e+00,4.404e+00,1.342e-01,1.580e-01,1.418e-01,3.467e-02
-6.482e-02,-1.910e+00,-1.468e+00,4.405e+00,1.342e-01,1.580e-01,1.418e-01,3.474e-02
-6.468e-02,-1.911e+00,-1.466e+00,4.407e+00,1.342e-01,1.580e-01,1.418e-01,3.481e-02
-6.454e-02,-1.913e+00,-1.465e+00,4.408e+00,1.342e-01,1.580e-01,1.418e-01,3.488e-02
-6.440e-02,-1.914e+00,-1.463e+00,4.409e+00,1.342e-01,1.580e-01,1.418e-01,3.495e-02
-6.425e-02,-1.915e+00,-1.462e+00,4.411e+00,1.342e-01,1.580e-01,1.418e-01,3.502e-02
-6.410e-02,-1.917e+00,-1.460e+00,4.412e+00,1.638e-01,2.408e-01,1.431e-01,3.509e-02
-6.394e-02,-1.918e+00,-1.458e+00,4.414e+00,1.638e-01,2.408e-01,1.431e-01,3.516e-02
-6.376e-02,-1.920e+00,-1.456e+00,4.415e+00,1.638e-01,2.408e-01,1.431e-01,3.524e-02
-6.357e-02,-1.921e+00,-1.453e+00,4.417e+00,1.638e-01,2.408e-01,1.431e-01,3.531e-02
-6.338e-02,-1.923e+00,-1.451e+00,4.418e+00,2.320e-01,2.459e-01,1.391e-01,3.539e-02
-6.315e-02,-1.925e+00,-1.449e+00,4.419e+00,2.320e-01,2.459e-01,1.391e-01,3.548e-02
-6.288e-02,-1.927e+00,-1.446e+00,4.421e+00,-1.505e-01,5.963e-02,1.431e-01,3.558e-02
-6.279e-02,-1.928e+00,-1.445e+00,4.422e+00,-1.505e-01,5.963e-02,1.431e-01,3.561e-02
-6.290e-02,-1.927e+00,-1.444e+00,4.424e+00,-1.505e-01,5.963e-02,1.431e-01,3.558e-02
-6.307e-02,-1.926e+00,-1.443e+00,4.425e+00,1.757e-01,1.373e-01,1.398e-01,3.552e-02
-6.308e-02,-1.926e+00,-1.442e+00,4.426e+00,1.757e-01,1.373e-01,1.398e-01,3.552e-02
-6.292e-02,-1.927e+00,-1.441e+00,4.428e+00,-1.505e-01,5.963e-02,1.431e-01,3.557e-02
-6.289e-02,-1.927e+00,-1.440e+00,4.429e+00,1.786e-01,2.822e-01,1.384e-01,3.558e-02
-6.284e-02,-1.927e+00,-1.438e+00,4.431e+00,1.786e-01,2.822e-01,1.384e-01,3.559e-02
-6.266e-02,-1.929e+00,-1.436e+00,4.432e+00,1.786e-01,2.822e-01,1.384e-01,3.564e-02
-6.243e-02,-1.930e+00,-1.433e+00,4.433e+00,1.786e-01,2.822e-01,1.384e-01,3.571e-02
-6.219e-02,-1.932e+00,-1.430e+00,4.435e+00,1.786e-01,2.822e-01,1.384e-01,3.577e-02
-6.193e-02,-1.934e+00,-1.427e+00,4.436e+00,1.549e-01,1.735e-01,1.425e-01,3.583e-02
-6.169e-02,-1.936e+00,-1.425e+00,4.438e+00,1.549e-01,1.735e-01,1.425e-01,3.589e-02
-6.146e-02,-1.937e+00,-1.423e+00,4.439e+00,1.549e-01,1.735e-01,1.425e-01,3.595e-02
-6.123e-02,-1.939e+00,-1.421e+00,4.440e+00,1.549e-01,1.735e-01,1.425e-01,3.600e-02
-6.099e-02,-1.940e+00,-1.419e+00,4.442e+00,1.164e-01,1.838e-01,1.431e-01,3.606e-02
-6.078e-02,-1.942e+00,-1.418e+00,4.443e+00,1.164e-01,1.838e-01,1.431e-01,3.611e-02
-6.059e-02,-1.943e+00,-1.416e+00,4.445e+00,1.164e-01,1.838e-01,1.431e-01,3.615e-02
-6.041e-02,-1.944e+00,-1.414e+00,4.446e+00,1.164e-01,1.838e-01,1.431e-01,3.619e-02
-6.022e-02,-1.945e+00,-1.412e+00,4.448e+00,1.164e-01,1.838e-01,1.431e-01,3.623e-02
-6.004e-02,-1.946e+00,-1.410e+00,4.449e+00,1.164e-01,1.838e-01,1.431e-01,3.628e-02
-5.985e-02,-1.947e+00,-1.408e+00,4.450e+00,-2.484e-01,1.010e-01,1.465e-01,3.632e-02
-5.991e-02,-1.947e+00,-1.407e+00,4.452e+00,-2.484e-01,1.010e-01,1.465e-01,3.630e-02
-6.021e-02,-1.945e+00,-1.406e+00,4.453e+00,1.164e-01,1.838e-01,1.431e-01,3.625e-02
-6.034e-02,-1.945e+00,-1.404e+00,4.455e+00,2.706e-01,3.805e-01,1.210e-01,3.623e-02
-6.015e-02,-1.946e+00,-1.403e+00,4.456e+00,2.587e-01,2.822e-01,1.304e-01,3.625e-02
-5.982e-02,-1.948e+00,-1.401e+00,4.457e+00,1.757e-01,2.459e-01,1.398e-01,3.631e-02
-5.947e-02,-1.950e+00,-1.399e+00,4.459e+00,1.757e-01,2.459e-01,1.398e-01,3.637e-02
-5.916e-02,-1.951e+00,-1.397e+00,4.460e+00,1.757e-01,2.459e-01,1.398e-01,3.642e-02
-5.884e-02,-1.953e+00,-1.394e+00,4.462e+00,1.846e-01,2.459e-01,1.411e-01,3.648e-02
-5.853e-02,-1.955e+00,-1.392e+00,4.463e+00,1.846e-01,2.459e-01,1.411e-01,3.653e-02
-5.820e-02,-1.957e+00,-1.389e+00,4.464e+00,1.846e-01,2.459e-01,1.411e-01,3.659e-02
-5.786e-02,-1.959e+00,-1.387e+00,4.466e+00,1.579e-01,1.580e-01,1.418e-01,3.665e-02
-5.754e-02,-1.960e+00,-1.385e+00,4.467e+00,1.579e-01,1.580e-01,1.418e-01,3.671e-02
-5.724e-02,-1.962e+00,-1.383e+00,4.469e+00,1.579e-01,1.580e-01,1.418e-01,3.677e-02
-5.694e-02,-1.963e+00,-1.381e+00,4.470e+00,1.579e-01,1.580e-01,1.418e-01,3.683e-02
-5.664e-02,-1.965e+00,-1.380e+00,4.471e+00,5.114e-02,6.480e-02,1.451e-01,3.689e-02
-5.642e-02,-1.966e+00,-1.379e+00,4.473e+00,1.015e-01,5.963e-02,1.451e-01,3.694e-02
-5.625e-02,-1.967e+00,-1.378e+00,4.474e+00,1.015e-01,5.963e-02,1.451e-01,3.698e-02
-5.606e-02,-1.968e+00,-1.377e+00,4.476e+00,-2.484e-01,1.269e-01,1.458e-01,3.702e-02
-5.614e-02,-1.968e+00,-1.376e+00,4.477e+00,-2.484e-01,1.269e-01,1.458e-01,3.700e-02
-5.651e-02,-1.966e+00,-1.375e+00,4.479e+00,1.015e-01,5.963e-02,1.451e-01,3.693e-02
-5.667e-02,-1.965e+00,-1.374e+00,4.480e+00,1.015e-01,5.963e-02,1.451e-01,3.690e-02
-5.658e-02,-1.965e+00,-1.374e+00,4.482e+00,1.786e-01,3.598e-01,1.197e-01,3.691e-02
-5.635e-02,-1.967e+00,-1.372e+00,4.483e+00,1.786e-01,3.598e-01,1.197e-01,3.695e-02
-5.603e-02,-1.968e+00,-1.369e+00,4.484e+00,8.079e-02,2.770e-01,1.324e-01,3.701e-02
-5.576e-02,-1.969e+00,-1.365e+00,4.485e+00,3.038e-02,1.942e-01,1.425e-01,3.706e-02
-5.560e-02,-1.970e+00,-1.363e+00,4.487e+00,3.038e-02,1.942e-01,1.425e-01,3.709e-02
-5.551e-02,-1.971e+00,-1.361e+00,4.488e+00,3.038e-02,1.942e-01,1.425e-01,3.711e-02
-5.544e-02,-1.971e+00,-1.359e+00,4.490e+00,3.038e-02,1.942e-01,1.425e-01,3.712e-02
-5.537e-02,-1.971e+00,-1.357e+00,4.491e+00,3.038e-02,1.942e-01,1.425e-01,3.713e-02
-5.531e-02,-1.971e+00,-1.355e+00,4.492e+00,3.038e-02,1.942e-01,1.425e-01,3.714e-02
-5.524e-02,-1.972e+00,-1.353e+00,4.494e+00,-3.486e-02,1.166e-01,1.445e-01,3.715e-02
-5.523e-02,-1.972e+00,-1.351e+00,4.495e+00,-3.486e-02,1.166e-01,1.445e-01,3.715e-02
-5.529e-02,-1.972e+00,-1.350e+00,4.497e+00,-3.486e-02,1.166e-01,1.445e-01,3.714e-02
-5.536e-02,-1.971e+00,-1.349e+00,4.498e+00,-3.486e-02,1.166e-01,1.445e-01,3.713e-02
-5.543e-02,-1.971e+00,-1.348e+00,4.500e+00,-3.486e-02,1.166e-01,1.445e-01,3.713e-02
-5.551e-02,-1.971e+00,-1.346e+00,4.501e+00,-3.486e-02,1.166e-01,1.445e-01,3.712e-02
-5.558e-02,-1.970e+00,-1.345e+00,4.503e+00,-3.486e-02,1.166e-01,1.445e-01,3.711e-02
-5.566e-02,-1.970e+00,-1.344e+00,4.504e+00,-3.486e-02,1.166e-01,1.445e-01,3.710e-02
-5.574e-02,-1.970e+00,-1.343e+00,4.505e+00,-3.486e-02,1.166e-01,1.445e-01,3.710e-02
-5.582e-02,-1.969e+00,-1.342e+00,4.507e+00,1.852e-02,1.787e-01,1.431e-01,3.709e-02
-5.585e-02,-1.969e+00,-1.340e+00,4.508e+00,2.445e-02,3.236e-01,1.069e-01,3.709e-02
-5.582e-02,-1.969e+00,-1.338e+00,4.509e+00,2.445e-02,3.236e-01,1.069e-01,3.709e-02
-5.578e-02,-1.969e+00,-1.335e+00,4.510e+00,2.445e-02,3.236e-01,1.069e-01,3.710e-02
-5.572e-02,-1.970e+00,-1.332e+00,4.512e+00,1.401e-01,3.909e-01,1.023e-01,3.710e-02
-5.555e-02,-1.970e+00,-1.328e+00,4.513e+00,1.045e-01,2.666e-01,1.190e-01,3.710e-02
-5.529e-02,-1.971e+00,-1.325e+00,4.514e+00,1.045e-01,2.666e-01,1.190e-01,3.710e-02
-5.504e-02,-1.972e+00,-1.322e+00,4.515e+00,1.045e-01,2.666e-01,1.190e-01,3.711e-02
-5.478e-02,-1.973e+00,-1.319e+00,4.516e+00,1.045e-01,2.666e-01,1.190e-01,3.711e-02
-5.451e-02,-1.974e+00,-1.317e+00,4.517e+00,1.104e-01,2.822e-01,1.157e-01,3.711e-02
-5.424e-02,-1.975e+00,-1.314e+00,4.518e+00,1.104e-01,2.822e-01,1.157e-01,3.712e-02
-5.396e-02,-1.977e+00,-1.311e+00,4.520e+00,1.104e-01,2.822e-01,1.157e-01,3.712e-02
-5.368e-02,-1.978e+00,-1.308e+00,4.521e+00,1.104e-01,2.822e-01,1.157e-01,3.713e-02
-5.339e-02,-1.979e+00,-1.305e+00,4.522e+00,6.300e-02,2.304e-01,1.304e-01,3.713e-02
-5.315e-02,-1.980e+00,-1.303e+00,4.523e+00,6.300e-02,2.304e-01,1.304e-01,3.714e-02
-5.296e-02,-1.980e+00,-1.300e+00,4.525e+00,6.300e-02,2.304e-01,1.304e-01,3.715e-02
-5.278e-02,-1.981e+00,-1.298e+00,4.526e+00,6.300e-02,2.304e-01,1.304e-01,3.715e-02
-5.261e-02,-1.982e+00,-1.296e+00,4.527e+00,6.300e-02,2.304e-01,1.304e-01,3.716e-02
-5.244e-02,-1.982e+00,-1.293e+00,4.528e+00,7.486e-02,2.304e-01,1.297e-01,3.716e-02
-5.225e-02,-1.983e+00,-1.291e+00,4.530e+00,7.486e-02,2.304e-01,1.297e-01,3.717e-02
-5.205e-02,-1.983e+00,-1.289e+00,4.531e+00,7.486e-02,2.304e-01,1.297e-01,3.717e-02
-5.184e-02,-1.984e+00,-1.286e+00,4.532e+00,7.486e-02,2.304e-01,1.297e-01,3.718e-02
-5.163e-02,-1.985e+00,-1.284e+00,4.534e+00,1.579e-01,2.666e-01,1.163e-01,3.719e-02
-5.132e-02,-1.986e+00,-1.282e+00,4.535e+00,1.816e-01,2.615e-01,1.183e-01,3.720e-02
-5.088e-02,-1.987e+00,-1.279e+00,4.536e+00,1.786e-01,1.942e-01,1.237e-01,3.723e-02
-5.038e-02,-1.989e+00,-1.277e+00,4.537e+00,4.521e-02,1.631e-01,1.297e-01,3.726e-02
-5.003e-02,-1.990e+00,-1.275e+00,4.539e+00,4.521e-02,1.631e-01,1.297e-01,3.730e-02
-4.983e-02,-1.991e+00,-1.273e+00,4.540e+00,4.521e-02,1.631e-01,1.297e-01,3.732e-02
-4.967e-02,-1.991e+00,-1.271e+00,4.541e+00,4.521e-02,1.631e-01,1.297e-01,3.733e-02
-4.953e-02,-1.992e+00,-1.270e+00,4.542e+00,4.521e-02,1.631e-01,1.297e-01,3.735e-02
-4.940e-02,-1.992e+00,-1.268e+00,4.544e+00,3.928e-02,1.683e-01,1.291e-01,3.737e-02
-4.927e-02,-1.993e+00,-1.266e+00,4.545e+00,3.928e-02,1.683e-01,1.291e-01,3.738e-02
-4.914e-02,-1.993e+00,-1.265e+00,4.546e+00,3.928e-02,1.683e-01,1.291e-01,3.739e-02
-4.902e-02,-1.993e+00,-1.263e+00,4.548e+00,3.928e-02,1.683e-01,1.291e-01,3.741e-02
-4.890e-02,-1.994e+00,-1.261e+00,4.549e+00,3.928e-02,1.683e-01,1.291e-01,3.742e-02
-4.878e-02,-1.994e+00,-1.260e+00,4.550e+00,3.928e-02,1.683e-01,1.291e-01,3.744e-02
-4.866e-02,-1.995e+00,-1.258e+00,4.551e+00,3.928e-02,1.683e-01,1.291e-01,3.745e-02
-4.854e-02,-1.995e+00,-1.256e+00,4.553e+00,3.928e-02,1.683e-01,1.291e-01,3.747e-02
-4.842e-02,-1.995e+00,-1.255e+00,4.554e+00,1.555e-02,8.033e-02,1.425e-01,3.748e-02
-4.833e-02,-1.996e+00,-1.253e+00,4.555e+00,8.376e-02,6.998e-02,1.398e-01,3.750e-02
-4.818e-02,-1.996e+00,-1.252e+00,4.557e+00,8.376e-02,6.998e-02,1.398e-01,3.752e-02
-4.795e-02,-1.997e+00,-1.252e+00,4.558e+00,8.376e-02,6.998e-02,1.398e-01,3.755e-02
-4.769e-02,-1.998e+00,-1.251e+00,4.560e+00,8.376e-02,6.998e-02,1.398e-01,3.759e-02
-4.743e-02,-1.998e+00,-1.250e+00,4.561e+00,6.893e-02,4.064e-01,9.020e-02,3.764e-02
-4.719e-02,-1.999e+00,-1.248e+00,4.562e+00,-1.268e-01,4.374e-01,8.551e-02,3.768e-02
-4.722e-02,-1.999e+00,-1.244e+00,4.563e+00,-1.268e-01,4.374e-01,8.551e-02,3.768e-02
-4.752e-02,-1.998e+00,-1.240e+00,4.564e+00,6.893e-02,4.064e-01,9.020e-02,3.763e-02
-4.763e-02,-1.998e+00,-1.236e+00,4.565e+00,6.893e-02,4.064e-01,9.020e-02,3.762e-02
-4.750e-02,-1.998e+00,-1.232e+00,4.565e+00,6.893e-02,4.064e-01,9.020e-02,3.763e-02
-4.730e-02,-1.999e+00,-1.228e+00,4.566e+00,-1.238e-01,3.650e-01,9.891e-02,3.765e-02
-4.735e-02,-1.999e+00,-1.224e+00,4.567e+00,1.104e-01,3.598e-01,9.891e-02,3.765e-02
-4.733e-02,-1.999e+00,-1.220e+00,4.568e+00,-1.238e-01,3.650e-01,9.891e-02,3.765e-02
-4.739e-02,-1.998e+00,-1.216e+00,4.569e+00,1.104e-01,3.598e-01,9.891e-02,3.764e-02
-4.737e-02,-1.998e+00,-1.213e+00,4.570e+00,1.104e-01,3.598e-01,9.891e-02,3.765e-02
-4.709e-02,-1.999e+00,-1.209e+00,4.571e+00,-1.238e-01,3.650e-01,9.891e-02,3.766e-02
-4.708e-02,-1.999e+00,-1.206e+00,4.572e+00,-7.341e-02,2.873e-01,1.036e-01,3.767e-02
-4.732e-02,-1.999e+00,-1.202e+00,4.573e+00,-7.341e-02,2.873e-01,1.036e-01,3.765e-02
-4.757e-02,-1.998e+00,-1.199e+00,4.574e+00,1.164e-01,2.822e-01,1.110e-01,3.765e-02
-4.755e-02,-1.998e+00,-1.196e+00,4.575e+00,1.164e-01,2.822e-01,1.110e-01,3.765e-02
-4.724e-02,-1.999e+00,-1.193e+00,4.577e+00,-7.341e-02,2.873e-01,1.036e-01,3.765e-02
-4.714e-02,-1.999e+00,-1.191e+00,4.578e+00,-7.341e-02,2.873e-01,1.036e-01,3.765e-02
-4.730e-02,-1.999e+00,-1.188e+00,4.579e+00,-7.341e-02,2.873e-01,1.036e-01,3.765e-02
-4.754e-02,-1.998e+00,-1.185e+00,4.580e+00,1.164e-01,2.822e-01,1.110e-01,3.766e-02
-4.751e-02,-1.998e+00,-1.182e+00,4.581e+00,1.520e-01,1.321e-01,1.257e-01,3.765e-02
-4.713e-02,-1.999e+00,-1.180e+00,4.582e+00,9.622e-03,2.304e-01,1.163e-01,3.765e-02
-4.684e-02,-2.000e+00,-1.178e+00,4.583e+00,9.622e-03,2.304e-01,1.163e-01,3.764e-02
-4.673e-02,-2.000e+00,-1.175e+00,4.584e+00,9.622e-03,2.304e-01,1.163e-01,3.764e-02
-4.667e-02,-2.000e+00,-1.173e+00,4.586e+00,9.622e-03,2.304e-01,1.163e-01,3.764e-02
-4.662e-02,-2.000e+00,-1.171e+00,4.587e+00,2.528e-01,4.737e-01,6.206e-02,3.764e-02
-4.623e-02,-2.001e+00,-1.168e+00,4.587e+00,2.587e-01,4.737e-01,4.933e-02,3.764e-02
-4.549e-02,-2.003e+00,-1.166e+00,4.588e+00,2.587e-01,4.737e-01,4.933e-02,3.765e-02
-4.465e-02,-2.005e+00,-1.163e+00,4.588e+00,2.617e-01,4.737e-01,5.335e-02,3.771e-02
-4.376e-02,-2.007e+00,-1.161e+00,4.589e+00,2.587e-01,4.737e-01,5.335e-02,3.780e-02
-4.285e-02,-2.009e+00,-1.158e+00,4.589e+00,-1.683e-01,4.530e-01,6.072e-02,3.795e-02
-4.260e-02,-2.010e+00,-1.155e+00,4.590e+00,-1.149e-01,4.530e-01,5.938e-02,3.800e-02
-4.292e-02,-2.009e+00,-1.150e+00,4.591e+00,-1.149e-01,4.530e-01,5.938e-02,3.794e-02
-4.334e-02,-2.008e+00,-1.146e+00,4.591e+00,2.646e-01,4.737e-01,8.283e-02,3.788e-02
-4.321e-02,-2.008e+00,-1.142e+00,4.592e+00,2.646e-01,4.737e-01,8.283e-02,3.790e-02
-4.250e-02,-2.010e+00,-1.140e+00,4.593e+00,-1.149e-01,4.530e-01,5.938e-02,3.800e-02
-4.222e-02,-2.010e+00,-1.136e+00,4.593e+00,-1.149e-01,4.530e-01,5.938e-02,3.804e-02
-4.247e-02,-2.010e+00,-1.132e+00,4.594e+00,-2.365e-01,4.478e-01,8.015e-02,3.800e-02
-4.307e-02,-2.009e+00,-1.128e+00,4.595e+00,-2.365e-01,4.478e-01,8.015e-02,3.793e-02
-4.391e-02,-2.007e+00,-1.125e+00,4.596e+00,2.706e-01,4.116e-01,9.422e-02,3.788e-02
-4.400e-02,-2.007e+00,-1.122e+00,4.597e+00,2.706e-01,4.116e-01,9.422e-02,3.788e-02
-4.330e-02,-2.008e+00,-1.120e+00,4.598e+00,2.706e-01,4.116e-01,9.422e-02,3.790e-02
-4.237e-02,-2.010e+00,-1.118e+00,4.598e+00,-2.365e-01,4.478e-01,8.015e-02,3.798e-02
-4.219e-02,-2.010e+00,-1.115e+00,4.599e+00,-2.365e-01,4.478e-01,8.015e-02,3.801e-02
-4.281e-02,-2.009e+00,-1.112e+00,4.600e+00,-2.365e-01,4.478e-01,8.015e-02,3.795e-02
-4.367e-02,-2.007e+00,-1.109e+00,4.601e+00,2.706e-01,4.116e-01,9.422e-02,3.791e-02
-4.376e-02,-2.007e+00,-1.107e+00,4.602e+00,2.380e-01,3.184e-01,1.090e-01,3.791e-02
-4.306e-02,-2.009e+00,-1.104e+00,4.603e+00,-7.934e-02,4.426e-01,9.288e-02,3.792e-02
-4.271e-02,-2.009e+00,-1.101e+00,4.604e+00,-7.934e-02,4.426e-01,9.288e-02,3.794e-02
-4.286e-02,-2.009e+00,-1.097e+00,4.605e+00,-7.934e-02,4.426e-01,9.288e-02,3.793e-02
-4.316e-02,-2.008e+00,-1.092e+00,4.606e+00,2.380e-01,3.184e-01,1.090e-01,3.793e-02
-4.291e-02,-2.009e+00,-1.089e+00,4.607e+00,-7.934e-02,4.426e-01,9.288e-02,3.793e-02
-4.270e-02,-2.009e+00,-1.085e+00,4.608e+00,-7.934e-02,4.426e-01,9.288e-02,3.793e-02
-4.289e-02,-2.009e+00,-1.081e+00,4.609e+00,-1.060e-01,4.581e-01,9.757e-02,3.793e-02
-4.327e-02,-2.008e+00,-1.077e+00,4.610e+00,1.994e-01,1.890e-01,1.177e-01,3.794e-02
-4.312e-02,-2.009e+00,-1.073e+00,4.611e+00,1.698e-01,1.269e-01,1.244e-01,3.793e-02
-4.247e-02,-2.010e+00,-1.071e+00,4.612e+00,-1.060e-01,4.581e-01,9.757e-02,3.792e-02
-4.226e-02,-2.010e+00,-1.068e+00,4.613e+00,2.053e-01,4.737e-01,4.598e-02,3.792e-02
-4.193e-02,-2.011e+00,-1.064e+00,4.613e+00,2.053e-01,4.737e-01,3.928e-02,3.792e-02
-4.115e-02,-2.012e+00,-1.060e+00,4.614e+00,2.053e-01,4.737e-01,3.928e-02,3.794e-02
-4.023e-02,-2.014e+00,-1.056e+00,4.614e+00,1.846e-01,4.685e-01,5.134e-02,3.800e-02
-3.929e-02,-2.015e+00,-1.051e+00,4.615e+00,1.104e-01,4.685e-01,6.340e-02,3.811e-02
-3.852e-02,-2.017e+00,-1.046e+00,4.615e+00,1.490e-01,4.685e-01,5.201e-02,3.822e-02
-3.781e-02,-2.018e+00,-1.042e+00,4.616e+00,8.079e-02,4.633e-01,6.206e-02,3.835e-02
-3.721e-02,-2.019e+00,-1.037e+00,4.617e+00,8.079e-02,4.633e-01,6.206e-02,3.848e-02
-3.674e-02,-2.020e+00,-1.032e+00,4.617e+00,-5.205e-03,4.633e-01,6.943e-02,3.859e-02
-3.649e-02,-2.020e+00,-1.028e+00,4.618e+00,-5.205e-03,4.633e-01,6.943e-02,3.865e-02
-3.644e-02,-2.020e+00,-1.023e+00,4.619e+00,-5.205e-03,4.633e-01,6.943e-02,3.867e-02
-3.644e-02,-2.020e+00,-1.018e+00,4.619e+00,-5.205e-03,4.633e-01,6.943e-02,3.867e-02
-3.646e-02,-2.020e+00,-1.014e+00,4.620e+00,-5.205e-03,4.633e-01,6.943e-02,3.866e-02
-3.648e-02,-2.020e+00,-1.009e+00,4.621e+00,1.259e-02,4.633e-01,6.809e-02,3.866e-02
-3.647e-02,-2.020e+00,-1.004e+00,4.621e+00,1.259e-02,4.633e-01,6.809e-02,3.866e-02
-3.642e-02,-2.020e+00,-9.997e-01,4.622e+00,1.259e-02,4.633e-01,6.809e-02,3.867e-02
-3.635e-02,-2.020e+00,-9.950e-01,4.623e+00,1.259e-02,4.633e-01,6.809e-02,3.868e-02
-3.629e-02,-2.020e+00,-9.904e-01,4.623e+00,1.259e-02,4.633e-01,6.809e-02,3.869e-02
-3.622e-02,-2.021e+00,-9.857e-01,4.624e+00,1.259e-02,4.633e-01,6.809e-02,3.871e-02
-3.615e-02,-2.021e+00,-9.810e-01,4.625e+00,-5.265e-02,4.581e-01,8.283e-02,3.872e-02
-3.623e-02,-2.021e+00,-9.764e-01,4.626e+00,-5.265e-02,4.581e-01,8.283e-02,3.871e-02
-3.646e-02,-2.020e+00,-9.718e-01,4.626e+00,-5.265e-02,4.581e-01,8.283e-02,3.867e-02
-3.674e-02,-2.020e+00,-9.672e-01,4.627e+00,-5.265e-02,4.581e-01,8.283e-02,3.864e-02
-3.704e-02,-2.019e+00,-9.625e-01,4.628e+00,-1.114e-02,4.633e-01,8.216e-02,3.861e-02
-3.724e-02,-2.019e+00,-9.579e-01,4.629e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.732e-02,-2.019e+00,-9.536e-01,4.630e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.734e-02,-2.019e+00,-9.496e-01,4.631e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.734e-02,-2.019e+00,-9.456e-01,4.632e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.734e-02,-2.019e+00,-9.417e-01,4.633e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.733e-02,-2.019e+00,-9.379e-01,4.634e+00,7.253e-04,3.857e-01,9.623e-02,3.859e-02
-3.733e-02,-2.019e+00,-9.340e-01,4.635e+00,2.741e-02,3.236e-01,1.049e-01,3.859e-02
-3.726e-02,-2.019e+00,-9.304e-01,4.636e+00,2.741e-02,3.236e-01,1.049e-01,3.859e-02
-3.712e-02,-2.019e+00,-9.270e-01,4.637e+00,2.741e-02,3.236e-01,1.049e-01,3.859e-02
-3.696e-02,-2.019e+00,-9.237e-01,4.638e+00,2.741e-02,3.236e-01,1.049e-01,3.860e-02
-3.680e-02,-2.020e+00,-9.204e-01,4.639e+00,2.291e-01,4.737e-01,1.986e-02,3.860e-02
-3.617e-02,-2.021e+00,-9.170e-01,4.639e+00,2.291e-01,4.737e-01,1.986e-02,3.862e-02
-3.507e-02,-2.022e+00,-9.135e-01,4.639e+00,1.994e-01,4.737e-01,3.995e-02,3.869e-02
-3.387e-02,-2.023e+00,-9.095e-01,4.640e+00,1.253e-01,4.685e-01,5.268e-02,3.883e-02
-3.285e-02,-2.025e+00,-9.051e-01,4.640e+00,1.935e-01,4.737e-01,4.129e-02,3.900e-02
-3.181e-02,-2.026e+00,-9.004e-01,4.641e+00,9.265e-02,4.685e-01,5.134e-02,3.920e-02
-3.092e-02,-2.027e+00,-8.957e-01,4.641e+00,5.410e-02,4.633e-01,6.474e-02,3.942e-02
-3.034e-02,-2.028e+00,-8.910e-01,4.642e+00,5.114e-02,4.633e-01,7.077e-02,3.957e-02
-2.994e-02,-2.028e+00,-8.864e-01,4.642e+00,4.521e-02,4.633e-01,6.876e-02,3.969e-02
-2.960e-02,-2.029e+00,-8.817e-01,4.643e+00,4.521e-02,4.633e-01,6.876e-02,3.978e-02
-2.930e-02,-2.029e+00,-8.770e-01,4.644e+00,9.622e-03,3.857e-01,8.551e-02,3.987e-02
-2.910e-02,-2.029e+00,-8.727e-01,4.645e+00,9.622e-03,3.857e-01,8.551e-02,3.993e-02
-2.900e-02,-2.030e+00,-8.687e-01,4.646e+00,9.622e-03,3.857e-01,8.551e-02,3.996e-02
-2.892e-02,-2.030e+00,-8.648e-01,4.646e+00,9.622e-03,3.857e-01,8.551e-02,3.999e-02
-2.886e-02,-2.030e+00,-8.609e-01,4.647e+00,-2.240e-03,3.288e-01,8.953e-02,4.001e-02
-2.882e-02,-2.030e+00,-8.572e-01,4.648e+00,-2.240e-03,3.288e-01,8.953e-02,4.002e-02
-2.882e-02,-2.030e+00,-8.538e-01,4.649e+00,-2.240e-03,3.288e-01,8.953e-02,4.002e-02
-2.884e-02,-2.030e+00,-8.505e-01,4.650e+00,-2.240e-03,3.288e-01,8.953e-02,4.001e-02
-2.885e-02,-2.030e+00,-8.471e-01,4.651e+00,-2.240e-03,3.288e-01,8.953e-02,4.001e-02
-2.886e-02,-2.030e+00,-8.438e-01,4.652e+00,-2.240e-03,3.288e-01,8.953e-02,4.000e-02
-2.888e-02,-2.030e+00,-8.405e-01,4.653e+00,-2.240e-03,3.288e-01,8.953e-02,4.000e-02
-2.889e-02,-2.030e+00,-8.372e-01,4.653e+00,-4.376e-02,4.116e-01,7.948e-02,4.000e-02
-2.902e-02,-2.030e+00,-8.336e-01,4.654e+00,-4.376e-02,4.116e-01,7.948e-02,3.997e-02
-2.927e-02,-2.029e+00,-8.296e-01,4.655e+00,-4.376e-02,4.116e-01,7.948e-02,3.991e-02
-2.955e-02,-2.029e+00,-8.255e-01,4.656e+00,1.852e-02,3.029e-01,9.154e-02,3.985e-02
-2.967e-02,-2.029e+00,-8.218e-01,4.657e+00,1.852e-02,3.029e-01,9.154e-02,3.983e-02
-2.962e-02,-2.029e+00,-8.186e-01,4.658e+00,1.852e-02,3.029e-01,9.154e-02,3.984e-02
-2.951e-02,-2.029e+00,-8.154e-01,4.659e+00,2.445e-02,3.546e-01,9.221e-02,3.986e-02
-2.937e-02,-2.029e+00,-8.122e-01,4.660e+00,-1.114e-02,2.408e-01,1.056e-01,3.988e-02
-2.932e-02,-2.029e+00,-8.092e-01,4.661e+00,-1.114e-02,2.408e-01,1.056e-01,3.989e-02
-2.935e-02,-2.029e+00,-8.066e-01,4.662e+00,-1.114e-02,2.408e-01,1.056e-01,3.989e-02
-2.942e-02,-2.029e+00,-8.041e-01,4.663e+00,-1.114e-02,2.408e-01,1.056e-01,3.988e-02
-2.949e-02,-2.029e+00,-8.016e-01,4.664e+00,1.555e-02,3.288e-01,9.020e-02,3.986e-02
-2.949e-02,-2.029e+00,-7.988e-01,4.665e+00,1.555e-02,3.288e-01,9.020e-02,3.986e-02
-2.941e-02,-2.029e+00,-7.957e-01,4.666e+00,1.401e-01,4.685e-01,2.053e-02,3.988e-02
-2.895e-02,-2.030e+00,-7.918e-01,4.666e+00,1.401e-01,4.685e-01,2.053e-02,3.995e-02
-2.812e-02,-2.030e+00,-7.874e-01,4.666e+00,4.817e-02,4.633e-01,3.593e-02,4.010e-02
-2.744e-02,-2.031e+00,-7.828e-01,4.666e+00,4.817e-02,4.633e-01,3.593e-02,4.024e-02
-2.700e-02,-2.032e+00,-7.781e-01,4.667e+00,3.928e-02,4.633e-01,2.723e-02,4.033e-02
-2.665e-02,-2.032e+00,-7.735e-01,4.667e+00,3.928e-02,4.633e-01,2.723e-02,4.041e-02
-2.635e-02,-2.032e+00,-7.688e-01,4.667e+00,3.928e-02,4.633e-01,2.723e-02,4.048e-02
-2.606e-02,-2.032e+00,-7.641e-01,4.668e+00,6.300e-02,4.633e-01,2.321e-02,4.055e-02
-2.570e-02,-2.033e+00,-7.595e-01,4.668e+00,4.224e-02,4.633e-01,3.660e-02,4.063e-02
-2.533e-02,-2.033e+00,-7.548e-01,4.668e+00,4.224e-02,4.633e-01,3.660e-02,4.072e-02
-2.501e-02,-2.033e+00,-7.501e-01,4.668e+00,1.253e-01,4.944e-01,3.191e-02,4.080e-02
-2.443e-02,-2.034e+00,-7.454e-01,4.669e+00,1.253e-01,4.944e-01,3.191e-02,4.095e-02
-2.361e-02,-2.035e+00,-7.404e-01,4.669e+00,3.334e-02,4.737e-01,3.928e-02,4.118e-02
-2.300e-02,-2.035e+00,-7.356e-01,4.670e+00,8.672e-02,5.099e-01,4.062e-02,4.136e-02
-2.248e-02,-2.036e+00,-7.306e-01,4.670e+00,8.672e-02,5.099e-01,4.062e-02,4.152e-02
-2.186e-02,-2.036e+00,-7.255e-01,4.670e+00,9.858e-02,5.202e-01,3.727e-02,4.171e-02
-2.119e-02,-2.037e+00,-7.204e-01,4.671e+00,9.858e-02,5.202e-01,3.727e-02,4.194e-02
-2.046e-02,-2.038e+00,-7.152e-01,4.671e+00,8.376e-02,4.944e-01,4.464e-02,4.219e-02
-1.976e-02,-2.038e+00,-7.100e-01,4.672e+00,1.852e-02,4.633e-01,4.531e-02,4.245e-02
-1.932e-02,-2.039e+00,-7.051e-01,4.672e+00,1.852e-02,4.633e-01,4.531e-02,4.261e-02
-1.908e-02,-2.039e+00,-7.004e-01,4.672e+00,1.852e-02,4.633e-01,4.531e-02,4.270e-02
-1.891e-02,-2.039e+00,-6.957e-01,4.673e+00,2.445e-02,4.737e-01,4.464e-02,4.277e-02
-1.874e-02,-2.039e+00,-6.910e-01,4.673e+00,2.445e-02,4.737e-01,4.464e-02,4.283e-02
-1.856e-02,-2.039e+00,-6.863e-01,4.674e+00,3.691e-03,4.737e-01,4.196e-02,4.290e-02
-1.844e-02,-2.039e+00,-6.815e-01,4.674e+00,3.691e-03,4.737e-01,4.196e-02,4.294e-02
-1.838e-02,-2.039e+00,-6.767e-01,4.675e+00,3.691e-03,4.737e-01,4.196e-02,4.296e-02
-1.834e-02,-2.039e+00,-6.720e-01,4.675e+00,3.691e-03,4.737e-01,4.196e-02,4.298e-02
-1.831e-02,-2.039e+00,-6.672e-01,4.675e+00,3.691e-03,4.737e-01,4.196e-02,4.299e-02
-1.828e-02,-2.039e+00,-6.624e-01,4.676e+00,-3.189e-02,4.374e-01,4.866e-02,4.300e-02
-1.837e-02,-2.039e+00,-6.578e-01,4.676e+00,-3.189e-02,4.374e-01,4.866e-02,4.297e-02
-1.857e-02,-2.039e+00,-6.534e-01,4.677e+00,-3.189e-02,4.374e-01,4.866e-02,4.290e-02
-1.881e-02,-2.039e+00,-6.489e-01,4.677e+00,-3.189e-02,4.374e-01,4.866e-02,4.283e-02
-1.906e-02,-2.039e+00,-6.445e-01,4.678e+00,-3.189e-02,4.219e-01,6.005e-02,4.275e-02
-1.932e-02,-2.039e+00,-6.402e-01,4.678e+00,-8.171e-03,4.374e-01,5.603e-02,4.268e-02
-1.949e-02,-2.038e+00,-6.358e-01,4.679e+00,-8.171e-03,4.374e-01,5.603e-02,4.263e-02
-1.959e-02,-2.038e+00,-6.315e-01,4.680e+00,-8.171e-03,4.374e-01,5.603e-02,4.260e-02
-1.967e-02,-2.038e+00,-6.271e-01,4.680e+00,-8.171e-03,4.374e-01,5.603e-02,4.258e-02
-1.974e-02,-2.038e+00,-6.227e-01,4.681e+00,-8.171e-03,4.374e-01,5.603e-02,4.257e-02
-1.981e-02,-2.038e+00,-6.183e-01,4.681e+00,-8.171e-03,4.374e-01,5.603e-02,4.255e-02
-1.987e-02,-2.038e+00,-6.139e-01,4.682e+00,3.334e-02,4.374e-01,5.804e-02,4.253e-02
-1.980e-02,-2.038e+00,-6.095e-01,4.682e+00,3.334e-02,4.374e-01,5.804e-02,4.255e-02
-1.958e-02,-2.038e+00,-6.051e-01,4.683e+00,3.334e-02,4.374e-01,5.804e-02,4.260e-02
-1.933e-02,-2.039e+00,-6.006e-01,4.684e+00,3.334e-02,4.374e-01,5.804e-02,4.266e-02
-1.906e-02,-2.039e+00,-5.962e-01,4.684e+00,3.334e-02,4.374e-01,5.804e-02,4.272e-02
-1.878e-02,-2.039e+00,-5.918e-01,4.685e+00,-2.240e-03,3.960e-01,7.010e-02,4.278e-02
-1.863e-02,-2.039e+00,-5.876e-01,4.685e+00,1.555e-02,4.116e-01,6.407e-02,4.282e-02
-1.853e-02,-2.039e+00,-5.835e-01,4.686e+00,1.555e-02,4.116e-01,6.407e-02,4.284e-02
-1.841e-02,-2.039e+00,-5.794e-01,4.687e+00,1.555e-02,4.116e-01,6.407e-02,4.287e-02
-1.828e-02,-2.039e+00,-5.752e-01,4.687e+00,1.555e-02,4.116e-01,6.407e-02,4.289e-02
-1.815e-02,-2.039e+00,-5.711e-01,4.688e+00,1.555e-02,4.116e-01,6.407e-02,4.292e-02
-1.802e-02,-2.039e+00,-5.669e-01,4.689e+00,1.555e-02,4.116e-01,6.407e-02,4.295e-02
-1.789e-02,-2.040e+00,-5.628e-01,4.689e+00,2.445e-02,4.167e-01,6.474e-02,4.298e-02
-1.773e-02,-2.040e+00,-5.586e-01,4.690e+00,7.253e-04,4.064e-01,6.541e-02,4.301e-02
-1.762e-02,-2.040e+00,-5.545e-01,4.691e+00,7.253e-04,4.064e-01,6.541e-02,4.304e-02
-1.758e-02,-2.040e+00,-5.504e-01,4.691e+00,7.253e-04,4.064e-01,6.541e-02,4.305e-02
-1.756e-02,-2.040e+00,-5.463e-01,4.692e+00,5.410e-02,4.633e-01,1.718e-02,4.305e-02
-1.736e-02,-2.040e+00,-5.419e-01,4.692e+00,5.410e-02,4.633e-01,1.718e-02,4.309e-02
-1.698e-02,-2.040e+00,-5.374e-01,4.692e+00,4.817e-02,4.633e-01,2.990e-02,4.317e-02
-1.656e-02,-2.040e+00,-5.327e-01,4.692e+00,7.783e-02,4.633e-01,1.383e-02,4.326e-02
-1.603e-02,-2.041e+00,-5.281e-01,4.693e+00,7.783e-02,4.633e-01,1.383e-02,4.337e-02
-1.540e-02,-2.041e+00,-5.234e-01,4.693e+00,7.189e-02,4.633e-01,9.807e-03,4.352e-02
-1.476e-02,-2.041e+00,-5.188e-01,4.693e+00,7.189e-02,4.633e-01,9.807e-03,4.367e-02
-1.412e-02,-2.042e+00,-5.141e-01,4.693e+00,8.376e-02,4.633e-01,2.856e-02,4.383e-02
-1.345e-02,-2.042e+00,-5.094e-01,4.693e+00,2.741e-02,4.633e-01,2.923e-02,4.400e-02
-1.294e-02,-2.042e+00,-5.048e-01,4.694e+00,2.741e-02,4.633e-01,2.923e-02,4.414e-02
-1.262e-02,-2.043e+00,-5.001e-01,4.694e+00,2.741e-02,4.633e-01,2.923e-02,4.422e-02
-1.235e-02,-2.043e+00,-4.955e-01,4.694e+00,5.114e-02,4.633e-01,2.321e-02,4.430e-02
-1.201e-02,-2.043e+00,-4.908e-01,4.694e+00,2.148e-02,4.633e-01,2.321e-02,4.439e-02
-1.171e-02,-2.043e+00,-4.861e-01,4.695e+00,2.148e-02,4.633e-01,2.321e-02,4.447e-02
-1.148e-02,-2.043e+00,-4.815e-01,4.695e+00,-2.240e-03,4.633e-01,3.191e-02,4.454e-02
-1.137e-02,-2.043e+00,-4.768e-01,4.695e+00,-2.240e-03,4.633e-01,3.191e-02,4.457e-02
-1.135e-02,-2.043e+00,-4.721e-01,4.695e+00,-2.240e-03,4.633e-01,3.191e-02,4.457e-02
-1.135e-02,-2.043e+00,-4.675e-01,4.696e+00,-8.171e-03,4.633e-01,3.325e-02,4.457e-02
-1.139e-02,-2.043e+00,-4.628e-01,4.696e+00,-8.171e-03,4.633e-01,3.325e-02,4.456e-02
-1.146e-02,-2.043e+00,-4.581e-01,4.696e+00,-8.171e-03,4.633e-01,3.325e-02,4.455e-02
-1.153e-02,-2.043e+00,-4.535e-01,4.697e+00,-8.171e-03,4.633e-01,3.325e-02,4.453e-02
-1.160e-02,-2.043e+00,-4.488e-01,4.697e+00,4.817e-02,4.633e-01,3.794e-02,4.451e-02
-1.146e-02,-2.043e+00,-4.442e-01,4.697e+00,-8.171e-03,4.633e-01,3.325e-02,4.454e-02
-1.133e-02,-2.043e+00,-4.395e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.457e-02
-1.125e-02,-2.043e+00,-4.348e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.459e-02
-1.112e-02,-2.043e+00,-4.302e-01,4.698e+00,1.555e-02,4.633e-01,3.124e-02,4.462e-02
-1.099e-02,-2.043e+00,-4.255e-01,4.699e+00,1.555e-02,4.633e-01,3.124e-02,4.465e-02
-1.085e-02,-2.043e+00,-4.208e-01,4.699e+00,1.555e-02,4.633e-01,3.124e-02,4.468e-02
-1.071e-02,-2.044e+00,-4.162e-01,4.699e+00,3.928e-02,4.633e-01,3.057e-02,4.471e-02
-1.047e-02,-2.044e+00,-4.115e-01,4.700e+00,-2.300e-02,4.581e-01,3.727e-02,4.476e-02
-1.039e-02,-2.044e+00,-4.069e-01,4.700e+00,-2.300e-02,4.581e-01,3.727e-02,4.478e-02
-1.051e-02,-2.044e+00,-4.022e-01,4.700e+00,3.928e-02,4.633e-01,3.057e-02,4.476e-02
-1.046e-02,-2.044e+00,-3.976e-01,4.701e+00,-2.300e-02,4.581e-01,3.727e-02,4.477e-02
-1.043e-02,-2.044e+00,-3.930e-01,4.701e+00,-3.486e-02,4.271e-01,5.804e-02,4.477e-02
-1.061e-02,-2.044e+00,-3.885e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.474e-02
-1.076e-02,-2.044e+00,-3.840e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.471e-02
-1.080e-02,-2.044e+00,-3.794e-01,4.702e+00,7.253e-04,4.633e-01,3.526e-02,4.470e-02
-1.080e-02,-2.044e+00,-3.747e-01,4.703e+00,7.253e-04,4.633e-01,3.526e-02,4.470e-02
-1.080e-02,-2.044e+00,-3.701e-01,4.703e+00,7.253e-04,4.633e-01,3.526e-02,4.470e-02
-1.079e-02,-2.044e+00,-3.654e-01,4.703e+00,-3.486e-02,4.271e-01,5.804e-02,4.470e-02
-1.093e-02,-2.043e+00,-3.609e-01,4.704e+00,-3.486e-02,4.271e-01,5.804e-02,4.468e-02
-1.120e-02,-2.043e+00,-3.565e-01,4.705e+00,-3.486e-02,4.271e-01,5.804e-02,4.464e-02
-1.151e-02,-2.043e+00,-3.522e-01,4.705e+00,-3.486e-02,4.271e-01,5.804e-02,4.460e-02
-1.183e-02,-2.043e+00,-3.479e-01,4.706e+00,1.259e-02,4.633e-01,4.129e-02,4.457e-02
-1.197e-02,-2.043e+00,-3.434e-01,4.706e+00,-5.205e-03,4.633e-01,4.129e-02,4.455e-02
-1.200e-02,-2.043e+00,-3.388e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.455e-02
-1.204e-02,-2.043e+00,-3.342e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.454e-02
-1.209e-02,-2.043e+00,-3.295e-01,4.707e+00,-5.205e-03,4.633e-01,4.129e-02,4.454e-02
-1.214e-02,-2.043e+00,-3.249e-01,4.708e+00,-5.205e-03,4.633e-01,4.129e-02,4.453e-02
-1.219e-02,-2.043e+00,-3.202e-01,4.708e+00,-5.205e-03,4.633e-01,4.129e-02,4.453e-02
-1.224e-02,-2.043e+00,-3.156e-01,4.709e+00,-1.707e-02,4.581e-01,4.397e-02,4.453e-02
-1.234e-02,-2.043e+00,-3.109e-01,4.709e+00,-1.707e-02,4.581e-01,4.397e-02,4.452e-02
-1.248e-02,-2.043e+00,-3.063e-01,4.710e+00,-1.707e-02,4.581e-01,4.397e-02,4.451e-02
-1.264e-02,-2.043e+00,-3.017e-01,4.710e+00,9.622e-03,4.633e-01,4.263e-02,4.450e-02
-1.269e-02,-2.043e+00,-2.970e-01,4.710e+00,9.622e-03,4.633e-01,4.263e-02,4.450e-02
-1.264e-02,-2.043e+00,-2.924e-01,4.711e+00,3.928e-02,4.633e-01,4.062e-02,4.450e-02
-1.244e-02,-2.043e+00,-2.877e-01,4.711e+00,-1.410e-02,4.581e-01,4.598e-02,4.451e-02
-1.234e-02,-2.043e+00,-2.831e-01,4.712e+00,-1.410e-02,4.581e-01,4.598e-02,4.451e-02
-1.240e-02,-2.043e+00,-2.785e-01,4.712e+00,-1.410e-02,4.581e-01,4.598e-02,4.451e-02
-1.251e-02,-2.043e+00,-2.739e-01,4.713e+00,-1.410e-02,4.581e-01,4.598e-02,4.451e-02
-1.264e-02,-2.043e+00,-2.692e-01,4.713e+00,3.631e-02,4.478e-01,5.268e-02,4.451e-02
-1.257e-02,-2.043e+00,-2.647e-01,4.714e+00,-5.205e-03,4.167e-01,6.072e-02,4.451e-02
-1.247e-02,-2.043e+00,-2.603e-01,4.714e+00,-5.205e-03,4.167e-01,6.072e-02,4.451e-02
-1.248e-02,-2.043e+00,-2.560e-01,4.715e+00,-5.205e-03,4.167e-01,6.072e-02,4.451e-02
-1.251e-02,-2.043e+00,-2.518e-01,4.715e+00,-5.205e-03,4.167e-01,6.072e-02,4.451e-02
-1.256e-02,-2.043e+00,-2.476e-01,4.716e+00,-5.205e-03,4.167e-01,6.072e-02,4.451e-02
-1.261e-02,-2.043e+00,-2.434e-01,4.717e+00,5.114e-02,4.323e-01,6.005e-02,4.451e-02
-1.243e-02,-2.043e+00,-2.392e-01,4.717e+00,3.631e-02,4.478e-01,5.201e-02,4.451e-02
-1.209e-02,-2.043e+00,-2.348e-01,4.718e+00,2.291e-01,4.737e-01,-2.414e-04,4.450e-02
-1.103e-02,-2.043e+00,-2.307e-01,4.718e+00,1.668e-01,4.685e-01,-2.414e-04,4.450e-02
-9.445e-03,-2.044e+00,-2.265e-01,4.718e+00,8.969e-02,4.685e-01,7.798e-03,4.453e-02
-8.144e-03,-2.044e+00,-2.219e-01,4.718e+00,8.079e-02,4.633e-01,1.768e-03,4.460e-02
-7.174e-03,-2.044e+00,-2.173e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.466e-02
-6.656e-03,-2.044e+00,-2.126e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.470e-02
-6.495e-03,-2.044e+00,-2.079e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.471e-02
-6.441e-03,-2.044e+00,-2.033e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.472e-02
-6.420e-03,-2.044e+00,-1.986e-01,4.718e+00,7.253e-04,4.633e-01,-2.251e-03,4.472e-02
-6.409e-03,-2.044e+00,-1.940e-01,4.718e+00,1.555e-02,4.633e-01,5.788e-03,4.472e-02
-6.339e-03,-2.044e+00,-1.893e-01,4.718e+00,1.555e-02,4.633e-01,5.788e-03,4.472e-02
-6.211e-03,-2.044e+00,-1.846e-01,4.718e+00,-2.596e-02,4.581e-01,-6.271e-03,4.473e-02
-6.236e-03,-2.044e+00,-1.800e-01,4.718e+00,-2.596e-02,4.581e-01,-6.271e-03,4.473e-02
-6.423e-03,-2.044e+00,-1.754e-01,4.718e+00,1.555e-02,4.633e-01,5.788e-03,4.472e-02
-6.487e-03,-2.044e+00,-1.707e-01,4.718e+00,3.334e-02,4.633e-01,6.458e-03,4.472e-02
-6.326e-03,-2.044e+00,-1.661e-01,4.718e+00,3.334e-02,4.633e-01,6.458e-03,4.472e-02
-6.046e-03,-2.044e+00,-1.614e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.474e-02
-5.916e-03,-2.044e+00,-1.568e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.474e-02
-5.953e-03,-2.044e+00,-1.521e-01,4.718e+00,-1.114e-02,4.633e-01,-2.251e-03,4.474e-02
-6.042e-03,-2.044e+00,-1.474e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-6.047e-03,-2.044e+00,-1.428e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-5.962e-03,-2.044e+00,-1.381e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-5.848e-03,-2.044e+00,-1.334e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-5.727e-03,-2.044e+00,-1.288e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-5.603e-03,-2.044e+00,-1.241e-01,4.718e+00,1.259e-02,4.633e-01,-4.261e-03,4.474e-02
-5.478e-03,-2.044e+00,-1.194e-01,4.718e+00,4.521e-02,4.633e-01,1.768e-03,4.474e-02
-5.217e-03,-2.044e+00,-1.148e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.475e-02
-4.860e-03,-2.045e+00,-1.101e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.475e-02
-4.500e-03,-2.045e+00,-1.055e-01,4.718e+00,3.631e-02,4.633e-01,-1.581e-03,4.476e-02
-4.138e-03,-2.045e+00,-1.008e-01,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.476e-02
-3.986e-03,-2.045e+00,-9.613e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.476e-02
-4.038e-03,-2.045e+00,-9.147e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.476e-02
-4.153e-03,-2.045e+00,-8.680e-02,4.718e+00,-1.410e-02,4.633e-01,1.450e-02,4.476e-02
-4.286e-03,-2.045e+00,-8.214e-02,4.718e+00,-5.205e-03,4.633e-01,3.778e-03,4.476e-02
-4.387e-03,-2.045e+00,-7.748e-02,4.718e+00,-5.205e-03,4.633e-01,3.778e-03,4.476e-02
-4.454e-03,-2.045e+00,-7.281e-02,4.718e+00,2.445e-02,4.633e-01,-9.113e-04,4.476e-02
-4.387e-03,-2.045e+00,-6.815e-02,4.718e+00,2.445e-02,4.633e-01,-9.113e-04,4.476e-02
-4.195e-03,-2.045e+00,-6.349e-02,4.718e+00,2.445e-02,4.633e-01,-9.113e-04,4.476e-02
-3.966e-03,-2.045e+00,-5.882e-02,4.718e+00,-2.893e-02,4.581e-01,2.187e-02,4.475e-02
-3.950e-03,-2.045e+00,-5.418e-02,4.718e+00,-2.893e-02,4.581e-01,2.187e-02,4.475e-02
-4.147e-03,-2.045e+00,-4.956e-02,4.719e+00,-2.893e-02,4.581e-01,2.187e-02,4.476e-02
-4.409e-03,-2.045e+00,-4.495e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.477e-02
-4.579e-03,-2.045e+00,-4.031e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.478e-02
-4.646e-03,-2.045e+00,-3.566e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.478e-02
-4.682e-03,-2.045e+00,-3.100e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.478e-02
-4.708e-03,-2.045e+00,-2.633e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.479e-02
-4.732e-03,-2.045e+00,-2.167e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.479e-02
-4.755e-03,-2.045e+00,-1.701e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.479e-02
-4.777e-03,-2.045e+00,-1.234e-02,4.719e+00,-2.240e-03,4.633e-01,9.137e-03,4.479e-02
-4.800e-03,-2.045e+00,-7.681e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.479e-02
-4.822e-03,-2.045e+00,-3.018e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.480e-02
-4.845e-03,-2.045e+00,1.646e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.480e-02
-4.867e-03,-2.045e+00,6.309e-03,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.480e-02
-4.890e-03,-2.045e+00,1.097e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.480e-02
-4.912e-03,-2.045e+00,1.564e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.480e-02
-4.935e-03,-2.045e+00,2.030e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.481e-02
-4.957e-03,-2.045e+00,2.496e-02,4.720e+00,-2.240e-03,4.633e-01,9.137e-03,4.481e-02
-4.980e-03,-2.045e+00,2.963e-02,4.720e+00,7.253e-04,4.633e-01,2.187e-02,4.481e-02
-4.990e-03,-2.045e+00,3.429e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.481e-02
-4.988e-03,-2.045e+00,3.895e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.481e-02
-4.982e-03,-2.045e+00,4.362e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.481e-02
-4.975e-03,-2.045e+00,4.828e-02,4.721e+00,7.253e-04,4.633e-01,2.187e-02,4.481e-02
-4.968e-03,-2.045e+00,5.294e-02,4.721e+00,-1.410e-02,4.581e-01,3.258e-02,4.481e-02
-5.023e-03,-2.045e+00,5.759e-02,4.722e+00,-1.410e-02,4.581e-01,3.258e-02,4.482e-02
-5.138e-03,-2.045e+00,6.221e-02,4.722e+00,-1.410e-02,4.581e-01,3.258e-02,4.484e-02
-5.271e-03,-2.045e+00,6.682e-02,4.722e+00,-2.240e-03,4.633e-01,2.789e-02,4.486e-02
-5.360e-03,-2.045e+00,7.145e-02,4.723e+00,-2.240e-03,4.633e-01,2.789e-02,4.488e-02
-5.403e-03,-2.045e+00,7.611e-02,4.723e+00,4.817e-02,4.633e-01,1.785e-02,4.488e-02
-5.221e-03,-2.045e+00,8.077e-02,4.723e+00,-2.893e-02,4.581e-01,4.062e-02,4.485e-02
-5.152e-03,-2.045e+00,8.541e-02,4.724e+00,-2.893e-02,4.581e-01,4.062e-02,4.484e-02
-5.333e-03,-2.045e+00,9.003e-02,4.724e+00,4.817e-02,4.633e-01,1.785e-02,4.487e-02
-5.267e-03,-2.045e+00,9.467e-02,4.724e+00,4.817e-02,4.633e-01,1.785e-02,4.486e-02
-4.911e-03,-2.045e+00,9.932e-02,4.724e+00,-2.300e-02,4.581e-01,3.727e-02,4.479e-02
-4.765e-03,-2.045e+00,1.040e-01,4.725e+00,-2.300e-02,4.581e-01,3.727e-02,4.476e-02
-4.882e-03,-2.045e+00,1.086e-01,4.725e+00,-2.300e-02,4.581e-01,3.727e-02,4.478e-02
-5.077e-03,-2.045e+00,1.132e-01,4.725e+00,-2.300e-02,4.581e-01,3.727e-02,4.482e-02
-5.296e-03,-2.045e+00,1.178e-01,4.726e+00,4.817e-02,4.633e-01,1.919e-02,4.487e-02
-5.226e-03,-2.045e+00,1.224e-01,4.726e+00,-2.300e-02,4.581e-01,3.727e-02,4.486e-02
-5.165e-03,-2.045e+00,1.271e-01,4.726e+00,-2.240e-03,4.633e-01,2.723e-02,4.484e-02
-5.221e-03,-2.045e+00,1.317e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.486e-02
-5.253e-03,-2.045e+00,1.364e-01,4.727e+00,4.817e-02,4.633e-01,1.919e-02,4.486e-02
-5.069e-03,-2.045e+00,1.410e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.482e-02
-4.889e-03,-2.045e+00,1.457e-01,4.727e+00,-2.240e-03,4.633e-01,2.723e-02,4.477e-02
-4.850e-03,-2.045e+00,1.504e-01,4.728e+00,-1.707e-02,4.581e-01,3.593e-02,4.477e-02
-4.915e-03,-2.045e+00,1.550e-01,4.728e+00,-1.707e-02,4.581e-01,3.593e-02,4.478e-02
-5.053e-03,-2.045e+00,1.596e-01,4.728e+00,-1.707e-02,4.581e-01,3.593e-02,4.482e-02
-5.212e-03,-2.045e+00,1.642e-01,4.729e+00,-1.707e-02,4.581e-01,3.593e-02,4.486e-02
-5.378e-03,-2.045e+00,1.688e-01,4.729e+00,4.817e-02,4.633e-01,1.919e-02,4.490e-02
-5.277e-03,-2.045e+00,1.735e-01,4.729e+00,1.555e-02,4.633e-01,2.656e-02,4.488e-02
-5.049e-03,-2.045e+00,1.781e-01,4.730e+00,-5.205e-03,4.633e-01,4.129e-02,4.481e-02
-4.958e-03,-2.045e+00,1.828e-01,4.730e+00,-5.205e-03,4.633e-01,4.129e-02,4.479e-02
-4.967e-03,-2.045e+00,1.875e-01,4.730e+00,-5.205e-03,4.633e-01,4.129e-02,4.479e-02
-5.005e-03,-2.045e+00,1.921e-01,4.731e+00,-5.205e-03,4.633e-01,4.129e-02,4.480e-02
-5.052e-03,-2.045e+00,1.968e-01,4.731e+00,-5.205e-03,4.633e-01,4.129e-02,4.481e-02
-5.102e-03,-2.045e+00,2.014e-01,4.732e+00,7.253e-04,4.633e-01,4.196e-02,4.483e-02
-5.129e-03,-2.045e+00,2.061e-01,4.732e+00,7.253e-04,4.633e-01,4.196e-02,4.484e-02
-5.132e-03,-2.045e+00,2.108e-01,4.732e+00,7.253e-04,4.633e-01,4.196e-02,4.484e-02
-5.128e-03,-2.045e+00,2.154e-01,4.733e+00,7.253e-04,4.633e-01,4.196e-02,4.484e-02
-5.122e-03,-2.045e+00,2.201e-01,4.733e+00,7.253e-04,4.633e-01,4.196e-02,4.484e-02
-5.115e-03,-2.045e+00,2.248e-01,4.734e+00,-2.240e-03,4.633e-01,3.191e-02,4.483e-02
-5.120e-03,-2.045e+00,2.294e-01,4.734e+00,-2.240e-03,4.633e-01,3.191e-02,4.484e-02
-5.137e-03,-2.045e+00,2.341e-01,4.734e+00,-2.240e-03,4.633e-01,3.191e-02,4.484e-02
-5.157e-03,-2.045e+00,2.388e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.485e-02
-5.178e-03,-2.045e+00,2.434e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.486e-02
-5.200e-03,-2.045e+00,2.481e-01,4.735e+00,-2.240e-03,4.633e-01,3.191e-02,4.486e-02
-5.222e-03,-2.045e+00,2.527e-01,4.736e+00,-2.240e-03,4.633e-01,3.191e-02,4.487e-02
-5.243e-03,-2.045e+00,2.574e-01,4.736e+00,3.691e-03,4.633e-01,4.799e-02,4.488e-02
-5.241e-03,-2.045e+00,2.621e-01,4.736e+00,3.691e-03,4.633e-01,4.799e-02,4.488e-02
-5.215e-03,-2.045e+00,2.667e-01,4.737e+00,-2.240e-03,4.633e-01,3.191e-02,4.487e-02
-5.207e-03,-2.045e+00,2.714e-01,4.737e+00,-2.240e-03,4.633e-01,3.191e-02,4.486e-02
-5.219e-03,-2.045e+00,2.761e-01,4.738e+00,-8.171e-03,4.633e-01,3.392e-02,4.487e-02
-5.262e-03,-2.045e+00,2.807e-01,4.738e+00,1.852e-02,4.633e-01,3.325e-02,4.489e-02
-5.223e-03,-2.045e+00,2.854e-01,4.738e+00,-8.171e-03,4.633e-01,3.392e-02,4.487e-02
-5.193e-03,-2.045e+00,2.901e-01,4.739e+00,-8.171e-03,4.633e-01,3.392e-02,4.486e-02
-5.240e-03,-2.045e+00,2.947e-01,4.739e+00,1.852e-02,4.633e-01,3.325e-02,4.488e-02
-5.201e-03,-2.045e+00,2.994e-01,4.739e+00,3.691e-03,4.633e-01,3.325e-02,4.486e-02
-5.125e-03,-2.045e+00,3.040e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.483e-02
-5.078e-03,-2.045e+00,3.087e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.481e-02
-5.039e-03,-2.045e+00,3.134e-01,4.740e+00,3.691e-03,4.633e-01,3.325e-02,4.479e-02
-5.002e-03,-2.045e+00,3.180e-01,4.741e+00,3.691e-03,4.633e-01,3.325e-02,4.478e-02
-4.967e-03,-2.045e+00,3.227e-01,4.741e+00,1.259e-02,4.633e-01,3.392e-02,4.476e-02
-4.896e-03,-2.044e+00,3.274e-01,4.741e+00,1.259e-02,4.633e-01,3.392e-02,4.473e-02
-4.792e-03,-2.044e+00,3.320e-01,4.742e+00,1.259e-02,4.633e-01,3.392e-02,4.469e-02
-4.677e-03,-2.044e+00,3.367e-01,4.742e+00,1.259e-02,4.633e-01,3.392e-02,4.464e-02
-4.559e-03,-2.044e+00,3.413e-01,4.742e+00,1.259e-02,4.633e-01,3.392e-02,4.458e-02
-4.441e-03,-2.044e+00,3.460e-01,4.743e+00,-8.171e-03,4.581e-01,5.201e-02,4.453e-02
-4.404e-03,-2.044e+00,3.507e-01,4.743e+00,-8.171e-03,4.581e-01,5.201e-02,4.451e-02
-4.446e-03,-2.044e+00,3.553e-01,4.744e+00,-8.171e-03,4.581e-01,5.201e-02,4.453e-02
-4.513e-03,-2.044e+00,3.599e-01,4.744e+00,6.003e-02,4.633e-01,1.249e-02,4.456e-02
-4.319e-03,-2.044e+00,3.645e-01,4.744e+00,6.003e-02,4.633e-01,1.249e-02,4.447e-02
-3.868e-03,-2.044e+00,3.692e-01,4.744e+00,1.371e-01,4.685e-01,8.467e-03,4.426e-02
-3.039e-03,-2.044e+00,3.739e-01,4.744e+00,1.104e-01,4.685e-01,3.108e-03,4.388e-02
-2.000e-03,-2.043e+00,3.786e-01,4.744e+00,5.114e-02,4.633e-01,3.108e-03,4.342e-02
-1.201e-03,-2.043e+00,3.833e-01,4.745e+00,5.114e-02,4.633e-01,3.108e-03,4.307e-02
-6.277e-04,-2.043e+00,3.879e-01,4.745e+00,1.259e-02,4.633e-01,3.108e-03,4.283e-02
-2.732e-04,-2.043e+00,3.926e-01,4.745e+00,1.259e-02,4.633e-01,3.108e-03,4.268e-02
-8.520e-05,-2.043e+00,3.973e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.260e-02
4.123e-05,-2.043e+00,4.019e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.255e-02
1.413e-04,-2.043e+00,4.066e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.251e-02
2.333e-04,-2.042e+00,4.112e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.247e-02
3.227e-04,-2.042e+00,4.159e-01,4.745e+00,9.622e-03,4.633e-01,1.115e-02,4.243e-02
4.112e-04,-2.042e+00,4.206e-01,4.745e+00,1.555e-02,4.633e-01,9.137e-03,4.239e-02
5.220e-04,-2.042e+00,4.252e-01,4.745e+00,1.555e-02,4.633e-01,9.137e-03,4.234e-02
6.545e-04,-2.042e+00,4.299e-01,4.745e+00,1.555e-02,4.633e-01,9.137e-03,4.228e-02
7.933e-04,-2.042e+00,4.346e-01,4.745e+00,1.555e-02,4.633e-01,9.137e-03,4.222e-02
9.337e-04,-2.042e+00,4.392e-01,4.746e+00,1.555e-02,4.633e-01,9.137e-03,4.216e-02
1.075e-03,-2.042e+00,4.439e-01,4.746e+00,4.521e-02,4.633e-01,5.118e-03,4.209e-02
1.327e-03,-2.042e+00,4.486e-01,4.746e+00,5.410e-02,4.633e-01,1.098e-03,4.198e-02
1.722e-03,-2.042e+00,4.532e-01,4.746e+00,5.410e-02,4.633e-01,1.098e-03,4.180e-02
2.181e-03,-2.042e+00,4.579e-01,4.746e+00,-2.893e-02,4.581e-01,1.768e-03,4.159e-02
2.347e-03,-2.041e+00,4.625e-01,4.746e+00,-2.893e-02,4.581e-01,1.768e-03,4.152e-02
2.216e-03,-2.042e+00,4.671e-01,4.746e+00,-2.893e-02,4.581e-01,1.768e-03,4.158e-02
1.996e-03,-2.042e+00,4.718e-01,4.746e+00,3.691e-03,4.633e-01,7.128e-03,4.168e-02
1.871e-03,-2.042e+00,4.764e-01,4.746e+00,3.691e-03,4.633e-01,7.128e-03,4.174e-02
1.856e-03,-2.042e+00,4.810e-01,4.746e+00,3.691e-03,4.633e-01,7.128e-03,4.175e-02
1.874e-03,-2.042e+00,4.857e-01,4.746e+00,3.691e-03,4.633e-01,7.128e-03,4.174e-02
1.903e-03,-2.042e+00,4.904e-01,4.746e+00,3.691e-03,4.633e-01,7.128e-03,4.172e-02
1.934e-03,-2.042e+00,4.950e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.171e-02
1.999e-03,-2.042e+00,4.997e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.168e-02
2.096e-03,-2.042e+00,5.044e-01,4.746e+00,1.259e-02,4.633e-01,1.852e-02,4.163e-02
2.202e-03,-2.042e+00,5.090e-01,4.747e+00,-3.189e-02,4.581e-01,1.852e-02,4.157e-02
2.149e-03,-2.042e+00,5.137e-01,4.747e+00,-3.189e-02,4.581e-01,1.852e-02,4.160e-02
1.938e-03,-2.042e+00,5.183e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.171e-02
1.842e-03,-2.042e+00,5.229e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.176e-02
1.890e-03,-2.042e+00,5.276e-01,4.747e+00,1.259e-02,4.633e-01,1.852e-02,4.174e-02
1.980e-03,-2.042e+00,5.322e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.169e-02
2.084e-03,-2.042e+00,5.369e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.163e-02
2.190e-03,-2.042e+00,5.416e-01,4.748e+00,-2.300e-02,4.581e-01,2.589e-02,4.157e-02
2.170e-03,-2.042e+00,5.462e-01,4.748e+00,-4.376e-02,4.581e-01,1.383e-02,4.158e-02
1.952e-03,-2.042e+00,5.508e-01,4.748e+00,1.259e-02,4.633e-01,1.852e-02,4.171e-02
1.827e-03,-2.042e+00,5.555e-01,4.749e+00,1.259e-02,4.633e-01,1.852e-02,4.178e-02
1.864e-03,-2.042e+00,5.601e-01,4.749e+00,1.259e-02,4.633e-01,1.852e-02,4.176e-02
1.950e-03,-2.042e+00,5.648e-01,4.749e+00,1.259e-02,4.633e-01,1.852e-02,4.171e-02
2.050e-03,-2.042e+00,5.694e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.165e-02
2.092e-03,-2.042e+00,5.741e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.162e-02
2.074e-03,-2.042e+00,5.788e-01,4.749e+00,-5.205e-03,4.633e-01,1.718e-02,4.163e-02
2.038e-03,-2.042e+00,5.834e-01,4.750e+00,-5.205e-03,4.633e-01,1.718e-02,4.166e-02
1.996e-03,-2.042e+00,5.881e-01,4.750e+00,-5.205e-03,4.633e-01,1.718e-02,4.168e-02
1.954e-03,-2.042e+00,5.928e-01,4.750e+00,1.259e-02,4.633e-01,3.727e-02,4.171e-02
1.972e-03,-2.042e+00,5.974e-01,4.750e+00,1.259e-02,4.633e-01,3.727e-02,4.170e-02
2.051e-03,-2.042e+00,6.021e-01,4.751e+00,1.259e-02,4.633e-01,3.727e-02,4.165e-02
2.147e-03,-2.042e+00,6.067e-01,4.751e+00,-2.003e-02,4.581e-01,9.137e-03,4.158e-02
2.136e-03,-2.042e+00,6.114e-01,4.751e+00,-2.003e-02,4.581e-01,9.137e-03,4.159e-02
2.018e-03,-2.042e+00,6.160e-01,4.751e+00,1.259e-02,4.633e-01,3.727e-02,4.167e-02
1.980e-03,-2.042e+00,6.206e-01,4.752e+00,9.622e-03,4.633e-01,3.057e-02,4.169e-02
2.030e-03,-2.042e+00,6.253e-01,4.752e+00,9.622e-03,4.633e-01,3.057e-02,4.166e-02
2.099e-03,-2.042e+00,6.300e-01,4.752e+00,9.622e-03,4.633e-01,3.057e-02,4.161e-02
2.174e-03,-2.042e+00,6.346e-01,4.753e+00,-2.003e-02,4.581e-01,1.517e-02,4.156e-02
2.151e-03,-2.042e+00,6.393e-01,4.753e+00,-2.003e-02,4.581e-01,1.517e-02,4.158e-02
2.032e-03,-2.042e+00,6.439e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.166e-02
1.954e-03,-2.042e+00,6.485e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.172e-02
1.934e-03,-2.042e+00,6.532e-01,4.753e+00,7.253e-04,4.633e-01,2.455e-02,4.173e-02
1.932e-03,-2.042e+00,6.578e-01,4.754e+00,7.253e-04,4.633e-01,2.455e-02,4.173e-02
1.936e-03,-2.042e+00,6.625e-01,4.754e+00,7.253e-04,4.633e-01,2.455e-02,4.173e-02
1.941e-03,-2.042e+00,6.672e-01,4.754e+00,3.691e-03,4.633e-01,3.258e-02,4.173e-02
1.956e-03,-2.042e+00,6.718e-01,4.754e+00,3.691e-03,4.633e-01,3.258e-02,4.171e-02
1.981e-03,-2.042e+00,6.765e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.170e-02
2.008e-03,-2.042e+00,6.812e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.167e-02
2.037e-03,-2.042e+00,6.858e-01,4.755e+00,3.691e-03,4.633e-01,3.258e-02,4.165e-02
2.065e-03,-2.042e+00,6.905e-01,4.756e+00,3.691e-03,4.633e-01,3.258e-02,4.163e-02
2.094e-03,-2.042e+00,6.951e-01,4.756e+00,3.691e-03,4.633e-01,3.258e-02,4.161e-02
2.122e-03,-2.042e+00,6.998e-01,4.756e+00,3.691e-03,4.633e-01,3.258e-02,4.159e-02
2.150e-03,-2.042e+00,7.045e-01,4.757e+00,-1.410e-02,4.581e-01,2.856e-02,4.156e-02
2.122e-03,-2.042e+00,7.091e-01,4.757e+00,3.691e-03,4.633e-01,3.258e-02,4.159e-02
2.095e-03,-2.042e+00,7.138e-01,4.757e+00,3.691e-03,4.633e-01,3.258e-02,4.161e-02
2.106e-03,-2.042e+00,7.184e-01,4.758e+00,2.148e-02,4.633e-01,3.794e-02,4.160e-02
2.185e-03,-2.041e+00,7.231e-01,4.758e+00,9.622e-03,4.633e-01,3.861e-02,4.153e-02
2.284e-03,-2.041e+00,7.277e-01,4.758e+00,9.622e-03,4.633e-01,3.861e-02,4.145e-02
2.364e-03,-2.041e+00,7.324e-01,4.759e+00,9.622e-03,4.633e-01,3.861e-02,4.138e-02
2.438e-03,-2.041e+00,7.371e-01,4.759e+00,9.622e-03,4.633e-01,3.861e-02,4.132e-02
2.510e-03,-2.041e+00,7.417e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.126e-02
2.627e-03,-2.041e+00,7.464e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.116e-02
2.788e-03,-2.041e+00,7.511e-01,4.760e+00,2.445e-02,4.633e-01,3.928e-02,4.102e-02
2.961e-03,-2.041e+00,7.557e-01,4.761e+00,2.445e-02,4.633e-01,3.928e-02,4.087e-02
3.137e-03,-2.041e+00,7.604e-01,4.761e+00,2.445e-02,4.633e-01,3.928e-02,4.071e-02
3.314e-03,-2.040e+00,7.650e-01,4.762e+00,1.259e-02,4.633e-01,4.866e-02,4.056e-02
3.454e-03,-2.040e+00,7.697e-01,4.762e+00,1.259e-02,4.633e-01,4.866e-02,4.043e-02
3.560e-03,-2.040e+00,7.744e-01,4.762e+00,1.259e-02,4.633e-01,4.866e-02,4.034e-02
3.654e-03,-2.040e+00,7.790e-01,4.763e+00,1.259e-02,4.633e-01,4.866e-02,4.025e-02
3.745e-03,-2.040e+00,7.837e-01,4.763e+00,1.259e-02,4.633e-01,4.866e-02,4.017e-02
3.835e-03,-2.040e+00,7.884e-01,4.764e+00,1.259e-02,4.633e-01,4.866e-02,4.009e-02
3.924e-03,-2.040e+00,7.930e-01,4.764e+00,2.445e-02,4.633e-01,6.139e-02,4.001e-02
4.047e-03,-2.040e+00,7.977e-01,4.765e+00,2.445e-02,4.633e-01,6.139e-02,3.989e-02
4.204e-03,-2.040e+00,8.024e-01,4.766e+00,2.445e-02,4.633e-01,6.139e-02,3.975e-02
4.369e-03,-2.039e+00,8.070e-01,4.766e+00,4.224e-02,3.702e-01,8.484e-02,3.959e-02
4.589e-03,-2.039e+00,8.113e-01,4.767e+00,4.224e-02,3.702e-01,8.484e-02,3.938e-02
4.858e-03,-2.039e+00,8.152e-01,4.768e+00,5.114e-02,3.546e-01,9.020e-02,3.913e-02
5.167e-03,-2.039e+00,8.189e-01,4.769e+00,5.114e-02,3.546e-01,9.020e-02,3.884e-02
5.504e-03,-2.038e+00,8.225e-01,4.770e+00,3.334e-02,4.323e-01,7.747e-02,3.852e-02
5.797e-03,-2.038e+00,8.264e-01,4.771e+00,-3.782e-02,4.581e-01,1.986e-02,3.824e-02
5.842e-03,-2.038e+00,8.307e-01,4.771e+00,-3.782e-02,4.581e-01,1.986e-02,3.820e-02
5.677e-03,-2.038e+00,8.353e-01,4.771e+00,-3.782e-02,4.581e-01,1.986e-02,3.836e-02
5.450e-03,-2.038e+00,8.398e-01,4.771e+00,2.148e-02,4.633e-01,4.330e-02,3.858e-02
5.371e-03,-2.038e+00,8.445e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,3.866e-02
5.447e-03,-2.038e+00,8.491e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,3.858e-02
5.569e-03,-2.038e+00,8.538e-01,4.772e+00,2.148e-02,4.633e-01,4.330e-02,3.846e-02
5.704e-03,-2.038e+00,8.584e-01,4.773e+00,2.148e-02,4.633e-01,4.330e-02,3.832e-02
5.843e-03,-2.038e+00,8.631e-01,4.773e+00,-8.171e-03,4.633e-01,4.062e-02,3.818e-02
5.902e-03,-2.038e+00,8.678e-01,4.774e+00,-8.171e-03,4.633e-01,4.062e-02,3.812e-02
5.882e-03,-2.038e+00,8.724e-01,4.774e+00,-8.171e-03,4.633e-01,4.062e-02,3.814e-02
5.840e-03,-2.038e+00,8.771e-01,4.775e+00,-8.171e-03,4.633e-01,4.062e-02,3.818e-02
5.791e-03,-2.038e+00,8.818e-01,4.775e+00,-8.171e-03,4.633e-01,4.062e-02,3.824e-02
5.740e-03,-2.038e+00,8.864e-01,4.775e+00,-8.171e-03,4.633e-01,4.062e-02,3.829e-02
5.688e-03,-2.038e+00,8.911e-01,4.776e+00,2.445e-02,4.633e-01,4.598e-02,3.835e-02
5.723e-03,-2.038e+00,8.958e-01,4.776e+00,2.445e-02,4.633e-01,4.598e-02,3.831e-02
5.840e-03,-2.038e+00,9.004e-01,4.777e+00,2.445e-02,4.633e-01,4.598e-02,3.818e-02
5.981e-03,-2.038e+00,9.051e-01,4.777e+00,2.445e-02,4.633e-01,4.598e-02,3.802e-02
6.129e-03,-2.037e+00,9.097e-01,4.778e+00,2.445e-02,4.633e-01,4.598e-02,3.786e-02
6.278e-03,-2.037e+00,9.144e-01,4.778e+00,6.596e-02,4.633e-01,5.871e-02,3.769e-02
6.533e-03,-2.037e+00,9.191e-01,4.779e+00,9.562e-02,4.685e-01,7.479e-02,3.740e-02
6.964e-03,-2.036e+00,9.238e-01,4.779e+00,9.562e-02,4.685e-01,7.479e-02,3.690e-02
7.495e-03,-2.036e+00,9.285e-01,4.780e+00,7.486e-02,4.633e-01,7.211e-02,3.630e-02
8.003e-03,-2.035e+00,9.332e-01,4.781e+00,7.486e-02,4.633e-01,7.211e-02,3.573e-02
8.466e-03,-2.034e+00,9.378e-01,4.782e+00,3.928e-02,4.633e-01,7.613e-02,3.521e-02
8.826e-03,-2.034e+00,9.425e-01,4.782e+00,3.928e-02,4.633e-01,7.613e-02,3.480e-02
9.095e-03,-2.033e+00,9.472e-01,4.783e+00,3.928e-02,4.633e-01,7.613e-02,3.450e-02
9.336e-03,-2.033e+00,9.518e-01,4.784e+00,3.928e-02,4.633e-01,7.613e-02,3.423e-02
9.567e-03,-2.033e+00,9.565e-01,4.785e+00,2.741e-02,4.633e-01,6.742e-02,3.397e-02
9.766e-03,-2.032e+00,9.611e-01,4.785e+00,2.741e-02,4.633e-01,6.742e-02,3.374e-02
9.935e-03,-2.032e+00,9.658e-01,4.786e+00,6.893e-02,3.753e-01,9.623e-02,3.355e-02
1.019e-02,-2.032e+00,9.701e-01,4.787e+00,6.893e-02,3.753e-01,9.623e-02,3.325e-02
1.054e-02,-2.031e+00,9.740e-01,4.788e+00,6.893e-02,3.753e-01,9.623e-02,3.286e-02
1.092e-02,-2.031e+00,9.779e-01,4.789e+00,6.893e-02,3.857e-01,9.623e-02,3.243e-02
1.130e-02,-2.030e+00,9.817e-01,4.790e+00,6.893e-02,3.857e-01,9.623e-02,3.200e-02
1.168e-02,-2.030e+00,9.856e-01,4.791e+00,4.817e-02,3.702e-01,9.757e-02,3.157e-02
1.201e-02,-2.029e+00,9.894e-01,4.792e+00,6.893e-02,3.288e-01,1.069e-01,3.120e-02
1.235e-02,-2.029e+00,9.930e-01,4.793e+00,-1.060e-01,4.581e-01,9.355e-02,3.084e-02
1.231e-02,-2.029e+00,9.969e-01,4.794e+00,-1.060e-01,4.581e-01,9.355e-02,3.088e-02
1.190e-02,-2.029e+00,1.001e+00,4.795e+00,6.893e-02,3.288e-01,1.069e-01,3.135e-02
1.177e-02,-2.030e+00,1.005e+00,4.796e+00,6.893e-02,3.288e-01,1.069e-01,3.150e-02
1.199e-02,-2.029e+00,1.009e+00,4.797e+00,-4.079e-02,4.581e-01,5.335e-02,3.124e-02
1.207e-02,-2.029e+00,1.013e+00,4.797e+00,-1.114e-02,4.581e-01,6.541e-02,3.115e-02
1.200e-02,-2.029e+00,1.017e+00,4.798e+00,-1.114e-02,4.581e-01,6.541e-02,3.122e-02
1.194e-02,-2.029e+00,1.022e+00,4.799e+00,-1.114e-02,4.581e-01,6.541e-02,3.129e-02
1.189e-02,-2.029e+00,1.026e+00,4.799e+00,-1.114e-02,4.581e-01,6.541e-02,3.136e-02
1.183e-02,-2.029e+00,1.031e+00,4.800e+00,-1.114e-02,4.581e-01,6.541e-02,3.144e-02
1.177e-02,-2.030e+00,1.035e+00,4.801e+00,2.741e-02,4.633e-01,8.082e-02,3.151e-02
1.180e-02,-2.030e+00,1.040e+00,4.801e+00,2.741e-02,4.633e-01,8.082e-02,3.148e-02
1.190e-02,-2.029e+00,1.045e+00,4.802e+00,2.741e-02,4.633e-01,8.082e-02,3.134e-02
1.203e-02,-2.029e+00,1.049e+00,4.803e+00,2.741e-02,4.633e-01,8.082e-02,3.117e-02
1.216e-02,-2.029e+00,1.054e+00,4.804e+00,5.114e-02,4.633e-01,9.355e-02,3.100e-02
1.235e-02,-2.029e+00,1.059e+00,4.805e+00,5.114e-02,4.633e-01,9.355e-02,3.075e-02
1.257e-02,-2.028e+00,1.063e+00,4.806e+00,1.852e-02,4.633e-01,9.690e-02,3.045e-02
1.275e-02,-2.028e+00,1.068e+00,4.807e+00,6.893e-02,4.633e-01,9.020e-02,3.021e-02
1.297e-02,-2.027e+00,1.073e+00,4.808e+00,6.893e-02,4.633e-01,9.020e-02,2.992e-02
1.326e-02,-2.027e+00,1.077e+00,4.809e+00,6.893e-02,4.633e-01,9.020e-02,2.953e-02
1.358e-02,-2.026e+00,1.082e+00,4.809e+00,6.893e-02,4.633e-01,9.020e-02,2.911e-02
1.390e-02,-2.026e+00,1.087e+00,4.810e+00,4.817e-02,4.323e-01,1.002e-01,2.868e-02
1.418e-02,-2.025e+00,1.091e+00,4.811e+00,4.817e-02,4.323e-01,1.002e-01,2.831e-02
1.441e-02,-2.025e+00,1.096e+00,4.812e+00,4.817e-02,4.323e-01,1.002e-01,2.799e-02
1.464e-02,-2.024e+00,1.100e+00,4.813e+00,4.817e-02,4.323e-01,1.002e-01,2.769e-02
1.486e-02,-2.024e+00,1.104e+00,4.814e+00,-3.189e-02,3.805e-01,1.056e-01,2.740e-02
1.493e-02,-2.024e+00,1.109e+00,4.815e+00,-3.189e-02,3.805e-01,1.056e-01,2.732e-02
1.485e-02,-2.024e+00,1.112e+00,4.816e+00,-4.672e-02,3.495e-01,1.163e-01,2.742e-02
1.470e-02,-2.024e+00,1.116e+00,4.818e+00,9.622e-03,3.546e-01,1.136e-01,2.763e-02
1.461e-02,-2.024e+00,1.120e+00,4.819e+00,9.622e-03,3.546e-01,1.136e-01,2.775e-02
1.462e-02,-2.024e+00,1.123e+00,4.820e+00,9.622e-03,3.546e-01,1.136e-01,2.774e-02
1.465e-02,-2.024e+00,1.127e+00,4.821e+00,9.622e-03,3.546e-01,1.136e-01,2.770e-02
1.468e-02,-2.024e+00,1.131e+00,4.822e+00,9.622e-03,3.546e-01,1.136e-01,2.764e-02
1.472e-02,-2.024e+00,1.134e+00,4.823e+00,4.817e-02,4.167e-01,1.130e-01,2.758e-02
1.483e-02,-2.024e+00,1.138e+00,4.824e+00,1.259e-02,4.323e-01,1.009e-01,2.742e-02
1.494e-02,-2.024e+00,1.142e+00,4.825e+00,1.259e-02,4.323e-01,1.009e-01,2.726e-02
1.501e-02,-2.023e+00,1.146e+00,4.826e+00,1.259e-02,4.323e-01,1.009e-01,2.715e-02
1.507e-02,-2.023e+00,1.151e+00,4.827e+00,1.259e-02,4.323e-01,1.009e-01,2.707e-02
1.512e-02,-2.023e+00,1.155e+00,4.828e+00,1.259e-02,4.323e-01,1.009e-01,2.699e-02
1.517e-02,-2.023e+00,1.159e+00,4.829e+00,2.148e-02,3.702e-01,1.284e-01,2.691e-02
1.524e-02,-2.023e+00,1.163e+00,4.831e+00,2.148e-02,3.702e-01,1.284e-01,2.680e-02
1.532e-02,-2.023e+00,1.167e+00,4.832e+00,2.148e-02,3.702e-01,1.284e-01,2.668e-02
1.540e-02,-2.023e+00,1.171e+00,4.833e+00,2.148e-02,3.702e-01,1.284e-01,2.655e-02
1.548e-02,-2.022e+00,1.175e+00,4.835e+00,2.148e-02,3.702e-01,1.284e-01,2.641e-02
1.557e-02,-2.022e+00,1.179e+00,4.836e+00,2.148e-02,3.702e-01,1.284e-01,2.628e-02
1.565e-02,-2.022e+00,1.182e+00,4.837e+00,2.148e-02,3.702e-01,1.284e-01,2.615e-02
1.573e-02,-2.022e+00,1.186e+00,4.838e+00,6.300e-02,2.925e-01,1.418e-01,2.601e-02
1.587e-02,-2.021e+00,1.189e+00,4.840e+00,3.334e-02,3.081e-01,1.378e-01,2.577e-02
1.604e-02,-2.021e+00,1.193e+00,4.841e+00,3.334e-02,3.081e-01,1.378e-01,2.551e-02
1.617e-02,-2.021e+00,1.196e+00,4.843e+00,3.334e-02,3.081e-01,1.378e-01,2.529e-02
1.630e-02,-2.020e+00,1.199e+00,4.844e+00,3.334e-02,3.081e-01,1.378e-01,2.508e-02
1.642e-02,-2.020e+00,1.202e+00,4.845e+00,3.334e-02,3.081e-01,1.378e-01,2.488e-02
1.654e-02,-2.020e+00,1.205e+00,4.847e+00,3.334e-02,3.081e-01,1.378e-01,2.468e-02
1.666e-02,-2.019e+00,1.208e+00,4.848e+00,9.858e-02,2.459e-01,1.418e-01,2.448e-02
1.687e-02,-2.019e+00,1.211e+00,4.850e+00,3.038e-02,3.546e-01,1.197e-01,2.412e-02
1.708e-02,-2.018e+00,1.214e+00,4.851e+00,3.038e-02,3.546e-01,1.197e-01,2.379e-02
1.721e-02,-2.018e+00,1.217e+00,4.852e+00,3.038e-02,3.546e-01,1.197e-01,2.357e-02
1.733e-02,-2.018e+00,1.221e+00,4.853e+00,3.038e-02,3.546e-01,1.197e-01,2.338e-02
1.743e-02,-2.017e+00,1.224e+00,4.854e+00,3.038e-02,3.546e-01,1.197e-01,2.321e-02
1.754e-02,-2.017e+00,1.228e+00,4.856e+00,3.038e-02,3.546e-01,1.197e-01,2.304e-02
1.764e-02,-2.017e+00,1.232e+00,4.857e+00,3.038e-02,3.546e-01,1.197e-01,2.287e-02
1.774e-02,-2.016e+00,1.235e+00,4.858e+00,3.334e-02,2.615e-01,1.411e-01,2.270e-02
1.785e-02,-2.016e+00,1.238e+00,4.859e+00,3.334e-02,2.615e-01,1.411e-01,2.253e-02
1.795e-02,-2.016e+00,1.241e+00,4.861e+00,1.259e-02,2.925e-01,1.445e-01,2.235e-02
1.803e-02,-2.016e+00,1.244e+00,4.862e+00,1.259e-02,2.925e-01,1.445e-01,2.222e-02
1.808e-02,-2.015e+00,1.247e+00,4.864e+00,1.259e-02,2.925e-01,1.445e-01,2.213e-02
1.813e-02,-2.015e+00,1.250e+00,4.865e+00,1.259e-02,2.925e-01,1.445e-01,2.206e-02
1.817e-02,-2.015e+00,1.253e+00,4.867e+00,1.259e-02,2.925e-01,1.445e-01,2.199e-02
1.821e-02,-2.015e+00,1.256e+00,4.868e+00,1.259e-02,2.925e-01,1.445e-01,2.192e-02
1.825e-02,-2.015e+00,1.259e+00,4.869e+00,1.045e-01,1.580e-01,1.465e-01,2.186e-02
1.840e-02,-2.014e+00,1.261e+00,4.871e+00,1.045e-01,1.580e-01,1.465e-01,2.159e-02
1.867e-02,-2.014e+00,1.263e+00,4.872e+00,1.045e-01,1.580e-01,1.465e-01,2.113e-02
1.897e-02,-2.013e+00,1.264e+00,4.874e+00,6.300e-02,1.217e-01,1.451e-01,2.064e-02
1.923e-02,-2.012e+00,1.266e+00,4.875e+00,7.783e-02,1.580e-01,1.451e-01,2.023e-02
1.946e-02,-2.011e+00,1.267e+00,4.877e+00,7.783e-02,1.580e-01,1.451e-01,1.988e-02
1.969e-02,-2.010e+00,1.269e+00,4.878e+00,7.783e-02,1.580e-01,1.451e-01,1.954e-02
1.992e-02,-2.010e+00,1.270e+00,4.880e+00,7.783e-02,1.580e-01,1.451e-01,1.921e-02
2.015e-02,-2.009e+00,1.272e+00,4.881e+00,-2.893e-02,2.873e-01,1.451e-01,1.889e-02
2.025e-02,-2.009e+00,1.274e+00,4.883e+00,-2.893e-02,2.873e-01,1.451e-01,1.876e-02
2.022e-02,-2.009e+00,1.277e+00,4.884e+00,-2.893e-02,2.873e-01,1.451e-01,1.880e-02
2.015e-02,-2.009e+00,1.280e+00,4.885e+00,-2.893e-02,2.873e-01,1.451e-01,1.890e-02
2.008e-02,-2.009e+00,1.283e+00,4.887e+00,2.148e-02,1.994e-01,1.445e-01,1.901e-02
2.006e-02,-2.009e+00,1.285e+00,4.888e+00,2.148e-02,1.994e-01,1.445e-01,1.904e-02
2.009e-02,-2.009e+00,1.287e+00,4.890e+00,2.148e-02,1.994e-01,1.445e-01,1.899e-02
2.014e-02,-2.009e+00,1.289e+00,4.891e+00,2.148e-02,1.994e-01,1.445e-01,1.891e-02
2.020e-02,-2.009e+00,1.291e+00,4.893e+00,2.148e-02,1.994e-01,1.445e-01,1.882e-02
2.026e-02,-2.009e+00,1.293e+00,4.894e+00,2.148e-02,1.994e-01,1.445e-01,1.873e-02
2.032e-02,-2.008e+00,1.295e+00,4.896e+00,1.075e-01,1.735e-01,1.478e-01,1.864e-02
2.048e-02,-2.008e+00,1.297e+00,4.897e+00,1.075e-01,1.735e-01,1.478e-01,1.841e-02
2.073e-02,-2.007e+00,1.299e+00,4.898e+00,1.075e-01,1.735e-01,1.478e-01,1.806e-02
2.100e-02,-2.006e+00,1.301e+00,4.900e+00,1.075e-01,1.735e-01,1.478e-01,1.768e-02
2.128e-02,-2.005e+00,1.303e+00,4.901e+00,4.224e-02,2.925e-01,1.478e-01,1.731e-02
2.150e-02,-2.004e+00,1.305e+00,4.903e+00,4.224e-02,2.925e-01,1.478e-01,1.704e-02
2.164e-02,-2.004e+00,1.308e+00,4.904e+00,9.265e-02,1.528e-01,1.471e-01,1.687e-02
2.181e-02,-2.003e+00,1.310e+00,4.906e+00,9.265e-02,1.528e-01,1.471e-01,1.667e-02
2.203e-02,-2.002e+00,1.312e+00,4.907e+00,9.265e-02,1.528e-01,1.471e-01,1.641e-02
2.226e-02,-2.001e+00,1.313e+00,4.909e+00,6.596e-02,1.683e-01,1.471e-01,1.616e-02
2.247e-02,-2.000e+00,1.315e+00,4.910e+00,6.596e-02,1.683e-01,1.471e-01,1.594e-02
2.264e-02,-2.000e+00,1.316e+00,4.912e+00,6.596e-02,1.683e-01,1.471e-01,1.576e-02
2.281e-02,-1.999e+00,1.318e+00,4.913e+00,6.596e-02,1.683e-01,1.471e-01,1.559e-02
2.298e-02,-1.998e+00,1.320e+00,4.915e+00,6.596e-02,1.683e-01,1.471e-01,1.543e-02
2.314e-02,-1.998e+00,1.322e+00,4.916e+00,6.596e-02,1.683e-01,1.471e-01,1.528e-02
2.331e-02,-1.997e+00,1.323e+00,4.918e+00,3.928e-02,1.683e-01,1.485e-01,1.513e-02
2.344e-02,-1.997e+00,1.325e+00,4.919e+00,3.928e-02,1.683e-01,1.485e-01,1.501e-02
2.355e-02,-1.996e+00,1.327e+00,4.921e+00,3.928e-02,1.683e-01,1.485e-01,1.491e-02
2.365e-02,-1.996e+00,1.328e+00,4.922e+00,3.928e-02,1.683e-01,1.485e-01,1.483e-02
2.374e-02,-1.995e+00,1.330e+00,4.924e+00,3.928e-02,1.683e-01,1.485e-01,1.475e-02
2.383e-02,-1.995e+00,1.332e+00,4.925e+00,1.164e-01,3.375e-02,1.471e-01,1.467e-02
2.400e-02,-1.994e+00,1.333e+00,4.927e+00,1.164e-01,3.375e-02,1.471e-01,1.453e-02
2.425e-02,-1.993e+00,1.333e+00,4.928e+00,6.596e-02,1.683e-01,1.451e-01,1.434e-02
2.446e-02,-1.992e+00,1.334e+00,4.929e+00,6.596e-02,1.683e-01,1.451e-01,1.417e-02
2.463e-02,-1.992e+00,1.336e+00,4.931e+00,6.596e-02,1.683e-01,1.451e-01,1.405e-02
2.479e-02,-1.991e+00,1.338e+00,4.932e+00,6.596e-02,1.683e-01,1.451e-01,1.394e-02
2.495e-02,-1.990e+00,1.339e+00,4.934e+00,6.596e-02,1.683e-01,1.451e-01,1.383e-02
2.510e-02,-1.990e+00,1.341e+00,4.935e+00,6.596e-02,1.683e-01,1.451e-01,1.373e-02
2.525e-02,-1.989e+00,1.343e+00,4.937e+00,6.596e-02,1.683e-01,1.451e-01,1.363e-02
2.540e-02,-1.988e+00,1.344e+00,4.938e+00,8.672e-02,1.269e-01,1.458e-01,1.354e-02
2.557e-02,-1.988e+00,1.346e+00,4.940e+00,1.259e-02,2.252e-01,1.451e-01,1.343e-02
2.568e-02,-1.987e+00,1.348e+00,4.941e+00,1.259e-02,2.252e-01,1.451e-01,1.336e-02
2.574e-02,-1.987e+00,1.350e+00,4.943e+00,1.259e-02,2.252e-01,1.451e-01,1.333e-02
2.577e-02,-1.987e+00,1.352e+00,4.944e+00,1.259e-02,2.252e-01,1.451e-01,1.330e-02
2.580e-02,-1.987e+00,1.354e+00,4.945e+00,1.259e-02,2.252e-01,1.451e-01,1.328e-02
2.583e-02,-1.987e+00,1.356e+00,4.947e+00,5.114e-02,1.528e-01,1.491e-01,1.327e-02
2.589e-02,-1.986e+00,1.358e+00,4.948e+00,5.114e-02,1.528e-01,1.491e-01,1.323e-02
2.598e-02,-1.986e+00,1.360e+00,4.950e+00,5.114e-02,1.528e-01,1.491e-01,1.316e-02
2.609e-02,-1.985e+00,1.362e+00,4.951e+00,5.114e-02,1.528e-01,1.491e-01,1.310e-02
2.619e-02,-1.985e+00,1.363e+00,4.953e+00,5.114e-02,1.528e-01,1.491e-01,1.303e-02
2.630e-02,-1.984e+00,1.365e+00,4.954e+00,8.376e-02,1.994e-01,1.458e-01,1.296e-02
2.643e-02,-1.984e+00,1.366e+00,4.956e+00,6.656e-03,2.563e-01,1.451e-01,1.288e-02
2.652e-02,-1.983e+00,1.369e+00,4.957e+00,6.656e-03,2.563e-01,1.451e-01,1.282e-02
2.656e-02,-1.983e+00,1.371e+00,4.959e+00,6.656e-03,2.563e-01,1.451e-01,1.279e-02
2.658e-02,-1.983e+00,1.374e+00,4.960e+00,6.656e-03,2.563e-01,1.451e-01,1.278e-02
2.659e-02,-1.983e+00,1.376e+00,4.962e+00,6.656e-03,2.563e-01,1.451e-01,1.277e-02
2.661e-02,-1.983e+00,1.379e+00,4.963e+00,6.656e-03,2.563e-01,1.451e-01,1.276e-02
2.662e-02,-1.983e+00,1.381e+00,4.965e+00,1.075e-01,8.033e-02,1.458e-01,1.275e-02
2.671e-02,-1.982e+00,1.383e+00,4.966e+00,1.075e-01,8.033e-02,1.458e-01,1.268e-02
2.688e-02,-1.981e+00,1.384e+00,4.967e+00,1.075e-01,8.033e-02,1.458e-01,1.256e-02
2.707e-02,-1.980e+00,1.385e+00,4.969e+00,1.075e-01,8.033e-02,1.458e-01,1.243e-02
2.726e-02,-1.979e+00,1.386e+00,4.970e+00,1.075e-01,8.033e-02,1.458e-01,1.230e-02
2.746e-02,-1.978e+00,1.387e+00,4.972e+00,9.858e-02,5.445e-02,1.451e-01,1.217e-02
2.765e-02,-1.977e+00,1.388e+00,4.973e+00,9.858e-02,5.445e-02,1.451e-01,1.205e-02
2.783e-02,-1.976e+00,1.388e+00,4.975e+00,9.858e-02,5.445e-02,1.451e-01,1.194e-02
2.801e-02,-1.975e+00,1.389e+00,4.976e+00,9.858e-02,5.445e-02,1.451e-01,1.183e-02
2.819e-02,-1.974e+00,1.389e+00,4.978e+00,9.858e-02,5.445e-02,1.451e-01,1.173e-02
2.837e-02,-1.973e+00,1.390e+00,4.979e+00,9.858e-02,5.445e-02,1.451e-01,1.163e-02
2.855e-02,-1.972e+00,1.390e+00,4.980e+00,2.469e-01,1.166e-01,1.445e-01,1.153e-02
2.884e-02,-1.971e+00,1.391e+00,4.982e+00,2.469e-01,1.166e-01,1.445e-01,1.139e-02
2.923e-02,-1.969e+00,1.392e+00,4.983e+00,2.469e-01,1.166e-01,1.445e-01,1.120e-02
2.966e-02,-1.966e+00,1.393e+00,4.985e+00,7.189e-02,1.528e-01,1.478e-01,1.101e-02
2.996e-02,-1.965e+00,1.395e+00,4.986e+00,7.189e-02,1.528e-01,1.478e-01,1.088e-02
3.014e-02,-1.964e+00,1.396e+00,4.988e+00,7.189e-02,1.528e-01,1.478e-01,1.081e-02
3.028e-02,-1.963e+00,1.398e+00,4.989e+00,7.189e-02,1.528e-01,1.478e-01,1.075e-02
3.041e-02,-1.962e+00,1.399e+00,4.991e+00,7.189e-02,1.528e-01,1.478e-01,1.070e-02
3.053e-02,-1.961e+00,1.401e+00,4.992e+00,7.189e-02,1.528e-01,1.478e-01,1.065e-02
3.065e-02,-1.961e+00,1.402e+00,4.994e+00,4.224e-02,1.683e-01,1.485e-01,1.060e-02
3.075e-02,-1.960e+00,1.404e+00,4.995e+00,4.224e-02,1.683e-01,1.485e-01,1.056e-02
3.083e-02,-1.960e+00,1.406e+00,4.997e+00,1.431e-01,-3.353e-02,1.491e-01,1.053e-02
3.097e-02,-1.959e+00,1.406e+00,4.998e+00,1.431e-01,-3.353e-02,1.491e-01,1.047e-02
3.118e-02,-1.958e+00,1.406e+00,5.000e+00,1.431e-01,-3.353e-02,1.491e-01,1.039e-02
3.141e-02,-1.956e+00,1.406e+00,5.001e+00,1.431e-01,-3.353e-02,1.491e-01,1.030e-02
3.164e-02,-1.955e+00,1.406e+00,5.003e+00,1.164e-01,2.698e-03,1.471e-01,1.022e-02
3.186e-02,-1.953e+00,1.406e+00,5.004e+00,1.164e-01,2.698e-03,1.471e-01,1.015e-02
3.205e-02,-1.952e+00,1.406e+00,5.006e+00,1.164e-01,2.698e-03,1.471e-01,1.009e-02
3.225e-02,-1.951e+00,1.406e+00,5.007e+00,2.320e-01,1.166e-01,1.431e-01,1.003e-02
3.252e-02,-1.949e+00,1.406e+00,5.008e+00,2.320e-01,1.166e-01,1.431e-01,9.949e-03
3.287e-02,-1.947e+00,1.407e+00,5.010e+00,2.291e-01,3.893e-02,1.431e-01,9.855e-03
3.323e-02,-1.945e+00,1.408e+00,5.011e+00,1.371e-01,6.998e-02,1.478e-01,9.763e-03
3.354e-02,-1.943e+00,1.409e+00,5.013e+00,1.371e-01,6.998e-02,1.478e-01,9.690e-03
3.379e-02,-1.942e+00,1.409e+00,5.014e+00,5.410e-02,1.114e-01,1.491e-01,9.635e-03
3.396e-02,-1.941e+00,1.410e+00,5.016e+00,5.410e-02,1.114e-01,1.491e-01,9.598e-03
3.407e-02,-1.940e+00,1.411e+00,5.017e+00,5.410e-02,1.114e-01,1.491e-01,9.574e-03
3.417e-02,-1.939e+00,1.412e+00,5.019e+00,5.410e-02,1.114e-01,1.491e-01,9.554e-03
3.426e-02,-1.939e+00,1.413e+00,5.020e+00,5.410e-02,1.114e-01,1.491e-01,9.534e-03
3.434e-02,-1.938e+00,1.414e+00,5.022e+00,5.410e-02,1.114e-01,1.491e-01,9.515e-03
3.443e-02,-1.938e+00,1.416e+00,5.023e+00,5.410e-02,1.114e-01,1.491e-01,9.496e-03
3.451e-02,-1.937e+00,1.417e+00,5.025e+00,5.410e-02,1.114e-01,1.491e-01,9.477e-03
3.459e-02,-1.937e+00,1.418e+00,5.026e+00,5.410e-02,1.114e-01,1.491e-01,9.458e-03
3.467e-02,-1.936e+00,1.419e+00,5.028e+00,5.410e-02,1.114e-01,1.491e-01,9.438e-03
3.476e-02,-1.936e+00,1.420e+00,5.029e+00,5.410e-02,1.114e-01,1.491e-01,9.418e-03
3.484e-02,-1.935e+00,1.421e+00,5.031e+00,1.555e-02,1.476e-01,1.498e-01,9.398e-03
3.489e-02,-1.935e+00,1.422e+00,5.032e+00,1.555e-02,1.476e-01,1.498e-01,9.384e-03
3.493e-02,-1.934e+00,1.424e+00,5.034e+00,2.350e-01,1.269e-01,1.458e-01,9.376e-03
3.509e-02,-1.933e+00,1.425e+00,5.035e+00,2.350e-01,1.269e-01,1.458e-01,9.333e-03
3.537e-02,-1.931e+00,1.427e+00,5.037e+00,2.350e-01,1.269e-01,1.458e-01,9.258e-03
3.569e-02,-1.929e+00,1.428e+00,5.038e+00,2.350e-01,1.269e-01,1.458e-01,9.175e-03
3.602e-02,-1.927e+00,1.429e+00,5.040e+00,1.757e-01,6.998e-02,1.451e-01,9.094e-03
3.632e-02,-1.925e+00,1.430e+00,5.041e+00,1.075e-01,3.893e-02,1.485e-01,9.023e-03
3.654e-02,-1.923e+00,1.431e+00,5.042e+00,1.075e-01,3.893e-02,1.485e-01,8.972e-03
3.671e-02,-1.922e+00,1.431e+00,5.044e+00,1.075e-01,3.893e-02,1.485e-01,8.934e-03
3.686e-02,-1.921e+00,1.432e+00,5.045e+00,1.075e-01,3.893e-02,1.485e-01,8.899e-03
3.702e-02,-1.920e+00,1.432e+00,5.047e+00,7.783e-02,7.515e-02,1.491e-01,8.867e-03
3.715e-02,-1.919e+00,1.433e+00,5.048e+00,7.783e-02,7.515e-02,1.491e-01,8.839e-03
3.726e-02,-1.918e+00,1.433e+00,5.050e+00,7.783e-02,7.515e-02,1.491e-01,8.815e-03
3.737e-02,-1.917e+00,1.434e+00,5.051e+00,7.783e-02,7.515e-02,1.491e-01,8.792e-03
3.748e-02,-1.917e+00,1.435e+00,5.053e+00,7.783e-02,7.515e-02,1.491e-01,8.770e-03
3.758e-02,-1.916e+00,1.436e+00,5.054e+00,7.783e-02,7.515e-02,1.491e-01,8.747e-03
3.769e-02,-1.915e+00,1.436e+00,5.056e+00,7.783e-02,7.515e-02,1.491e-01,8.725e-03
3.779e-02,-1.914e+00,1.437e+00,5.057e+00,7.783e-02,7.515e-02,1.491e-01,8.702e-03
3.790e-02,-1.913e+00,1.438e+00,5.059e+00,7.783e-02,7.515e-02,1.491e-01,8.680e-03
3.800e-02,-1.913e+00,1.439e+00,5.060e+00,1.134e-01,3.375e-02,1.465e-01,8.658e-03
3.812e-02,-1.912e+00,1.439e+00,5.062e+00,1.134e-01,3.375e-02,1.465e-01,8.631e-03
3.826e-02,-1.911e+00,1.440e+00,5.063e+00,1.134e-01,3.375e-02,1.465e-01,8.601e-03
3.841e-02,-1.910e+00,1.440e+00,5.065e+00,1.134e-01,3.375e-02,1.465e-01,8.570e-03
3.856e-02,-1.908e+00,1.440e+00,5.066e+00,1.134e-01,3.375e-02,1.465e-01,8.540e-03
3.870e-02,-1.907e+00,1.441e+00,5.068e+00,1.134e-01,3.375e-02,1.465e-01,8.510e-03
3.885e-02,-1.906e+00,1.441e+00,5.069e+00,1.134e-01,3.375e-02,1.465e-01,8.481e-03
3.900e-02,-1.905e+00,1.441e+00,5.071e+00,6.596e-02,1.166e-01,1.491e-01,8.452e-03
3.912e-02,-1.904e+00,1.442e+00,5.072e+00,6.596e-02,1.166e-01,1.491e-01,8.429e-03
3.921e-02,-1.903e+00,1.443e+00,5.074e+00,6.596e-02,1.166e-01,1.491e-01,8.411e-03
3.930e-02,-1.903e+00,1.444e+00,5.075e+00,6.596e-02,1.166e-01,1.491e-01,8.394e-03
3.939e-02,-1.902e+00,1.445e+00,5.077e+00,6.596e-02,1.166e-01,1.491e-01,8.376e-03
3.947e-02,-1.901e+00,1.447e+00,5.078e+00,6.596e-02,1.166e-01,1.491e-01,8.359e-03
3.955e-02,-1.901e+00,1.448e+00,5.080e+00,6.596e-02,1.166e-01,1.491e-01,8.341e-03
3.963e-02,-1.900e+00,1.449e+00,5.081e+00,6.596e-02,1.166e-01,1.491e-01,8.322e-03
3.971e-02,-1.899e+00,1.450e+00,5.083e+00,6.596e-02,1.166e-01,1.491e-01,8.304e-03
3.979e-02,-1.899e+00,1.451e+00,5.084e+00,6.596e-02,1.166e-01,1.491e-01,8.284e-03
3.987e-02,-1.898e+00,1.452e+00,5.086e+00,8.672e-02,1.321e-01,1.478e-01,8.265e-03
3.996e-02,-1.897e+00,1.454e+00,5.087e+00,8.672e-02,1.321e-01,1.478e-01,8.242e-03
4.005e-02,-1.897e+00,1.455e+00,5.088e+00,1.549e-01,1.822e-02,1.451e-01,8.216e-03
4.019e-02,-1.895e+00,1.456e+00,5.090e+00,1.549e-01,1.822e-02,1.451e-01,8.180e-03
4.035e-02,-1.894e+00,1.456e+00,5.091e+00,1.549e-01,1.822e-02,1.451e-01,8.135e-03
4.052e-02,-1.892e+00,1.456e+00,5.093e+00,1.549e-01,1.822e-02,1.451e-01,8.089e-03
4.070e-02,-1.891e+00,1.457e+00,5.094e+00,1.549e-01,1.822e-02,1.451e-01,8.043e-03
4.088e-02,-1.889e+00,1.457e+00,5.096e+00,1.549e-01,1.822e-02,1.451e-01,7.999e-03
4.105e-02,-1.888e+00,1.457e+00,5.097e+00,1.549e-01,1.822e-02,1.451e-01,7.955e-03
4.123e-02,-1.886e+00,1.457e+00,5.099e+00,2.380e-01,-3.871e-02,1.445e-01,7.913e-03
4.144e-02,-1.884e+00,1.457e+00,5.100e+00,1.193e-01,2.858e-02,1.485e-01,7.864e-03
4.164e-02,-1.883e+00,1.457e+00,5.102e+00,1.193e-01,2.858e-02,1.485e-01,7.821e-03
4.180e-02,-1.881e+00,1.457e+00,5.103e+00,1.193e-01,2.858e-02,1.485e-01,7.788e-03
4.194e-02,-1.880e+00,1.458e+00,5.105e+00,1.193e-01,2.858e-02,1.485e-01,7.759e-03
4.207e-02,-1.879e+00,1.458e+00,5.106e+00,1.193e-01,2.858e-02,1.485e-01,7.731e-03
4.221e-02,-1.878e+00,1.458e+00,5.108e+00,5.410e-02,9.586e-02,1.478e-01,7.704e-03
4.231e-02,-1.877e+00,1.459e+00,5.109e+00,5.410e-02,9.586e-02,1.478e-01,7.684e-03
4.239e-02,-1.876e+00,1.460e+00,5.110e+00,5.410e-02,9.586e-02,1.478e-01,7.669e-03
4.245e-02,-1.876e+00,1.460e+00,5.112e+00,1.727e-01,4.410e-02,1.465e-01,7.656e-03
4.256e-02,-1.875e+00,1.461e+00,5.113e+00,1.727e-01,4.410e-02,1.465e-01,7.631e-03
4.273e-02,-1.873e+00,1.462e+00,5.115e+00,1.727e-01,4.410e-02,1.465e-01,7.596e-03
4.291e-02,-1.871e+00,1.462e+00,5.116e+00,1.727e-01,4.410e-02,1.465e-01,7.557e-03
4.310e-02,-1.870e+00,1.463e+00,5.118e+00,1.727e-01,4.410e-02,1.465e-01,7.519e-03
4.328e-02,-1.868e+00,1.463e+00,5.119e+00,1.905e-01,5.963e-02,1.458e-01,7.481e-03
4.348e-02,-1.866e+00,1.464e+00,5.121e+00,1.905e-01,5.963e-02,1.458e-01,7.442e-03
4.368e-02,-1.864e+00,1.464e+00,5.122e+00,1.015e-01,6.480e-02,1.491e-01,7.402e-03
4.384e-02,-1.863e+00,1.465e+00,5.124e+00,1.015e-01,6.480e-02,1.491e-01,7.371e-03
4.396e-02,-1.862e+00,1.465e+00,5.125e+00,1.015e-01,6.480e-02,1.491e-01,7.346e-03
4.408e-02,-1.860e+00,1.466e+00,5.127e+00,1.015e-01,6.480e-02,1.491e-01,7.324e-03
4.418e-02,-1.859e+00,1.467e+00,5.128e+00,1.015e-01,6.480e-02,1.491e-01,7.302e-03
4.429e-02,-1.858e+00,1.467e+00,5.130e+00,1.045e-01,2.858e-02,1.498e-01,7.281e-03
4.440e-02,-1.857e+00,1.468e+00,5.131e+00,1.045e-01,2.858e-02,1.498e-01,7.259e-03
4.450e-02,-1.856e+00,1.468e+00,5.133e+00,1.045e-01,2.858e-02,1.498e-01,7.237e-03
4.461e-02,-1.855e+00,1.469e+00,5.134e+00,1.045e-01,2.858e-02,1.498e-01,7.214e-03
4.472e-02,-1.854e+00,1.469e+00,5.136e+00,1.045e-01,2.858e-02,1.498e-01,7.193e-03
4.482e-02,-1.853e+00,1.469e+00,5.137e+00,1.045e-01,2.858e-02,1.498e-01,7.171e-03
4.493e-02,-1.852e+00,1.469e+00,5.139e+00,2.498e-01,-7.653e-03,1.431e-01,7.150e-03
4.510e-02,-1.851e+00,1.470e+00,5.140e+00,2.498e-01,-7.653e-03,1.431e-01,7.116e-03
4.532e-02,-1.848e+00,1.470e+00,5.141e+00,2.113e-01,-3.871e-02,1.445e-01,7.073e-03
4.555e-02,-1.846e+00,1.469e+00,5.143e+00,2.113e-01,-3.871e-02,1.445e-01,7.031e-03
4.577e-02,-1.844e+00,1.469e+00,5.144e+00,5.410e-02,1.787e-01,1.505e-01,6.995e-03
4.592e-02,-1.842e+00,1.470e+00,5.146e+00,5.410e-02,1.787e-01,1.505e-01,6.971e-03
4.600e-02,-1.842e+00,1.471e+00,5.147e+00,5.410e-02,1.787e-01,1.505e-01,6.957e-03
4.607e-02,-1.841e+00,1.473e+00,5.149e+00,5.410e-02,1.787e-01,1.505e-01,6.946e-03
4.612e-02,-1.840e+00,1.474e+00,5.150e+00,5.410e-02,1.787e-01,1.505e-01,6.935e-03
4.617e-02,-1.840e+00,1.476e+00,5.152e+00,5.410e-02,1.787e-01,1.505e-01,6.923e-03
4.622e-02,-1.839e+00,1.478e+00,5.153e+00,5.410e-02,1.787e-01,1.505e-01,6.911e-03
4.627e-02,-1.839e+00,1.480e+00,5.155e+00,1.282e-01,-2.478e-03,1.485e-01,6.897e-03
4.635e-02,-1.838e+00,1.481e+00,5.156e+00,1.075e-01,1.822e-02,1.478e-01,6.875e-03
4.645e-02,-1.837e+00,1.481e+00,5.158e+00,1.075e-01,1.822e-02,1.478e-01,6.848e-03
4.654e-02,-1.836e+00,1.482e+00,5.159e+00,1.075e-01,1.822e-02,1.478e-01,6.820e-03
4.664e-02,-1.835e+00,1.482e+00,5.161e+00,1.075e-01,1.822e-02,1.478e-01,6.793e-03
4.674e-02,-1.834e+00,1.482e+00,5.162e+00,1.075e-01,1.822e-02,1.478e-01,6.766e-03
4.683e-02,-1.833e+00,1.482e+00,5.164e+00,1.075e-01,1.822e-02,1.478e-01,6.739e-03
4.693e-02,-1.832e+00,1.482e+00,5.165e+00,2.409e-01,7.873e-03,1.451e-01,6.712e-03
4.707e-02,-1.830e+00,1.482e+00,5.167e+00,2.409e-01,7.873e-03,1.451e-01,6.672e-03
4.726e-02,-1.828e+00,1.483e+00,5.168e+00,2.409e-01,7.873e-03,1.451e-01,6.620e-03
4.747e-02,-1.825e+00,1.483e+00,5.170e+00,1.638e-01,2.340e-02,1.458e-01,6.566e-03
4.765e-02,-1.823e+00,1.483e+00,5.171e+00,7.783e-02,1.580e-01,1.491e-01,6.519e-03
4.778e-02,-1.822e+00,1.484e+00,5.173e+00,7.783e-02,1.580e-01,1.491e-01,6.488e-03
4.786e-02,-1.821e+00,1.485e+00,5.174e+00,7.783e-02,1.580e-01,1.491e-01,6.466e-03
4.793e-02,-1.820e+00,1.486e+00,5.176e+00,7.783e-02,1.580e-01,1.491e-01,6.446e-03
4.800e-02,-1.819e+00,1.488e+00,5.177e+00,7.783e-02,1.580e-01,1.491e-01,6.425e-03
4.806e-02,-1.819e+00,1.490e+00,5.179e+00,7.783e-02,1.580e-01,1.491e-01,6.404e-03
4.813e-02,-1.818e+00,1.491e+00,5.180e+00,7.783e-02,1.580e-01,1.491e-01,6.383e-03
4.819e-02,-1.817e+00,1.493e+00,5.182e+00,7.783e-02,1.580e-01,1.491e-01,6.360e-03
4.825e-02,-1.816e+00,1.494e+00,5.183e+00,7.783e-02,1.580e-01,1.491e-01,6.336e-03
4.831e-02,-1.815e+00,1.496e+00,5.184e+00,7.783e-02,1.580e-01,1.491e-01,6.311e-03
4.836e-02,-1.815e+00,1.497e+00,5.186e+00,7.783e-02,1.580e-01,1.491e-01,6.285e-03
4.842e-02,-1.814e+00,1.499e+00,5.187e+00,7.783e-02,1.580e-01,1.491e-01,6.258e-03
4.848e-02,-1.813e+00,1.501e+00,5.189e+00,7.486e-02,1.217e-01,1.491e-01,6.230e-03
4.853e-02,-1.812e+00,1.502e+00,5.190e+00,1.401e-01,9.068e-02,1.471e-01,6.201e-03
4.860e-02,-1.811e+00,1.503e+00,5.192e+00,1.401e-01,9.068e-02,1.471e-01,6.162e-03
4.869e-02,-1.810e+00,1.504e+00,5.193e+00,1.757e-01,-2.318e-02,1.465e-01,6.112e-03
4.879e-02,-1.808e+00,1.505e+00,5.195e+00,1.757e-01,-2.318e-02,1.465e-01,6.052e-03
4.890e-02,-1.807e+00,1.505e+00,5.196e+00,1.757e-01,-2.318e-02,1.465e-01,5.986e-03
4.901e-02,-1.805e+00,1.504e+00,5.198e+00,1.757e-01,-2.318e-02,1.465e-01,5.920e-03
4.913e-02,-1.803e+00,1.504e+00,5.199e+00,2.024e-01,-8.529e-02,1.458e-01,5.854e-03
4.925e-02,-1.801e+00,1.504e+00,5.201e+00,2.024e-01,-8.529e-02,1.458e-01,5.785e-03
4.939e-02,-1.799e+00,1.503e+00,5.202e+00,1.253e-01,1.010e-01,1.491e-01,5.715e-03
4.950e-02,-1.798e+00,1.503e+00,5.204e+00,1.490e-01,3.375e-02,1.458e-01,5.656e-03
4.960e-02,-1.796e+00,1.503e+00,5.205e+00,1.994e-01,-1.112e-01,1.451e-01,5.606e-03
4.972e-02,-1.795e+00,1.503e+00,5.207e+00,1.490e-01,3.375e-02,1.458e-01,5.548e-03
4.983e-02,-1.793e+00,1.503e+00,5.208e+00,1.490e-01,3.375e-02,1.458e-01,5.492e-03
4.994e-02,-1.791e+00,1.503e+00,5.209e+00,1.490e-01,3.375e-02,1.458e-01,5.441e-03
5.004e-02,-1.790e+00,1.503e+00,5.211e+00,1.994e-01,-1.112e-01,1.451e-01,5.392e-03
5.016e-02,-1.788e+00,1.503e+00,5.212e+00,1.490e-01,3.375e-02,1.458e-01,5.337e-03
5.027e-02,-1.786e+00,1.503e+00,5.214e+00,1.490e-01,3.375e-02,1.458e-01,5.284e-03
5.038e-02,-1.785e+00,1.503e+00,5.215e+00,1.490e-01,3.375e-02,1.458e-01,5.236e-03
5.048e-02,-1.783e+00,1.503e+00,5.217e+00,1.668e-01,6.998e-02,1.465e-01,5.190e-03
5.059e-02,-1.782e+00,1.504e+00,5.218e+00,2.291e-01,-5.423e-02,1.458e-01,5.142e-03
5.071e-02,-1.780e+00,1.504e+00,5.220e+00,2.291e-01,-5.423e-02,1.458e-01,5.084e-03
5.086e-02,-1.778e+00,1.504e+00,5.221e+00,2.291e-01,-5.423e-02,1.458e-01,5.019e-03
5.101e-02,-1.775e+00,1.503e+00,5.223e+00,1.431e-01,9.586e-02,1.478e-01,4.954e-03
5.114e-02,-1.774e+00,1.503e+00,5.224e+00,1.431e-01,9.586e-02,1.478e-01,4.900e-03
5.125e-02,-1.772e+00,1.504e+00,5.226e+00,2.291e-01,-5.423e-02,1.458e-01,4.856e-03
5.137e-02,-1.770e+00,1.504e+00,5.227e+00,2.291e-01,-5.423e-02,1.458e-01,4.804e-03
5.152e-02,-1.768e+00,1.504e+00,5.228e+00,2.291e-01,-5.423e-02,1.458e-01,4.744e-03
5.167e-02,-1.766e+00,1.503e+00,5.230e+00,1.164e-01,1.321e-01,1.478e-01,4.684e-03
5.179e-02,-1.764e+00,1.504e+00,5.231e+00,1.549e-01,3.375e-02,1.471e-01,4.637e-03
5.189e-02,-1.762e+00,1.504e+00,5.233e+00,1.668e-01,-2.318e-02,1.485e-01,4.597e-03
5.200e-02,-1.761e+00,1.504e+00,5.234e+00,1.668e-01,-2.318e-02,1.485e-01,4.556e-03
5.211e-02,-1.759e+00,1.504e+00,5.236e+00,1.668e-01,-2.318e-02,1.485e-01,4.513e-03
5.222e-02,-1.758e+00,1.504e+00,5.237e+00,1.668e-01,-2.318e-02,1.485e-01,4.471e-03
5.233e-02,-1.756e+00,1.504e+00,5.239e+00,1.668e-01,-2.318e-02,1.485e-01,4.430e-03
5.244e-02,-1.754e+00,1.504e+00,5.240e+00,1.668e-01,-2.318e-02,1.485e-01,4.390e-03
5.255e-02,-1.752e+00,1.503e+00,5.242e+00,1.668e-01,-2.318e-02,1.485e-01,4.350e-03
5.267e-02,-1.751e+00,1.503e+00,5.243e+00,1.460e-01,1.735e-01,1.485e-01,4.312e-03
5.277e-02,-1.749e+00,1.504e+00,5.245e+00,1.935e-01,1.305e-02,1.478e-01,4.276e-03
5.289e-02,-1.748e+00,1.504e+00,5.246e+00,1.935e-01,1.305e-02,1.478e-01,4.237e-03
5.301e-02,-1.746e+00,1.505e+00,5.248e+00,1.935e-01,1.305e-02,1.478e-01,4.194e-03
5.314e-02,-1.744e+00,1.505e+00,5.249e+00,1.935e-01,1.305e-02,1.478e-01,4.150e-03
5.326e-02,-1.742e+00,1.505e+00,5.251e+00,1.786e-01,-3.871e-02,1.478e-01,4.106e-03
5.339e-02,-1.740e+00,1.505e+00,5.252e+00,1.786e-01,-3.871e-02,1.478e-01,4.064e-03
5.351e-02,-1.738e+00,1.505e+00,5.254e+00,1.786e-01,-3.871e-02,1.478e-01,4.024e-03
5.363e-02,-1.736e+00,1.504e+00,5.255e+00,1.786e-01,-3.871e-02,1.478e-01,3.987e-03
5.375e-02,-1.735e+00,1.504e+00,5.257e+00,1.698e-01,-4.388e-02,1.471e-01,3.950e-03
5.386e-02,-1.733e+00,1.504e+00,5.258e+00,1.698e-01,-4.388e-02,1.471e-01,3.916e-03
5.398e-02,-1.731e+00,1.503e+00,5.260e+00,1.075e-01,1.476e-01,1.485e-01,3.883e-03
5.408e-02,-1.730e+00,1.503e+00,5.261e+00,1.698e-01,-4.388e-02,1.471e-01,3.857e-03
5.417e-02,-1.728e+00,1.504e+00,5.262e+00,1.698e-01,-4.388e-02,1.471e-01,3.830e-03
5.428e-02,-1.727e+00,1.504e+00,5.264e+00,1.698e-01,-4.388e-02,1.471e-01,3.800e-03
5.440e-02,-1.725e+00,1.503e+00,5.265e+00,1.075e-01,1.476e-01,1.485e-01,3.770e-03
5.449e-02,-1.723e+00,1.504e+00,5.267e+00,1.698e-01,-4.388e-02,1.471e-01,3.745e-03
5.459e-02,-1.722e+00,1.504e+00,5.268e+00,1.698e-01,-4.388e-02,1.471e-01,3.720e-03
5.470e-02,-1.720e+00,1.504e+00,5.270e+00,1.727e-01,-6.976e-02,1.478e-01,3.691e-03
5.481e-02,-1.719e+00,1.503e+00,5.271e+00,1.193e-01,1.476e-01,1.491e-01,3.663e-03
5.491e-02,-1.717e+00,1.504e+00,5.273e+00,1.786e-01,-6.976e-02,1.478e-01,3.639e-03
5.502e-02,-1.716e+00,1.504e+00,5.274e+00,1.786e-01,-6.976e-02,1.478e-01,3.614e-03
5.513e-02,-1.714e+00,1.503e+00,5.276e+00,1.786e-01,-6.976e-02,1.478e-01,3.587e-03
5.525e-02,-1.712e+00,1.503e+00,5.277e+00,1.193e-01,1.476e-01,1.491e-01,3.560e-03
5.536e-02,-1.711e+00,1.503e+00,5.279e+00,1.193e-01,1.476e-01,1.491e-01,3.538e-03
5.544e-02,-1.709e+00,1.504e+00,5.280e+00,1.786e-01,-6.976e-02,1.478e-01,3.519e-03
5.554e-02,-1.708e+00,1.505e+00,5.282e+00,1.786e-01,-6.976e-02,1.478e-01,3.496e-03
5.565e-02,-1.706e+00,1.504e+00,5.283e+00,1.786e-01,-6.976e-02,1.478e-01,3.470e-03
5.577e-02,-1.704e+00,1.504e+00,5.285e+00,1.786e-01,-6.976e-02,1.478e-01,3.444e-03
5.589e-02,-1.703e+00,1.503e+00,5.286e+00,1.104e-01,1.321e-01,1.491e-01,3.420e-03
5.599e-02,-1.701e+00,1.503e+00,5.288e+00,1.104e-01,1.321e-01,1.491e-01,3.401e-03
5.608e-02,-1.700e+00,1.504e+00,5.289e+00,1.579e-01,1.822e-02,1.471e-01,3.384e-03
5.617e-02,-1.699e+00,1.505e+00,5.291e+00,1.579e-01,1.822e-02,1.471e-01,3.365e-03
5.626e-02,-1.697e+00,1.505e+00,5.292e+00,1.579e-01,1.822e-02,1.471e-01,3.344e-03
5.637e-02,-1.696e+00,1.505e+00,5.294e+00,1.579e-01,1.822e-02,1.471e-01,3.321e-03
5.647e-02,-1.694e+00,1.506e+00,5.295e+00,1.579e-01,1.822e-02,1.471e-01,3.299e-03
5.657e-02,-1.692e+00,1.506e+00,5.297e+00,1.727e-01,-2.478e-03,1.478e-01,3.276e-03
5.668e-02,-1.691e+00,1.506e+00,5.298e+00,1.727e-01,-2.478e-03,1.478e-01,3.253e-03
5.679e-02,-1.689e+00,1.506e+00,5.299e+00,1.727e-01,-2.478e-03,1.478e-01,3.230e-03
5.690e-02,-1.687e+00,1.506e+00,5.301e+00,2.024e-01,2.340e-02,1.458e-01,3.206e-03
5.702e-02,-1.685e+00,1.506e+00,5.302e+00,2.024e-01,2.340e-02,1.458e-01,3.181e-03
5.715e-02,-1.684e+00,1.506e+00,5.304e+00,2.024e-01,2.340e-02,1.458e-01,3.155e-03
5.728e-02,-1.682e+00,1.506e+00,5.305e+00,2.024e-01,2.340e-02,1.458e-01,3.129e-03
5.741e-02,-1.679e+00,1.507e+00,5.307e+00,1.757e-01,-1.283e-02,1.478e-01,3.103e-03
5.753e-02,-1.678e+00,1.507e+00,5.308e+00,1.757e-01,-1.283e-02,1.478e-01,3.078e-03
5.765e-02,-1.676e+00,1.507e+00,5.310e+00,1.757e-01,-1.283e-02,1.478e-01,3.055e-03
5.776e-02,-1.674e+00,1.507e+00,5.311e+00,1.757e-01,-1.283e-02,1.478e-01,3.034e-03
5.788e-02,-1.672e+00,1.506e+00,5.313e+00,1.757e-01,-1.283e-02,1.478e-01,3.013e-03
5.799e-02,-1.670e+00,1.506e+00,5.314e+00,1.460e-01,4.928e-02,1.478e-01,2.993e-03
5.810e-02,-1.669e+00,1.506e+00,5.316e+00,1.460e-01,4.928e-02,1.478e-01,2.974e-03
5.819e-02,-1.667e+00,1.507e+00,5.317e+00,1.460e-01,4.928e-02,1.478e-01,2.957e-03
5.829e-02,-1.666e+00,1.507e+00,5.319e+00,1.460e-01,4.928e-02,1.478e-01,2.940e-03
5.838e-02,-1.664e+00,1.508e+00,5.320e+00,1.460e-01,4.928e-02,1.478e-01,2.923e-03
5.847e-02,-1.663e+00,1.508e+00,5.322e+00,1.460e-01,4.928e-02,1.478e-01,2.906e-03
5.856e-02,-1.661e+00,1.509e+00,5.323e+00,2.469e-01,1.305e-02,1.337e-01,2.888e-03
5.868e-02,-1.660e+00,1.509e+00,5.324e+00,1.668e-01,4.410e-02,1.478e-01,2.864e-03
5.880e-02,-1.658e+00,1.509e+00,5.326e+00,1.668e-01,4.410e-02,1.478e-01,2.840e-03
5.891e-02,-1.656e+00,1.510e+00,5.327e+00,1.668e-01,4.410e-02,1.478e-01,2.818e-03
5.901e-02,-1.654e+00,1.510e+00,5.329e+00,1.668e-01,3.375e-02,1.485e-01,2.796e-03
5.911e-02,-1.652e+00,1.511e+00,5.330e+00,1.668e-01,3.375e-02,1.485e-01,2.774e-03
5.921e-02,-1.651e+00,1.511e+00,5.332e+00,1.668e-01,3.375e-02,1.485e-01,2.753e-03
5.931e-02,-1.649e+00,1.511e+00,5.333e+00,1.668e-01,3.375e-02,1.485e-01,2.730e-03
5.941e-02,-1.647e+00,1.512e+00,5.335e+00,1.668e-01,3.375e-02,1.485e-01,2.708e-03
5.951e-02,-1.646e+00,1.512e+00,5.336e+00,1.668e-01,3.375e-02,1.485e-01,2.686e-03
5.961e-02,-1.644e+00,1.512e+00,5.338e+00,1.668e-01,3.375e-02,1.485e-01,2.663e-03
5.971e-02,-1.642e+00,1.513e+00,5.339e+00,1.668e-01,3.375e-02,1.485e-01,2.640e-03
5.980e-02,-1.641e+00,1.513e+00,5.341e+00,1.668e-01,3.375e-02,1.485e-01,2.617e-03
5.990e-02,-1.639e+00,1.513e+00,5.342e+00,1.312e-01,8.551e-02,1.485e-01,2.594e-03
5.999e-02,-1.638e+00,1.514e+00,5.344e+00,1.312e-01,8.551e-02,1.485e-01,2.573e-03
6.007e-02,-1.636e+00,1.515e+00,5.345e+00,1.638e-01,2.858e-02,1.478e-01,2.552e-03
6.015e-02,-1.635e+00,1.515e+00,5.347e+00,1.638e-01,2.858e-02,1.478e-01,2.530e-03
6.024e-02,-1.633e+00,1.516e+00,5.348e+00,2.409e-01,3.375e-02,1.438e-01,2.506e-03
6.034e-02,-1.631e+00,1.516e+00,5.350e+00,2.409e-01,3.375e-02,1.438e-01,2.475e-03
6.047e-02,-1.629e+00,1.516e+00,5.351e+00,2.409e-01,3.375e-02,1.438e-01,2.440e-03
6.060e-02,-1.627e+00,1.517e+00,5.352e+00,2.409e-01,3.375e-02,1.438e-01,2.403e-03
6.072e-02,-1.624e+00,1.517e+00,5.354e+00,2.409e-01,3.375e-02,1.438e-01,2.365e-03
6.085e-02,-1.622e+00,1.517e+00,5.355e+00,2.409e-01,3.375e-02,1.438e-01,2.327e-03
6.098e-02,-1.619e+00,1.518e+00,5.357e+00,2.409e-01,3.375e-02,1.438e-01,2.289e-03
6.111e-02,-1.617e+00,1.518e+00,5.358e+00,1.846e-01,1.822e-02,1.485e-01,2.251e-03
6.123e-02,-1.615e+00,1.518e+00,5.360e+00,1.846e-01,1.822e-02,1.485e-01,2.217e-03
6.133e-02,-1.613e+00,1.519e+00,5.361e+00,1.846e-01,1.822e-02,1.485e-01,2.186e-03
6.143e-02,-1.611e+00,1.519e+00,5.363e+00,1.846e-01,1.822e-02,1.485e-01,2.156e-03
6.152e-02,-1.609e+00,1.519e+00,5.364e+00,1.846e-01,1.822e-02,1.485e-01,2.127e-03
6.162e-02,-1.607e+00,1.519e+00,5.366e+00,1.846e-01,1.822e-02,1.485e-01,2.098e-03
6.171e-02,-1.605e+00,1.519e+00,5.367e+00,1.846e-01,1.822e-02,1.485e-01,2.069e-03
6.181e-02,-1.604e+00,1.519e+00,5.369e+00,1.846e-01,1.822e-02,1.485e-01,2.040e-03
6.190e-02,-1.602e+00,1.520e+00,5.370e+00,1.846e-01,1.822e-02,1.485e-01,2.011e-03
6.200e-02,-1.600e+00,1.520e+00,5.372e+00,1.846e-01,1.822e-02,1.485e-01,1.982e-03
6.209e-02,-1.598e+00,1.520e+00,5.373e+00,-1.707e-02,1.166e-01,1.505e-01,1.953e-03
6.214e-02,-1.597e+00,1.521e+00,5.375e+00,1.905e-01,7.515e-02,1.471e-01,1.938e-03
6.220e-02,-1.596e+00,1.521e+00,5.376e+00,1.905e-01,7.515e-02,1.471e-01,1.920e-03
6.228e-02,-1.594e+00,1.522e+00,5.377e+00,1.905e-01,7.515e-02,1.471e-01,1.892e-03
6.236e-02,-1.592e+00,1.523e+00,5.379e+00,1.905e-01,7.515e-02,1.471e-01,1.860e-03
6.245e-02,-1.591e+00,1.524e+00,5.380e+00,1.905e-01,7.515e-02,1.471e-01,1.826e-03
6.254e-02,-1.589e+00,1.524e+00,5.382e+00,1.905e-01,7.515e-02,1.471e-01,1.790e-03
6.263e-02,-1.587e+00,1.525e+00,5.383e+00,1.905e-01,7.515e-02,1.471e-01,1.753e-03
6.272e-02,-1.585e+00,1.526e+00,5.385e+00,1.905e-01,7.515e-02,1.471e-01,1.715e-03
6.280e-02,-1.583e+00,1.527e+00,5.386e+00,1.905e-01,7.515e-02,1.471e-01,1.677e-03
6.289e-02,-1.581e+00,1.528e+00,5.388e+00,1.905e-01,7.515e-02,1.471e-01,1.637e-03
6.297e-02,-1.579e+00,1.528e+00,5.389e+00,1.935e-01,-6.458e-02,1.471e-01,1.596e-03
6.305e-02,-1.577e+00,1.528e+00,5.391e+00,7.189e-02,-6.458e-02,1.491e-01,1.554e-03
6.311e-02,-1.576e+00,1.528e+00,5.392e+00,7.189e-02,-6.458e-02,1.491e-01,1.523e-03
6.315e-02,-1.575e+00,1.527e+00,5.394e+00,1.015e-01,6.480e-02,1.491e-01,1.504e-03
6.319e-02,-1.574e+00,1.527e+00,5.395e+00,1.259e-02,1.114e-01,1.491e-01,1.486e-03
6.322e-02,-1.573e+00,1.528e+00,5.397e+00,1.852e-02,-7.653e-03,1.491e-01,1.473e-03
6.323e-02,-1.573e+00,1.528e+00,5.398e+00,1.852e-02,-7.653e-03,1.491e-01,1.467e-03
6.324e-02,-1.573e+00,1.529e+00,5.400e+00,1.852e-02,-7.653e-03,1.491e-01,1.462e-03
6.325e-02,-1.573e+00,1.529e+00,5.401e+00,1.727e-01,3.375e-02,1.478e-01,1.458e-03
6.328e-02,-1.572e+00,1.529e+00,5.403e+00,1.727e-01,3.375e-02,1.478e-01,1.440e-03
6.334e-02,-1.570e+00,1.529e+00,5.404e+00,1.727e-01,3.375e-02,1.478e-01,1.409e-03
6.341e-02,-1.569e+00,1.529e+00,5.406e+00,1.727e-01,3.375e-02,1.478e-01,1.373e-03
6.348e-02,-1.567e+00,1.530e+00,5.407e+00,1.727e-01,3.375e-02,1.478e-01,1.336e-03
6.355e-02,-1.565e+00,1.530e+00,5.409e+00,1.727e-01,3.375e-02,1.478e-01,1.299e-03
6.362e-02,-1.563e+00,1.530e+00,5.410e+00,1.727e-01,3.375e-02,1.478e-01,1.261e-03
6.369e-02,-1.562e+00,1.531e+00,5.411e+00,1.727e-01,3.375e-02,1.478e-01,1.223e-03
6.376e-02,-1.560e+00,1.531e+00,5.413e+00,1.727e-01,3.375e-02,1.478e-01,1.184e-03
6.383e-02,-1.558e+00,1.531e+00,5.414e+00,1.727e-01,3.375e-02,1.478e-01,1.145e-03
6.390e-02,-1.557e+00,1.532e+00,5.416e+00,1.698e-01,-2.318e-02,1.478e-01,1.106e-03
6.397e-02,-1.555e+00,1.532e+00,5.417e+00,1.698e-01,-2.318e-02,1.478e-01,1.067e-03
6.403e-02,-1.553e+00,1.532e+00,5.419e+00,1.698e-01,-2.318e-02,1.478e-01,1.028e-03
6.410e-02,-1.551e+00,1.531e+00,5.420e+00,1.698e-01,-2.318e-02,1.478e-01,9.907e-04
6.417e-02,-1.550e+00,1.531e+00,5.422e+00,1.698e-01,-2.318e-02,1.478e-01,9.537e-04
6.424e-02,-1.548e+00,1.531e+00,5.423e+00,1.727e-01,-1.008e-01,1.465e-01,9.173e-04
6.430e-02,-1.546e+00,1.530e+00,5.425e+00,1.727e-01,-1.008e-01,1.465e-01,8.815e-04
6.437e-02,-1.545e+00,1.529e+00,5.426e+00,1.727e-01,-1.008e-01,1.465e-01,8.471e-04
6.445e-02,-1.543e+00,1.529e+00,5.428e+00,2.528e-01,-9.564e-02,1.250e-01,8.145e-04
6.454e-02,-1.541e+00,1.528e+00,5.429e+00,2.498e-01,1.580e-01,1.157e-01,7.781e-04
6.464e-02,-1.538e+00,1.528e+00,5.430e+00,2.498e-01,1.580e-01,1.157e-01,7.384e-04
6.474e-02,-1.536e+00,1.528e+00,5.431e+00,2.024e-01,-2.318e-02,1.451e-01,6.966e-04
6.484e-02,-1.534e+00,1.529e+00,5.433e+00,2.024e-01,-2.318e-02,1.451e-01,6.561e-04
6.492e-02,-1.532e+00,1.529e+00,5.434e+00,2.024e-01,-2.318e-02,1.451e-01,6.187e-04
6.501e-02,-1.530e+00,1.529e+00,5.436e+00,2.024e-01,-2.318e-02,1.451e-01,5.827e-04
6.510e-02,-1.528e+00,1.529e+00,5.437e+00,2.024e-01,-2.318e-02,1.451e-01,5.478e-04
6.518e-02,-1.526e+00,1.528e+00,5.439e+00,2.024e-01,-2.318e-02,1.451e-01,5.138e-04
6.527e-02,-1.524e+00,1.528e+00,5.440e+00,2.024e-01,-2.318e-02,1.451e-01,4.807e-04
6.536e-02,-1.521e+00,1.528e+00,5.441e+00,2.231e-01,1.735e-01,1.431e-01,4.484e-04
6.545e-02,-1.519e+00,1.529e+00,5.443e+00,2.172e-01,8.033e-02,1.458e-01,4.150e-04
6.554e-02,-1.517e+00,1.530e+00,5.444e+00,2.172e-01,8.033e-02,1.458e-01,3.791e-04
6.563e-02,-1.515e+00,1.530e+00,5.446e+00,1.164e-01,2.340e-02,1.471e-01,3.415e-04
6.570e-02,-1.513e+00,1.531e+00,5.447e+00,1.164e-01,2.340e-02,1.471e-01,3.102e-04
6.575e-02,-1.512e+00,1.531e+00,5.449e+00,1.164e-01,2.340e-02,1.471e-01,2.859e-04
6.580e-02,-1.511e+00,1.532e+00,5.450e+00,1.164e-01,2.340e-02,1.471e-01,2.635e-04
6.584e-02,-1.510e+00,1.532e+00,5.452e+00,1.164e-01,2.340e-02,1.471e-01,2.417e-04
6.589e-02,-1.508e+00,1.532e+00,5.453e+00,2.528e-01,-3.871e-02,1.224e-01,2.199e-04
6.596e-02,-1.507e+00,1.532e+00,5.454e+00,2.528e-01,-3.871e-02,1.224e-01,1.875e-04
6.604e-02,-1.504e+00,1.532e+00,5.456e+00,2.528e-01,-3.871e-02,1.224e-01,1.456e-04
6.614e-02,-1.502e+00,1.531e+00,5.457e+00,2.528e-01,-3.871e-02,1.224e-01,1.019e-04
6.624e-02,-1.499e+00,1.531e+00,5.458e+00,2.528e-01,-3.871e-02,1.224e-01,5.884e-05
6.634e-02,-1.497e+00,1.531e+00,5.459e+00,2.528e-01,-3.353e-02,1.203e-01,1.702e-05
6.644e-02,-1.494e+00,1.530e+00,5.460e+00,2.024e-01,9.068e-02,1.471e-01,2.337e-05
6.654e-02,-1.492e+00,1.530e+00,5.462e+00,2.024e-01,9.068e-02,1.471e-01,5.955e-05
6.662e-02,-1.490e+00,1.531e+00,5.463e+00,2.024e-01,9.068e-02,1.471e-01,9.316e-05
6.670e-02,-1.488e+00,1.532e+00,5.465e+00,2.024e-01,9.068e-02,1.471e-01,1.270e-04
6.678e-02,-1.486e+00,1.533e+00,5.466e+00,2.024e-01,9.068e-02,1.471e-01,1.621e-04
6.686e-02,-1.484e+00,1.534e+00,5.468e+00,2.024e-01,9.068e-02,1.471e-01,1.985e-04
6.693e-02,-1.482e+00,1.535e+00,5.469e+00,2.024e-01,9.068e-02,1.471e-01,2.363e-04
6.700e-02,-1.480e+00,1.536e+00,5.471e+00,2.024e-01,9.068e-02,1.471e-01,2.757e-04
6.707e-02,-1.478e+00,1.537e+00,5.472e+00,2.024e-01,9.068e-02,1.471e-01,3.166e-04
6.714e-02,-1.476e+00,1.537e+00,5.474e+00,6.596e-02,3.375e-02,1.485e-01,3.590e-04
6.719e-02,-1.474e+00,1.538e+00,5.475e+00,6.596e-02,3.375e-02,1.485e-01,3.904e-04
6.722e-02,-1.473e+00,1.539e+00,5.477e+00,6.596e-02,3.375e-02,1.485e-01,4.103e-04
6.724e-02,-1.473e+00,1.539e+00,5.478e+00,6.596e-02,3.375e-02,1.485e-01,4.267e-04
6.727e-02,-1.472e+00,1.539e+00,5.480e+00,2.498e-01,1.305e-02,1.324e-01,4.422e-04
6.731e-02,-1.470e+00,1.540e+00,5.481e+00,2.498e-01,1.305e-02,1.324e-01,4.751e-04
6.738e-02,-1.468e+00,1.540e+00,5.482e+00,2.498e-01,1.305e-02,1.324e-01,5.252e-04
6.745e-02,-1.466e+00,1.540e+00,5.484e+00,2.350e-01,9.068e-02,1.458e-01,5.804e-04
6.753e-02,-1.463e+00,1.540e+00,5.485e+00,2.350e-01,9.068e-02,1.458e-01,6.358e-04
6.760e-02,-1.461e+00,1.541e+00,5.487e+00,2.350e-01,9.068e-02,1.458e-01,6.915e-04
6.767e-02,-1.459e+00,1.542e+00,5.488e+00,2.350e-01,9.068e-02,1.458e-01,7.484e-04
6.773e-02,-1.456e+00,1.543e+00,5.489e+00,2.350e-01,9.068e-02,1.458e-01,8.068e-04
6.780e-02,-1.454e+00,1.544e+00,5.491e+00,2.024e-01,8.033e-02,1.471e-01,8.670e-04
6.786e-02,-1.452e+00,1.545e+00,5.492e+00,2.024e-01,8.033e-02,1.471e-01,9.252e-04
6.791e-02,-1.450e+00,1.545e+00,5.494e+00,2.024e-01,8.033e-02,1.471e-01,9.814e-04
6.796e-02,-1.448e+00,1.546e+00,5.495e+00,2.024e-01,8.033e-02,1.471e-01,1.038e-03
6.801e-02,-1.446e+00,1.547e+00,5.497e+00,2.024e-01,8.033e-02,1.471e-01,1.095e-03
6.806e-02,-1.444e+00,1.548e+00,5.498e+00,2.024e-01,8.033e-02,1.471e-01,1.154e-03
6.811e-02,-1.441e+00,1.549e+00,5.500e+00,2.024e-01,8.033e-02,1.471e-01,1.214e-03
6.815e-02,-1.439e+00,1.550e+00,5.501e+00,2.024e-01,8.033e-02,1.471e-01,1.275e-03
6.819e-02,-1.437e+00,1.550e+00,5.503e+00,2.024e-01,8.033e-02,1.471e-01,1.338e-03
6.823e-02,-1.435e+00,1.551e+00,5.504e+00,2.024e-01,8.033e-02,1.471e-01,1.402e-03
6.827e-02,-1.433e+00,1.552e+00,5.506e+00,2.498e-01,-4.906e-02,1.257e-01,1.467e-03
6.831e-02,-1.431e+00,1.552e+00,5.507e+00,2.498e-01,-4.906e-02,1.257e-01,1.540e-03
6.836e-02,-1.429e+00,1.552e+00,5.508e+00,2.498e-01,-4.906e-02,1.257e-01,1.618e-03
6.841e-02,-1.426e+00,1.552e+00,5.509e+00,2.498e-01,-4.906e-02,1.257e-01,1.697e-03
6.845e-02,-1.424e+00,1.551e+00,5.511e+00,2.320e-01,6.480e-02,1.458e-01,1.775e-03
6.850e-02,-1.421e+00,1.551e+00,5.512e+00,2.320e-01,6.480e-02,1.458e-01,1.850e-03
6.855e-02,-1.419e+00,1.552e+00,5.514e+00,2.320e-01,6.480e-02,1.458e-01,1.923e-03
6.859e-02,-1.417e+00,1.552e+00,5.515e+00,2.320e-01,6.480e-02,1.458e-01,1.996e-03
6.864e-02,-1.414e+00,1.553e+00,5.516e+00,2.557e-01,-1.060e-01,1.297e-01,2.069e-03
6.868e-02,-1.412e+00,1.553e+00,5.518e+00,2.024e-01,-8.011e-02,1.458e-01,2.146e-03
6.872e-02,-1.410e+00,1.552e+00,5.519e+00,1.431e-01,3.893e-02,1.465e-01,2.218e-03
6.876e-02,-1.408e+00,1.552e+00,5.521e+00,1.431e-01,3.893e-02,1.465e-01,2.275e-03
6.878e-02,-1.406e+00,1.552e+00,5.522e+00,1.431e-01,3.893e-02,1.465e-01,2.323e-03
6.881e-02,-1.405e+00,1.552e+00,5.524e+00,1.431e-01,3.893e-02,1.465e-01,2.369e-03
6.884e-02,-1.403e+00,1.553e+00,5.525e+00,2.024e-01,-8.011e-02,1.458e-01,2.414e-03
6.887e-02,-1.402e+00,1.553e+00,5.527e+00,2.024e-01,-8.011e-02,1.458e-01,2.467e-03
6.890e-02,-1.400e+00,1.552e+00,5.528e+00,1.431e-01,3.893e-02,1.465e-01,2.526e-03
6.894e-02,-1.398e+00,1.552e+00,5.529e+00,1.431e-01,3.893e-02,1.465e-01,2.578e-03
6.897e-02,-1.396e+00,1.552e+00,5.531e+00,1.431e-01,3.893e-02,1.465e-01,2.624e-03
6.899e-02,-1.395e+00,1.552e+00,5.532e+00,2.261e-01,-1.800e-02,1.438e-01,2.668e-03
6.903e-02,-1.393e+00,1.553e+00,5.534e+00,2.380e-01,4.410e-02,1.371e-01,2.723e-03
6.906e-02,-1.391e+00,1.553e+00,5.535e+00,2.469e-01,-1.733e-01,1.311e-01,2.788e-03
6.911e-02,-1.389e+00,1.552e+00,5.537e+00,2.380e-01,4.410e-02,1.371e-01,2.859e-03
6.915e-02,-1.386e+00,1.552e+00,5.538e+00,2.380e-01,4.410e-02,1.371e-01,2.929e-03
6.920e-02,-1.384e+00,1.552e+00,5.539e+00,2.380e-01,4.410e-02,1.371e-01,2.999e-03
6.924e-02,-1.381e+00,1.553e+00,5.541e+00,2.380e-01,4.410e-02,1.371e-01,3.069e-03
6.928e-02,-1.379e+00,1.553e+00,5.542e+00,2.469e-01,-1.733e-01,1.311e-01,3.140e-03
6.933e-02,-1.377e+00,1.553e+00,5.543e+00,2.380e-01,4.410e-02,1.371e-01,3.211e-03
6.937e-02,-1.374e+00,1.552e+00,5.545e+00,2.380e-01,4.410e-02,1.371e-01,3.280e-03
6.942e-02,-1.372e+00,1.552e+00,5.546e+00,2.113e-01,1.062e-01,1.451e-01,3.349e-03
6.946e-02,-1.370e+00,1.553e+00,5.548e+00,1.371e-01,-1.940e-01,1.445e-01,3.415e-03
6.949e-02,-1.368e+00,1.553e+00,5.549e+00,1.371e-01,-1.940e-01,1.445e-01,3.469e-03
6.952e-02,-1.366e+00,1.551e+00,5.550e+00,1.520e-01,1.269e-01,1.458e-01,3.512e-03
6.955e-02,-1.365e+00,1.551e+00,5.552e+00,1.520e-01,1.269e-01,1.458e-01,3.551e-03
6.958e-02,-1.363e+00,1.552e+00,5.553e+00,1.520e-01,1.269e-01,1.458e-01,3.592e-03
6.961e-02,-1.362e+00,1.553e+00,5.555e+00,6.300e-02,-2.457e-01,1.465e-01,3.635e-03
6.963e-02,-1.361e+00,1.552e+00,5.556e+00,1.520e-01,1.269e-01,1.458e-01,3.667e-03
6.965e-02,-1.359e+00,1.552e+00,5.558e+00,1.520e-01,1.269e-01,1.458e-01,3.699e-03
6.967e-02,-1.358e+00,1.553e+00,5.559e+00,2.498e-01,-5.423e-02,1.043e-01,3.739e-03
6.971e-02,-1.356e+00,1.553e+00,5.560e+00,2.498e-01,-5.423e-02,1.043e-01,3.793e-03
6.975e-02,-1.354e+00,1.553e+00,5.561e+00,2.498e-01,-5.423e-02,1.043e-01,3.859e-03
6.979e-02,-1.351e+00,1.553e+00,5.562e+00,2.231e-01,1.062e-01,1.431e-01,3.928e-03
6.984e-02,-1.349e+00,1.553e+00,5.564e+00,2.113e-01,-2.835e-02,1.438e-01,3.993e-03
6.988e-02,-1.347e+00,1.553e+00,5.565e+00,2.113e-01,-2.835e-02,1.438e-01,4.055e-03
6.991e-02,-1.345e+00,1.553e+00,5.567e+00,2.113e-01,-2.835e-02,1.438e-01,4.114e-03
6.995e-02,-1.342e+00,1.553e+00,5.568e+00,2.231e-01,1.062e-01,1.431e-01,4.172e-03
6.999e-02,-1.340e+00,1.553e+00,5.569e+00,2.113e-01,-2.835e-02,1.438e-01,4.231e-03
7.003e-02,-1.338e+00,1.553e+00,5.571e+00,2.113e-01,-2.835e-02,1.438e-01,4.290e-03
7.007e-02,-1.336e+00,1.553e+00,5.572e+00,2.113e-01,-2.835e-02,1.438e-01,4.348e-03
7.011e-02,-1.334e+00,1.553e+00,5.574e+00,2.113e-01,-2.835e-02,1.438e-01,4.405e-03
7.014e-02,-1.332e+00,1.553e+00,5.575e+00,9.562e-02,5.963e-02,1.465e-01,4.462e-03
7.017e-02,-1.330e+00,1.553e+00,5.577e+00,8.672e-02,-1.577e-01,1.465e-01,4.505e-03
7.019e-02,-1.329e+00,1.552e+00,5.578e+00,9.562e-02,5.963e-02,1.465e-01,4.534e-03
7.021e-02,-1.328e+00,1.552e+00,5.580e+00,9.562e-02,5.963e-02,1.465e-01,4.559e-03
7.023e-02,-1.327e+00,1.552e+00,5.581e+00,9.562e-02,5.963e-02,1.465e-01,4.584e-03
7.025e-02,-1.326e+00,1.553e+00,5.583e+00,8.672e-02,-1.577e-01,1.465e-01,4.609e-03
7.027e-02,-1.325e+00,1.552e+00,5.584e+00,9.562e-02,5.963e-02,1.465e-01,4.633e-03
7.028e-02,-1.324e+00,1.552e+00,5.585e+00,2.587e-01,9.586e-02,1.177e-01,4.656e-03
7.031e-02,-1.323e+00,1.552e+00,5.587e+00,2.587e-01,9.586e-02,1.177e-01,4.697e-03
7.035e-02,-1.320e+00,1.553e+00,5.588e+00,2.380e-01,-1.733e-01,1.110e-01,4.756e-03
7.040e-02,-1.318e+00,1.553e+00,5.589e+00,2.380e-01,-1.733e-01,1.110e-01,4.818e-03
7.044e-02,-1.315e+00,1.551e+00,5.590e+00,2.587e-01,9.586e-02,1.177e-01,4.878e-03
7.049e-02,-1.313e+00,1.551e+00,5.591e+00,2.587e-01,9.586e-02,1.177e-01,4.936e-03
7.054e-02,-1.310e+00,1.551e+00,5.592e+00,2.053e-01,1.321e-01,1.445e-01,4.995e-03
7.059e-02,-1.308e+00,1.552e+00,5.594e+00,2.231e-01,1.217e-01,1.418e-01,5.051e-03
7.063e-02,-1.306e+00,1.553e+00,5.595e+00,2.053e-01,-1.060e-01,1.438e-01,5.106e-03
7.067e-02,-1.304e+00,1.553e+00,5.597e+00,2.053e-01,-1.060e-01,1.438e-01,5.161e-03
7.070e-02,-1.302e+00,1.553e+00,5.598e+00,2.231e-01,1.217e-01,1.418e-01,5.213e-03
7.074e-02,-1.300e+00,1.553e+00,5.600e+00,2.231e-01,1.217e-01,1.418e-01,5.266e-03
7.078e-02,-1.297e+00,1.553e+00,5.601e+00,2.053e-01,-1.060e-01,1.438e-01,5.320e-03
7.082e-02,-1.295e+00,1.554e+00,5.602e+00,2.053e-01,-1.060e-01,1.438e-01,5.375e-03
7.086e-02,-1.293e+00,1.553e+00,5.604e+00,2.053e-01,-1.060e-01,1.438e-01,5.427e-03
7.089e-02,-1.291e+00,1.552e+00,5.605e+00,1.905e-01,1.114e-01,1.451e-01,5.476e-03
7.093e-02,-1.289e+00,1.552e+00,5.607e+00,1.905e-01,1.114e-01,1.451e-01,5.523e-03
7.097e-02,-1.287e+00,1.553e+00,5.608e+00,1.905e-01,1.114e-01,1.451e-01,5.568e-03
7.100e-02,-1.285e+00,1.554e+00,5.610e+00,1.846e-01,-1.163e-01,1.451e-01,5.615e-03
7.103e-02,-1.283e+00,1.554e+00,5.611e+00,2.469e-01,-5.941e-02,1.264e-01,5.661e-03
7.107e-02,-1.281e+00,1.553e+00,5.612e+00,2.469e-01,-5.941e-02,1.264e-01,5.713e-03
7.111e-02,-1.279e+00,1.553e+00,5.614e+00,2.528e-01,1.942e-01,1.244e-01,5.769e-03
7.116e-02,-1.276e+00,1.553e+00,5.615e+00,2.469e-01,-5.941e-02,1.264e-01,5.826e-03
7.120e-02,-1.274e+00,1.553e+00,5.616e+00,2.469e-01,-5.941e-02,1.264e-01,5.884e-03
7.125e-02,-1.271e+00,1.553e+00,5.617e+00,2.469e-01,-5.941e-02,1.264e-01,5.941e-03
7.129e-02,-1.269e+00,1.552e+00,5.619e+00,2.202e-01,1.373e-01,1.431e-01,5.997e-03
7.134e-02,-1.267e+00,1.552e+00,5.620e+00,2.202e-01,1.373e-01,1.431e-01,6.050e-03
7.138e-02,-1.264e+00,1.553e+00,5.621e+00,2.053e-01,-6.976e-02,1.438e-01,6.102e-03
7.141e-02,-1.262e+00,1.554e+00,5.623e+00,2.053e-01,-6.976e-02,1.438e-01,6.153e-03
7.145e-02,-1.260e+00,1.553e+00,5.624e+00,2.053e-01,-6.976e-02,1.438e-01,6.202e-03
7.149e-02,-1.258e+00,1.553e+00,5.626e+00,2.053e-01,-6.976e-02,1.438e-01,6.249e-03
7.152e-02,-1.256e+00,1.552e+00,5.627e+00,2.202e-01,1.373e-01,1.431e-01,6.295e-03
7.156e-02,-1.254e+00,1.552e+00,5.629e+00,2.202e-01,1.373e-01,1.431e-01,6.341e-03
7.160e-02,-1.252e+00,1.553e+00,5.630e+00,2.053e-01,-6.976e-02,1.438e-01,6.389e-03
7.164e-02,-1.250e+00,1.554e+00,5.632e+00,1.342e-01,-9.564e-02,1.465e-01,6.439e-03
7.167e-02,-1.248e+00,1.553e+00,5.633e+00,1.342e-01,-9.564e-02,1.465e-01,6.479e-03
7.170e-02,-1.246e+00,1.552e+00,5.634e+00,1.342e-01,2.858e-02,1.451e-01,6.512e-03
7.172e-02,-1.245e+00,1.552e+00,5.636e+00,1.342e-01,2.858e-02,1.451e-01,6.541e-03
7.175e-02,-1.244e+00,1.552e+00,5.637e+00,2.409e-01,6.480e-02,1.304e-01,6.570e-03
7.178e-02,-1.242e+00,1.553e+00,5.639e+00,2.409e-01,6.480e-02,1.304e-01,6.608e-03
7.182e-02,-1.239e+00,1.553e+00,5.640e+00,2.439e-01,-9.564e-02,1.264e-01,6.656e-03
7.186e-02,-1.237e+00,1.553e+00,5.641e+00,2.439e-01,-9.564e-02,1.264e-01,6.708e-03
7.191e-02,-1.235e+00,1.552e+00,5.643e+00,2.409e-01,6.480e-02,1.304e-01,6.759e-03
7.195e-02,-1.232e+00,1.552e+00,5.644e+00,2.409e-01,6.480e-02,1.304e-01,6.809e-03
7.200e-02,-1.230e+00,1.553e+00,5.645e+00,2.409e-01,6.480e-02,1.304e-01,6.859e-03
7.204e-02,-1.227e+00,1.553e+00,5.646e+00,2.261e-01,-1.577e-01,1.418e-01,6.910e-03
7.208e-02,-1.225e+00,1.553e+00,5.648e+00,2.261e-01,-1.577e-01,1.418e-01,6.959e-03
7.212e-02,-1.223e+00,1.552e+00,5.649e+00,2.172e-01,8.551e-02,1.431e-01,7.006e-03
7.217e-02,-1.221e+00,1.551e+00,5.651e+00,2.172e-01,8.551e-02,1.431e-01,7.048e-03
7.221e-02,-1.218e+00,1.552e+00,5.652e+00,2.172e-01,8.551e-02,1.431e-01,7.090e-03
7.225e-02,-1.216e+00,1.552e+00,5.654e+00,2.172e-01,8.551e-02,1.431e-01,7.133e-03
7.229e-02,-1.214e+00,1.553e+00,5.655e+00,2.261e-01,-1.577e-01,1.418e-01,7.177e-03
7.233e-02,-1.212e+00,1.553e+00,5.656e+00,2.261e-01,-1.577e-01,1.418e-01,7.223e-03
7.237e-02,-1.210e+00,1.552e+00,5.658e+00,2.172e-01,8.551e-02,1.431e-01,7.267e-03
7.241e-02,-1.207e+00,1.551e+00,5.659e+00,8.079e-02,1.580e-01,1.451e-01,7.309e-03
7.244e-02,-1.206e+00,1.552e+00,5.661e+00,8.079e-02,1.580e-01,1.451e-01,7.339e-03
7.246e-02,-1.205e+00,1.554e+00,5.662e+00,1.994e-01,-9.564e-02,1.425e-01,7.360e-03
7.248e-02,-1.203e+00,1.554e+00,5.664e+00,2.469e-01,-6.458e-02,1.197e-01,7.389e-03
7.252e-02,-1.201e+00,1.554e+00,5.665e+00,2.469e-01,-6.458e-02,1.197e-01,7.430e-03
7.256e-02,-1.199e+00,1.553e+00,5.666e+00,2.469e-01,-6.458e-02,1.197e-01,7.477e-03
7.260e-02,-1.196e+00,1.552e+00,5.667e+00,2.706e-01,1.631e-01,1.136e-01,7.524e-03
7.265e-02,-1.194e+00,1.552e+00,5.668e+00,2.706e-01,1.631e-01,1.136e-01,7.571e-03
7.270e-02,-1.191e+00,1.553e+00,5.669e+00,2.528e-01,-4.906e-02,1.277e-01,7.619e-03
7.274e-02,-1.189e+00,1.553e+00,5.671e+00,2.528e-01,-4.906e-02,1.277e-01,7.667e-03
7.279e-02,-1.186e+00,1.553e+00,5.672e+00,2.380e-01,6.998e-02,1.344e-01,7.715e-03
7.283e-02,-1.184e+00,1.553e+00,5.673e+00,2.380e-01,6.998e-02,1.344e-01,7.761e-03
7.288e-02,-1.181e+00,1.553e+00,5.675e+00,2.350e-01,-3.871e-02,1.371e-01,7.806e-03
7.292e-02,-1.179e+00,1.553e+00,5.676e+00,2.350e-01,-3.871e-02,1.371e-01,7.851e-03
7.296e-02,-1.177e+00,1.553e+00,5.677e+00,2.350e-01,-3.871e-02,1.371e-01,7.895e-03
7.300e-02,-1.174e+00,1.553e+00,5.679e+00,2.350e-01,-3.871e-02,1.371e-01,7.939e-03
7.305e-02,-1.172e+00,1.552e+00,5.680e+00,2.380e-01,6.998e-02,1.344e-01,7.981e-03
7.309e-02,-1.170e+00,1.552e+00,5.682e+00,2.380e-01,6.998e-02,1.344e-01,8.023e-03
7.313e-02,-1.167e+00,1.553e+00,5.683e+00,2.172e-01,1.305e-02,1.425e-01,8.065e-03
7.317e-02,-1.165e+00,1.553e+00,5.684e+00,2.172e-01,1.305e-02,1.425e-01,8.107e-03
7.321e-02,-1.163e+00,1.554e+00,5.686e+00,2.172e-01,1.305e-02,1.425e-01,8.148e-03
7.325e-02,-1.161e+00,1.554e+00,5.687e+00,2.172e-01,1.305e-02,1.425e-01,8.189e-03
7.329e-02,-1.158e+00,1.554e+00,5.689e+00,2.172e-01,1.305e-02,1.425e-01,8.229e-03
7.332e-02,-1.156e+00,1.554e+00,5.690e+00,2.528e-01,-1.283e-02,9.757e-02,8.270e-03
7.336e-02,-1.154e+00,1.554e+00,5.691e+00,2.528e-01,-1.283e-02,9.757e-02,8.313e-03
7.340e-02,-1.151e+00,1.554e+00,5.692e+00,2.528e-01,-1.283e-02,9.757e-02,8.358e-03
7.345e-02,-1.149e+00,1.554e+00,5.693e+00,2.528e-01,-1.283e-02,9.757e-02,8.404e-03
7.349e-02,-1.146e+00,1.554e+00,5.694e+00,2.528e-01,1.822e-02,1.023e-01,8.450e-03
7.353e-02,-1.144e+00,1.554e+00,5.695e+00,2.528e-01,1.822e-02,1.023e-01,8.495e-03
7.358e-02,-1.141e+00,1.554e+00,5.696e+00,2.528e-01,1.822e-02,1.023e-01,8.540e-03
7.362e-02,-1.139e+00,1.554e+00,5.697e+00,2.528e-01,1.822e-02,1.023e-01,8.585e-03
7.366e-02,-1.136e+00,1.554e+00,5.698e+00,2.528e-01,1.822e-02,1.023e-01,8.630e-03
7.370e-02,-1.134e+00,1.554e+00,5.699e+00,2.528e-01,1.822e-02,1.023e-01,8.675e-03
7.375e-02,-1.131e+00,1.555e+00,5.700e+00,2.498e-01,1.822e-02,1.096e-01,8.721e-03
7.379e-02,-1.129e+00,1.555e+00,5.701e+00,2.498e-01,1.822e-02,1.096e-01,8.766e-03
7.383e-02,-1.126e+00,1.555e+00,5.702e+00,-9.713e-02,-8.011e-02,1.471e-01,8.812e-03
7.384e-02,-1.125e+00,1.555e+00,5.704e+00,-9.713e-02,-8.011e-02,1.471e-01,8.831e-03
7.384e-02,-1.125e+00,1.554e+00,5.705e+00,-9.713e-02,-8.011e-02,1.471e-01,8.825e-03
7.382e-02,-1.126e+00,1.553e+00,5.707e+00,-9.713e-02,-8.011e-02,1.471e-01,8.811e-03
7.381e-02,-1.127e+00,1.552e+00,5.708e+00,1.104e-01,1.683e-01,1.445e-01,8.796e-03
7.381e-02,-1.127e+00,1.553e+00,5.710e+00,-9.713e-02,-8.011e-02,1.471e-01,8.795e-03
7.380e-02,-1.127e+00,1.553e+00,5.711e+00,2.498e-01,1.822e-02,1.096e-01,8.793e-03
7.382e-02,-1.127e+00,1.553e+00,5.712e+00,-9.713e-02,-8.011e-02,1.471e-01,8.805e-03
7.383e-02,-1.126e+00,1.553e+00,5.714e+00,1.104e-01,1.683e-01,1.445e-01,8.813e-03
7.383e-02,-1.126e+00,1.553e+00,5.715e+00,-9.713e-02,-8.011e-02,1.471e-01,8.819e-03
7.383e-02,-1.126e+00,1.553e+00,5.716e+00,2.617e-01,-7.653e-03,8.618e-02,8.819e-03
7.385e-02,-1.125e+00,1.553e+00,5.717e+00,2.617e-01,-7.653e-03,8.618e-02,8.832e-03
7.388e-02,-1.123e+00,1.553e+00,5.718e+00,2.617e-01,-7.653e-03,8.618e-02,8.866e-03
7.393e-02,-1.120e+00,1.553e+00,5.719e+00,2.617e-01,-7.653e-03,8.618e-02,8.905e-03
7.398e-02,-1.118e+00,1.553e+00,5.720e+00,2.617e-01,-7.653e-03,8.618e-02,8.945e-03
7.402e-02,-1.115e+00,1.553e+00,5.721e+00,2.617e-01,-7.653e-03,8.618e-02,8.986e-03
7.407e-02,-1.113e+00,1.553e+00,5.722e+00,2.617e-01,1.373e-01,8.752e-02,9.026e-03
7.412e-02,-1.110e+00,1.553e+00,5.723e+00,2.617e-01,-7.653e-03,8.618e-02,9.066e-03
7.416e-02,-1.107e+00,1.553e+00,5.723e+00,2.617e-01,-7.653e-03,8.618e-02,9.106e-03
7.421e-02,-1.105e+00,1.553e+00,5.724e+00,2.172e-01,-2.478e-03,1.418e-01,9.147e-03
7.425e-02,-1.102e+00,1.553e+00,5.726e+00,2.172e-01,-2.478e-03,1.418e-01,9.184e-03
7.429e-02,-1.100e+00,1.553e+00,5.727e+00,2.172e-01,-2.478e-03,1.418e-01,9.219e-03
7.433e-02,-1.098e+00,1.553e+00,5.729e+00,2.172e-01,-2.478e-03,1.418e-01,9.252e-03
7.437e-02,-1.096e+00,1.553e+00,5.730e+00,2.172e-01,-2.478e-03,1.418e-01,9.285e-03
7.441e-02,-1.093e+00,1.553e+00,5.731e+00,2.172e-01,-2.478e-03,1.418e-01,9.318e-03
7.445e-02,-1.091e+00,1.553e+00,5.733e+00,2.172e-01,-2.478e-03,1.418e-01,9.350e-03
7.449e-02,-1.089e+00,1.553e+00,5.734e+00,2.172e-01,-2.478e-03,1.418e-01,9.382e-03
7.452e-02,-1.087e+00,1.553e+00,5.736e+00,2.172e-01,-2.478e-03,1.418e-01,9.414e-03
7.456e-02,-1.085e+00,1.553e+00,5.737e+00,1.371e-01,2.698e-03,1.445e-01,9.445e-03
7.460e-02,-1.083e+00,1.553e+00,5.738e+00,1.371e-01,2.698e-03,1.445e-01,9.472e-03
7.462e-02,-1.081e+00,1.553e+00,5.740e+00,1.371e-01,2.698e-03,1.445e-01,9.494e-03
7.465e-02,-1.080e+00,1.553e+00,5.741e+00,1.371e-01,2.698e-03,1.445e-01,9.514e-03
7.467e-02,-1.079e+00,1.553e+00,5.743e+00,2.587e-01,7.873e-03,1.143e-01,9.534e-03
7.471e-02,-1.077e+00,1.553e+00,5.744e+00,2.587e-01,7.873e-03,1.143e-01,9.561e-03
7.475e-02,-1.074e+00,1.553e+00,5.745e+00,2.587e-01,7.873e-03,1.143e-01,9.594e-03
7.479e-02,-1.072e+00,1.553e+00,5.746e+00,2.498e-01,-2.318e-02,1.049e-01,9.630e-03
7.484e-02,-1.069e+00,1.553e+00,5.747e+00,2.498e-01,-2.318e-02,1.049e-01,9.666e-03
7.488e-02,-1.067e+00,1.553e+00,5.748e+00,2.498e-01,-2.318e-02,1.049e-01,9.701e-03
7.493e-02,-1.064e+00,1.553e+00,5.749e+00,2.113e-01,2.340e-02,1.418e-01,9.735e-03
7.497e-02,-1.062e+00,1.553e+00,5.751e+00,2.113e-01,2.340e-02,1.418e-01,9.766e-03
7.501e-02,-1.060e+00,1.553e+00,5.752e+00,2.113e-01,2.340e-02,1.418e-01,9.795e-03
7.505e-02,-1.058e+00,1.553e+00,5.754e+00,2.113e-01,2.340e-02,1.418e-01,9.824e-03
7.509e-02,-1.055e+00,1.553e+00,5.755e+00,2.113e-01,2.340e-02,1.418e-01,9.852e-03
7.512e-02,-1.053e+00,1.554e+00,5.756e+00,2.113e-01,2.340e-02,1.418e-01,9.881e-03
7.516e-02,-1.051e+00,1.554e+00,5.758e+00,2.113e-01,2.340e-02,1.418e-01,9.911e-03
7.519e-02,-1.049e+00,1.554e+00,5.759e+00,2.113e-01,2.340e-02,1.418e-01,9.940e-03
7.523e-02,-1.047e+00,1.554e+00,5.761e+00,2.113e-01,2.340e-02,1.418e-01,9.970e-03
7.526e-02,-1.045e+00,1.554e+00,5.762e+00,1.371e-01,-9.046e-02,1.445e-01,1.000e-02
7.529e-02,-1.043e+00,1.554e+00,5.764e+00,1.371e-01,-9.046e-02,1.445e-01,1.003e-02
7.532e-02,-1.042e+00,1.554e+00,5.765e+00,1.371e-01,-9.046e-02,1.445e-01,1.005e-02
7.534e-02,-1.040e+00,1.553e+00,5.766e+00,1.371e-01,-9.046e-02,1.445e-01,1.006e-02
7.537e-02,-1.039e+00,1.552e+00,5.768e+00,1.193e-01,1.735e-01,1.438e-01,1.008e-02
7.539e-02,-1.037e+00,1.552e+00,5.769e+00,2.587e-01,9.586e-02,9.087e-02,1.010e-02
7.543e-02,-1.036e+00,1.553e+00,5.770e+00,2.617e-01,3.375e-02,8.886e-02,1.012e-02
7.547e-02,-1.033e+00,1.553e+00,5.771e+00,2.617e-01,3.375e-02,8.886e-02,1.015e-02
7.551e-02,-1.031e+00,1.554e+00,5.772e+00,2.617e-01,3.375e-02,8.886e-02,1.018e-02
7.556e-02,-1.028e+00,1.554e+00,5.773e+00,2.617e-01,3.375e-02,8.886e-02,1.021e-02
7.560e-02,-1.026e+00,1.554e+00,5.774e+00,2.617e-01,3.375e-02,8.886e-02,1.025e-02
7.564e-02,-1.023e+00,1.555e+00,5.775e+00,2.439e-01,-5.941e-02,1.244e-01,1.028e-02
7.568e-02,-1.020e+00,1.555e+00,5.776e+00,2.439e-01,-5.941e-02,1.244e-01,1.032e-02
7.572e-02,-1.018e+00,1.554e+00,5.777e+00,2.439e-01,-5.941e-02,1.244e-01,1.035e-02
7.577e-02,-1.015e+00,1.554e+00,5.778e+00,2.439e-01,-5.941e-02,1.244e-01,1.038e-02
7.581e-02,-1.013e+00,1.553e+00,5.780e+00,2.439e-01,-5.941e-02,1.244e-01,1.041e-02
7.585e-02,-1.011e+00,1.552e+00,5.781e+00,2.380e-01,2.858e-02,1.257e-01,1.044e-02
7.590e-02,-1.008e+00,1.552e+00,5.782e+00,2.380e-01,2.858e-02,1.257e-01,1.046e-02
7.594e-02,-1.006e+00,1.552e+00,5.783e+00,2.380e-01,2.858e-02,1.257e-01,1.049e-02
7.599e-02,-1.003e+00,1.553e+00,5.785e+00,2.083e-01,1.321e-01,1.418e-01,1.052e-02
7.603e-02,-1.001e+00,1.553e+00,5.786e+00,2.261e-01,1.305e-02,1.411e-01,1.054e-02
7.607e-02,-9.989e-01,1.554e+00,5.788e+00,2.261e-01,1.305e-02,1.411e-01,1.057e-02
7.610e-02,-9.966e-01,1.554e+00,5.789e+00,2.261e-01,1.305e-02,1.411e-01,1.059e-02
7.614e-02,-9.943e-01,1.554e+00,5.790e+00,2.261e-01,1.305e-02,1.411e-01,1.062e-02
7.618e-02,-9.921e-01,1.554e+00,5.792e+00,2.261e-01,1.305e-02,1.411e-01,1.065e-02
7.621e-02,-9.898e-01,1.555e+00,5.793e+00,2.261e-01,1.305e-02,1.411e-01,1.068e-02
7.625e-02,-9.875e-01,1.555e+00,5.795e+00,2.617e-01,1.305e-02,9.221e-02,1.070e-02
7.629e-02,-9.851e-01,1.555e+00,5.796e+00,2.617e-01,1.305e-02,9.221e-02,1.073e-02
7.633e-02,-9.826e-01,1.555e+00,5.796e+00,2.557e-01,-4.388e-02,1.203e-01,1.077e-02
7.637e-02,-9.800e-01,1.555e+00,5.798e+00,2.557e-01,-4.388e-02,1.203e-01,1.080e-02
7.641e-02,-9.774e-01,1.555e+00,5.799e+00,2.557e-01,-4.388e-02,1.203e-01,1.083e-02
7.645e-02,-9.748e-01,1.554e+00,5.800e+00,2.557e-01,-4.388e-02,1.203e-01,1.086e-02
7.650e-02,-9.723e-01,1.554e+00,5.801e+00,2.557e-01,-4.388e-02,1.203e-01,1.089e-02
7.654e-02,-9.697e-01,1.553e+00,5.802e+00,2.557e-01,-4.388e-02,1.203e-01,1.091e-02
7.659e-02,-9.671e-01,1.553e+00,5.804e+00,2.557e-01,-4.388e-02,1.203e-01,1.094e-02
7.663e-02,-9.646e-01,1.552e+00,5.805e+00,2.409e-01,1.321e-01,1.277e-01,1.096e-02
7.668e-02,-9.621e-01,1.553e+00,5.806e+00,2.528e-01,-1.800e-02,1.257e-01,1.099e-02
7.672e-02,-9.596e-01,1.553e+00,5.807e+00,2.528e-01,-1.800e-02,1.257e-01,1.101e-02
7.677e-02,-9.571e-01,1.553e+00,5.809e+00,2.528e-01,-1.800e-02,1.257e-01,1.103e-02
7.681e-02,-9.545e-01,1.553e+00,5.810e+00,2.528e-01,-1.800e-02,1.257e-01,1.106e-02
7.686e-02,-9.520e-01,1.553e+00,5.811e+00,2.528e-01,-1.800e-02,1.257e-01,1.108e-02
7.690e-02,-9.495e-01,1.553e+00,5.812e+00,2.231e-01,-3.871e-02,1.404e-01,1.110e-02
7.695e-02,-9.471e-01,1.552e+00,5.814e+00,2.231e-01,1.528e-01,1.411e-01,1.113e-02
7.699e-02,-9.448e-01,1.553e+00,5.815e+00,2.231e-01,-3.871e-02,1.404e-01,1.114e-02
7.703e-02,-9.425e-01,1.553e+00,5.817e+00,-1.410e-02,-8.529e-02,1.445e-01,1.116e-02
7.705e-02,-9.413e-01,1.553e+00,5.818e+00,-1.410e-02,-8.529e-02,1.445e-01,1.118e-02
7.706e-02,-9.410e-01,1.552e+00,5.820e+00,9.622e-03,1.424e-01,1.451e-01,1.118e-02
7.706e-02,-9.409e-01,1.552e+00,5.821e+00,2.617e-01,1.373e-01,7.546e-02,1.118e-02
7.708e-02,-9.398e-01,1.553e+00,5.822e+00,2.617e-01,-8.011e-02,6.206e-02,1.119e-02
7.712e-02,-9.377e-01,1.553e+00,5.822e+00,2.617e-01,-8.011e-02,6.206e-02,1.121e-02
7.716e-02,-9.352e-01,1.553e+00,5.823e+00,2.617e-01,-8.011e-02,6.206e-02,1.123e-02
7.721e-02,-9.327e-01,1.553e+00,5.824e+00,2.617e-01,1.373e-01,7.546e-02,1.125e-02
7.725e-02,-9.301e-01,1.553e+00,5.824e+00,2.617e-01,-8.011e-02,6.206e-02,1.127e-02
7.730e-02,-9.276e-01,1.553e+00,5.825e+00,2.617e-01,-8.011e-02,6.206e-02,1.129e-02
7.735e-02,-9.250e-01,1.552e+00,5.826e+00,2.617e-01,1.373e-01,7.546e-02,1.131e-02
7.739e-02,-9.224e-01,1.552e+00,5.826e+00,2.617e-01,1.373e-01,7.546e-02,1.133e-02
7.744e-02,-9.199e-01,1.553e+00,5.827e+00,2.409e-01,-1.681e-01,1.250e-01,1.135e-02
7.748e-02,-9.174e-01,1.553e+00,5.828e+00,2.409e-01,-1.681e-01,1.250e-01,1.137e-02
7.753e-02,-9.150e-01,1.551e+00,5.830e+00,2.291e-01,1.217e-01,1.418e-01,1.139e-02
7.757e-02,-9.126e-01,1.551e+00,5.831e+00,2.291e-01,1.217e-01,1.418e-01,1.140e-02
7.762e-02,-9.103e-01,1.552e+00,5.832e+00,2.291e-01,1.217e-01,1.418e-01,1.142e-02
7.766e-02,-9.080e-01,1.553e+00,5.834e+00,2.409e-01,-1.681e-01,1.250e-01,1.144e-02
7.770e-02,-9.056e-01,1.553e+00,5.835e+00,2.409e-01,-1.681e-01,1.250e-01,1.145e-02
7.775e-02,-9.032e-01,1.552e+00,5.836e+00,2.291e-01,1.217e-01,1.418e-01,1.147e-02
7.779e-02,-9.009e-01,1.552e+00,5.838e+00,2.291e-01,1.217e-01,1.398e-01,1.148e-02
7.784e-02,-8.986e-01,1.552e+00,5.839e+00,2.291e-01,1.217e-01,1.398e-01,1.150e-02
7.788e-02,-8.963e-01,1.553e+00,5.841e+00,2.202e-01,-7.493e-02,1.398e-01,1.152e-02
7.792e-02,-8.940e-01,1.554e+00,5.842e+00,2.202e-01,-7.493e-02,1.398e-01,1.153e-02
7.795e-02,-8.918e-01,1.553e+00,5.843e+00,1.520e-01,-1.163e-01,1.418e-01,1.155e-02
7.799e-02,-8.899e-01,1.552e+00,5.845e+00,2.024e-01,1.166e-01,1.411e-01,1.156e-02
7.802e-02,-8.880e-01,1.552e+00,5.846e+00,2.024e-01,1.166e-01,1.411e-01,1.158e-02
7.806e-02,-8.860e-01,1.553e+00,5.848e+00,2.676e-01,-2.835e-02,9.087e-02,1.159e-02
7.810e-02,-8.837e-01,1.554e+00,5.849e+00,2.676e-01,-2.835e-02,9.087e-02,1.161e-02
7.814e-02,-8.812e-01,1.554e+00,5.849e+00,2.528e-01,-6.976e-02,1.203e-01,1.163e-02
7.818e-02,-8.786e-01,1.554e+00,5.851e+00,2.528e-01,-6.976e-02,1.203e-01,1.164e-02
7.823e-02,-8.761e-01,1.553e+00,5.852e+00,2.528e-01,-6.976e-02,1.203e-01,1.166e-02
7.828e-02,-8.736e-01,1.552e+00,5.853e+00,2.676e-01,1.321e-01,1.043e-01,1.168e-02
7.832e-02,-8.710e-01,1.552e+00,5.854e+00,2.676e-01,1.321e-01,1.043e-01,1.169e-02
7.837e-02,-8.684e-01,1.553e+00,5.855e+00,2.676e-01,1.321e-01,1.043e-01,1.171e-02
7.842e-02,-8.659e-01,1.553e+00,5.856e+00,2.528e-01,-6.976e-02,1.203e-01,1.172e-02
7.846e-02,-8.633e-01,1.553e+00,5.857e+00,2.528e-01,-6.976e-02,1.203e-01,1.174e-02
7.851e-02,-8.608e-01,1.553e+00,5.859e+00,2.024e-01,-5.941e-02,1.404e-01,1.175e-02
7.855e-02,-8.585e-01,1.552e+00,5.860e+00,2.261e-01,1.269e-01,1.411e-01,1.177e-02
7.859e-02,-8.562e-01,1.552e+00,5.861e+00,2.261e-01,1.269e-01,1.411e-01,1.178e-02
7.863e-02,-8.540e-01,1.553e+00,5.863e+00,2.024e-01,-5.941e-02,1.404e-01,1.179e-02
7.867e-02,-8.518e-01,1.554e+00,5.864e+00,2.024e-01,-5.941e-02,1.404e-01,1.180e-02
7.871e-02,-8.498e-01,1.553e+00,5.866e+00,2.024e-01,-5.941e-02,1.404e-01,1.182e-02
7.874e-02,-8.477e-01,1.553e+00,5.867e+00,2.024e-01,-5.941e-02,1.404e-01,1.183e-02
7.878e-02,-8.457e-01,1.552e+00,5.868e+00,2.261e-01,1.269e-01,1.411e-01,1.184e-02
7.882e-02,-8.435e-01,1.552e+00,5.870e+00,2.261e-01,1.269e-01,1.411e-01,1.185e-02
7.886e-02,-8.413e-01,1.553e+00,5.871e+00,2.024e-01,-5.941e-02,1.404e-01,1.186e-02
7.890e-02,-8.392e-01,1.554e+00,5.873e+00,1.371e-01,-1.319e-01,1.425e-01,1.187e-02
7.893e-02,-8.374e-01,1.553e+00,5.874e+00,2.528e-01,-1.060e-01,1.036e-01,1.188e-02
7.896e-02,-8.354e-01,1.552e+00,5.875e+00,2.646e-01,1.890e-01,1.049e-01,1.189e-02
7.901e-02,-8.330e-01,1.552e+00,5.876e+00,2.676e-01,8.551e-02,1.036e-01,1.190e-02
7.905e-02,-8.305e-01,1.552e+00,5.877e+00,2.676e-01,8.551e-02,1.036e-01,1.191e-02
7.910e-02,-8.280e-01,1.553e+00,5.878e+00,2.587e-01,-1.267e-01,1.116e-01,1.192e-02
7.915e-02,-8.254e-01,1.553e+00,5.879e+00,2.676e-01,8.551e-02,1.036e-01,1.194e-02
7.919e-02,-8.228e-01,1.552e+00,5.880e+00,2.676e-01,8.551e-02,1.036e-01,1.195e-02
7.924e-02,-8.202e-01,1.553e+00,5.881e+00,2.587e-01,-1.267e-01,1.116e-01,1.196e-02
7.929e-02,-8.177e-01,1.552e+00,5.883e+00,2.261e-01,1.010e-01,1.411e-01,1.197e-02
7.933e-02,-8.152e-01,1.553e+00,5.884e+00,2.261e-01,1.010e-01,1.411e-01,1.198e-02
7.937e-02,-8.129e-01,1.553e+00,5.885e+00,2.202e-01,-1.008e-01,1.398e-01,1.199e-02
7.941e-02,-8.107e-01,1.553e+00,5.887e+00,2.202e-01,-1.008e-01,1.398e-01,1.200e-02
7.945e-02,-8.084e-01,1.553e+00,5.888e+00,2.202e-01,-1.008e-01,1.398e-01,1.201e-02
7.949e-02,-8.062e-01,1.552e+00,5.890e+00,2.261e-01,1.010e-01,1.411e-01,1.202e-02
7.954e-02,-8.040e-01,1.552e+00,5.891e+00,2.261e-01,1.010e-01,1.411e-01,1.202e-02
7.958e-02,-8.017e-01,1.552e+00,5.892e+00,2.261e-01,1.010e-01,1.411e-01,1.203e-02
7.962e-02,-7.995e-01,1.553e+00,5.894e+00,2.202e-01,-1.008e-01,1.398e-01,1.204e-02
7.966e-02,-7.972e-01,1.553e+00,5.895e+00,2.083e-01,-5.941e-02,1.404e-01,1.205e-02
7.970e-02,-7.950e-01,1.553e+00,5.897e+00,2.083e-01,-5.941e-02,1.404e-01,1.206e-02
7.974e-02,-7.929e-01,1.552e+00,5.898e+00,1.786e-01,1.735e-01,1.425e-01,1.207e-02
7.977e-02,-7.910e-01,1.553e+00,5.899e+00,2.676e-01,5.963e-02,9.824e-02,1.207e-02
7.981e-02,-7.888e-01,1.553e+00,5.900e+00,2.676e-01,5.963e-02,9.824e-02,1.208e-02
7.985e-02,-7.863e-01,1.554e+00,5.901e+00,2.676e-01,5.963e-02,9.824e-02,1.209e-02
7.990e-02,-7.837e-01,1.554e+00,5.902e+00,2.676e-01,5.963e-02,9.824e-02,1.210e-02
7.994e-02,-7.811e-01,1.554e+00,5.903e+00,2.676e-01,5.963e-02,9.824e-02,1.212e-02
7.998e-02,-7.785e-01,1.554e+00,5.904e+00,2.646e-01,-7.653e-03,1.056e-01,1.213e-02
8.003e-02,-7.758e-01,1.555e+00,5.905e+00,2.439e-01,-5.423e-02,1.230e-01,1.214e-02
8.007e-02,-7.733e-01,1.554e+00,5.907e+00,2.439e-01,-5.423e-02,1.230e-01,1.215e-02
8.011e-02,-7.708e-01,1.554e+00,5.908e+00,2.439e-01,-5.423e-02,1.230e-01,1.216e-02
8.015e-02,-7.683e-01,1.553e+00,5.909e+00,2.439e-01,-5.423e-02,1.230e-01,1.217e-02
8.019e-02,-7.659e-01,1.553e+00,5.910e+00,2.439e-01,-5.423e-02,1.230e-01,1.218e-02
8.024e-02,-7.634e-01,1.552e+00,5.912e+00,2.646e-01,3.375e-02,1.023e-01,1.219e-02
8.029e-02,-7.609e-01,1.552e+00,5.913e+00,2.646e-01,3.375e-02,1.023e-01,1.219e-02
8.033e-02,-7.583e-01,1.552e+00,5.914e+00,2.172e-01,1.580e-01,1.411e-01,1.220e-02
8.038e-02,-7.559e-01,1.553e+00,5.915e+00,1.579e-01,-2.478e-03,1.425e-01,1.220e-02
8.041e-02,-7.539e-01,1.554e+00,5.916e+00,1.579e-01,-2.478e-03,1.425e-01,1.221e-02
8.044e-02,-7.522e-01,1.554e+00,5.918e+00,1.579e-01,-2.478e-03,1.425e-01,1.221e-02
8.047e-02,-7.505e-01,1.554e+00,5.919e+00,1.579e-01,-2.478e-03,1.425e-01,1.222e-02
8.050e-02,-7.489e-01,1.554e+00,5.921e+00,1.579e-01,-2.478e-03,1.425e-01,1.222e-02
8.053e-02,-7.473e-01,1.554e+00,5.922e+00,1.579e-01,-2.478e-03,1.425e-01,1.223e-02
8.055e-02,-7.458e-01,1.554e+00,5.924e+00,1.579e-01,-2.478e-03,1.425e-01,1.223e-02
8.058e-02,-7.442e-01,1.554e+00,5.925e+00,1.579e-01,-2.478e-03,1.425e-01,1.224e-02
8.061e-02,-7.426e-01,1.554e+00,5.926e+00,2.587e-01,-4.388e-02,7.948e-02,1.224e-02
8.064e-02,-7.406e-01,1.553e+00,5.927e+00,2.587e-01,-4.388e-02,7.948e-02,1.225e-02
8.068e-02,-7.382e-01,1.553e+00,5.928e+00,2.587e-01,-4.388e-02,7.948e-02,1.225e-02
8.073e-02,-7.356e-01,1.553e+00,5.929e+00,2.557e-01,-1.283e-02,9.623e-02,1.226e-02
8.078e-02,-7.331e-01,1.552e+00,5.930e+00,2.706e-01,1.580e-01,9.824e-02,1.226e-02
8.082e-02,-7.305e-01,1.553e+00,5.931e+00,2.706e-01,1.580e-01,9.824e-02,1.227e-02
8.087e-02,-7.279e-01,1.553e+00,5.932e+00,2.557e-01,-1.283e-02,9.623e-02,1.227e-02
8.091e-02,-7.254e-01,1.553e+00,5.933e+00,2.557e-01,-1.283e-02,9.623e-02,1.227e-02
8.096e-02,-7.228e-01,1.553e+00,5.934e+00,2.557e-01,-1.283e-02,9.623e-02,1.228e-02
8.100e-02,-7.202e-01,1.553e+00,5.935e+00,2.557e-01,-1.283e-02,9.623e-02,1.228e-02
8.105e-02,-7.177e-01,1.553e+00,5.936e+00,2.557e-01,-1.283e-02,9.623e-02,1.229e-02
8.110e-02,-7.151e-01,1.553e+00,5.936e+00,2.172e-01,-5.423e-02,1.404e-01,1.229e-02
8.114e-02,-7.127e-01,1.553e+00,5.938e+00,1.964e-01,9.068e-02,1.404e-01,1.229e-02
8.118e-02,-7.106e-01,1.553e+00,5.939e+00,2.172e-01,-5.423e-02,1.404e-01,1.230e-02
8.122e-02,-7.084e-01,1.553e+00,5.941e+00,2.172e-01,-5.423e-02,1.404e-01,1.230e-02
8.126e-02,-7.063e-01,1.552e+00,5.942e+00,1.964e-01,9.068e-02,1.404e-01,1.230e-02
8.129e-02,-7.042e-01,1.553e+00,5.944e+00,1.964e-01,9.068e-02,1.404e-01,1.230e-02
8.133e-02,-7.022e-01,1.553e+00,5.945e+00,2.172e-01,-5.423e-02,1.404e-01,1.230e-02
8.137e-02,-7.001e-01,1.553e+00,5.946e+00,2.172e-01,-5.423e-02,1.404e-01,1.230e-02
8.140e-02,-6.980e-01,1.553e+00,5.948e+00,2.172e-01,-5.423e-02,1.404e-01,1.231e-02
8.144e-02,-6.958e-01,1.553e+00,5.949e+00,1.259e-02,-1.008e-01,1.438e-01,1.231e-02
8.147e-02,-6.945e-01,1.552e+00,5.951e+00,-1.090e-01,1.010e-01,1.458e-01,1.231e-02
8.147e-02,-6.945e-01,1.552e+00,5.952e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.148e-02,-6.938e-01,1.552e+00,5.953e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.152e-02,-6.917e-01,1.553e+00,5.954e+00,2.498e-01,-1.112e-01,1.016e-01,1.231e-02
8.156e-02,-6.894e-01,1.553e+00,5.955e+00,2.498e-01,-1.112e-01,1.016e-01,1.231e-02
8.160e-02,-6.869e-01,1.552e+00,5.956e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.165e-02,-6.844e-01,1.552e+00,5.957e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.170e-02,-6.818e-01,1.552e+00,5.958e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.175e-02,-6.793e-01,1.553e+00,5.959e+00,2.676e-01,1.321e-01,9.154e-02,1.231e-02
8.179e-02,-6.767e-01,1.553e+00,5.960e+00,2.498e-01,-1.112e-01,1.016e-01,1.231e-02
8.184e-02,-6.741e-01,1.553e+00,5.961e+00,2.320e-01,-1.112e-01,1.297e-01,1.231e-02
8.188e-02,-6.717e-01,1.552e+00,5.962e+00,2.528e-01,1.305e-02,1.136e-01,1.231e-02
8.193e-02,-6.693e-01,1.552e+00,5.963e+00,2.528e-01,1.305e-02,1.136e-01,1.230e-02
8.198e-02,-6.668e-01,1.552e+00,5.964e+00,2.528e-01,1.305e-02,1.136e-01,1.230e-02
8.202e-02,-6.642e-01,1.552e+00,5.965e+00,2.528e-01,1.305e-02,1.136e-01,1.230e-02
8.207e-02,-6.617e-01,1.552e+00,5.966e+00,2.528e-01,1.305e-02,1.136e-01,1.229e-02
8.212e-02,-6.592e-01,1.552e+00,5.968e+00,2.528e-01,1.305e-02,1.136e-01,1.229e-02
8.217e-02,-6.566e-01,1.552e+00,5.969e+00,2.261e-01,1.321e-01,1.364e-01,1.229e-02
8.221e-02,-6.542e-01,1.553e+00,5.970e+00,2.202e-01,-6.458e-02,1.398e-01,1.228e-02
8.225e-02,-6.519e-01,1.553e+00,5.971e+00,2.202e-01,-6.458e-02,1.398e-01,1.228e-02
8.229e-02,-6.497e-01,1.553e+00,5.973e+00,2.202e-01,-6.458e-02,1.398e-01,1.228e-02
8.233e-02,-6.475e-01,1.552e+00,5.974e+00,2.172e-01,9.586e-02,1.398e-01,1.228e-02
8.238e-02,-6.453e-01,1.552e+00,5.976e+00,2.172e-01,9.586e-02,1.398e-01,1.227e-02
8.242e-02,-6.431e-01,1.553e+00,5.977e+00,2.202e-01,-6.458e-02,1.398e-01,1.227e-02
8.246e-02,-6.409e-01,1.553e+00,5.978e+00,2.469e-01,-2.835e-02,8.819e-02,1.227e-02
8.250e-02,-6.386e-01,1.553e+00,5.979e+00,2.469e-01,-2.835e-02,8.819e-02,1.227e-02
8.254e-02,-6.361e-01,1.553e+00,5.980e+00,2.676e-01,1.062e-01,9.623e-02,1.226e-02
8.259e-02,-6.336e-01,1.553e+00,5.981e+00,2.646e-01,9.586e-02,1.056e-01,1.226e-02
8.263e-02,-6.311e-01,1.553e+00,5.982e+00,2.706e-01,2.698e-03,1.016e-01,1.226e-02
8.268e-02,-6.285e-01,1.553e+00,5.983e+00,2.706e-01,2.698e-03,1.016e-01,1.225e-02
8.273e-02,-6.258e-01,1.553e+00,5.984e+00,2.706e-01,2.698e-03,1.016e-01,1.225e-02
8.277e-02,-6.232e-01,1.553e+00,5.985e+00,2.706e-01,2.698e-03,1.016e-01,1.225e-02
8.282e-02,-6.205e-01,1.553e+00,5.986e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.287e-02,-6.179e-01,1.553e+00,5.987e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.291e-02,-6.152e-01,1.553e+00,5.988e+00,2.706e-01,2.698e-03,1.016e-01,1.224e-02
8.296e-02,-6.125e-01,1.553e+00,5.989e+00,2.469e-01,-1.370e-01,1.197e-01,1.223e-02
8.300e-02,-6.100e-01,1.553e+00,5.991e+00,2.469e-01,-1.370e-01,1.197e-01,1.223e-02
8.305e-02,-6.075e-01,1.552e+00,5.992e+00,2.469e-01,-7.653e-03,1.210e-01,1.222e-02
8.310e-02,-6.050e-01,1.551e+00,5.993e+00,2.469e-01,-7.653e-03,1.210e-01,1.221e-02
8.315e-02,-6.025e-01,1.551e+00,5.994e+00,2.469e-01,-7.653e-03,1.210e-01,1.220e-02
8.320e-02,-6.000e-01,1.551e+00,5.995e+00,2.142e-01,9.586e-02,1.398e-01,1.219e-02
8.325e-02,-5.977e-01,1.551e+00,5.997e+00,2.142e-01,9.586e-02,1.398e-01,1.218e-02
8.329e-02,-5.955e-01,1.552e+00,5.998e+00,2.142e-01,9.586e-02,1.398e-01,1.217e-02
8.333e-02,-5.933e-01,1.553e+00,6.000e+00,1.371e-01,1.683e-01,1.418e-01,1.217e-02
8.336e-02,-5.915e-01,1.554e+00,6.001e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.339e-02,-5.902e-01,1.554e+00,6.002e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.340e-02,-5.891e-01,1.554e+00,6.004e+00,9.562e-02,-6.458e-02,1.431e-01,1.216e-02
8.342e-02,-5.881e-01,1.554e+00,6.005e+00,2.498e-01,-3.353e-02,8.886e-02,1.216e-02
8.345e-02,-5.865e-01,1.553e+00,6.006e+00,2.498e-01,-3.353e-02,8.886e-02,1.215e-02
8.349e-02,-5.842e-01,1.553e+00,6.007e+00,2.498e-01,-3.353e-02,8.886e-02,1.215e-02
8.353e-02,-5.818e-01,1.552e+00,6.008e+00,2.617e-01,1.373e-01,9.154e-02,1.214e-02
8.358e-02,-5.793e-01,1.552e+00,6.009e+00,2.617e-01,1.373e-01,9.154e-02,1.213e-02
8.362e-02,-5.768e-01,1.553e+00,6.010e+00,2.498e-01,-3.353e-02,8.886e-02,1.213e-02
8.367e-02,-5.743e-01,1.553e+00,6.011e+00,2.498e-01,-3.353e-02,8.886e-02,1.212e-02
8.371e-02,-5.718e-01,1.553e+00,6.012e+00,2.261e-01,-1.370e-01,1.344e-01,1.211e-02
8.376e-02,-5.694e-01,1.552e+00,6.013e+00,2.409e-01,1.822e-02,1.190e-01,1.211e-02
8.380e-02,-5.670e-01,1.552e+00,6.014e+00,2.409e-01,1.822e-02,1.190e-01,1.210e-02
8.384e-02,-5.646e-01,1.552e+00,6.015e+00,2.409e-01,1.822e-02,1.190e-01,1.209e-02
8.389e-02,-5.622e-01,1.552e+00,6.016e+00,2.409e-01,1.822e-02,1.190e-01,1.208e-02
8.394e-02,-5.598e-01,1.552e+00,6.018e+00,2.409e-01,1.822e-02,1.190e-01,1.207e-02
8.398e-02,-5.573e-01,1.552e+00,6.019e+00,2.409e-01,1.822e-02,1.190e-01,1.206e-02
8.402e-02,-5.549e-01,1.553e+00,6.020e+00,2.409e-01,1.822e-02,1.190e-01,1.205e-02
8.407e-02,-5.525e-01,1.553e+00,6.021e+00,2.172e-01,-5.423e-02,1.404e-01,1.204e-02
8.411e-02,-5.502e-01,1.553e+00,6.023e+00,2.172e-01,-5.423e-02,1.404e-01,1.203e-02
8.415e-02,-5.480e-01,1.552e+00,6.024e+00,1.964e-01,1.010e-01,1.404e-01,1.202e-02
8.419e-02,-5.459e-01,1.552e+00,6.025e+00,1.964e-01,1.010e-01,1.404e-01,1.201e-02
8.423e-02,-5.439e-01,1.553e+00,6.027e+00,2.172e-01,-5.423e-02,1.404e-01,1.200e-02
8.426e-02,-5.418e-01,1.553e+00,6.028e+00,2.083e-01,1.305e-02,1.404e-01,1.200e-02
8.430e-02,-5.397e-01,1.553e+00,6.030e+00,2.083e-01,1.305e-02,1.404e-01,1.199e-02
8.434e-02,-5.376e-01,1.553e+00,6.031e+00,2.617e-01,1.822e-02,9.690e-02,1.198e-02
8.438e-02,-5.353e-01,1.554e+00,6.032e+00,2.617e-01,1.822e-02,9.690e-02,1.197e-02
8.442e-02,-5.327e-01,1.554e+00,6.033e+00,2.528e-01,-3.353e-02,1.130e-01,1.197e-02
8.446e-02,-5.302e-01,1.554e+00,6.034e+00,2.528e-01,-3.353e-02,1.130e-01,1.196e-02
8.451e-02,-5.276e-01,1.553e+00,6.035e+00,2.528e-01,-3.353e-02,1.130e-01,1.195e-02
8.455e-02,-5.251e-01,1.553e+00,6.036e+00,2.528e-01,-3.353e-02,1.130e-01,1.194e-02
8.460e-02,-5.226e-01,1.553e+00,6.037e+00,2.528e-01,-3.353e-02,1.130e-01,1.193e-02
8.464e-02,-5.200e-01,1.552e+00,6.039e+00,2.617e-01,1.166e-01,1.049e-01,1.192e-02
8.469e-02,-5.175e-01,1.553e+00,6.040e+00,2.617e-01,1.166e-01,1.049e-01,1.190e-02
8.473e-02,-5.149e-01,1.553e+00,6.041e+00,2.528e-01,-3.353e-02,1.130e-01,1.189e-02
8.478e-02,-5.124e-01,1.553e+00,6.042e+00,2.528e-01,-3.353e-02,1.130e-01,1.188e-02
8.482e-02,-5.099e-01,1.553e+00,6.043e+00,6.300e-02,-2.835e-02,1.438e-01,1.187e-02
8.485e-02,-5.081e-01,1.553e+00,6.044e+00,6.300e-02,-2.835e-02,1.438e-01,1.186e-02
8.487e-02,-5.071e-01,1.553e+00,6.046e+00,1.371e-01,1.735e-01,1.418e-01,1.186e-02
8.489e-02,-5.061e-01,1.553e+00,6.047e+00,6.300e-02,-2.835e-02,1.438e-01,1.185e-02
8.491e-02,-5.051e-01,1.554e+00,6.049e+00,6.300e-02,-2.835e-02,1.438e-01,1.185e-02
8.492e-02,-5.044e-01,1.554e+00,6.050e+00,6.300e-02,-2.835e-02,1.438e-01,1.185e-02
8.493e-02,-5.037e-01,1.553e+00,6.052e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.494e-02,-5.031e-01,1.553e+00,6.053e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.495e-02,-5.025e-01,1.553e+00,6.054e+00,6.300e-02,-2.835e-02,1.438e-01,1.184e-02
8.497e-02,-5.018e-01,1.553e+00,6.056e+00,6.300e-02,-2.835e-02,1.438e-01,1.183e-02
8.498e-02,-5.012e-01,1.552e+00,6.057e+00,2.617e-01,1.424e-01,5.402e-02,1.183e-02
8.500e-02,-4.998e-01,1.553e+00,6.058e+00,2.617e-01,1.424e-01,5.402e-02,1.182e-02
8.504e-02,-4.976e-01,1.553e+00,6.058e+00,2.617e-01,-1.800e-02,6.876e-02,1.181e-02
8.509e-02,-4.951e-01,1.554e+00,6.059e+00,2.617e-01,-1.800e-02,6.876e-02,1.180e-02
8.513e-02,-4.925e-01,1.553e+00,6.060e+00,2.617e-01,-1.800e-02,6.876e-02,1.179e-02
8.518e-02,-4.899e-01,1.553e+00,6.060e+00,2.291e-01,7.873e-03,1.297e-01,1.178e-02
8.522e-02,-4.874e-01,1.553e+00,6.062e+00,2.291e-01,7.873e-03,1.297e-01,1.176e-02
8.526e-02,-4.851e-01,1.553e+00,6.063e+00,2.291e-01,7.873e-03,1.297e-01,1.175e-02
8.530e-02,-4.828e-01,1.553e+00,6.064e+00,2.528e-01,-9.564e-02,1.103e-01,1.174e-02
8.534e-02,-4.804e-01,1.553e+00,6.065e+00,2.528e-01,-9.564e-02,1.103e-01,1.173e-02
8.539e-02,-4.779e-01,1.552e+00,6.067e+00,2.557e-01,1.166e-01,1.090e-01,1.172e-02
8.543e-02,-4.754e-01,1.552e+00,6.068e+00,2.557e-01,1.166e-01,1.090e-01,1.170e-02
8.548e-02,-4.729e-01,1.553e+00,6.069e+00,2.528e-01,-9.564e-02,1.103e-01,1.168e-02
8.553e-02,-4.703e-01,1.553e+00,6.070e+00,2.409e-01,-7.653e-03,1.203e-01,1.167e-02
8.557e-02,-4.679e-01,1.553e+00,6.071e+00,2.409e-01,-7.653e-03,1.203e-01,1.165e-02
8.561e-02,-4.654e-01,1.553e+00,6.072e+00,2.202e-01,1.580e-01,1.291e-01,1.164e-02
8.566e-02,-4.631e-01,1.553e+00,6.074e+00,2.409e-01,-7.653e-03,1.203e-01,1.163e-02
8.570e-02,-4.607e-01,1.554e+00,6.075e+00,2.409e-01,-7.653e-03,1.203e-01,1.161e-02
8.574e-02,-4.584e-01,1.554e+00,6.076e+00,2.409e-01,-7.653e-03,1.203e-01,1.160e-02
8.578e-02,-4.559e-01,1.554e+00,6.077e+00,2.409e-01,-7.653e-03,1.203e-01,1.159e-02
8.582e-02,-4.535e-01,1.554e+00,6.078e+00,2.409e-01,-7.653e-03,1.203e-01,1.157e-02
8.586e-02,-4.511e-01,1.554e+00,6.080e+00,2.409e-01,-7.653e-03,1.203e-01,1.156e-02
8.590e-02,-4.487e-01,1.554e+00,6.081e+00,2.142e-01,-3.353e-02,1.411e-01,1.155e-02
8.594e-02,-4.464e-01,1.553e+00,6.082e+00,2.142e-01,-3.353e-02,1.411e-01,1.153e-02
8.598e-02,-4.442e-01,1.553e+00,6.084e+00,2.469e-01,-3.871e-02,8.015e-02,1.152e-02
8.602e-02,-4.419e-01,1.553e+00,6.084e+00,2.469e-01,-3.871e-02,8.015e-02,1.151e-02
8.606e-02,-4.395e-01,1.552e+00,6.085e+00,2.587e-01,2.045e-01,7.814e-02,1.149e-02
8.611e-02,-4.370e-01,1.553e+00,6.086e+00,2.469e-01,-3.871e-02,8.015e-02,1.147e-02
8.615e-02,-4.346e-01,1.553e+00,6.087e+00,2.469e-01,-3.871e-02,8.015e-02,1.146e-02
8.620e-02,-4.321e-01,1.553e+00,6.088e+00,2.469e-01,-3.871e-02,8.015e-02,1.144e-02
8.624e-02,-4.296e-01,1.552e+00,6.088e+00,2.528e-01,1.321e-01,1.103e-01,1.142e-02
8.629e-02,-4.271e-01,1.553e+00,6.089e+00,2.469e-01,-1.112e-01,1.130e-01,1.140e-02
8.633e-02,-4.246e-01,1.553e+00,6.091e+00,2.469e-01,-1.112e-01,1.130e-01,1.139e-02
8.638e-02,-4.222e-01,1.552e+00,6.092e+00,2.617e-01,1.424e-01,1.056e-01,1.137e-02
8.643e-02,-4.197e-01,1.552e+00,6.093e+00,2.617e-01,1.424e-01,1.056e-01,1.135e-02
8.648e-02,-4.171e-01,1.552e+00,6.094e+00,2.617e-01,1.424e-01,1.056e-01,1.132e-02
8.652e-02,-4.146e-01,1.553e+00,6.095e+00,2.528e-01,-5.941e-02,1.103e-01,1.131e-02
8.657e-02,-4.121e-01,1.553e+00,6.096e+00,2.528e-01,-5.941e-02,1.103e-01,1.129e-02
8.661e-02,-4.095e-01,1.553e+00,6.097e+00,2.202e-01,-4.906e-02,1.411e-01,1.127e-02
8.666e-02,-4.071e-01,1.552e+00,6.099e+00,2.083e-01,1.735e-01,1.384e-01,1.125e-02
8.670e-02,-4.049e-01,1.553e+00,6.100e+00,2.202e-01,-4.906e-02,1.411e-01,1.123e-02
8.674e-02,-4.027e-01,1.553e+00,6.101e+00,2.202e-01,-4.906e-02,1.411e-01,1.121e-02
8.678e-02,-4.005e-01,1.553e+00,6.103e+00,2.202e-01,-4.906e-02,1.411e-01,1.120e-02
8.682e-02,-3.983e-01,1.552e+00,6.104e+00,2.083e-01,1.735e-01,1.384e-01,1.118e-02
8.685e-02,-3.962e-01,1.553e+00,6.106e+00,2.202e-01,-4.906e-02,1.411e-01,1.116e-02
8.689e-02,-3.940e-01,1.553e+00,6.107e+00,2.202e-01,-4.906e-02,1.411e-01,1.115e-02
8.693e-02,-3.918e-01,1.553e+00,6.108e+00,2.202e-01,-4.906e-02,1.411e-01,1.113e-02
8.697e-02,-3.896e-01,1.553e+00,6.110e+00,2.646e-01,-1.283e-02,6.139e-02,1.111e-02
8.701e-02,-3.872e-01,1.552e+00,6.110e+00,2.350e-01,9.586e-02,8.484e-02,1.109e-02
8.706e-02,-3.848e-01,1.553e+00,6.111e+00,2.469e-01,3.375e-02,7.881e-02,1.107e-02
8.710e-02,-3.824e-01,1.553e+00,6.112e+00,2.469e-01,3.375e-02,7.881e-02,1.105e-02
8.714e-02,-3.799e-01,1.554e+00,6.113e+00,2.469e-01,3.375e-02,7.881e-02,1.103e-02
8.719e-02,-3.774e-01,1.554e+00,6.114e+00,2.469e-01,3.375e-02,7.881e-02,1.102e-02
8.723e-02,-3.749e-01,1.554e+00,6.114e+00,2.469e-01,3.375e-02,7.881e-02,1.100e-02
8.727e-02,-3.725e-01,1.555e+00,6.115e+00,2.469e-01,3.375e-02,7.881e-02,1.098e-02
8.731e-02,-3.700e-01,1.555e+00,6.116e+00,2.469e-01,3.375e-02,7.881e-02,1.097e-02
8.735e-02,-3.675e-01,1.555e+00,6.117e+00,2.261e-01,-9.564e-02,1.324e-01,1.095e-02
8.738e-02,-3.651e-01,1.555e+00,6.118e+00,2.261e-01,-9.564e-02,1.324e-01,1.093e-02
8.742e-02,-3.628e-01,1.554e+00,6.119e+00,2.202e-01,-6.458e-02,1.398e-01,1.092e-02
8.746e-02,-3.606e-01,1.554e+00,6.121e+00,2.202e-01,-6.458e-02,1.398e-01,1.090e-02
8.750e-02,-3.584e-01,1.553e+00,6.122e+00,2.202e-01,-6.458e-02,1.398e-01,1.088e-02
8.754e-02,-3.561e-01,1.552e+00,6.124e+00,2.113e-01,1.580e-01,1.391e-01,1.086e-02
8.758e-02,-3.540e-01,1.553e+00,6.125e+00,2.113e-01,1.580e-01,1.391e-01,1.084e-02
8.762e-02,-3.518e-01,1.554e+00,6.126e+00,2.202e-01,-6.458e-02,1.398e-01,1.082e-02
8.765e-02,-3.497e-01,1.554e+00,6.128e+00,2.202e-01,-6.458e-02,1.398e-01,1.081e-02
8.769e-02,-3.475e-01,1.554e+00,6.129e+00,1.757e-01,-8.011e-02,1.418e-01,1.079e-02
8.772e-02,-3.455e-01,1.553e+00,6.131e+00,1.757e-01,-8.011e-02,1.418e-01,1.077e-02
8.776e-02,-3.436e-01,1.553e+00,6.132e+00,1.757e-01,-8.011e-02,1.418e-01,1.076e-02
8.779e-02,-3.418e-01,1.552e+00,6.133e+00,1.668e-01,2.304e-01,1.391e-01,1.074e-02
8.782e-02,-3.401e-01,1.552e+00,6.135e+00,1.668e-01,2.304e-01,1.391e-01,1.072e-02
8.785e-02,-3.384e-01,1.554e+00,6.136e+00,2.350e-01,-1.283e-02,8.484e-02,1.071e-02
8.788e-02,-3.365e-01,1.555e+00,6.137e+00,2.350e-01,-1.283e-02,8.484e-02,1.069e-02
8.792e-02,-3.342e-01,1.556e+00,6.138e+00,2.350e-01,-1.283e-02,8.484e-02,1.068e-02
8.795e-02,-3.319e-01,1.555e+00,6.139e+00,2.350e-01,-1.283e-02,8.484e-02,1.066e-02
8.799e-02,-3.295e-01,1.555e+00,6.140e+00,2.350e-01,-1.283e-02,8.484e-02,1.064e-02
8.802e-02,-3.272e-01,1.555e+00,6.140e+00,2.380e-01,-4.906e-02,1.190e-01,1.063e-02
8.806e-02,-3.248e-01,1.555e+00,6.142e+00,2.380e-01,-4.906e-02,1.190e-01,1.061e-02
8.810e-02,-3.224e-01,1.555e+00,6.143e+00,2.380e-01,-4.906e-02,1.190e-01,1.059e-02
8.814e-02,-3.201e-01,1.554e+00,6.144e+00,2.380e-01,-4.906e-02,1.190e-01,1.057e-02
8.818e-02,-3.177e-01,1.554e+00,6.145e+00,2.380e-01,-4.906e-02,1.190e-01,1.055e-02
8.822e-02,-3.153e-01,1.553e+00,6.146e+00,2.380e-01,-4.906e-02,1.190e-01,1.053e-02
8.826e-02,-3.129e-01,1.553e+00,6.148e+00,2.380e-01,-4.906e-02,1.190e-01,1.050e-02
8.831e-02,-3.105e-01,1.552e+00,6.149e+00,2.380e-01,9.068e-02,1.177e-01,1.048e-02
8.835e-02,-3.081e-01,1.552e+00,6.150e+00,2.380e-01,9.068e-02,1.177e-01,1.045e-02
8.840e-02,-3.057e-01,1.553e+00,6.151e+00,2.083e-01,-1.283e-02,1.411e-01,1.043e-02
8.844e-02,-3.035e-01,1.553e+00,6.153e+00,2.083e-01,-1.283e-02,1.411e-01,1.041e-02
8.847e-02,-3.013e-01,1.553e+00,6.154e+00,2.113e-01,-7.653e-03,1.404e-01,1.038e-02
8.851e-02,-2.992e-01,1.553e+00,6.155e+00,2.113e-01,-7.653e-03,1.404e-01,1.036e-02
8.855e-02,-2.971e-01,1.553e+00,6.157e+00,2.113e-01,-7.653e-03,1.404e-01,1.034e-02
8.859e-02,-2.950e-01,1.553e+00,6.158e+00,2.113e-01,-7.653e-03,1.404e-01,1.032e-02
8.862e-02,-2.929e-01,1.553e+00,6.160e+00,2.113e-01,-7.653e-03,1.404e-01,1.030e-02
8.866e-02,-2.907e-01,1.553e+00,6.161e+00,2.113e-01,-7.653e-03,1.404e-01,1.028e-02
8.870e-02,-2.886e-01,1.553e+00,6.162e+00,2.646e-01,4.928e-02,8.752e-02,1.025e-02
8.874e-02,-2.863e-01,1.553e+00,6.163e+00,2.409e-01,-4.388e-02,1.157e-01,1.023e-02
8.878e-02,-2.839e-01,1.553e+00,6.164e+00,2.409e-01,-4.388e-02,1.157e-01,1.020e-02
8.883e-02,-2.814e-01,1.553e+00,6.166e+00,2.469e-01,1.062e-01,1.096e-01,1.018e-02
8.887e-02,-2.790e-01,1.553e+00,6.167e+00,2.409e-01,-4.388e-02,1.157e-01,1.015e-02
8.892e-02,-2.765e-01,1.553e+00,6.168e+00,2.409e-01,-4.388e-02,1.157e-01,1.012e-02
8.896e-02,-2.741e-01,1.553e+00,6.169e+00,2.409e-01,-4.388e-02,1.157e-01,1.010e-02
8.900e-02,-2.717e-01,1.552e+00,6.170e+00,2.469e-01,1.062e-01,1.096e-01,1.007e-02
8.905e-02,-2.693e-01,1.552e+00,6.171e+00,2.469e-01,1.062e-01,1.096e-01,1.004e-02
8.909e-02,-2.668e-01,1.553e+00,6.172e+00,2.409e-01,-4.388e-02,1.157e-01,1.001e-02
8.914e-02,-2.643e-01,1.554e+00,6.173e+00,2.320e-01,-8.011e-02,1.210e-01,9.987e-03
8.918e-02,-2.620e-01,1.553e+00,6.175e+00,2.320e-01,-8.011e-02,1.210e-01,9.962e-03
8.922e-02,-2.596e-01,1.553e+00,6.176e+00,2.320e-01,-8.011e-02,1.210e-01,9.935e-03
8.926e-02,-2.573e-01,1.552e+00,6.177e+00,2.587e-01,1.269e-01,1.009e-01,9.907e-03
8.931e-02,-2.549e-01,1.552e+00,6.178e+00,2.587e-01,1.269e-01,1.009e-01,9.877e-03
8.935e-02,-2.524e-01,1.552e+00,6.179e+00,2.587e-01,1.269e-01,1.009e-01,9.846e-03
8.940e-02,-2.498e-01,1.553e+00,6.180e+00,2.320e-01,-8.011e-02,1.210e-01,9.817e-03
8.944e-02,-2.474e-01,1.553e+00,6.181e+00,2.320e-01,-8.011e-02,1.210e-01,9.789e-03
8.948e-02,-2.450e-01,1.553e+00,6.183e+00,-4.672e-02,-1.283e-02,1.438e-01,9.762e-03
8.951e-02,-2.439e-01,1.552e+00,6.184e+00,-7.341e-02,1.528e-01,1.445e-01,9.747e-03
8.950e-02,-2.440e-01,1.553e+00,6.185e+00,-3.486e-02,7.873e-03,1.451e-01,9.748e-03
8.950e-02,-2.443e-01,1.553e+00,6.187e+00,-4.672e-02,-1.283e-02,1.438e-01,9.753e-03
8.949e-02,-2.447e-01,1.553e+00,6.188e+00,2.439e-01,7.873e-03,1.130e-01,9.757e-03
8.950e-02,-2.440e-01,1.554e+00,6.189e+00,2.706e-01,-1.283e-02,9.355e-02,9.749e-03
8.954e-02,-2.420e-01,1.554e+00,6.190e+00,2.706e-01,-1.283e-02,9.355e-02,9.726e-03
8.958e-02,-2.395e-01,1.554e+00,6.191e+00,2.706e-01,-1.283e-02,9.355e-02,9.699e-03
8.963e-02,-2.369e-01,1.554e+00,6.192e+00,2.706e-01,-1.283e-02,9.355e-02,9.670e-03
8.967e-02,-2.342e-01,1.554e+00,6.193e+00,2.706e-01,-1.283e-02,9.355e-02,9.640e-03
8.972e-02,-2.316e-01,1.554e+00,6.194e+00,2.706e-01,-1.283e-02,9.355e-02,9.610e-03
8.976e-02,-2.289e-01,1.554e+00,6.195e+00,2.706e-01,-1.283e-02,9.355e-02,9.579e-03
8.981e-02,-2.263e-01,1.554e+00,6.196e+00,2.706e-01,-1.283e-02,9.355e-02,9.549e-03
8.985e-02,-2.236e-01,1.554e+00,6.197e+00,2.202e-01,-2.478e-03,1.391e-01,9.518e-03
8.990e-02,-2.212e-01,1.554e+00,6.198e+00,2.202e-01,-2.478e-03,1.391e-01,9.490e-03
8.994e-02,-2.189e-01,1.554e+00,6.200e+00,2.202e-01,-2.478e-03,1.391e-01,9.463e-03
8.997e-02,-2.166e-01,1.554e+00,6.201e+00,2.202e-01,-2.478e-03,1.391e-01,9.437e-03
9.001e-02,-2.144e-01,1.554e+00,6.203e+00,2.202e-01,-2.478e-03,1.391e-01,9.410e-03
9.005e-02,-2.122e-01,1.553e+00,6.204e+00,2.202e-01,-2.478e-03,1.391e-01,9.384e-03
9.009e-02,-2.100e-01,1.553e+00,6.205e+00,2.202e-01,-2.478e-03,1.391e-01,9.357e-03
9.013e-02,-2.078e-01,1.553e+00,6.207e+00,2.202e-01,-2.478e-03,1.391e-01,9.331e-03
9.017e-02,-2.056e-01,1.553e+00,6.208e+00,2.202e-01,-2.478e-03,1.391e-01,9.304e-03
9.020e-02,-2.034e-01,1.553e+00,6.209e+00,2.083e-01,4.410e-02,1.404e-01,9.277e-03
9.024e-02,-2.012e-01,1.554e+00,6.211e+00,2.083e-01,4.410e-02,1.404e-01,9.250e-03
9.028e-02,-1.991e-01,1.554e+00,6.212e+00,2.083e-01,4.410e-02,1.404e-01,9.225e-03
9.031e-02,-1.970e-01,1.554e+00,6.214e+00,2.083e-01,4.410e-02,1.404e-01,9.200e-03
9.035e-02,-1.949e-01,1.555e+00,6.215e+00,2.291e-01,6.998e-02,7.747e-02,9.177e-03
9.038e-02,-1.927e-01,1.555e+00,6.216e+00,2.291e-01,6.998e-02,7.747e-02,9.153e-03
9.042e-02,-1.905e-01,1.556e+00,6.217e+00,2.291e-01,6.998e-02,7.747e-02,9.130e-03
9.045e-02,-1.882e-01,1.557e+00,6.217e+00,2.291e-01,6.998e-02,7.747e-02,9.107e-03
9.048e-02,-1.859e-01,1.557e+00,6.218e+00,2.291e-01,6.998e-02,7.747e-02,9.087e-03
9.051e-02,-1.836e-01,1.558e+00,6.219e+00,2.261e-01,-3.353e-02,1.284e-01,9.067e-03
9.054e-02,-1.813e-01,1.558e+00,6.220e+00,2.261e-01,-3.353e-02,1.284e-01,9.049e-03
9.057e-02,-1.790e-01,1.558e+00,6.222e+00,2.231e-01,-1.283e-02,1.364e-01,9.031e-03
9.060e-02,-1.768e-01,1.558e+00,6.223e+00,2.231e-01,-1.283e-02,1.364e-01,9.012e-03
9.062e-02,-1.745e-01,1.558e+00,6.224e+00,2.231e-01,-1.283e-02,1.364e-01,8.993e-03
9.065e-02,-1.723e-01,1.558e+00,6.226e+00,2.231e-01,-1.283e-02,1.364e-01,8.974e-03
9.068e-02,-1.701e-01,1.558e+00,6.227e+00,2.231e-01,-1.283e-02,1.364e-01,8.954e-03
9.071e-02,-1.678e-01,1.557e+00,6.228e+00,2.231e-01,-1.283e-02,1.364e-01,8.934e-03
9.074e-02,-1.656e-01,1.557e+00,6.230e+00,2.231e-01,-1.283e-02,1.364e-01,8.913e-03
9.077e-02,-1.634e-01,1.557e+00,6.231e+00,2.291e-01,-9.564e-02,1.311e-01,8.892e-03
9.080e-02,-1.611e-01,1.557e+00,6.232e+00,2.291e-01,-9.564e-02,1.311e-01,8.870e-03
9.084e-02,-1.588e-01,1.556e+00,6.234e+00,2.291e-01,-9.564e-02,1.311e-01,8.846e-03
9.087e-02,-1.565e-01,1.555e+00,6.235e+00,2.291e-01,-9.564e-02,1.311e-01,8.820e-03
9.091e-02,-1.542e-01,1.554e+00,6.236e+00,2.291e-01,-9.564e-02,1.311e-01,8.792e-03
9.095e-02,-1.519e-01,1.553e+00,6.238e+00,2.291e-01,-9.564e-02,1.311e-01,8.761e-03
9.099e-02,-1.496e-01,1.552e+00,6.239e+00,2.172e-01,1.424e-01,1.398e-01,8.728e-03
9.103e-02,-1.474e-01,1.552e+00,6.240e+00,2.172e-01,1.424e-01,1.398e-01,8.694e-03
9.107e-02,-1.452e-01,1.553e+00,6.242e+00,2.439e-01,5.963e-02,7.144e-02,8.662e-03
9.111e-02,-1.429e-01,1.554e+00,6.242e+00,2.350e-01,5.963e-02,8.283e-02,8.631e-03
9.115e-02,-1.405e-01,1.555e+00,6.243e+00,2.350e-01,5.963e-02,8.283e-02,8.601e-03
9.119e-02,-1.382e-01,1.555e+00,6.244e+00,2.350e-01,5.963e-02,8.283e-02,8.572e-03
9.122e-02,-1.358e-01,1.556e+00,6.245e+00,2.350e-01,5.963e-02,8.283e-02,8.545e-03
9.126e-02,-1.334e-01,1.557e+00,6.246e+00,2.350e-01,5.963e-02,8.283e-02,8.519e-03
9.129e-02,-1.311e-01,1.557e+00,6.247e+00,2.350e-01,5.963e-02,8.283e-02,8.494e-03
9.132e-02,-1.287e-01,1.558e+00,6.247e+00,2.350e-01,5.963e-02,8.283e-02,8.471e-03
9.135e-02,-1.264e-01,1.558e+00,6.248e+00,2.350e-01,5.963e-02,8.283e-02,8.448e-03
9.138e-02,-1.240e-01,1.559e+00,6.249e+00,2.350e-01,5.963e-02,8.283e-02,8.427e-03
9.141e-02,-1.217e-01,1.560e+00,6.250e+00,2.291e-01,-7.653e-03,1.331e-01,8.408e-03
9.143e-02,-1.193e-01,1.560e+00,6.251e+00,2.291e-01,-7.653e-03,1.331e-01,8.389e-03
9.146e-02,-1.170e-01,1.560e+00,6.253e+00,2.291e-01,-7.653e-03,1.331e-01,8.371e-03
9.148e-02,-1.147e-01,1.560e+00,6.254e+00,2.291e-01,-7.653e-03,1.331e-01,8.353e-03
9.151e-02,-1.124e-01,1.560e+00,6.255e+00,2.291e-01,-7.653e-03,1.331e-01,8.335e-03
9.153e-02,-1.101e-01,1.560e+00,6.257e+00,2.291e-01,-7.653e-03,1.331e-01,8.316e-03
9.156e-02,-1.078e-01,1.560e+00,6.258e+00,2.291e-01,-7.653e-03,1.331e-01,8.297e-03
9.158e-02,-1.055e-01,1.560e+00,6.259e+00,2.291e-01,-7.653e-03,1.331e-01,8.278e-03
9.161e-02,-1.032e-01,1.560e+00,6.261e+00,2.291e-01,-3.353e-02,1.270e-01,8.258e-03
9.163e-02,-1.009e-01,1.559e+00,6.262e+00,1.549e-01,-3.871e-02,1.431e-01,8.238e-03
9.166e-02,-9.894e-02,1.559e+00,6.263e+00,1.549e-01,-3.871e-02,1.431e-01,8.221e-03
9.168e-02,-9.726e-02,1.559e+00,6.265e+00,1.549e-01,-3.871e-02,1.431e-01,8.205e-03
9.170e-02,-9.566e-02,1.558e+00,6.266e+00,1.549e-01,-3.871e-02,1.431e-01,8.189e-03
9.172e-02,-9.410e-02,1.558e+00,6.268e+00,2.528e-01,2.858e-02,8.484e-02,8.173e-03
9.174e-02,-9.213e-02,1.558e+00,6.268e+00,2.528e-01,2.858e-02,8.484e-02,8.152e-03
9.177e-02,-8.976e-02,1.558e+00,6.269e+00,2.528e-01,2.858e-02,8.484e-02,8.127e-03
9.180e-02,-8.728e-02,1.558e+00,6.270e+00,2.528e-01,2.858e-02,8.484e-02,8.101e-03
9.183e-02,-8.476e-02,1.559e+00,6.271e+00,2.528e-01,2.858e-02,8.484e-02,8.076e-03
9.186e-02,-8.223e-02,1.559e+00,6.272e+00,2.528e-01,2.858e-02,8.484e-02,8.050e-03
9.189e-02,-7.970e-02,1.559e+00,6.273e+00,2.646e-01,3.375e-02,9.221e-02,8.026e-03
9.192e-02,-7.712e-02,1.559e+00,6.274e+00,2.646e-01,3.375e-02,9.221e-02,8.001e-03
9.195e-02,-7.451e-02,1.560e+00,6.274e+00,2.646e-01,3.375e-02,9.221e-02,7.977e-03
9.198e-02,-7.188e-02,1.560e+00,6.275e+00,2.646e-01,3.375e-02,9.221e-02,7.952e-03
9.201e-02,-6.925e-02,1.560e+00,6.276e+00,2.646e-01,3.375e-02,9.221e-02,7.928e-03
9.204e-02,-6.662e-02,1.560e+00,6.277e+00,2.646e-01,3.375e-02,9.221e-02,7.904e-03
9.207e-02,-6.399e-02,1.560e+00,6.278e+00,2.646e-01,3.375e-02,9.221e-02,7.881e-03
9.210e-02,-6.136e-02,1.561e+00,6.279e+00,1.935e-01,-3.871e-02,1.411e-01,7.858e-03
9.212e-02,-5.902e-02,1.560e+00,6.280e+00,1.935e-01,-3.871e-02,1.411e-01,7.837e-03
9.214e-02,-5.696e-02,1.560e+00,6.282e+00,1.935e-01,-3.871e-02,1.411e-01,7.819e-03
9.216e-02,-5.498e-02,1.560e+00,1.354e-04,2.587e-01,2.097e-01,3.794e-02,7.800e-03
9.219e-02,-5.281e-02,1.560e+00,5.148e-04,2.587e-01,2.097e-01,3.794e-02,7.779e-03
9.221e-02,-5.043e-02,1.561e+00,8.943e-04,2.587e-01,2.097e-01,3.794e-02,7.758e-03
9.223e-02,-4.799e-02,1.562e+00,1.274e-03,2.587e-01,2.097e-01,3.794e-02,7.739e-03
9.225e-02,-4.553e-02,1.564e+00,1.653e-03,2.587e-01,2.097e-01,3.794e-02,7.722e-03
9.227e-02,-4.307e-02,1.565e+00,2.033e-03,2.587e-01,2.097e-01,3.794e-02,7.709e-03
9.228e-02,-4.060e-02,1.566e+00,2.412e-03,2.587e-01,1.822e-02,5.335e-02,7.698e-03
9.229e-02,-3.808e-02,1.567e+00,2.946e-03,2.587e-01,1.822e-02,5.335e-02,7.689e-03
9.230e-02,-3.551e-02,1.567e+00,3.479e-03,2.587e-01,1.822e-02,5.335e-02,7.682e-03
9.231e-02,-3.292e-02,1.567e+00,4.013e-03,2.587e-01,1.822e-02,5.335e-02,7.675e-03
9.232e-02,-3.032e-02,1.568e+00,4.546e-03,2.587e-01,1.822e-02,5.335e-02,7.669e-03
9.233e-02,-2.773e-02,1.568e+00,5.080e-03,2.587e-01,1.822e-02,5.335e-02,7.663e-03
9.233e-02,-2.514e-02,1.568e+00,5.613e-03,2.587e-01,1.822e-02,5.335e-02,7.657e-03
9.234e-02,-2.254e-02,1.568e+00,6.147e-03,2.587e-01,1.822e-02,5.335e-02,7.652e-03
9.235e-02,-1.995e-02,1.568e+00,6.680e-03,2.587e-01,2.698e-03,5.938e-02,7.647e-03
9.235e-02,-1.735e-02,1.569e+00,7.274e-03,2.587e-01,2.698e-03,5.938e-02,7.642e-03
9.236e-02,-1.475e-02,1.569e+00,7.868e-03,2.587e-01,2.698e-03,5.938e-02,7.637e-03
9.237e-02,-1.216e-02,1.569e+00,8.462e-03,2.587e-01,2.698e-03,5.938e-02,7.632e-03
9.237e-02,-9.565e-03,1.569e+00,9.055e-03,2.587e-01,2.698e-03,5.938e-02,7.627e-03
9.238e-02,-6.969e-03,1.569e+00,9.649e-03,2.587e-01,2.698e-03,5.938e-02,7.622e-03
9.238e-02,-4.374e-03,1.569e+00,1.024e-02,2.587e-01,2.698e-03,5.938e-02,7.617e-03
9.239e-02,-1.779e-03,1.569e+00,1.084e-02,2.587e-01,2.698e-03,5.938e-02,7.612e-03
9.239e-02,8.158e-04,1.569e+00,1.143e-02,2.587e-01,2.698e-03,5.938e-02,7.607e-03
9.240e-02,3.411e-03,1.569e+00,1.202e-02,2.587e-01,2.698e-03,5.938e-02,7.601e-03
9.240e-02,6.006e-03,1.569e+00,1.262e-02,2.587e-01,2.698e-03,5.938e-02,7.596e-03
9.241e-02,8.601e-03,1.569e+00,1.321e-02,2.587e-01,2.698e-03,5.938e-02,7.590e-03
9.241e-02,1.120e-02,1.569e+00,1.381e-02,2.587e-01,2.698e-03,5.938e-02,7.584e-03
9.242e-02,1.379e-02,1.569e+00,1.440e-02,2.587e-01,2.698e-03,5.938e-02,7.579e-03
9.242e-02,1.639e-02,1.569e+00,1.499e-02,2.587e-01,2.698e-03,5.938e-02,7.573e-03
9.243e-02,1.898e-02,1.569e+00,1.559e-02,2.587e-01,2.698e-03,5.938e-02,7.567e-03
9.243e-02,2.158e-02,1.569e+00,1.618e-02,2.617e-01,1.822e-02,5.469e-02,7.561e-03
9.244e-02,2.418e-02,1.569e+00,1.673e-02,2.617e-01,1.822e-02,5.469e-02,7.554e-03
9.244e-02,2.680e-02,1.569e+00,1.727e-02,2.617e-01,1.822e-02,5.469e-02,7.548e-03
9.245e-02,2.943e-02,1.569e+00,1.782e-02,2.617e-01,1.822e-02,5.469e-02,7.543e-03
9.245e-02,3.205e-02,1.570e+00,1.837e-02,2.617e-01,1.822e-02,5.469e-02,7.537e-03
9.245e-02,3.468e-02,1.570e+00,1.892e-02,2.617e-01,1.822e-02,5.469e-02,7.532e-03
9.246e-02,3.730e-02,1.570e+00,1.946e-02,2.617e-01,1.822e-02,5.469e-02,7.527e-03
9.246e-02,3.993e-02,1.570e+00,2.001e-02,2.617e-01,1.822e-02,5.469e-02,7.522e-03
9.246e-02,4.255e-02,1.570e+00,2.056e-02,2.528e-01,4.928e-02,6.072e-02,7.518e-03
9.246e-02,4.514e-02,1.571e+00,2.116e-02,2.528e-01,4.928e-02,6.072e-02,7.514e-03
9.246e-02,4.769e-02,1.571e+00,2.177e-02,2.528e-01,4.928e-02,6.072e-02,7.512e-03
9.246e-02,5.023e-02,1.572e+00,2.238e-02,2.528e-01,4.928e-02,6.072e-02,7.510e-03
9.246e-02,5.277e-02,1.572e+00,2.299e-02,2.528e-01,4.928e-02,6.072e-02,7.509e-03
9.245e-02,5.530e-02,1.573e+00,2.359e-02,2.528e-01,4.928e-02,6.072e-02,7.509e-03
9.245e-02,5.784e-02,1.573e+00,2.420e-02,2.528e-01,4.928e-02,6.072e-02,7.511e-03
9.244e-02,6.037e-02,1.574e+00,2.481e-02,2.528e-01,4.928e-02,6.072e-02,7.513e-03
9.243e-02,6.291e-02,1.574e+00,2.541e-02,2.557e-01,1.217e-01,9.020e-02,7.517e-03
9.242e-02,6.544e-02,1.575e+00,2.632e-02,2.557e-01,1.217e-01,9.020e-02,7.522e-03
9.241e-02,6.796e-02,1.576e+00,2.722e-02,2.557e-01,1.217e-01,9.020e-02,7.528e-03
9.240e-02,7.048e-02,1.576e+00,2.812e-02,2.557e-01,1.217e-01,9.020e-02,7.537e-03
9.239e-02,7.300e-02,1.577e+00,2.902e-02,2.646e-01,-1.422e-01,8.350e-02,7.548e-03
9.237e-02,7.553e-02,1.578e+00,2.986e-02,2.646e-01,-1.422e-01,8.350e-02,7.560e-03
9.235e-02,7.808e-02,1.577e+00,3.069e-02,2.557e-01,1.217e-01,9.020e-02,7.572e-03
9.234e-02,8.061e-02,1.577e+00,3.159e-02,2.557e-01,1.217e-01,9.020e-02,7.583e-03
9.232e-02,8.313e-02,1.578e+00,3.250e-02,2.261e-01,-7.493e-02,1.411e-01,7.594e-03
9.230e-02,8.555e-02,1.578e+00,3.391e-02,2.261e-01,-7.493e-02,1.411e-01,7.607e-03
9.229e-02,8.786e-02,1.577e+00,3.532e-02,2.261e-01,-7.493e-02,1.411e-01,7.618e-03
9.227e-02,9.014e-02,1.577e+00,3.673e-02,1.460e-01,-3.353e-02,1.445e-01,7.627e-03
9.226e-02,9.208e-02,1.576e+00,3.817e-02,1.460e-01,-3.353e-02,1.445e-01,7.634e-03
9.225e-02,9.369e-02,1.576e+00,3.962e-02,1.460e-01,-3.353e-02,1.445e-01,7.639e-03
9.224e-02,9.519e-02,1.575e+00,4.106e-02,1.460e-01,-3.353e-02,1.445e-01,7.642e-03
9.224e-02,9.667e-02,1.575e+00,4.251e-02,2.617e-01,9.586e-02,5.536e-02,7.646e-03
9.223e-02,9.860e-02,1.575e+00,4.306e-02,2.617e-01,9.586e-02,5.536e-02,7.649e-03
9.222e-02,1.010e-01,1.576e+00,4.361e-02,2.617e-01,9.586e-02,5.536e-02,7.654e-03
9.221e-02,1.035e-01,1.576e+00,4.417e-02,2.587e-01,1.424e-01,9.087e-02,7.661e-03
9.219e-02,1.060e-01,1.577e+00,4.508e-02,2.587e-01,1.424e-01,9.087e-02,7.668e-03
9.217e-02,1.085e-01,1.578e+00,4.599e-02,2.617e-01,-2.835e-02,9.288e-02,7.678e-03
9.216e-02,1.111e-01,1.578e+00,4.691e-02,2.617e-01,-2.835e-02,9.288e-02,7.690e-03
9.214e-02,1.137e-01,1.578e+00,4.784e-02,2.617e-01,-2.835e-02,9.288e-02,7.702e-03
9.212e-02,1.163e-01,1.578e+00,4.877e-02,2.617e-01,-2.835e-02,9.288e-02,7.713e-03
9.210e-02,1.189e-01,1.578e+00,4.970e-02,2.617e-01,-2.835e-02,9.288e-02,7.724e-03
9.208e-02,1.216e-01,1.577e+00,5.063e-02,2.617e-01,-2.835e-02,9.288e-02,7.733e-03
9.206e-02,1.242e-01,1.577e+00,5.156e-02,2.380e-01,6.998e-02,1.371e-01,7.742e-03
9.205e-02,1.267e-01,1.577e+00,5.293e-02,2.231e-01,-5.941e-02,1.431e-01,7.751e-03
9.203e-02,1.291e-01,1.577e+00,5.436e-02,2.231e-01,-5.941e-02,1.431e-01,7.759e-03
9.202e-02,1.313e-01,1.577e+00,5.579e-02,2.380e-01,6.998e-02,1.371e-01,7.766e-03
9.200e-02,1.337e-01,1.577e+00,5.716e-02,2.380e-01,6.998e-02,1.371e-01,7.772e-03
9.199e-02,1.360e-01,1.577e+00,5.853e-02,2.231e-01,-5.941e-02,1.431e-01,7.779e-03
9.197e-02,1.383e-01,1.578e+00,5.996e-02,2.231e-01,-5.941e-02,1.431e-01,7.787e-03
9.196e-02,1.406e-01,1.577e+00,6.140e-02,2.380e-01,6.998e-02,1.371e-01,7.794e-03
9.194e-02,1.429e-01,1.577e+00,6.277e-02,2.380e-01,6.998e-02,1.371e-01,7.800e-03
9.193e-02,1.453e-01,1.578e+00,6.414e-02,1.253e-01,-9.564e-02,1.445e-01,7.807e-03
9.192e-02,1.472e-01,1.578e+00,6.558e-02,1.253e-01,-9.564e-02,1.445e-01,7.813e-03
9.191e-02,1.486e-01,1.577e+00,6.703e-02,2.380e-01,8.551e-02,1.331e-01,7.817e-03
9.190e-02,1.504e-01,1.577e+00,6.836e-02,2.380e-01,8.551e-02,1.331e-01,7.821e-03
9.188e-02,1.526e-01,1.577e+00,6.969e-02,2.617e-01,2.858e-02,6.675e-02,7.826e-03
9.187e-02,1.551e-01,1.578e+00,7.036e-02,2.617e-01,2.858e-02,6.675e-02,7.833e-03
9.185e-02,1.576e-01,1.578e+00,7.102e-02,2.617e-01,2.858e-02,6.675e-02,7.842e-03
9.183e-02,1.602e-01,1.578e+00,7.169e-02,2.617e-01,2.858e-02,6.675e-02,7.851e-03
9.181e-02,1.628e-01,1.579e+00,7.236e-02,2.617e-01,2.858e-02,6.675e-02,7.861e-03
9.179e-02,1.655e-01,1.579e+00,7.303e-02,2.587e-01,-8.529e-02,1.123e-01,7.871e-03
9.177e-02,1.680e-01,1.579e+00,7.415e-02,2.587e-01,-8.529e-02,1.123e-01,7.881e-03
9.174e-02,1.706e-01,1.578e+00,7.527e-02,2.587e-01,-8.529e-02,1.123e-01,7.890e-03
9.173e-02,1.732e-01,1.578e+00,7.639e-02,2.587e-01,-8.529e-02,1.123e-01,7.898e-03
9.171e-02,1.757e-01,1.577e+00,7.752e-02,2.528e-01,9.068e-02,1.224e-01,7.904e-03
9.169e-02,1.783e-01,1.577e+00,7.874e-02,2.528e-01,9.068e-02,1.224e-01,7.909e-03
9.168e-02,1.808e-01,1.578e+00,7.997e-02,2.587e-01,-8.529e-02,1.123e-01,7.914e-03
9.166e-02,1.834e-01,1.578e+00,8.109e-02,2.587e-01,-8.529e-02,1.123e-01,7.920e-03
9.164e-02,1.859e-01,1.578e+00,8.221e-02,2.350e-01,-8.529e-02,1.391e-01,7.926e-03
9.162e-02,1.884e-01,1.577e+00,8.360e-02,2.320e-01,1.114e-01,1.364e-01,7.930e-03
9.161e-02,1.908e-01,1.577e+00,8.497e-02,2.320e-01,1.114e-01,1.364e-01,7.933e-03
9.160e-02,1.931e-01,1.578e+00,8.633e-02,8.079e-02,-1.733e-01,1.458e-01,7.937e-03
9.158e-02,1.948e-01,1.577e+00,8.779e-02,8.079e-02,-1.733e-01,1.458e-01,7.941e-03
9.158e-02,1.959e-01,1.576e+00,8.925e-02,2.528e-01,1.631e-01,1.250e-01,7.942e-03
9.157e-02,1.975e-01,1.576e+00,9.050e-02,2.528e-01,1.631e-01,1.250e-01,7.942e-03
9.156e-02,1.997e-01,1.577e+00,9.175e-02,2.528e-01,1.631e-01,1.250e-01,7.943e-03
9.154e-02,2.021e-01,1.578e+00,9.300e-02,8.079e-02,-1.733e-01,1.458e-01,7.946e-03
9.153e-02,2.038e-01,1.578e+00,9.446e-02,8.079e-02,-1.733e-01,1.458e-01,7.950e-03
9.152e-02,2.049e-01,1.576e+00,9.591e-02,2.587e-01,5.445e-02,4.196e-02,7.951e-03
9.151e-02,2.066e-01,1.576e+00,9.633e-02,2.528e-01,1.476e-01,7.345e-02,7.951e-03
9.150e-02,2.088e-01,1.576e+00,9.707e-02,2.528e-01,1.476e-01,7.345e-02,7.951e-03
9.149e-02,2.112e-01,1.577e+00,9.780e-02,2.528e-01,1.476e-01,7.345e-02,7.952e-03
9.147e-02,2.137e-01,1.578e+00,9.854e-02,2.617e-01,-8.011e-02,1.036e-01,7.955e-03
9.145e-02,2.162e-01,1.579e+00,9.957e-02,2.617e-01,-8.011e-02,1.036e-01,7.961e-03
9.143e-02,2.188e-01,1.578e+00,1.006e-01,2.617e-01,-8.011e-02,1.036e-01,7.967e-03
9.141e-02,2.214e-01,1.578e+00,1.016e-01,2.617e-01,-8.011e-02,1.036e-01,7.972e-03
9.140e-02,2.239e-01,1.577e+00,1.027e-01,2.617e-01,-8.011e-02,1.036e-01,7.975e-03
9.138e-02,2.265e-01,1.577e+00,1.037e-01,2.380e-01,1.269e-01,1.351e-01,7.977e-03
9.136e-02,2.290e-01,1.577e+00,1.051e-01,2.380e-01,1.269e-01,1.351e-01,7.978e-03
9.135e-02,2.314e-01,1.578e+00,1.064e-01,2.380e-01,-8.529e-02,1.291e-01,7.981e-03
9.133e-02,2.338e-01,1.578e+00,1.077e-01,2.380e-01,-8.529e-02,1.291e-01,7.985e-03
9.131e-02,2.362e-01,1.578e+00,1.090e-01,2.380e-01,-8.529e-02,1.291e-01,7.988e-03
9.130e-02,2.386e-01,1.577e+00,1.103e-01,2.380e-01,1.269e-01,1.351e-01,7.990e-03
9.128e-02,2.410e-01,1.577e+00,1.116e-01,2.380e-01,1.269e-01,1.351e-01,7.991e-03
9.126e-02,2.434e-01,1.578e+00,1.130e-01,2.380e-01,-8.529e-02,1.291e-01,7.993e-03
9.125e-02,2.458e-01,1.578e+00,1.143e-01,2.380e-01,-8.529e-02,1.291e-01,7.996e-03
9.123e-02,2.482e-01,1.578e+00,1.156e-01,2.231e-01,-9.046e-02,1.431e-01,7.999e-03
9.121e-02,2.505e-01,1.577e+00,1.170e-01,2.231e-01,6.998e-02,1.431e-01,8.000e-03
9.120e-02,2.528e-01,1.577e+00,1.184e-01,2.231e-01,6.998e-02,1.431e-01,8.000e-03
9.118e-02,2.550e-01,1.577e+00,1.199e-01,2.231e-01,-9.046e-02,1.431e-01,8.000e-03
9.117e-02,2.572e-01,1.577e+00,1.213e-01,2.617e-01,-4.906e-02,8.685e-02,8.000e-03
9.115e-02,2.596e-01,1.577e+00,1.222e-01,2.557e-01,1.373e-01,9.020e-02,7.999e-03
9.114e-02,2.621e-01,1.577e+00,1.231e-01,2.557e-01,1.373e-01,9.020e-02,7.998e-03
9.112e-02,2.646e-01,1.578e+00,1.240e-01,2.617e-01,-4.906e-02,8.685e-02,7.998e-03
9.110e-02,2.672e-01,1.578e+00,1.248e-01,2.587e-01,-1.800e-02,8.216e-02,8.000e-03
9.108e-02,2.698e-01,1.578e+00,1.257e-01,2.587e-01,-1.800e-02,8.216e-02,8.001e-03
9.107e-02,2.724e-01,1.578e+00,1.265e-01,2.587e-01,-1.800e-02,8.216e-02,8.002e-03
9.105e-02,2.750e-01,1.578e+00,1.273e-01,2.587e-01,-1.800e-02,8.216e-02,8.003e-03
9.103e-02,2.775e-01,1.578e+00,1.281e-01,2.587e-01,-1.800e-02,8.216e-02,8.003e-03
9.101e-02,2.801e-01,1.577e+00,1.289e-01,2.587e-01,-1.800e-02,8.216e-02,8.002e-03
9.099e-02,2.827e-01,1.577e+00,1.298e-01,2.587e-01,-1.800e-02,8.216e-02,8.001e-03
9.098e-02,2.853e-01,1.577e+00,1.306e-01,2.587e-01,1.994e-01,1.123e-01,7.999e-03
9.096e-02,2.879e-01,1.577e+00,1.317e-01,2.261e-01,1.822e-02,1.418e-01,7.997e-03
9.094e-02,2.903e-01,1.578e+00,1.331e-01,2.261e-01,1.822e-02,1.418e-01,7.996e-03
9.093e-02,2.926e-01,1.578e+00,1.345e-01,2.261e-01,1.822e-02,1.418e-01,7.996e-03
9.091e-02,2.949e-01,1.579e+00,1.360e-01,2.261e-01,1.822e-02,1.418e-01,7.996e-03
9.089e-02,2.972e-01,1.579e+00,1.374e-01,2.261e-01,1.822e-02,1.418e-01,7.997e-03
9.087e-02,2.994e-01,1.579e+00,1.388e-01,2.261e-01,1.822e-02,1.418e-01,7.998e-03
9.086e-02,3.017e-01,1.579e+00,1.402e-01,2.261e-01,1.822e-02,1.418e-01,8.000e-03
9.084e-02,3.040e-01,1.579e+00,1.416e-01,2.261e-01,1.822e-02,1.418e-01,8.001e-03
9.082e-02,3.062e-01,1.579e+00,1.431e-01,2.261e-01,1.822e-02,1.418e-01,8.003e-03
9.080e-02,3.085e-01,1.580e+00,1.445e-01,2.320e-01,7.873e-03,1.344e-01,8.006e-03
9.078e-02,3.108e-01,1.580e+00,1.458e-01,2.320e-01,7.873e-03,1.344e-01,8.008e-03
9.076e-02,3.131e-01,1.580e+00,1.472e-01,2.320e-01,7.873e-03,1.344e-01,8.011e-03
9.073e-02,3.154e-01,1.580e+00,1.485e-01,2.646e-01,6.480e-02,1.036e-01,8.014e-03
9.071e-02,3.179e-01,1.580e+00,1.495e-01,2.646e-01,6.480e-02,1.036e-01,8.017e-03
9.069e-02,3.204e-01,1.580e+00,1.506e-01,2.646e-01,6.480e-02,1.036e-01,8.020e-03
9.066e-02,3.230e-01,1.581e+00,1.516e-01,2.646e-01,6.480e-02,1.036e-01,8.025e-03
9.064e-02,3.256e-01,1.581e+00,1.526e-01,2.646e-01,6.480e-02,1.036e-01,8.030e-03
9.061e-02,3.282e-01,1.581e+00,1.537e-01,2.617e-01,1.822e-02,1.116e-01,8.035e-03
9.058e-02,3.308e-01,1.582e+00,1.548e-01,2.617e-01,1.822e-02,1.116e-01,8.042e-03
9.055e-02,3.335e-01,1.582e+00,1.559e-01,2.617e-01,1.822e-02,1.116e-01,8.049e-03
9.052e-02,3.361e-01,1.582e+00,1.570e-01,2.617e-01,5.445e-02,9.690e-02,8.056e-03
9.049e-02,3.387e-01,1.582e+00,1.580e-01,2.617e-01,5.445e-02,9.690e-02,8.063e-03
9.046e-02,3.413e-01,1.583e+00,1.590e-01,2.617e-01,5.445e-02,9.690e-02,8.072e-03
9.043e-02,3.439e-01,1.583e+00,1.599e-01,2.617e-01,5.445e-02,9.690e-02,8.081e-03
9.040e-02,3.465e-01,1.584e+00,1.609e-01,2.617e-01,5.445e-02,9.690e-02,8.090e-03
9.036e-02,3.491e-01,1.584e+00,1.619e-01,2.261e-01,-1.283e-02,1.438e-01,8.101e-03
9.033e-02,3.516e-01,1.584e+00,1.633e-01,2.261e-01,-1.283e-02,1.438e-01,8.112e-03
9.030e-02,3.539e-01,1.584e+00,1.648e-01,2.261e-01,-1.283e-02,1.438e-01,8.122e-03
9.027e-02,3.562e-01,1.584e+00,1.662e-01,2.261e-01,-1.283e-02,1.438e-01,8.131e-03
9.024e-02,3.585e-01,1.584e+00,1.676e-01,2.261e-01,-1.283e-02,1.438e-01,8.140e-03
9.021e-02,3.607e-01,1.584e+00,1.691e-01,2.261e-01,-1.283e-02,1.438e-01,8.149e-03
9.018e-02,3.630e-01,1.584e+00,1.705e-01,2.261e-01,-1.283e-02,1.438e-01,8.157e-03
9.015e-02,3.653e-01,1.583e+00,1.719e-01,2.261e-01,-1.283e-02,1.438e-01,8.165e-03
9.012e-02,3.675e-01,1.583e+00,1.734e-01,2.261e-01,-1.283e-02,1.438e-01,8.172e-03
9.010e-02,3.698e-01,1.583e+00,1.748e-01,2.617e-01,-2.478e-03,9.690e-02,8.179e-03
9.007e-02,3.722e-01,1.583e+00,1.758e-01,2.617e-01,-2.478e-03,9.690e-02,8.186e-03
9.004e-02,3.748e-01,1.583e+00,1.768e-01,2.617e-01,-2.478e-03,9.690e-02,8.193e-03
9.000e-02,3.774e-01,1.583e+00,1.777e-01,2.617e-01,-2.478e-03,9.690e-02,8.200e-03
8.997e-02,3.800e-01,1.583e+00,1.787e-01,2.617e-01,-2.478e-03,9.690e-02,8.206e-03
8.994e-02,3.826e-01,1.583e+00,1.797e-01,2.617e-01,-2.478e-03,9.690e-02,8.213e-03
8.991e-02,3.852e-01,1.583e+00,1.806e-01,2.617e-01,-2.478e-03,9.690e-02,8.219e-03
8.988e-02,3.879e-01,1.583e+00,1.816e-01,2.617e-01,-2.478e-03,9.690e-02,8.225e-03
8.984e-02,3.905e-01,1.583e+00,1.826e-01,2.142e-01,-8.011e-02,1.438e-01,8.231e-03
8.982e-02,3.929e-01,1.583e+00,1.840e-01,2.142e-01,-8.011e-02,1.438e-01,8.235e-03
8.979e-02,3.952e-01,1.582e+00,1.854e-01,2.142e-01,-8.011e-02,1.438e-01,8.238e-03
8.977e-02,3.973e-01,1.581e+00,1.869e-01,2.142e-01,-8.011e-02,1.438e-01,8.240e-03
8.975e-02,3.995e-01,1.580e+00,1.883e-01,2.142e-01,-8.011e-02,1.438e-01,8.239e-03
8.973e-02,4.016e-01,1.579e+00,1.898e-01,2.142e-01,-8.011e-02,1.438e-01,8.237e-03
8.971e-02,4.038e-01,1.579e+00,1.912e-01,2.142e-01,-8.011e-02,1.438e-01,8.232e-03
8.969e-02,4.059e-01,1.578e+00,1.926e-01,2.142e-01,-8.011e-02,1.438e-01,8.226e-03
8.968e-02,4.081e-01,1.577e+00,1.941e-01,2.439e-01,1.580e-01,1.371e-01,8.218e-03
8.966e-02,4.103e-01,1.577e+00,1.954e-01,2.528e-01,1.942e-01,1.284e-01,8.209e-03
8.965e-02,4.127e-01,1.578e+00,1.967e-01,2.261e-01,1.062e-01,1.431e-01,8.200e-03
8.963e-02,4.151e-01,1.579e+00,1.982e-01,2.261e-01,1.062e-01,1.431e-01,8.194e-03
8.961e-02,4.174e-01,1.581e+00,1.996e-01,2.261e-01,1.062e-01,1.431e-01,8.191e-03
8.958e-02,4.197e-01,1.582e+00,2.010e-01,2.557e-01,2.698e-03,8.417e-02,8.190e-03
8.956e-02,4.221e-01,1.582e+00,2.019e-01,2.557e-01,2.698e-03,8.417e-02,8.191e-03
8.953e-02,4.246e-01,1.582e+00,2.027e-01,2.557e-01,2.698e-03,8.417e-02,8.192e-03
8.950e-02,4.271e-01,1.583e+00,2.035e-01,2.528e-01,7.873e-03,1.177e-01,8.194e-03
8.947e-02,4.297e-01,1.583e+00,2.047e-01,2.528e-01,7.873e-03,1.177e-01,8.196e-03
8.944e-02,4.322e-01,1.583e+00,2.059e-01,2.528e-01,1.166e-01,1.244e-01,8.198e-03
8.941e-02,4.347e-01,1.583e+00,2.071e-01,2.528e-01,1.166e-01,1.244e-01,8.201e-03
8.938e-02,4.372e-01,1.584e+00,2.084e-01,2.528e-01,1.166e-01,1.244e-01,8.205e-03
8.934e-02,4.398e-01,1.585e+00,2.096e-01,2.528e-01,1.166e-01,1.244e-01,8.211e-03
8.930e-02,4.423e-01,1.586e+00,2.109e-01,2.528e-01,1.166e-01,1.244e-01,8.219e-03
8.927e-02,4.448e-01,1.587e+00,2.121e-01,2.528e-01,1.166e-01,1.244e-01,8.229e-03
8.922e-02,4.473e-01,1.588e+00,2.134e-01,2.528e-01,1.166e-01,1.244e-01,8.242e-03
8.918e-02,4.498e-01,1.589e+00,2.146e-01,2.528e-01,1.166e-01,1.244e-01,8.257e-03
8.913e-02,4.523e-01,1.590e+00,2.158e-01,2.231e-01,3.893e-02,1.425e-01,8.275e-03
8.909e-02,4.547e-01,1.591e+00,2.173e-01,2.231e-01,3.893e-02,1.425e-01,8.294e-03
8.904e-02,4.570e-01,1.591e+00,2.187e-01,2.231e-01,3.893e-02,1.425e-01,8.313e-03
8.900e-02,4.592e-01,1.591e+00,2.201e-01,2.231e-01,3.893e-02,1.425e-01,8.332e-03
8.895e-02,4.615e-01,1.592e+00,2.215e-01,2.231e-01,3.893e-02,1.425e-01,8.353e-03
8.890e-02,4.637e-01,1.592e+00,2.230e-01,2.231e-01,3.893e-02,1.425e-01,8.374e-03
8.885e-02,4.659e-01,1.593e+00,2.244e-01,2.231e-01,3.893e-02,1.425e-01,8.396e-03
8.880e-02,4.682e-01,1.593e+00,2.258e-01,2.231e-01,3.893e-02,1.425e-01,8.418e-03
8.875e-02,4.704e-01,1.593e+00,2.272e-01,2.617e-01,7.873e-03,1.083e-01,8.441e-03
8.870e-02,4.728e-01,1.594e+00,2.283e-01,2.587e-01,6.998e-02,9.422e-02,8.467e-03
8.864e-02,4.754e-01,1.594e+00,2.293e-01,2.587e-01,6.998e-02,9.422e-02,8.495e-03
8.858e-02,4.779e-01,1.595e+00,2.302e-01,2.587e-01,6.998e-02,9.422e-02,8.523e-03
8.852e-02,4.805e-01,1.595e+00,2.312e-01,2.587e-01,6.998e-02,9.422e-02,8.554e-03
8.845e-02,4.831e-01,1.596e+00,2.321e-01,2.587e-01,6.998e-02,9.422e-02,8.585e-03
8.839e-02,4.856e-01,1.596e+00,2.330e-01,2.617e-01,1.217e-01,1.002e-01,8.617e-03
8.832e-02,4.882e-01,1.597e+00,2.340e-01,2.617e-01,1.217e-01,1.002e-01,8.651e-03
8.826e-02,4.907e-01,1.598e+00,2.350e-01,2.617e-01,1.217e-01,1.002e-01,8.686e-03
8.819e-02,4.933e-01,1.598e+00,2.360e-01,2.231e-01,6.480e-02,1.431e-01,8.723e-03
8.812e-02,4.957e-01,1.599e+00,2.375e-01,2.231e-01,6.480e-02,1.431e-01,8.759e-03
8.805e-02,4.980e-01,1.600e+00,2.389e-01,2.231e-01,6.480e-02,1.431e-01,8.795e-03
8.799e-02,5.003e-01,1.600e+00,2.403e-01,2.231e-01,6.480e-02,1.431e-01,8.832e-03
8.792e-02,5.025e-01,1.601e+00,2.418e-01,2.231e-01,6.480e-02,1.431e-01,8.870e-03
8.785e-02,5.047e-01,1.602e+00,2.432e-01,2.231e-01,6.480e-02,1.431e-01,8.909e-03
8.778e-02,5.070e-01,1.602e+00,2.446e-01,2.380e-01,2.698e-03,1.331e-01,8.949e-03
8.771e-02,5.093e-01,1.603e+00,2.460e-01,2.380e-01,2.698e-03,1.331e-01,8.992e-03
8.764e-02,5.116e-01,1.603e+00,2.473e-01,2.380e-01,2.698e-03,1.331e-01,9.036e-03
8.756e-02,5.140e-01,1.603e+00,2.486e-01,5.707e-02,-1.800e-02,1.465e-01,9.080e-03
8.751e-02,5.156e-01,1.603e+00,2.501e-01,5.707e-02,-1.800e-02,1.465e-01,9.111e-03
8.748e-02,5.165e-01,1.603e+00,2.516e-01,5.707e-02,-1.800e-02,1.465e-01,9.127e-03
8.746e-02,5.172e-01,1.602e+00,2.530e-01,2.617e-01,-8.011e-02,9.221e-02,9.140e-03
8.741e-02,5.186e-01,1.602e+00,2.539e-01,2.617e-01,-8.011e-02,9.221e-02,9.166e-03
8.734e-02,5.209e-01,1.602e+00,2.549e-01,2.528e-01,1.476e-01,9.690e-02,9.205e-03
8.727e-02,5.233e-01,1.602e+00,2.558e-01,2.528e-01,1.476e-01,9.690e-02,9.247e-03
8.719e-02,5.258e-01,1.603e+00,2.568e-01,2.617e-01,-3.871e-02,8.685e-02,9.292e-03
8.711e-02,5.283e-01,1.603e+00,2.577e-01,2.617e-01,-3.871e-02,8.685e-02,9.339e-03
8.702e-02,5.309e-01,1.603e+00,2.585e-01,2.617e-01,-3.871e-02,8.685e-02,9.387e-03
8.694e-02,5.335e-01,1.603e+00,2.594e-01,2.439e-01,-8.529e-02,1.157e-01,9.435e-03
8.686e-02,5.360e-01,1.602e+00,2.606e-01,2.439e-01,-8.529e-02,1.157e-01,9.481e-03
8.678e-02,5.385e-01,1.602e+00,2.617e-01,2.646e-01,1.580e-01,1.157e-01,9.523e-03
8.671e-02,5.410e-01,1.601e+00,2.629e-01,2.646e-01,1.580e-01,1.157e-01,9.565e-03
8.663e-02,5.435e-01,1.602e+00,2.640e-01,2.439e-01,-8.529e-02,1.157e-01,9.607e-03
8.655e-02,5.460e-01,1.602e+00,2.652e-01,2.439e-01,-8.529e-02,1.157e-01,9.650e-03
8.647e-02,5.485e-01,1.601e+00,2.663e-01,2.646e-01,1.580e-01,1.157e-01,9.691e-03
8.640e-02,5.510e-01,1.601e+00,2.675e-01,2.646e-01,1.580e-01,1.157e-01,9.732e-03
8.632e-02,5.535e-01,1.602e+00,2.687e-01,2.409e-01,-5.423e-02,1.264e-01,9.773e-03
8.624e-02,5.560e-01,1.602e+00,2.699e-01,2.409e-01,-5.423e-02,1.264e-01,9.815e-03
8.617e-02,5.584e-01,1.602e+00,2.712e-01,1.935e-01,2.340e-02,1.438e-01,9.855e-03
8.610e-02,5.606e-01,1.602e+00,2.726e-01,1.935e-01,2.340e-02,1.438e-01,9.891e-03
8.604e-02,5.627e-01,1.602e+00,2.741e-01,1.935e-01,2.340e-02,1.438e-01,9.924e-03
8.598e-02,5.646e-01,1.602e+00,2.755e-01,2.409e-01,-5.423e-02,1.264e-01,9.956e-03
8.591e-02,5.668e-01,1.602e+00,2.768e-01,1.935e-01,2.340e-02,1.438e-01,9.991e-03
8.584e-02,5.689e-01,1.602e+00,2.782e-01,1.935e-01,2.340e-02,1.438e-01,1.003e-02
8.578e-02,5.709e-01,1.602e+00,2.796e-01,2.587e-01,1.166e-01,7.680e-02,1.006e-02
8.571e-02,5.731e-01,1.602e+00,2.804e-01,2.617e-01,-1.163e-01,8.216e-02,1.009e-02
8.563e-02,5.756e-01,1.602e+00,2.812e-01,2.617e-01,-6.976e-02,1.009e-01,1.013e-02
8.555e-02,5.781e-01,1.602e+00,2.822e-01,2.617e-01,-6.976e-02,1.009e-01,1.018e-02
8.547e-02,5.807e-01,1.602e+00,2.832e-01,2.587e-01,9.068e-02,1.043e-01,1.022e-02
8.540e-02,5.832e-01,1.602e+00,2.843e-01,2.587e-01,9.068e-02,1.043e-01,1.026e-02
8.532e-02,5.858e-01,1.602e+00,2.853e-01,2.617e-01,-6.976e-02,1.009e-01,1.030e-02
8.524e-02,5.884e-01,1.602e+00,2.863e-01,2.469e-01,-9.046e-02,1.163e-01,1.034e-02
8.516e-02,5.909e-01,1.602e+00,2.875e-01,2.587e-01,1.114e-01,8.752e-02,1.038e-02
8.508e-02,5.934e-01,1.602e+00,2.884e-01,2.587e-01,1.114e-01,8.752e-02,1.042e-02
8.500e-02,5.959e-01,1.602e+00,2.893e-01,1.668e-01,-1.267e-01,1.445e-01,1.046e-02
8.493e-02,5.981e-01,1.602e+00,2.907e-01,1.668e-01,-1.267e-01,1.445e-01,1.049e-02
8.488e-02,5.999e-01,1.601e+00,2.921e-01,1.371e-01,6.480e-02,1.451e-01,1.052e-02
8.483e-02,6.015e-01,1.601e+00,2.936e-01,1.371e-01,6.480e-02,1.451e-01,1.054e-02
8.479e-02,6.030e-01,1.601e+00,2.950e-01,1.371e-01,6.480e-02,1.451e-01,1.056e-02
8.474e-02,6.044e-01,1.602e+00,2.965e-01,1.371e-01,6.480e-02,1.451e-01,1.058e-02
8.470e-02,6.058e-01,1.602e+00,2.980e-01,1.668e-01,-1.267e-01,1.445e-01,1.060e-02
8.465e-02,6.073e-01,1.602e+00,2.994e-01,1.668e-01,-1.267e-01,1.445e-01,1.063e-02
8.460e-02,6.089e-01,1.601e+00,3.008e-01,1.371e-01,6.480e-02,1.451e-01,1.065e-02
8.456e-02,6.104e-01,1.601e+00,3.023e-01,1.371e-01,6.480e-02,1.451e-01,1.067e-02
8.451e-02,6.118e-01,1.601e+00,3.037e-01,1.371e-01,6.480e-02,1.451e-01,1.069e-02
8.447e-02,6.132e-01,1.602e+00,3.052e-01,2.587e-01,1.217e-01,6.273e-02,1.071e-02
8.441e-02,6.151e-01,1.602e+00,3.058e-01,2.498e-01,-8.529e-02,1.170e-01,1.074e-02
8.434e-02,6.174e-01,1.602e+00,3.070e-01,2.498e-01,-8.529e-02,1.170e-01,1.077e-02
8.426e-02,6.199e-01,1.602e+00,3.082e-01,2.587e-01,1.269e-01,1.009e-01,1.081e-02
8.419e-02,6.224e-01,1.602e+00,3.092e-01,2.587e-01,1.631e-01,9.020e-02,1.085e-02
8.411e-02,6.249e-01,1.602e+00,3.101e-01,2.646e-01,-8.011e-02,8.819e-02,1.089e-02
8.403e-02,6.274e-01,1.603e+00,3.110e-01,2.646e-01,-8.011e-02,8.819e-02,1.092e-02
8.394e-02,6.300e-01,1.603e+00,3.118e-01,2.646e-01,-8.011e-02,8.819e-02,1.096e-02
8.386e-02,6.326e-01,1.602e+00,3.127e-01,2.646e-01,-8.011e-02,8.819e-02,1.100e-02
8.378e-02,6.352e-01,1.602e+00,3.136e-01,2.587e-01,1.631e-01,9.020e-02,1.104e-02
8.370e-02,6.377e-01,1.602e+00,3.145e-01,2.380e-01,-1.163e-01,1.190e-01,1.108e-02
8.363e-02,6.402e-01,1.602e+00,3.157e-01,2.557e-01,1.424e-01,8.216e-02,1.111e-02
8.355e-02,6.426e-01,1.602e+00,3.165e-01,2.380e-01,-1.163e-01,1.190e-01,1.115e-02
8.347e-02,6.451e-01,1.602e+00,3.177e-01,2.557e-01,1.424e-01,8.216e-02,1.118e-02
8.340e-02,6.475e-01,1.602e+00,3.185e-01,2.557e-01,1.424e-01,8.216e-02,1.121e-02
8.332e-02,6.500e-01,1.602e+00,3.193e-01,2.380e-01,-1.163e-01,1.190e-01,1.125e-02
8.324e-02,6.525e-01,1.603e+00,3.205e-01,2.380e-01,-1.163e-01,1.190e-01,1.129e-02
8.317e-02,6.549e-01,1.602e+00,3.217e-01,2.557e-01,1.683e-01,1.009e-01,1.132e-02
8.309e-02,6.573e-01,1.602e+00,3.227e-01,2.291e-01,1.476e-01,1.425e-01,1.135e-02
8.302e-02,6.597e-01,1.603e+00,3.242e-01,1.846e-01,-9.564e-02,1.445e-01,1.138e-02
8.295e-02,6.618e-01,1.603e+00,3.256e-01,1.846e-01,-9.564e-02,1.445e-01,1.142e-02
8.289e-02,6.638e-01,1.602e+00,3.270e-01,1.846e-01,-9.564e-02,1.445e-01,1.144e-02
8.283e-02,6.657e-01,1.601e+00,3.285e-01,2.291e-01,1.476e-01,1.425e-01,1.147e-02
8.277e-02,6.677e-01,1.601e+00,3.299e-01,2.291e-01,1.476e-01,1.425e-01,1.149e-02
8.270e-02,6.699e-01,1.603e+00,3.313e-01,2.587e-01,-7.653e-03,6.809e-02,1.152e-02
8.262e-02,6.723e-01,1.603e+00,3.320e-01,2.587e-01,-7.653e-03,6.809e-02,1.156e-02
8.254e-02,6.749e-01,1.603e+00,3.327e-01,2.587e-01,-7.653e-03,6.809e-02,1.160e-02
8.245e-02,6.774e-01,1.603e+00,3.334e-01,2.646e-01,3.375e-02,7.613e-02,1.163e-02
8.237e-02,6.800e-01,1.603e+00,3.341e-01,2.646e-01,3.375e-02,7.613e-02,1.167e-02
8.228e-02,6.827e-01,1.604e+00,3.349e-01,2.646e-01,3.375e-02,7.613e-02,1.171e-02
8.220e-02,6.853e-01,1.604e+00,3.357e-01,2.646e-01,3.375e-02,7.613e-02,1.175e-02
8.211e-02,6.879e-01,1.604e+00,3.364e-01,2.557e-01,-3.353e-02,1.090e-01,1.179e-02
8.202e-02,6.905e-01,1.604e+00,3.375e-01,2.557e-01,-3.353e-02,1.090e-01,1.183e-02
8.194e-02,6.931e-01,1.604e+00,3.386e-01,2.557e-01,-3.353e-02,1.090e-01,1.186e-02
8.185e-02,6.957e-01,1.603e+00,3.397e-01,2.557e-01,-3.353e-02,1.090e-01,1.190e-02
8.177e-02,6.982e-01,1.603e+00,3.408e-01,2.172e-01,-3.871e-02,1.438e-01,1.194e-02
8.169e-02,7.006e-01,1.603e+00,3.422e-01,2.172e-01,-3.871e-02,1.438e-01,1.197e-02
8.162e-02,7.029e-01,1.602e+00,3.437e-01,2.172e-01,-3.871e-02,1.438e-01,1.200e-02
8.155e-02,7.051e-01,1.602e+00,3.451e-01,2.172e-01,-3.871e-02,1.438e-01,1.202e-02
8.149e-02,7.072e-01,1.602e+00,3.465e-01,2.320e-01,1.373e-01,1.431e-01,1.205e-02
8.142e-02,7.095e-01,1.602e+00,3.480e-01,2.320e-01,1.373e-01,1.431e-01,1.208e-02
8.134e-02,7.118e-01,1.603e+00,3.494e-01,2.172e-01,-3.871e-02,1.438e-01,1.211e-02
8.127e-02,7.140e-01,1.603e+00,3.508e-01,2.172e-01,-3.871e-02,1.438e-01,1.214e-02
8.120e-02,7.162e-01,1.603e+00,3.523e-01,2.172e-01,-3.871e-02,1.438e-01,1.217e-02
8.113e-02,7.184e-01,1.603e+00,3.537e-01,-4.672e-02,-1.163e-01,1.471e-01,1.219e-02
8.109e-02,7.195e-01,1.602e+00,3.552e-01,-4.672e-02,-1.163e-01,1.471e-01,1.221e-02
8.109e-02,7.195e-01,1.601e+00,3.567e-01,3.928e-02,4.928e-02,1.465e-01,1.221e-02
8.109e-02,7.195e-01,1.601e+00,3.581e-01,2.557e-01,1.269e-01,1.023e-01,1.221e-02
8.106e-02,7.207e-01,1.601e+00,3.591e-01,2.320e-01,5.963e-02,1.237e-01,1.222e-02
8.099e-02,7.227e-01,1.602e+00,3.604e-01,2.617e-01,-7.653e-03,9.891e-02,1.225e-02
8.092e-02,7.251e-01,1.602e+00,3.614e-01,2.617e-01,-7.653e-03,9.891e-02,1.227e-02
8.084e-02,7.276e-01,1.602e+00,3.624e-01,2.617e-01,-7.653e-03,9.891e-02,1.230e-02
8.076e-02,7.302e-01,1.602e+00,3.634e-01,2.617e-01,-7.653e-03,9.891e-02,1.234e-02
8.068e-02,7.329e-01,1.602e+00,3.643e-01,2.617e-01,-7.653e-03,9.891e-02,1.237e-02
8.059e-02,7.355e-01,1.602e+00,3.653e-01,2.617e-01,-7.653e-03,9.891e-02,1.240e-02
8.051e-02,7.381e-01,1.602e+00,3.663e-01,2.202e-01,-5.423e-02,1.425e-01,1.243e-02
8.044e-02,7.406e-01,1.602e+00,3.677e-01,2.380e-01,3.893e-02,1.284e-01,1.245e-02
8.036e-02,7.429e-01,1.602e+00,3.690e-01,2.380e-01,3.893e-02,1.284e-01,1.248e-02
8.029e-02,7.453e-01,1.602e+00,3.703e-01,2.202e-01,-5.423e-02,1.425e-01,1.251e-02
8.022e-02,7.476e-01,1.602e+00,3.717e-01,2.202e-01,-5.423e-02,1.425e-01,1.253e-02
8.015e-02,7.498e-01,1.602e+00,3.732e-01,2.380e-01,3.893e-02,1.284e-01,1.256e-02
8.008e-02,7.521e-01,1.601e+00,3.744e-01,2.380e-01,3.893e-02,1.284e-01,1.258e-02
8.000e-02,7.545e-01,1.602e+00,3.757e-01,2.231e-01,2.858e-02,1.438e-01,1.260e-02
7.993e-02,7.568e-01,1.602e+00,3.772e-01,2.231e-01,-3.871e-02,1.210e-01,1.263e-02
7.986e-02,7.591e-01,1.602e+00,3.784e-01,1.549e-01,-1.163e-01,1.458e-01,1.265e-02
7.980e-02,7.610e-01,1.601e+00,3.798e-01,2.261e-01,6.998e-02,1.431e-01,1.267e-02
7.974e-02,7.630e-01,1.601e+00,3.813e-01,2.261e-01,6.998e-02,1.431e-01,1.269e-02
7.967e-02,7.652e-01,1.602e+00,3.827e-01,2.261e-01,6.998e-02,1.431e-01,1.272e-02
7.960e-02,7.674e-01,1.602e+00,3.841e-01,2.587e-01,-3.353e-02,8.752e-02,1.274e-02
7.953e-02,7.698e-01,1.602e+00,3.850e-01,2.587e-01,-3.353e-02,8.752e-02,1.276e-02
7.945e-02,7.723e-01,1.602e+00,3.859e-01,2.587e-01,-3.353e-02,8.752e-02,1.279e-02
7.937e-02,7.749e-01,1.602e+00,3.868e-01,2.587e-01,-3.353e-02,8.752e-02,1.282e-02
7.929e-02,7.775e-01,1.602e+00,3.876e-01,2.528e-01,1.166e-01,9.556e-02,1.284e-02
7.921e-02,7.801e-01,1.602e+00,3.886e-01,2.557e-01,8.033e-02,1.143e-01,1.287e-02
7.913e-02,7.826e-01,1.603e+00,3.897e-01,2.557e-01,8.033e-02,1.143e-01,1.290e-02
7.905e-02,7.851e-01,1.603e+00,3.909e-01,2.557e-01,8.033e-02,1.143e-01,1.292e-02
7.896e-02,7.877e-01,1.604e+00,3.920e-01,2.557e-01,7.873e-03,1.002e-01,1.295e-02
7.888e-02,7.902e-01,1.604e+00,3.930e-01,2.557e-01,7.873e-03,1.002e-01,1.298e-02
7.879e-02,7.928e-01,1.605e+00,3.940e-01,2.557e-01,7.873e-03,1.002e-01,1.301e-02
7.870e-02,7.954e-01,1.605e+00,3.950e-01,2.557e-01,7.873e-03,1.002e-01,1.305e-02
7.862e-02,7.979e-01,1.605e+00,3.960e-01,2.557e-01,7.873e-03,1.002e-01,1.308e-02
7.853e-02,8.005e-01,1.605e+00,3.970e-01,2.498e-01,-3.353e-02,9.757e-02,1.311e-02
7.844e-02,8.030e-01,1.605e+00,3.980e-01,2.498e-01,-3.353e-02,9.757e-02,1.314e-02
7.836e-02,8.056e-01,1.605e+00,3.990e-01,2.498e-01,-3.353e-02,9.757e-02,1.317e-02
7.827e-02,8.081e-01,1.604e+00,4.000e-01,2.498e-01,-3.353e-02,9.757e-02,1.320e-02
7.819e-02,8.106e-01,1.604e+00,4.009e-01,2.498e-01,-3.353e-02,9.757e-02,1.323e-02
7.811e-02,8.131e-01,1.604e+00,4.019e-01,2.498e-01,-3.353e-02,9.757e-02,1.325e-02
7.803e-02,8.156e-01,1.603e+00,4.029e-01,2.498e-01,-3.353e-02,9.757e-02,1.328e-02
7.795e-02,8.181e-01,1.603e+00,4.039e-01,2.498e-01,-3.353e-02,9.757e-02,1.330e-02
7.787e-02,8.206e-01,1.603e+00,4.048e-01,6.596e-02,-9.564e-02,1.471e-01,1.333e-02
7.781e-02,8.223e-01,1.602e+00,4.063e-01,6.596e-02,-9.564e-02,1.471e-01,1.334e-02
7.778e-02,8.233e-01,1.601e+00,4.078e-01,1.104e-01,-2.318e-02,1.458e-01,1.335e-02
7.775e-02,8.242e-01,1.600e+00,4.092e-01,1.104e-01,-2.318e-02,1.458e-01,1.336e-02
7.772e-02,8.253e-01,1.600e+00,4.107e-01,2.557e-01,1.580e-01,8.417e-02,1.336e-02
7.767e-02,8.270e-01,1.600e+00,4.115e-01,2.557e-01,1.580e-01,8.417e-02,1.338e-02
7.760e-02,8.292e-01,1.601e+00,4.124e-01,2.557e-01,1.580e-01,8.417e-02,1.339e-02
7.753e-02,8.316e-01,1.602e+00,4.132e-01,2.587e-01,4.410e-02,7.278e-02,1.341e-02
7.745e-02,8.341e-01,1.603e+00,4.139e-01,2.587e-01,4.410e-02,7.278e-02,1.343e-02
7.737e-02,8.367e-01,1.604e+00,4.147e-01,2.587e-01,4.410e-02,7.278e-02,1.346e-02
7.728e-02,8.393e-01,1.604e+00,4.154e-01,2.587e-01,4.410e-02,7.278e-02,1.348e-02
7.719e-02,8.419e-01,1.605e+00,4.161e-01,2.202e-01,-4.388e-02,1.438e-01,1.351e-02
7.711e-02,8.443e-01,1.605e+00,4.176e-01,2.202e-01,-4.388e-02,1.438e-01,1.354e-02
7.703e-02,8.466e-01,1.604e+00,4.190e-01,2.202e-01,-4.388e-02,1.438e-01,1.356e-02
7.696e-02,8.488e-01,1.604e+00,4.204e-01,2.202e-01,-4.388e-02,1.438e-01,1.358e-02
7.689e-02,8.510e-01,1.603e+00,4.219e-01,2.202e-01,-4.388e-02,1.438e-01,1.360e-02
7.682e-02,8.532e-01,1.603e+00,4.233e-01,1.757e-01,-6.458e-02,1.458e-01,1.362e-02
7.675e-02,8.553e-01,1.603e+00,4.248e-01,1.757e-01,-6.458e-02,1.458e-01,1.364e-02
7.669e-02,8.571e-01,1.602e+00,4.262e-01,1.757e-01,-6.458e-02,1.458e-01,1.366e-02
7.664e-02,8.589e-01,1.601e+00,4.277e-01,2.291e-01,6.998e-02,1.431e-01,1.367e-02
7.658e-02,8.609e-01,1.601e+00,4.291e-01,2.113e-01,3.375e-02,1.431e-01,1.368e-02
7.651e-02,8.630e-01,1.602e+00,4.306e-01,2.113e-01,3.375e-02,1.431e-01,1.369e-02
7.645e-02,8.651e-01,1.602e+00,4.320e-01,2.113e-01,3.375e-02,1.431e-01,1.371e-02
7.638e-02,8.673e-01,1.602e+00,4.334e-01,1.371e-01,-1.060e-01,1.458e-01,1.372e-02
7.632e-02,8.691e-01,1.602e+00,4.349e-01,1.371e-01,-1.060e-01,1.458e-01,1.374e-02
7.628e-02,8.706e-01,1.601e+00,4.363e-01,2.113e-01,3.375e-02,1.431e-01,1.375e-02
7.623e-02,8.723e-01,1.601e+00,4.378e-01,2.528e-01,1.994e-01,1.056e-01,1.376e-02
7.616e-02,8.744e-01,1.601e+00,4.388e-01,2.528e-01,1.994e-01,1.056e-01,1.377e-02
7.609e-02,8.768e-01,1.602e+00,4.399e-01,2.231e-01,-2.835e-02,1.364e-01,1.379e-02
7.601e-02,8.791e-01,1.603e+00,4.412e-01,2.231e-01,-2.835e-02,1.364e-01,1.380e-02
7.594e-02,8.814e-01,1.603e+00,4.426e-01,2.231e-01,-2.835e-02,1.364e-01,1.382e-02
7.587e-02,8.836e-01,1.603e+00,4.440e-01,2.231e-01,-2.835e-02,1.364e-01,1.384e-02
7.580e-02,8.859e-01,1.603e+00,4.453e-01,2.320e-01,1.305e-02,1.378e-01,1.385e-02
7.572e-02,8.881e-01,1.602e+00,4.467e-01,2.320e-01,1.305e-02,1.378e-01,1.387e-02
7.565e-02,8.904e-01,1.603e+00,4.481e-01,2.320e-01,1.305e-02,1.378e-01,1.389e-02
7.558e-02,8.928e-01,1.603e+00,4.495e-01,2.320e-01,1.305e-02,1.378e-01,1.390e-02
7.550e-02,8.951e-01,1.603e+00,4.508e-01,2.320e-01,1.305e-02,1.378e-01,1.392e-02
7.543e-02,8.974e-01,1.603e+00,4.522e-01,2.320e-01,1.305e-02,1.378e-01,1.393e-02
7.535e-02,8.997e-01,1.603e+00,4.536e-01,2.320e-01,1.305e-02,1.378e-01,1.395e-02
7.528e-02,9.021e-01,1.603e+00,4.550e-01,1.816e-01,2.340e-02,1.438e-01,1.397e-02
7.521e-02,9.042e-01,1.603e+00,4.564e-01,1.816e-01,2.340e-02,1.438e-01,1.398e-02
7.515e-02,9.061e-01,1.604e+00,4.578e-01,1.816e-01,2.340e-02,1.438e-01,1.400e-02
7.509e-02,9.079e-01,1.604e+00,4.593e-01,1.816e-01,2.340e-02,1.438e-01,1.401e-02
7.503e-02,9.098e-01,1.604e+00,4.607e-01,1.816e-01,2.340e-02,1.438e-01,1.402e-02
7.497e-02,9.116e-01,1.604e+00,4.622e-01,1.816e-01,2.340e-02,1.438e-01,1.404e-02
7.490e-02,9.134e-01,1.604e+00,4.636e-01,2.557e-01,3.893e-02,9.891e-02,1.405e-02
7.483e-02,9.155e-01,1.605e+00,4.646e-01,2.557e-01,3.893e-02,9.891e-02,1.407e-02
7.475e-02,9.180e-01,1.605e+00,4.656e-01,2.380e-01,3.893e-02,1.103e-01,1.409e-02
7.466e-02,9.204e-01,1.606e+00,4.667e-01,2.380e-01,3.893e-02,1.103e-01,1.411e-02
7.458e-02,9.228e-01,1.606e+00,4.678e-01,2.380e-01,8.551e-02,1.384e-01,1.413e-02
7.450e-02,9.252e-01,1.607e+00,4.692e-01,2.380e-01,8.551e-02,1.384e-01,1.416e-02
7.441e-02,9.276e-01,1.607e+00,4.706e-01,2.380e-01,8.551e-02,1.384e-01,1.418e-02
7.432e-02,9.300e-01,1.608e+00,4.719e-01,2.380e-01,8.551e-02,1.384e-01,1.420e-02
7.423e-02,9.324e-01,1.609e+00,4.733e-01,2.380e-01,8.551e-02,1.384e-01,1.423e-02
7.414e-02,9.348e-01,1.610e+00,4.747e-01,2.380e-01,8.551e-02,1.384e-01,1.426e-02
7.405e-02,9.372e-01,1.611e+00,4.761e-01,2.380e-01,8.551e-02,1.384e-01,1.429e-02
7.395e-02,9.395e-01,1.612e+00,4.775e-01,2.380e-01,8.551e-02,1.384e-01,1.432e-02
7.385e-02,9.419e-01,1.612e+00,4.789e-01,2.380e-01,8.551e-02,1.384e-01,1.436e-02
7.375e-02,9.443e-01,1.613e+00,4.802e-01,2.261e-01,6.480e-02,1.445e-01,1.440e-02
7.365e-02,9.466e-01,1.614e+00,4.817e-01,1.223e-01,-1.800e-02,1.451e-01,1.443e-02
7.357e-02,9.485e-01,1.614e+00,4.831e-01,1.223e-01,-1.800e-02,1.451e-01,1.446e-02
7.351e-02,9.499e-01,1.614e+00,4.846e-01,1.223e-01,-1.800e-02,1.451e-01,1.449e-02
7.345e-02,9.512e-01,1.614e+00,4.860e-01,1.223e-01,-1.800e-02,1.451e-01,1.451e-02
7.340e-02,9.524e-01,1.614e+00,4.875e-01,1.223e-01,-1.800e-02,1.451e-01,1.453e-02
7.334e-02,9.537e-01,1.614e+00,4.889e-01,2.498e-01,1.735e-01,9.690e-02,1.455e-02
7.327e-02,9.554e-01,1.614e+00,4.899e-01,2.498e-01,1.735e-01,9.690e-02,1.458e-02
7.317e-02,9.576e-01,1.615e+00,4.909e-01,2.498e-01,1.735e-01,9.690e-02,1.461e-02
7.306e-02,9.600e-01,1.617e+00,4.919e-01,2.498e-01,1.735e-01,9.690e-02,1.466e-02
7.295e-02,9.624e-01,1.618e+00,4.928e-01,2.498e-01,1.735e-01,9.690e-02,1.470e-02
7.283e-02,9.649e-01,1.619e+00,4.938e-01,2.439e-01,1.580e-01,1.297e-01,1.475e-02
7.271e-02,9.673e-01,1.621e+00,4.951e-01,2.439e-01,1.580e-01,1.297e-01,1.481e-02
7.259e-02,9.698e-01,1.622e+00,4.964e-01,2.528e-01,1.476e-01,8.953e-02,1.486e-02
7.246e-02,9.722e-01,1.624e+00,4.973e-01,2.528e-01,1.476e-01,8.953e-02,1.492e-02
7.233e-02,9.747e-01,1.625e+00,4.982e-01,2.528e-01,1.476e-01,8.953e-02,1.499e-02
7.219e-02,9.772e-01,1.626e+00,4.991e-01,2.528e-01,1.476e-01,8.953e-02,1.505e-02
7.205e-02,9.796e-01,1.627e+00,5.000e-01,2.291e-01,5.963e-02,1.217e-01,1.512e-02
7.192e-02,9.820e-01,1.628e+00,5.012e-01,2.291e-01,5.963e-02,1.217e-01,1.519e-02
7.178e-02,9.844e-01,1.629e+00,5.024e-01,1.253e-01,-1.629e-01,1.465e-01,1.526e-02
7.167e-02,9.862e-01,1.629e+00,5.039e-01,1.253e-01,-1.629e-01,1.465e-01,1.532e-02
7.159e-02,9.877e-01,1.627e+00,5.053e-01,2.053e-01,-1.577e-01,1.418e-01,1.536e-02
7.150e-02,9.893e-01,1.626e+00,5.067e-01,2.380e-01,6.998e-02,1.351e-01,1.540e-02
7.139e-02,9.914e-01,1.625e+00,5.081e-01,2.380e-01,6.998e-02,1.351e-01,1.546e-02
7.126e-02,9.937e-01,1.626e+00,5.094e-01,2.380e-01,6.998e-02,1.351e-01,1.552e-02
7.113e-02,9.960e-01,1.626e+00,5.108e-01,2.380e-01,6.998e-02,1.351e-01,1.558e-02
7.100e-02,9.984e-01,1.627e+00,5.121e-01,2.053e-01,-1.577e-01,1.418e-01,1.564e-02
7.087e-02,1.001e+00,1.627e+00,5.136e-01,2.053e-01,-1.577e-01,1.418e-01,1.570e-02
7.076e-02,1.003e+00,1.625e+00,5.150e-01,2.380e-01,6.998e-02,1.351e-01,1.576e-02
7.064e-02,1.005e+00,1.625e+00,5.163e-01,2.409e-01,-1.283e-02,9.958e-02,1.582e-02
7.051e-02,1.007e+00,1.625e+00,5.173e-01,2.320e-01,5.963e-02,1.404e-01,1.587e-02
7.038e-02,1.010e+00,1.625e+00,5.187e-01,2.320e-01,5.963e-02,1.404e-01,1.593e-02
7.025e-02,1.012e+00,1.626e+00,5.201e-01,2.320e-01,5.963e-02,1.404e-01,1.599e-02
7.013e-02,1.014e+00,1.626e+00,5.215e-01,2.320e-01,5.963e-02,1.404e-01,1.605e-02
7.000e-02,1.017e+00,1.627e+00,5.229e-01,2.261e-01,-1.319e-01,9.891e-02,1.611e-02
6.987e-02,1.019e+00,1.626e+00,5.239e-01,2.320e-01,5.963e-02,1.404e-01,1.617e-02
6.974e-02,1.021e+00,1.626e+00,5.253e-01,2.320e-01,5.963e-02,1.404e-01,1.623e-02
6.961e-02,1.024e+00,1.627e+00,5.267e-01,2.261e-01,-1.319e-01,9.891e-02,1.629e-02
6.948e-02,1.026e+00,1.626e+00,5.277e-01,2.202e-01,-4.906e-02,1.445e-01,1.635e-02
6.936e-02,1.028e+00,1.626e+00,5.292e-01,2.202e-01,-4.906e-02,1.445e-01,1.641e-02
6.924e-02,1.030e+00,1.625e+00,5.306e-01,2.202e-01,-4.906e-02,1.445e-01,1.646e-02
6.912e-02,1.033e+00,1.625e+00,5.321e-01,2.202e-01,-4.906e-02,1.445e-01,1.652e-02
6.900e-02,1.035e+00,1.624e+00,5.335e-01,2.202e-01,-4.906e-02,1.445e-01,1.657e-02
6.888e-02,1.037e+00,1.624e+00,5.350e-01,2.202e-01,-4.906e-02,1.445e-01,1.662e-02
6.877e-02,1.039e+00,1.623e+00,5.364e-01,2.202e-01,-4.906e-02,1.445e-01,1.667e-02
6.865e-02,1.041e+00,1.623e+00,5.378e-01,2.202e-01,-4.906e-02,1.445e-01,1.672e-02
6.854e-02,1.044e+00,1.622e+00,5.393e-01,2.202e-01,-4.906e-02,1.445e-01,1.676e-02
6.842e-02,1.046e+00,1.622e+00,5.407e-01,-1.031e-01,-5.423e-02,1.485e-01,1.681e-02
6.838e-02,1.047e+00,1.621e+00,5.422e-01,2.439e-01,-1.283e-02,9.087e-02,1.682e-02
6.833e-02,1.048e+00,1.621e+00,5.431e-01,2.439e-01,-1.283e-02,9.087e-02,1.684e-02
6.823e-02,1.050e+00,1.621e+00,5.440e-01,2.439e-01,-1.283e-02,9.087e-02,1.688e-02
6.812e-02,1.052e+00,1.620e+00,5.449e-01,2.439e-01,-1.283e-02,9.087e-02,1.693e-02
6.800e-02,1.054e+00,1.620e+00,5.459e-01,2.439e-01,-1.283e-02,9.087e-02,1.697e-02
6.788e-02,1.057e+00,1.620e+00,5.468e-01,2.439e-01,-1.283e-02,9.087e-02,1.702e-02
6.776e-02,1.059e+00,1.620e+00,5.477e-01,2.439e-01,-1.283e-02,9.087e-02,1.706e-02
6.764e-02,1.062e+00,1.620e+00,5.486e-01,2.439e-01,-1.283e-02,9.087e-02,1.710e-02
6.752e-02,1.064e+00,1.620e+00,5.495e-01,2.439e-01,-1.283e-02,9.087e-02,1.715e-02
6.740e-02,1.067e+00,1.620e+00,5.504e-01,2.380e-01,5.445e-02,1.438e-01,1.719e-02
6.728e-02,1.069e+00,1.620e+00,5.518e-01,1.905e-01,-1.800e-02,1.451e-01,1.723e-02
6.717e-02,1.071e+00,1.620e+00,5.533e-01,1.905e-01,-1.800e-02,1.451e-01,1.727e-02
6.707e-02,1.073e+00,1.620e+00,5.547e-01,1.905e-01,-1.800e-02,1.451e-01,1.730e-02
6.698e-02,1.075e+00,1.620e+00,5.562e-01,1.905e-01,-1.800e-02,1.451e-01,1.734e-02
6.688e-02,1.077e+00,1.620e+00,5.576e-01,1.905e-01,-1.800e-02,1.451e-01,1.737e-02
6.679e-02,1.079e+00,1.619e+00,5.591e-01,1.905e-01,-1.800e-02,1.451e-01,1.740e-02
6.670e-02,1.081e+00,1.619e+00,5.605e-01,1.905e-01,-1.800e-02,1.451e-01,1.743e-02
6.661e-02,1.083e+00,1.619e+00,5.620e-01,1.905e-01,-1.800e-02,1.451e-01,1.746e-02
6.651e-02,1.085e+00,1.619e+00,5.634e-01,1.905e-01,-1.800e-02,1.451e-01,1.749e-02
6.642e-02,1.087e+00,1.619e+00,5.649e-01,1.490e-01,1.305e-02,1.451e-01,1.752e-02
6.634e-02,1.088e+00,1.619e+00,5.664e-01,2.741e-02,-1.800e-02,1.465e-01,1.755e-02
6.629e-02,1.089e+00,1.619e+00,5.678e-01,2.380e-01,-4.906e-02,9.422e-02,1.757e-02
6.622e-02,1.091e+00,1.618e+00,5.688e-01,2.380e-01,-4.906e-02,9.422e-02,1.759e-02
6.612e-02,1.093e+00,1.618e+00,5.697e-01,2.380e-01,-4.906e-02,9.422e-02,1.762e-02
6.602e-02,1.095e+00,1.617e+00,5.706e-01,2.380e-01,-4.906e-02,9.422e-02,1.765e-02
6.591e-02,1.097e+00,1.617e+00,5.716e-01,2.380e-01,-4.906e-02,9.422e-02,1.768e-02
6.580e-02,1.100e+00,1.616e+00,5.725e-01,2.380e-01,-4.906e-02,9.422e-02,1.771e-02
6.569e-02,1.102e+00,1.616e+00,5.735e-01,2.380e-01,-4.906e-02,9.422e-02,1.774e-02
6.558e-02,1.105e+00,1.615e+00,5.744e-01,2.380e-01,-4.906e-02,9.422e-02,1.777e-02
6.548e-02,1.107e+00,1.615e+00,5.754e-01,2.350e-01,5.963e-02,1.364e-01,1.780e-02
6.537e-02,1.109e+00,1.615e+00,5.767e-01,2.350e-01,5.963e-02,1.364e-01,1.782e-02
6.527e-02,1.112e+00,1.615e+00,5.781e-01,2.291e-01,-7.653e-03,1.358e-01,1.785e-02
6.516e-02,1.114e+00,1.616e+00,5.794e-01,2.291e-01,-7.653e-03,1.358e-01,1.787e-02
6.506e-02,1.116e+00,1.616e+00,5.808e-01,2.291e-01,-7.653e-03,1.358e-01,1.790e-02
6.496e-02,1.119e+00,1.615e+00,5.822e-01,2.291e-01,-7.653e-03,1.358e-01,1.793e-02
6.486e-02,1.121e+00,1.615e+00,5.835e-01,2.291e-01,-7.653e-03,1.358e-01,1.795e-02
6.475e-02,1.123e+00,1.615e+00,5.849e-01,2.291e-01,-7.653e-03,1.358e-01,1.798e-02
6.465e-02,1.126e+00,1.615e+00,5.862e-01,2.291e-01,-7.653e-03,1.358e-01,1.800e-02
6.455e-02,1.128e+00,1.615e+00,5.876e-01,2.291e-01,-7.653e-03,1.358e-01,1.802e-02
6.445e-02,1.130e+00,1.615e+00,5.889e-01,2.291e-01,-7.653e-03,1.358e-01,1.805e-02
6.435e-02,1.132e+00,1.615e+00,5.903e-01,2.291e-01,-7.653e-03,1.358e-01,1.807e-02
6.424e-02,1.135e+00,1.615e+00,5.917e-01,2.291e-01,-7.653e-03,1.358e-01,1.809e-02
6.414e-02,1.137e+00,1.615e+00,5.930e-01,2.202e-01,-9.046e-02,1.237e-01,1.811e-02
6.404e-02,1.139e+00,1.614e+00,5.943e-01,2.350e-01,-1.267e-01,8.015e-02,1.814e-02
6.394e-02,1.142e+00,1.614e+00,5.951e-01,2.350e-01,-1.267e-01,8.015e-02,1.815e-02
6.385e-02,1.144e+00,1.612e+00,5.959e-01,2.350e-01,-1.267e-01,8.015e-02,1.817e-02
6.375e-02,1.146e+00,1.611e+00,5.967e-01,2.350e-01,-1.267e-01,8.015e-02,1.819e-02
6.366e-02,1.149e+00,1.610e+00,5.975e-01,2.113e-01,-9.046e-02,1.056e-01,1.820e-02
6.357e-02,1.151e+00,1.609e+00,5.985e-01,2.113e-01,-9.046e-02,1.056e-01,1.820e-02
6.349e-02,1.153e+00,1.608e+00,5.996e-01,2.113e-01,-9.046e-02,1.056e-01,1.821e-02
6.341e-02,1.155e+00,1.607e+00,6.006e-01,2.113e-01,-9.046e-02,1.056e-01,1.821e-02
6.333e-02,1.157e+00,1.606e+00,6.017e-01,2.113e-01,-9.046e-02,1.056e-01,1.821e-02
6.326e-02,1.159e+00,1.605e+00,6.027e-01,2.113e-01,-9.046e-02,1.056e-01,1.821e-02
6.319e-02,1.162e+00,1.604e+00,6.038e-01,2.113e-01,-9.046e-02,1.056e-01,1.821e-02
6.312e-02,1.164e+00,1.603e+00,6.048e-01,2.172e-01,-8.529e-02,1.083e-01,1.820e-02
6.305e-02,1.166e+00,1.602e+00,6.059e-01,2.172e-01,-8.529e-02,1.083e-01,1.819e-02
6.298e-02,1.168e+00,1.601e+00,6.070e-01,2.231e-01,-3.353e-02,1.083e-01,1.818e-02
6.292e-02,1.170e+00,1.601e+00,6.081e-01,2.291e-01,4.410e-02,1.304e-01,1.817e-02
6.285e-02,1.172e+00,1.601e+00,6.094e-01,2.291e-01,4.410e-02,1.304e-01,1.816e-02
6.278e-02,1.175e+00,1.601e+00,6.107e-01,2.291e-01,4.410e-02,1.304e-01,1.814e-02
6.271e-02,1.177e+00,1.601e+00,6.120e-01,2.291e-01,4.410e-02,1.304e-01,1.813e-02
6.264e-02,1.179e+00,1.602e+00,6.133e-01,2.291e-01,4.410e-02,1.304e-01,1.811e-02
6.257e-02,1.182e+00,1.602e+00,6.146e-01,2.142e-01,-8.011e-02,1.404e-01,1.810e-02
6.250e-02,1.184e+00,1.602e+00,6.160e-01,2.142e-01,-8.011e-02,1.404e-01,1.809e-02
6.243e-02,1.186e+00,1.602e+00,6.174e-01,2.291e-01,4.410e-02,1.304e-01,1.808e-02
6.236e-02,1.188e+00,1.601e+00,6.187e-01,2.291e-01,4.410e-02,1.304e-01,1.806e-02
6.229e-02,1.190e+00,1.602e+00,6.200e-01,-1.410e-02,6.998e-02,1.471e-01,1.805e-02
6.225e-02,1.192e+00,1.602e+00,6.215e-01,2.380e-01,-3.353e-02,8.618e-02,1.804e-02
6.221e-02,1.193e+00,1.602e+00,6.224e-01,2.380e-01,-3.353e-02,8.618e-02,1.803e-02
6.215e-02,1.195e+00,1.602e+00,6.232e-01,2.380e-01,-3.353e-02,8.618e-02,1.802e-02
6.208e-02,1.197e+00,1.602e+00,6.241e-01,2.202e-01,3.893e-02,1.136e-01,1.801e-02
6.200e-02,1.200e+00,1.602e+00,6.252e-01,2.202e-01,3.893e-02,1.136e-01,1.799e-02
6.194e-02,1.202e+00,1.602e+00,6.264e-01,2.142e-01,-2.318e-02,1.069e-01,1.798e-02
6.187e-02,1.204e+00,1.602e+00,6.274e-01,2.142e-01,-2.318e-02,1.069e-01,1.797e-02
6.180e-02,1.206e+00,1.602e+00,6.285e-01,2.142e-01,-2.318e-02,1.069e-01,1.795e-02
6.173e-02,1.208e+00,1.602e+00,6.296e-01,2.202e-01,3.893e-02,1.136e-01,1.794e-02
6.166e-02,1.211e+00,1.602e+00,6.307e-01,2.113e-01,6.998e-02,1.445e-01,1.792e-02
6.160e-02,1.213e+00,1.602e+00,6.322e-01,2.024e-01,-8.011e-02,1.458e-01,1.791e-02
6.153e-02,1.215e+00,1.602e+00,6.336e-01,2.024e-01,-8.011e-02,1.458e-01,1.789e-02
6.147e-02,1.217e+00,1.602e+00,6.351e-01,2.113e-01,6.998e-02,1.445e-01,1.788e-02
6.140e-02,1.219e+00,1.602e+00,6.365e-01,2.113e-01,6.998e-02,1.445e-01,1.786e-02
6.134e-02,1.221e+00,1.602e+00,6.380e-01,2.024e-01,-8.011e-02,1.458e-01,1.785e-02
6.127e-02,1.223e+00,1.602e+00,6.394e-01,2.024e-01,-8.011e-02,1.458e-01,1.783e-02
6.121e-02,1.225e+00,1.602e+00,6.409e-01,2.113e-01,6.998e-02,1.445e-01,1.782e-02
6.115e-02,1.227e+00,1.601e+00,6.423e-01,2.113e-01,6.998e-02,1.445e-01,1.780e-02
6.108e-02,1.229e+00,1.602e+00,6.438e-01,2.113e-01,6.998e-02,1.445e-01,1.778e-02
6.101e-02,1.232e+00,1.602e+00,6.452e-01,-7.637e-02,-3.871e-02,1.485e-01,1.777e-02
6.099e-02,1.232e+00,1.603e+00,6.467e-01,2.261e-01,2.858e-02,1.445e-01,1.776e-02
6.095e-02,1.233e+00,1.603e+00,6.481e-01,2.261e-01,2.858e-02,1.445e-01,1.775e-02
6.089e-02,1.235e+00,1.603e+00,6.496e-01,2.261e-01,2.858e-02,1.445e-01,1.774e-02
6.082e-02,1.237e+00,1.603e+00,6.510e-01,2.261e-01,2.858e-02,1.445e-01,1.772e-02
6.075e-02,1.240e+00,1.604e+00,6.525e-01,2.261e-01,2.858e-02,1.445e-01,1.771e-02
6.068e-02,1.242e+00,1.604e+00,6.539e-01,2.261e-01,2.858e-02,1.445e-01,1.769e-02
6.060e-02,1.244e+00,1.604e+00,6.554e-01,2.261e-01,2.858e-02,1.445e-01,1.768e-02
6.052e-02,1.246e+00,1.604e+00,6.568e-01,2.261e-01,2.858e-02,1.445e-01,1.766e-02
6.045e-02,1.249e+00,1.605e+00,6.582e-01,2.261e-01,2.858e-02,1.445e-01,1.765e-02
6.037e-02,1.251e+00,1.605e+00,6.597e-01,2.172e-01,7.873e-03,1.451e-01,1.764e-02
6.029e-02,1.253e+00,1.605e+00,6.611e-01,2.172e-01,7.873e-03,1.451e-01,1.762e-02
6.022e-02,1.255e+00,1.605e+00,6.626e-01,2.172e-01,7.873e-03,1.451e-01,1.761e-02
6.014e-02,1.258e+00,1.605e+00,6.640e-01,2.172e-01,7.873e-03,1.451e-01,1.760e-02
6.007e-02,1.260e+00,1.606e+00,6.655e-01,2.172e-01,7.873e-03,1.451e-01,1.759e-02
5.999e-02,1.262e+00,1.606e+00,6.669e-01,7.189e-02,2.698e-03,1.465e-01,1.757e-02
5.994e-02,1.264e+00,1.606e+00,6.684e-01,7.189e-02,2.698e-03,1.465e-01,1.756e-02
5.990e-02,1.265e+00,1.606e+00,6.699e-01,7.189e-02,2.698e-03,1.465e-01,1.756e-02
5.988e-02,1.265e+00,1.606e+00,6.713e-01,7.189e-02,2.698e-03,1.465e-01,1.755e-02
5.985e-02,1.266e+00,1.606e+00,6.728e-01,2.202e-01,2.858e-02,1.069e-01,1.755e-02
5.980e-02,1.267e+00,1.606e+00,6.739e-01,2.202e-01,2.858e-02,1.069e-01,1.754e-02
5.973e-02,1.269e+00,1.606e+00,6.749e-01,2.202e-01,2.858e-02,1.069e-01,1.753e-02
5.966e-02,1.271e+00,1.606e+00,6.760e-01,2.291e-01,6.998e-02,1.324e-01,1.752e-02
5.958e-02,1.274e+00,1.607e+00,6.773e-01,2.291e-01,6.998e-02,1.324e-01,1.751e-02
5.950e-02,1.276e+00,1.607e+00,6.787e-01,2.291e-01,6.998e-02,1.324e-01,1.749e-02
5.941e-02,1.278e+00,1.608e+00,6.800e-01,2.291e-01,6.998e-02,1.324e-01,1.748e-02
5.932e-02,1.281e+00,1.609e+00,6.813e-01,2.291e-01,6.998e-02,1.324e-01,1.747e-02
5.924e-02,1.283e+00,1.610e+00,6.826e-01,2.291e-01,6.998e-02,1.324e-01,1.747e-02
5.915e-02,1.285e+00,1.610e+00,6.840e-01,2.291e-01,6.998e-02,1.324e-01,1.746e-02
5.905e-02,1.287e+00,1.611e+00,6.853e-01,2.291e-01,6.998e-02,1.324e-01,1.746e-02
5.896e-02,1.290e+00,1.612e+00,6.866e-01,2.261e-01,3.893e-02,1.163e-01,1.745e-02
5.887e-02,1.292e+00,1.612e+00,6.878e-01,2.231e-01,7.873e-03,1.425e-01,1.745e-02
5.877e-02,1.294e+00,1.613e+00,6.892e-01,2.231e-01,7.873e-03,1.425e-01,1.745e-02
5.868e-02,1.297e+00,1.613e+00,6.906e-01,2.231e-01,7.873e-03,1.425e-01,1.745e-02
5.859e-02,1.299e+00,1.613e+00,6.920e-01,2.231e-01,7.873e-03,1.425e-01,1.744e-02
5.849e-02,1.301e+00,1.613e+00,6.935e-01,2.231e-01,7.873e-03,1.425e-01,1.744e-02
5.840e-02,1.303e+00,1.613e+00,6.949e-01,2.231e-01,7.873e-03,1.425e-01,1.744e-02
5.830e-02,1.305e+00,1.613e+00,6.963e-01,2.231e-01,7.873e-03,1.425e-01,1.744e-02
5.821e-02,1.308e+00,1.613e+00,6.977e-01,2.231e-01,7.873e-03,1.425e-01,1.744e-02
5.811e-02,1.310e+00,1.613e+00,6.992e-01,2.202e-01,3.893e-02,1.224e-01,1.744e-02
5.802e-02,1.312e+00,1.613e+00,7.004e-01,2.231e-01,5.445e-02,1.230e-01,1.743e-02
5.792e-02,1.314e+00,1.614e+00,7.016e-01,2.231e-01,5.445e-02,1.230e-01,1.743e-02
5.783e-02,1.317e+00,1.614e+00,7.029e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.773e-02,1.319e+00,1.615e+00,7.040e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.764e-02,1.321e+00,1.615e+00,7.052e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.754e-02,1.323e+00,1.615e+00,7.064e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.745e-02,1.325e+00,1.615e+00,7.076e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.736e-02,1.327e+00,1.615e+00,7.088e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.726e-02,1.329e+00,1.615e+00,7.100e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.717e-02,1.332e+00,1.615e+00,7.112e-01,2.113e-01,-2.478e-03,1.197e-01,1.743e-02
5.708e-02,1.334e+00,1.615e+00,7.124e-01,1.935e-01,-2.835e-02,1.391e-01,1.742e-02
5.699e-02,1.336e+00,1.614e+00,7.138e-01,1.935e-01,-2.835e-02,1.391e-01,1.742e-02
5.690e-02,1.338e+00,1.614e+00,7.152e-01,1.935e-01,-2.835e-02,1.391e-01,1.742e-02
5.682e-02,1.340e+00,1.614e+00,7.166e-01,1.786e-01,-6.976e-02,1.431e-01,1.742e-02
5.674e-02,1.342e+00,1.613e+00,7.180e-01,1.786e-01,-6.976e-02,1.431e-01,1.741e-02
5.666e-02,1.343e+00,1.613e+00,7.195e-01,1.786e-01,-6.976e-02,1.431e-01,1.741e-02
5.659e-02,1.345e+00,1.612e+00,7.209e-01,1.786e-01,-6.976e-02,1.431e-01,1.740e-02
5.651e-02,1.347e+00,1.611e+00,7.223e-01,1.786e-01,-6.976e-02,1.431e-01,1.739e-02
5.644e-02,1.349e+00,1.611e+00,7.238e-01,1.786e-01,-6.976e-02,1.431e-01,1.738e-02
5.637e-02,1.351e+00,1.610e+00,7.252e-01,1.786e-01,-6.976e-02,1.431e-01,1.737e-02
5.630e-02,1.352e+00,1.609e+00,7.266e-01,2.528e-01,7.515e-02,9.824e-02,1.736e-02
5.622e-02,1.354e+00,1.609e+00,7.276e-01,2.350e-01,3.893e-02,1.237e-01,1.734e-02
5.613e-02,1.357e+00,1.610e+00,7.288e-01,2.350e-01,3.893e-02,1.237e-01,1.733e-02
5.604e-02,1.359e+00,1.610e+00,7.301e-01,2.350e-01,3.893e-02,1.237e-01,1.731e-02
5.594e-02,1.361e+00,1.610e+00,7.313e-01,2.350e-01,3.893e-02,1.237e-01,1.729e-02
5.585e-02,1.364e+00,1.611e+00,7.325e-01,2.350e-01,3.893e-02,1.237e-01,1.728e-02
5.576e-02,1.366e+00,1.611e+00,7.338e-01,2.439e-01,9.068e-02,1.411e-01,1.726e-02
5.566e-02,1.369e+00,1.612e+00,7.352e-01,2.439e-01,9.068e-02,1.411e-01,1.725e-02
5.556e-02,1.371e+00,1.613e+00,7.366e-01,2.439e-01,9.068e-02,1.411e-01,1.723e-02
5.545e-02,1.373e+00,1.614e+00,7.380e-01,1.964e-01,-4.906e-02,1.418e-01,1.722e-02
5.536e-02,1.376e+00,1.614e+00,7.394e-01,1.964e-01,-4.906e-02,1.418e-01,1.721e-02
5.527e-02,1.378e+00,1.614e+00,7.409e-01,1.964e-01,-4.906e-02,1.418e-01,1.720e-02
5.519e-02,1.380e+00,1.613e+00,7.423e-01,1.964e-01,-4.906e-02,1.418e-01,1.719e-02
5.510e-02,1.382e+00,1.613e+00,7.437e-01,1.964e-01,-4.906e-02,1.418e-01,1.718e-02
5.502e-02,1.384e+00,1.612e+00,7.451e-01,1.964e-01,-4.906e-02,1.418e-01,1.717e-02
5.494e-02,1.386e+00,1.612e+00,7.465e-01,1.964e-01,-4.906e-02,1.418e-01,1.715e-02
5.486e-02,1.388e+00,1.611e+00,7.479e-01,1.964e-01,-4.906e-02,1.418e-01,1.714e-02
5.478e-02,1.390e+00,1.611e+00,7.494e-01,1.964e-01,-4.906e-02,1.418e-01,1.712e-02
5.470e-02,1.392e+00,1.610e+00,7.508e-01,1.371e-01,-1.112e-01,1.465e-01,1.711e-02
5.463e-02,1.393e+00,1.609e+00,7.522e-01,2.291e-01,5.963e-02,1.224e-01,1.709e-02
5.456e-02,1.395e+00,1.609e+00,7.535e-01,2.083e-01,3.375e-02,1.445e-01,1.707e-02
5.448e-02,1.397e+00,1.609e+00,7.549e-01,2.083e-01,3.375e-02,1.445e-01,1.705e-02
5.440e-02,1.399e+00,1.610e+00,7.564e-01,2.083e-01,3.375e-02,1.445e-01,1.703e-02
5.432e-02,1.401e+00,1.610e+00,7.578e-01,2.083e-01,3.375e-02,1.445e-01,1.701e-02
5.424e-02,1.403e+00,1.610e+00,7.592e-01,2.083e-01,3.375e-02,1.445e-01,1.699e-02
5.415e-02,1.406e+00,1.611e+00,7.607e-01,2.083e-01,3.375e-02,1.445e-01,1.697e-02
5.407e-02,1.408e+00,1.611e+00,7.621e-01,2.083e-01,3.375e-02,1.445e-01,1.695e-02
5.399e-02,1.410e+00,1.611e+00,7.636e-01,2.083e-01,3.375e-02,1.445e-01,1.693e-02
5.390e-02,1.412e+00,1.612e+00,7.650e-01,2.083e-01,3.375e-02,1.445e-01,1.691e-02
5.382e-02,1.414e+00,1.612e+00,7.665e-01,2.083e-01,3.375e-02,1.445e-01,1.689e-02
5.373e-02,1.416e+00,1.612e+00,7.679e-01,1.816e-01,-1.283e-02,1.451e-01,1.687e-02
5.365e-02,1.418e+00,1.613e+00,7.694e-01,1.786e-01,-6.458e-02,1.445e-01,1.686e-02
5.357e-02,1.420e+00,1.612e+00,7.708e-01,1.786e-01,-6.458e-02,1.445e-01,1.684e-02
5.349e-02,1.422e+00,1.612e+00,7.723e-01,1.786e-01,-6.458e-02,1.445e-01,1.682e-02
5.342e-02,1.423e+00,1.611e+00,7.737e-01,1.786e-01,-6.458e-02,1.445e-01,1.681e-02
5.335e-02,1.425e+00,1.610e+00,7.751e-01,1.786e-01,-6.458e-02,1.445e-01,1.679e-02
5.328e-02,1.427e+00,1.610e+00,7.766e-01,1.786e-01,-6.458e-02,1.445e-01,1.677e-02
5.321e-02,1.429e+00,1.609e+00,7.780e-01,2.528e-01,8.551e-02,1.103e-01,1.674e-02
5.313e-02,1.431e+00,1.609e+00,7.791e-01,2.528e-01,8.551e-02,1.103e-01,1.672e-02
5.304e-02,1.433e+00,1.610e+00,7.802e-01,2.528e-01,8.551e-02,1.103e-01,1.669e-02
5.294e-02,1.436e+00,1.611e+00,7.813e-01,2.053e-01,-2.478e-03,1.445e-01,1.666e-02
5.285e-02,1.438e+00,1.611e+00,7.828e-01,2.053e-01,-2.478e-03,1.445e-01,1.663e-02
5.276e-02,1.440e+00,1.611e+00,7.842e-01,2.053e-01,-2.478e-03,1.445e-01,1.660e-02
5.268e-02,1.442e+00,1.611e+00,7.857e-01,2.053e-01,-2.478e-03,1.445e-01,1.658e-02
5.259e-02,1.444e+00,1.611e+00,7.871e-01,2.202e-01,2.698e-03,1.304e-01,1.656e-02
5.251e-02,1.446e+00,1.611e+00,7.884e-01,2.202e-01,2.698e-03,1.304e-01,1.653e-02
5.242e-02,1.449e+00,1.611e+00,7.897e-01,2.202e-01,2.698e-03,1.304e-01,1.650e-02
5.233e-02,1.451e+00,1.611e+00,7.910e-01,2.202e-01,2.698e-03,1.304e-01,1.648e-02
5.224e-02,1.453e+00,1.611e+00,7.923e-01,2.202e-01,2.698e-03,1.304e-01,1.645e-02
5.215e-02,1.455e+00,1.611e+00,7.936e-01,1.727e-01,-4.906e-02,1.458e-01,1.642e-02
5.207e-02,1.457e+00,1.611e+00,7.951e-01,1.727e-01,-4.906e-02,1.458e-01,1.640e-02
5.200e-02,1.459e+00,1.611e+00,7.966e-01,1.727e-01,-4.906e-02,1.458e-01,1.637e-02
5.193e-02,1.461e+00,1.610e+00,7.980e-01,1.727e-01,-4.906e-02,1.458e-01,1.635e-02
5.186e-02,1.463e+00,1.610e+00,7.995e-01,1.727e-01,-4.906e-02,1.458e-01,1.632e-02
5.179e-02,1.464e+00,1.609e+00,8.009e-01,1.727e-01,-4.906e-02,1.458e-01,1.630e-02
5.173e-02,1.466e+00,1.609e+00,8.024e-01,1.727e-01,-4.906e-02,1.458e-01,1.627e-02
5.166e-02,1.468e+00,1.608e+00,8.038e-01,1.727e-01,-4.906e-02,1.458e-01,1.624e-02
5.160e-02,1.470e+00,1.608e+00,8.053e-01,2.498e-01,-2.318e-02,1.224e-01,1.621e-02
5.152e-02,1.472e+00,1.607e+00,8.065e-01,2.498e-01,-2.318e-02,1.224e-01,1.617e-02
5.144e-02,1.474e+00,1.607e+00,8.077e-01,2.498e-01,-2.318e-02,1.224e-01,1.613e-02
5.135e-02,1.476e+00,1.607e+00,8.090e-01,2.202e-01,-3.871e-02,1.445e-01,1.609e-02
5.126e-02,1.479e+00,1.606e+00,8.104e-01,2.202e-01,-3.871e-02,1.445e-01,1.604e-02
5.118e-02,1.481e+00,1.606e+00,8.119e-01,2.202e-01,-3.871e-02,1.445e-01,1.600e-02
5.111e-02,1.483e+00,1.606e+00,8.133e-01,2.202e-01,-3.871e-02,1.445e-01,1.595e-02
5.103e-02,1.485e+00,1.605e+00,8.148e-01,2.202e-01,-3.871e-02,1.445e-01,1.591e-02
5.095e-02,1.488e+00,1.605e+00,8.162e-01,2.202e-01,-3.871e-02,1.445e-01,1.586e-02
5.088e-02,1.490e+00,1.605e+00,8.176e-01,2.202e-01,-3.871e-02,1.445e-01,1.581e-02
5.080e-02,1.492e+00,1.604e+00,8.191e-01,2.202e-01,-3.871e-02,1.445e-01,1.576e-02
5.073e-02,1.494e+00,1.604e+00,8.205e-01,2.202e-01,-3.871e-02,1.445e-01,1.571e-02
5.066e-02,1.497e+00,1.603e+00,8.220e-01,1.549e-01,-9.564e-02,1.465e-01,1.566e-02
5.060e-02,1.498e+00,1.603e+00,8.234e-01,1.549e-01,-9.564e-02,1.465e-01,1.561e-02
5.054e-02,1.500e+00,1.602e+00,8.249e-01,1.371e-01,-2.478e-03,1.458e-01,1.557e-02
5.050e-02,1.502e+00,1.601e+00,8.264e-01,1.371e-01,-2.478e-03,1.458e-01,1.553e-02
5.045e-02,1.503e+00,1.601e+00,8.278e-01,1.371e-01,-2.478e-03,1.458e-01,1.549e-02
5.041e-02,1.504e+00,1.601e+00,8.293e-01,1.371e-01,-2.478e-03,1.458e-01,1.546e-02
5.037e-02,1.506e+00,1.601e+00,8.307e-01,2.646e-01,1.217e-01,1.324e-01,1.542e-02
5.031e-02,1.508e+00,1.601e+00,8.321e-01,2.646e-01,1.217e-01,1.324e-01,1.537e-02
5.024e-02,1.510e+00,1.602e+00,8.334e-01,2.646e-01,1.217e-01,1.324e-01,1.531e-02
5.016e-02,1.513e+00,1.602e+00,8.347e-01,2.439e-01,-2.478e-03,1.324e-01,1.524e-02
5.008e-02,1.515e+00,1.603e+00,8.360e-01,2.439e-01,-2.478e-03,1.324e-01,1.517e-02
5.000e-02,1.517e+00,1.603e+00,8.374e-01,2.142e-01,1.822e-02,1.451e-01,1.511e-02
4.993e-02,1.520e+00,1.603e+00,8.388e-01,2.142e-01,1.822e-02,1.451e-01,1.505e-02
4.986e-02,1.522e+00,1.603e+00,8.403e-01,2.142e-01,1.822e-02,1.451e-01,1.499e-02
4.979e-02,1.524e+00,1.603e+00,8.417e-01,2.142e-01,1.822e-02,1.451e-01,1.493e-02
4.972e-02,1.526e+00,1.603e+00,8.432e-01,2.142e-01,1.822e-02,1.451e-01,1.488e-02
4.965e-02,1.528e+00,1.604e+00,8.446e-01,2.142e-01,1.822e-02,1.451e-01,1.482e-02
4.958e-02,1.531e+00,1.604e+00,8.461e-01,2.142e-01,1.822e-02,1.451e-01,1.476e-02
4.951e-02,1.533e+00,1.604e+00,8.475e-01,2.142e-01,1.822e-02,1.451e-01,1.471e-02
4.943e-02,1.535e+00,1.604e+00,8.490e-01,8.079e-02,-6.976e-02,1.465e-01,1.465e-02
4.938e-02,1.537e+00,1.604e+00,8.504e-01,8.079e-02,-6.976e-02,1.465e-01,1.461e-02
4.935e-02,1.538e+00,1.603e+00,8.519e-01,8.376e-02,-7.653e-03,1.465e-01,1.458e-02
4.932e-02,1.538e+00,1.603e+00,8.534e-01,8.376e-02,-7.653e-03,1.465e-01,1.455e-02
4.929e-02,1.539e+00,1.603e+00,8.548e-01,8.376e-02,-7.653e-03,1.465e-01,1.453e-02
4.926e-02,1.540e+00,1.603e+00,8.563e-01,8.376e-02,-7.653e-03,1.465e-01,1.451e-02
4.924e-02,1.541e+00,1.603e+00,8.578e-01,2.350e-01,1.166e-01,1.438e-01,1.448e-02
4.919e-02,1.542e+00,1.603e+00,8.592e-01,2.350e-01,1.166e-01,1.438e-01,1.444e-02
4.912e-02,1.545e+00,1.604e+00,8.606e-01,2.350e-01,1.166e-01,1.438e-01,1.438e-02
4.904e-02,1.547e+00,1.605e+00,8.621e-01,2.350e-01,1.166e-01,1.438e-01,1.432e-02
4.896e-02,1.549e+00,1.606e+00,8.635e-01,2.350e-01,1.166e-01,1.438e-01,1.426e-02
4.888e-02,1.552e+00,1.607e+00,8.649e-01,2.350e-01,1.166e-01,1.438e-01,1.420e-02
4.879e-02,1.554e+00,1.609e+00,8.664e-01,2.350e-01,1.166e-01,1.438e-01,1.414e-02
4.870e-02,1.556e+00,1.610e+00,8.678e-01,2.350e-01,1.166e-01,1.438e-01,1.409e-02
4.861e-02,1.559e+00,1.611e+00,8.693e-01,1.490e-01,-6.458e-02,1.458e-01,1.403e-02
4.853e-02,1.561e+00,1.611e+00,8.707e-01,1.490e-01,-6.458e-02,1.458e-01,1.399e-02
4.846e-02,1.562e+00,1.611e+00,8.722e-01,1.490e-01,-6.458e-02,1.458e-01,1.395e-02
4.840e-02,1.564e+00,1.611e+00,8.736e-01,7.783e-02,5.445e-02,1.451e-01,1.392e-02
4.835e-02,1.565e+00,1.610e+00,8.751e-01,7.783e-02,5.445e-02,1.451e-01,1.389e-02
4.831e-02,1.566e+00,1.611e+00,8.765e-01,7.783e-02,5.445e-02,1.451e-01,1.387e-02
4.828e-02,1.567e+00,1.611e+00,8.780e-01,7.783e-02,5.445e-02,1.451e-01,1.385e-02
4.825e-02,1.567e+00,1.612e+00,8.794e-01,7.783e-02,5.445e-02,1.451e-01,1.383e-02
4.822e-02,1.568e+00,1.612e+00,8.809e-01,7.783e-02,5.445e-02,1.451e-01,1.382e-02
4.818e-02,1.569e+00,1.613e+00,8.823e-01,7.783e-02,5.445e-02,1.451e-01,1.380e-02
4.815e-02,1.570e+00,1.613e+00,8.838e-01,2.380e-01,1.062e-01,1.445e-01,1.378e-02
4.809e-02,1.571e+00,1.614e+00,8.852e-01,2.380e-01,1.062e-01,1.445e-01,1.375e-02
4.799e-02,1.573e+00,1.615e+00,8.867e-01,2.380e-01,1.062e-01,1.445e-01,1.371e-02
4.789e-02,1.576e+00,1.616e+00,8.881e-01,2.380e-01,1.062e-01,1.445e-01,1.367e-02
4.778e-02,1.578e+00,1.617e+00,8.896e-01,2.380e-01,1.062e-01,1.445e-01,1.363e-02
4.767e-02,1.580e+00,1.618e+00,8.910e-01,2.231e-01,1.373e-01,1.445e-01,1.358e-02
4.756e-02,1.583e+00,1.620e+00,8.925e-01,2.231e-01,1.373e-01,1.445e-01,1.355e-02
4.745e-02,1.585e+00,1.621e+00,8.939e-01,2.231e-01,1.373e-01,1.445e-01,1.351e-02
4.733e-02,1.587e+00,1.622e+00,8.953e-01,2.380e-01,1.062e-01,1.445e-01,1.348e-02
4.721e-02,1.590e+00,1.623e+00,8.968e-01,2.380e-01,1.062e-01,1.445e-01,1.345e-02
4.709e-02,1.592e+00,1.625e+00,8.982e-01,2.380e-01,1.062e-01,1.445e-01,1.342e-02
4.696e-02,1.594e+00,1.626e+00,8.997e-01,2.380e-01,1.062e-01,1.445e-01,1.339e-02
4.683e-02,1.597e+00,1.627e+00,9.011e-01,1.638e-01,-4.906e-02,1.451e-01,1.337e-02
4.671e-02,1.599e+00,1.627e+00,9.026e-01,-2.003e-02,-5.941e-02,1.471e-01,1.335e-02
4.665e-02,1.600e+00,1.627e+00,9.040e-01,-2.003e-02,-5.941e-02,1.471e-01,1.333e-02
4.665e-02,1.600e+00,1.626e+00,9.055e-01,1.816e-01,-2.478e-03,1.451e-01,1.333e-02
4.660e-02,1.601e+00,1.626e+00,9.070e-01,1.816e-01,-2.478e-03,1.451e-01,1.332e-02
4.652e-02,1.602e+00,1.626e+00,9.084e-01,1.816e-01,-2.478e-03,1.451e-01,1.331e-02
4.643e-02,1.604e+00,1.626e+00,9.099e-01,2.380e-01,1.424e-01,1.445e-01,1.329e-02
4.631e-02,1.606e+00,1.626e+00,9.113e-01,2.350e-01,1.166e-01,1.445e-01,1.326e-02
4.619e-02,1.608e+00,1.628e+00,9.128e-01,1.638e-01,7.873e-03,1.458e-01,1.324e-02
4.607e-02,1.610e+00,1.628e+00,9.142e-01,1.638e-01,7.873e-03,1.458e-01,1.322e-02
4.597e-02,1.612e+00,1.628e+00,9.157e-01,1.638e-01,7.873e-03,1.458e-01,1.320e-02
4.587e-02,1.614e+00,1.629e+00,9.171e-01,1.638e-01,7.873e-03,1.458e-01,1.318e-02
4.578e-02,1.615e+00,1.629e+00,9.186e-01,1.638e-01,7.873e-03,1.458e-01,1.316e-02
4.568e-02,1.617e+00,1.629e+00,9.201e-01,1.638e-01,7.873e-03,1.458e-01,1.314e-02
4.559e-02,1.619e+00,1.629e+00,9.215e-01,1.638e-01,7.873e-03,1.458e-01,1.313e-02
4.549e-02,1.620e+00,1.629e+00,9.230e-01,1.490e-01,2.698e-03,1.451e-01,1.311e-02
4.540e-02,1.622e+00,1.629e+00,9.244e-01,1.490e-01,2.698e-03,1.451e-01,1.309e-02
4.531e-02,1.623e+00,1.629e+00,9.259e-01,1.490e-01,2.698e-03,1.451e-01,1.308e-02
4.522e-02,1.625e+00,1.629e+00,9.273e-01,1.668e-01,-8.011e-02,1.451e-01,1.306e-02
4.513e-02,1.626e+00,1.629e+00,9.288e-01,1.668e-01,-8.011e-02,1.451e-01,1.304e-02
4.504e-02,1.628e+00,1.628e+00,9.302e-01,1.668e-01,-8.011e-02,1.451e-01,1.302e-02
4.494e-02,1.630e+00,1.627e+00,9.317e-01,1.668e-01,-8.011e-02,1.451e-01,1.300e-02
4.485e-02,1.631e+00,1.627e+00,9.331e-01,1.668e-01,-8.011e-02,1.451e-01,1.297e-02
4.475e-02,1.633e+00,1.626e+00,9.346e-01,-2.003e-02,-5.941e-02,1.471e-01,1.295e-02
4.471e-02,1.634e+00,1.625e+00,9.361e-01,2.557e-01,9.586e-02,1.438e-01,1.293e-02
4.464e-02,1.635e+00,1.625e+00,9.375e-01,2.557e-01,9.586e-02,1.438e-01,1.291e-02
4.452e-02,1.637e+00,1.626e+00,9.389e-01,2.557e-01,9.586e-02,1.438e-01,1.288e-02
4.439e-02,1.640e+00,1.626e+00,9.404e-01,2.380e-01,1.217e-01,1.445e-01,1.284e-02
4.425e-02,1.642e+00,1.627e+00,9.418e-01,2.053e-01,6.998e-02,1.445e-01,1.280e-02
4.412e-02,1.644e+00,1.628e+00,9.433e-01,2.409e-01,1.269e-01,1.445e-01,1.276e-02
4.399e-02,1.647e+00,1.629e+00,9.447e-01,2.409e-01,1.269e-01,1.445e-01,1.273e-02
4.385e-02,1.649e+00,1.630e+00,9.461e-01,2.409e-01,1.269e-01,1.445e-01,1.270e-02
4.371e-02,1.651e+00,1.632e+00,9.476e-01,2.409e-01,1.269e-01,1.445e-01,1.267e-02
4.356e-02,1.654e+00,1.633e+00,9.490e-01,2.409e-01,1.269e-01,1.445e-01,1.264e-02
4.341e-02,1.656e+00,1.634e+00,9.505e-01,2.409e-01,1.269e-01,1.445e-01,1.261e-02
4.325e-02,1.659e+00,1.635e+00,9.519e-01,2.409e-01,1.269e-01,1.445e-01,1.259e-02
4.309e-02,1.661e+00,1.637e+00,9.534e-01,1.994e-01,4.928e-02,1.451e-01,1.257e-02
4.295e-02,1.663e+00,1.638e+00,9.548e-01,1.994e-01,4.928e-02,1.451e-01,1.255e-02
4.281e-02,1.665e+00,1.638e+00,9.563e-01,1.994e-01,4.928e-02,1.451e-01,1.253e-02
4.267e-02,1.667e+00,1.639e+00,9.577e-01,1.994e-01,4.928e-02,1.451e-01,1.251e-02
4.253e-02,1.669e+00,1.639e+00,9.592e-01,1.994e-01,4.928e-02,1.451e-01,1.250e-02
4.240e-02,1.671e+00,1.640e+00,9.606e-01,1.994e-01,4.928e-02,1.451e-01,1.249e-02
4.226e-02,1.673e+00,1.640e+00,9.621e-01,2.409e-01,1.373e-01,1.445e-01,1.247e-02
4.211e-02,1.676e+00,1.641e+00,9.635e-01,2.350e-01,1.528e-01,1.445e-01,1.246e-02
4.194e-02,1.678e+00,1.642e+00,9.650e-01,2.350e-01,1.528e-01,1.445e-01,1.244e-02
4.177e-02,1.680e+00,1.644e+00,9.664e-01,2.350e-01,1.528e-01,1.445e-01,1.243e-02
4.160e-02,1.683e+00,1.645e+00,9.679e-01,2.142e-01,1.114e-01,1.458e-01,1.242e-02
4.143e-02,1.685e+00,1.647e+00,9.693e-01,2.142e-01,1.114e-01,1.458e-01,1.242e-02
4.126e-02,1.687e+00,1.648e+00,9.708e-01,2.142e-01,1.114e-01,1.458e-01,1.241e-02
4.109e-02,1.689e+00,1.649e+00,9.722e-01,2.142e-01,1.114e-01,1.458e-01,1.241e-02
4.092e-02,1.691e+00,1.650e+00,9.737e-01,1.935e-01,8.551e-02,1.451e-01,1.241e-02
4.076e-02,1.693e+00,1.651e+00,9.751e-01,9.562e-02,-9.564e-02,1.451e-01,1.241e-02
4.063e-02,1.695e+00,1.651e+00,9.766e-01,9.562e-02,-9.564e-02,1.451e-01,1.241e-02
4.054e-02,1.696e+00,1.651e+00,9.780e-01,1.935e-01,8.551e-02,1.451e-01,1.241e-02
4.043e-02,1.697e+00,1.651e+00,9.795e-01,1.935e-01,8.551e-02,1.451e-01,1.241e-02
4.028e-02,1.699e+00,1.651e+00,9.809e-01,9.562e-02,-9.564e-02,1.451e-01,1.241e-02
4.016e-02,1.701e+00,1.651e+00,9.824e-01,9.562e-02,-9.564e-02,1.451e-01,1.241e-02
4.007e-02,1.702e+00,1.651e+00,9.838e-01,-2.128e-01,1.994e-01,1.505e-01,1.241e-02
4.010e-02,1.702e+00,1.651e+00,9.853e-01,-2.128e-01,1.994e-01,1.505e-01,1.241e-02
4.022e-02,1.700e+00,1.652e+00,9.869e-01,9.562e-02,-9.564e-02,1.451e-01,1.241e-02
4.028e-02,1.699e+00,1.653e+00,9.883e-01,1.727e-01,3.893e-02,1.471e-01,1.241e-02
4.021e-02,1.700e+00,1.653e+00,9.898e-01,1.727e-01,3.893e-02,1.471e-01,1.241e-02
4.010e-02,1.702e+00,1.653e+00,9.912e-01,1.134e-01,-2.835e-02,1.471e-01,1.241e-02
3.998e-02,1.703e+00,1.654e+00,9.927e-01,6.893e-02,-8.011e-02,1.471e-01,1.242e-02
3.989e-02,1.704e+00,1.653e+00,9.942e-01,6.893e-02,-8.011e-02,1.471e-01,1.242e-02
3.983e-02,1.705e+00,1.652e+00,9.957e-01,6.893e-02,-8.011e-02,1.471e-01,1.242e-02
3.977e-02,1.706e+00,1.652e+00,9.971e-01,6.893e-02,-8.011e-02,1.471e-01,1.242e-02
3.971e-02,1.706e+00,1.651e+00,9.986e-01,2.053e-01,1.838e-01,1.445e-01,1.242e-02
3.961e-02,1.707e+00,1.651e+00,1.000e+00,6.893e-02,-8.011e-02,1.471e-01,1.242e-02
3.951e-02,1.709e+00,1.651e+00,1.002e+00,6.893e-02,-8.011e-02,1.471e-01,1.241e-02
3.944e-02,1.710e+00,1.651e+00,1.003e+00,2.053e-01,1.838e-01,1.445e-01,1.241e-02
3.934e-02,1.711e+00,1.651e+00,1.004e+00,6.893e-02,-8.011e-02,1.471e-01,1.241e-02
3.924e-02,1.712e+00,1.652e+00,1.006e+00,6.893e-02,-8.011e-02,1.471e-01,1.241e-02
3.917e-02,1.713e+00,1.651e+00,1.007e+00,6.893e-02,-8.011e-02,1.471e-01,1.241e-02
3.911e-02,1.714e+00,1.651e+00,1.009e+00,2.053e-01,1.838e-01,1.445e-01,1.240e-02
3.901e-02,1.715e+00,1.651e+00,1.010e+00,2.053e-01,1.838e-01,1.445e-01,1.240e-02
3.886e-02,1.717e+00,1.652e+00,1.012e+00,1.282e-01,1.305e-02,1.465e-01,1.239e-02
3.872e-02,1.718e+00,1.653e+00,1.013e+00,1.282e-01,1.305e-02,1.465e-01,1.239e-02
3.861e-02,1.720e+00,1.654e+00,1.015e+00,2.557e-01,6.998e-02,1.431e-01,1.239e-02
3.845e-02,1.722e+00,1.654e+00,1.016e+00,1.134e-01,-2.318e-02,1.471e-01,1.239e-02
3.831e-02,1.723e+00,1.654e+00,1.018e+00,1.134e-01,-2.318e-02,1.471e-01,1.238e-02
3.820e-02,1.725e+00,1.654e+00,1.019e+00,1.134e-01,-2.318e-02,1.471e-01,1.238e-02
3.810e-02,1.726e+00,1.654e+00,1.021e+00,1.134e-01,-2.318e-02,1.471e-01,1.238e-02
3.800e-02,1.727e+00,1.654e+00,1.022e+00,1.134e-01,-2.318e-02,1.471e-01,1.238e-02
3.791e-02,1.728e+00,1.654e+00,1.023e+00,1.282e-01,3.375e-02,1.471e-01,1.237e-02
3.781e-02,1.729e+00,1.654e+00,1.025e+00,1.282e-01,3.375e-02,1.471e-01,1.237e-02
3.770e-02,1.731e+00,1.654e+00,1.026e+00,1.282e-01,3.375e-02,1.471e-01,1.237e-02
3.760e-02,1.732e+00,1.654e+00,1.028e+00,1.282e-01,3.375e-02,1.471e-01,1.236e-02
3.749e-02,1.733e+00,1.654e+00,1.029e+00,1.282e-01,3.375e-02,1.471e-01,1.236e-02
3.738e-02,1.735e+00,1.655e+00,1.031e+00,1.282e-01,3.375e-02,1.471e-01,1.235e-02
3.727e-02,1.736e+00,1.655e+00,1.032e+00,1.282e-01,3.375e-02,1.471e-01,1.235e-02
3.717e-02,1.737e+00,1.655e+00,1.034e+00,1.282e-01,3.375e-02,1.471e-01,1.235e-02
3.706e-02,1.738e+00,1.656e+00,1.035e+00,1.282e-01,3.375e-02,1.471e-01,1.234e-02
3.695e-02,1.740e+00,1.656e+00,1.037e+00,1.282e-01,3.375e-02,1.471e-01,1.234e-02
3.684e-02,1.741e+00,1.656e+00,1.038e+00,1.223e-01,-7.653e-03,1.471e-01,1.233e-02
3.673e-02,1.742e+00,1.657e+00,1.040e+00,-2.276e-01,3.893e-02,1.498e-01,1.233e-02
3.675e-02,1.742e+00,1.657e+00,1.041e+00,2.350e-01,1.062e-01,1.451e-01,1.233e-02
3.672e-02,1.742e+00,1.657e+00,1.043e+00,1.905e-01,5.445e-02,1.471e-01,1.233e-02
3.659e-02,1.744e+00,1.658e+00,1.044e+00,1.905e-01,5.445e-02,1.471e-01,1.233e-02
3.643e-02,1.746e+00,1.659e+00,1.046e+00,1.905e-01,5.445e-02,1.471e-01,1.233e-02
3.627e-02,1.747e+00,1.659e+00,1.047e+00,1.905e-01,5.445e-02,1.471e-01,1.232e-02
3.610e-02,1.749e+00,1.660e+00,1.048e+00,1.905e-01,5.445e-02,1.471e-01,1.232e-02
3.593e-02,1.751e+00,1.660e+00,1.050e+00,1.905e-01,5.445e-02,1.471e-01,1.232e-02
3.576e-02,1.753e+00,1.661e+00,1.051e+00,1.312e-01,3.375e-02,1.485e-01,1.232e-02
3.561e-02,1.755e+00,1.661e+00,1.053e+00,1.312e-01,3.375e-02,1.485e-01,1.232e-02
3.548e-02,1.756e+00,1.662e+00,1.054e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.536e-02,1.758e+00,1.662e+00,1.056e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.523e-02,1.759e+00,1.663e+00,1.057e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.511e-02,1.760e+00,1.663e+00,1.059e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.499e-02,1.762e+00,1.663e+00,1.060e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.487e-02,1.763e+00,1.664e+00,1.062e+00,-6.451e-02,-5.423e-02,1.478e-01,1.231e-02
3.482e-02,1.763e+00,1.663e+00,1.063e+00,-6.451e-02,-5.423e-02,1.478e-01,1.231e-02
3.485e-02,1.763e+00,1.663e+00,1.065e+00,-6.451e-02,-5.423e-02,1.478e-01,1.231e-02
3.490e-02,1.762e+00,1.663e+00,1.066e+00,1.312e-01,3.375e-02,1.485e-01,1.231e-02
3.488e-02,1.763e+00,1.662e+00,1.068e+00,1.816e-01,8.551e-02,1.485e-01,1.231e-02
3.477e-02,1.764e+00,1.663e+00,1.069e+00,1.816e-01,8.551e-02,1.485e-01,1.231e-02
3.462e-02,1.766e+00,1.664e+00,1.071e+00,2.291e-01,1.010e-01,1.471e-01,1.231e-02
3.444e-02,1.767e+00,1.664e+00,1.072e+00,2.291e-01,1.010e-01,1.471e-01,1.230e-02
3.423e-02,1.770e+00,1.665e+00,1.074e+00,2.291e-01,1.010e-01,1.471e-01,1.230e-02
3.402e-02,1.772e+00,1.666e+00,1.075e+00,2.291e-01,1.010e-01,1.471e-01,1.230e-02
3.380e-02,1.774e+00,1.667e+00,1.077e+00,2.291e-01,1.010e-01,1.471e-01,1.230e-02
3.358e-02,1.776e+00,1.668e+00,1.078e+00,2.261e-01,8.551e-02,1.471e-01,1.231e-02
3.335e-02,1.779e+00,1.669e+00,1.080e+00,2.261e-01,8.551e-02,1.471e-01,1.231e-02
3.313e-02,1.781e+00,1.670e+00,1.081e+00,2.261e-01,8.551e-02,1.471e-01,1.231e-02
3.290e-02,1.783e+00,1.671e+00,1.082e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.277e-02,1.785e+00,1.672e+00,1.084e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.275e-02,1.785e+00,1.671e+00,1.085e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.275e-02,1.785e+00,1.671e+00,1.087e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.276e-02,1.785e+00,1.671e+00,1.088e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.277e-02,1.785e+00,1.670e+00,1.090e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.278e-02,1.784e+00,1.670e+00,1.091e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.280e-02,1.784e+00,1.669e+00,1.093e+00,-1.410e-02,-3.871e-02,1.465e-01,1.232e-02
3.281e-02,1.784e+00,1.669e+00,1.094e+00,1.846e-01,5.963e-02,1.465e-01,1.232e-02
3.274e-02,1.785e+00,1.669e+00,1.096e+00,1.846e-01,5.963e-02,1.465e-01,1.232e-02
3.260e-02,1.786e+00,1.670e+00,1.097e+00,1.431e-01,-7.653e-03,1.471e-01,1.232e-02
3.244e-02,1.788e+00,1.670e+00,1.099e+00,1.431e-01,-7.653e-03,1.471e-01,1.232e-02
3.230e-02,1.789e+00,1.670e+00,1.100e+00,1.431e-01,-7.653e-03,1.471e-01,1.231e-02
3.215e-02,1.791e+00,1.670e+00,1.102e+00,1.431e-01,-7.653e-03,1.471e-01,1.231e-02
3.201e-02,1.792e+00,1.670e+00,1.103e+00,1.431e-01,-7.653e-03,1.471e-01,1.231e-02
3.187e-02,1.794e+00,1.670e+00,1.104e+00,1.431e-01,-7.653e-03,1.471e-01,1.231e-02
3.173e-02,1.795e+00,1.670e+00,1.106e+00,1.431e-01,-7.653e-03,1.471e-01,1.230e-02
3.159e-02,1.797e+00,1.670e+00,1.107e+00,1.490e-01,3.375e-02,1.478e-01,1.230e-02
3.144e-02,1.798e+00,1.670e+00,1.109e+00,1.490e-01,3.375e-02,1.478e-01,1.229e-02
3.129e-02,1.799e+00,1.670e+00,1.110e+00,1.490e-01,3.375e-02,1.478e-01,1.229e-02
3.115e-02,1.801e+00,1.670e+00,1.112e+00,1.490e-01,3.375e-02,1.478e-01,1.228e-02
3.100e-02,1.802e+00,1.671e+00,1.113e+00,1.490e-01,3.375e-02,1.478e-01,1.227e-02
3.085e-02,1.804e+00,1.671e+00,1.115e+00,1.520e-01,-2.478e-03,1.471e-01,1.227e-02
3.070e-02,1.805e+00,1.671e+00,1.116e+00,1.520e-01,-2.478e-03,1.471e-01,1.226e-02
3.055e-02,1.807e+00,1.671e+00,1.118e+00,-2.240e-03,-4.906e-02,1.465e-01,1.225e-02
3.046e-02,1.808e+00,1.671e+00,1.119e+00,1.816e-01,5.963e-02,1.478e-01,1.225e-02
3.036e-02,1.809e+00,1.671e+00,1.121e+00,1.816e-01,5.963e-02,1.478e-01,1.224e-02
3.020e-02,1.810e+00,1.671e+00,1.122e+00,1.816e-01,5.963e-02,1.478e-01,1.223e-02
3.002e-02,1.812e+00,1.672e+00,1.124e+00,1.816e-01,5.963e-02,1.478e-01,1.222e-02
2.984e-02,1.814e+00,1.673e+00,1.125e+00,1.816e-01,5.963e-02,1.478e-01,1.221e-02
2.966e-02,1.816e+00,1.673e+00,1.127e+00,1.816e-01,5.963e-02,1.478e-01,1.220e-02
2.947e-02,1.818e+00,1.674e+00,1.128e+00,2.261e-01,1.062e-01,1.465e-01,1.219e-02
2.926e-02,1.820e+00,1.674e+00,1.130e+00,2.261e-01,1.062e-01,1.465e-01,1.218e-02
2.903e-02,1.822e+00,1.675e+00,1.131e+00,2.261e-01,1.062e-01,1.465e-01,1.217e-02
2.880e-02,1.824e+00,1.677e+00,1.132e+00,2.350e-01,1.321e-01,1.458e-01,1.215e-02
2.856e-02,1.826e+00,1.678e+00,1.134e+00,9.858e-02,-1.283e-02,1.451e-01,1.214e-02
2.837e-02,1.828e+00,1.678e+00,1.135e+00,1.786e-01,5.963e-02,1.458e-01,1.213e-02
2.820e-02,1.830e+00,1.679e+00,1.137e+00,1.786e-01,5.963e-02,1.458e-01,1.213e-02
2.801e-02,1.831e+00,1.679e+00,1.138e+00,1.786e-01,5.963e-02,1.458e-01,1.212e-02
2.782e-02,1.833e+00,1.680e+00,1.140e+00,1.786e-01,5.963e-02,1.458e-01,1.211e-02
2.762e-02,1.835e+00,1.681e+00,1.141e+00,1.786e-01,5.963e-02,1.458e-01,1.210e-02
2.743e-02,1.837e+00,1.681e+00,1.143e+00,1.786e-01,5.963e-02,1.458e-01,1.209e-02
2.723e-02,1.838e+00,1.682e+00,1.144e+00,6.893e-02,-3.871e-02,1.465e-01,1.208e-02
2.708e-02,1.840e+00,1.682e+00,1.146e+00,2.261e-01,1.373e-01,1.465e-01,1.207e-02
2.691e-02,1.841e+00,1.682e+00,1.147e+00,2.261e-01,1.373e-01,1.465e-01,1.206e-02
2.668e-02,1.843e+00,1.684e+00,1.149e+00,2.261e-01,1.373e-01,1.465e-01,1.205e-02
2.643e-02,1.845e+00,1.685e+00,1.150e+00,1.698e-01,1.114e-01,1.458e-01,1.203e-02
2.620e-02,1.847e+00,1.686e+00,1.151e+00,1.164e-01,9.586e-02,1.451e-01,1.202e-02
2.602e-02,1.849e+00,1.687e+00,1.153e+00,1.164e-01,9.586e-02,1.451e-01,1.201e-02
2.587e-02,1.850e+00,1.688e+00,1.154e+00,1.164e-01,9.586e-02,1.451e-01,1.201e-02
2.573e-02,1.851e+00,1.689e+00,1.156e+00,1.164e-01,9.586e-02,1.451e-01,1.200e-02
2.559e-02,1.853e+00,1.690e+00,1.157e+00,1.164e-01,9.586e-02,1.451e-01,1.200e-02
2.545e-02,1.854e+00,1.691e+00,1.159e+00,1.164e-01,9.586e-02,1.451e-01,1.199e-02
2.531e-02,1.855e+00,1.692e+00,1.160e+00,1.164e-01,9.586e-02,1.451e-01,1.199e-02
2.517e-02,1.856e+00,1.693e+00,1.162e+00,8.079e-02,3.893e-02,1.458e-01,1.199e-02
2.504e-02,1.857e+00,1.694e+00,1.163e+00,8.079e-02,3.893e-02,1.458e-01,1.199e-02
2.493e-02,1.858e+00,1.694e+00,1.165e+00,8.079e-02,3.893e-02,1.458e-01,1.198e-02
2.483e-02,1.859e+00,1.695e+00,1.166e+00,8.079e-02,3.893e-02,1.458e-01,1.198e-02
2.473e-02,1.860e+00,1.695e+00,1.167e+00,8.079e-02,3.893e-02,1.458e-01,1.198e-02
2.463e-02,1.860e+00,1.695e+00,1.169e+00,8.079e-02,3.893e-02,1.458e-01,1.198e-02
2.453e-02,1.861e+00,1.696e+00,1.170e+00,8.079e-02,3.893e-02,1.458e-01,1.198e-02
2.443e-02,1.862e+00,1.696e+00,1.172e+00,2.469e-01,2.666e-01,1.458e-01,1.198e-02
2.425e-02,1.863e+00,1.697e+00,1.173e+00,2.469e-01,2.666e-01,1.458e-01,1.197e-02
2.398e-02,1.866e+00,1.699e+00,1.175e+00,1.015e-01,9.068e-02,1.458e-01,1.197e-02
2.376e-02,1.867e+00,1.700e+00,1.176e+00,1.015e-01,9.068e-02,1.458e-01,1.197e-02
2.360e-02,1.868e+00,1.701e+00,1.178e+00,1.015e-01,-4.388e-02,1.458e-01,1.197e-02
2.346e-02,1.870e+00,1.702e+00,1.179e+00,1.015e-01,-4.388e-02,1.458e-01,1.197e-02
2.332e-02,1.871e+00,1.702e+00,1.181e+00,1.015e-01,-4.388e-02,1.458e-01,1.196e-02
2.319e-02,1.872e+00,1.701e+00,1.182e+00,1.015e-01,-4.388e-02,1.458e-01,1.196e-02
2.306e-02,1.873e+00,1.701e+00,1.183e+00,8.079e-02,-6.458e-02,1.458e-01,1.196e-02
2.294e-02,1.874e+00,1.700e+00,1.185e+00,2.142e-01,2.304e-01,1.451e-01,1.196e-02
2.275e-02,1.875e+00,1.701e+00,1.186e+00,8.079e-02,-6.458e-02,1.458e-01,1.195e-02
2.258e-02,1.876e+00,1.702e+00,1.188e+00,8.079e-02,-6.458e-02,1.458e-01,1.194e-02
2.245e-02,1.877e+00,1.701e+00,1.189e+00,8.079e-02,-6.458e-02,1.458e-01,1.194e-02
2.234e-02,1.878e+00,1.701e+00,1.191e+00,8.079e-02,-6.458e-02,1.458e-01,1.193e-02
2.223e-02,1.879e+00,1.700e+00,1.192e+00,2.142e-01,2.304e-01,1.451e-01,1.193e-02
2.205e-02,1.880e+00,1.701e+00,1.194e+00,-1.031e-01,-9.564e-02,1.471e-01,1.192e-02
2.198e-02,1.881e+00,1.701e+00,1.195e+00,-1.031e-01,-9.564e-02,1.471e-01,1.191e-02
2.205e-02,1.880e+00,1.701e+00,1.197e+00,-1.031e-01,-9.564e-02,1.471e-01,1.192e-02
2.216e-02,1.879e+00,1.700e+00,1.198e+00,2.469e-01,2.045e-01,1.465e-01,1.192e-02
2.210e-02,1.880e+00,1.700e+00,1.200e+00,2.498e-01,1.994e-01,1.458e-01,1.192e-02
2.187e-02,1.882e+00,1.701e+00,1.201e+00,1.786e-01,5.963e-02,1.465e-01,1.190e-02
2.161e-02,1.884e+00,1.702e+00,1.202e+00,1.786e-01,5.963e-02,1.465e-01,1.189e-02
2.137e-02,1.885e+00,1.703e+00,1.204e+00,1.786e-01,5.963e-02,1.465e-01,1.187e-02
2.113e-02,1.887e+00,1.703e+00,1.205e+00,4.817e-02,-1.800e-02,1.465e-01,1.185e-02
2.096e-02,1.889e+00,1.704e+00,1.207e+00,1.460e-01,2.340e-02,1.458e-01,1.184e-02
2.081e-02,1.890e+00,1.704e+00,1.208e+00,1.460e-01,2.340e-02,1.458e-01,1.183e-02
2.063e-02,1.891e+00,1.704e+00,1.210e+00,1.460e-01,2.340e-02,1.458e-01,1.181e-02
2.044e-02,1.892e+00,1.704e+00,1.211e+00,1.460e-01,2.340e-02,1.458e-01,1.179e-02
2.025e-02,1.894e+00,1.705e+00,1.213e+00,1.460e-01,2.340e-02,1.458e-01,1.177e-02
2.005e-02,1.895e+00,1.705e+00,1.214e+00,1.460e-01,2.340e-02,1.458e-01,1.175e-02
1.986e-02,1.897e+00,1.705e+00,1.216e+00,1.253e-01,1.269e-01,1.445e-01,1.173e-02
1.967e-02,1.898e+00,1.706e+00,1.217e+00,1.253e-01,1.269e-01,1.445e-01,1.171e-02
1.950e-02,1.899e+00,1.707e+00,1.219e+00,1.253e-01,1.269e-01,1.445e-01,1.169e-02
1.932e-02,1.901e+00,1.708e+00,1.220e+00,1.253e-01,1.269e-01,1.445e-01,1.167e-02
1.915e-02,1.902e+00,1.709e+00,1.221e+00,1.253e-01,1.269e-01,1.445e-01,1.165e-02
1.898e-02,1.903e+00,1.711e+00,1.223e+00,1.253e-01,1.269e-01,1.445e-01,1.163e-02
1.880e-02,1.904e+00,1.712e+00,1.224e+00,2.380e-01,1.580e-01,1.465e-01,1.161e-02
1.856e-02,1.906e+00,1.713e+00,1.226e+00,5.707e-02,1.114e-01,1.445e-01,1.158e-02
1.835e-02,1.908e+00,1.715e+00,1.227e+00,5.707e-02,1.114e-01,1.445e-01,1.156e-02
1.823e-02,1.908e+00,1.716e+00,1.229e+00,5.707e-02,1.114e-01,1.445e-01,1.155e-02
1.814e-02,1.909e+00,1.717e+00,1.230e+00,5.707e-02,1.114e-01,1.445e-01,1.154e-02
1.805e-02,1.910e+00,1.718e+00,1.232e+00,0.000e+00,0.000e+00,0.000e+00,1.153e-02


==> figs/quantized_NN-S_P.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.587e-01,1.942e-01,8.283e-02,0.000e+00
1.000e-01,1.035e-03,1.571e+00,8.283e-04,2.606e-01,1.941e-01,8.283e-02,2.435e-07
1.000e-01,3.085e-03,1.572e+00,1.657e-03,2.594e-01,1.935e-01,8.283e-02,2.142e-06
9.999e-02,5.438e-03,1.573e+00,2.485e-03,2.573e-01,1.922e-01,8.283e-02,6.576e-06
9.999e-02,7.878e-03,1.574e+00,3.313e-03,2.550e-01,1.901e-01,8.283e-02,1.377e-05
9.997e-02,1.034e-02,1.576e+00,4.141e-03,2.526e-01,1.870e-01,8.283e-02,2.381e-05
9.996e-02,1.279e-02,1.577e+00,4.970e-03,2.501e-01,1.831e-01,8.283e-02,3.680e-05
9.994e-02,1.525e-02,1.578e+00,5.798e-03,2.507e-01,7.486e-03,8.819e-02,5.288e-05
9.992e-02,1.772e-02,1.579e+00,6.680e-03,2.486e-01,1.759e-03,8.819e-02,7.190e-05
9.990e-02,2.022e-02,1.580e+00,7.562e-03,2.464e-01,-4.349e-03,8.819e-02,9.217e-05
9.988e-02,2.270e-02,1.580e+00,8.444e-03,2.294e-01,-1.347e-01,1.270e-01,1.126e-04
9.986e-02,2.510e-02,1.579e+00,9.714e-03,2.298e-01,-1.405e-01,1.270e-01,1.318e-04
9.984e-02,2.744e-02,1.578e+00,1.098e-02,2.304e-01,-1.454e-01,1.270e-01,1.483e-04
9.983e-02,2.976e-02,1.577e+00,1.225e-02,2.459e-01,1.612e-01,1.136e-01,1.615e-04
9.981e-02,3.212e-02,1.576e+00,1.339e-02,2.457e-01,1.578e-01,1.136e-01,1.726e-04
9.980e-02,3.454e-02,1.577e+00,1.453e-02,2.304e-01,-1.564e-01,1.270e-01,1.850e-04
9.978e-02,3.692e-02,1.577e+00,1.580e-02,2.309e-01,-1.605e-01,1.270e-01,1.987e-04
9.977e-02,3.925e-02,1.576e+00,1.707e-02,2.434e-01,1.361e-01,5.134e-02,2.104e-04
9.976e-02,4.163e-02,1.576e+00,1.758e-02,2.364e-01,1.487e-01,5.670e-02,2.202e-04
9.974e-02,4.402e-02,1.577e+00,1.815e-02,2.326e-01,1.454e-01,5.670e-02,2.310e-04
9.973e-02,4.638e-02,1.578e+00,1.872e-02,2.348e-01,-6.054e-02,8.551e-02,2.443e-04
9.971e-02,4.873e-02,1.579e+00,1.957e-02,2.329e-01,-6.526e-02,8.551e-02,2.599e-04
9.969e-02,5.108e-02,1.579e+00,2.043e-02,2.310e-01,-6.998e-02,8.551e-02,2.755e-04
9.967e-02,5.341e-02,1.578e+00,2.128e-02,2.291e-01,-7.432e-02,8.551e-02,2.898e-04
9.966e-02,5.572e-02,1.577e+00,2.214e-02,2.273e-01,-7.815e-02,8.551e-02,3.024e-04
9.964e-02,5.802e-02,1.577e+00,2.299e-02,2.196e-01,1.204e-01,5.670e-02,3.131e-04
9.963e-02,6.027e-02,1.577e+00,2.356e-02,2.163e-01,1.175e-01,5.670e-02,3.225e-04
9.962e-02,6.247e-02,1.577e+00,2.413e-02,2.249e-01,-1.186e-01,1.123e-01,3.327e-04
9.960e-02,6.469e-02,1.578e+00,2.525e-02,2.250e-01,-1.220e-01,1.123e-01,3.443e-04
9.959e-02,6.693e-02,1.577e+00,2.637e-02,2.161e-01,5.075e-02,9.757e-02,3.548e-04
9.958e-02,6.915e-02,1.576e+00,2.735e-02,2.153e-01,4.811e-02,9.757e-02,3.635e-04
9.956e-02,7.133e-02,1.577e+00,2.832e-02,2.146e-01,4.556e-02,9.757e-02,3.720e-04
9.955e-02,7.349e-02,1.577e+00,2.930e-02,2.140e-01,4.286e-02,9.757e-02,3.809e-04
9.954e-02,7.564e-02,1.577e+00,3.027e-02,2.223e-01,-1.360e-01,1.123e-01,3.906e-04
9.952e-02,7.783e-02,1.577e+00,3.140e-02,2.136e-01,3.691e-02,9.757e-02,4.007e-04
9.951e-02,8.001e-02,1.577e+00,3.237e-02,2.129e-01,3.423e-02,9.757e-02,4.095e-04
9.950e-02,8.216e-02,1.577e+00,3.335e-02,2.182e-01,-4.598e-02,1.230e-01,4.180e-04
9.948e-02,8.432e-02,1.577e+00,3.458e-02,2.191e-01,-4.855e-02,1.230e-01,4.267e-04
9.947e-02,8.651e-02,1.576e+00,3.581e-02,2.199e-01,-5.097e-02,1.230e-01,4.349e-04
9.946e-02,8.870e-02,1.576e+00,3.704e-02,2.207e-01,-5.310e-02,1.230e-01,4.421e-04
9.945e-02,9.091e-02,1.576e+00,3.827e-02,2.215e-01,-5.488e-02,1.230e-01,4.481e-04
9.944e-02,9.312e-02,1.575e+00,3.950e-02,2.222e-01,-5.629e-02,1.230e-01,4.529e-04
9.943e-02,9.535e-02,1.574e+00,4.073e-02,2.229e-01,-5.730e-02,1.230e-01,4.563e-04
9.942e-02,9.758e-02,1.574e+00,4.196e-02,2.236e-01,-5.791e-02,1.230e-01,4.584e-04
9.942e-02,9.981e-02,1.573e+00,4.319e-02,2.154e-01,-1.165e-03,5.067e-02,4.591e-04
9.941e-02,1.020e-01,1.573e+00,4.370e-02,2.118e-01,-1.136e-03,5.067e-02,4.586e-04
9.941e-02,1.042e-01,1.573e+00,4.420e-02,2.024e-01,9.403e-03,1.029e-01,4.576e-04
9.940e-02,1.063e-01,1.573e+00,4.523e-02,2.023e-01,9.775e-03,1.029e-01,4.563e-04
9.940e-02,1.083e-01,1.573e+00,4.626e-02,2.023e-01,1.015e-02,1.029e-01,4.551e-04
9.939e-02,1.104e-01,1.573e+00,4.729e-02,2.024e-01,1.051e-02,1.029e-01,4.539e-04
9.939e-02,1.124e-01,1.573e+00,4.832e-02,2.025e-01,1.084e-02,1.029e-01,4.528e-04
9.938e-02,1.144e-01,1.573e+00,4.935e-02,2.025e-01,1.113e-02,1.029e-01,4.518e-04
9.938e-02,1.165e-01,1.573e+00,5.038e-02,2.026e-01,1.140e-02,1.029e-01,4.509e-04
9.937e-02,1.185e-01,1.573e+00,5.141e-02,2.027e-01,1.162e-02,1.029e-01,4.502e-04
9.937e-02,1.205e-01,1.574e+00,5.244e-02,2.027e-01,1.181e-02,1.029e-01,4.496e-04
9.936e-02,1.226e-01,1.574e+00,5.347e-02,2.028e-01,1.196e-02,1.029e-01,4.491e-04
9.936e-02,1.246e-01,1.574e+00,5.450e-02,2.147e-01,4.312e-02,1.076e-01,4.487e-04
9.935e-02,1.267e-01,1.574e+00,5.557e-02,2.149e-01,4.316e-02,1.076e-01,4.486e-04
9.934e-02,1.288e-01,1.574e+00,5.665e-02,2.150e-01,4.302e-02,1.076e-01,4.491e-04
9.934e-02,1.310e-01,1.575e+00,5.772e-02,2.150e-01,4.266e-02,1.076e-01,4.503e-04
9.933e-02,1.331e-01,1.575e+00,5.880e-02,2.150e-01,4.205e-02,1.076e-01,4.523e-04
9.932e-02,1.353e-01,1.576e+00,5.988e-02,2.149e-01,4.120e-02,1.076e-01,4.551e-04
9.930e-02,1.374e-01,1.576e+00,6.095e-02,2.149e-01,4.012e-02,1.076e-01,4.588e-04
9.929e-02,1.396e-01,1.577e+00,6.203e-02,2.149e-01,3.880e-02,1.076e-01,4.632e-04
9.928e-02,1.417e-01,1.577e+00,6.311e-02,2.149e-01,3.725e-02,1.076e-01,4.683e-04
9.927e-02,1.439e-01,1.577e+00,6.418e-02,2.148e-01,-8.873e-02,1.170e-01,4.742e-04
9.925e-02,1.460e-01,1.577e+00,6.535e-02,1.946e-01,4.400e-02,1.331e-01,4.804e-04
9.924e-02,1.481e-01,1.577e+00,6.668e-02,1.964e-01,4.248e-02,1.331e-01,4.857e-04
9.923e-02,1.501e-01,1.577e+00,6.801e-02,2.191e-01,-9.358e-02,1.170e-01,4.909e-04
9.921e-02,1.522e-01,1.577e+00,6.918e-02,2.169e-01,-2.068e-03,8.953e-02,4.965e-04
9.920e-02,1.543e-01,1.577e+00,7.008e-02,2.158e-01,-3.577e-03,8.953e-02,5.014e-04
9.919e-02,1.565e-01,1.577e+00,7.097e-02,2.147e-01,-4.931e-03,8.953e-02,5.058e-04
9.918e-02,1.587e-01,1.577e+00,7.187e-02,2.136e-01,-6.191e-03,8.953e-02,5.098e-04
9.916e-02,1.608e-01,1.577e+00,7.276e-02,2.125e-01,-7.370e-03,8.953e-02,5.136e-04
9.915e-02,1.629e-01,1.576e+00,7.366e-02,2.114e-01,-8.469e-03,8.953e-02,5.171e-04
9.914e-02,1.651e-01,1.576e+00,7.455e-02,2.104e-01,2.157e-02,8.283e-02,5.204e-04
9.913e-02,1.672e-01,1.576e+00,7.538e-02,2.090e-01,2.060e-02,8.283e-02,5.234e-04
9.911e-02,1.693e-01,1.577e+00,7.621e-02,2.076e-01,1.960e-02,8.283e-02,5.266e-04
9.910e-02,1.714e-01,1.577e+00,7.704e-02,2.063e-01,1.852e-02,8.283e-02,5.299e-04
9.909e-02,1.735e-01,1.577e+00,7.787e-02,2.050e-01,1.737e-02,8.283e-02,5.336e-04
9.908e-02,1.755e-01,1.577e+00,7.870e-02,2.038e-01,1.614e-02,8.283e-02,5.375e-04
9.906e-02,1.776e-01,1.577e+00,7.952e-02,2.026e-01,-1.663e-01,9.489e-02,5.417e-04
9.905e-02,1.796e-01,1.577e+00,8.047e-02,2.021e-01,1.368e-02,8.283e-02,5.454e-04
9.904e-02,1.817e-01,1.576e+00,8.130e-02,2.010e-01,1.300e-02,8.283e-02,5.475e-04
9.903e-02,1.837e-01,1.576e+00,8.213e-02,1.998e-01,1.253e-02,8.283e-02,5.489e-04
9.902e-02,1.857e-01,1.576e+00,8.296e-02,1.928e-01,-3.443e-03,9.556e-02,5.502e-04
9.901e-02,1.877e-01,1.576e+00,8.391e-02,1.926e-01,-3.843e-03,9.556e-02,5.515e-04
9.900e-02,1.896e-01,1.576e+00,8.487e-02,1.925e-01,-4.208e-03,9.556e-02,5.527e-04
9.899e-02,1.916e-01,1.576e+00,8.582e-02,1.924e-01,-4.527e-03,9.556e-02,5.538e-04
9.898e-02,1.935e-01,1.576e+00,8.678e-02,1.923e-01,-4.795e-03,9.556e-02,5.546e-04
9.897e-02,1.954e-01,1.576e+00,8.774e-02,2.041e-01,1.668e-04,1.197e-01,5.553e-04
9.896e-02,1.974e-01,1.576e+00,8.893e-02,2.053e-01,6.572e-05,1.197e-01,5.559e-04
9.895e-02,1.994e-01,1.576e+00,9.013e-02,2.064e-01,-8.681e-06,1.197e-01,5.563e-04
9.893e-02,2.015e-01,1.576e+00,9.133e-02,2.073e-01,-5.450e-05,1.197e-01,5.566e-04
9.892e-02,2.036e-01,1.576e+00,9.252e-02,2.083e-01,-7.053e-05,1.197e-01,5.568e-04
9.891e-02,2.056e-01,1.576e+00,9.372e-02,1.617e-01,-1.243e-01,1.425e-01,5.569e-04
9.890e-02,2.075e-01,1.575e+00,9.514e-02,2.002e-01,-2.570e-02,9.020e-02,5.565e-04
9.890e-02,2.094e-01,1.575e+00,9.605e-02,2.000e-01,-2.519e-02,9.020e-02,5.548e-04
9.889e-02,2.114e-01,1.574e+00,9.695e-02,1.994e-01,-2.437e-02,9.020e-02,5.520e-04
9.888e-02,2.134e-01,1.574e+00,9.785e-02,1.989e-01,-2.332e-02,9.020e-02,5.484e-04
9.887e-02,2.154e-01,1.574e+00,9.875e-02,1.983e-01,-2.208e-02,9.020e-02,5.442e-04
9.887e-02,2.173e-01,1.574e+00,9.965e-02,1.977e-01,-2.066e-02,9.020e-02,5.394e-04
9.886e-02,2.193e-01,1.573e+00,1.006e-01,1.971e-01,-1.908e-02,9.020e-02,5.340e-04
9.886e-02,2.213e-01,1.573e+00,1.015e-01,1.965e-01,-1.735e-02,9.020e-02,5.282e-04
9.885e-02,2.233e-01,1.573e+00,1.024e-01,1.960e-01,-1.548e-02,9.020e-02,5.218e-04
9.885e-02,2.253e-01,1.573e+00,1.033e-01,1.955e-01,-1.348e-02,9.020e-02,5.151e-04
9.884e-02,2.272e-01,1.573e+00,1.042e-01,2.009e-01,5.592e-02,1.110e-01,5.079e-04
9.884e-02,2.292e-01,1.573e+00,1.053e-01,2.015e-01,5.818e-02,1.110e-01,5.005e-04
9.884e-02,2.312e-01,1.573e+00,1.064e-01,2.021e-01,6.029e-02,1.110e-01,4.936e-04
9.883e-02,2.332e-01,1.574e+00,1.075e-01,2.027e-01,6.213e-02,1.110e-01,4.875e-04
9.882e-02,2.353e-01,1.575e+00,1.086e-01,2.032e-01,6.366e-02,1.110e-01,4.825e-04
9.882e-02,2.373e-01,1.575e+00,1.097e-01,2.038e-01,6.485e-02,1.110e-01,4.786e-04
9.881e-02,2.393e-01,1.576e+00,1.108e-01,2.043e-01,6.569e-02,1.110e-01,4.759e-04
9.879e-02,2.414e-01,1.576e+00,1.119e-01,2.047e-01,6.617e-02,1.110e-01,4.744e-04
9.878e-02,2.434e-01,1.577e+00,1.130e-01,2.052e-01,6.627e-02,1.110e-01,4.741e-04
9.877e-02,2.455e-01,1.578e+00,1.142e-01,2.086e-01,-1.773e-01,1.157e-01,4.751e-04
9.875e-02,2.476e-01,1.577e+00,1.153e-01,1.707e-01,-1.984e-01,1.431e-01,4.766e-04
9.874e-02,2.495e-01,1.576e+00,1.167e-01,2.091e-01,1.021e-01,1.203e-01,4.760e-04
9.873e-02,2.514e-01,1.575e+00,1.179e-01,2.104e-01,1.031e-01,1.203e-01,4.729e-04
9.872e-02,2.535e-01,1.576e+00,1.191e-01,2.114e-01,1.041e-01,1.203e-01,4.698e-04
9.871e-02,2.556e-01,1.577e+00,1.203e-01,2.123e-01,1.046e-01,1.203e-01,4.680e-04
9.870e-02,2.577e-01,1.578e+00,1.216e-01,2.131e-01,-1.179e-01,6.139e-02,4.682e-04
9.868e-02,2.598e-01,1.578e+00,1.222e-01,2.104e-01,-1.185e-01,6.139e-02,4.697e-04
9.867e-02,2.620e-01,1.577e+00,1.228e-01,2.106e-01,1.245e-01,5.737e-02,4.701e-04
9.866e-02,2.641e-01,1.577e+00,1.234e-01,2.077e-01,1.246e-01,5.737e-02,4.692e-04
9.864e-02,2.662e-01,1.578e+00,1.239e-01,2.019e-01,-1.188e-01,6.139e-02,4.692e-04
9.863e-02,2.682e-01,1.578e+00,1.245e-01,2.053e-01,-2.124e-01,8.819e-02,4.705e-04
9.861e-02,2.703e-01,1.577e+00,1.254e-01,2.014e-01,2.563e-02,1.217e-01,4.704e-04
9.860e-02,2.723e-01,1.576e+00,1.266e-01,2.025e-01,2.649e-02,1.217e-01,4.678e-04
9.859e-02,2.744e-01,1.576e+00,1.279e-01,2.037e-01,2.761e-02,1.217e-01,4.642e-04
9.858e-02,2.764e-01,1.576e+00,1.291e-01,2.048e-01,2.872e-02,1.217e-01,4.607e-04
9.857e-02,2.784e-01,1.576e+00,1.303e-01,2.059e-01,2.973e-02,1.217e-01,4.575e-04
9.856e-02,2.805e-01,1.577e+00,1.315e-01,2.070e-01,3.061e-02,1.217e-01,4.547e-04
9.854e-02,2.826e-01,1.577e+00,1.327e-01,2.080e-01,3.134e-02,1.217e-01,4.525e-04
9.853e-02,2.846e-01,1.577e+00,1.339e-01,2.120e-01,-2.061e-01,8.819e-02,4.507e-04
9.852e-02,2.867e-01,1.577e+00,1.348e-01,2.079e-01,3.248e-02,1.217e-01,4.486e-04
9.851e-02,2.888e-01,1.576e+00,1.360e-01,1.852e-01,-7.666e-03,1.344e-01,4.446e-04
9.850e-02,2.908e-01,1.576e+00,1.374e-01,1.872e-01,-6.214e-03,1.344e-01,4.401e-04
9.849e-02,2.927e-01,1.576e+00,1.387e-01,1.894e-01,-4.722e-03,1.344e-01,4.354e-04
9.848e-02,2.946e-01,1.576e+00,1.401e-01,1.917e-01,-3.170e-03,1.344e-01,4.305e-04
9.847e-02,2.965e-01,1.576e+00,1.414e-01,1.940e-01,-1.555e-03,1.344e-01,4.254e-04
9.846e-02,2.985e-01,1.576e+00,1.428e-01,1.962e-01,1.193e-04,1.344e-01,4.201e-04
9.845e-02,3.004e-01,1.576e+00,1.441e-01,1.983e-01,1.847e-03,1.344e-01,4.146e-04
9.844e-02,3.024e-01,1.576e+00,1.454e-01,2.004e-01,3.620e-03,1.344e-01,4.089e-04
9.843e-02,3.044e-01,1.576e+00,1.468e-01,2.024e-01,5.428e-03,1.344e-01,4.031e-04
9.842e-02,3.064e-01,1.576e+00,1.481e-01,2.310e-01,5.902e-02,5.268e-02,3.972e-04
9.841e-02,3.085e-01,1.576e+00,1.487e-01,2.188e-01,4.006e-02,9.288e-02,3.911e-04
9.840e-02,3.108e-01,1.576e+00,1.496e-01,2.177e-01,4.171e-02,9.288e-02,3.854e-04
9.839e-02,3.130e-01,1.577e+00,1.505e-01,2.166e-01,4.312e-02,9.288e-02,3.806e-04
9.837e-02,3.151e-01,1.577e+00,1.514e-01,2.156e-01,4.427e-02,9.288e-02,3.766e-04
9.836e-02,3.173e-01,1.578e+00,1.524e-01,2.234e-01,-1.463e-01,9.355e-02,3.735e-04
9.835e-02,3.195e-01,1.577e+00,1.533e-01,2.135e-01,4.604e-02,9.288e-02,3.705e-04
9.833e-02,3.217e-01,1.577e+00,1.542e-01,2.125e-01,4.728e-02,9.288e-02,3.662e-04
9.832e-02,3.238e-01,1.577e+00,1.552e-01,2.115e-01,4.853e-02,9.288e-02,3.619e-04
9.830e-02,3.260e-01,1.578e+00,1.561e-01,2.195e-01,-1.419e-01,9.355e-02,3.583e-04
9.829e-02,3.281e-01,1.577e+00,1.570e-01,2.067e-01,6.097e-02,1.016e-01,3.548e-04
9.828e-02,3.303e-01,1.577e+00,1.581e-01,2.063e-01,6.234e-02,1.016e-01,3.501e-04
9.826e-02,3.324e-01,1.577e+00,1.591e-01,2.090e-01,-1.175e-01,9.422e-02,3.457e-04
9.825e-02,3.344e-01,1.577e+00,1.600e-01,2.054e-01,6.484e-02,1.016e-01,3.417e-04
9.824e-02,3.365e-01,1.577e+00,1.610e-01,2.052e-01,6.630e-02,1.016e-01,3.368e-04
9.822e-02,3.386e-01,1.577e+00,1.620e-01,2.080e-01,-1.135e-01,9.422e-02,3.322e-04
9.821e-02,3.407e-01,1.577e+00,1.630e-01,2.044e-01,6.888e-02,1.016e-01,3.281e-04
9.820e-02,3.427e-01,1.577e+00,1.640e-01,2.042e-01,7.033e-02,1.016e-01,3.232e-04
9.818e-02,3.448e-01,1.578e+00,1.650e-01,2.070e-01,-1.095e-01,9.422e-02,3.188e-04
9.817e-02,3.468e-01,1.577e+00,1.660e-01,2.064e-01,-1.083e-01,9.422e-02,3.148e-04
9.816e-02,3.489e-01,1.577e+00,1.669e-01,2.087e-01,1.002e-01,1.217e-01,3.096e-04
9.814e-02,3.510e-01,1.577e+00,1.681e-01,2.097e-01,1.022e-01,1.217e-01,3.030e-04
9.813e-02,3.531e-01,1.577e+00,1.693e-01,2.106e-01,1.041e-01,1.217e-01,2.970e-04
9.812e-02,3.552e-01,1.578e+00,1.705e-01,1.700e-01,-1.016e-01,1.418e-01,2.926e-04
9.810e-02,3.571e-01,1.578e+00,1.720e-01,1.725e-01,-1.006e-01,1.418e-01,2.897e-04
9.809e-02,3.589e-01,1.578e+00,1.734e-01,1.755e-01,-9.951e-02,1.418e-01,2.864e-04
9.808e-02,3.607e-01,1.577e+00,1.748e-01,2.202e-01,9.354e-02,6.541e-02,2.816e-04
9.807e-02,3.626e-01,1.577e+00,1.755e-01,2.182e-01,9.547e-02,6.541e-02,2.749e-04
9.805e-02,3.647e-01,1.577e+00,1.761e-01,2.157e-01,9.740e-02,6.541e-02,2.682e-04
9.804e-02,3.669e-01,1.578e+00,1.768e-01,2.190e-01,-5.119e-02,6.943e-02,2.629e-04
9.802e-02,3.691e-01,1.578e+00,1.775e-01,2.077e-01,-3.974e-02,1.284e-01,2.589e-04
9.801e-02,3.712e-01,1.578e+00,1.787e-01,2.088e-01,-3.847e-02,1.284e-01,2.548e-04
9.799e-02,3.733e-01,1.578e+00,1.800e-01,2.101e-01,-3.699e-02,1.284e-01,2.500e-04
9.798e-02,3.754e-01,1.577e+00,1.813e-01,2.114e-01,-3.526e-02,1.284e-01,2.444e-04
9.796e-02,3.775e-01,1.577e+00,1.826e-01,2.126e-01,1.272e-01,1.016e-01,2.379e-04
9.795e-02,3.797e-01,1.577e+00,1.836e-01,2.122e-01,-3.120e-02,1.284e-01,2.310e-04
9.794e-02,3.818e-01,1.578e+00,1.849e-01,2.134e-01,-2.935e-02,1.284e-01,2.250e-04
9.792e-02,3.839e-01,1.578e+00,1.862e-01,2.146e-01,-2.750e-02,1.284e-01,2.189e-04
9.791e-02,3.861e-01,1.577e+00,1.875e-01,2.187e-01,4.180e-02,1.110e-01,2.124e-04
9.789e-02,3.882e-01,1.577e+00,1.886e-01,2.187e-01,4.392e-02,1.110e-01,2.053e-04
9.788e-02,3.904e-01,1.578e+00,1.897e-01,2.187e-01,4.598e-02,1.110e-01,1.984e-04
9.786e-02,3.926e-01,1.578e+00,1.908e-01,2.187e-01,4.783e-02,1.110e-01,1.922e-04
9.785e-02,3.948e-01,1.579e+00,1.919e-01,2.186e-01,4.943e-02,1.110e-01,1.869e-04
9.783e-02,3.970e-01,1.579e+00,1.930e-01,2.186e-01,5.077e-02,1.110e-01,1.824e-04
9.781e-02,3.992e-01,1.580e+00,1.941e-01,2.185e-01,5.182e-02,1.110e-01,1.789e-04
9.779e-02,4.014e-01,1.580e+00,1.952e-01,2.185e-01,5.258e-02,1.110e-01,1.764e-04
9.777e-02,4.036e-01,1.581e+00,1.963e-01,2.185e-01,5.304e-02,1.110e-01,1.749e-04
9.775e-02,4.058e-01,1.581e+00,1.974e-01,2.184e-01,5.318e-02,1.110e-01,1.743e-04
9.772e-02,4.080e-01,1.582e+00,1.986e-01,2.184e-01,5.302e-02,1.110e-01,1.749e-04
9.770e-02,4.102e-01,1.582e+00,1.997e-01,2.242e-01,7.842e-02,1.270e-01,1.765e-04
9.767e-02,4.124e-01,1.583e+00,2.009e-01,2.191e-01,1.139e-01,8.417e-02,1.792e-04
9.764e-02,4.146e-01,1.584e+00,2.018e-01,2.174e-01,1.125e-01,8.417e-02,1.835e-04
9.761e-02,4.168e-01,1.585e+00,2.026e-01,2.158e-01,1.106e-01,8.417e-02,1.898e-04
9.758e-02,4.190e-01,1.586e+00,2.035e-01,2.142e-01,1.080e-01,8.417e-02,1.983e-04
9.755e-02,4.211e-01,1.587e+00,2.043e-01,2.127e-01,1.047e-01,8.417e-02,2.090e-04
9.751e-02,4.233e-01,1.588e+00,2.051e-01,2.112e-01,1.008e-01,8.417e-02,2.218e-04
9.748e-02,4.254e-01,1.589e+00,2.060e-01,2.097e-01,9.625e-02,8.417e-02,2.367e-04
9.744e-02,4.275e-01,1.590e+00,2.068e-01,2.083e-01,9.114e-02,8.417e-02,2.535e-04
9.739e-02,4.296e-01,1.591e+00,2.077e-01,2.070e-01,8.548e-02,8.417e-02,2.721e-04
9.735e-02,4.317e-01,1.592e+00,2.085e-01,2.027e-01,-2.420e-02,1.076e-01,2.925e-04
9.731e-02,4.338e-01,1.592e+00,2.096e-01,2.028e-01,-3.063e-02,1.076e-01,3.139e-04
9.726e-02,4.358e-01,1.592e+00,2.107e-01,2.030e-01,-3.705e-02,1.076e-01,3.354e-04
9.722e-02,4.378e-01,1.592e+00,2.117e-01,2.032e-01,-4.330e-02,1.076e-01,3.562e-04
9.717e-02,4.399e-01,1.592e+00,2.128e-01,2.034e-01,-4.933e-02,1.076e-01,3.764e-04
9.713e-02,4.419e-01,1.591e+00,2.139e-01,2.036e-01,-5.508e-02,1.076e-01,3.956e-04
9.709e-02,4.440e-01,1.591e+00,2.150e-01,2.038e-01,-6.052e-02,1.076e-01,4.137e-04
9.705e-02,4.460e-01,1.590e+00,2.160e-01,2.040e-01,-6.560e-02,1.076e-01,4.307e-04
9.701e-02,4.480e-01,1.590e+00,2.171e-01,2.041e-01,-7.029e-02,1.076e-01,4.463e-04
9.697e-02,4.501e-01,1.589e+00,2.182e-01,2.043e-01,-7.455e-02,1.076e-01,4.606e-04
9.694e-02,4.521e-01,1.588e+00,2.193e-01,1.540e-01,-1.353e-01,1.431e-01,4.733e-04
9.691e-02,4.540e-01,1.587e+00,2.207e-01,1.569e-01,-1.381e-01,1.431e-01,4.831e-04
9.688e-02,4.556e-01,1.586e+00,2.221e-01,1.604e-01,-1.400e-01,1.431e-01,4.900e-04
9.686e-02,4.572e-01,1.585e+00,2.236e-01,8.383e-02,-2.292e-01,1.438e-01,4.944e-04
9.684e-02,4.585e-01,1.583e+00,2.250e-01,8.838e-02,-2.296e-01,1.438e-01,4.961e-04
9.683e-02,4.595e-01,1.581e+00,2.264e-01,2.302e-01,-7.389e-02,7.680e-02,4.953e-04
9.682e-02,4.610e-01,1.579e+00,2.272e-01,2.302e-01,-7.258e-02,7.680e-02,4.910e-04
9.680e-02,4.631e-01,1.578e+00,2.280e-01,2.284e-01,-7.008e-02,7.680e-02,4.824e-04
9.678e-02,4.653e-01,1.577e+00,2.287e-01,2.262e-01,-6.677e-02,7.680e-02,4.712e-04
9.677e-02,4.676e-01,1.577e+00,2.295e-01,2.239e-01,5.100e-02,8.417e-02,4.579e-04
9.676e-02,4.698e-01,1.576e+00,2.304e-01,2.221e-01,5.530e-02,8.417e-02,4.433e-04
9.675e-02,4.721e-01,1.577e+00,2.312e-01,2.143e-01,8.024e-02,9.958e-02,4.290e-04
9.673e-02,4.743e-01,1.577e+00,2.322e-01,2.195e-01,6.540e-03,1.130e-01,4.158e-04
9.672e-02,4.765e-01,1.578e+00,2.333e-01,2.195e-01,1.014e-02,1.130e-01,4.038e-04
9.670e-02,4.787e-01,1.578e+00,2.345e-01,2.195e-01,1.362e-02,1.130e-01,3.922e-04
9.669e-02,4.809e-01,1.578e+00,2.356e-01,2.195e-01,1.703e-02,1.130e-01,3.808e-04
9.667e-02,4.831e-01,1.578e+00,2.367e-01,2.195e-01,2.039e-02,1.130e-01,3.696e-04
9.665e-02,4.853e-01,1.578e+00,2.378e-01,2.195e-01,2.367e-02,1.130e-01,3.587e-04
9.664e-02,4.875e-01,1.579e+00,2.390e-01,2.195e-01,2.687e-02,1.130e-01,3.480e-04
9.662e-02,4.897e-01,1.579e+00,2.401e-01,2.195e-01,2.996e-02,1.130e-01,3.377e-04
9.660e-02,4.919e-01,1.579e+00,2.412e-01,2.194e-01,3.291e-02,1.130e-01,3.279e-04
9.658e-02,4.941e-01,1.579e+00,2.424e-01,1.927e-01,-3.157e-02,1.364e-01,3.185e-04
9.656e-02,4.962e-01,1.579e+00,2.437e-01,1.944e-01,-2.894e-02,1.364e-01,3.100e-04
9.655e-02,4.982e-01,1.579e+00,2.451e-01,1.964e-01,-2.634e-02,1.364e-01,3.015e-04
9.653e-02,5.001e-01,1.579e+00,2.465e-01,1.984e-01,-2.360e-02,1.364e-01,2.926e-04
9.651e-02,5.021e-01,1.579e+00,2.478e-01,2.004e-01,-2.066e-02,1.364e-01,2.831e-04
9.650e-02,5.041e-01,1.579e+00,2.492e-01,2.024e-01,-1.753e-02,1.364e-01,2.728e-04
9.648e-02,5.061e-01,1.578e+00,2.505e-01,2.043e-01,-1.422e-02,1.364e-01,2.620e-04
9.647e-02,5.081e-01,1.578e+00,2.519e-01,2.061e-01,-1.073e-02,1.364e-01,2.505e-04
9.645e-02,5.102e-01,1.578e+00,2.533e-01,2.286e-01,6.020e-02,6.273e-02,2.385e-04
9.644e-02,5.124e-01,1.578e+00,2.539e-01,2.258e-01,6.396e-02,6.273e-02,2.257e-04
9.642e-02,5.146e-01,1.579e+00,2.545e-01,2.257e-01,5.730e-02,8.082e-02,2.131e-04
9.640e-02,5.169e-01,1.579e+00,2.553e-01,2.236e-01,6.071e-02,8.082e-02,2.015e-04
9.638e-02,5.191e-01,1.580e+00,2.561e-01,2.215e-01,6.376e-02,8.082e-02,1.911e-04
9.636e-02,5.213e-01,1.580e+00,2.570e-01,2.195e-01,6.643e-02,8.082e-02,1.820e-04
9.634e-02,5.236e-01,1.581e+00,2.578e-01,2.175e-01,6.870e-02,8.082e-02,1.742e-04
9.632e-02,5.258e-01,1.582e+00,2.586e-01,2.156e-01,7.054e-02,8.082e-02,1.678e-04
9.629e-02,5.279e-01,1.583e+00,2.594e-01,2.138e-01,7.197e-02,8.082e-02,1.628e-04
9.626e-02,5.301e-01,1.583e+00,2.602e-01,2.120e-01,7.296e-02,8.082e-02,1.592e-04
9.624e-02,5.322e-01,1.584e+00,2.610e-01,2.103e-01,7.352e-02,8.082e-02,1.571e-04
9.621e-02,5.344e-01,1.585e+00,2.618e-01,2.086e-01,-1.951e-02,1.016e-01,1.564e-04
9.618e-02,5.365e-01,1.585e+00,2.628e-01,2.081e-01,-1.967e-02,1.016e-01,1.569e-04
9.615e-02,5.386e-01,1.585e+00,2.638e-01,2.077e-01,-1.986e-02,1.016e-01,1.574e-04
9.612e-02,5.407e-01,1.585e+00,2.649e-01,2.074e-01,-1.995e-02,1.016e-01,1.577e-04
9.609e-02,5.427e-01,1.585e+00,2.659e-01,2.070e-01,-1.989e-02,1.016e-01,1.574e-04
9.606e-02,5.448e-01,1.584e+00,2.669e-01,2.066e-01,-1.968e-02,1.016e-01,1.567e-04
9.603e-02,5.469e-01,1.584e+00,2.679e-01,2.063e-01,-1.932e-02,1.016e-01,1.554e-04
9.601e-02,5.490e-01,1.584e+00,2.689e-01,2.059e-01,-1.879e-02,1.016e-01,1.536e-04
9.598e-02,5.510e-01,1.584e+00,2.699e-01,2.056e-01,-1.810e-02,1.016e-01,1.512e-04
9.595e-02,5.531e-01,1.584e+00,2.709e-01,2.053e-01,-1.727e-02,1.016e-01,1.484e-04
9.593e-02,5.552e-01,1.584e+00,2.720e-01,-8.860e-02,-8.874e-02,1.465e-01,1.450e-04
9.591e-02,5.560e-01,1.583e+00,2.734e-01,-8.262e-02,-8.800e-02,1.465e-01,1.435e-04
9.592e-02,5.556e-01,1.582e+00,2.749e-01,-7.312e-02,-8.790e-02,1.465e-01,1.444e-04
9.593e-02,5.550e-01,1.581e+00,2.764e-01,-6.273e-02,-8.823e-02,1.465e-01,1.466e-04
9.593e-02,5.543e-01,1.581e+00,2.778e-01,-5.229e-02,-8.886e-02,1.465e-01,1.494e-04
9.594e-02,5.537e-01,1.580e+00,2.793e-01,2.575e-01,1.277e-01,7.278e-02,1.525e-04
9.593e-02,5.545e-01,1.580e+00,2.800e-01,2.595e-01,1.290e-01,7.278e-02,1.483e-04
9.591e-02,5.564e-01,1.580e+00,2.807e-01,2.577e-01,1.322e-01,7.278e-02,1.374e-04
9.589e-02,5.588e-01,1.581e+00,2.815e-01,2.548e-01,1.357e-01,7.278e-02,1.259e-04
9.587e-02,5.613e-01,1.582e+00,2.822e-01,2.516e-01,1.387e-01,7.278e-02,1.158e-04
9.584e-02,5.638e-01,1.583e+00,2.829e-01,2.484e-01,1.410e-01,7.278e-02,1.079e-04
9.581e-02,5.662e-01,1.584e+00,2.837e-01,2.421e-01,7.007e-02,6.273e-02,1.026e-04
9.577e-02,5.687e-01,1.585e+00,2.843e-01,2.384e-01,7.081e-02,6.273e-02,9.989e-05
9.574e-02,5.711e-01,1.586e+00,2.849e-01,2.347e-01,7.093e-02,6.273e-02,9.919e-05
9.570e-02,5.735e-01,1.586e+00,2.855e-01,2.312e-01,7.055e-02,6.273e-02,1.001e-04
9.566e-02,5.758e-01,1.587e+00,2.862e-01,2.218e-01,1.215e-01,1.177e-01,1.026e-04
9.562e-02,5.781e-01,1.588e+00,2.873e-01,2.217e-01,1.202e-01,1.177e-01,1.067e-04
9.558e-02,5.804e-01,1.589e+00,2.885e-01,2.218e-01,1.184e-01,1.177e-01,1.130e-04
9.554e-02,5.826e-01,1.590e+00,2.897e-01,2.219e-01,1.158e-01,1.177e-01,1.216e-04
9.550e-02,5.848e-01,1.592e+00,2.909e-01,2.219e-01,1.124e-01,1.177e-01,1.327e-04
9.545e-02,5.871e-01,1.593e+00,2.920e-01,2.220e-01,1.084e-01,1.177e-01,1.462e-04
9.540e-02,5.893e-01,1.594e+00,2.932e-01,2.221e-01,1.036e-01,1.177e-01,1.622e-04
9.535e-02,5.915e-01,1.595e+00,2.944e-01,2.222e-01,9.811e-02,1.177e-01,1.805e-04
9.529e-02,5.937e-01,1.596e+00,2.956e-01,2.223e-01,9.197e-02,1.177e-01,2.009e-04
9.523e-02,5.960e-01,1.597e+00,2.968e-01,2.075e-01,-7.964e-03,1.371e-01,2.235e-04
9.518e-02,5.981e-01,1.598e+00,2.981e-01,2.089e-01,-1.499e-02,1.371e-01,2.471e-04
9.512e-02,6.003e-01,1.598e+00,2.995e-01,2.104e-01,-2.196e-02,1.371e-01,2.705e-04
9.506e-02,6.024e-01,1.597e+00,3.009e-01,2.119e-01,-2.886e-02,1.371e-01,2.936e-04
9.501e-02,6.045e-01,1.597e+00,3.022e-01,2.134e-01,-3.564e-02,1.371e-01,3.163e-04
9.495e-02,6.066e-01,1.597e+00,3.036e-01,2.149e-01,-4.226e-02,1.371e-01,3.385e-04
9.490e-02,6.087e-01,1.597e+00,3.050e-01,2.163e-01,-4.867e-02,1.371e-01,3.600e-04
9.484e-02,6.109e-01,1.596e+00,3.063e-01,2.325e-01,7.269e-03,9.154e-02,3.807e-04
9.478e-02,6.131e-01,1.596e+00,3.073e-01,2.310e-01,1.115e-03,9.154e-02,4.011e-04
9.473e-02,6.154e-01,1.596e+00,3.082e-01,2.324e-01,-5.685e-02,9.623e-02,4.216e-04
9.467e-02,6.177e-01,1.596e+00,3.091e-01,2.309e-01,-6.298e-02,9.623e-02,4.420e-04
9.461e-02,6.201e-01,1.595e+00,3.101e-01,2.294e-01,-6.881e-02,9.623e-02,4.612e-04
9.456e-02,6.224e-01,1.594e+00,3.111e-01,2.280e-01,-7.417e-02,9.623e-02,4.790e-04
9.450e-02,6.247e-01,1.594e+00,3.120e-01,2.266e-01,-7.901e-02,9.623e-02,4.950e-04
9.445e-02,6.270e-01,1.593e+00,3.130e-01,2.253e-01,-8.328e-02,9.623e-02,5.090e-04
9.440e-02,6.292e-01,1.592e+00,3.140e-01,2.239e-01,-8.695e-02,9.623e-02,5.211e-04
9.435e-02,6.315e-01,1.591e+00,3.149e-01,2.227e-01,-8.999e-02,9.623e-02,5.311e-04
9.431e-02,6.337e-01,1.591e+00,3.159e-01,2.214e-01,-9.240e-02,9.623e-02,5.390e-04
9.426e-02,6.360e-01,1.590e+00,3.168e-01,2.172e-01,9.359e-03,9.355e-02,5.447e-04
9.422e-02,6.382e-01,1.589e+00,3.178e-01,2.160e-01,8.169e-03,9.355e-02,5.485e-04
9.418e-02,6.403e-01,1.589e+00,3.187e-01,2.147e-01,7.200e-03,9.355e-02,5.516e-04
9.414e-02,6.425e-01,1.589e+00,3.196e-01,2.136e-01,6.292e-03,9.355e-02,5.544e-04
9.411e-02,6.447e-01,1.589e+00,3.206e-01,2.124e-01,5.401e-03,9.355e-02,5.572e-04
9.407e-02,6.468e-01,1.589e+00,3.215e-01,2.113e-01,4.520e-03,9.355e-02,5.600e-04
9.403e-02,6.489e-01,1.589e+00,3.225e-01,2.103e-01,3.648e-03,9.355e-02,5.628e-04
9.399e-02,6.511e-01,1.589e+00,3.234e-01,2.092e-01,2.790e-03,9.355e-02,5.655e-04
9.395e-02,6.532e-01,1.589e+00,3.243e-01,2.082e-01,1.951e-03,9.355e-02,5.681e-04
9.391e-02,6.553e-01,1.589e+00,3.253e-01,2.073e-01,1.136e-03,9.355e-02,5.707e-04
9.387e-02,6.573e-01,1.589e+00,3.262e-01,9.068e-02,-7.211e-02,1.438e-01,5.731e-04
9.384e-02,6.589e-01,1.589e+00,3.276e-01,9.407e-02,-7.245e-02,1.438e-01,5.748e-04
9.382e-02,6.601e-01,1.588e+00,3.291e-01,9.885e-02,-7.242e-02,1.438e-01,5.754e-04
9.380e-02,6.611e-01,1.588e+00,3.305e-01,1.040e-01,-7.218e-02,1.438e-01,5.752e-04
9.379e-02,6.621e-01,1.587e+00,3.319e-01,2.277e-01,-7.173e-02,9.489e-02,5.743e-04
9.376e-02,6.637e-01,1.586e+00,3.329e-01,2.284e-01,-7.092e-02,9.489e-02,5.716e-04
9.373e-02,6.657e-01,1.586e+00,3.338e-01,2.276e-01,-6.942e-02,9.489e-02,5.666e-04
9.370e-02,6.679e-01,1.585e+00,3.348e-01,2.263e-01,-6.732e-02,9.489e-02,5.594e-04
9.367e-02,6.702e-01,1.584e+00,3.357e-01,2.249e-01,-6.467e-02,9.489e-02,5.504e-04
9.364e-02,6.725e-01,1.584e+00,3.367e-01,2.235e-01,-6.151e-02,9.489e-02,5.397e-04
9.361e-02,6.747e-01,1.583e+00,3.376e-01,2.221e-01,-5.787e-02,9.489e-02,5.275e-04
9.358e-02,6.770e-01,1.582e+00,3.386e-01,2.148e-01,1.867e-02,9.623e-02,5.137e-04
9.356e-02,6.792e-01,1.582e+00,3.396e-01,2.137e-01,2.305e-02,9.623e-02,4.989e-04
9.353e-02,6.813e-01,1.582e+00,3.405e-01,2.126e-01,2.745e-02,9.623e-02,4.841e-04
9.351e-02,6.835e-01,1.582e+00,3.415e-01,2.116e-01,3.176e-02,9.623e-02,4.696e-04
9.349e-02,6.856e-01,1.583e+00,3.424e-01,2.107e-01,3.593e-02,9.623e-02,4.556e-04
9.346e-02,6.877e-01,1.583e+00,3.434e-01,2.097e-01,3.993e-02,9.623e-02,4.421e-04
9.343e-02,6.898e-01,1.583e+00,3.444e-01,2.088e-01,4.374e-02,9.623e-02,4.293e-04
9.341e-02,6.919e-01,1.584e+00,3.453e-01,2.080e-01,4.733e-02,9.623e-02,4.172e-04
9.338e-02,6.940e-01,1.584e+00,3.463e-01,2.071e-01,5.067e-02,9.623e-02,4.059e-04
9.335e-02,6.961e-01,1.585e+00,3.472e-01,2.063e-01,5.375e-02,9.623e-02,3.955e-04
9.332e-02,6.982e-01,1.585e+00,3.482e-01,1.788e-01,9.964e-03,1.431e-01,3.861e-04
9.329e-02,7.001e-01,1.585e+00,3.496e-01,1.810e-01,1.250e-02,1.431e-01,3.779e-04
9.327e-02,7.020e-01,1.586e+00,3.511e-01,1.835e-01,1.481e-02,1.431e-01,3.706e-04
9.324e-02,7.038e-01,1.586e+00,3.525e-01,1.861e-01,1.704e-02,1.431e-01,3.635e-04
9.321e-02,7.057e-01,1.586e+00,3.539e-01,1.886e-01,1.923e-02,1.431e-01,3.566e-04
9.318e-02,7.076e-01,1.586e+00,3.554e-01,1.910e-01,2.136e-02,1.431e-01,3.498e-04
9.315e-02,7.094e-01,1.586e+00,3.568e-01,1.934e-01,2.344e-02,1.431e-01,3.431e-04
9.312e-02,7.114e-01,1.587e+00,3.582e-01,2.253e-01,2.027e-02,9.154e-02,3.366e-04
9.309e-02,7.134e-01,1.587e+00,3.591e-01,2.243e-01,2.223e-02,9.154e-02,3.300e-04
9.306e-02,7.156e-01,1.587e+00,3.601e-01,2.228e-01,2.419e-02,9.154e-02,3.233e-04
9.302e-02,7.179e-01,1.587e+00,3.610e-01,2.242e-01,6.748e-02,1.036e-01,3.168e-04
9.298e-02,7.201e-01,1.588e+00,3.620e-01,2.233e-01,6.924e-02,1.036e-01,3.109e-04
9.294e-02,7.223e-01,1.588e+00,3.630e-01,2.224e-01,7.069e-02,1.036e-01,3.059e-04
9.290e-02,7.246e-01,1.589e+00,3.641e-01,2.215e-01,7.174e-02,1.036e-01,3.023e-04
9.286e-02,7.268e-01,1.590e+00,3.651e-01,2.206e-01,7.238e-02,1.036e-01,3.001e-04
9.282e-02,7.290e-01,1.590e+00,3.662e-01,2.198e-01,7.258e-02,1.036e-01,2.993e-04
9.278e-02,7.312e-01,1.591e+00,3.672e-01,2.190e-01,7.235e-02,1.036e-01,2.999e-04
9.273e-02,7.334e-01,1.592e+00,3.682e-01,2.181e-01,7.168e-02,1.036e-01,3.020e-04
9.268e-02,7.356e-01,1.593e+00,3.693e-01,2.174e-01,7.058e-02,1.036e-01,3.056e-04
9.264e-02,7.378e-01,1.593e+00,3.703e-01,2.166e-01,1.260e-01,8.886e-02,3.105e-04
9.259e-02,7.400e-01,1.594e+00,3.712e-01,2.091e-01,6.185e-02,1.076e-01,3.171e-04
9.253e-02,7.421e-01,1.595e+00,3.723e-01,2.087e-01,5.931e-02,1.076e-01,3.255e-04
9.248e-02,7.443e-01,1.596e+00,3.733e-01,2.084e-01,5.637e-02,1.076e-01,3.353e-04
9.243e-02,7.463e-01,1.596e+00,3.744e-01,2.081e-01,5.307e-02,1.076e-01,3.462e-04
9.238e-02,7.484e-01,1.597e+00,3.755e-01,2.078e-01,4.946e-02,1.076e-01,3.582e-04
9.232e-02,7.505e-01,1.597e+00,3.766e-01,2.076e-01,4.555e-02,1.076e-01,3.712e-04
9.226e-02,7.526e-01,1.598e+00,3.776e-01,2.073e-01,4.136e-02,1.076e-01,3.851e-04
9.221e-02,7.547e-01,1.598e+00,3.787e-01,2.071e-01,3.693e-02,1.076e-01,3.998e-04
9.215e-02,7.568e-01,1.599e+00,3.798e-01,2.068e-01,3.228e-02,1.076e-01,4.153e-04
9.209e-02,7.588e-01,1.599e+00,3.809e-01,1.947e-01,8.436e-02,1.364e-01,4.314e-04
9.203e-02,7.609e-01,1.600e+00,3.822e-01,1.963e-01,7.950e-02,1.364e-01,4.478e-04
9.197e-02,7.628e-01,1.600e+00,3.836e-01,1.979e-01,7.439e-02,1.364e-01,4.651e-04
9.192e-02,7.648e-01,1.601e+00,3.850e-01,2.203e-01,3.264e-02,8.685e-02,4.838e-04
9.185e-02,7.669e-01,1.602e+00,3.858e-01,2.189e-01,2.631e-02,8.685e-02,5.046e-04
9.178e-02,7.691e-01,1.602e+00,3.867e-01,2.143e-01,-1.151e-01,8.082e-02,5.272e-04
9.172e-02,7.712e-01,1.602e+00,3.875e-01,2.123e-01,-1.220e-01,8.082e-02,5.500e-04
9.165e-02,7.734e-01,1.601e+00,3.883e-01,2.133e-01,6.154e-03,8.685e-02,5.709e-04
9.159e-02,7.755e-01,1.600e+00,3.892e-01,2.087e-01,5.580e-03,8.417e-02,5.898e-04
9.152e-02,7.776e-01,1.600e+00,3.900e-01,2.071e-01,1.203e-04,8.417e-02,6.077e-04
9.146e-02,7.797e-01,1.600e+00,3.909e-01,2.025e-01,-1.427e-05,1.076e-01,6.251e-04
9.140e-02,7.818e-01,1.600e+00,3.919e-01,2.023e-01,-5.118e-03,1.076e-01,6.421e-04
9.134e-02,7.838e-01,1.600e+00,3.930e-01,2.021e-01,-1.011e-02,1.076e-01,6.587e-04
9.128e-02,7.859e-01,1.600e+00,3.941e-01,2.020e-01,-1.502e-02,1.076e-01,6.750e-04
9.122e-02,7.879e-01,1.600e+00,3.952e-01,2.019e-01,-1.983e-02,1.076e-01,6.910e-04
9.116e-02,7.899e-01,1.600e+00,3.963e-01,2.017e-01,-2.451e-02,1.076e-01,7.066e-04
9.110e-02,7.919e-01,1.600e+00,3.973e-01,2.016e-01,-2.903e-02,1.076e-01,7.216e-04
9.105e-02,7.940e-01,1.599e+00,3.984e-01,2.015e-01,-3.338e-02,1.076e-01,7.361e-04
9.099e-02,7.960e-01,1.599e+00,3.995e-01,2.014e-01,-3.751e-02,1.076e-01,7.498e-04
9.093e-02,7.980e-01,1.599e+00,4.006e-01,2.013e-01,-4.140e-02,1.076e-01,7.628e-04
9.088e-02,8.000e-01,1.598e+00,4.016e-01,1.715e-01,-6.574e-02,1.431e-01,7.749e-04
9.082e-02,8.019e-01,1.598e+00,4.031e-01,1.737e-01,-6.874e-02,1.431e-01,7.853e-04
9.078e-02,8.037e-01,1.597e+00,4.045e-01,1.763e-01,-7.119e-02,1.431e-01,7.939e-04
9.073e-02,8.055e-01,1.597e+00,4.059e-01,1.789e-01,-7.325e-02,1.431e-01,8.012e-04
9.069e-02,8.072e-01,1.596e+00,4.074e-01,1.814e-01,-7.492e-02,1.431e-01,8.072e-04
9.064e-02,8.090e-01,1.595e+00,4.088e-01,1.839e-01,-7.620e-02,1.431e-01,8.118e-04
9.060e-02,8.109e-01,1.594e+00,4.102e-01,2.219e-01,-3.050e-02,9.020e-02,8.151e-04
9.055e-02,8.129e-01,1.594e+00,4.111e-01,2.120e-01,-7.256e-02,7.948e-02,8.172e-04
9.050e-02,8.150e-01,1.593e+00,4.119e-01,2.100e-01,-7.293e-02,7.948e-02,8.181e-04
9.046e-02,8.171e-01,1.593e+00,4.127e-01,2.080e-01,-7.286e-02,7.948e-02,8.175e-04
9.041e-02,8.192e-01,1.592e+00,4.135e-01,2.061e-01,-7.230e-02,7.948e-02,8.153e-04
9.037e-02,8.213e-01,1.591e+00,4.143e-01,2.012e-01,-1.127e-01,9.690e-02,8.115e-04
9.033e-02,8.233e-01,1.590e+00,4.153e-01,2.004e-01,-1.111e-01,9.690e-02,8.060e-04
9.029e-02,8.253e-01,1.589e+00,4.162e-01,1.997e-01,-1.088e-01,9.690e-02,7.984e-04
9.025e-02,8.274e-01,1.588e+00,4.172e-01,1.989e-01,-1.059e-01,9.690e-02,7.886e-04
9.022e-02,8.294e-01,1.587e+00,4.182e-01,1.982e-01,-1.023e-01,9.690e-02,7.765e-04
9.019e-02,8.314e-01,1.586e+00,4.191e-01,1.976e-01,-9.806e-02,9.690e-02,7.622e-04
9.016e-02,8.333e-01,1.585e+00,4.201e-01,1.969e-01,-9.316e-02,9.690e-02,7.457e-04
9.013e-02,8.353e-01,1.584e+00,4.211e-01,1.963e-01,-8.764e-02,9.690e-02,7.272e-04
9.011e-02,8.373e-01,1.583e+00,4.221e-01,1.957e-01,-8.154e-02,9.690e-02,7.067e-04
9.008e-02,8.393e-01,1.582e+00,4.230e-01,1.951e-01,-7.489e-02,9.690e-02,6.844e-04
9.006e-02,8.412e-01,1.581e+00,4.240e-01,2.064e-01,-2.632e-02,1.224e-01,6.604e-04
9.004e-02,8.432e-01,1.581e+00,4.252e-01,2.070e-01,-1.845e-02,1.224e-01,6.343e-04
9.002e-02,8.453e-01,1.580e+00,4.264e-01,2.076e-01,-1.010e-02,1.224e-01,6.065e-04
9.000e-02,8.474e-01,1.580e+00,4.277e-01,2.080e-01,-1.477e-03,1.224e-01,5.779e-04
8.998e-02,8.494e-01,1.580e+00,4.289e-01,2.085e-01,7.313e-03,1.224e-01,5.487e-04
8.996e-02,8.515e-01,1.580e+00,4.301e-01,2.089e-01,1.620e-02,1.224e-01,5.191e-04
8.994e-02,8.536e-01,1.580e+00,4.313e-01,2.093e-01,2.512e-02,1.224e-01,4.894e-04
8.992e-02,8.557e-01,1.580e+00,4.326e-01,2.097e-01,3.402e-02,1.224e-01,4.598e-04
8.990e-02,8.578e-01,1.581e+00,4.338e-01,2.100e-01,4.284e-02,1.224e-01,4.305e-04
8.988e-02,8.599e-01,1.581e+00,4.350e-01,2.104e-01,5.152e-02,1.224e-01,4.016e-04
8.986e-02,8.620e-01,1.581e+00,4.362e-01,-2.652e-02,-3.832e-02,1.465e-01,3.734e-04
8.985e-02,8.631e-01,1.582e+00,4.377e-01,2.094e-01,7.501e-02,1.130e-01,3.587e-04
8.984e-02,8.643e-01,1.582e+00,4.388e-01,2.121e-01,7.961e-02,1.130e-01,3.439e-04
8.982e-02,8.661e-01,1.582e+00,4.400e-01,2.128e-01,8.656e-02,1.130e-01,3.208e-04
8.979e-02,8.681e-01,1.583e+00,4.411e-01,2.128e-01,9.390e-02,1.130e-01,2.963e-04
8.976e-02,8.702e-01,1.584e+00,4.422e-01,2.126e-01,1.010e-01,1.130e-01,2.726e-04
8.974e-02,8.724e-01,1.585e+00,4.433e-01,2.124e-01,1.076e-01,1.130e-01,2.505e-04
8.970e-02,8.745e-01,1.586e+00,4.445e-01,2.121e-01,1.137e-01,1.130e-01,2.302e-04
8.967e-02,8.766e-01,1.587e+00,4.456e-01,2.118e-01,1.191e-01,1.130e-01,2.121e-04
8.963e-02,8.788e-01,1.588e+00,4.467e-01,2.116e-01,1.239e-01,1.130e-01,1.962e-04
8.960e-02,8.809e-01,1.590e+00,4.479e-01,2.113e-01,1.279e-01,1.130e-01,1.827e-04
8.955e-02,8.830e-01,1.591e+00,4.490e-01,1.992e-01,1.467e-01,1.384e-01,1.716e-04
8.951e-02,8.851e-01,1.592e+00,4.504e-01,2.005e-01,1.493e-01,1.384e-01,1.633e-04
8.947e-02,8.871e-01,1.594e+00,4.518e-01,2.197e-01,1.251e-01,1.297e-01,1.580e-04
8.942e-02,8.892e-01,1.595e+00,4.531e-01,2.204e-01,1.259e-01,1.297e-01,1.553e-04
8.936e-02,8.914e-01,1.596e+00,4.544e-01,2.209e-01,1.260e-01,1.297e-01,1.552e-04
8.931e-02,8.936e-01,1.598e+00,4.556e-01,2.212e-01,1.252e-01,1.297e-01,1.579e-04
8.925e-02,8.958e-01,1.599e+00,4.569e-01,2.216e-01,1.236e-01,1.297e-01,1.631e-04
8.918e-02,8.980e-01,1.600e+00,4.582e-01,2.219e-01,1.213e-01,1.297e-01,1.710e-04
8.912e-02,9.002e-01,1.601e+00,4.595e-01,2.222e-01,1.181e-01,1.297e-01,1.816e-04
8.905e-02,9.024e-01,1.603e+00,4.608e-01,1.781e-01,-6.177e-02,1.438e-01,1.947e-04
8.898e-02,9.045e-01,1.603e+00,4.623e-01,1.797e-01,-6.582e-02,1.438e-01,2.084e-04
8.892e-02,9.063e-01,1.603e+00,4.637e-01,2.173e-01,2.886e-02,9.288e-02,2.209e-04
8.886e-02,9.083e-01,1.602e+00,4.646e-01,2.164e-01,2.510e-02,9.288e-02,2.333e-04
8.879e-02,9.104e-01,1.603e+00,4.656e-01,2.150e-01,2.109e-02,9.288e-02,2.464e-04
8.872e-02,9.126e-01,1.603e+00,4.665e-01,2.136e-01,1.694e-02,9.288e-02,2.600e-04
8.865e-02,9.147e-01,1.603e+00,4.674e-01,2.121e-01,1.272e-02,9.288e-02,2.739e-04
8.858e-02,9.169e-01,1.603e+00,4.684e-01,2.107e-01,8.446e-03,9.288e-02,2.879e-04
8.852e-02,9.190e-01,1.603e+00,4.693e-01,2.093e-01,4.159e-03,9.288e-02,3.019e-04
8.845e-02,9.211e-01,1.603e+00,4.702e-01,2.079e-01,-1.155e-04,9.288e-02,3.159e-04
8.838e-02,9.232e-01,1.603e+00,4.711e-01,2.155e-01,-8.716e-02,1.291e-01,3.298e-04
8.831e-02,9.253e-01,1.603e+00,4.724e-01,2.160e-01,-9.122e-02,1.291e-01,3.434e-04
8.824e-02,9.275e-01,1.602e+00,4.737e-01,2.164e-01,-9.492e-02,1.291e-01,3.559e-04
8.817e-02,9.296e-01,1.601e+00,4.750e-01,2.139e-01,1.579e-02,1.257e-01,3.664e-04
8.811e-02,9.318e-01,1.601e+00,4.763e-01,2.141e-01,1.318e-02,1.257e-01,3.752e-04
8.804e-02,9.339e-01,1.601e+00,4.775e-01,2.144e-01,1.076e-02,1.257e-01,3.833e-04
8.798e-02,9.361e-01,1.601e+00,4.788e-01,2.146e-01,8.370e-03,1.257e-01,3.913e-04
8.791e-02,9.382e-01,1.601e+00,4.800e-01,2.149e-01,5.978e-03,1.257e-01,3.993e-04
8.785e-02,9.404e-01,1.601e+00,4.813e-01,2.151e-01,3.580e-03,1.257e-01,4.073e-04
8.778e-02,9.425e-01,1.601e+00,4.826e-01,2.153e-01,1.187e-03,1.257e-01,4.153e-04
8.772e-02,9.447e-01,1.601e+00,4.838e-01,1.888e-01,-2.706e-02,1.438e-01,4.232e-04
8.766e-02,9.467e-01,1.601e+00,4.853e-01,1.903e-01,-2.919e-02,1.438e-01,4.306e-04
8.760e-02,9.487e-01,1.601e+00,4.867e-01,1.921e-01,-3.105e-02,1.438e-01,4.371e-04
8.754e-02,9.506e-01,1.601e+00,4.881e-01,1.939e-01,-3.270e-02,1.438e-01,4.429e-04
8.748e-02,9.526e-01,1.600e+00,4.896e-01,2.195e-01,2.076e-03,9.757e-02,4.479e-04
8.742e-02,9.546e-01,1.600e+00,4.905e-01,2.185e-01,6.195e-04,9.757e-02,4.527e-04
8.736e-02,9.568e-01,1.600e+00,4.915e-01,2.231e-01,5.094e-02,7.546e-02,4.572e-04
8.729e-02,9.590e-01,1.600e+00,4.923e-01,2.205e-01,4.943e-02,7.546e-02,4.618e-04
8.723e-02,9.612e-01,1.601e+00,4.930e-01,2.179e-01,4.773e-02,7.546e-02,4.670e-04
8.716e-02,9.634e-01,1.601e+00,4.938e-01,2.123e-01,1.475e-02,1.277e-01,4.730e-04
8.710e-02,9.655e-01,1.602e+00,4.951e-01,2.125e-01,1.278e-02,1.277e-01,4.796e-04
8.703e-02,9.677e-01,1.602e+00,4.963e-01,2.129e-01,1.072e-02,1.277e-01,4.865e-04
8.696e-02,9.698e-01,1.602e+00,4.976e-01,2.132e-01,8.616e-03,1.277e-01,4.936e-04
8.690e-02,9.719e-01,1.602e+00,4.989e-01,2.105e-01,-1.798e-01,1.284e-01,5.007e-04
8.683e-02,9.741e-01,1.601e+00,5.002e-01,2.139e-01,4.533e-03,1.277e-01,5.073e-04
8.677e-02,9.762e-01,1.601e+00,5.015e-01,2.142e-01,3.192e-03,1.277e-01,5.118e-04
8.670e-02,9.783e-01,1.600e+00,5.027e-01,2.145e-01,2.144e-03,1.277e-01,5.153e-04
8.664e-02,9.805e-01,1.600e+00,5.040e-01,2.148e-01,1.205e-03,1.277e-01,5.185e-04
8.658e-02,9.826e-01,1.600e+00,5.053e-01,2.150e-01,3.250e-04,1.277e-01,5.215e-04
8.651e-02,9.848e-01,1.600e+00,5.066e-01,2.094e-01,9.844e-03,1.391e-01,5.243e-04
8.645e-02,9.869e-01,1.600e+00,5.079e-01,2.103e-01,9.097e-03,1.391e-01,5.269e-04
8.639e-02,9.890e-01,1.600e+00,5.093e-01,2.112e-01,8.368e-03,1.391e-01,5.295e-04
8.632e-02,9.912e-01,1.601e+00,5.107e-01,1.914e-01,-2.859e-02,1.431e-01,5.321e-04
8.626e-02,9.932e-01,1.600e+00,5.122e-01,1.928e-01,-2.924e-02,1.431e-01,5.345e-04
8.621e-02,9.951e-01,1.600e+00,5.136e-01,1.944e-01,-2.972e-02,1.431e-01,5.364e-04
8.615e-02,9.971e-01,1.600e+00,5.150e-01,1.960e-01,-3.000e-02,1.431e-01,5.375e-04
8.609e-02,9.991e-01,1.600e+00,5.165e-01,2.243e-01,-2.490e-02,9.556e-02,5.380e-04
8.603e-02,1.001e+00,1.599e+00,5.174e-01,2.231e-01,-2.488e-02,9.556e-02,5.378e-04
8.597e-02,1.003e+00,1.599e+00,5.184e-01,2.215e-01,-2.465e-02,9.556e-02,5.368e-04
8.591e-02,1.006e+00,1.599e+00,5.193e-01,2.168e-01,-8.672e-03,1.056e-01,5.350e-04
8.585e-02,1.008e+00,1.599e+00,5.204e-01,2.157e-01,-7.991e-03,1.056e-01,5.325e-04
8.578e-02,1.010e+00,1.599e+00,5.214e-01,2.147e-01,-7.168e-03,1.056e-01,5.296e-04
8.572e-02,1.012e+00,1.599e+00,5.225e-01,2.137e-01,-6.232e-03,1.056e-01,5.263e-04
8.566e-02,1.014e+00,1.598e+00,5.235e-01,2.127e-01,-5.195e-03,1.056e-01,5.226e-04
8.561e-02,1.016e+00,1.598e+00,5.246e-01,2.118e-01,-4.067e-03,1.056e-01,5.187e-04
8.555e-02,1.019e+00,1.598e+00,5.257e-01,2.109e-01,-2.855e-03,1.056e-01,5.145e-04
8.549e-02,1.021e+00,1.598e+00,5.267e-01,2.100e-01,-1.566e-03,1.056e-01,5.100e-04
8.543e-02,1.023e+00,1.598e+00,5.278e-01,2.091e-01,-2.104e-04,1.056e-01,5.053e-04
8.537e-02,1.025e+00,1.598e+00,5.288e-01,1.905e-01,8.919e-02,1.438e-01,5.004e-04
8.532e-02,1.027e+00,1.599e+00,5.303e-01,1.919e-01,9.065e-02,1.438e-01,4.958e-04
8.526e-02,1.029e+00,1.599e+00,5.317e-01,2.142e-01,7.625e-02,1.358e-01,4.923e-04
8.520e-02,1.031e+00,1.600e+00,5.331e-01,2.152e-01,7.694e-02,1.358e-01,4.902e-04
8.514e-02,1.033e+00,1.601e+00,5.344e-01,2.158e-01,7.719e-02,1.358e-01,4.895e-04
8.507e-02,1.035e+00,1.602e+00,5.358e-01,2.164e-01,7.700e-02,1.358e-01,4.902e-04
8.501e-02,1.037e+00,1.603e+00,5.371e-01,1.843e-01,-1.462e-01,1.431e-01,4.925e-04
8.494e-02,1.039e+00,1.602e+00,5.386e-01,1.856e-01,-1.470e-01,1.431e-01,4.953e-04
8.488e-02,1.041e+00,1.601e+00,5.400e-01,2.198e-01,7.530e-02,1.358e-01,4.965e-04
8.482e-02,1.043e+00,1.601e+00,5.414e-01,2.208e-01,7.558e-02,1.358e-01,4.957e-04
8.476e-02,1.045e+00,1.601e+00,5.427e-01,2.154e-01,9.657e-02,1.063e-01,4.948e-04
8.469e-02,1.048e+00,1.602e+00,5.438e-01,2.173e-01,-4.846e-02,1.237e-01,4.950e-04
8.462e-02,1.050e+00,1.602e+00,5.450e-01,2.171e-01,-4.888e-02,1.237e-01,4.964e-04
8.455e-02,1.052e+00,1.602e+00,5.462e-01,2.169e-01,-4.922e-02,1.237e-01,4.975e-04
8.449e-02,1.054e+00,1.602e+00,5.475e-01,2.138e-01,9.564e-02,1.063e-01,4.976e-04
8.442e-02,1.056e+00,1.602e+00,5.485e-01,2.127e-01,9.575e-02,1.063e-01,4.971e-04
8.435e-02,1.058e+00,1.602e+00,5.496e-01,2.147e-01,-4.931e-02,1.237e-01,4.973e-04
8.428e-02,1.061e+00,1.603e+00,5.508e-01,2.146e-01,-4.973e-02,1.237e-01,4.987e-04
8.422e-02,1.063e+00,1.602e+00,5.521e-01,2.174e-01,-5.525e-02,1.076e-01,4.998e-04
8.415e-02,1.065e+00,1.602e+00,5.532e-01,2.164e-01,-5.534e-02,1.076e-01,4.999e-04
8.408e-02,1.067e+00,1.601e+00,5.542e-01,2.124e-01,1.416e-01,1.203e-01,4.988e-04
8.401e-02,1.069e+00,1.602e+00,5.554e-01,2.121e-01,1.422e-01,1.203e-01,4.969e-04
8.395e-02,1.071e+00,1.603e+00,5.566e-01,2.148e-01,-4.406e-02,1.036e-01,4.965e-04
8.388e-02,1.073e+00,1.603e+00,5.577e-01,2.137e-01,-4.456e-02,1.036e-01,4.979e-04
8.381e-02,1.076e+00,1.603e+00,5.587e-01,2.125e-01,-4.509e-02,1.036e-01,4.994e-04
8.374e-02,1.078e+00,1.603e+00,5.598e-01,2.113e-01,-4.538e-02,1.036e-01,5.002e-04
8.367e-02,1.080e+00,1.602e+00,5.608e-01,2.102e-01,-4.537e-02,1.036e-01,4.998e-04
8.360e-02,1.082e+00,1.602e+00,5.618e-01,2.091e-01,-4.501e-02,1.036e-01,4.984e-04
8.354e-02,1.084e+00,1.602e+00,5.629e-01,2.051e-01,1.420e-01,1.203e-01,4.959e-04
8.348e-02,1.086e+00,1.602e+00,5.641e-01,2.079e-01,-4.342e-02,1.036e-01,4.928e-04
8.341e-02,1.088e+00,1.602e+00,5.651e-01,1.684e-01,-1.826e-01,1.445e-01,4.906e-04
8.335e-02,1.090e+00,1.601e+00,5.665e-01,1.611e-01,-1.609e-02,1.425e-01,4.880e-04
8.330e-02,1.092e+00,1.601e+00,5.680e-01,2.017e-01,6.292e-02,1.076e-01,4.839e-04
8.324e-02,1.094e+00,1.601e+00,5.690e-01,2.016e-01,6.450e-02,1.076e-01,4.786e-04
8.319e-02,1.096e+00,1.601e+00,5.701e-01,2.012e-01,6.607e-02,1.076e-01,4.733e-04
8.312e-02,1.098e+00,1.602e+00,5.712e-01,2.036e-01,5.187e-02,1.056e-01,4.687e-04
8.306e-02,1.100e+00,1.602e+00,5.723e-01,2.029e-01,6.311e-03,1.023e-01,4.651e-04
8.300e-02,1.102e+00,1.603e+00,5.733e-01,2.019e-01,7.074e-03,1.023e-01,4.624e-04
8.293e-02,1.104e+00,1.603e+00,5.743e-01,2.010e-01,7.747e-03,1.023e-01,4.599e-04
8.287e-02,1.106e+00,1.603e+00,5.753e-01,2.001e-01,8.398e-03,1.023e-01,4.575e-04
8.280e-02,1.108e+00,1.603e+00,5.763e-01,1.962e-01,1.939e-02,1.056e-01,4.551e-04
8.274e-02,1.110e+00,1.603e+00,5.774e-01,1.955e-01,2.004e-02,1.056e-01,4.527e-04
8.268e-02,1.112e+00,1.603e+00,5.785e-01,1.949e-01,2.064e-02,1.056e-01,4.506e-04
8.261e-02,1.114e+00,1.603e+00,5.795e-01,1.943e-01,2.117e-02,1.056e-01,4.486e-04
8.255e-02,1.116e+00,1.604e+00,5.806e-01,1.938e-01,2.163e-02,1.056e-01,4.469e-04
8.248e-02,1.118e+00,1.604e+00,5.816e-01,1.932e-01,2.202e-02,1.056e-01,4.455e-04
8.242e-02,1.120e+00,1.604e+00,5.827e-01,1.927e-01,2.234e-02,1.056e-01,4.443e-04
8.236e-02,1.121e+00,1.604e+00,5.837e-01,1.922e-01,2.257e-02,1.056e-01,4.433e-04
8.229e-02,1.123e+00,1.604e+00,5.848e-01,1.917e-01,2.273e-02,1.056e-01,4.426e-04
8.223e-02,1.125e+00,1.605e+00,5.858e-01,1.912e-01,2.280e-02,1.056e-01,4.422e-04
8.216e-02,1.127e+00,1.605e+00,5.869e-01,8.691e-02,-1.687e-01,1.438e-01,4.421e-04
8.211e-02,1.129e+00,1.604e+00,5.883e-01,1.638e-01,-1.270e-01,1.438e-01,4.419e-04
8.206e-02,1.130e+00,1.603e+00,5.898e-01,1.668e-01,-1.262e-01,1.438e-01,4.401e-04
8.202e-02,1.132e+00,1.602e+00,5.912e-01,1.693e-01,-1.249e-01,1.438e-01,4.361e-04
8.196e-02,1.133e+00,1.601e+00,5.927e-01,1.893e-01,1.205e-01,1.438e-01,4.297e-04
8.191e-02,1.135e+00,1.600e+00,5.941e-01,2.089e-01,4.552e-02,1.076e-01,4.212e-04
8.185e-02,1.137e+00,1.601e+00,5.952e-01,2.084e-01,4.819e-02,1.076e-01,4.122e-04
8.179e-02,1.139e+00,1.601e+00,5.962e-01,2.076e-01,5.075e-02,1.076e-01,4.034e-04
8.173e-02,1.141e+00,1.602e+00,5.973e-01,2.068e-01,5.309e-02,1.076e-01,3.954e-04
8.166e-02,1.143e+00,1.602e+00,5.984e-01,2.118e-01,-5.868e-02,1.056e-01,3.882e-04
8.160e-02,1.145e+00,1.602e+00,5.995e-01,2.107e-01,-5.674e-02,1.056e-01,3.815e-04
8.153e-02,1.147e+00,1.602e+00,6.005e-01,2.096e-01,-5.460e-02,1.056e-01,3.740e-04
8.147e-02,1.150e+00,1.602e+00,6.016e-01,1.878e-01,1.290e-01,1.445e-01,3.655e-04
8.140e-02,1.152e+00,1.602e+00,6.030e-01,1.889e-01,1.318e-01,1.445e-01,3.566e-04
8.134e-02,1.153e+00,1.603e+00,6.045e-01,1.903e-01,-8.847e-02,1.438e-01,3.492e-04
8.128e-02,1.155e+00,1.603e+00,6.059e-01,1.916e-01,-8.659e-02,1.438e-01,3.433e-04
8.122e-02,1.157e+00,1.603e+00,6.073e-01,1.930e-01,-8.455e-02,1.438e-01,3.368e-04
8.116e-02,1.159e+00,1.602e+00,6.088e-01,1.943e-01,1.405e-01,1.445e-01,3.288e-04
8.110e-02,1.161e+00,1.602e+00,6.102e-01,1.956e-01,-7.925e-02,1.438e-01,3.197e-04
8.104e-02,1.163e+00,1.602e+00,6.116e-01,1.760e-01,-8.692e-02,1.438e-01,3.110e-04
8.098e-02,1.165e+00,1.601e+00,6.131e-01,1.893e-01,7.633e-02,1.431e-01,3.020e-04
8.092e-02,1.167e+00,1.601e+00,6.145e-01,1.908e-01,7.940e-02,1.431e-01,2.920e-04
8.087e-02,1.169e+00,1.602e+00,6.160e-01,1.921e-01,8.241e-02,1.431e-01,2.822e-04
8.081e-02,1.171e+00,1.603e+00,6.174e-01,1.934e-01,4.891e-02,1.431e-01,2.734e-04
8.074e-02,1.173e+00,1.603e+00,6.188e-01,1.946e-01,5.129e-02,1.431e-01,2.657e-04
8.068e-02,1.175e+00,1.604e+00,6.202e-01,2.166e-01,2.750e-02,1.291e-01,2.590e-04
8.061e-02,1.177e+00,1.604e+00,6.215e-01,2.167e-01,2.939e-02,1.291e-01,2.527e-04
8.054e-02,1.179e+00,1.605e+00,6.228e-01,2.166e-01,3.118e-02,1.291e-01,2.467e-04
8.047e-02,1.181e+00,1.605e+00,6.241e-01,2.164e-01,3.285e-02,1.291e-01,2.411e-04
8.039e-02,1.183e+00,1.605e+00,6.254e-01,2.162e-01,3.439e-02,1.291e-01,2.359e-04
8.032e-02,1.185e+00,1.606e+00,6.267e-01,2.160e-01,3.577e-02,1.291e-01,2.312e-04
8.024e-02,1.187e+00,1.606e+00,6.280e-01,2.158e-01,3.701e-02,1.291e-01,2.271e-04
8.017e-02,1.190e+00,1.606e+00,6.293e-01,2.215e-01,4.325e-02,1.344e-01,2.235e-04
8.009e-02,1.192e+00,1.607e+00,6.306e-01,2.214e-01,4.416e-02,1.344e-01,2.204e-04
8.001e-02,1.194e+00,1.607e+00,6.320e-01,2.183e-01,2.934e-02,1.257e-01,2.180e-04
7.993e-02,1.196e+00,1.607e+00,6.332e-01,2.178e-01,2.983e-02,1.257e-01,2.163e-04
7.985e-02,1.198e+00,1.608e+00,6.345e-01,2.173e-01,3.015e-02,1.257e-01,2.151e-04
7.977e-02,1.201e+00,1.608e+00,6.357e-01,2.168e-01,3.034e-02,1.257e-01,2.143e-04
7.969e-02,1.203e+00,1.608e+00,6.370e-01,2.164e-01,3.040e-02,1.257e-01,2.140e-04
7.960e-02,1.205e+00,1.609e+00,6.383e-01,2.159e-01,3.033e-02,1.257e-01,2.141e-04
7.952e-02,1.207e+00,1.609e+00,6.395e-01,2.154e-01,3.013e-02,1.257e-01,2.147e-04
7.944e-02,1.209e+00,1.609e+00,6.408e-01,2.150e-01,2.980e-02,1.257e-01,2.157e-04
7.935e-02,1.211e+00,1.610e+00,6.420e-01,1.938e-01,7.592e-02,1.431e-01,2.171e-04
7.927e-02,1.213e+00,1.610e+00,6.435e-01,1.945e-01,7.539e-02,1.431e-01,2.190e-04
7.920e-02,1.215e+00,1.611e+00,6.449e-01,1.954e-01,7.460e-02,1.431e-01,2.218e-04
7.912e-02,1.217e+00,1.611e+00,6.463e-01,1.964e-01,7.345e-02,1.431e-01,2.258e-04
7.904e-02,1.219e+00,1.612e+00,6.477e-01,2.181e-01,-1.605e-02,1.237e-01,2.311e-04
7.895e-02,1.221e+00,1.613e+00,6.490e-01,2.238e-01,6.994e-02,1.083e-01,2.377e-04
7.886e-02,1.224e+00,1.613e+00,6.501e-01,2.224e-01,6.767e-02,1.083e-01,2.450e-04
7.876e-02,1.226e+00,1.614e+00,6.511e-01,2.209e-01,6.508e-02,1.083e-01,2.533e-04
7.867e-02,1.228e+00,1.614e+00,6.522e-01,2.194e-01,6.214e-02,1.083e-01,2.627e-04
7.857e-02,1.230e+00,1.615e+00,6.533e-01,2.032e-01,8.473e-02,1.445e-01,2.733e-04
7.848e-02,1.232e+00,1.616e+00,6.548e-01,2.036e-01,8.134e-02,1.445e-01,2.847e-04
7.838e-02,1.234e+00,1.616e+00,6.562e-01,2.043e-01,7.766e-02,1.445e-01,2.971e-04
7.829e-02,1.236e+00,1.617e+00,6.576e-01,2.050e-01,7.357e-02,1.445e-01,3.109e-04
7.819e-02,1.238e+00,1.618e+00,6.591e-01,2.057e-01,6.907e-02,1.445e-01,3.260e-04
7.810e-02,1.241e+00,1.619e+00,6.605e-01,2.064e-01,6.416e-02,1.445e-01,3.426e-04
7.800e-02,1.243e+00,1.619e+00,6.620e-01,2.070e-01,5.885e-02,1.445e-01,3.604e-04
7.789e-02,1.245e+00,1.620e+00,6.634e-01,2.136e-01,5.836e-02,1.224e-01,3.794e-04
7.779e-02,1.247e+00,1.621e+00,6.647e-01,2.131e-01,5.221e-02,1.224e-01,3.998e-04
7.768e-02,1.249e+00,1.621e+00,6.659e-01,2.125e-01,4.567e-02,1.224e-01,4.214e-04
7.758e-02,1.251e+00,1.622e+00,6.671e-01,1.911e-01,-1.291e-02,1.445e-01,4.440e-04
7.747e-02,1.253e+00,1.622e+00,6.685e-01,1.918e-01,-1.953e-02,1.445e-01,4.662e-04
7.737e-02,1.255e+00,1.622e+00,6.700e-01,1.927e-01,-2.584e-02,1.445e-01,4.874e-04
7.727e-02,1.257e+00,1.622e+00,6.714e-01,1.937e-01,-3.196e-02,1.445e-01,5.080e-04
7.718e-02,1.259e+00,1.621e+00,6.729e-01,2.154e-01,1.904e-02,1.023e-01,5.280e-04
7.707e-02,1.261e+00,1.621e+00,6.739e-01,2.141e-01,1.287e-02,1.023e-01,5.483e-04
7.697e-02,1.263e+00,1.621e+00,6.749e-01,2.126e-01,6.473e-03,1.023e-01,5.692e-04
7.686e-02,1.265e+00,1.621e+00,6.759e-01,2.110e-01,7.767e-02,1.063e-01,5.903e-04
7.675e-02,1.267e+00,1.622e+00,6.770e-01,2.096e-01,7.122e-02,1.063e-01,6.114e-04
7.664e-02,1.269e+00,1.622e+00,6.781e-01,2.082e-01,6.454e-02,1.063e-01,6.333e-04
7.653e-02,1.272e+00,1.623e+00,6.791e-01,2.039e-01,-2.007e-02,1.344e-01,6.562e-04
7.642e-02,1.274e+00,1.623e+00,6.805e-01,2.040e-01,-2.712e-02,1.344e-01,6.797e-04
7.632e-02,1.276e+00,1.623e+00,6.818e-01,2.041e-01,-3.407e-02,1.344e-01,7.029e-04
7.621e-02,1.278e+00,1.623e+00,6.832e-01,2.042e-01,-4.083e-02,1.344e-01,7.254e-04
7.610e-02,1.280e+00,1.623e+00,6.845e-01,2.043e-01,-4.733e-02,1.344e-01,7.471e-04
7.600e-02,1.282e+00,1.622e+00,6.859e-01,2.044e-01,-5.354e-02,1.344e-01,7.678e-04
7.589e-02,1.284e+00,1.622e+00,6.872e-01,2.045e-01,-5.940e-02,1.344e-01,7.873e-04
7.579e-02,1.286e+00,1.621e+00,6.885e-01,2.105e-01,-1.115e-01,1.431e-01,8.056e-04
7.568e-02,1.288e+00,1.621e+00,6.900e-01,2.109e-01,-1.165e-01,1.431e-01,8.225e-04
7.558e-02,1.290e+00,1.619e+00,6.914e-01,2.112e-01,-1.210e-01,1.431e-01,8.374e-04
7.548e-02,1.292e+00,1.618e+00,6.928e-01,2.026e-01,-1.195e-01,1.445e-01,8.498e-04
7.538e-02,1.294e+00,1.617e+00,6.943e-01,2.030e-01,-1.223e-01,1.445e-01,8.593e-04
7.529e-02,1.296e+00,1.616e+00,6.957e-01,2.036e-01,-1.243e-01,1.445e-01,8.660e-04
7.520e-02,1.298e+00,1.615e+00,6.972e-01,2.041e-01,-1.254e-01,1.445e-01,8.699e-04
7.511e-02,1.300e+00,1.613e+00,6.986e-01,2.046e-01,-1.257e-01,1.445e-01,8.710e-04
7.502e-02,1.302e+00,1.612e+00,7.001e-01,2.169e-01,-1.148e-01,1.190e-01,8.693e-04
7.493e-02,1.304e+00,1.611e+00,7.012e-01,2.161e-01,-1.135e-01,1.190e-01,8.647e-04
7.485e-02,1.307e+00,1.610e+00,7.024e-01,2.151e-01,-1.113e-01,1.190e-01,8.572e-04
7.477e-02,1.309e+00,1.609e+00,7.036e-01,2.141e-01,-1.083e-01,1.190e-01,8.469e-04
7.469e-02,1.311e+00,1.608e+00,7.048e-01,2.042e-01,-6.832e-02,1.197e-01,8.339e-04
7.461e-02,1.313e+00,1.607e+00,7.060e-01,2.004e-01,-9.490e-02,1.438e-01,8.188e-04
7.454e-02,1.315e+00,1.606e+00,7.075e-01,2.008e-01,-8.984e-02,1.438e-01,8.020e-04
7.447e-02,1.317e+00,1.605e+00,7.089e-01,2.013e-01,-8.422e-02,1.438e-01,7.834e-04
7.440e-02,1.319e+00,1.604e+00,7.103e-01,2.018e-01,-7.800e-02,1.438e-01,7.628e-04
7.433e-02,1.321e+00,1.603e+00,7.118e-01,2.022e-01,-7.118e-02,1.438e-01,7.402e-04
7.427e-02,1.323e+00,1.602e+00,7.132e-01,2.027e-01,-6.379e-02,1.438e-01,7.156e-04
7.421e-02,1.325e+00,1.602e+00,7.146e-01,2.031e-01,-5.586e-02,1.438e-01,6.893e-04
7.414e-02,1.327e+00,1.601e+00,7.161e-01,2.036e-01,-4.744e-02,1.438e-01,6.613e-04
7.408e-02,1.329e+00,1.600e+00,7.175e-01,2.039e-01,-3.857e-02,1.438e-01,6.318e-04
7.402e-02,1.331e+00,1.600e+00,7.190e-01,2.043e-01,-2.930e-02,1.438e-01,6.010e-04
7.396e-02,1.333e+00,1.600e+00,7.204e-01,1.928e-01,-5.074e-02,1.451e-01,5.690e-04
7.391e-02,1.335e+00,1.599e+00,7.218e-01,1.934e-01,-4.102e-02,1.451e-01,5.368e-04
7.385e-02,1.337e+00,1.599e+00,7.233e-01,1.940e-01,-3.119e-02,1.451e-01,5.042e-04
7.380e-02,1.339e+00,1.598e+00,7.247e-01,1.947e-01,-2.108e-02,1.451e-01,4.707e-04
7.374e-02,1.341e+00,1.598e+00,7.262e-01,2.073e-01,1.446e-01,1.224e-01,4.362e-04
7.369e-02,1.343e+00,1.599e+00,7.274e-01,2.216e-01,1.345e-01,1.364e-01,4.006e-04
7.363e-02,1.345e+00,1.600e+00,7.288e-01,2.213e-01,1.453e-01,1.364e-01,3.645e-04
7.356e-02,1.348e+00,1.601e+00,7.302e-01,2.209e-01,1.557e-01,1.364e-01,3.295e-04
7.350e-02,1.350e+00,1.602e+00,7.315e-01,2.144e-01,1.344e-01,1.183e-01,2.971e-04
7.343e-02,1.352e+00,1.604e+00,7.327e-01,2.131e-01,1.430e-01,1.183e-01,2.679e-04
7.335e-02,1.354e+00,1.605e+00,7.339e-01,1.971e-01,9.379e-02,1.451e-01,2.419e-04
7.328e-02,1.356e+00,1.607e+00,7.353e-01,1.974e-01,1.006e-01,1.451e-01,2.193e-04
7.321e-02,1.358e+00,1.608e+00,7.368e-01,1.978e-01,1.065e-01,1.451e-01,1.995e-04
7.313e-02,1.360e+00,1.609e+00,7.382e-01,1.983e-01,1.119e-01,1.451e-01,1.817e-04
7.306e-02,1.362e+00,1.610e+00,7.397e-01,1.988e-01,1.167e-01,1.451e-01,1.658e-04
7.298e-02,1.364e+00,1.611e+00,7.411e-01,1.992e-01,1.209e-01,1.451e-01,1.519e-04
7.290e-02,1.366e+00,1.612e+00,7.426e-01,1.997e-01,1.245e-01,1.451e-01,1.399e-04
7.281e-02,1.368e+00,1.613e+00,7.440e-01,2.001e-01,1.275e-01,1.451e-01,1.301e-04
7.273e-02,1.370e+00,1.615e+00,7.455e-01,2.005e-01,1.298e-01,1.451e-01,1.225e-04
7.264e-02,1.372e+00,1.616e+00,7.469e-01,2.187e-01,1.470e-01,1.284e-01,1.172e-04
7.254e-02,1.374e+00,1.617e+00,7.482e-01,1.943e-01,3.914e-02,1.451e-01,1.142e-04
7.244e-02,1.376e+00,1.618e+00,7.497e-01,1.945e-01,3.937e-02,1.451e-01,1.135e-04
7.235e-02,1.378e+00,1.619e+00,7.511e-01,1.950e-01,3.924e-02,1.451e-01,1.140e-04
7.226e-02,1.380e+00,1.619e+00,7.526e-01,2.132e-01,1.579e-01,1.143e-01,1.152e-04
7.216e-02,1.382e+00,1.620e+00,7.537e-01,2.121e-01,1.572e-01,1.143e-01,1.175e-04
7.205e-02,1.384e+00,1.622e+00,7.549e-01,2.108e-01,1.557e-01,1.143e-01,1.221e-04
7.194e-02,1.386e+00,1.623e+00,7.560e-01,2.095e-01,1.533e-01,1.143e-01,1.294e-04
7.183e-02,1.389e+00,1.625e+00,7.572e-01,2.082e-01,1.501e-01,1.143e-01,1.397e-04
7.172e-02,1.391e+00,1.626e+00,7.583e-01,2.068e-01,1.460e-01,1.143e-01,1.529e-04
7.160e-02,1.393e+00,1.628e+00,7.594e-01,2.026e-01,4.791e-02,1.250e-01,1.689e-04
7.148e-02,1.395e+00,1.629e+00,7.607e-01,1.722e-01,-1.698e-01,1.458e-01,1.871e-04
7.137e-02,1.397e+00,1.628e+00,7.621e-01,1.728e-01,-1.751e-01,1.458e-01,2.048e-04
7.127e-02,1.398e+00,1.627e+00,7.636e-01,1.738e-01,-1.794e-01,1.458e-01,2.194e-04
7.117e-02,1.400e+00,1.625e+00,7.651e-01,2.045e-01,5.532e-02,1.445e-01,2.310e-04
7.107e-02,1.402e+00,1.625e+00,7.665e-01,2.051e-01,5.249e-02,1.445e-01,2.406e-04
7.096e-02,1.404e+00,1.625e+00,7.680e-01,2.054e-01,4.965e-02,1.445e-01,2.501e-04
7.085e-02,1.406e+00,1.625e+00,7.694e-01,2.055e-01,4.663e-02,1.445e-01,2.602e-04
7.074e-02,1.408e+00,1.626e+00,7.708e-01,2.056e-01,4.341e-02,1.445e-01,2.709e-04
7.063e-02,1.410e+00,1.626e+00,7.723e-01,2.056e-01,3.998e-02,1.445e-01,2.823e-04
7.051e-02,1.412e+00,1.627e+00,7.737e-01,2.145e-01,-1.241e-01,1.425e-01,2.944e-04
7.039e-02,1.414e+00,1.626e+00,7.752e-01,2.025e-01,1.362e-01,1.445e-01,3.067e-04
7.028e-02,1.416e+00,1.626e+00,7.766e-01,2.024e-01,1.327e-01,1.445e-01,3.180e-04
7.016e-02,1.419e+00,1.627e+00,7.780e-01,2.084e-01,-1.555e-01,1.431e-01,3.301e-04
7.005e-02,1.421e+00,1.627e+00,7.795e-01,2.083e-01,-1.596e-01,1.431e-01,3.434e-04
6.993e-02,1.423e+00,1.626e+00,7.809e-01,2.112e-01,1.474e-01,1.291e-01,3.552e-04
6.981e-02,1.425e+00,1.626e+00,7.822e-01,2.104e-01,1.444e-01,1.291e-01,3.650e-04
6.970e-02,1.427e+00,1.627e+00,7.835e-01,2.066e-01,-1.694e-01,1.431e-01,3.757e-04
6.958e-02,1.429e+00,1.627e+00,7.849e-01,2.064e-01,-1.730e-01,1.431e-01,3.873e-04
6.946e-02,1.431e+00,1.626e+00,7.864e-01,2.033e-01,8.800e-02,1.203e-01,3.971e-04
6.935e-02,1.433e+00,1.625e+00,7.876e-01,2.022e-01,8.569e-02,1.203e-01,4.044e-04
6.924e-02,1.435e+00,1.626e+00,7.888e-01,2.012e-01,6.791e-02,1.445e-01,4.114e-04
6.912e-02,1.437e+00,1.627e+00,7.902e-01,2.101e-01,-1.674e-01,1.445e-01,4.194e-04
6.901e-02,1.439e+00,1.626e+00,7.916e-01,2.011e-01,6.299e-02,1.445e-01,4.278e-04
6.890e-02,1.441e+00,1.626e+00,7.931e-01,2.010e-01,6.088e-02,1.445e-01,4.347e-04
6.878e-02,1.443e+00,1.626e+00,7.945e-01,2.010e-01,5.884e-02,1.445e-01,4.415e-04
6.867e-02,1.445e+00,1.627e+00,7.960e-01,2.100e-01,-1.763e-01,1.445e-01,4.488e-04
6.856e-02,1.447e+00,1.626e+00,7.974e-01,2.010e-01,5.435e-02,1.445e-01,4.563e-04
6.844e-02,1.449e+00,1.626e+00,7.989e-01,2.009e-01,5.255e-02,1.445e-01,4.622e-04
6.833e-02,1.451e+00,1.626e+00,8.003e-01,2.008e-01,5.089e-02,1.445e-01,4.677e-04
6.822e-02,1.453e+00,1.627e+00,8.018e-01,2.127e-01,-9.064e-02,1.438e-01,4.736e-04
6.810e-02,1.456e+00,1.627e+00,8.032e-01,1.858e-01,-8.220e-02,1.451e-01,4.799e-04
6.799e-02,1.458e+00,1.626e+00,8.046e-01,2.066e-01,5.606e-02,1.331e-01,4.848e-04
6.788e-02,1.459e+00,1.626e+00,8.060e-01,2.062e-01,5.493e-02,1.331e-01,4.883e-04
6.777e-02,1.462e+00,1.626e+00,8.073e-01,2.056e-01,5.377e-02,1.331e-01,4.919e-04
6.766e-02,1.464e+00,1.627e+00,8.086e-01,2.049e-01,-8.731e-02,1.404e-01,4.960e-04
6.754e-02,1.466e+00,1.627e+00,8.100e-01,2.046e-01,-8.870e-02,1.404e-01,5.005e-04
6.743e-02,1.468e+00,1.626e+00,8.114e-01,2.042e-01,5.001e-02,1.331e-01,5.037e-04
6.731e-02,1.470e+00,1.626e+00,8.128e-01,1.947e-01,1.832e-02,1.337e-01,5.055e-04
6.720e-02,1.472e+00,1.626e+00,8.141e-01,1.941e-01,1.780e-02,1.337e-01,5.069e-04
6.710e-02,1.474e+00,1.626e+00,8.155e-01,1.938e-01,1.729e-02,1.337e-01,5.084e-04
6.699e-02,1.476e+00,1.626e+00,8.168e-01,1.964e-01,-7.637e-02,1.438e-01,5.099e-04
6.688e-02,1.478e+00,1.626e+00,8.182e-01,1.964e-01,-7.675e-02,1.438e-01,5.111e-04
6.677e-02,1.480e+00,1.625e+00,8.197e-01,1.964e-01,-7.678e-02,1.438e-01,5.111e-04
6.666e-02,1.482e+00,1.625e+00,8.211e-01,1.964e-01,-7.632e-02,1.438e-01,5.095e-04
6.656e-02,1.484e+00,1.624e+00,8.225e-01,1.964e-01,-7.532e-02,1.438e-01,5.061e-04
6.646e-02,1.485e+00,1.623e+00,8.240e-01,1.963e-01,-7.378e-02,1.438e-01,5.009e-04
6.635e-02,1.487e+00,1.622e+00,8.254e-01,1.963e-01,-7.170e-02,1.438e-01,4.939e-04
6.625e-02,1.489e+00,1.622e+00,8.269e-01,1.873e-01,-4.321e-02,1.438e-01,4.851e-04
6.616e-02,1.491e+00,1.621e+00,8.283e-01,1.874e-01,-4.013e-02,1.438e-01,4.748e-04
6.606e-02,1.493e+00,1.621e+00,8.297e-01,1.875e-01,-3.671e-02,1.438e-01,4.634e-04
6.597e-02,1.495e+00,1.620e+00,8.312e-01,1.966e-01,4.467e-02,1.257e-01,4.509e-04
6.587e-02,1.497e+00,1.620e+00,8.324e-01,1.959e-01,1.238e-02,1.431e-01,4.374e-04
6.578e-02,1.499e+00,1.620e+00,8.339e-01,1.959e-01,1.651e-02,1.431e-01,4.235e-04
6.568e-02,1.501e+00,1.620e+00,8.353e-01,1.958e-01,2.066e-02,1.431e-01,4.096e-04
6.558e-02,1.503e+00,1.621e+00,8.367e-01,1.956e-01,2.481e-02,1.431e-01,3.956e-04
6.548e-02,1.505e+00,1.621e+00,8.382e-01,1.955e-01,2.894e-02,1.431e-01,3.817e-04
6.539e-02,1.507e+00,1.621e+00,8.396e-01,1.954e-01,3.303e-02,1.431e-01,3.680e-04
6.529e-02,1.509e+00,1.621e+00,8.410e-01,1.982e-01,6.810e-02,1.438e-01,3.544e-04
6.519e-02,1.511e+00,1.622e+00,8.425e-01,1.980e-01,7.203e-02,1.438e-01,3.412e-04
6.509e-02,1.513e+00,1.622e+00,8.439e-01,1.978e-01,7.574e-02,1.438e-01,3.286e-04
6.498e-02,1.515e+00,1.623e+00,8.453e-01,1.976e-01,7.915e-02,1.438e-01,3.171e-04
6.488e-02,1.517e+00,1.624e+00,8.468e-01,1.855e-01,4.599e-02,1.458e-01,3.066e-04
6.477e-02,1.519e+00,1.625e+00,8.482e-01,1.855e-01,4.870e-02,1.458e-01,2.975e-04
6.467e-02,1.521e+00,1.625e+00,8.497e-01,1.857e-01,5.114e-02,1.458e-01,2.894e-04
6.457e-02,1.522e+00,1.626e+00,8.511e-01,1.858e-01,5.337e-02,1.458e-01,2.820e-04
6.447e-02,1.524e+00,1.626e+00,8.526e-01,1.860e-01,5.539e-02,1.458e-01,2.753e-04
6.436e-02,1.526e+00,1.627e+00,8.541e-01,1.892e-01,-1.187e-01,1.451e-01,2.692e-04
6.426e-02,1.528e+00,1.627e+00,8.555e-01,1.863e-01,5.898e-02,1.458e-01,2.633e-04
6.415e-02,1.530e+00,1.626e+00,8.570e-01,1.982e-01,1.024e-01,1.445e-01,2.564e-04
6.405e-02,1.532e+00,1.627e+00,8.584e-01,1.982e-01,-4.561e-02,1.431e-01,2.495e-04
6.394e-02,1.534e+00,1.627e+00,8.598e-01,1.979e-01,-4.376e-02,1.431e-01,2.431e-04
6.383e-02,1.536e+00,1.627e+00,8.613e-01,1.975e-01,-4.178e-02,1.431e-01,2.363e-04
6.371e-02,1.538e+00,1.627e+00,8.627e-01,1.972e-01,-4.468e-02,1.438e-01,2.284e-04
6.360e-02,1.540e+00,1.626e+00,8.641e-01,1.998e-01,1.443e-01,1.445e-01,2.194e-04
6.349e-02,1.542e+00,1.627e+00,8.656e-01,1.965e-01,-3.921e-02,1.438e-01,2.096e-04
6.338e-02,1.544e+00,1.627e+00,8.670e-01,1.962e-01,-3.659e-02,1.438e-01,2.006e-04
6.327e-02,1.546e+00,1.627e+00,8.685e-01,1.958e-01,-3.390e-02,1.438e-01,1.913e-04
6.316e-02,1.548e+00,1.626e+00,8.699e-01,1.925e-01,1.502e-01,1.451e-01,1.812e-04
6.305e-02,1.550e+00,1.627e+00,8.714e-01,2.012e-01,-2.007e-03,1.431e-01,1.708e-04
6.294e-02,1.551e+00,1.627e+00,8.728e-01,2.008e-01,7.888e-04,1.431e-01,1.611e-04
6.283e-02,1.553e+00,1.628e+00,8.742e-01,2.003e-01,3.537e-03,1.431e-01,1.516e-04
6.272e-02,1.556e+00,1.628e+00,8.756e-01,1.998e-01,6.344e-03,1.431e-01,1.418e-04
6.260e-02,1.558e+00,1.628e+00,8.771e-01,1.993e-01,9.232e-03,1.431e-01,1.317e-04
6.249e-02,1.560e+00,1.628e+00,8.785e-01,1.780e-01,-4.474e-02,1.451e-01,1.214e-04
6.238e-02,1.561e+00,1.628e+00,8.800e-01,1.779e-01,-4.174e-02,1.451e-01,1.112e-04
6.227e-02,1.563e+00,1.627e+00,8.814e-01,1.779e-01,-3.858e-02,1.451e-01,1.006e-04
6.217e-02,1.565e+00,1.627e+00,8.829e-01,1.929e-01,2.178e-02,1.445e-01,8.920e-05
6.207e-02,1.567e+00,1.627e+00,8.843e-01,1.929e-01,5.659e-02,1.445e-01,7.654e-05
6.196e-02,1.569e+00,1.627e+00,8.858e-01,1.926e-01,6.050e-02,1.445e-01,6.324e-05
6.185e-02,1.571e+00,1.628e+00,8.872e-01,1.924e-01,6.432e-02,1.445e-01,5.020e-05
6.174e-02,1.573e+00,1.628e+00,8.886e-01,1.921e-01,6.794e-02,1.445e-01,3.780e-05
6.163e-02,1.575e+00,1.629e+00,8.901e-01,1.917e-01,7.132e-02,1.445e-01,2.621e-05
6.152e-02,1.576e+00,1.629e+00,8.915e-01,1.914e-01,7.443e-02,1.445e-01,1.553e-05
6.141e-02,1.578e+00,1.630e+00,8.930e-01,1.941e-01,1.290e-01,1.451e-01,5.821e-06
6.129e-02,1.580e+00,1.631e+00,8.944e-01,1.937e-01,1.315e-01,1.451e-01,2.754e-06
6.117e-02,1.582e+00,1.632e+00,8.959e-01,1.934e-01,1.334e-01,1.451e-01,9.618e-06
6.105e-02,1.584e+00,1.634e+00,8.973e-01,1.871e-01,4.674e-02,1.445e-01,1.445e-05
6.093e-02,1.586e+00,1.635e+00,8.988e-01,1.867e-01,4.750e-02,1.445e-01,1.734e-05
6.081e-02,1.588e+00,1.635e+00,9.002e-01,1.865e-01,4.795e-02,1.445e-01,1.916e-05
6.069e-02,1.590e+00,1.636e+00,9.017e-01,1.862e-01,4.820e-02,1.445e-01,2.030e-05
6.057e-02,1.592e+00,1.636e+00,9.031e-01,1.860e-01,4.828e-02,1.445e-01,2.089e-05
6.045e-02,1.594e+00,1.637e+00,9.046e-01,1.858e-01,4.820e-02,1.445e-01,2.094e-05
6.032e-02,1.595e+00,1.637e+00,9.060e-01,1.855e-01,4.797e-02,1.445e-01,2.047e-05
6.020e-02,1.597e+00,1.638e+00,9.074e-01,1.853e-01,4.758e-02,1.445e-01,1.950e-05
6.007e-02,1.599e+00,1.638e+00,9.089e-01,1.287e-01,8.326e-02,1.458e-01,1.802e-05
5.996e-02,1.601e+00,1.639e+00,9.103e-01,1.856e-01,1.035e-01,1.451e-01,1.621e-05
5.985e-02,1.602e+00,1.640e+00,9.118e-01,1.860e-01,1.027e-01,1.451e-01,1.343e-05
5.973e-02,1.604e+00,1.641e+00,9.132e-01,1.860e-01,1.014e-01,1.451e-01,9.071e-06
5.960e-02,1.606e+00,1.642e+00,9.147e-01,1.858e-01,9.950e-02,1.451e-01,3.135e-06
5.947e-02,1.608e+00,1.643e+00,9.161e-01,1.855e-01,9.715e-02,1.451e-01,4.326e-06
5.933e-02,1.610e+00,1.644e+00,9.176e-01,1.853e-01,9.436e-02,1.451e-01,1.325e-05
5.919e-02,1.612e+00,1.645e+00,9.191e-01,1.850e-01,9.115e-02,1.451e-01,2.360e-05
5.906e-02,1.613e+00,1.646e+00,9.205e-01,1.847e-01,8.752e-02,1.451e-01,3.529e-05
5.892e-02,1.615e+00,1.647e+00,9.220e-01,1.874e-01,3.175e-02,1.445e-01,4.827e-05
5.878e-02,1.617e+00,1.647e+00,9.234e-01,1.870e-01,2.737e-02,1.445e-01,6.242e-05
5.863e-02,1.619e+00,1.648e+00,9.248e-01,1.866e-01,2.280e-02,1.445e-01,7.715e-05
5.849e-02,1.621e+00,1.648e+00,9.263e-01,1.566e-01,7.509e-02,1.458e-01,9.210e-05
5.835e-02,1.623e+00,1.648e+00,9.277e-01,1.566e-01,7.080e-02,1.458e-01,1.062e-04
5.823e-02,1.624e+00,1.649e+00,9.292e-01,1.570e-01,6.672e-02,1.458e-01,1.200e-04
5.810e-02,1.626e+00,1.650e+00,9.307e-01,1.575e-01,6.254e-02,1.458e-01,1.342e-04
5.798e-02,1.627e+00,1.650e+00,9.321e-01,1.580e-01,5.815e-02,1.458e-01,1.491e-04
5.785e-02,1.629e+00,1.651e+00,9.336e-01,7.244e-02,-2.926e-02,1.458e-01,1.647e-04
5.775e-02,1.630e+00,1.651e+00,9.350e-01,7.398e-02,-3.263e-02,1.458e-01,1.771e-04
5.768e-02,1.631e+00,1.651e+00,9.365e-01,1.863e-01,7.917e-02,1.445e-01,1.860e-04
5.758e-02,1.632e+00,1.651e+00,9.379e-01,1.847e-01,-4.844e-02,1.458e-01,1.983e-04
5.745e-02,1.634e+00,1.651e+00,9.394e-01,1.848e-01,-5.342e-02,1.458e-01,2.149e-04
5.730e-02,1.636e+00,1.651e+00,9.409e-01,1.875e-01,6.556e-02,1.445e-01,2.320e-04
5.715e-02,1.638e+00,1.651e+00,9.423e-01,1.871e-01,6.040e-02,1.445e-01,2.486e-04
5.700e-02,1.640e+00,1.651e+00,9.437e-01,1.836e-01,-6.906e-02,1.458e-01,2.656e-04
5.685e-02,1.641e+00,1.651e+00,9.452e-01,1.832e-01,-1.738e-02,1.458e-01,2.826e-04
5.671e-02,1.643e+00,1.651e+00,9.467e-01,1.828e-01,-2.234e-02,1.458e-01,2.986e-04
5.656e-02,1.645e+00,1.651e+00,9.481e-01,6.675e-02,-2.702e-02,1.458e-01,3.136e-04
5.645e-02,1.646e+00,1.651e+00,9.496e-01,6.782e-02,-2.992e-02,1.458e-01,3.241e-04
5.638e-02,1.647e+00,1.650e+00,9.510e-01,7.028e-02,-3.127e-02,1.458e-01,3.306e-04
5.632e-02,1.648e+00,1.650e+00,9.525e-01,7.311e-02,-3.217e-02,1.458e-01,3.358e-04
5.626e-02,1.649e+00,1.650e+00,9.539e-01,7.600e-02,-3.296e-02,1.458e-01,3.405e-04
5.620e-02,1.649e+00,1.649e+00,9.554e-01,7.883e-02,-3.373e-02,1.458e-01,3.451e-04
5.614e-02,1.650e+00,1.649e+00,9.569e-01,8.158e-02,-3.448e-02,1.458e-01,3.495e-04
5.608e-02,1.651e+00,1.649e+00,9.583e-01,8.424e-02,-3.522e-02,1.458e-01,3.536e-04
5.602e-02,1.652e+00,1.648e+00,9.598e-01,8.681e-02,-3.593e-02,1.458e-01,3.575e-04
5.595e-02,1.653e+00,1.648e+00,9.612e-01,8.929e-02,-3.661e-02,1.458e-01,3.612e-04
5.588e-02,1.654e+00,1.648e+00,9.627e-01,2.133e-01,-1.652e-02,1.458e-01,3.646e-04
5.578e-02,1.655e+00,1.647e+00,9.642e-01,2.170e-01,-2.817e-02,1.391e-01,3.692e-04
5.563e-02,1.657e+00,1.647e+00,9.655e-01,2.160e-01,-3.001e-02,1.391e-01,3.748e-04
5.547e-02,1.659e+00,1.647e+00,9.669e-01,2.144e-01,-3.175e-02,1.391e-01,3.796e-04
5.531e-02,1.661e+00,1.647e+00,9.683e-01,2.039e-01,-3.835e-02,1.445e-01,3.832e-04
5.515e-02,1.663e+00,1.646e+00,9.698e-01,2.025e-01,-3.932e-02,1.445e-01,3.855e-04
5.499e-02,1.665e+00,1.646e+00,9.712e-01,2.012e-01,-3.985e-02,1.445e-01,3.864e-04
5.484e-02,1.667e+00,1.646e+00,9.727e-01,2.000e-01,-3.997e-02,1.445e-01,3.858e-04
5.469e-02,1.669e+00,1.645e+00,9.741e-01,2.048e-01,-3.436e-03,1.451e-01,3.839e-04
5.454e-02,1.671e+00,1.645e+00,9.756e-01,2.036e-01,-2.752e-03,1.451e-01,3.806e-04
5.439e-02,1.673e+00,1.645e+00,9.770e-01,2.023e-01,-1.801e-03,1.451e-01,3.764e-04
5.424e-02,1.675e+00,1.645e+00,9.785e-01,2.011e-01,-6.359e-04,1.451e-01,3.715e-04
5.409e-02,1.677e+00,1.645e+00,9.799e-01,1.999e-01,7.222e-04,1.451e-01,3.658e-04
5.394e-02,1.679e+00,1.645e+00,9.814e-01,1.987e-01,2.260e-03,1.451e-01,3.596e-04
5.379e-02,1.681e+00,1.645e+00,9.828e-01,2.035e-01,-6.383e-03,1.471e-01,3.527e-04
5.364e-02,1.683e+00,1.645e+00,9.843e-01,1.964e-01,4.727e-02,1.458e-01,3.452e-04
5.349e-02,1.685e+00,1.645e+00,9.857e-01,1.953e-01,4.931e-02,1.458e-01,3.372e-04
5.335e-02,1.687e+00,1.645e+00,9.872e-01,1.942e-01,5.133e-02,1.458e-01,3.293e-04
5.320e-02,1.689e+00,1.646e+00,9.887e-01,1.931e-01,-1.403e-02,1.451e-01,3.217e-04
5.306e-02,1.691e+00,1.646e+00,9.901e-01,1.921e-01,-1.217e-02,1.451e-01,3.143e-04
5.291e-02,1.693e+00,1.646e+00,9.916e-01,1.911e-01,-1.019e-02,1.451e-01,3.064e-04
5.277e-02,1.695e+00,1.646e+00,9.930e-01,1.901e-01,-8.014e-03,1.451e-01,2.979e-04
5.262e-02,1.697e+00,1.646e+00,9.945e-01,1.920e-01,5.131e-02,1.465e-01,2.887e-04
5.248e-02,1.699e+00,1.646e+00,9.959e-01,1.911e-01,5.389e-02,1.465e-01,2.788e-04
5.233e-02,1.701e+00,1.646e+00,9.974e-01,1.901e-01,5.646e-02,1.465e-01,2.689e-04
5.219e-02,1.703e+00,1.647e+00,9.989e-01,1.891e-01,1.314e-01,1.465e-01,2.594e-04
5.204e-02,1.705e+00,1.648e+00,1.000e+00,1.882e-01,1.336e-01,1.465e-01,2.504e-04
5.190e-02,1.707e+00,1.649e+00,1.002e+00,1.873e-01,1.355e-01,1.465e-01,2.430e-04
5.175e-02,1.709e+00,1.650e+00,1.003e+00,1.864e-01,1.368e-01,1.465e-01,2.373e-04
5.160e-02,1.710e+00,1.652e+00,1.005e+00,1.855e-01,8.085e-03,1.458e-01,2.335e-04
5.145e-02,1.712e+00,1.652e+00,1.006e+00,1.846e-01,8.310e-03,1.458e-01,2.313e-04
5.129e-02,1.714e+00,1.653e+00,1.008e+00,1.837e-01,8.427e-03,1.458e-01,2.294e-04
5.114e-02,1.716e+00,1.653e+00,1.009e+00,1.828e-01,8.603e-03,1.458e-01,2.274e-04
5.099e-02,1.718e+00,1.653e+00,1.011e+00,1.819e-01,8.891e-03,1.458e-01,2.249e-04
5.084e-02,1.720e+00,1.653e+00,1.012e+00,1.811e-01,9.302e-03,1.458e-01,2.220e-04
5.069e-02,1.721e+00,1.653e+00,1.013e+00,1.803e-01,9.841e-03,1.458e-01,2.187e-04
5.054e-02,1.723e+00,1.653e+00,1.015e+00,1.735e-01,1.568e-02,1.465e-01,2.150e-04
5.039e-02,1.725e+00,1.653e+00,1.016e+00,1.728e-01,1.649e-02,1.465e-01,2.109e-04
5.025e-02,1.727e+00,1.654e+00,1.018e+00,1.722e-01,1.741e-02,1.465e-01,2.065e-04
5.011e-02,1.728e+00,1.654e+00,1.019e+00,1.716e-01,1.841e-02,1.465e-01,2.019e-04
4.996e-02,1.730e+00,1.654e+00,1.021e+00,1.711e-01,1.950e-02,1.465e-01,1.970e-04
4.982e-02,1.732e+00,1.654e+00,1.022e+00,1.705e-01,2.065e-02,1.465e-01,1.918e-04
4.968e-02,1.734e+00,1.654e+00,1.024e+00,1.700e-01,2.188e-02,1.465e-01,1.864e-04
4.953e-02,1.735e+00,1.654e+00,1.025e+00,1.694e-01,2.316e-02,1.465e-01,1.808e-04
4.939e-02,1.737e+00,1.655e+00,1.027e+00,1.303e-01,8.972e-03,1.485e-01,1.750e-04
4.926e-02,1.739e+00,1.655e+00,1.028e+00,1.303e-01,1.046e-02,1.485e-01,1.696e-04
4.915e-02,1.740e+00,1.655e+00,1.030e+00,1.308e-01,1.208e-02,1.485e-01,1.645e-04
4.904e-02,1.741e+00,1.655e+00,1.031e+00,1.314e-01,1.378e-02,1.485e-01,1.593e-04
4.892e-02,1.743e+00,1.655e+00,1.033e+00,-1.395e-03,2.071e-02,1.471e-01,1.541e-04
4.886e-02,1.743e+00,1.655e+00,1.034e+00,8.543e-04,2.262e-02,1.471e-01,1.509e-04
4.884e-02,1.744e+00,1.656e+00,1.036e+00,4.691e-03,2.459e-02,1.471e-01,1.500e-04
4.883e-02,1.744e+00,1.656e+00,1.037e+00,8.930e-03,2.649e-02,1.471e-01,1.497e-04
4.883e-02,1.744e+00,1.656e+00,1.038e+00,1.320e-02,2.828e-02,1.471e-01,1.494e-04
4.882e-02,1.744e+00,1.656e+00,1.040e+00,1.738e-02,2.995e-02,1.471e-01,1.490e-04
4.880e-02,1.744e+00,1.657e+00,1.041e+00,1.727e-01,-3.060e-02,1.465e-01,1.486e-04
4.873e-02,1.745e+00,1.657e+00,1.043e+00,1.747e-01,-2.923e-02,1.465e-01,1.462e-04
4.861e-02,1.746e+00,1.656e+00,1.044e+00,1.747e-01,-2.781e-02,1.465e-01,1.412e-04
4.847e-02,1.748e+00,1.656e+00,1.046e+00,1.741e-01,-2.612e-02,1.465e-01,1.347e-04
4.832e-02,1.750e+00,1.656e+00,1.047e+00,1.675e-01,-3.964e-02,1.465e-01,1.269e-04
4.817e-02,1.751e+00,1.656e+00,1.049e+00,1.667e-01,-3.731e-02,1.465e-01,1.180e-04
4.803e-02,1.753e+00,1.655e+00,1.050e+00,1.661e-01,-3.464e-02,1.465e-01,1.080e-04
4.789e-02,1.755e+00,1.655e+00,1.052e+00,1.654e-01,-3.162e-02,1.465e-01,9.684e-05
4.775e-02,1.756e+00,1.655e+00,1.053e+00,1.648e-01,-2.826e-02,1.465e-01,8.453e-05
4.761e-02,1.758e+00,1.654e+00,1.055e+00,1.642e-01,-2.457e-02,1.465e-01,7.112e-05
4.748e-02,1.760e+00,1.654e+00,1.056e+00,1.636e-01,-2.056e-02,1.465e-01,5.665e-05
4.734e-02,1.761e+00,1.654e+00,1.058e+00,1.570e-01,4.440e-03,1.478e-01,4.118e-05
4.721e-02,1.763e+00,1.654e+00,1.059e+00,7.650e-02,1.414e-02,1.485e-01,2.509e-05
4.710e-02,1.764e+00,1.654e+00,1.060e+00,7.712e-02,1.819e-02,1.485e-01,1.218e-05
4.703e-02,1.765e+00,1.654e+00,1.062e+00,7.874e-02,2.165e-02,1.485e-01,2.575e-06
4.696e-02,1.766e+00,1.654e+00,1.063e+00,8.062e-02,2.494e-02,1.485e-01,6.107e-06
4.689e-02,1.767e+00,1.654e+00,1.065e+00,8.254e-02,2.818e-02,1.485e-01,1.462e-05
4.682e-02,1.767e+00,1.654e+00,1.066e+00,8.442e-02,3.139e-02,1.485e-01,2.319e-05
4.675e-02,1.768e+00,1.655e+00,1.068e+00,1.574e-01,9.153e-02,1.471e-01,3.186e-05
4.666e-02,1.769e+00,1.655e+00,1.069e+00,1.582e-01,9.530e-02,1.471e-01,4.363e-05
4.653e-02,1.771e+00,1.656e+00,1.071e+00,1.581e-01,9.949e-02,1.471e-01,5.796e-05
4.640e-02,1.772e+00,1.657e+00,1.072e+00,1.577e-01,1.036e-01,1.471e-01,7.240e-05
4.626e-02,1.774e+00,1.658e+00,1.074e+00,1.632e-01,9.713e-02,1.465e-01,8.618e-05
4.612e-02,1.776e+00,1.659e+00,1.075e+00,1.626e-01,1.007e-01,1.465e-01,9.924e-05
4.598e-02,1.777e+00,1.660e+00,1.077e+00,1.619e-01,1.041e-01,1.465e-01,1.115e-04
4.583e-02,1.779e+00,1.661e+00,1.078e+00,1.612e-01,1.071e-01,1.465e-01,1.229e-04
4.569e-02,1.780e+00,1.662e+00,1.080e+00,1.605e-01,1.098e-01,1.465e-01,1.332e-04
4.554e-02,1.782e+00,1.663e+00,1.081e+00,1.598e-01,1.122e-01,1.465e-01,1.424e-04
4.539e-02,1.784e+00,1.664e+00,1.083e+00,3.755e-02,1.764e-01,1.471e-01,1.505e-04
4.529e-02,1.785e+00,1.666e+00,1.084e+00,1.066e-01,1.780e-01,1.491e-01,1.551e-04
4.520e-02,1.786e+00,1.667e+00,1.086e+00,1.082e-01,1.794e-01,1.491e-01,1.576e-04
4.510e-02,1.787e+00,1.669e+00,1.087e+00,1.093e-01,1.802e-01,1.491e-01,1.591e-04
4.500e-02,1.788e+00,1.671e+00,1.089e+00,1.103e-01,1.805e-01,1.491e-01,1.590e-04
4.489e-02,1.789e+00,1.673e+00,1.090e+00,1.112e-01,1.802e-01,1.491e-01,1.573e-04
4.477e-02,1.790e+00,1.675e+00,1.092e+00,1.120e-01,1.795e-01,1.491e-01,1.538e-04
4.466e-02,1.791e+00,1.676e+00,1.093e+00,1.810e-01,3.844e-02,1.458e-01,1.487e-04
4.451e-02,1.792e+00,1.678e+00,1.094e+00,1.808e-01,3.580e-02,1.458e-01,1.404e-04
4.433e-02,1.794e+00,1.678e+00,1.096e+00,1.797e-01,3.210e-02,1.458e-01,1.298e-04
4.413e-02,1.796e+00,1.679e+00,1.097e+00,1.577e-01,7.417e-03,1.471e-01,1.187e-04
4.395e-02,1.798e+00,1.679e+00,1.099e+00,1.566e-01,3.730e-03,1.471e-01,1.083e-04
4.378e-02,1.799e+00,1.679e+00,1.100e+00,1.558e-01,4.508e-04,1.471e-01,9.890e-05
4.361e-02,1.801e+00,1.679e+00,1.102e+00,1.551e-01,-2.556e-03,1.471e-01,9.034e-05
4.344e-02,1.802e+00,1.679e+00,1.103e+00,1.544e-01,-5.326e-03,1.471e-01,8.256e-05
4.327e-02,1.804e+00,1.679e+00,1.105e+00,1.003e-01,-2.683e-03,1.491e-01,7.558e-05
4.313e-02,1.805e+00,1.679e+00,1.106e+00,7.075e-02,5.992e-03,1.491e-01,7.027e-05
4.302e-02,1.806e+00,1.679e+00,1.108e+00,7.184e-02,5.350e-03,1.491e-01,6.671e-05
4.293e-02,1.807e+00,1.679e+00,1.109e+00,7.347e-02,5.224e-03,1.491e-01,6.401e-05
4.285e-02,1.808e+00,1.679e+00,1.111e+00,7.522e-02,5.230e-03,1.491e-01,6.161e-05
4.277e-02,1.808e+00,1.679e+00,1.112e+00,7.696e-02,5.258e-03,1.491e-01,5.936e-05
4.269e-02,1.809e+00,1.679e+00,1.114e+00,7.866e-02,5.279e-03,1.491e-01,5.721e-05
4.261e-02,1.810e+00,1.679e+00,1.115e+00,8.029e-02,5.289e-03,1.491e-01,5.516e-05
4.252e-02,1.811e+00,1.679e+00,1.117e+00,8.187e-02,5.291e-03,1.491e-01,5.323e-05
4.243e-02,1.811e+00,1.679e+00,1.118e+00,8.339e-02,5.291e-03,1.491e-01,5.142e-05
4.234e-02,1.812e+00,1.679e+00,1.120e+00,1.442e-01,7.775e-02,1.498e-01,4.975e-05
4.223e-02,1.813e+00,1.680e+00,1.121e+00,1.448e-01,7.733e-02,1.498e-01,4.770e-05
4.208e-02,1.815e+00,1.680e+00,1.123e+00,1.477e-01,4.018e-02,1.485e-01,4.498e-05
4.192e-02,1.816e+00,1.681e+00,1.124e+00,1.473e-01,3.900e-02,1.485e-01,4.182e-05
4.176e-02,1.818e+00,1.681e+00,1.126e+00,1.467e-01,3.774e-02,1.485e-01,3.856e-05
4.160e-02,1.819e+00,1.682e+00,1.127e+00,1.462e-01,3.648e-02,1.485e-01,3.538e-05
4.144e-02,1.821e+00,1.682e+00,1.129e+00,1.456e-01,3.526e-02,1.485e-01,3.237e-05
4.127e-02,1.822e+00,1.683e+00,1.130e+00,1.450e-01,3.409e-02,1.485e-01,2.956e-05
4.111e-02,1.823e+00,1.683e+00,1.132e+00,1.445e-01,3.299e-02,1.485e-01,2.698e-05
4.095e-02,1.825e+00,1.683e+00,1.133e+00,8.758e-02,-4.279e-03,1.498e-01,2.466e-05
4.081e-02,1.826e+00,1.684e+00,1.135e+00,8.777e-02,-4.788e-03,1.498e-01,2.297e-05
4.070e-02,1.827e+00,1.684e+00,1.136e+00,8.865e-02,-4.795e-03,1.498e-01,2.190e-05
4.060e-02,1.828e+00,1.684e+00,1.138e+00,8.971e-02,-4.603e-03,1.498e-01,2.123e-05
4.050e-02,1.829e+00,1.683e+00,1.139e+00,9.079e-02,-4.301e-03,1.498e-01,2.089e-05
4.039e-02,1.830e+00,1.683e+00,1.141e+00,9.186e-02,-3.914e-03,1.498e-01,2.090e-05
4.029e-02,1.831e+00,1.683e+00,1.142e+00,9.288e-02,-3.444e-03,1.498e-01,2.126e-05
4.019e-02,1.832e+00,1.683e+00,1.144e+00,9.387e-02,-2.889e-03,1.498e-01,2.198e-05
4.008e-02,1.833e+00,1.683e+00,1.145e+00,9.481e-02,-2.246e-03,1.498e-01,2.306e-05
3.998e-02,1.833e+00,1.683e+00,1.147e+00,1.402e-01,-1.704e-02,1.491e-01,2.453e-05
3.985e-02,1.835e+00,1.683e+00,1.148e+00,1.405e-01,-1.630e-02,1.491e-01,2.680e-05
3.970e-02,1.836e+00,1.683e+00,1.150e+00,1.402e-01,-1.545e-02,1.491e-01,3.026e-05
3.954e-02,1.837e+00,1.683e+00,1.151e+00,1.397e-01,-1.435e-02,1.491e-01,3.479e-05
3.939e-02,1.839e+00,1.683e+00,1.152e+00,1.392e-01,-1.297e-02,1.491e-01,4.036e-05
3.923e-02,1.840e+00,1.683e+00,1.154e+00,1.386e-01,-1.131e-02,1.491e-01,4.693e-05
3.908e-02,1.841e+00,1.682e+00,1.155e+00,1.381e-01,-9.374e-03,1.491e-01,5.445e-05
3.892e-02,1.843e+00,1.682e+00,1.157e+00,1.524e-01,-3.822e-02,1.478e-01,6.291e-05
3.876e-02,1.844e+00,1.682e+00,1.158e+00,1.516e-01,-3.570e-02,1.478e-01,7.279e-05
3.860e-02,1.846e+00,1.682e+00,1.160e+00,1.032e-01,1.382e-02,1.498e-01,8.440e-05
3.845e-02,1.847e+00,1.682e+00,1.161e+00,1.029e-01,1.694e-02,1.498e-01,9.568e-05
3.833e-02,1.848e+00,1.682e+00,1.163e+00,1.032e-01,2.004e-02,1.498e-01,1.059e-04
3.821e-02,1.849e+00,1.682e+00,1.164e+00,1.036e-01,2.317e-02,1.498e-01,1.160e-04
3.809e-02,1.850e+00,1.682e+00,1.166e+00,1.040e-01,2.636e-02,1.498e-01,1.262e-04
3.798e-02,1.851e+00,1.682e+00,1.167e+00,1.044e-01,2.963e-02,1.498e-01,1.367e-04
3.786e-02,1.852e+00,1.683e+00,1.169e+00,6.334e-02,-5.502e-02,1.485e-01,1.474e-04
3.776e-02,1.853e+00,1.683e+00,1.170e+00,6.422e-02,-5.191e-02,1.485e-01,1.566e-04
3.768e-02,1.854e+00,1.682e+00,1.172e+00,1.545e-01,4.422e-02,1.471e-01,1.645e-04
3.757e-02,1.855e+00,1.682e+00,1.173e+00,1.549e-01,4.800e-02,1.471e-01,1.769e-04
3.741e-02,1.856e+00,1.682e+00,1.175e+00,1.541e-01,5.271e-02,1.471e-01,1.941e-04
3.724e-02,1.858e+00,1.683e+00,1.176e+00,1.530e-01,5.774e-02,1.471e-01,2.131e-04
3.707e-02,1.859e+00,1.683e+00,1.178e+00,1.518e-01,6.291e-02,1.471e-01,2.327e-04
3.690e-02,1.861e+00,1.684e+00,1.179e+00,1.507e-01,6.811e-02,1.471e-01,2.526e-04
3.673e-02,1.862e+00,1.685e+00,1.181e+00,1.584e-01,7.331e-02,1.485e-01,2.727e-04
3.655e-02,1.864e+00,1.685e+00,1.182e+00,1.571e-01,7.858e-02,1.485e-01,2.932e-04
3.637e-02,1.865e+00,1.686e+00,1.184e+00,8.763e-02,5.802e-02,1.498e-01,3.142e-04
3.623e-02,1.867e+00,1.687e+00,1.185e+00,8.719e-02,6.273e-02,1.498e-01,3.313e-04
3.611e-02,1.868e+00,1.687e+00,1.187e+00,8.760e-02,6.684e-02,1.498e-01,3.446e-04
3.600e-02,1.869e+00,1.688e+00,1.188e+00,8.824e-02,7.074e-02,1.498e-01,3.567e-04
3.590e-02,1.870e+00,1.689e+00,1.190e+00,8.894e-02,7.454e-02,1.498e-01,3.683e-04
3.579e-02,1.870e+00,1.689e+00,1.191e+00,9.557e-02,1.611e-01,1.498e-01,3.797e-04
3.568e-02,1.871e+00,1.691e+00,1.193e+00,9.616e-02,1.647e-01,1.498e-01,3.911e-04
3.557e-02,1.872e+00,1.692e+00,1.194e+00,9.665e-02,1.682e-01,1.498e-01,4.021e-04
3.545e-02,1.873e+00,1.694e+00,1.196e+00,9.709e-02,1.714e-01,1.498e-01,4.123e-04
3.533e-02,1.874e+00,1.695e+00,1.197e+00,9.750e-02,1.743e-01,1.498e-01,4.214e-04
3.521e-02,1.875e+00,1.697e+00,1.199e+00,1.513e-01,2.493e-01,1.485e-01,4.295e-04
3.506e-02,1.876e+00,1.699e+00,1.200e+00,1.509e-01,2.515e-01,1.485e-01,4.380e-04
3.488e-02,1.878e+00,1.701e+00,1.202e+00,1.113e-01,1.444e-01,1.491e-01,4.459e-04
3.470e-02,1.879e+00,1.703e+00,1.203e+00,1.136e-01,1.195e-01,1.491e-01,4.514e-04
3.454e-02,1.880e+00,1.705e+00,1.205e+00,1.133e-01,1.202e-01,1.491e-01,4.552e-04
3.439e-02,1.881e+00,1.706e+00,1.206e+00,1.130e-01,1.207e-01,1.491e-01,4.581e-04
3.423e-02,1.883e+00,1.708e+00,1.208e+00,1.128e-01,1.210e-01,1.491e-01,4.603e-04
3.408e-02,1.884e+00,1.709e+00,1.209e+00,1.126e-01,1.212e-01,1.491e-01,4.619e-04
3.392e-02,1.885e+00,1.710e+00,1.211e+00,1.124e-01,1.212e-01,1.491e-01,4.629e-04
3.377e-02,1.886e+00,1.711e+00,1.212e+00,9.739e-02,7.955e-02,1.485e-01,4.634e-04
3.362e-02,1.887e+00,1.712e+00,1.214e+00,9.438e-02,1.880e-01,1.491e-01,4.634e-04
3.348e-02,1.888e+00,1.714e+00,1.215e+00,9.456e-02,1.878e-01,1.491e-01,4.629e-04
3.334e-02,1.889e+00,1.715e+00,1.217e+00,9.482e-02,1.875e-01,1.491e-01,4.617e-04
3.320e-02,1.890e+00,1.717e+00,1.218e+00,9.508e-02,1.868e-01,1.491e-01,4.593e-04
3.306e-02,1.891e+00,1.719e+00,1.220e+00,9.534e-02,1.857e-01,1.491e-01,4.558e-04
3.292e-02,1.892e+00,1.721e+00,1.221e+00,9.558e-02,1.844e-01,1.491e-01,4.511e-04
3.277e-02,1.893e+00,1.723e+00,1.223e+00,9.580e-02,1.826e-01,1.491e-01,4.453e-04
3.263e-02,1.894e+00,1.725e+00,1.224e+00,9.007e-02,1.184e-01,1.485e-01,4.383e-04
3.248e-02,1.895e+00,1.726e+00,1.225e+00,1.348e-01,9.535e-02,1.485e-01,4.306e-04
3.231e-02,1.896e+00,1.727e+00,1.227e+00,1.345e-01,9.196e-02,1.485e-01,4.207e-04
3.211e-02,1.897e+00,1.728e+00,1.228e+00,1.337e-01,8.753e-02,1.485e-01,4.090e-04
3.190e-02,1.898e+00,1.729e+00,1.230e+00,1.328e-01,8.279e-02,1.485e-01,3.969e-04
3.169e-02,1.899e+00,1.730e+00,1.231e+00,1.318e-01,7.799e-02,1.485e-01,3.849e-04
3.148e-02,1.901e+00,1.731e+00,1.233e+00,1.486e-01,1.146e-01,1.478e-01,3.732e-04
3.126e-02,1.902e+00,1.732e+00,1.234e+00,1.474e-01,1.095e-01,1.478e-01,3.612e-04
3.102e-02,1.904e+00,1.733e+00,1.236e+00,1.459e-01,1.039e-01,1.478e-01,3.488e-04
3.079e-02,1.905e+00,1.734e+00,1.237e+00,1.445e-01,9.826e-02,1.478e-01,3.366e-04
3.055e-02,1.906e+00,1.735e+00,1.239e+00,5.112e-02,9.260e-02,1.485e-01,3.248e-04
3.038e-02,1.908e+00,1.736e+00,1.240e+00,5.087e-02,8.937e-02,1.485e-01,3.163e-04
3.026e-02,1.908e+00,1.737e+00,1.242e+00,5.175e-02,8.843e-02,1.485e-01,3.108e-04
3.017e-02,1.909e+00,1.738e+00,1.243e+00,5.296e-02,8.811e-02,1.485e-01,3.060e-04
3.008e-02,1.909e+00,1.739e+00,1.245e+00,5.424e-02,8.787e-02,1.485e-01,3.011e-04
2.999e-02,1.910e+00,1.740e+00,1.246e+00,5.550e-02,8.752e-02,1.485e-01,2.961e-04
2.990e-02,1.910e+00,1.741e+00,1.248e+00,5.673e-02,8.703e-02,1.485e-01,2.907e-04
2.980e-02,1.911e+00,1.742e+00,1.249e+00,5.790e-02,8.638e-02,1.485e-01,2.851e-04
2.971e-02,1.911e+00,1.742e+00,1.251e+00,8.869e-02,1.735e-01,1.491e-01,2.791e-04
2.958e-02,1.912e+00,1.744e+00,1.252e+00,8.941e-02,1.717e-01,1.491e-01,2.713e-04
2.944e-02,1.913e+00,1.745e+00,1.254e+00,1.105e-01,1.120e-01,1.485e-01,2.616e-04
2.927e-02,1.914e+00,1.747e+00,1.255e+00,1.104e-01,1.080e-01,1.485e-01,2.497e-04
2.908e-02,1.915e+00,1.748e+00,1.257e+00,1.100e-01,1.032e-01,1.485e-01,2.363e-04
2.889e-02,1.916e+00,1.749e+00,1.258e+00,1.095e-01,9.814e-02,1.485e-01,2.225e-04
2.870e-02,1.917e+00,1.750e+00,1.260e+00,1.386e-01,1.292e-01,1.478e-01,2.087e-04
2.848e-02,1.918e+00,1.751e+00,1.261e+00,1.377e-01,1.231e-01,1.478e-01,1.934e-04
2.824e-02,1.920e+00,1.752e+00,1.263e+00,1.275e-01,4.369e-02,1.478e-01,1.770e-04
2.800e-02,1.921e+00,1.753e+00,1.264e+00,1.263e-01,3.677e-02,1.478e-01,1.611e-04
2.776e-02,1.922e+00,1.754e+00,1.266e+00,1.251e-01,3.031e-02,1.478e-01,1.467e-04
2.753e-02,1.923e+00,1.754e+00,1.267e+00,1.240e-01,2.424e-02,1.478e-01,1.337e-04
2.730e-02,1.925e+00,1.755e+00,1.268e+00,1.318e-01,5.480e-02,1.471e-01,1.223e-04
2.707e-02,1.926e+00,1.755e+00,1.270e+00,1.306e-01,4.923e-02,1.471e-01,1.121e-04
2.683e-02,1.927e+00,1.755e+00,1.271e+00,-1.939e-01,-2.869e-02,1.478e-01,1.032e-04
2.684e-02,1.927e+00,1.756e+00,1.273e+00,-1.911e-01,-2.433e-02,1.478e-01,1.035e-04
2.709e-02,1.926e+00,1.755e+00,1.274e+00,1.389e-01,6.108e-02,1.471e-01,1.134e-04
2.716e-02,1.926e+00,1.756e+00,1.276e+00,1.426e-01,6.669e-02,1.471e-01,1.165e-04
2.700e-02,1.926e+00,1.756e+00,1.277e+00,1.544e-01,1.676e-01,1.471e-01,1.091e-04
2.675e-02,1.928e+00,1.757e+00,1.279e+00,7.002e-02,1.417e-01,1.478e-01,9.899e-05
2.654e-02,1.929e+00,1.759e+00,1.280e+00,6.923e-02,1.376e-01,1.478e-01,9.069e-05
2.639e-02,1.930e+00,1.760e+00,1.282e+00,6.932e-02,1.355e-01,1.478e-01,8.445e-05
2.625e-02,1.930e+00,1.761e+00,1.283e+00,7.857e-02,1.339e-01,1.478e-01,7.862e-05
2.611e-02,1.931e+00,1.763e+00,1.285e+00,7.888e-02,1.320e-01,1.478e-01,7.239e-05
2.596e-02,1.932e+00,1.764e+00,1.286e+00,7.908e-02,1.299e-01,1.478e-01,6.566e-05
2.581e-02,1.933e+00,1.765e+00,1.288e+00,7.924e-02,1.276e-01,1.478e-01,5.862e-05
2.565e-02,1.933e+00,1.767e+00,1.289e+00,7.937e-02,1.252e-01,1.478e-01,5.138e-05
2.550e-02,1.934e+00,1.768e+00,1.291e+00,7.949e-02,1.227e-01,1.478e-01,4.398e-05
2.534e-02,1.935e+00,1.769e+00,1.292e+00,7.958e-02,1.202e-01,1.478e-01,3.646e-05
2.519e-02,1.936e+00,1.770e+00,1.294e+00,1.123e-01,5.547e-02,1.478e-01,2.887e-05
2.500e-02,1.937e+00,1.771e+00,1.295e+00,1.119e-01,5.181e-02,1.478e-01,2.011e-05
2.479e-02,1.938e+00,1.772e+00,1.297e+00,1.112e-01,4.730e-02,1.478e-01,1.093e-05
2.457e-02,1.939e+00,1.773e+00,1.298e+00,1.103e-01,4.275e-02,1.478e-01,2.637e-06
2.434e-02,1.940e+00,1.773e+00,1.299e+00,1.094e-01,3.845e-02,1.478e-01,4.302e-06
2.412e-02,1.941e+00,1.773e+00,1.301e+00,1.204e-01,-1.729e-03,1.478e-01,9.717e-06
2.389e-02,1.942e+00,1.774e+00,1.302e+00,1.193e-01,-5.619e-03,1.478e-01,1.358e-05
2.365e-02,1.943e+00,1.774e+00,1.304e+00,6.774e-02,1.097e-01,1.471e-01,1.534e-05
2.346e-02,1.944e+00,1.774e+00,1.305e+00,6.717e-02,1.078e-01,1.471e-01,1.508e-05
2.330e-02,1.945e+00,1.775e+00,1.307e+00,1.117e-01,8.152e-02,1.471e-01,1.423e-05
2.312e-02,1.946e+00,1.776e+00,1.308e+00,8.765e-02,7.945e-03,1.471e-01,1.274e-05
2.293e-02,1.947e+00,1.777e+00,1.310e+00,8.713e-02,6.629e-03,1.471e-01,1.019e-05
2.274e-02,1.948e+00,1.777e+00,1.311e+00,7.488e-02,-1.995e-02,1.478e-01,6.492e-06
2.257e-02,1.948e+00,1.777e+00,1.313e+00,7.470e-02,-1.989e-02,1.478e-01,1.743e-06
2.241e-02,1.949e+00,1.777e+00,1.314e+00,7.468e-02,-1.917e-02,1.478e-01,4.012e-06
2.226e-02,1.950e+00,1.776e+00,1.316e+00,7.469e-02,-1.802e-02,1.478e-01,1.096e-05
2.211e-02,1.951e+00,1.776e+00,1.317e+00,1.014e-01,-1.649e-02,1.478e-01,1.920e-05
2.193e-02,1.951e+00,1.776e+00,1.319e+00,1.011e-01,-1.506e-02,1.478e-01,3.031e-05
2.173e-02,1.952e+00,1.776e+00,1.320e+00,1.004e-01,-1.360e-02,1.478e-01,4.493e-05
2.153e-02,1.953e+00,1.776e+00,1.322e+00,9.965e-02,-1.171e-02,1.478e-01,6.236e-05
2.133e-02,1.954e+00,1.776e+00,1.323e+00,9.887e-02,-9.285e-03,1.478e-01,8.234e-05
2.112e-02,1.955e+00,1.775e+00,1.325e+00,9.809e-02,-6.305e-03,1.478e-01,1.048e-04
2.092e-02,1.956e+00,1.775e+00,1.326e+00,4.098e-02,-7.522e-02,1.465e-01,1.296e-04
2.077e-02,1.957e+00,1.775e+00,1.328e+00,4.090e-02,-7.075e-02,1.465e-01,1.500e-04
2.067e-02,1.958e+00,1.774e+00,1.329e+00,4.152e-02,-6.554e-02,1.465e-01,1.652e-04
2.058e-02,1.958e+00,1.774e+00,1.330e+00,5.716e-02,2.402e-01,1.451e-01,1.792e-04
2.048e-02,1.958e+00,1.774e+00,1.332e+00,4.593e-02,1.423e-01,1.471e-01,1.953e-04
2.038e-02,1.959e+00,1.776e+00,1.333e+00,4.656e-02,1.480e-01,1.471e-01,2.120e-04
2.028e-02,1.959e+00,1.777e+00,1.335e+00,4.724e-02,1.537e-01,1.471e-01,2.277e-04
2.018e-02,1.960e+00,1.779e+00,1.336e+00,4.793e-02,1.593e-01,1.471e-01,2.432e-04
2.008e-02,1.960e+00,1.780e+00,1.338e+00,4.859e-02,1.649e-01,1.471e-01,2.588e-04
1.998e-02,1.961e+00,1.782e+00,1.339e+00,8.777e-02,1.135e-01,1.458e-01,2.745e-04
1.985e-02,1.961e+00,1.783e+00,1.341e+00,8.786e-02,1.188e-01,1.458e-01,2.957e-04
1.968e-02,1.962e+00,1.785e+00,1.342e+00,8.746e-02,1.241e-01,1.458e-01,3.230e-04
1.949e-02,1.963e+00,1.786e+00,1.344e+00,8.691e-02,1.296e-01,1.458e-01,3.530e-04
1.931e-02,1.964e+00,1.787e+00,1.345e+00,8.631e-02,1.352e-01,1.458e-01,3.847e-04
1.912e-02,1.965e+00,1.789e+00,1.347e+00,8.571e-02,1.410e-01,1.458e-01,4.179e-04
1.893e-02,1.966e+00,1.790e+00,1.348e+00,9.103e-02,2.091e-01,1.451e-01,4.522e-04
1.874e-02,1.966e+00,1.792e+00,1.349e+00,9.035e-02,2.152e-01,1.451e-01,4.888e-04
1.854e-02,1.967e+00,1.794e+00,1.351e+00,8.960e-02,2.214e-01,1.451e-01,5.273e-04
1.834e-02,1.968e+00,1.796e+00,1.352e+00,7.400e-02,3.414e-01,1.378e-01,5.671e-04
1.815e-02,1.969e+00,1.798e+00,1.354e+00,7.333e-02,3.473e-01,1.378e-01,6.049e-04
1.798e-02,1.970e+00,1.802e+00,1.355e+00,1.948e-02,1.563e-01,1.465e-01,6.398e-04
1.786e-02,1.970e+00,1.804e+00,1.357e+00,4.357e-02,3.853e-01,1.237e-01,6.633e-04
1.777e-02,1.971e+00,1.807e+00,1.358e+00,4.400e-02,3.907e-01,1.237e-01,6.808e-04
1.767e-02,1.971e+00,1.811e+00,1.359e+00,4.433e-02,3.958e-01,1.237e-01,6.992e-04
1.756e-02,1.972e+00,1.815e+00,1.360e+00,4.461e-02,4.006e-01,1.237e-01,7.173e-04
1.746e-02,1.972e+00,1.819e+00,1.362e+00,4.487e-02,4.050e-01,1.237e-01,7.348e-04
1.734e-02,1.972e+00,1.823e+00,1.363e+00,4.511e-02,4.091e-01,1.237e-01,7.515e-04
1.723e-02,1.973e+00,1.827e+00,1.364e+00,3.347e-02,2.784e-01,1.425e-01,7.676e-04
1.713e-02,1.973e+00,1.830e+00,1.365e+00,3.406e-02,2.832e-01,1.425e-01,7.812e-04
1.704e-02,1.974e+00,1.833e+00,1.367e+00,3.477e-02,2.881e-01,1.425e-01,7.928e-04
1.695e-02,1.974e+00,1.836e+00,1.368e+00,3.550e-02,2.929e-01,1.425e-01,8.037e-04
1.685e-02,1.974e+00,1.839e+00,1.370e+00,5.400e-02,3.545e-01,1.364e-01,8.143e-04
1.674e-02,1.975e+00,1.842e+00,1.371e+00,5.439e-02,3.580e-01,1.364e-01,8.269e-04
1.660e-02,1.975e+00,1.846e+00,1.372e+00,5.453e-02,3.606e-01,1.364e-01,8.413e-04
1.645e-02,1.976e+00,1.849e+00,1.374e+00,2.789e-02,1.454e-01,1.451e-01,8.561e-04
1.633e-02,1.976e+00,1.852e+00,1.375e+00,2.835e-02,1.489e-01,1.451e-01,8.679e-04
1.624e-02,1.976e+00,1.854e+00,1.377e+00,2.911e-02,1.534e-01,1.451e-01,8.767e-04
1.616e-02,1.977e+00,1.856e+00,1.378e+00,2.994e-02,1.582e-01,1.451e-01,8.849e-04
1.607e-02,1.977e+00,1.857e+00,1.380e+00,3.076e-02,1.629e-01,1.451e-01,8.931e-04
1.599e-02,1.977e+00,1.859e+00,1.381e+00,3.156e-02,1.676e-01,1.451e-01,9.015e-04
1.590e-02,1.978e+00,1.860e+00,1.383e+00,4.715e-02,4.879e-01,1.123e-01,9.101e-04
1.579e-02,1.978e+00,1.863e+00,1.384e+00,2.656e-02,4.434e-01,1.230e-01,9.207e-04
1.569e-02,1.978e+00,1.868e+00,1.385e+00,2.690e-02,4.462e-01,1.230e-01,9.302e-04
1.560e-02,1.979e+00,1.872e+00,1.386e+00,2.743e-02,4.493e-01,1.230e-01,9.375e-04
1.552e-02,1.979e+00,1.876e+00,1.387e+00,3.985e-02,3.645e-01,1.358e-01,9.436e-04
1.542e-02,1.979e+00,1.881e+00,1.389e+00,4.040e-02,3.674e-01,1.358e-01,9.500e-04
1.530e-02,1.979e+00,1.884e+00,1.390e+00,4.079e-02,3.694e-01,1.358e-01,9.568e-04
1.518e-02,1.980e+00,1.888e+00,1.391e+00,4.111e-02,3.710e-01,1.358e-01,9.636e-04
1.505e-02,1.980e+00,1.892e+00,1.393e+00,4.139e-02,3.722e-01,1.358e-01,9.702e-04
1.492e-02,1.981e+00,1.896e+00,1.394e+00,4.165e-02,3.733e-01,1.358e-01,9.766e-04
1.478e-02,1.981e+00,1.899e+00,1.395e+00,6.265e-02,1.671e-01,1.445e-01,9.828e-04
1.462e-02,1.982e+00,1.902e+00,1.397e+00,5.974e-02,2.445e-01,1.425e-01,9.903e-04
1.443e-02,1.982e+00,1.905e+00,1.398e+00,5.954e-02,2.431e-01,1.425e-01,1.000e-03
1.424e-02,1.983e+00,1.907e+00,1.400e+00,5.929e-02,2.416e-01,1.425e-01,1.012e-03
1.404e-02,1.983e+00,1.909e+00,1.401e+00,5.903e-02,2.402e-01,1.425e-01,1.025e-03
1.384e-02,1.984e+00,1.912e+00,1.403e+00,5.875e-02,2.390e-01,1.425e-01,1.040e-03
1.364e-02,1.984e+00,1.914e+00,1.404e+00,5.847e-02,2.690e-01,1.404e-01,1.056e-03
1.344e-02,1.985e+00,1.917e+00,1.405e+00,5.816e-02,2.681e-01,1.404e-01,1.075e-03
1.324e-02,1.985e+00,1.920e+00,1.407e+00,5.785e-02,2.675e-01,1.404e-01,1.095e-03
1.304e-02,1.986e+00,1.922e+00,1.408e+00,3.679e-02,3.550e-01,1.157e-01,1.118e-03
1.287e-02,1.986e+00,1.925e+00,1.409e+00,3.648e-02,3.545e-01,1.157e-01,1.138e-03
1.273e-02,1.987e+00,1.929e+00,1.411e+00,3.644e-02,3.555e-01,1.157e-01,1.156e-03
1.260e-02,1.987e+00,1.932e+00,1.412e+00,2.460e-02,4.035e-01,1.116e-01,1.173e-03
1.249e-02,1.987e+00,1.936e+00,1.413e+00,2.476e-02,4.055e-01,1.116e-01,1.188e-03
1.239e-02,1.988e+00,1.940e+00,1.414e+00,2.506e-02,4.084e-01,1.116e-01,1.200e-03
1.230e-02,1.988e+00,1.944e+00,1.415e+00,2.539e-02,4.114e-01,1.116e-01,1.212e-03
1.220e-02,1.988e+00,1.948e+00,1.416e+00,5.834e-02,3.574e-01,1.190e-01,1.223e-03
1.206e-02,1.989e+00,1.952e+00,1.417e+00,5.832e-02,3.579e-01,1.190e-01,1.240e-03
1.186e-02,1.989e+00,1.956e+00,1.419e+00,5.789e-02,3.557e-01,1.190e-01,1.265e-03
1.165e-02,1.990e+00,1.959e+00,1.420e+00,5.733e-02,3.527e-01,1.190e-01,1.295e-03
1.143e-02,1.990e+00,1.963e+00,1.421e+00,7.454e-02,4.117e-01,1.083e-01,1.328e-03
1.118e-02,1.991e+00,1.967e+00,1.422e+00,7.363e-02,4.062e-01,1.083e-01,1.369e-03
1.091e-02,1.991e+00,1.971e+00,1.423e+00,7.251e-02,3.992e-01,1.083e-01,1.420e-03
1.062e-02,1.992e+00,1.975e+00,1.424e+00,7.134e-02,2.728e-01,1.170e-01,1.479e-03
1.034e-02,1.993e+00,1.978e+00,1.425e+00,6.434e-02,2.975e-01,1.130e-01,1.546e-03
1.006e-02,1.993e+00,1.981e+00,1.426e+00,6.332e-02,2.919e-01,1.130e-01,1.618e-03
9.801e-03,1.994e+00,1.984e+00,1.428e+00,6.239e-02,2.873e-01,1.130e-01,1.695e-03
9.544e-03,1.994e+00,1.987e+00,1.429e+00,6.151e-02,2.834e-01,1.130e-01,1.779e-03
9.290e-03,1.995e+00,1.990e+00,1.430e+00,5.473e-02,2.852e-01,1.170e-01,1.870e-03
9.048e-03,1.996e+00,1.993e+00,1.431e+00,5.400e-02,2.835e-01,1.170e-01,1.965e-03
8.819e-03,1.996e+00,1.996e+00,1.432e+00,5.337e-02,2.829e-01,1.170e-01,2.063e-03
8.594e-03,1.997e+00,1.999e+00,1.433e+00,4.388e-02,1.587e-01,1.270e-01,2.168e-03
8.386e-03,1.997e+00,2.001e+00,1.435e+00,1.681e-02,5.237e-01,6.809e-02,2.272e-03
8.242e-03,1.997e+00,2.004e+00,1.435e+00,1.637e-02,5.235e-01,6.809e-02,2.349e-03
8.150e-03,1.998e+00,2.009e+00,1.436e+00,1.630e-02,5.262e-01,6.809e-02,2.399e-03
8.073e-03,1.998e+00,2.014e+00,1.437e+00,1.635e-02,5.298e-01,6.809e-02,2.441e-03
8.000e-03,1.998e+00,2.019e+00,1.437e+00,1.643e-02,5.336e-01,6.809e-02,2.481e-03
7.927e-03,1.998e+00,2.025e+00,1.438e+00,-1.907e-02,4.907e-01,7.613e-02,2.520e-03
7.920e-03,1.998e+00,2.030e+00,1.439e+00,-1.847e-02,4.997e-01,7.613e-02,2.524e-03
7.977e-03,1.998e+00,2.035e+00,1.440e+00,-1.745e-02,5.128e-01,7.613e-02,2.495e-03
8.050e-03,1.998e+00,2.040e+00,1.440e+00,-1.632e-02,5.272e-01,7.613e-02,2.460e-03
8.126e-03,1.998e+00,2.045e+00,1.441e+00,-1.519e-02,5.416e-01,7.613e-02,2.426e-03
8.199e-03,1.997e+00,2.051e+00,1.442e+00,-2.594e-02,5.714e-01,7.412e-02,2.395e-03
8.292e-03,1.997e+00,2.056e+00,1.443e+00,-2.473e-02,5.868e-01,7.412e-02,2.359e-03
8.403e-03,1.997e+00,2.062e+00,1.443e+00,-2.341e-02,6.035e-01,7.412e-02,2.319e-03
8.516e-03,1.997e+00,2.068e+00,1.444e+00,5.798e-02,3.875e-01,1.009e-01,2.283e-03
8.466e-03,1.997e+00,2.073e+00,1.445e+00,2.588e-02,5.085e-01,8.484e-02,2.298e-03
8.319e-03,1.997e+00,2.078e+00,1.446e+00,4.346e-02,5.013e-01,8.618e-02,2.342e-03
8.150e-03,1.998e+00,2.083e+00,1.447e+00,4.312e-02,4.977e-01,8.618e-02,2.396e-03
7.950e-03,1.998e+00,2.088e+00,1.448e+00,4.260e-02,4.916e-01,8.618e-02,2.463e-03
7.740e-03,1.998e+00,2.093e+00,1.449e+00,4.204e-02,4.849e-01,8.618e-02,2.539e-03
7.528e-03,1.999e+00,2.098e+00,1.449e+00,5.036e-02,2.865e-01,1.116e-01,2.621e-03
7.297e-03,1.999e+00,2.102e+00,1.451e+00,5.581e-02,3.023e-01,1.090e-01,2.718e-03
7.036e-03,1.999e+00,2.105e+00,1.452e+00,5.514e-02,2.950e-01,1.090e-01,2.838e-03
6.759e-03,2.000e+00,2.108e+00,1.453e+00,5.437e-02,2.870e-01,1.090e-01,2.978e-03
6.478e-03,2.000e+00,2.111e+00,1.454e+00,5.359e-02,2.793e-01,1.090e-01,3.136e-03
6.198e-03,2.001e+00,2.114e+00,1.455e+00,6.171e-02,3.138e-01,9.891e-02,3.309e-03
5.901e-03,2.001e+00,2.117e+00,1.456e+00,6.075e-02,3.048e-01,9.891e-02,3.510e-03
5.588e-03,2.002e+00,2.120e+00,1.457e+00,5.675e-02,3.314e-01,9.623e-02,3.742e-03
5.280e-03,2.002e+00,2.123e+00,1.458e+00,3.496e-02,1.774e-01,1.150e-01,3.991e-03
5.025e-03,2.003e+00,2.126e+00,1.459e+00,3.437e-02,1.764e-01,1.150e-01,4.211e-03
4.820e-03,2.003e+00,2.128e+00,1.460e+00,3.406e-02,1.799e-01,1.150e-01,4.398e-03
4.631e-03,2.003e+00,2.130e+00,1.461e+00,-1.744e-03,6.563e-01,3.660e-02,4.577e-03
4.527e-03,2.004e+00,2.134e+00,1.462e+00,-2.062e-03,6.549e-01,3.660e-02,4.679e-03
4.502e-03,2.004e+00,2.139e+00,1.462e+00,-1.932e-03,6.595e-01,3.660e-02,4.703e-03
4.503e-03,2.004e+00,2.146e+00,1.462e+00,-3.132e-02,6.659e-01,3.995e-02,4.703e-03
4.577e-03,2.004e+00,2.152e+00,1.463e+00,-3.063e-02,6.789e-01,3.995e-02,4.634e-03
4.720e-03,2.003e+00,2.159e+00,1.463e+00,-2.957e-02,6.976e-01,3.995e-02,4.507e-03
4.880e-03,2.003e+00,2.166e+00,1.464e+00,-2.844e-02,7.179e-01,3.995e-02,4.373e-03
5.043e-03,2.003e+00,2.173e+00,1.464e+00,-3.915e-02,6.300e-01,6.742e-02,4.246e-03
5.232e-03,2.003e+00,2.180e+00,1.465e+00,-3.769e-02,6.577e-01,6.742e-02,4.109e-03
5.444e-03,2.002e+00,2.186e+00,1.465e+00,-3.019e-02,7.806e-01,5.335e-02,3.968e-03
5.643e-03,2.002e+00,2.194e+00,1.466e+00,-4.363e-02,7.449e-01,6.340e-02,3.847e-03
5.861e-03,2.002e+00,2.201e+00,1.466e+00,-4.208e-02,7.747e-01,6.340e-02,3.728e-03
6.104e-03,2.001e+00,2.209e+00,1.467e+00,-4.042e-02,8.071e-01,6.340e-02,3.611e-03
6.351e-03,2.001e+00,2.217e+00,1.468e+00,-8.028e-02,9.122e-01,5.067e-02,3.507e-03
6.699e-03,2.001e+00,2.225e+00,1.468e+00,-3.672e-02,8.652e-01,6.407e-02,3.387e-03
7.037e-03,2.000e+00,2.234e+00,1.469e+00,-3.464e-02,9.072e-01,6.407e-02,3.294e-03
7.294e-03,2.000e+00,2.243e+00,1.470e+00,2.633e-02,7.187e-01,8.886e-02,3.241e-03
7.364e-03,2.000e+00,2.251e+00,1.470e+00,2.728e-02,7.366e-01,8.886e-02,3.229e-03
7.266e-03,2.000e+00,2.259e+00,1.471e+00,2.744e-02,7.370e-01,8.886e-02,3.244e-03
7.114e-03,2.000e+00,2.266e+00,1.472e+00,2.736e-02,7.318e-01,8.886e-02,3.268e-03
6.945e-03,2.000e+00,2.273e+00,1.473e+00,5.092e-02,5.695e-01,1.096e-01,3.297e-03
6.704e-03,2.000e+00,2.280e+00,1.474e+00,5.058e-02,5.577e-01,1.096e-01,3.342e-03
6.399e-03,2.001e+00,2.286e+00,1.475e+00,4.995e-02,5.396e-01,1.096e-01,3.409e-03
6.075e-03,2.001e+00,2.292e+00,1.476e+00,-3.378e-02,4.063e-01,1.324e-01,3.492e-03
5.978e-03,2.001e+00,2.297e+00,1.478e+00,-3.334e-02,4.145e-01,1.324e-01,3.520e-03
6.104e-03,2.001e+00,2.301e+00,1.479e+00,-3.192e-02,4.460e-01,1.324e-01,3.486e-03
6.295e-03,2.001e+00,2.305e+00,1.480e+00,-3.023e-02,4.834e-01,1.324e-01,3.440e-03
6.498e-03,2.001e+00,2.310e+00,1.482e+00,4.565e-02,6.350e-01,1.083e-01,3.399e-03
6.488e-03,2.001e+00,2.316e+00,1.483e+00,4.630e-02,6.476e-01,1.083e-01,3.401e-03
6.265e-03,2.001e+00,2.322e+00,1.484e+00,-6.369e-02,5.096e-01,1.384e-01,3.442e-03
6.292e-03,2.001e+00,2.327e+00,1.485e+00,-6.271e-02,5.300e-01,1.384e-01,3.438e-03
6.604e-03,2.001e+00,2.333e+00,1.487e+00,1.955e-02,5.830e-01,1.277e-01,3.389e-03
6.764e-03,2.000e+00,2.339e+00,1.488e+00,-6.201e-02,1.188e+00,5.268e-02,3.370e-03
6.956e-03,2.000e+00,2.347e+00,1.488e+00,-6.385e-02,1.228e+00,4.799e-02,3.355e-03
7.326e-03,2.000e+00,2.358e+00,1.489e+00,-6.202e-02,1.270e+00,4.799e-02,3.344e-03
7.752e-03,1.999e+00,2.370e+00,1.489e+00,-6.295e-02,1.256e+00,5.469e-02,3.357e-03
8.198e-03,1.999e+00,2.383e+00,1.490e+00,-6.081e-02,1.307e+00,5.469e-02,3.398e-03
8.650e-03,1.999e+00,2.395e+00,1.490e+00,-8.537e-02,1.421e+00,4.665e-02,3.465e-03
9.123e-03,1.998e+00,2.408e+00,1.491e+00,-8.323e-02,1.476e+00,4.665e-02,3.561e-03
9.605e-03,1.998e+00,2.422e+00,1.491e+00,-3.067e-02,1.393e+00,6.407e-02,3.682e-03
9.981e-03,1.997e+00,2.435e+00,1.492e+00,-2.884e-02,1.439e+00,6.407e-02,3.792e-03
1.025e-02,1.997e+00,2.449e+00,1.493e+00,-2.742e-02,1.473e+00,6.407e-02,3.881e-03
1.049e-02,1.997e+00,2.464e+00,1.493e+00,-2.615e-02,1.503e+00,6.407e-02,3.964e-03
1.071e-02,1.997e+00,2.479e+00,1.494e+00,1.085e-01,1.344e+00,8.283e-02,4.047e-03
1.055e-02,1.997e+00,2.492e+00,1.495e+00,6.988e-02,1.284e+00,8.819e-02,3.984e-03
1.008e-02,1.997e+00,2.505e+00,1.496e+00,6.875e-02,1.225e+00,8.819e-02,3.799e-03
9.541e-03,1.998e+00,2.518e+00,1.497e+00,1.119e-01,1.045e+00,1.029e-01,3.597e-03
8.846e-03,1.998e+00,2.530e+00,1.498e+00,7.750e-02,1.047e+00,9.288e-02,3.349e-03
8.115e-03,1.999e+00,2.540e+00,1.499e+00,7.852e-02,9.408e-01,9.355e-02,3.112e-03
7.440e-03,1.999e+00,2.551e+00,1.499e+00,7.678e-02,8.585e-01,9.355e-02,2.918e-03
6.783e-03,2.000e+00,2.560e+00,1.500e+00,3.359e-02,7.225e-01,1.103e-01,2.754e-03
6.286e-03,2.000e+00,2.568e+00,1.501e+00,4.145e-02,5.735e-01,1.257e-01,2.650e-03
5.908e-03,2.000e+00,2.575e+00,1.503e+00,4.090e-02,5.359e-01,1.257e-01,2.584e-03
5.551e-03,2.000e+00,2.581e+00,1.504e+00,4.040e-02,5.020e-01,1.257e-01,2.531e-03
5.201e-03,2.001e+00,2.587e+00,1.505e+00,3.696e-02,5.274e-01,1.203e-01,2.491e-03
4.867e-03,2.001e+00,2.592e+00,1.506e+00,2.760e-02,3.794e-01,1.324e-01,2.463e-03
4.578e-03,2.001e+00,2.596e+00,1.508e+00,2.735e-02,3.588e-01,1.324e-01,2.449e-03
4.326e-03,2.001e+00,2.600e+00,1.509e+00,2.721e-02,3.439e-01,1.324e-01,2.443e-03
4.086e-03,2.001e+00,2.604e+00,1.510e+00,-5.593e-02,2.332e-01,1.425e-01,2.444e-03
4.149e-03,2.001e+00,2.607e+00,1.512e+00,-5.500e-02,2.578e-01,1.425e-01,2.443e-03
4.503e-03,2.001e+00,2.610e+00,1.513e+00,6.193e-03,9.916e-01,4.129e-02,2.450e-03
4.720e-03,2.001e+00,2.616e+00,1.514e+00,7.121e-03,9.734e-01,4.598e-02,2.462e-03
4.745e-03,2.001e+00,2.624e+00,1.514e+00,7.436e-03,9.807e-01,4.598e-02,2.464e-03
4.708e-03,2.001e+00,2.634e+00,1.515e+00,7.547e-03,9.810e-01,4.598e-02,2.461e-03
4.651e-03,2.001e+00,2.643e+00,1.515e+00,-1.302e-03,9.634e-01,5.134e-02,2.455e-03
4.620e-03,2.001e+00,2.653e+00,1.516e+00,-1.144e-03,9.648e-01,5.134e-02,2.452e-03
4.618e-03,2.001e+00,2.663e+00,1.516e+00,1.690e-02,9.333e-01,4.866e-02,2.452e-03
4.557e-03,2.001e+00,2.672e+00,1.517e+00,1.695e-02,9.308e-01,4.866e-02,2.445e-03
4.432e-03,2.001e+00,2.682e+00,1.517e+00,1.680e-02,9.209e-01,4.866e-02,2.430e-03
4.289e-03,2.001e+00,2.691e+00,1.518e+00,1.659e-02,9.086e-01,4.866e-02,2.415e-03
4.140e-03,2.001e+00,2.701e+00,1.518e+00,1.340e-02,9.475e-01,4.263e-02,2.400e-03
4.001e-03,2.001e+00,2.710e+00,1.518e+00,1.319e-02,9.353e-01,4.263e-02,2.386e-03
3.875e-03,2.001e+00,2.719e+00,1.519e+00,7.077e-03,8.313e-01,5.469e-02,2.375e-03
3.775e-03,2.001e+00,2.728e+00,1.519e+00,7.039e-03,8.252e-01,5.469e-02,2.367e-03
3.700e-03,2.001e+00,2.737e+00,1.520e+00,-4.787e-03,9.618e-01,3.995e-02,2.361e-03
3.677e-03,2.001e+00,2.746e+00,1.520e+00,-4.663e-03,9.635e-01,3.995e-02,2.359e-03
3.701e-03,2.001e+00,2.755e+00,1.521e+00,-4.401e-03,9.709e-01,3.995e-02,2.361e-03
3.738e-03,2.001e+00,2.765e+00,1.521e+00,-1.300e-02,8.402e-01,6.541e-02,2.365e-03
3.811e-03,2.001e+00,2.774e+00,1.522e+00,-1.247e-02,8.565e-01,6.541e-02,2.374e-03
3.916e-03,2.001e+00,2.783e+00,1.522e+00,-1.184e-02,8.766e-01,6.541e-02,2.390e-03
4.027e-03,2.001e+00,2.792e+00,1.523e+00,-2.010e-02,8.299e-01,8.015e-02,2.408e-03
4.172e-03,2.001e+00,2.800e+00,1.524e+00,-1.929e-02,8.556e-01,8.015e-02,2.435e-03
4.345e-03,2.001e+00,2.809e+00,1.525e+00,-9.508e-03,9.930e-01,5.737e-02,2.472e-03
4.487e-03,2.001e+00,2.818e+00,1.525e+00,-8.821e-03,1.051e+00,5.268e-02,2.506e-03
4.590e-03,2.001e+00,2.828e+00,1.526e+00,-8.269e-03,1.068e+00,5.268e-02,2.533e-03
4.678e-03,2.001e+00,2.838e+00,1.526e+00,-1.831e-03,8.864e-01,8.551e-02,2.557e-03
4.734e-03,2.001e+00,2.848e+00,1.527e+00,-1.258e-03,8.987e-01,8.551e-02,2.574e-03
4.761e-03,2.001e+00,2.857e+00,1.528e+00,-7.694e-04,9.068e-01,8.551e-02,2.582e-03
4.776e-03,2.001e+00,2.867e+00,1.529e+00,-1.811e-02,8.766e-01,9.355e-02,2.586e-03
4.855e-03,2.001e+00,2.876e+00,1.530e+00,-1.743e-02,8.909e-01,9.355e-02,2.613e-03
4.999e-03,2.001e+00,2.885e+00,1.531e+00,2.197e-02,8.037e-01,1.157e-01,2.662e-03
5.001e-03,2.001e+00,2.893e+00,1.532e+00,2.253e-02,8.070e-01,1.157e-01,2.663e-03
4.850e-03,2.001e+00,2.901e+00,1.533e+00,2.266e-02,7.911e-01,1.157e-01,2.608e-03
4.650e-03,2.001e+00,2.910e+00,1.534e+00,3.450e-02,7.024e-01,1.224e-01,2.538e-03
4.387e-03,2.001e+00,2.917e+00,1.536e+00,3.432e-02,6.743e-01,1.224e-01,2.448e-03
4.072e-03,2.001e+00,2.924e+00,1.537e+00,3.399e-02,6.414e-01,1.224e-01,2.347e-03
3.744e-03,2.001e+00,2.931e+00,1.538e+00,3.361e-02,6.086e-01,1.224e-01,2.249e-03
3.413e-03,2.001e+00,2.937e+00,1.539e+00,4.507e-02,5.671e-01,1.224e-01,2.160e-03
3.035e-03,2.001e+00,2.943e+00,1.540e+00,-3.554e-02,1.056e+00,3.526e-02,2.070e-03
2.943e-03,2.001e+00,2.951e+00,1.541e+00,-3.565e-02,1.048e+00,3.526e-02,2.050e-03
3.161e-03,2.001e+00,2.961e+00,1.541e+00,-3.784e-02,1.073e+00,2.388e-02,2.101e-03
3.481e-03,2.001e+00,2.971e+00,1.541e+00,-7.166e-03,1.113e+00,2.455e-02,2.188e-03
3.713e-03,2.001e+00,2.982e+00,1.542e+00,2.160e-01,1.149e+00,1.115e-02,2.260e-03
3.167e-03,2.001e+00,2.992e+00,1.542e+00,6.031e-02,1.078e+00,5.788e-03,2.093e-03
2.325e-03,2.001e+00,3.001e+00,1.542e+00,5.797e-02,9.838e-01,5.788e-03,1.894e-03
1.661e-03,2.002e+00,3.011e+00,1.542e+00,-3.876e-02,9.027e-01,1.182e-02,1.794e-03
1.460e-03,2.002e+00,3.021e+00,1.542e+00,-3.927e-02,8.804e-01,1.182e-02,1.773e-03
1.671e-03,2.002e+00,3.030e+00,1.542e+00,-3.864e-02,9.070e-01,1.182e-02,1.797e-03
2.006e-03,2.002e+00,3.039e+00,1.542e+00,-2.877e-02,9.487e-01,2.254e-02,1.851e-03
2.335e-03,2.002e+00,3.048e+00,1.542e+00,-1.590e-02,9.962e-01,2.455e-02,1.920e-03
2.581e-03,2.002e+00,3.058e+00,1.543e+00,-3.292e-02,1.023e+00,2.589e-02,1.983e-03
2.838e-03,2.001e+00,3.068e+00,1.543e+00,-3.210e-02,1.057e+00,2.589e-02,2.058e-03
3.142e-03,2.001e+00,3.079e+00,1.543e+00,-3.116e-02,1.097e+00,2.589e-02,2.159e-03
3.455e-03,2.001e+00,3.089e+00,1.543e+00,1.725e-02,1.143e+00,2.120e-02,2.276e-03
3.564e-03,2.001e+00,3.100e+00,1.544e+00,1.764e-02,1.158e+00,2.120e-02,2.320e-03
3.475e-03,2.001e+00,3.112e+00,1.544e+00,1.749e-02,1.146e+00,2.120e-02,2.283e-03
3.325e-03,2.001e+00,3.123e+00,1.544e+00,1.719e-02,1.126e+00,2.120e-02,2.221e-03
3.158e-03,2.001e+00,3.135e+00,1.544e+00,-2.764e-02,1.099e+00,3.124e-02,2.153e-03
3.176e-03,2.001e+00,-3.137e+00,1.545e+00,-4.525e-02,1.102e+00,3.995e-02,2.160e-03
3.449e-03,2.001e+00,-3.126e+00,1.545e+00,7.426e-02,1.146e+00,2.923e-02,2.279e-03
3.347e-03,2.001e+00,-3.115e+00,1.545e+00,7.412e-02,1.132e+00,2.923e-02,2.233e-03
2.797e-03,2.001e+00,-3.103e+00,1.546e+00,2.832e-02,1.053e+00,3.526e-02,1.993e-03
2.304e-03,2.001e+00,-3.092e+00,1.546e+00,2.718e-02,9.827e-01,3.526e-02,1.799e-03
1.962e-03,2.001e+00,-3.082e+00,1.546e+00,-5.363e-02,9.291e-01,3.727e-02,1.677e-03
2.007e-03,2.001e+00,-3.072e+00,1.547e+00,-8.895e-02,9.381e-01,5.469e-02,1.693e-03
2.543e-03,2.001e+00,-3.062e+00,1.547e+00,2.833e-02,1.026e+00,3.526e-02,1.904e-03
2.836e-03,2.001e+00,-3.053e+00,1.548e+00,1.738e-02,1.071e+00,2.321e-02,2.033e-03
2.772e-03,2.001e+00,-3.042e+00,1.548e+00,1.731e-02,1.062e+00,2.321e-02,2.004e-03
2.632e-03,2.001e+00,-3.032e+00,1.548e+00,1.705e-02,1.041e+00,2.321e-02,1.938e-03
2.470e-03,2.001e+00,-3.021e+00,1.548e+00,-9.959e-03,1.016e+00,3.057e-02,1.864e-03
2.415e-03,2.001e+00,-3.011e+00,1.549e+00,-9.972e-03,1.008e+00,3.057e-02,1.839e-03
2.468e-03,2.001e+00,-3.000e+00,1.549e+00,-4.529e-02,1.012e+00,3.459e-02,1.864e-03
2.699e-03,2.001e+00,-2.990e+00,1.549e+00,-4.455e-02,1.050e+00,3.459e-02,1.978e-03
3.080e-03,2.002e+00,-2.980e+00,1.550e+00,-5.825e-02,1.112e+00,4.397e-02,2.180e-03
3.558e-03,2.002e+00,-2.969e+00,1.550e+00,5.586e-02,1.194e+00,3.727e-02,2.456e-03
3.634e-03,2.002e+00,-2.958e+00,1.550e+00,5.622e-02,1.205e+00,3.727e-02,2.501e-03
3.270e-03,2.002e+00,-2.946e+00,1.551e+00,1.690e-02,1.144e+00,4.732e-02,2.280e-03
2.937e-03,2.001e+00,-2.934e+00,1.551e+00,-3.416e-02,1.082e+00,6.541e-02,2.082e-03
2.929e-03,2.001e+00,-2.923e+00,1.552e+00,-3.982e-02,1.080e+00,6.474e-02,2.079e-03
3.184e-03,2.002e+00,-2.912e+00,1.553e+00,1.745e-02,1.126e+00,4.732e-02,2.234e-03
3.298e-03,2.002e+00,-2.900e+00,1.553e+00,1.630e-04,1.144e+00,6.407e-02,2.306e-03
3.284e-03,2.002e+00,-2.889e+00,1.554e+00,4.080e-04,1.139e+00,6.407e-02,2.297e-03
3.278e-03,2.002e+00,-2.878e+00,1.554e+00,-3.788e-02,1.129e+00,4.799e-02,2.293e-03
3.428e-03,2.002e+00,-2.866e+00,1.555e+00,-3.728e-02,1.152e+00,4.799e-02,2.395e-03
3.726e-03,2.002e+00,-2.855e+00,1.555e+00,-3.333e-02,1.185e+00,8.953e-02,2.604e-03
4.049e-03,2.002e+00,-2.843e+00,1.556e+00,-3.208e-02,1.233e+00,8.953e-02,2.841e-03
4.364e-03,2.002e+00,-2.831e+00,1.557e+00,5.516e-02,1.297e+00,7.345e-02,3.080e-03
4.325e-03,2.002e+00,-2.818e+00,1.558e+00,5.540e-02,1.280e+00,7.345e-02,3.049e-03
3.947e-03,2.002e+00,-2.806e+00,1.558e+00,1.322e-02,1.205e+00,7.546e-02,2.753e-03
3.634e-03,2.002e+00,-2.793e+00,1.559e+00,1.272e-02,1.142e+00,7.546e-02,2.511e-03
3.455e-03,2.002e+00,-2.781e+00,1.560e+00,-2.265e-03,1.025e+00,1.076e-01,2.373e-03
3.377e-03,2.002e+00,-2.770e+00,1.561e+00,-2.018e-03,9.988e-01,1.076e-01,2.312e-03
3.367e-03,2.002e+00,-2.759e+00,1.562e+00,-1.591e-03,9.838e-01,1.076e-01,2.304e-03
3.376e-03,2.002e+00,-2.749e+00,1.563e+00,7.780e-03,9.555e-01,1.076e-01,2.311e-03
3.352e-03,2.002e+00,-2.739e+00,1.564e+00,8.162e-03,9.363e-01,1.076e-01,2.292e-03
3.294e-03,2.001e+00,-2.730e+00,1.565e+00,7.368e-02,9.882e-01,9.623e-02,2.244e-03
2.973e-03,2.001e+00,-2.720e+00,1.566e+00,9.984e-02,9.427e-01,3.191e-02,1.982e-03
2.307e-03,2.001e+00,-2.710e+00,1.567e+00,9.805e-02,8.310e-01,3.191e-02,1.453e-03
1.479e-03,2.001e+00,-2.701e+00,1.567e+00,2.164e-02,6.882e-01,4.196e-02,8.410e-04
9.000e-04,2.000e+00,-2.693e+00,1.567e+00,-6.577e-03,5.913e-01,2.990e-02,4.521e-04
6.957e-04,2.000e+00,-2.687e+00,1.568e+00,-7.073e-03,5.569e-01,2.990e-02,3.244e-04
6.775e-04,2.000e+00,-2.681e+00,1.568e+00,-1.494e-01,5.429e-01,3.995e-02,3.132e-04
1.249e-03,2.001e+00,-2.675e+00,1.568e+00,6.890e-02,6.516e-01,4.799e-02,6.939e-04
1.539e-03,2.001e+00,-2.669e+00,1.569e+00,6.992e-02,6.960e-01,4.799e-02,9.044e-04
1.194e-03,2.001e+00,-2.662e+00,1.569e+00,6.906e-02,6.356e-01,4.799e-02,6.509e-04
6.587e-04,2.000e+00,-2.656e+00,1.570e+00,-1.755e-01,5.298e-01,5.469e-02,2.854e-04
9.752e-04,2.000e+00,-2.650e+00,1.570e+00,-1.744e-01,5.795e-01,5.469e-02,5.002e-04
2.150e-03,2.001e+00,-2.644e+00,1.571e+00,9.618e-02,7.812e-01,3.861e-02,1.410e-03
2.580e-03,2.001e+00,-2.637e+00,1.571e+00,9.762e-02,8.452e-01,3.861e-02,1.777e-03
2.115e-03,2.001e+00,-2.629e+00,1.572e+00,-4.302e-02,7.533e-01,5.067e-02,1.375e-03
1.892e-03,2.001e+00,-2.622e+00,1.572e+00,-4.352e-02,7.107e-01,5.067e-02,1.188e-03
2.089e-03,2.001e+00,-2.614e+00,1.573e+00,-4.274e-02,7.362e-01,5.067e-02,1.356e-03
2.408e-03,2.001e+00,-2.607e+00,1.573e+00,-5.344e-02,7.806e-01,6.072e-02,1.638e-03
2.799e-03,2.001e+00,-2.599e+00,1.574e+00,-5.200e-02,8.336e-01,6.072e-02,1.998e-03
3.231e-03,2.002e+00,-2.591e+00,1.574e+00,1.512e-01,9.067e-01,6.072e-02,2.410e-03
2.989e-03,2.002e+00,-2.583e+00,1.575e+00,7.656e-02,8.490e-01,5.804e-02,2.175e-03
2.313e-03,2.001e+00,-2.574e+00,1.576e+00,7.464e-02,7.286e-01,5.804e-02,1.530e-03
1.665e-03,2.001e+00,-2.566e+00,1.576e+00,-3.694e-02,6.050e-01,6.273e-02,9.354e-04
1.424e-03,2.001e+00,-2.559e+00,1.577e+00,3.959e-02,5.635e-01,6.474e-02,7.219e-04
1.301e-03,2.000e+00,-2.553e+00,1.577e+00,3.940e-02,5.359e-01,6.474e-02,6.131e-04
1.034e-03,2.000e+00,-2.548e+00,1.578e+00,2.094e-02,4.865e-01,5.268e-02,3.823e-04
7.895e-04,2.000e+00,-2.542e+00,1.579e+00,2.030e-02,4.430e-01,5.268e-02,1.772e-04
5.973e-04,2.000e+00,-2.537e+00,1.579e+00,1.982e-02,4.085e-01,5.268e-02,2.051e-05
4.242e-04,2.000e+00,-2.533e+00,1.580e+00,3.720e-02,3.777e-01,5.469e-02,1.166e-04
1.986e-04,2.000e+00,-2.529e+00,1.580e+00,3.660e-02,3.396e-01,5.469e-02,2.888e-04
-7.999e-05,2.000e+00,-2.525e+00,1.581e+00,3.582e-02,2.946e-01,5.469e-02,4.889e-04
-3.701e-04,1.999e+00,-2.522e+00,1.581e+00,3.499e-02,2.493e-01,5.469e-02,6.800e-04
-6.586e-04,1.999e+00,-2.519e+00,1.582e+00,3.416e-02,2.058e-01,5.469e-02,8.502e-04
-9.416e-04,1.999e+00,-2.517e+00,1.582e+00,3.333e-02,1.646e-01,5.469e-02,9.957e-04
-1.218e-03,1.999e+00,-2.515e+00,1.583e+00,-6.027e-03,1.259e-01,6.005e-02,1.116e-03
-1.357e-03,1.999e+00,-2.513e+00,1.584e+00,-6.357e-03,1.078e-01,6.005e-02,1.168e-03
-1.363e-03,1.999e+00,-2.512e+00,1.584e+00,5.011e-02,1.134e-01,5.000e-02,1.171e-03
-1.520e-03,1.998e+00,-2.510e+00,1.585e+00,4.969e-02,9.371e-02,5.000e-02,1.223e-03
-1.850e-03,1.998e+00,-2.509e+00,1.585e+00,4.866e-02,5.282e-02,5.000e-02,1.312e-03
-2.226e-03,1.998e+00,-2.509e+00,1.586e+00,9.885e-06,2.737e-03,6.139e-02,1.378e-03
-2.450e-03,1.998e+00,-2.508e+00,1.586e+00,-6.366e-04,-2.041e-02,6.139e-02,1.401e-03
-2.515e-03,1.998e+00,-2.508e+00,1.587e+00,-7.280e-04,-2.335e-02,6.139e-02,1.405e-03
-2.531e-03,1.998e+00,-2.508e+00,1.588e+00,-6.438e-04,-2.032e-02,6.139e-02,1.406e-03
-2.532e-03,1.998e+00,-2.508e+00,1.588e+00,-5.056e-04,-1.573e-02,6.139e-02,1.406e-03
-2.529e-03,1.998e+00,-2.509e+00,1.589e+00,-3.521e-04,-1.092e-02,6.139e-02,1.406e-03
-2.526e-03,1.998e+00,-2.509e+00,1.589e+00,-1.957e-04,-6.291e-03,6.139e-02,1.406e-03
-2.523e-03,1.998e+00,-2.509e+00,1.590e+00,-4.044e-05,-1.954e-03,6.139e-02,1.406e-03
-2.522e-03,1.998e+00,-2.509e+00,1.591e+00,1.125e-04,2.069e-03,6.139e-02,1.406e-03
-2.522e-03,1.998e+00,-2.509e+00,1.591e+00,2.628e-04,5.784e-03,6.139e-02,1.406e-03
-2.523e-03,1.998e+00,-2.509e+00,1.592e+00,4.103e-04,9.202e-03,6.139e-02,1.406e-03
-2.525e-03,1.998e+00,-2.509e+00,1.592e+00,4.504e-02,1.752e-02,2.388e-02,1.406e-03
-2.679e-03,1.998e+00,-2.509e+00,1.593e+00,4.454e-02,6.260e-03,2.388e-02,1.413e-03
-2.979e-03,1.997e+00,-2.509e+00,1.593e+00,4.351e-02,-1.621e-02,2.388e-02,1.413e-03
-3.317e-03,1.997e+00,-2.509e+00,1.593e+00,2.455e-02,-4.608e-02,2.321e-02,1.394e-03
-3.601e-03,1.997e+00,-2.509e+00,1.593e+00,2.357e-02,-6.570e-02,2.321e-02,1.364e-03
-3.821e-03,1.997e+00,-2.509e+00,1.594e+00,2.282e-02,-7.976e-02,2.321e-02,1.332e-03
-4.019e-03,1.997e+00,-2.510e+00,1.594e+00,2.216e-02,-9.144e-02,2.321e-02,1.299e-03
-4.205e-03,1.997e+00,-2.511e+00,1.594e+00,-7.929e-02,-1.069e-01,2.455e-02,1.263e-03
-4.044e-03,1.997e+00,-2.512e+00,1.594e+00,2.218e-02,-8.685e-02,2.321e-02,1.295e-03
-3.889e-03,1.997e+00,-2.513e+00,1.595e+00,-3.651e-02,-7.835e-02,2.187e-02,1.322e-03
-3.770e-03,1.997e+00,-2.514e+00,1.595e+00,-3.602e-02,-6.766e-02,2.187e-02,1.341e-03
-3.528e-03,1.997e+00,-2.514e+00,1.595e+00,-3.508e-02,-4.940e-02,2.187e-02,1.375e-03
-3.254e-03,1.997e+00,-2.515e+00,1.595e+00,-3.403e-02,-2.981e-02,2.187e-02,1.403e-03
-2.976e-03,1.997e+00,-2.516e+00,1.595e+00,6.787e-02,-3.942e-04,1.919e-02,1.420e-03
-3.045e-03,1.997e+00,-2.516e+00,1.596e+00,6.767e-02,-3.346e-03,1.919e-02,1.417e-03
-3.450e-03,1.997e+00,-2.516e+00,1.596e+00,-3.459e-02,-3.660e-02,2.187e-02,1.384e-03
-3.610e-03,1.997e+00,-2.516e+00,1.596e+00,-3.511e-02,-4.393e-02,2.187e-02,1.364e-03
-3.459e-03,1.997e+00,-2.516e+00,1.596e+00,-3.451e-02,-3.323e-02,2.187e-02,1.383e-03
-3.216e-03,1.997e+00,-2.517e+00,1.596e+00,-3.356e-02,-1.782e-02,2.187e-02,1.406e-03
-2.950e-03,1.997e+00,-2.517e+00,1.597e+00,6.829e-02,8.529e-03,1.919e-02,1.421e-03
-3.025e-03,1.997e+00,-2.517e+00,1.597e+00,6.807e-02,5.632e-03,1.919e-02,1.418e-03
-3.436e-03,1.997e+00,-2.517e+00,1.597e+00,-3.421e-02,-2.483e-02,2.187e-02,1.385e-03
-3.599e-03,1.997e+00,-2.517e+00,1.597e+00,-3.475e-02,-3.128e-02,2.187e-02,1.365e-03
-3.451e-03,1.997e+00,-2.517e+00,1.598e+00,-3.415e-02,-2.205e-02,2.187e-02,1.384e-03
-3.211e-03,1.997e+00,-2.518e+00,1.598e+00,-3.321e-02,-8.787e-03,2.187e-02,1.407e-03
-2.948e-03,1.997e+00,-2.518e+00,1.598e+00,6.864e-02,1.527e-02,1.919e-02,1.422e-03
-3.026e-03,1.997e+00,-2.518e+00,1.598e+00,6.840e-02,1.268e-02,1.919e-02,1.419e-03
-3.439e-03,1.997e+00,-2.518e+00,1.598e+00,-3.389e-02,-1.500e-02,2.187e-02,1.385e-03
-3.605e-03,1.997e+00,-2.518e+00,1.599e+00,-3.444e-02,-2.050e-02,2.187e-02,1.364e-03
-3.460e-03,1.997e+00,-2.518e+00,1.599e+00,-3.384e-02,-1.260e-02,2.187e-02,1.383e-03
-3.223e-03,1.997e+00,-2.518e+00,1.599e+00,-3.291e-02,-1.320e-03,2.187e-02,1.406e-03
-2.962e-03,1.997e+00,-2.518e+00,1.599e+00,6.893e-02,2.062e-02,1.919e-02,1.422e-03
-3.042e-03,1.997e+00,-2.518e+00,1.599e+00,6.869e-02,1.838e-02,1.919e-02,1.418e-03
-3.458e-03,1.997e+00,-2.518e+00,1.600e+00,-3.361e-02,-6.562e-03,2.187e-02,1.383e-03
-3.626e-03,1.997e+00,-2.518e+00,1.600e+00,-3.417e-02,-1.110e-02,2.187e-02,1.361e-03
-3.484e-03,1.997e+00,-2.518e+00,1.600e+00,-3.358e-02,-4.417e-03,2.187e-02,1.380e-03
-3.248e-03,1.997e+00,-2.518e+00,1.600e+00,-3.266e-02,5.026e-03,2.187e-02,1.404e-03
-2.989e-03,1.997e+00,-2.518e+00,1.600e+00,6.918e-02,2.499e-02,1.919e-02,1.420e-03
-3.072e-03,1.997e+00,-2.518e+00,1.601e+00,6.893e-02,2.315e-02,1.919e-02,1.416e-03
-3.490e-03,1.997e+00,-2.518e+00,1.601e+00,-3.338e-02,8.766e-04,2.187e-02,1.379e-03
-3.660e-03,1.997e+00,-2.517e+00,1.601e+00,-3.394e-02,-2.692e-03,2.187e-02,1.357e-03
-3.519e-03,1.997e+00,-2.517e+00,1.601e+00,-3.336e-02,2.870e-03,2.187e-02,1.376e-03
-3.286e-03,1.997e+00,-2.517e+00,1.601e+00,-3.244e-02,1.059e-02,2.187e-02,1.401e-03
-3.029e-03,1.997e+00,-2.517e+00,1.602e+00,6.940e-02,2.870e-02,1.919e-02,1.418e-03
-3.113e-03,1.997e+00,-2.517e+00,1.602e+00,6.914e-02,2.728e-02,1.919e-02,1.414e-03
-3.532e-03,1.997e+00,-2.517e+00,1.602e+00,-3.317e-02,7.617e-03,2.187e-02,1.374e-03
-3.704e-03,1.997e+00,-2.517e+00,1.602e+00,-3.374e-02,5.014e-03,2.187e-02,1.350e-03
-3.565e-03,1.997e+00,-2.517e+00,1.603e+00,-3.317e-02,9.540e-03,2.187e-02,1.370e-03
-3.333e-03,1.997e+00,-2.517e+00,1.603e+00,-3.225e-02,1.565e-02,2.187e-02,1.396e-03
-3.078e-03,1.997e+00,-2.516e+00,1.603e+00,6.958e-02,3.202e-02,1.919e-02,1.416e-03
-3.164e-03,1.997e+00,-2.516e+00,1.603e+00,-3.150e-02,2.068e-02,2.187e-02,1.410e-03
-3.242e-03,1.997e+00,-2.516e+00,1.603e+00,-3.172e-02,2.010e-02,2.187e-02,1.404e-03
-3.085e-03,1.997e+00,-2.516e+00,1.604e+00,6.974e-02,3.389e-02,1.919e-02,1.415e-03
-3.203e-03,1.997e+00,-2.516e+00,1.604e+00,-3.146e-02,2.226e-02,2.187e-02,1.407e-03
-3.290e-03,1.997e+00,-2.515e+00,1.604e+00,-3.172e-02,2.174e-02,2.187e-02,1.400e-03
-3.137e-03,1.997e+00,-2.515e+00,1.604e+00,-3.109e-02,2.466e-02,2.187e-02,1.412e-03
-2.913e-03,1.997e+00,-2.515e+00,1.604e+00,7.063e-02,3.847e-02,1.919e-02,1.422e-03
-3.015e-03,1.997e+00,-2.515e+00,1.605e+00,7.032e-02,3.761e-02,1.919e-02,1.418e-03
-3.445e-03,1.997e+00,-2.514e+00,1.605e+00,-3.204e-02,2.298e-02,2.187e-02,1.385e-03
-3.626e-03,1.997e+00,-2.514e+00,1.605e+00,-3.265e-02,2.212e-02,2.187e-02,1.363e-03
-3.497e-03,1.997e+00,-2.514e+00,1.605e+00,-3.210e-02,2.436e-02,2.187e-02,1.379e-03
-3.275e-03,1.997e+00,-2.513e+00,1.605e+00,-3.121e-02,2.705e-02,2.187e-02,1.402e-03
-3.029e-03,1.997e+00,-2.513e+00,1.606e+00,7.059e-02,3.976e-02,1.919e-02,1.417e-03
-3.123e-03,1.997e+00,-2.513e+00,1.606e+00,7.030e-02,3.951e-02,1.919e-02,1.413e-03
-3.551e-03,1.997e+00,-2.512e+00,1.606e+00,2.726e-02,3.250e-02,2.321e-02,1.373e-03
-3.931e-03,1.997e+00,-2.512e+00,1.606e+00,2.592e-02,3.185e-02,2.321e-02,1.316e-03
-4.196e-03,1.997e+00,-2.512e+00,1.607e+00,-7.582e-02,2.719e-02,2.455e-02,1.266e-03
-4.078e-03,1.997e+00,-2.511e+00,1.607e+00,2.552e-02,3.435e-02,2.321e-02,1.289e-03
-3.957e-03,1.997e+00,-2.511e+00,1.607e+00,2.605e-02,3.596e-02,2.321e-02,1.312e-03
-4.066e-03,1.997e+00,-2.511e+00,1.607e+00,2.571e-02,3.725e-02,2.321e-02,1.292e-03
-4.245e-03,1.996e+00,-2.510e+00,1.608e+00,-7.570e-02,3.364e-02,2.455e-02,1.256e-03
-4.102e-03,1.997e+00,-2.510e+00,1.608e+00,2.573e-02,4.020e-02,2.321e-02,1.285e-03
-3.973e-03,1.997e+00,-2.510e+00,1.608e+00,2.628e-02,4.120e-02,2.321e-02,1.309e-03
-4.082e-03,1.997e+00,-2.509e+00,1.608e+00,2.595e-02,4.284e-02,2.321e-02,1.289e-03
-4.262e-03,1.996e+00,-2.509e+00,1.608e+00,-7.547e-02,3.984e-02,2.455e-02,1.253e-03
-4.121e-03,1.997e+00,-2.508e+00,1.609e+00,2.596e-02,4.575e-02,2.321e-02,1.281e-03
-3.994e-03,1.997e+00,-2.508e+00,1.609e+00,2.651e-02,4.618e-02,2.321e-02,1.305e-03
-4.104e-03,1.997e+00,-2.508e+00,1.609e+00,2.617e-02,4.815e-02,2.321e-02,1.284e-03
-4.286e-03,1.996e+00,-2.507e+00,1.609e+00,-7.525e-02,4.577e-02,2.455e-02,1.248e-03
-4.147e-03,1.997e+00,-2.507e+00,1.610e+00,2.617e-02,5.107e-02,2.321e-02,1.276e-03
-4.022e-03,1.997e+00,-2.506e+00,1.610e+00,2.671e-02,5.096e-02,2.321e-02,1.299e-03
-4.134e-03,1.997e+00,-2.506e+00,1.610e+00,2.637e-02,5.328e-02,2.321e-02,1.279e-03
-4.317e-03,1.996e+00,-2.505e+00,1.610e+00,-7.506e-02,5.149e-02,2.455e-02,1.242e-03
-4.179e-03,1.997e+00,-2.505e+00,1.611e+00,2.636e-02,5.623e-02,2.321e-02,1.270e-03
-4.056e-03,1.997e+00,-2.504e+00,1.611e+00,2.690e-02,5.562e-02,2.321e-02,1.293e-03
-4.169e-03,1.997e+00,-2.503e+00,1.611e+00,2.655e-02,5.829e-02,2.321e-02,1.272e-03
-4.354e-03,1.996e+00,-2.503e+00,1.611e+00,-7.488e-02,5.709e-02,2.455e-02,1.235e-03
-4.218e-03,1.996e+00,-2.502e+00,1.612e+00,-7.429e-02,5.613e-02,2.455e-02,1.262e-03
-3.757e-03,1.997e+00,-2.502e+00,1.612e+00,2.834e-02,5.432e-02,2.321e-02,1.340e-03
-3.546e-03,1.997e+00,-2.501e+00,1.612e+00,2.920e-02,5.098e-02,2.321e-02,1.367e-03
-3.645e-03,1.997e+00,-2.501e+00,1.612e+00,2.892e-02,5.319e-02,2.321e-02,1.355e-03
-3.837e-03,1.997e+00,-2.500e+00,1.612e+00,2.827e-02,5.745e-02,2.321e-02,1.329e-03
-4.056e-03,1.997e+00,-2.500e+00,1.613e+00,2.754e-02,6.259e-02,2.321e-02,1.294e-03
-4.278e-03,1.996e+00,-2.499e+00,1.613e+00,-7.404e-02,6.300e-02,2.455e-02,1.252e-03
-4.158e-03,1.997e+00,-2.498e+00,1.613e+00,2.732e-02,6.651e-02,2.321e-02,1.275e-03
-4.047e-03,1.997e+00,-2.498e+00,1.613e+00,2.782e-02,6.471e-02,2.321e-02,1.295e-03
-4.168e-03,1.997e+00,-2.497e+00,1.614e+00,2.744e-02,6.832e-02,2.321e-02,1.273e-03
-4.359e-03,1.996e+00,-2.496e+00,1.614e+00,-7.402e-02,6.868e-02,2.455e-02,1.236e-03
-4.231e-03,1.996e+00,-2.496e+00,1.614e+00,-7.345e-02,6.638e-02,2.455e-02,1.261e-03
-3.780e-03,1.997e+00,-2.495e+00,1.614e+00,2.915e-02,6.041e-02,2.321e-02,1.335e-03
-3.576e-03,1.997e+00,-2.494e+00,1.615e+00,3.000e-02,5.516e-02,2.321e-02,1.360e-03
-3.681e-03,1.997e+00,-2.494e+00,1.615e+00,2.969e-02,5.818e-02,2.321e-02,1.348e-03
-3.879e-03,1.997e+00,-2.493e+00,1.615e+00,2.903e-02,6.406e-02,2.321e-02,1.322e-03
-4.102e-03,1.997e+00,-2.493e+00,1.615e+00,2.827e-02,7.101e-02,2.321e-02,1.286e-03
-4.329e-03,1.996e+00,-2.492e+00,1.616e+00,-7.332e-02,7.325e-02,2.455e-02,1.244e-03
-4.216e-03,1.996e+00,-2.491e+00,1.616e+00,-7.281e-02,7.052e-02,2.455e-02,1.265e-03
-3.775e-03,1.997e+00,-2.491e+00,1.616e+00,2.976e-02,6.225e-02,2.321e-02,1.335e-03
-3.578e-03,1.997e+00,-2.490e+00,1.616e+00,3.058e-02,5.597e-02,2.321e-02,1.358e-03
-3.687e-03,1.997e+00,-2.489e+00,1.616e+00,3.026e-02,5.955e-02,2.321e-02,1.346e-03
-3.890e-03,1.997e+00,-2.489e+00,1.617e+00,2.958e-02,6.646e-02,2.321e-02,1.320e-03
-4.117e-03,1.997e+00,-2.488e+00,1.617e+00,1.102e-02,7.455e-02,2.120e-02,1.284e-03
-4.288e-03,1.996e+00,-2.487e+00,1.617e+00,-3.699e-02,7.579e-02,2.455e-02,1.254e-03
-4.241e-03,1.996e+00,-2.487e+00,1.617e+00,-3.673e-02,7.466e-02,2.455e-02,1.262e-03
-4.022e-03,1.997e+00,-2.486e+00,1.618e+00,1.164e-02,7.223e-02,2.120e-02,1.299e-03
-3.913e-03,1.997e+00,-2.485e+00,1.618e+00,1.212e-02,6.834e-02,2.120e-02,1.316e-03
-3.946e-03,1.997e+00,-2.484e+00,1.618e+00,1.208e-02,6.971e-02,2.120e-02,1.311e-03
-4.023e-03,1.997e+00,-2.484e+00,1.618e+00,1.720e-01,8.315e-02,7.128e-03,1.299e-03
-4.644e-03,1.996e+00,-2.483e+00,1.618e+00,1.697e-01,1.072e-01,7.128e-03,1.182e-03
-5.776e-03,1.995e+00,-2.482e+00,1.618e+00,9.723e-02,1.461e-01,1.768e-03,8.728e-04
-6.816e-03,1.994e+00,-2.481e+00,1.618e+00,7.255e-02,1.862e-01,6.458e-03,5.074e-04
-7.585e-03,1.994e+00,-2.479e+00,1.618e+00,5.187e-02,2.112e-01,5.788e-03,1.987e-04
-8.149e-03,1.993e+00,-2.477e+00,1.619e+00,4.976e-02,2.334e-01,5.788e-03,4.432e-05
-8.597e-03,1.993e+00,-2.475e+00,1.619e+00,-1.716e-02,2.512e-01,3.778e-03,2.464e-04
-8.786e-03,1.993e+00,-2.473e+00,1.619e+00,-1.786e-02,2.588e-01,3.778e-03,3.334e-04
-8.747e-03,1.993e+00,-2.470e+00,1.619e+00,-1.769e-02,2.581e-01,3.778e-03,3.151e-04
-8.637e-03,1.993e+00,-2.468e+00,1.619e+00,-1.726e-02,2.550e-01,3.778e-03,2.652e-04
-8.509e-03,1.993e+00,-2.465e+00,1.619e+00,-1.676e-02,2.513e-01,3.778e-03,2.075e-04
-8.378e-03,1.993e+00,-2.463e+00,1.619e+00,1.045e-02,2.476e-01,8.467e-03,1.495e-04
-8.336e-03,1.993e+00,-2.460e+00,1.619e+00,1.064e-02,2.476e-01,8.467e-03,1.311e-04
-8.380e-03,1.993e+00,-2.458e+00,1.619e+00,1.051e-02,2.506e-01,8.467e-03,1.505e-04
-8.451e-03,1.993e+00,-2.455e+00,1.619e+00,-7.277e-02,2.492e-01,1.249e-02,1.813e-04
-8.260e-03,1.993e+00,-2.453e+00,1.619e+00,1.106e-02,2.505e-01,8.467e-03,9.909e-05
-8.080e-03,1.994e+00,-2.450e+00,1.619e+00,1.179e-02,2.463e-01,8.467e-03,2.341e-05
-8.088e-03,1.993e+00,-2.448e+00,1.619e+00,1.179e-02,2.479e-01,8.467e-03,2.662e-05
-8.154e-03,1.993e+00,-2.445e+00,1.619e+00,1.157e-02,2.513e-01,8.467e-03,5.385e-05
-8.236e-03,1.993e+00,-2.443e+00,1.620e+00,1.128e-02,2.551e-01,8.467e-03,8.800e-05
-8.322e-03,1.993e+00,-2.440e+00,1.620e+00,1.098e-02,2.589e-01,8.467e-03,1.237e-04
-8.407e-03,1.993e+00,-2.437e+00,1.620e+00,-8.125e-02,2.576e-01,9.807e-03,1.593e-04
-8.197e-03,1.993e+00,-2.435e+00,1.620e+00,-3.199e-04,2.587e-01,1.048e-02,7.276e-05
-7.959e-03,1.994e+00,-2.432e+00,1.620e+00,6.597e-04,2.539e-01,1.048e-02,2.254e-05
-7.889e-03,1.994e+00,-2.430e+00,1.620e+00,9.788e-04,2.536e-01,1.048e-02,4.998e-05
-7.872e-03,1.994e+00,-2.427e+00,1.620e+00,1.086e-03,2.547e-01,1.048e-02,5.640e-05
-7.873e-03,1.994e+00,-2.425e+00,1.620e+00,1.126e-03,2.563e-01,1.048e-02,5.621e-05
-7.879e-03,1.994e+00,-2.422e+00,1.620e+00,1.144e-03,2.580e-01,1.048e-02,5.392e-05
-7.886e-03,1.994e+00,-2.419e+00,1.620e+00,1.155e-03,2.597e-01,1.048e-02,5.097e-05
-7.895e-03,1.994e+00,-2.417e+00,1.621e+00,1.164e-03,2.614e-01,1.048e-02,4.781e-05
-7.903e-03,1.994e+00,-2.414e+00,1.621e+00,1.172e-03,2.631e-01,1.048e-02,4.458e-05
-7.912e-03,1.994e+00,-2.412e+00,1.621e+00,-4.034e-02,2.596e-01,1.651e-02,4.134e-05
-7.791e-03,1.994e+00,-2.409e+00,1.621e+00,-3.978e-02,2.593e-01,1.651e-02,8.562e-05
-7.547e-03,1.994e+00,-2.406e+00,1.621e+00,-3.873e-02,2.562e-01,1.651e-02,1.725e-04
-7.270e-03,1.994e+00,-2.404e+00,1.621e+00,5.438e-02,2.575e-01,9.807e-03,2.660e-04
-7.275e-03,1.994e+00,-2.401e+00,1.621e+00,5.440e-02,2.587e-01,9.807e-03,2.646e-04
-7.557e-03,1.994e+00,-2.399e+00,1.621e+00,-3.863e-02,2.604e-01,1.651e-02,1.705e-04
-7.636e-03,1.994e+00,-2.396e+00,1.622e+00,-3.888e-02,2.641e-01,1.651e-02,1.436e-04
-7.460e-03,1.994e+00,-2.393e+00,1.622e+00,-3.810e-02,2.627e-01,1.651e-02,2.026e-04
-7.210e-03,1.994e+00,-2.391e+00,1.622e+00,5.492e-02,2.650e-01,9.807e-03,2.827e-04
-7.224e-03,1.994e+00,-2.388e+00,1.622e+00,6.380e-02,2.715e-01,1.115e-02,2.783e-04
-7.536e-03,1.994e+00,-2.385e+00,1.622e+00,-6.792e-02,2.679e-01,1.584e-02,1.792e-04
-7.554e-03,1.994e+00,-2.383e+00,1.622e+00,-6.793e-02,2.702e-01,1.584e-02,1.734e-04
-7.214e-03,1.994e+00,-2.380e+00,1.622e+00,6.402e-02,2.766e-01,1.115e-02,2.795e-04
-7.167e-03,1.994e+00,-2.377e+00,1.623e+00,6.426e-02,2.769e-01,1.115e-02,2.934e-04
-7.478e-03,1.994e+00,-2.374e+00,1.623e+00,-6.746e-02,2.727e-01,1.584e-02,1.995e-04
-7.498e-03,1.994e+00,-2.372e+00,1.623e+00,-6.748e-02,2.748e-01,1.584e-02,1.931e-04
-7.165e-03,1.994e+00,-2.369e+00,1.623e+00,6.446e-02,2.820e-01,1.115e-02,2.921e-04
-7.122e-03,1.994e+00,-2.366e+00,1.623e+00,6.468e-02,2.824e-01,1.115e-02,3.044e-04
-7.432e-03,1.994e+00,-2.363e+00,1.623e+00,2.784e-02,2.826e-01,1.718e-02,2.151e-04
-7.737e-03,1.994e+00,-2.360e+00,1.623e+00,2.662e-02,2.884e-01,1.718e-02,1.222e-04
-7.964e-03,1.994e+00,-2.358e+00,1.624e+00,2.574e-02,2.934e-01,1.718e-02,5.039e-05
-8.161e-03,1.993e+00,-2.355e+00,1.624e+00,2.497e-02,2.980e-01,1.718e-02,1.395e-05
-8.346e-03,1.993e+00,-2.352e+00,1.624e+00,2.426e-02,3.024e-01,1.718e-02,7.534e-05
-8.522e-03,1.993e+00,-2.349e+00,1.624e+00,-5.648e-02,3.017e-01,2.388e-02,1.352e-04
-8.457e-03,1.993e+00,-2.346e+00,1.624e+00,-5.610e-02,3.045e-01,2.388e-02,1.133e-04
-8.162e-03,1.993e+00,-2.343e+00,1.625e+00,2.533e-02,3.100e-01,1.718e-02,1.695e-05
-8.037e-03,1.993e+00,-2.339e+00,1.625e+00,3.187e-02,3.161e-01,2.187e-02,2.201e-05
-8.142e-03,1.993e+00,-2.336e+00,1.625e+00,3.151e-02,3.198e-01,2.187e-02,1.019e-05
-8.327e-03,1.993e+00,-2.333e+00,1.625e+00,3.080e-02,3.242e-01,2.187e-02,6.800e-05
-8.533e-03,1.993e+00,-2.330e+00,1.625e+00,-5.006e-02,3.184e-01,2.522e-02,1.338e-04
-8.510e-03,1.993e+00,-2.327e+00,1.626e+00,-4.986e-02,3.218e-01,2.522e-02,1.266e-04
-8.263e-03,1.993e+00,-2.323e+00,1.626e+00,3.140e-02,3.337e-01,2.187e-02,5.011e-05
-8.183e-03,1.993e+00,-2.320e+00,1.626e+00,3.185e-02,3.358e-01,2.187e-02,2.618e-05
-8.310e-03,1.993e+00,-2.317e+00,1.626e+00,3.138e-02,3.392e-01,2.187e-02,6.361e-05
-8.498e-03,1.993e+00,-2.313e+00,1.627e+00,-2.866e-02,3.379e-01,3.526e-02,1.201e-04
-8.533e-03,1.993e+00,-2.310e+00,1.627e+00,-2.866e-02,3.426e-01,3.526e-02,1.308e-04
-8.409e-03,1.993e+00,-2.307e+00,1.627e+00,-2.795e-02,3.464e-01,3.526e-02,9.388e-05
-8.239e-03,1.993e+00,-2.303e+00,1.628e+00,5.584e-03,3.497e-01,3.124e-02,4.559e-05
-8.151e-03,1.993e+00,-2.300e+00,1.628e+00,6.118e-03,3.528e-01,3.124e-02,2.159e-05
-8.152e-03,1.993e+00,-2.296e+00,1.628e+00,6.252e-03,3.561e-01,3.124e-02,2.186e-05
-8.181e-03,1.993e+00,-2.293e+00,1.629e+00,6.260e-03,3.595e-01,3.124e-02,2.949e-05
-8.219e-03,1.993e+00,-2.289e+00,1.629e+00,1.216e-02,3.681e-01,3.057e-02,3.927e-05
-8.275e-03,1.993e+00,-2.285e+00,1.629e+00,1.204e-02,3.715e-01,3.057e-02,5.385e-05
-8.347e-03,1.993e+00,-2.282e+00,1.629e+00,1.185e-02,3.749e-01,3.057e-02,7.252e-05
-8.423e-03,1.993e+00,-2.278e+00,1.630e+00,-2.098e-02,3.732e-01,3.124e-02,9.219e-05
-8.411e-03,1.993e+00,-2.274e+00,1.630e+00,-2.078e-02,3.765e-01,3.124e-02,8.905e-05
-8.313e-03,1.993e+00,-2.270e+00,1.630e+00,1.244e-02,3.848e-01,3.057e-02,6.474e-05
-8.279e-03,1.993e+00,-2.267e+00,1.631e+00,1.273e-02,3.877e-01,3.057e-02,5.667e-05
-8.326e-03,1.993e+00,-2.263e+00,1.631e+00,-5.135e-03,3.855e-01,3.861e-02,6.755e-05
-8.349e-03,1.993e+00,-2.259e+00,1.631e+00,-5.065e-03,3.892e-01,3.861e-02,7.293e-05
-8.333e-03,1.993e+00,-2.255e+00,1.632e+00,-4.811e-03,3.928e-01,3.861e-02,6.937e-05
-8.307e-03,1.993e+00,-2.251e+00,1.632e+00,-4.505e-03,3.964e-01,3.861e-02,6.355e-05
-8.278e-03,1.993e+00,-2.247e+00,1.633e+00,-4.188e-03,3.998e-01,3.861e-02,5.751e-05
-8.251e-03,1.993e+00,-2.243e+00,1.633e+00,-3.874e-03,4.031e-01,3.861e-02,5.187e-05
-8.225e-03,1.993e+00,-2.239e+00,1.633e+00,-3.619e-02,4.064e-01,5.335e-02,4.677e-05
-8.117e-03,1.993e+00,-2.235e+00,1.634e+00,-3.541e-02,4.108e-01,5.335e-02,2.644e-05
-7.931e-03,1.994e+00,-2.231e+00,1.634e+00,-3.424e-02,4.149e-01,5.335e-02,5.563e-06
-7.726e-03,1.994e+00,-2.227e+00,1.635e+00,-3.298e-02,4.186e-01,5.335e-02,3.631e-05
-7.522e-03,1.994e+00,-2.223e+00,1.635e+00,-3.172e-02,4.218e-01,5.335e-02,6.219e-05
-7.325e-03,1.994e+00,-2.218e+00,1.636e+00,7.331e-02,4.296e-01,5.268e-02,8.243e-05
-7.396e-03,1.994e+00,-2.214e+00,1.636e+00,4.949e-02,4.311e-01,6.206e-02,7.624e-05
-7.665e-03,1.994e+00,-2.210e+00,1.637e+00,4.845e-02,4.325e-01,6.206e-02,4.949e-05
-7.950e-03,1.994e+00,-2.205e+00,1.638e+00,4.732e-02,4.344e-01,6.206e-02,1.598e-05
-8.233e-03,1.993e+00,-2.201e+00,1.638e+00,4.620e-02,4.368e-01,6.206e-02,2.240e-05
-8.509e-03,1.993e+00,-2.197e+00,1.639e+00,-3.794e-02,4.344e-01,7.881e-02,6.438e-05
-8.576e-03,1.993e+00,-2.192e+00,1.640e+00,-3.788e-02,4.392e-01,7.881e-02,7.506e-05
-8.441e-03,1.993e+00,-2.188e+00,1.641e+00,-3.678e-02,4.441e-01,7.881e-02,5.506e-05
-8.251e-03,1.993e+00,-2.183e+00,1.641e+00,3.168e-03,4.534e-01,8.283e-02,3.040e-05
-8.142e-03,1.993e+00,-2.179e+00,1.642e+00,4.168e-03,4.568e-01,8.283e-02,1.835e-05
-8.124e-03,1.993e+00,-2.174e+00,1.643e+00,4.694e-03,4.597e-01,8.283e-02,1.661e-05
-8.137e-03,1.993e+00,-2.170e+00,1.644e+00,5.065e-03,4.622e-01,8.283e-02,1.772e-05
-8.160e-03,1.993e+00,-2.165e+00,1.645e+00,1.329e-01,4.697e-01,4.464e-02,1.965e-05
-8.485e-03,1.993e+00,-2.161e+00,1.645e+00,9.580e-02,4.657e-01,4.732e-02,4.905e-05
-9.013e-03,1.992e+00,-2.156e+00,1.646e+00,9.320e-02,4.670e-01,4.732e-02,1.121e-04
-9.534e-03,1.991e+00,-2.151e+00,1.646e+00,8.171e-02,4.686e-01,5.536e-02,1.915e-04
-1.002e-02,1.991e+00,-2.146e+00,1.647e+00,7.934e-02,4.711e-01,5.536e-02,2.789e-04
-1.047e-02,1.990e+00,-2.142e+00,1.647e+00,5.640e-02,4.741e-01,6.943e-02,3.700e-04
-1.085e-02,1.989e+00,-2.137e+00,1.648e+00,1.906e-02,4.792e-01,8.149e-02,4.539e-04
-1.110e-02,1.989e+00,-2.132e+00,1.649e+00,1.815e-02,4.866e-01,8.149e-02,5.095e-04
-1.124e-02,1.989e+00,-2.127e+00,1.649e+00,1.781e-02,4.946e-01,8.149e-02,5.424e-04
-1.135e-02,1.988e+00,-2.122e+00,1.650e+00,1.765e-02,5.027e-01,8.149e-02,5.675e-04
-1.144e-02,1.988e+00,-2.117e+00,1.651e+00,3.534e-02,5.108e-01,9.422e-02,5.899e-04
-1.157e-02,1.988e+00,-2.112e+00,1.652e+00,2.029e-02,5.148e-01,9.288e-02,6.198e-04
-1.171e-02,1.988e+00,-2.107e+00,1.653e+00,-1.015e-01,5.187e-01,1.002e-01,6.502e-04
-1.156e-02,1.988e+00,-2.102e+00,1.654e+00,2.150e-02,5.347e-01,9.288e-02,6.184e-04
-1.142e-02,1.988e+00,-2.097e+00,1.655e+00,3.772e-02,5.490e-01,9.422e-02,5.893e-04
-1.148e-02,1.988e+00,-2.091e+00,1.656e+00,8.227e-03,5.513e-01,1.157e-01,6.019e-04
-1.157e-02,1.988e+00,-2.086e+00,1.657e+00,8.377e-03,5.604e-01,1.103e-01,6.186e-04
-1.163e-02,1.988e+00,-2.080e+00,1.658e+00,2.774e-03,5.740e-01,1.090e-01,6.287e-04
-1.166e-02,1.988e+00,-2.075e+00,1.659e+00,3.232e-03,5.821e-01,1.090e-01,6.346e-04
-1.168e-02,1.988e+00,-2.069e+00,1.660e+00,1.564e-02,5.588e-01,1.311e-01,6.379e-04
-1.172e-02,1.988e+00,-2.063e+00,1.662e+00,1.619e-02,5.675e-01,1.311e-01,6.444e-04
-1.179e-02,1.988e+00,-2.057e+00,1.663e+00,1.660e-02,5.756e-01,1.311e-01,6.542e-04
-1.186e-02,1.988e+00,-2.052e+00,1.664e+00,1.697e-02,5.832e-01,1.311e-01,6.647e-04
-1.194e-02,1.987e+00,-2.046e+00,1.666e+00,1.732e-02,5.904e-01,1.311e-01,6.751e-04
-1.202e-02,1.987e+00,-2.040e+00,1.667e+00,3.842e-02,5.662e-01,1.378e-01,6.852e-04
-1.213e-02,1.987e+00,-2.034e+00,1.668e+00,3.854e-02,5.728e-01,1.378e-01,6.999e-04
-1.229e-02,1.987e+00,-2.028e+00,1.670e+00,3.842e-02,5.790e-01,1.378e-01,7.189e-04
-1.245e-02,1.986e+00,-2.023e+00,1.671e+00,1.153e-01,6.471e-01,1.183e-01,7.388e-04
-1.276e-02,1.986e+00,-2.016e+00,1.672e+00,9.622e-02,6.512e-01,1.190e-01,7.764e-04
-1.316e-02,1.985e+00,-2.010e+00,1.673e+00,9.422e-02,6.549e-01,1.190e-01,8.295e-04
-1.356e-02,1.984e+00,-2.003e+00,1.675e+00,9.220e-02,6.587e-01,1.190e-01,8.863e-04
-1.395e-02,1.983e+00,-1.997e+00,1.676e+00,4.870e-02,6.628e-01,1.170e-01,9.449e-04
-1.426e-02,1.983e+00,-1.990e+00,1.677e+00,6.805e-02,6.678e-01,1.250e-01,9.925e-04
-1.452e-02,1.982e+00,-1.984e+00,1.678e+00,6.699e-02,6.738e-01,1.250e-01,1.033e-03
-1.479e-02,1.981e+00,-1.977e+00,1.679e+00,3.624e-02,6.796e-01,1.250e-01,1.074e-03
-1.500e-02,1.981e+00,-1.970e+00,1.681e+00,2.959e-02,5.619e-01,1.458e-01,1.107e-03
-1.515e-02,1.980e+00,-1.964e+00,1.682e+00,2.949e-02,5.709e-01,1.458e-01,1.129e-03
-1.527e-02,1.980e+00,-1.958e+00,1.684e+00,2.960e-02,5.802e-01,1.458e-01,1.146e-03
-1.539e-02,1.980e+00,-1.952e+00,1.685e+00,2.978e-02,5.891e-01,1.458e-01,1.161e-03
-1.550e-02,1.980e+00,-1.946e+00,1.686e+00,2.999e-02,5.977e-01,1.458e-01,1.175e-03
-1.561e-02,1.979e+00,-1.940e+00,1.688e+00,-2.317e-02,5.385e-01,1.471e-01,1.188e-03
-1.563e-02,1.979e+00,-1.934e+00,1.689e+00,-2.227e-02,5.484e-01,1.471e-01,1.191e-03
-1.559e-02,1.979e+00,-1.929e+00,1.691e+00,-2.071e-02,5.596e-01,1.471e-01,1.186e-03
-1.552e-02,1.980e+00,-1.923e+00,1.692e+00,-1.898e-02,5.706e-01,1.471e-01,1.182e-03
-1.545e-02,1.980e+00,-1.918e+00,1.694e+00,1.244e-02,5.548e-01,1.465e-01,1.178e-03
-1.543e-02,1.980e+00,-1.912e+00,1.695e+00,1.380e-02,5.626e-01,1.465e-01,1.177e-03
-1.546e-02,1.980e+00,-1.906e+00,1.697e+00,1.477e-02,5.682e-01,1.465e-01,1.178e-03
-1.550e-02,1.980e+00,-1.901e+00,1.698e+00,8.084e-02,6.659e-01,1.458e-01,1.178e-03
-1.563e-02,1.979e+00,-1.895e+00,1.700e+00,9.267e-02,5.264e-01,1.471e-01,1.176e-03
-1.587e-02,1.978e+00,-1.889e+00,1.701e+00,7.981e-02,6.153e-01,1.478e-01,1.172e-03
-1.612e-02,1.978e+00,-1.883e+00,1.703e+00,7.861e-02,6.098e-01,1.478e-01,1.168e-03
-1.636e-02,1.977e+00,-1.877e+00,1.704e+00,7.748e-02,6.044e-01,1.478e-01,1.162e-03
-1.660e-02,1.976e+00,-1.871e+00,1.706e+00,8.825e-02,4.901e-01,1.478e-01,1.156e-03
-1.684e-02,1.975e+00,-1.865e+00,1.707e+00,9.596e-02,4.061e-01,1.471e-01,1.148e-03
-1.710e-02,1.975e+00,-1.860e+00,1.709e+00,9.456e-02,3.983e-01,1.471e-01,1.139e-03
-1.736e-02,1.974e+00,-1.856e+00,1.710e+00,9.306e-02,3.899e-01,1.471e-01,1.131e-03
-1.763e-02,1.973e+00,-1.852e+00,1.711e+00,9.156e-02,3.817e-01,1.471e-01,1.122e-03
-1.788e-02,1.972e+00,-1.848e+00,1.713e+00,9.900e-02,3.893e-01,1.478e-01,1.115e-03
-1.814e-02,1.971e+00,-1.844e+00,1.714e+00,9.750e-02,2.776e-01,1.471e-01,1.107e-03
-1.840e-02,1.970e+00,-1.841e+00,1.716e+00,9.593e-02,2.692e-01,1.471e-01,1.100e-03
-1.866e-02,1.969e+00,-1.838e+00,1.717e+00,9.439e-02,2.612e-01,1.471e-01,1.094e-03
-1.891e-02,1.968e+00,-1.835e+00,1.719e+00,9.289e-02,2.538e-01,1.471e-01,1.089e-03
-1.916e-02,1.967e+00,-1.832e+00,1.720e+00,-4.496e-02,2.522e-01,1.471e-01,1.085e-03
-1.925e-02,1.967e+00,-1.830e+00,1.722e+00,-4.463e-02,2.559e-01,1.471e-01,1.084e-03
-1.920e-02,1.967e+00,-1.827e+00,1.723e+00,-4.260e-02,2.690e-01,1.471e-01,1.085e-03
-1.910e-02,1.967e+00,-1.824e+00,1.725e+00,6.371e-02,4.755e-01,1.478e-01,1.089e-03
-1.911e-02,1.967e+00,-1.821e+00,1.726e+00,1.154e-01,3.483e-01,1.465e-01,1.088e-03
-1.928e-02,1.967e+00,-1.817e+00,1.728e+00,1.149e-01,3.439e-01,1.465e-01,1.077e-03
-1.952e-02,1.966e+00,-1.813e+00,1.729e+00,1.133e-01,3.334e-01,1.465e-01,1.060e-03
-1.978e-02,1.965e+00,-1.810e+00,1.731e+00,1.115e-01,3.214e-01,1.465e-01,1.041e-03
-2.005e-02,1.964e+00,-1.807e+00,1.732e+00,8.883e-02,2.625e-01,1.471e-01,1.023e-03
-2.029e-02,1.963e+00,-1.804e+00,1.734e+00,8.726e-02,2.522e-01,1.471e-01,1.006e-03
-2.050e-02,1.962e+00,-1.801e+00,1.735e+00,8.600e-02,2.439e-01,1.471e-01,9.917e-04
-2.070e-02,1.961e+00,-1.798e+00,1.736e+00,8.487e-02,2.364e-01,1.471e-01,9.778e-04
-2.089e-02,1.960e+00,-1.796e+00,1.738e+00,6.899e-02,1.207e-01,1.471e-01,9.642e-04
-2.107e-02,1.959e+00,-1.794e+00,1.739e+00,9.189e-02,1.619e-01,1.478e-01,9.520e-04
-2.125e-02,1.958e+00,-1.792e+00,1.741e+00,9.100e-02,1.562e-01,1.478e-01,9.398e-04
-2.144e-02,1.958e+00,-1.791e+00,1.742e+00,8.992e-02,1.496e-01,1.478e-01,9.271e-04
-2.164e-02,1.957e+00,-1.789e+00,1.744e+00,8.881e-02,1.429e-01,1.478e-01,9.150e-04
-2.183e-02,1.956e+00,-1.788e+00,1.745e+00,8.773e-02,1.367e-01,1.478e-01,9.037e-04
-2.202e-02,1.955e+00,-1.786e+00,1.747e+00,8.668e-02,1.309e-01,1.478e-01,8.931e-04
-2.221e-02,1.954e+00,-1.785e+00,1.748e+00,9.457e-02,7.902e-02,1.458e-01,8.834e-04
-2.240e-02,1.953e+00,-1.784e+00,1.750e+00,6.381e-02,1.045e-01,1.471e-01,8.741e-04
-2.257e-02,1.952e+00,-1.783e+00,1.751e+00,6.304e-02,1.010e-01,1.471e-01,8.666e-04
-2.272e-02,1.952e+00,-1.782e+00,1.753e+00,6.263e-02,9.974e-02,1.471e-01,8.606e-04
-2.285e-02,1.951e+00,-1.781e+00,1.754e+00,6.236e-02,9.926e-02,1.471e-01,8.553e-04
-2.298e-02,1.950e+00,-1.780e+00,1.756e+00,6.214e-02,9.911e-02,1.471e-01,8.504e-04
-2.311e-02,1.950e+00,-1.779e+00,1.757e+00,6.195e-02,9.915e-02,1.471e-01,8.457e-04
-2.324e-02,1.949e+00,-1.778e+00,1.759e+00,7.068e-02,1.407e-01,1.478e-01,8.413e-04
-2.338e-02,1.949e+00,-1.777e+00,1.760e+00,7.043e-02,1.405e-01,1.478e-01,8.367e-04
-2.352e-02,1.948e+00,-1.775e+00,1.762e+00,7.008e-02,1.398e-01,1.478e-01,8.321e-04
-2.366e-02,1.947e+00,-1.774e+00,1.763e+00,6.973e-02,1.390e-01,1.478e-01,8.273e-04
-2.380e-02,1.947e+00,-1.773e+00,1.764e+00,7.235e-02,8.940e-03,1.458e-01,8.226e-04
-2.394e-02,1.946e+00,-1.772e+00,1.766e+00,7.197e-02,8.028e-03,1.458e-01,8.179e-04
-2.409e-02,1.945e+00,-1.771e+00,1.767e+00,7.157e-02,7.215e-03,1.458e-01,8.137e-04
-2.423e-02,1.944e+00,-1.771e+00,1.769e+00,-1.481e-02,7.397e-02,1.471e-01,8.103e-04
-2.430e-02,1.944e+00,-1.771e+00,1.770e+00,-1.408e-02,7.840e-02,1.471e-01,8.089e-04
-2.430e-02,1.944e+00,-1.770e+00,1.772e+00,-1.229e-02,8.699e-02,1.471e-01,8.089e-04
-2.428e-02,1.944e+00,-1.769e+00,1.773e+00,-1.020e-02,9.631e-02,1.471e-01,8.093e-04
-2.426e-02,1.944e+00,-1.769e+00,1.775e+00,-8.051e-03,1.053e-01,1.471e-01,8.100e-04
-2.424e-02,1.944e+00,-1.768e+00,1.776e+00,-1.216e-01,2.017e-01,1.478e-01,8.106e-04
-2.414e-02,1.945e+00,-1.766e+00,1.778e+00,-2.313e-02,2.201e-01,1.471e-01,8.157e-04
-2.402e-02,1.946e+00,-1.764e+00,1.779e+00,-1.943e-02,2.332e-01,1.471e-01,8.226e-04
-2.395e-02,1.946e+00,-1.762e+00,1.781e+00,-1.656e-02,2.425e-01,1.471e-01,8.274e-04
-2.391e-02,1.946e+00,-1.760e+00,1.782e+00,-1.399e-02,2.501e-01,1.471e-01,8.313e-04
-2.388e-02,1.946e+00,-1.757e+00,1.784e+00,-1.156e-02,2.566e-01,1.471e-01,8.347e-04
-2.385e-02,1.946e+00,-1.755e+00,1.785e+00,-9.217e-03,2.624e-01,1.471e-01,8.379e-04
-2.383e-02,1.947e+00,-1.752e+00,1.787e+00,-6.941e-03,2.675e-01,1.471e-01,8.408e-04
-2.382e-02,1.947e+00,-1.749e+00,1.788e+00,-4.726e-03,2.719e-01,1.471e-01,8.434e-04
-2.381e-02,1.947e+00,-1.747e+00,1.789e+00,3.302e-02,6.344e-02,1.471e-01,8.455e-04
-2.382e-02,1.947e+00,-1.745e+00,1.791e+00,3.468e-02,6.455e-02,1.471e-01,8.419e-04
-2.387e-02,1.946e+00,-1.744e+00,1.792e+00,3.585e-02,6.318e-02,1.471e-01,8.325e-04
-2.393e-02,1.946e+00,-1.743e+00,1.794e+00,3.686e-02,6.087e-02,1.471e-01,8.210e-04
-2.399e-02,1.946e+00,-1.742e+00,1.795e+00,3.781e-02,5.813e-02,1.471e-01,8.086e-04
-2.405e-02,1.945e+00,-1.742e+00,1.797e+00,3.872e-02,5.514e-02,1.471e-01,7.957e-04
-2.412e-02,1.945e+00,-1.741e+00,1.798e+00,3.962e-02,5.194e-02,1.471e-01,7.824e-04
-2.418e-02,1.944e+00,-1.741e+00,1.800e+00,4.050e-02,4.858e-02,1.471e-01,7.689e-04
-2.425e-02,1.944e+00,-1.740e+00,1.801e+00,4.136e-02,1.123e-01,1.471e-01,7.551e-04
-2.432e-02,1.944e+00,-1.739e+00,1.803e+00,1.223e-01,1.294e-01,1.465e-01,7.411e-04
-2.444e-02,1.943e+00,-1.738e+00,1.804e+00,1.221e-01,1.216e-01,1.465e-01,7.152e-04
-2.462e-02,1.942e+00,-1.737e+00,1.806e+00,1.209e-01,1.099e-01,1.465e-01,6.785e-04
-2.482e-02,1.941e+00,-1.736e+00,1.807e+00,1.195e-01,9.736e-02,1.465e-01,6.395e-04
-2.501e-02,1.940e+00,-1.735e+00,1.809e+00,1.180e-01,8.479e-02,1.465e-01,6.009e-04
-2.521e-02,1.938e+00,-1.734e+00,1.810e+00,1.166e-01,7.253e-02,1.465e-01,5.635e-04
-2.540e-02,1.937e+00,-1.733e+00,1.812e+00,9.442e-02,6.586e-02,1.471e-01,5.276e-04
-2.557e-02,1.936e+00,-1.732e+00,1.813e+00,9.334e-02,5.548e-02,1.471e-01,4.958e-04
-2.573e-02,1.935e+00,-1.732e+00,1.814e+00,9.256e-02,4.647e-02,1.471e-01,4.677e-04
-2.588e-02,1.934e+00,-1.731e+00,1.816e+00,9.190e-02,3.810e-02,1.471e-01,4.414e-04
-2.603e-02,1.933e+00,-1.731e+00,1.817e+00,9.130e-02,3.015e-02,1.471e-01,4.163e-04
-2.618e-02,1.932e+00,-1.730e+00,1.819e+00,9.074e-02,2.256e-02,1.471e-01,3.923e-04
-2.632e-02,1.932e+00,-1.730e+00,1.820e+00,1.110e-01,7.742e-02,1.465e-01,3.693e-04
-2.648e-02,1.931e+00,-1.730e+00,1.822e+00,1.102e-01,6.960e-02,1.465e-01,3.452e-04
-2.665e-02,1.929e+00,-1.729e+00,1.823e+00,1.092e-01,6.123e-02,1.465e-01,3.201e-04
-2.682e-02,1.928e+00,-1.728e+00,1.825e+00,1.082e-01,5.293e-02,1.465e-01,2.954e-04
-2.699e-02,1.927e+00,-1.728e+00,1.826e+00,1.072e-01,4.490e-02,1.465e-01,2.716e-04
-2.716e-02,1.926e+00,-1.727e+00,1.828e+00,-8.953e-02,1.133e-02,1.478e-01,2.488e-04
-2.720e-02,1.926e+00,-1.727e+00,1.829e+00,1.048e-01,1.307e-01,1.478e-01,2.436e-04
-2.724e-02,1.926e+00,-1.726e+00,1.831e+00,1.063e-01,1.307e-01,1.478e-01,2.381e-04
-2.737e-02,1.925e+00,-1.725e+00,1.832e+00,1.062e-01,1.255e-01,1.478e-01,2.207e-04
-2.752e-02,1.924e+00,-1.724e+00,1.834e+00,1.174e-01,-4.164e-02,1.471e-01,1.997e-04
-2.769e-02,1.923e+00,-1.723e+00,1.835e+00,1.165e-01,-4.922e-02,1.471e-01,1.769e-04
-2.786e-02,1.922e+00,-1.723e+00,1.837e+00,1.154e-01,-5.693e-02,1.471e-01,1.541e-04
-2.804e-02,1.921e+00,-1.724e+00,1.838e+00,1.143e-01,-6.418e-02,1.471e-01,1.330e-04
-2.821e-02,1.919e+00,-1.724e+00,1.839e+00,1.013e-01,8.966e-02,1.478e-01,1.141e-04
-2.838e-02,1.918e+00,-1.724e+00,1.841e+00,1.004e-01,8.407e-02,1.478e-01,9.782e-05
-2.854e-02,1.917e+00,-1.724e+00,1.842e+00,5.229e-02,-1.434e-01,1.465e-01,8.319e-05
-2.866e-02,1.917e+00,-1.724e+00,1.844e+00,5.225e-02,-1.465e-01,1.465e-01,7.216e-05
-2.876e-02,1.916e+00,-1.725e+00,1.845e+00,-1.834e-02,1.109e-01,1.485e-01,6.476e-05
-2.879e-02,1.916e+00,-1.725e+00,1.847e+00,-1.664e-02,1.119e-01,1.485e-01,6.200e-05
-2.879e-02,1.916e+00,-1.725e+00,1.848e+00,-1.404e-02,1.146e-01,1.485e-01,6.250e-05
-2.877e-02,1.916e+00,-1.724e+00,1.850e+00,5.997e-02,-1.413e-01,1.465e-01,6.393e-05
-2.880e-02,1.916e+00,-1.724e+00,1.851e+00,6.191e-02,-1.405e-01,1.465e-01,6.171e-05
-2.887e-02,1.915e+00,-1.725e+00,1.853e+00,-8.230e-03,1.173e-01,1.485e-01,5.609e-05
-2.891e-02,1.915e+00,-1.725e+00,1.854e+00,-6.563e-03,1.175e-01,1.485e-01,5.307e-05
-2.892e-02,1.915e+00,-1.724e+00,1.856e+00,1.056e-01,-9.867e-02,1.471e-01,5.270e-05
-2.898e-02,1.914e+00,-1.724e+00,1.857e+00,1.068e-01,-9.953e-02,1.471e-01,4.785e-05
-2.912e-02,1.914e+00,-1.724e+00,1.859e+00,1.008e-01,6.342e-02,1.498e-01,3.895e-05
-2.927e-02,1.913e+00,-1.725e+00,1.860e+00,1.004e-01,6.072e-02,1.498e-01,3.034e-05
-2.942e-02,1.912e+00,-1.724e+00,1.862e+00,1.000e-01,5.821e-02,1.498e-01,2.243e-05
-2.958e-02,1.911e+00,-1.724e+00,1.863e+00,1.441e-01,-9.942e-02,1.485e-01,1.498e-05
-2.976e-02,1.909e+00,-1.724e+00,1.865e+00,1.431e-01,-1.022e-01,1.485e-01,7.009e-06
-2.997e-02,1.908e+00,-1.725e+00,1.866e+00,1.120e-01,-4.282e-02,1.485e-01,1.029e-07
-3.016e-02,1.907e+00,-1.725e+00,1.868e+00,1.108e-01,-4.459e-02,1.485e-01,3.899e-06
-3.034e-02,1.906e+00,-1.726e+00,1.869e+00,8.920e-02,-4.550e-02,1.478e-01,5.596e-06
-3.050e-02,1.905e+00,-1.726e+00,1.871e+00,-5.064e-02,3.712e-02,1.498e-01,5.613e-06
-3.056e-02,1.904e+00,-1.726e+00,1.872e+00,-4.900e-02,3.815e-02,1.498e-01,5.292e-06
-3.052e-02,1.905e+00,-1.726e+00,1.874e+00,-4.557e-02,3.969e-02,1.498e-01,5.499e-06
-3.046e-02,1.905e+00,-1.726e+00,1.875e+00,9.773e-02,-4.179e-02,1.478e-01,5.620e-06
-3.048e-02,1.905e+00,-1.726e+00,1.877e+00,9.995e-02,-4.122e-02,1.478e-01,5.629e-06
-3.060e-02,1.904e+00,-1.726e+00,1.878e+00,-3.895e-02,4.181e-02,1.498e-01,5.253e-06
-3.065e-02,1.904e+00,-1.726e+00,1.879e+00,-3.722e-02,4.224e-02,1.498e-01,4.854e-06
-3.063e-02,1.904e+00,-1.726e+00,1.881e+00,1.113e-01,8.394e-02,1.505e-01,5.023e-06
-3.067e-02,1.904e+00,-1.725e+00,1.882e+00,1.132e-01,8.405e-02,1.505e-01,4.840e-06
-3.081e-02,1.903e+00,-1.724e+00,1.884e+00,1.134e-01,8.419e-02,1.505e-01,4.376e-06
-3.097e-02,1.902e+00,-1.724e+00,1.886e+00,1.278e-01,-3.985e-02,1.478e-01,3.796e-06
-3.115e-02,1.900e+00,-1.723e+00,1.887e+00,1.271e-01,-3.957e-02,1.478e-01,2.837e-06
-3.134e-02,1.899e+00,-1.724e+00,1.888e+00,1.262e-01,-3.895e-02,1.478e-01,6.334e-07
-3.153e-02,1.898e+00,-1.724e+00,1.890e+00,1.252e-01,-3.787e-02,1.478e-01,3.185e-06
-3.172e-02,1.897e+00,-1.724e+00,1.891e+00,1.153e-01,-3.631e-02,1.491e-01,8.670e-06
-3.191e-02,1.896e+00,-1.725e+00,1.893e+00,9.673e-02,8.988e-02,1.505e-01,1.555e-05
-3.208e-02,1.894e+00,-1.724e+00,1.894e+00,9.634e-02,9.204e-02,1.505e-01,2.290e-05
-3.223e-02,1.893e+00,-1.724e+00,1.896e+00,1.140e-01,-3.007e-02,1.491e-01,2.995e-05
-3.239e-02,1.892e+00,-1.723e+00,1.897e+00,1.138e-01,-2.784e-02,1.491e-01,3.747e-05
-3.256e-02,1.891e+00,-1.724e+00,1.899e+00,1.133e-01,-2.528e-02,1.491e-01,4.621e-05
-3.273e-02,1.890e+00,-1.724e+00,1.900e+00,1.158e-01,2.423e-02,1.491e-01,5.617e-05
-3.291e-02,1.889e+00,-1.724e+00,1.902e+00,1.153e-01,2.751e-02,1.491e-01,6.734e-05
-3.308e-02,1.888e+00,-1.724e+00,1.903e+00,1.148e-01,3.105e-02,1.491e-01,7.941e-05
-3.326e-02,1.887e+00,-1.723e+00,1.905e+00,1.143e-01,3.478e-02,1.491e-01,9.211e-05
-3.343e-02,1.886e+00,-1.723e+00,1.906e+00,1.138e-01,3.866e-02,1.491e-01,1.053e-04
-3.361e-02,1.885e+00,-1.723e+00,1.908e+00,1.163e-01,8.925e-02,1.498e-01,1.190e-04
-3.378e-02,1.883e+00,-1.722e+00,1.909e+00,1.099e-01,1.576e-02,1.478e-01,1.330e-04
-3.395e-02,1.882e+00,-1.722e+00,1.911e+00,1.095e-01,1.989e-02,1.478e-01,1.470e-04
-3.412e-02,1.881e+00,-1.721e+00,1.912e+00,1.092e-01,2.405e-02,1.478e-01,1.611e-04
-3.428e-02,1.880e+00,-1.721e+00,1.914e+00,1.089e-01,2.832e-02,1.478e-01,1.755e-04
-3.445e-02,1.879e+00,-1.721e+00,1.915e+00,1.086e-01,3.272e-02,1.478e-01,1.903e-04
-3.461e-02,1.878e+00,-1.720e+00,1.917e+00,1.084e-01,3.724e-02,1.478e-01,2.055e-04
-3.477e-02,1.877e+00,-1.720e+00,1.918e+00,1.022e-01,1.040e-01,1.491e-01,2.210e-04
-3.493e-02,1.876e+00,-1.720e+00,1.920e+00,1.021e-01,1.086e-01,1.491e-01,2.363e-04
-3.508e-02,1.875e+00,-1.719e+00,1.921e+00,1.021e-01,1.130e-01,1.491e-01,2.511e-04
-3.523e-02,1.874e+00,-1.717e+00,1.923e+00,1.021e-01,1.173e-01,1.491e-01,2.652e-04
-3.538e-02,1.873e+00,-1.716e+00,1.924e+00,1.022e-01,1.214e-01,1.491e-01,2.788e-04
-3.553e-02,1.872e+00,-1.715e+00,1.926e+00,1.022e-01,1.253e-01,1.491e-01,2.918e-04
-3.568e-02,1.871e+00,-1.714e+00,1.927e+00,1.023e-01,1.290e-01,1.491e-01,3.042e-04
-3.582e-02,1.870e+00,-1.713e+00,1.929e+00,1.053e-01,1.481e-01,1.491e-01,3.159e-04
-3.597e-02,1.869e+00,-1.711e+00,1.930e+00,1.054e-01,1.514e-01,1.491e-01,3.269e-04
-3.612e-02,1.868e+00,-1.710e+00,1.932e+00,1.054e-01,1.545e-01,1.491e-01,3.372e-04
-3.626e-02,1.867e+00,-1.708e+00,1.933e+00,1.054e-01,1.573e-01,1.491e-01,3.465e-04
-3.641e-02,1.866e+00,-1.707e+00,1.935e+00,1.500e-01,1.236e-01,1.485e-01,3.548e-04
-3.657e-02,1.864e+00,-1.705e+00,1.936e+00,1.109e-01,1.313e-01,1.491e-01,3.634e-04
-3.674e-02,1.863e+00,-1.704e+00,1.938e+00,1.103e-01,1.335e-01,1.491e-01,3.712e-04
-3.690e-02,1.862e+00,-1.703e+00,1.939e+00,1.249e-01,1.820e-01,1.498e-01,3.775e-04
-3.705e-02,1.861e+00,-1.701e+00,1.941e+00,1.247e-01,1.836e-01,1.498e-01,3.830e-04
-3.721e-02,1.860e+00,-1.699e+00,1.942e+00,1.242e-01,1.538e-01,1.491e-01,3.874e-04
-3.737e-02,1.858e+00,-1.698e+00,1.944e+00,1.238e-01,1.546e-01,1.491e-01,3.905e-04
-3.752e-02,1.857e+00,-1.696e+00,1.945e+00,1.234e-01,1.550e-01,1.491e-01,3.922e-04
-3.768e-02,1.856e+00,-1.695e+00,1.947e+00,1.229e-01,1.551e-01,1.491e-01,3.928e-04
-3.783e-02,1.855e+00,-1.693e+00,1.948e+00,1.226e-01,1.548e-01,1.491e-01,3.921e-04
-3.798e-02,1.853e+00,-1.691e+00,1.950e+00,1.133e-01,9.210e-02,1.478e-01,3.902e-04
-3.812e-02,1.852e+00,-1.690e+00,1.951e+00,1.130e-01,9.118e-02,1.478e-01,3.873e-04
-3.826e-02,1.851e+00,-1.689e+00,1.953e+00,1.129e-01,9.012e-02,1.478e-01,3.837e-04
-3.839e-02,1.850e+00,-1.688e+00,1.954e+00,1.128e-01,8.891e-02,1.478e-01,3.797e-04
-3.852e-02,1.849e+00,-1.687e+00,1.955e+00,1.128e-01,8.757e-02,1.478e-01,3.752e-04
-3.865e-02,1.848e+00,-1.686e+00,1.957e+00,1.127e-01,8.610e-02,1.478e-01,3.703e-04
-3.878e-02,1.847e+00,-1.685e+00,1.958e+00,1.127e-01,8.451e-02,1.478e-01,3.649e-04
-3.891e-02,1.845e+00,-1.685e+00,1.960e+00,1.335e-01,9.831e-02,1.485e-01,3.591e-04
-3.905e-02,1.844e+00,-1.684e+00,1.961e+00,1.065e-01,1.118e-01,1.485e-01,3.524e-04
-3.918e-02,1.843e+00,-1.683e+00,1.963e+00,1.064e-01,1.096e-01,1.485e-01,3.453e-04
-3.931e-02,1.842e+00,-1.682e+00,1.964e+00,1.065e-01,1.075e-01,1.485e-01,3.381e-04
-3.943e-02,1.841e+00,-1.680e+00,1.966e+00,1.067e-01,1.053e-01,1.485e-01,3.303e-04
-3.954e-02,1.840e+00,-1.679e+00,1.967e+00,1.070e-01,1.028e-01,1.485e-01,3.219e-04
-3.966e-02,1.839e+00,-1.678e+00,1.969e+00,1.072e-01,1.002e-01,1.485e-01,3.128e-04
-3.977e-02,1.838e+00,-1.677e+00,1.970e+00,1.075e-01,9.730e-02,1.485e-01,3.031e-04
-3.989e-02,1.837e+00,-1.676e+00,1.972e+00,1.077e-01,9.425e-02,1.485e-01,2.927e-04
-4.000e-02,1.835e+00,-1.675e+00,1.973e+00,1.050e-01,1.221e-01,1.491e-01,2.817e-04
-4.011e-02,1.834e+00,-1.674e+00,1.975e+00,1.113e-01,2.551e-02,1.478e-01,2.701e-04
-4.022e-02,1.833e+00,-1.673e+00,1.976e+00,1.116e-01,2.187e-02,1.478e-01,2.578e-04
-4.034e-02,1.832e+00,-1.673e+00,1.978e+00,1.118e-01,1.809e-02,1.478e-01,2.450e-04
-4.045e-02,1.831e+00,-1.673e+00,1.979e+00,1.120e-01,1.431e-02,1.478e-01,2.323e-04
-4.056e-02,1.830e+00,-1.673e+00,1.981e+00,1.122e-01,1.058e-02,1.478e-01,2.197e-04
-4.068e-02,1.829e+00,-1.672e+00,1.982e+00,1.123e-01,6.934e-03,1.478e-01,2.074e-04
-4.079e-02,1.828e+00,-1.672e+00,1.984e+00,1.125e-01,3.377e-03,1.478e-01,1.954e-04
-4.091e-02,1.827e+00,-1.672e+00,1.985e+00,1.128e-01,-7.497e-05,1.478e-01,1.838e-04
-4.102e-02,1.826e+00,-1.672e+00,1.987e+00,1.248e-01,-9.657e-02,1.485e-01,1.725e-04
-4.114e-02,1.824e+00,-1.673e+00,1.988e+00,1.368e-01,-2.293e-01,1.458e-01,1.614e-04
-4.127e-02,1.823e+00,-1.674e+00,1.990e+00,1.335e-01,-1.506e-02,1.478e-01,1.510e-04
-4.141e-02,1.822e+00,-1.675e+00,1.991e+00,1.184e-01,3.416e-02,1.491e-01,1.426e-04
-4.154e-02,1.821e+00,-1.675e+00,1.992e+00,1.182e-01,3.217e-02,1.491e-01,1.361e-04
-4.167e-02,1.819e+00,-1.675e+00,1.994e+00,1.183e-01,3.047e-02,1.491e-01,1.303e-04
-4.179e-02,1.818e+00,-1.675e+00,1.995e+00,1.332e-01,-2.289e-02,1.478e-01,1.249e-04
-4.192e-02,1.817e+00,-1.675e+00,1.997e+00,1.331e-01,-2.451e-02,1.478e-01,1.195e-04
-4.206e-02,1.816e+00,-1.675e+00,1.998e+00,1.181e-01,2.570e-02,1.491e-01,1.144e-04
-4.219e-02,1.814e+00,-1.675e+00,2.000e+00,1.032e-01,3.998e-02,1.505e-01,1.103e-04
-4.231e-02,1.813e+00,-1.675e+00,2.001e+00,1.213e-01,-7.584e-03,1.485e-01,1.068e-04
-4.243e-02,1.812e+00,-1.675e+00,2.003e+00,1.217e-01,-8.526e-03,1.485e-01,1.035e-04
-4.255e-02,1.811e+00,-1.675e+00,2.004e+00,1.218e-01,-9.418e-03,1.485e-01,1.004e-04
-4.268e-02,1.810e+00,-1.675e+00,2.006e+00,1.220e-01,-1.017e-02,1.485e-01,9.781e-05
-4.281e-02,1.808e+00,-1.675e+00,2.007e+00,1.221e-01,-1.076e-02,1.485e-01,9.577e-05
-4.293e-02,1.807e+00,-1.675e+00,2.009e+00,1.222e-01,-1.117e-02,1.485e-01,9.431e-05
-4.306e-02,1.806e+00,-1.675e+00,2.010e+00,1.045e-01,3.517e-02,1.505e-01,9.345e-05
-4.318e-02,1.805e+00,-1.675e+00,2.012e+00,1.139e-01,4.072e-03,1.485e-01,9.311e-05
-4.330e-02,1.804e+00,-1.675e+00,2.013e+00,2.063e-01,9.208e-02,1.371e-01,9.300e-05
-4.345e-02,1.802e+00,-1.674e+00,2.015e+00,1.192e-01,3.507e-02,1.491e-01,9.308e-05
-4.361e-02,1.801e+00,-1.674e+00,2.016e+00,1.185e-01,3.497e-02,1.491e-01,9.306e-05
-4.375e-02,1.799e+00,-1.673e+00,2.018e+00,1.185e-01,3.496e-02,1.491e-01,9.299e-05
-4.387e-02,1.798e+00,-1.673e+00,2.019e+00,1.187e-01,3.496e-02,1.491e-01,9.290e-05
-4.399e-02,1.797e+00,-1.673e+00,2.021e+00,1.190e-01,3.498e-02,1.491e-01,9.280e-05
-4.411e-02,1.796e+00,-1.672e+00,2.022e+00,1.194e-01,3.499e-02,1.491e-01,9.269e-05
-4.423e-02,1.795e+00,-1.672e+00,2.024e+00,1.108e-01,-1.158e-02,1.485e-01,9.258e-05
-4.435e-02,1.793e+00,-1.672e+00,2.025e+00,1.112e-01,-1.154e-02,1.485e-01,9.253e-05
-4.447e-02,1.792e+00,-1.672e+00,2.027e+00,1.118e-01,-1.139e-02,1.485e-01,9.280e-05
-4.458e-02,1.791e+00,-1.672e+00,2.028e+00,1.124e-01,-1.112e-02,1.485e-01,9.351e-05
-4.469e-02,1.790e+00,-1.672e+00,2.030e+00,1.130e-01,-1.071e-02,1.485e-01,9.468e-05
-4.481e-02,1.789e+00,-1.672e+00,2.031e+00,1.136e-01,-1.016e-02,1.485e-01,9.633e-05
-4.492e-02,1.788e+00,-1.672e+00,2.033e+00,1.141e-01,-9.476e-03,1.485e-01,9.846e-05
-4.504e-02,1.787e+00,-1.672e+00,2.034e+00,1.147e-01,-8.647e-03,1.485e-01,1.011e-04
-4.515e-02,1.786e+00,-1.672e+00,2.036e+00,1.153e-01,-7.678e-03,1.485e-01,1.042e-04
-4.527e-02,1.784e+00,-1.673e+00,2.037e+00,1.188e-01,-6.570e-03,1.485e-01,1.077e-04
-4.539e-02,1.783e+00,-1.673e+00,2.038e+00,2.113e-01,9.302e-02,1.337e-01,1.118e-04
-4.555e-02,1.782e+00,-1.672e+00,2.040e+00,1.390e-01,2.745e-02,1.485e-01,1.177e-04
-4.572e-02,1.780e+00,-1.672e+00,2.041e+00,1.381e-01,2.923e-02,1.485e-01,1.239e-04
-4.586e-02,1.779e+00,-1.671e+00,2.043e+00,1.378e-01,3.085e-02,1.485e-01,1.293e-04
-4.600e-02,1.777e+00,-1.671e+00,2.044e+00,1.376e-01,3.242e-02,1.485e-01,1.346e-04
-4.614e-02,1.776e+00,-1.671e+00,2.046e+00,1.375e-01,3.400e-02,1.485e-01,1.399e-04
-4.628e-02,1.774e+00,-1.670e+00,2.047e+00,1.375e-01,3.559e-02,1.485e-01,1.452e-04
-4.642e-02,1.773e+00,-1.670e+00,2.049e+00,1.701e-01,9.928e-02,1.498e-01,1.505e-04
-4.657e-02,1.772e+00,-1.670e+00,2.050e+00,1.697e-01,1.010e-01,1.498e-01,1.561e-04
-4.673e-02,1.770e+00,-1.669e+00,2.052e+00,1.689e-01,1.025e-01,1.498e-01,1.616e-04
-4.689e-02,1.768e+00,-1.668e+00,2.053e+00,1.681e-01,1.039e-01,1.498e-01,1.663e-04
-4.706e-02,1.767e+00,-1.667e+00,2.055e+00,1.672e-01,1.049e-01,1.498e-01,1.701e-04
-4.722e-02,1.765e+00,-1.666e+00,2.056e+00,1.663e-01,1.057e-01,1.498e-01,1.727e-04
-4.737e-02,1.763e+00,-1.665e+00,2.058e+00,1.655e-01,6.983e-02,1.485e-01,1.743e-04
-4.753e-02,1.762e+00,-1.664e+00,2.059e+00,8.467e-02,-2.554e-03,1.491e-01,1.748e-04
-4.765e-02,1.760e+00,-1.663e+00,2.061e+00,8.492e-02,-2.536e-03,1.491e-01,1.748e-04
-4.774e-02,1.759e+00,-1.663e+00,2.062e+00,8.618e-02,-2.415e-03,1.491e-01,1.747e-04
-4.783e-02,1.758e+00,-1.663e+00,2.064e+00,8.772e-02,-2.241e-03,1.491e-01,1.748e-04
-4.791e-02,1.757e+00,-1.663e+00,2.065e+00,1.842e-01,1.170e-01,1.471e-01,1.751e-04
-4.802e-02,1.756e+00,-1.663e+00,2.067e+00,1.846e-01,1.172e-01,1.471e-01,1.756e-04
-4.818e-02,1.755e+00,-1.662e+00,2.068e+00,1.838e-01,1.171e-01,1.471e-01,1.755e-04
-4.834e-02,1.753e+00,-1.660e+00,2.070e+00,1.826e-01,1.166e-01,1.471e-01,1.742e-04
-4.850e-02,1.751e+00,-1.659e+00,2.071e+00,1.636e-01,6.915e-02,1.498e-01,1.716e-04
-4.866e-02,1.749e+00,-1.658e+00,2.073e+00,1.627e-01,6.794e-02,1.498e-01,1.678e-04
-4.880e-02,1.748e+00,-1.658e+00,2.074e+00,1.620e-01,6.656e-02,1.498e-01,1.634e-04
-4.894e-02,1.746e+00,-1.657e+00,2.076e+00,1.615e-01,6.503e-02,1.498e-01,1.584e-04
-4.908e-02,1.744e+00,-1.656e+00,2.077e+00,1.610e-01,6.334e-02,1.498e-01,1.530e-04
-4.922e-02,1.743e+00,-1.656e+00,2.079e+00,1.605e-01,6.151e-02,1.498e-01,1.470e-04
-4.936e-02,1.741e+00,-1.655e+00,2.080e+00,8.589e-02,2.612e-03,1.498e-01,1.406e-04
-4.946e-02,1.740e+00,-1.654e+00,2.082e+00,8.047e-02,1.034e-03,1.491e-01,1.351e-04
-4.955e-02,1.739e+00,-1.654e+00,2.083e+00,8.196e-02,-3.826e-05,1.491e-01,1.310e-04
-4.962e-02,1.738e+00,-1.654e+00,2.085e+00,8.378e-02,-9.350e-04,1.491e-01,1.275e-04
-4.969e-02,1.737e+00,-1.654e+00,2.086e+00,8.567e-02,-1.788e-03,1.491e-01,1.242e-04
-4.976e-02,1.736e+00,-1.654e+00,2.088e+00,8.756e-02,-2.632e-03,1.491e-01,1.210e-04
-4.983e-02,1.735e+00,-1.654e+00,2.089e+00,8.941e-02,-3.472e-03,1.491e-01,1.179e-04
-4.990e-02,1.734e+00,-1.654e+00,2.090e+00,9.122e-02,-4.304e-03,1.491e-01,1.149e-04
-4.998e-02,1.734e+00,-1.654e+00,2.092e+00,1.671e-01,1.191e-01,1.498e-01,1.120e-04
-5.008e-02,1.732e+00,-1.654e+00,2.093e+00,1.679e-01,1.179e-01,1.498e-01,1.082e-04
-5.021e-02,1.731e+00,-1.653e+00,2.095e+00,1.678e-01,1.163e-01,1.498e-01,1.026e-04
-5.034e-02,1.729e+00,-1.652e+00,2.096e+00,1.674e-01,1.141e-01,1.498e-01,9.538e-05
-5.048e-02,1.728e+00,-1.651e+00,2.098e+00,1.669e-01,1.115e-01,1.498e-01,8.673e-05
-5.061e-02,1.726e+00,-1.650e+00,2.099e+00,2.347e-01,-2.091e-02,1.425e-01,7.668e-05
-5.076e-02,1.724e+00,-1.649e+00,2.101e+00,2.331e-01,-2.482e-02,1.425e-01,6.377e-05
-5.094e-02,1.722e+00,-1.649e+00,2.102e+00,2.308e-01,-2.921e-02,1.425e-01,4.946e-05
-5.112e-02,1.719e+00,-1.649e+00,2.104e+00,1.422e-01,2.833e-03,1.478e-01,3.594e-05
-5.127e-02,1.717e+00,-1.649e+00,2.105e+00,1.410e-01,-3.385e-04,1.478e-01,2.563e-05
-5.139e-02,1.716e+00,-1.649e+00,2.107e+00,1.408e-01,-2.676e-03,1.478e-01,1.787e-05
-5.151e-02,1.714e+00,-1.649e+00,2.108e+00,1.409e-01,-4.690e-03,1.478e-01,1.111e-05
-5.162e-02,1.713e+00,-1.649e+00,2.110e+00,9.674e-02,-5.310e-02,1.498e-01,4.925e-06
-5.172e-02,1.712e+00,-1.650e+00,2.111e+00,9.767e-02,-5.452e-02,1.498e-01,9.594e-09
-5.180e-02,1.711e+00,-1.650e+00,2.113e+00,9.916e-02,-5.551e-02,1.498e-01,3.584e-06
-5.188e-02,1.710e+00,-1.651e+00,2.114e+00,1.482e-01,3.689e-02,1.491e-01,6.337e-06
-5.198e-02,1.709e+00,-1.651e+00,2.116e+00,1.493e-01,3.616e-02,1.491e-01,8.907e-06
-5.209e-02,1.707e+00,-1.651e+00,2.117e+00,1.497e-01,3.534e-02,1.491e-01,1.168e-05
-5.220e-02,1.706e+00,-1.650e+00,2.119e+00,2.360e-01,-8.974e-02,1.418e-01,1.460e-05
-5.235e-02,1.704e+00,-1.650e+00,2.120e+00,1.785e-01,9.035e-02,1.358e-01,1.800e-05
-5.251e-02,1.702e+00,-1.650e+00,2.121e+00,2.332e-01,-9.162e-02,1.418e-01,2.056e-05
-5.267e-02,1.700e+00,-1.650e+00,2.123e+00,1.633e-01,4.735e-02,1.498e-01,2.284e-05
-5.283e-02,1.698e+00,-1.651e+00,2.124e+00,1.621e-01,4.698e-02,1.498e-01,2.386e-05
-5.297e-02,1.696e+00,-1.650e+00,2.126e+00,1.646e-01,-6.192e-02,1.485e-01,2.447e-05
-5.310e-02,1.694e+00,-1.650e+00,2.127e+00,1.643e-01,-6.207e-02,1.485e-01,2.494e-05
-5.323e-02,1.693e+00,-1.651e+00,2.129e+00,1.611e-01,4.674e-02,1.498e-01,2.448e-05
-5.336e-02,1.691e+00,-1.651e+00,2.130e+00,1.610e-01,4.717e-02,1.498e-01,2.301e-05
-5.349e-02,1.690e+00,-1.651e+00,2.132e+00,1.609e-01,4.767e-02,1.498e-01,2.133e-05
-5.362e-02,1.688e+00,-1.650e+00,2.133e+00,1.638e-01,-6.056e-02,1.485e-01,1.983e-05
-5.375e-02,1.686e+00,-1.650e+00,2.135e+00,1.785e-01,-1.872e-02,1.478e-01,1.836e-05
-5.388e-02,1.685e+00,-1.650e+00,2.136e+00,1.248e-01,6.476e-02,1.498e-01,1.605e-05
-5.401e-02,1.683e+00,-1.650e+00,2.138e+00,1.784e-01,-1.724e-02,1.478e-01,1.342e-05
-5.413e-02,1.682e+00,-1.650e+00,2.139e+00,1.785e-01,-1.643e-02,1.478e-01,1.073e-05
-5.427e-02,1.680e+00,-1.650e+00,2.141e+00,-3.239e-02,-1.293e-01,1.485e-01,7.362e-06
-5.434e-02,1.679e+00,-1.651e+00,2.142e+00,4.688e-02,-1.468e-02,1.498e-01,5.273e-06
-5.437e-02,1.679e+00,-1.651e+00,2.144e+00,1.633e-01,5.313e-02,1.505e-01,4.053e-06
-5.444e-02,1.678e+00,-1.651e+00,2.145e+00,1.655e-01,5.421e-02,1.505e-01,6.372e-07
-5.456e-02,1.676e+00,-1.651e+00,2.147e+00,1.661e-01,5.579e-02,1.505e-01,4.566e-06
-5.468e-02,1.675e+00,-1.650e+00,2.148e+00,1.662e-01,5.742e-02,1.505e-01,1.001e-05
-5.482e-02,1.673e+00,-1.650e+00,2.150e+00,1.663e-01,-8.310e-03,1.491e-01,1.516e-05
-5.495e-02,1.671e+00,-1.650e+00,2.151e+00,1.662e-01,-6.856e-03,1.491e-01,2.002e-05
-5.508e-02,1.670e+00,-1.650e+00,2.153e+00,1.661e-01,-5.342e-03,1.491e-01,2.506e-05
-5.521e-02,1.668e+00,-1.650e+00,2.154e+00,1.661e-01,-3.701e-03,1.491e-01,3.054e-05
-5.534e-02,1.666e+00,-1.650e+00,2.156e+00,1.660e-01,-1.918e-03,1.491e-01,3.648e-05
-5.547e-02,1.665e+00,-1.650e+00,2.157e+00,1.660e-01,5.467e-06,1.491e-01,4.290e-05
-5.560e-02,1.663e+00,-1.650e+00,2.159e+00,1.659e-01,2.061e-03,1.491e-01,4.975e-05
-5.573e-02,1.661e+00,-1.650e+00,2.160e+00,1.659e-01,4.239e-03,1.491e-01,5.701e-05
-5.587e-02,1.660e+00,-1.650e+00,2.162e+00,1.007e-01,4.276e-02,1.505e-01,6.464e-05
-5.597e-02,1.658e+00,-1.650e+00,2.163e+00,1.016e-01,4.474e-02,1.505e-01,7.120e-05
-5.606e-02,1.657e+00,-1.649e+00,2.165e+00,1.032e-01,4.631e-02,1.505e-01,7.639e-05
-5.615e-02,1.656e+00,-1.649e+00,2.166e+00,1.051e-01,4.770e-02,1.505e-01,8.099e-05
-5.623e-02,1.655e+00,-1.648e+00,2.168e+00,1.071e-01,4.896e-02,1.505e-01,8.524e-05
-5.631e-02,1.654e+00,-1.648e+00,2.169e+00,1.090e-01,5.011e-02,1.505e-01,8.918e-05
-5.639e-02,1.653e+00,-1.647e+00,2.171e+00,2.028e-01,-6.000e-04,1.465e-01,9.283e-05
-5.650e-02,1.651e+00,-1.647e+00,2.172e+00,2.033e-01,7.754e-04,1.465e-01,9.746e-05
-5.665e-02,1.650e+00,-1.647e+00,2.174e+00,2.027e-01,2.590e-03,1.465e-01,1.034e-04
-5.680e-02,1.648e+00,-1.647e+00,2.175e+00,2.017e-01,4.646e-03,1.465e-01,1.102e-04
-5.695e-02,1.646e+00,-1.647e+00,2.177e+00,1.977e-01,1.696e-03,1.304e-01,1.176e-04
-5.710e-02,1.644e+00,-1.647e+00,2.178e+00,1.962e-01,4.051e-03,1.304e-01,1.253e-04
-5.725e-02,1.642e+00,-1.647e+00,2.179e+00,1.947e-01,6.513e-03,1.304e-01,1.335e-04
-5.740e-02,1.640e+00,-1.647e+00,2.180e+00,1.933e-01,9.077e-03,1.304e-01,1.420e-04
-5.755e-02,1.638e+00,-1.647e+00,2.182e+00,1.653e-01,8.419e-02,1.498e-01,1.509e-04
-5.769e-02,1.636e+00,-1.646e+00,2.183e+00,1.650e-01,8.670e-02,1.498e-01,1.593e-04
-5.782e-02,1.634e+00,-1.646e+00,2.185e+00,1.650e-01,8.887e-02,1.498e-01,1.665e-04
-5.794e-02,1.633e+00,-1.645e+00,2.186e+00,1.919e-01,3.377e-02,1.471e-01,1.726e-04
-5.807e-02,1.631e+00,-1.644e+00,2.188e+00,1.917e-01,3.542e-02,1.471e-01,1.781e-04
-5.821e-02,1.629e+00,-1.644e+00,2.189e+00,1.912e-01,3.701e-02,1.471e-01,1.834e-04
-5.835e-02,1.627e+00,-1.643e+00,2.191e+00,1.906e-01,3.852e-02,1.471e-01,1.885e-04
-5.848e-02,1.625e+00,-1.643e+00,2.192e+00,1.900e-01,3.995e-02,1.471e-01,1.933e-04
-5.862e-02,1.623e+00,-1.642e+00,2.194e+00,1.894e-01,4.129e-02,1.471e-01,1.978e-04
-5.876e-02,1.621e+00,-1.642e+00,2.195e+00,1.889e-01,4.254e-02,1.471e-01,2.020e-04
-5.889e-02,1.619e+00,-1.642e+00,2.197e+00,1.913e-01,4.886e-02,1.270e-01,2.058e-04
-5.903e-02,1.617e+00,-1.641e+00,2.198e+00,1.664e-01,8.470e-03,1.498e-01,2.093e-04
-5.915e-02,1.616e+00,-1.641e+00,2.199e+00,1.662e-01,9.362e-03,1.498e-01,2.123e-04
-5.927e-02,1.614e+00,-1.641e+00,2.201e+00,1.664e-01,1.021e-02,1.498e-01,2.151e-04
-5.939e-02,1.612e+00,-1.641e+00,2.202e+00,1.667e-01,1.108e-02,1.498e-01,2.180e-04
-5.951e-02,1.611e+00,-1.640e+00,2.204e+00,1.670e-01,1.200e-02,1.498e-01,2.210e-04
-5.962e-02,1.609e+00,-1.640e+00,2.205e+00,1.673e-01,1.295e-02,1.498e-01,2.241e-04
-5.974e-02,1.607e+00,-1.640e+00,2.207e+00,1.676e-01,1.395e-02,1.498e-01,2.274e-04
-5.986e-02,1.606e+00,-1.640e+00,2.208e+00,1.679e-01,1.498e-02,1.498e-01,2.309e-04
-5.997e-02,1.604e+00,-1.640e+00,2.210e+00,1.683e-01,1.605e-02,1.498e-01,2.344e-04
-6.009e-02,1.602e+00,-1.640e+00,2.211e+00,1.686e-01,1.714e-02,1.491e-01,2.380e-04
-6.021e-02,1.601e+00,-1.640e+00,2.213e+00,1.689e-01,1.825e-02,1.491e-01,2.417e-04
-6.032e-02,1.599e+00,-1.639e+00,2.214e+00,1.692e-01,1.938e-02,1.491e-01,2.454e-04
-6.044e-02,1.597e+00,-1.639e+00,2.216e+00,1.280e-01,1.534e-02,1.485e-01,2.492e-04
-6.054e-02,1.596e+00,-1.639e+00,2.217e+00,1.288e-01,1.636e-02,1.485e-01,2.526e-04
-6.063e-02,1.594e+00,-1.639e+00,2.219e+00,1.301e-01,1.728e-02,1.485e-01,2.556e-04
-6.072e-02,1.593e+00,-1.639e+00,2.220e+00,1.315e-01,1.815e-02,1.485e-01,2.585e-04
-6.081e-02,1.592e+00,-1.639e+00,2.222e+00,1.330e-01,1.901e-02,1.485e-01,2.614e-04
-6.090e-02,1.590e+00,-1.638e+00,2.223e+00,2.204e-01,-3.708e-02,1.237e-01,2.642e-04
-6.102e-02,1.589e+00,-1.638e+00,2.224e+00,2.198e-01,-3.595e-02,1.237e-01,2.680e-04
-6.116e-02,1.587e+00,-1.639e+00,2.226e+00,2.034e-01,-3.279e-03,1.264e-01,2.734e-04
-6.130e-02,1.585e+00,-1.639e+00,2.227e+00,2.017e-01,-1.340e-03,1.264e-01,2.798e-04
-6.144e-02,1.582e+00,-1.639e+00,2.228e+00,2.002e-01,7.674e-04,1.264e-01,2.869e-04
-6.158e-02,1.580e+00,-1.639e+00,2.229e+00,1.988e-01,3.006e-03,1.264e-01,2.944e-04
-6.171e-02,1.578e+00,-1.639e+00,2.231e+00,1.974e-01,5.354e-03,1.264e-01,3.023e-04
-6.185e-02,1.576e+00,-1.639e+00,2.232e+00,1.843e-01,5.437e-02,1.458e-01,3.105e-04
-6.198e-02,1.575e+00,-1.639e+00,2.233e+00,1.839e-01,5.681e-02,1.458e-01,3.186e-04
-6.211e-02,1.573e+00,-1.638e+00,2.235e+00,1.659e-01,1.005e-01,1.498e-01,3.262e-04
-6.223e-02,1.571e+00,-1.638e+00,2.236e+00,1.661e-01,1.024e-01,1.498e-01,3.327e-04
-6.234e-02,1.569e+00,-1.637e+00,2.238e+00,1.666e-01,1.040e-01,1.498e-01,3.378e-04
-6.245e-02,1.568e+00,-1.636e+00,2.239e+00,1.671e-01,1.051e-01,1.498e-01,3.415e-04
-6.256e-02,1.566e+00,-1.635e+00,2.241e+00,1.677e-01,1.058e-01,1.498e-01,3.437e-04
-6.266e-02,1.564e+00,-1.633e+00,2.242e+00,1.682e-01,1.060e-01,1.498e-01,3.445e-04
-6.277e-02,1.563e+00,-1.632e+00,2.244e+00,1.688e-01,1.058e-01,1.498e-01,3.438e-04
-6.287e-02,1.561e+00,-1.631e+00,2.245e+00,1.693e-01,1.051e-01,1.498e-01,3.415e-04
-6.297e-02,1.559e+00,-1.630e+00,2.247e+00,1.699e-01,1.040e-01,1.498e-01,3.378e-04
-6.307e-02,1.557e+00,-1.629e+00,2.248e+00,-1.638e-02,6.622e-02,1.478e-01,3.325e-04
-6.312e-02,1.557e+00,-1.628e+00,2.250e+00,1.673e-01,7.551e-02,1.491e-01,3.290e-04
-6.318e-02,1.556e+00,-1.628e+00,2.251e+00,2.028e-01,2.759e-02,1.445e-01,3.245e-04
-6.327e-02,1.554e+00,-1.627e+00,2.253e+00,2.034e-01,2.505e-02,1.445e-01,3.161e-04
-6.337e-02,1.552e+00,-1.627e+00,2.254e+00,2.032e-01,2.190e-02,1.445e-01,3.056e-04
-6.349e-02,1.550e+00,-1.626e+00,2.256e+00,2.027e-01,1.854e-02,1.445e-01,2.944e-04
-6.360e-02,1.548e+00,-1.626e+00,2.257e+00,2.021e-01,1.510e-02,1.445e-01,2.829e-04
-6.371e-02,1.546e+00,-1.626e+00,2.259e+00,2.015e-01,1.166e-02,1.445e-01,2.714e-04
-6.382e-02,1.544e+00,-1.626e+00,2.260e+00,2.010e-01,8.236e-03,1.445e-01,2.600e-04
-6.393e-02,1.542e+00,-1.626e+00,2.261e+00,1.827e-01,-2.102e-02,1.471e-01,2.487e-04
-6.404e-02,1.540e+00,-1.626e+00,2.263e+00,2.003e-01,1.699e-03,1.445e-01,2.382e-04
-6.415e-02,1.538e+00,-1.626e+00,2.264e+00,2.000e-01,-1.311e-03,1.445e-01,2.282e-04
-6.426e-02,1.536e+00,-1.626e+00,2.266e+00,1.907e-01,9.925e-02,1.491e-01,2.183e-04
-6.436e-02,1.534e+00,-1.625e+00,2.267e+00,1.935e-01,-7.961e-02,1.458e-01,2.087e-04
-6.447e-02,1.532e+00,-1.625e+00,2.269e+00,1.933e-01,-8.258e-02,1.458e-01,1.988e-04
-6.457e-02,1.530e+00,-1.626e+00,2.270e+00,1.902e-01,9.070e-02,1.491e-01,1.898e-04
-6.468e-02,1.528e+00,-1.626e+00,2.272e+00,1.902e-01,8.837e-02,1.491e-01,1.820e-04
-6.479e-02,1.526e+00,-1.625e+00,2.273e+00,1.932e-01,-9.003e-02,1.458e-01,1.740e-04
-6.489e-02,1.525e+00,-1.625e+00,2.275e+00,1.931e-01,-9.263e-02,1.458e-01,1.653e-04
-6.500e-02,1.523e+00,-1.626e+00,2.276e+00,2.108e-01,-4.319e-02,1.217e-01,1.576e-04
-6.511e-02,1.521e+00,-1.627e+00,2.277e+00,2.095e-01,-4.508e-02,1.217e-01,1.513e-04
-6.522e-02,1.519e+00,-1.627e+00,2.279e+00,2.080e-01,-4.658e-02,1.217e-01,1.463e-04
-6.534e-02,1.516e+00,-1.627e+00,2.280e+00,1.917e-01,-1.662e-02,1.324e-01,1.427e-04
-6.546e-02,1.514e+00,-1.628e+00,2.281e+00,1.908e-01,-1.731e-02,1.324e-01,1.405e-04
-6.557e-02,1.513e+00,-1.628e+00,2.282e+00,1.901e-01,-1.770e-02,1.324e-01,1.392e-04
-6.568e-02,1.511e+00,-1.628e+00,2.284e+00,1.896e-01,-1.788e-02,1.324e-01,1.387e-04
-6.579e-02,1.509e+00,-1.628e+00,2.285e+00,1.891e-01,-1.785e-02,1.324e-01,1.388e-04
-6.590e-02,1.507e+00,-1.629e+00,2.286e+00,1.886e-01,-1.762e-02,1.324e-01,1.396e-04
-6.601e-02,1.505e+00,-1.629e+00,2.288e+00,1.881e-01,-1.720e-02,1.324e-01,1.410e-04
-6.612e-02,1.503e+00,-1.629e+00,2.289e+00,1.877e-01,-1.658e-02,1.324e-01,1.431e-04
-6.623e-02,1.501e+00,-1.629e+00,2.290e+00,1.873e-01,-1.577e-02,1.324e-01,1.459e-04
-6.634e-02,1.499e+00,-1.629e+00,2.292e+00,1.869e-01,2.145e-02,1.471e-01,1.492e-04
-6.645e-02,1.497e+00,-1.629e+00,2.293e+00,1.871e-01,2.261e-02,1.471e-01,1.530e-04
-6.656e-02,1.495e+00,-1.629e+00,2.295e+00,1.398e-01,4.451e-02,1.491e-01,1.570e-04
-6.665e-02,1.494e+00,-1.629e+00,2.296e+00,1.407e-01,4.556e-02,1.491e-01,1.605e-04
-6.674e-02,1.492e+00,-1.628e+00,2.298e+00,1.422e-01,4.641e-02,1.491e-01,1.632e-04
-6.682e-02,1.491e+00,-1.628e+00,2.299e+00,1.439e-01,4.709e-02,1.491e-01,1.653e-04
-6.690e-02,1.489e+00,-1.628e+00,2.301e+00,1.455e-01,4.762e-02,1.491e-01,1.670e-04
-6.699e-02,1.488e+00,-1.627e+00,2.302e+00,2.094e-01,2.729e-02,1.264e-01,1.682e-04
-6.708e-02,1.486e+00,-1.627e+00,2.303e+00,2.093e-01,2.755e-02,1.264e-01,1.691e-04
-6.719e-02,1.484e+00,-1.626e+00,2.305e+00,2.085e-01,2.774e-02,1.264e-01,1.698e-04
-6.731e-02,1.482e+00,-1.626e+00,2.306e+00,2.074e-01,2.785e-02,1.264e-01,1.702e-04
-6.742e-02,1.480e+00,-1.626e+00,2.307e+00,2.003e-01,4.859e-02,1.264e-01,1.703e-04
-6.753e-02,1.478e+00,-1.625e+00,2.308e+00,2.081e-01,-1.171e-01,1.190e-01,1.702e-04
-6.765e-02,1.476e+00,-1.626e+00,2.310e+00,2.068e-01,-1.171e-01,1.190e-01,1.701e-04
-6.776e-02,1.474e+00,-1.627e+00,2.311e+00,1.728e-01,6.961e-02,1.491e-01,1.716e-04
-6.787e-02,1.472e+00,-1.627e+00,2.312e+00,1.730e-01,7.056e-02,1.491e-01,1.748e-04
-6.797e-02,1.470e+00,-1.626e+00,2.314e+00,1.737e-01,7.147e-02,1.491e-01,1.778e-04
-6.807e-02,1.469e+00,-1.626e+00,2.315e+00,1.745e-01,7.216e-02,1.491e-01,1.800e-04
-6.816e-02,1.467e+00,-1.625e+00,2.317e+00,1.872e-01,-1.541e-02,1.418e-01,1.813e-04
-6.826e-02,1.465e+00,-1.625e+00,2.318e+00,1.876e-01,-1.523e-02,1.418e-01,1.819e-04
-6.836e-02,1.463e+00,-1.625e+00,2.320e+00,1.878e-01,-1.505e-02,1.418e-01,1.825e-04
-6.846e-02,1.461e+00,-1.625e+00,2.321e+00,1.880e-01,-1.991e-02,1.478e-01,1.835e-04
-6.856e-02,1.459e+00,-1.625e+00,2.322e+00,1.884e-01,-1.944e-02,1.478e-01,1.851e-04
-6.867e-02,1.457e+00,-1.625e+00,2.324e+00,1.888e-01,-1.879e-02,1.478e-01,1.872e-04
-6.877e-02,1.456e+00,-1.625e+00,2.325e+00,1.892e-01,-1.795e-02,1.478e-01,1.900e-04
-6.887e-02,1.454e+00,-1.626e+00,2.327e+00,-1.692e-01,-4.279e-02,1.458e-01,1.935e-04
-6.889e-02,1.453e+00,-1.626e+00,2.328e+00,2.182e-01,4.544e-02,1.358e-01,1.942e-04
-6.892e-02,1.453e+00,-1.626e+00,2.330e+00,2.221e-01,4.581e-02,1.358e-01,1.956e-04
-6.902e-02,1.451e+00,-1.626e+00,2.331e+00,2.167e-01,-8.760e-02,1.331e-01,1.994e-04
-6.913e-02,1.449e+00,-1.626e+00,2.332e+00,2.219e-01,4.836e-02,1.358e-01,2.040e-04
-6.925e-02,1.447e+00,-1.626e+00,2.334e+00,2.211e-01,5.008e-02,1.358e-01,2.098e-04
-6.937e-02,1.445e+00,-1.626e+00,2.335e+00,2.142e-01,-8.271e-02,1.331e-01,2.156e-04
-6.949e-02,1.442e+00,-1.626e+00,2.336e+00,2.162e-01,-1.431e-01,1.445e-01,2.214e-04
-6.961e-02,1.440e+00,-1.627e+00,2.338e+00,2.127e-01,1.023e-01,1.465e-01,2.285e-04
-6.973e-02,1.438e+00,-1.627e+00,2.339e+00,2.124e-01,1.050e-01,1.465e-01,2.375e-04
-6.985e-02,1.436e+00,-1.626e+00,2.341e+00,2.121e-01,1.076e-01,1.465e-01,2.462e-04
-6.997e-02,1.434e+00,-1.625e+00,2.342e+00,1.970e-01,-5.584e-02,1.471e-01,2.534e-04
-7.008e-02,1.432e+00,-1.625e+00,2.344e+00,1.970e-01,-5.411e-02,1.471e-01,2.592e-04
-7.019e-02,1.430e+00,-1.625e+00,2.345e+00,1.971e-01,-5.234e-02,1.471e-01,2.651e-04
-7.029e-02,1.428e+00,-1.626e+00,2.347e+00,1.974e-01,-5.026e-02,1.471e-01,2.720e-04
-7.040e-02,1.426e+00,-1.626e+00,2.348e+00,1.976e-01,7.122e-02,1.498e-01,2.802e-04
-7.051e-02,1.424e+00,-1.626e+00,2.350e+00,2.098e-01,6.358e-02,1.485e-01,2.892e-04
-7.062e-02,1.422e+00,-1.626e+00,2.351e+00,2.041e-01,-6.828e-02,1.465e-01,2.982e-04
-7.074e-02,1.420e+00,-1.626e+00,2.353e+00,2.041e-01,-6.567e-02,1.465e-01,3.069e-04
-7.085e-02,1.418e+00,-1.626e+00,2.354e+00,2.308e-01,3.034e-02,1.096e-01,3.164e-04
-7.097e-02,1.416e+00,-1.626e+00,2.355e+00,2.290e-01,3.371e-02,1.096e-01,3.276e-04
-7.109e-02,1.413e+00,-1.626e+00,2.356e+00,2.269e-01,1.512e-01,1.384e-01,3.397e-04
-7.122e-02,1.411e+00,-1.625e+00,2.358e+00,2.319e-01,1.288e-01,1.371e-01,3.512e-04
-7.134e-02,1.409e+00,-1.624e+00,2.359e+00,2.308e-01,1.316e-01,1.371e-01,3.608e-04
-7.146e-02,1.406e+00,-1.623e+00,2.360e+00,2.297e-01,1.337e-01,1.371e-01,3.679e-04
-7.158e-02,1.404e+00,-1.621e+00,2.362e+00,2.435e-01,9.884e-02,1.418e-01,3.724e-04
-7.170e-02,1.402e+00,-1.620e+00,2.363e+00,2.424e-01,9.941e-02,1.418e-01,3.743e-04
-7.182e-02,1.399e+00,-1.619e+00,2.365e+00,2.413e-01,9.930e-02,1.418e-01,3.740e-04
-7.193e-02,1.397e+00,-1.618e+00,2.366e+00,2.401e-01,9.855e-02,1.418e-01,3.716e-04
-7.205e-02,1.395e+00,-1.617e+00,2.367e+00,2.389e-01,9.719e-02,1.418e-01,3.672e-04
-7.216e-02,1.392e+00,-1.616e+00,2.369e+00,1.548e-01,-7.037e-02,1.471e-01,3.608e-04
-7.225e-02,1.390e+00,-1.616e+00,2.370e+00,1.550e-01,-7.236e-02,1.471e-01,3.541e-04
-7.233e-02,1.388e+00,-1.616e+00,2.372e+00,1.562e-01,-7.385e-02,1.471e-01,3.491e-04
-7.240e-02,1.387e+00,-1.617e+00,2.373e+00,1.577e-01,-7.494e-02,1.471e-01,3.453e-04
-7.247e-02,1.385e+00,-1.618e+00,2.375e+00,1.593e-01,-7.563e-02,1.471e-01,3.429e-04
-7.255e-02,1.384e+00,-1.618e+00,2.376e+00,1.609e-01,-7.594e-02,1.471e-01,3.418e-04
-7.263e-02,1.382e+00,-1.619e+00,2.378e+00,2.040e-01,-8.102e-02,1.471e-01,3.421e-04
-7.271e-02,1.380e+00,-1.620e+00,2.379e+00,2.050e-01,-8.044e-02,1.471e-01,3.440e-04
-7.281e-02,1.378e+00,-1.621e+00,2.381e+00,2.322e-01,-1.716e-02,1.250e-01,3.479e-04
-7.292e-02,1.376e+00,-1.621e+00,2.382e+00,2.312e-01,-1.536e-02,1.250e-01,3.539e-04
-7.303e-02,1.374e+00,-1.622e+00,2.383e+00,2.299e-01,-1.309e-02,1.250e-01,3.615e-04
-7.315e-02,1.372e+00,-1.622e+00,2.384e+00,2.462e-01,8.778e-02,1.391e-01,3.700e-04
-7.327e-02,1.369e+00,-1.621e+00,2.386e+00,2.452e-01,9.052e-02,1.391e-01,3.792e-04
-7.339e-02,1.367e+00,-1.621e+00,2.387e+00,2.439e-01,9.305e-02,1.391e-01,3.877e-04
-7.352e-02,1.364e+00,-1.620e+00,2.389e+00,2.427e-01,9.511e-02,1.391e-01,3.947e-04
-7.363e-02,1.362e+00,-1.619e+00,2.390e+00,2.415e-01,9.663e-02,1.391e-01,3.998e-04
-7.375e-02,1.359e+00,-1.618e+00,2.391e+00,2.225e-01,8.203e-02,1.445e-01,4.030e-04
-7.386e-02,1.357e+00,-1.617e+00,2.393e+00,2.218e-01,8.239e-02,1.445e-01,4.043e-04
-7.396e-02,1.355e+00,-1.616e+00,2.394e+00,2.214e-01,8.225e-02,1.445e-01,4.038e-04
-7.406e-02,1.353e+00,-1.615e+00,2.396e+00,1.617e-01,5.059e-02,1.491e-01,4.018e-04
-7.415e-02,1.351e+00,-1.615e+00,2.397e+00,1.624e-01,4.969e-02,1.491e-01,3.988e-04
-7.423e-02,1.349e+00,-1.614e+00,2.399e+00,1.638e-01,4.867e-02,1.491e-01,3.952e-04
-7.430e-02,1.347e+00,-1.614e+00,2.400e+00,1.654e-01,4.747e-02,1.491e-01,3.911e-04
-7.437e-02,1.346e+00,-1.613e+00,2.402e+00,1.670e-01,4.607e-02,1.491e-01,3.863e-04
-7.444e-02,1.344e+00,-1.613e+00,2.403e+00,1.687e-01,4.446e-02,1.491e-01,3.809e-04
-7.451e-02,1.342e+00,-1.612e+00,2.405e+00,1.703e-01,4.266e-02,1.491e-01,3.748e-04
-7.458e-02,1.341e+00,-1.612e+00,2.406e+00,1.718e-01,4.065e-02,1.491e-01,3.681e-04
-7.465e-02,1.339e+00,-1.611e+00,2.408e+00,2.415e-01,-2.366e-02,1.150e-01,3.607e-04
-7.473e-02,1.337e+00,-1.611e+00,2.409e+00,2.406e-01,9.838e-03,1.197e-01,3.516e-04
-7.482e-02,1.335e+00,-1.611e+00,2.410e+00,2.391e-01,6.783e-03,1.197e-01,3.415e-04
-7.492e-02,1.332e+00,-1.611e+00,2.411e+00,2.462e-01,1.921e-02,1.438e-01,3.312e-04
-7.502e-02,1.330e+00,-1.611e+00,2.413e+00,2.454e-01,1.610e-02,1.438e-01,3.209e-04
-7.511e-02,1.327e+00,-1.611e+00,2.414e+00,2.445e-01,1.295e-02,1.438e-01,3.104e-04
-7.521e-02,1.325e+00,-1.611e+00,2.415e+00,2.436e-01,9.788e-03,1.438e-01,2.999e-04
-7.531e-02,1.322e+00,-1.611e+00,2.417e+00,2.427e-01,6.638e-03,1.438e-01,2.895e-04
-7.541e-02,1.320e+00,-1.610e+00,2.418e+00,2.418e-01,3.524e-03,1.438e-01,2.792e-04
-7.550e-02,1.318e+00,-1.610e+00,2.420e+00,2.410e-01,4.694e-04,1.438e-01,2.690e-04
-7.560e-02,1.315e+00,-1.610e+00,2.421e+00,2.402e-01,-2.505e-03,1.438e-01,2.592e-04
-7.570e-02,1.313e+00,-1.610e+00,2.423e+00,2.395e-01,-5.379e-03,1.438e-01,2.497e-04
-7.579e-02,1.310e+00,-1.610e+00,2.424e+00,1.409e-01,-7.541e-02,1.478e-01,2.406e-04
-7.587e-02,1.308e+00,-1.611e+00,2.426e+00,1.416e-01,-7.750e-02,1.478e-01,2.336e-04
-7.593e-02,1.307e+00,-1.611e+00,2.427e+00,1.435e-01,-7.883e-02,1.478e-01,2.289e-04
-7.599e-02,1.305e+00,-1.612e+00,2.429e+00,1.458e-01,-7.972e-02,1.478e-01,2.258e-04
-7.606e-02,1.304e+00,-1.613e+00,2.430e+00,1.482e-01,-8.023e-02,1.478e-01,2.240e-04
-7.612e-02,1.302e+00,-1.614e+00,2.432e+00,1.505e-01,-8.037e-02,1.478e-01,2.235e-04
-7.618e-02,1.301e+00,-1.615e+00,2.433e+00,2.535e-01,-1.164e-01,1.083e-01,2.242e-04
-7.627e-02,1.299e+00,-1.615e+00,2.434e+00,2.527e-01,-1.155e-01,1.083e-01,2.271e-04
-7.637e-02,1.297e+00,-1.616e+00,2.435e+00,2.507e-01,-1.138e-01,1.083e-01,2.329e-04
-7.649e-02,1.294e+00,-1.617e+00,2.436e+00,2.483e-01,-1.112e-01,1.083e-01,2.417e-04
-7.660e-02,1.292e+00,-1.618e+00,2.437e+00,2.458e-01,-1.077e-01,1.083e-01,2.535e-04
-7.672e-02,1.289e+00,-1.620e+00,2.438e+00,2.077e-01,2.334e-04,1.465e-01,2.683e-04
-7.684e-02,1.287e+00,-1.620e+00,2.440e+00,2.016e-01,-5.701e-02,1.451e-01,2.845e-04
-7.694e-02,1.285e+00,-1.621e+00,2.441e+00,2.018e-01,-5.215e-02,1.451e-01,3.007e-04
-7.704e-02,1.283e+00,-1.621e+00,2.443e+00,2.024e-01,-4.708e-02,1.451e-01,3.176e-04
-7.715e-02,1.281e+00,-1.622e+00,2.444e+00,2.029e-01,-4.168e-02,1.451e-01,3.355e-04
-7.725e-02,1.279e+00,-1.622e+00,2.446e+00,2.035e-01,-3.592e-02,1.451e-01,3.547e-04
-7.735e-02,1.277e+00,-1.622e+00,2.447e+00,2.041e-01,-2.981e-02,1.451e-01,3.750e-04
-7.746e-02,1.275e+00,-1.623e+00,2.449e+00,2.047e-01,-2.339e-02,1.451e-01,3.963e-04
-7.757e-02,1.273e+00,-1.623e+00,2.450e+00,2.052e-01,-1.670e-02,1.451e-01,4.186e-04
-7.767e-02,1.270e+00,-1.623e+00,2.451e+00,1.109e-01,3.165e-02,1.485e-01,4.418e-04
-7.776e-02,1.269e+00,-1.623e+00,2.453e+00,1.128e-01,3.740e-02,1.485e-01,4.608e-04
-7.783e-02,1.268e+00,-1.623e+00,2.454e+00,1.158e-01,4.183e-02,1.485e-01,4.755e-04
-7.789e-02,1.266e+00,-1.623e+00,2.456e+00,6.873e-02,-3.180e-02,1.478e-01,4.888e-04
-7.794e-02,1.265e+00,-1.623e+00,2.457e+00,7.268e-02,-2.862e-02,1.478e-01,4.995e-04
-7.798e-02,1.265e+00,-1.623e+00,2.459e+00,2.729e-01,-1.088e-01,1.036e-01,5.082e-04
-7.806e-02,1.263e+00,-1.623e+00,2.460e+00,2.731e-01,-1.036e-01,1.036e-01,5.257e-04
-7.818e-02,1.261e+00,-1.623e+00,2.461e+00,2.711e-01,-9.551e-02,1.036e-01,5.526e-04
-7.832e-02,1.258e+00,-1.624e+00,2.462e+00,2.684e-01,-8.633e-02,1.036e-01,5.831e-04
-7.845e-02,1.256e+00,-1.624e+00,2.463e+00,2.655e-01,-7.661e-02,1.036e-01,6.155e-04
-7.859e-02,1.253e+00,-1.624e+00,2.464e+00,2.625e-01,-6.649e-02,1.036e-01,6.492e-04
-7.873e-02,1.250e+00,-1.625e+00,2.465e+00,2.596e-01,-5.601e-02,1.036e-01,6.842e-04
-7.887e-02,1.248e+00,-1.625e+00,2.466e+00,2.507e-01,3.766e-02,1.291e-01,7.205e-04
-7.901e-02,1.245e+00,-1.625e+00,2.467e+00,2.491e-01,9.014e-02,1.277e-01,7.575e-04
-7.914e-02,1.243e+00,-1.625e+00,2.469e+00,2.475e-01,1.010e-01,1.277e-01,7.939e-04
-7.928e-02,1.240e+00,-1.624e+00,2.470e+00,2.460e-01,1.114e-01,1.277e-01,8.285e-04
-7.941e-02,1.238e+00,-1.623e+00,2.471e+00,2.446e-01,1.211e-01,1.277e-01,8.610e-04
-7.954e-02,1.235e+00,-1.622e+00,2.473e+00,2.432e-01,1.300e-01,1.277e-01,8.910e-04
-7.966e-02,1.233e+00,-1.620e+00,2.474e+00,2.419e-01,1.382e-01,1.277e-01,9.182e-04
-7.978e-02,1.230e+00,-1.619e+00,2.475e+00,2.406e-01,1.454e-01,1.277e-01,9.425e-04
-7.989e-02,1.228e+00,-1.618e+00,2.476e+00,9.996e-02,1.569e-01,1.471e-01,9.636e-04
-7.998e-02,1.226e+00,-1.616e+00,2.478e+00,1.815e-01,1.817e-01,1.465e-01,9.772e-04
-8.005e-02,1.225e+00,-1.615e+00,2.479e+00,1.836e-01,1.846e-01,1.465e-01,9.865e-04
-8.012e-02,1.223e+00,-1.613e+00,2.481e+00,1.853e-01,1.869e-01,1.465e-01,9.940e-04
-8.020e-02,1.221e+00,-1.611e+00,2.482e+00,1.868e-01,1.883e-01,1.465e-01,9.986e-04
-8.027e-02,1.219e+00,-1.609e+00,2.484e+00,1.882e-01,1.887e-01,1.465e-01,1.000e-03
-8.034e-02,1.217e+00,-1.607e+00,2.485e+00,2.548e-01,2.399e-01,1.110e-01,9.980e-04
-8.042e-02,1.215e+00,-1.605e+00,2.486e+00,2.537e-01,2.381e-01,1.110e-01,9.921e-04
-8.050e-02,1.213e+00,-1.604e+00,2.487e+00,2.520e-01,2.350e-01,1.110e-01,9.820e-04
-8.057e-02,1.210e+00,-1.602e+00,2.488e+00,2.501e-01,2.308e-01,1.110e-01,9.680e-04
-8.065e-02,1.208e+00,-1.601e+00,2.490e+00,1.948e-01,2.936e-03,1.404e-01,9.504e-04
-8.071e-02,1.206e+00,-1.600e+00,2.491e+00,1.949e-01,-2.785e-03,1.404e-01,9.313e-04
-8.077e-02,1.204e+00,-1.599e+00,2.492e+00,1.955e-01,-8.305e-03,1.404e-01,9.128e-04
-8.083e-02,1.202e+00,-1.599e+00,2.494e+00,1.963e-01,-1.371e-02,1.404e-01,8.948e-04
-8.088e-02,1.200e+00,-1.599e+00,2.495e+00,1.971e-01,-1.901e-02,1.404e-01,8.770e-04
-8.094e-02,1.198e+00,-1.599e+00,2.497e+00,1.979e-01,-2.421e-02,1.404e-01,8.596e-04
-8.099e-02,1.196e+00,-1.600e+00,2.498e+00,1.987e-01,-2.926e-02,1.404e-01,8.427e-04
-8.105e-02,1.194e+00,-1.600e+00,2.499e+00,2.203e-01,3.313e-02,1.438e-01,8.264e-04
-8.111e-02,1.192e+00,-1.600e+00,2.501e+00,2.209e-01,2.818e-02,1.438e-01,8.098e-04
-8.118e-02,1.190e+00,-1.600e+00,2.502e+00,2.213e-01,2.299e-02,1.438e-01,7.925e-04
-8.124e-02,1.188e+00,-1.600e+00,2.504e+00,1.979e-01,-3.062e-03,1.458e-01,7.747e-04
-8.130e-02,1.185e+00,-1.599e+00,2.505e+00,1.986e-01,-8.252e-03,1.458e-01,7.573e-04
-8.136e-02,1.183e+00,-1.599e+00,2.507e+00,1.996e-01,-1.319e-02,1.458e-01,7.408e-04
-8.142e-02,1.181e+00,-1.599e+00,2.508e+00,2.006e-01,-1.799e-02,1.458e-01,7.248e-04
-8.147e-02,1.179e+00,-1.600e+00,2.510e+00,2.016e-01,-2.267e-02,1.458e-01,7.091e-04
-8.153e-02,1.177e+00,-1.600e+00,2.511e+00,2.027e-01,-2.722e-02,1.458e-01,6.939e-04
-8.159e-02,1.175e+00,-1.600e+00,2.512e+00,2.600e-01,-1.920e-01,9.690e-02,6.793e-04
-8.166e-02,1.173e+00,-1.601e+00,2.513e+00,2.581e-01,-1.965e-01,9.690e-02,6.643e-04
-8.173e-02,1.171e+00,-1.602e+00,2.514e+00,2.526e-01,-4.031e-02,9.489e-02,6.504e-04
-8.181e-02,1.168e+00,-1.602e+00,2.515e+00,2.320e-01,1.269e-01,1.451e-01,6.388e-04
-8.188e-02,1.166e+00,-1.602e+00,2.517e+00,2.318e-01,1.239e-01,1.451e-01,6.286e-04
-8.196e-02,1.163e+00,-1.601e+00,2.518e+00,2.318e-01,1.206e-01,1.451e-01,6.175e-04
-8.203e-02,1.161e+00,-1.600e+00,2.520e+00,2.318e-01,-3.867e-02,1.411e-01,6.043e-04
-8.210e-02,1.159e+00,-1.600e+00,2.521e+00,2.258e-01,3.377e-03,1.425e-01,5.892e-04
-8.216e-02,1.156e+00,-1.600e+00,2.523e+00,2.259e-01,-1.163e-03,1.425e-01,5.741e-04
-8.223e-02,1.154e+00,-1.600e+00,2.524e+00,2.260e-01,-5.611e-03,1.425e-01,5.592e-04
-8.229e-02,1.152e+00,-1.600e+00,2.525e+00,2.262e-01,-9.976e-03,1.425e-01,5.447e-04
-8.236e-02,1.150e+00,-1.600e+00,2.527e+00,2.264e-01,-1.424e-02,1.425e-01,5.304e-04
-8.242e-02,1.147e+00,-1.600e+00,2.528e+00,2.414e-01,-3.390e-02,1.438e-01,5.166e-04
-8.249e-02,1.145e+00,-1.600e+00,2.530e+00,2.414e-01,-3.798e-02,1.438e-01,5.030e-04
-8.256e-02,1.143e+00,-1.600e+00,2.531e+00,2.413e-01,-4.189e-02,1.438e-01,4.900e-04
-8.263e-02,1.140e+00,-1.601e+00,2.533e+00,2.412e-01,-4.550e-02,1.438e-01,4.780e-04
-8.271e-02,1.138e+00,-1.601e+00,2.534e+00,2.232e-01,1.117e-01,1.445e-01,4.672e-04
-8.278e-02,1.135e+00,-1.601e+00,2.535e+00,2.411e-01,-5.167e-02,1.438e-01,4.574e-04
-8.285e-02,1.133e+00,-1.601e+00,2.537e+00,2.411e-01,-5.477e-02,1.438e-01,4.471e-04
-8.292e-02,1.131e+00,-1.601e+00,2.538e+00,2.500e-01,-4.224e-02,9.422e-02,4.371e-04
-8.300e-02,1.128e+00,-1.602e+00,2.539e+00,2.473e-01,-4.499e-02,9.422e-02,4.281e-04
-8.307e-02,1.126e+00,-1.602e+00,2.540e+00,2.356e-01,8.202e-02,1.431e-01,4.204e-04
-8.315e-02,1.123e+00,-1.602e+00,2.542e+00,2.384e-01,-9.597e-02,1.351e-01,4.137e-04
-8.322e-02,1.121e+00,-1.602e+00,2.543e+00,2.379e-01,-9.798e-02,1.351e-01,4.070e-04
-8.330e-02,1.119e+00,-1.603e+00,2.544e+00,2.374e-01,-9.955e-02,1.351e-01,4.018e-04
-8.338e-02,1.116e+00,-1.604e+00,2.546e+00,2.370e-01,-1.005e-01,1.351e-01,3.988e-04
-8.345e-02,1.114e+00,-1.605e+00,2.547e+00,2.365e-01,-1.006e-01,1.351e-01,3.984e-04
-8.354e-02,1.111e+00,-1.606e+00,2.548e+00,2.361e-01,-9.995e-02,1.351e-01,4.006e-04
-8.362e-02,1.109e+00,-1.607e+00,2.550e+00,2.357e-01,-9.852e-02,1.351e-01,4.054e-04
-8.371e-02,1.107e+00,-1.608e+00,2.551e+00,1.850e-01,9.001e-02,1.465e-01,4.128e-04
-8.379e-02,1.105e+00,-1.608e+00,2.553e+00,1.858e-01,9.257e-02,1.465e-01,4.213e-04
-8.386e-02,1.103e+00,-1.607e+00,2.554e+00,1.873e-01,9.481e-02,1.465e-01,4.286e-04
-8.393e-02,1.101e+00,-1.606e+00,2.556e+00,1.889e-01,9.662e-02,1.465e-01,4.345e-04
-8.399e-02,1.099e+00,-1.606e+00,2.557e+00,1.906e-01,9.797e-02,1.465e-01,4.388e-04
-8.406e-02,1.097e+00,-1.605e+00,2.558e+00,1.922e-01,9.882e-02,1.465e-01,4.416e-04
-8.412e-02,1.095e+00,-1.604e+00,2.560e+00,1.938e-01,9.916e-02,1.465e-01,4.426e-04
-8.418e-02,1.093e+00,-1.603e+00,2.561e+00,1.954e-01,9.897e-02,1.465e-01,4.419e-04
-8.425e-02,1.091e+00,-1.602e+00,2.563e+00,2.384e-01,7.237e-02,1.438e-01,4.394e-04
-8.431e-02,1.089e+00,-1.601e+00,2.564e+00,2.570e-01,-1.774e-01,9.221e-02,4.348e-04
-8.438e-02,1.087e+00,-1.601e+00,2.565e+00,2.546e-01,-1.793e-01,9.221e-02,4.287e-04
-8.445e-02,1.084e+00,-1.602e+00,2.566e+00,2.549e-01,1.590e-02,1.277e-01,4.239e-04
-8.453e-02,1.082e+00,-1.602e+00,2.567e+00,2.538e-01,1.508e-02,1.277e-01,4.213e-04
-8.461e-02,1.079e+00,-1.602e+00,2.569e+00,2.527e-01,1.452e-02,1.277e-01,4.195e-04
-8.469e-02,1.077e+00,-1.602e+00,2.570e+00,2.515e-01,1.401e-02,1.277e-01,4.178e-04
-8.477e-02,1.074e+00,-1.602e+00,2.571e+00,2.504e-01,1.349e-02,1.277e-01,4.162e-04
-8.485e-02,1.072e+00,-1.602e+00,2.573e+00,2.492e-01,1.296e-02,1.277e-01,4.145e-04
-8.493e-02,1.069e+00,-1.602e+00,2.574e+00,2.482e-01,1.240e-02,1.277e-01,4.127e-04
-8.500e-02,1.067e+00,-1.602e+00,2.575e+00,2.472e-01,1.183e-02,1.277e-01,4.109e-04
-8.508e-02,1.064e+00,-1.601e+00,2.576e+00,1.987e-01,1.096e-01,1.458e-01,4.091e-04
-8.515e-02,1.062e+00,-1.601e+00,2.578e+00,2.082e-01,-6.183e-02,1.445e-01,4.070e-04
-8.521e-02,1.060e+00,-1.601e+00,2.579e+00,2.091e-01,-6.266e-02,1.445e-01,4.041e-04
-8.528e-02,1.058e+00,-1.601e+00,2.581e+00,2.309e-01,-8.921e-02,1.418e-01,4.018e-04
-8.534e-02,1.055e+00,-1.602e+00,2.582e+00,2.316e-01,5.021e-02,1.438e-01,4.007e-04
-8.541e-02,1.053e+00,-1.602e+00,2.584e+00,2.321e-01,5.032e-02,1.438e-01,4.010e-04
-8.549e-02,1.051e+00,-1.602e+00,2.585e+00,2.324e-01,5.043e-02,1.438e-01,4.013e-04
-8.556e-02,1.049e+00,-1.601e+00,2.586e+00,2.328e-01,5.035e-02,1.438e-01,4.010e-04
-8.563e-02,1.046e+00,-1.601e+00,2.588e+00,2.331e-01,-8.972e-02,1.418e-01,3.999e-04
-8.570e-02,1.044e+00,-1.601e+00,2.589e+00,1.691e-02,-6.950e-02,1.471e-01,3.983e-04
-8.574e-02,1.042e+00,-1.601e+00,2.591e+00,2.544e-01,2.361e-02,1.351e-01,3.979e-04
-8.579e-02,1.041e+00,-1.602e+00,2.592e+00,2.567e-01,2.381e-02,1.351e-01,3.984e-04
-8.586e-02,1.039e+00,-1.602e+00,2.593e+00,2.568e-01,2.412e-02,1.351e-01,3.995e-04
-8.593e-02,1.036e+00,-1.601e+00,2.595e+00,2.563e-01,2.442e-02,1.351e-01,4.005e-04
-8.601e-02,1.034e+00,-1.601e+00,2.596e+00,2.556e-01,2.463e-02,1.351e-01,4.012e-04
-8.609e-02,1.031e+00,-1.601e+00,2.597e+00,2.549e-01,-6.324e-02,1.250e-01,4.016e-04
-8.617e-02,1.029e+00,-1.601e+00,2.599e+00,2.536e-01,-6.315e-02,1.250e-01,4.020e-04
-8.624e-02,1.026e+00,-1.602e+00,2.600e+00,2.524e-01,2.526e-02,1.351e-01,4.035e-04
-8.632e-02,1.023e+00,-1.602e+00,2.601e+00,2.339e-01,4.679e-02,1.418e-01,4.063e-04
-8.640e-02,1.021e+00,-1.602e+00,2.603e+00,2.338e-01,4.766e-02,1.418e-01,4.092e-04
-8.647e-02,1.019e+00,-1.601e+00,2.604e+00,2.340e-01,4.835e-02,1.418e-01,4.115e-04
-8.654e-02,1.016e+00,-1.601e+00,2.606e+00,2.343e-01,4.880e-02,1.418e-01,4.130e-04
-8.661e-02,1.014e+00,-1.600e+00,2.607e+00,2.345e-01,4.898e-02,1.418e-01,4.136e-04
-8.668e-02,1.012e+00,-1.600e+00,2.608e+00,2.348e-01,4.889e-02,1.418e-01,4.132e-04
-8.675e-02,1.009e+00,-1.599e+00,2.610e+00,2.351e-01,4.851e-02,1.418e-01,4.120e-04
-8.681e-02,1.007e+00,-1.599e+00,2.611e+00,2.353e-01,4.785e-02,1.418e-01,4.097e-04
-8.688e-02,1.004e+00,-1.598e+00,2.613e+00,2.356e-01,4.691e-02,1.418e-01,4.066e-04
-8.694e-02,1.002e+00,-1.598e+00,2.614e+00,-7.288e-03,-1.199e-01,1.458e-01,4.025e-04
-8.698e-02,1.001e+00,-1.598e+00,2.616e+00,-3.758e-03,-1.206e-01,1.458e-01,3.999e-04
-8.699e-02,1.000e+00,-1.599e+00,2.617e+00,2.637e-01,-8.968e-02,1.210e-01,3.994e-04
-8.702e-02,9.992e-01,-1.600e+00,2.618e+00,2.664e-01,-8.972e-02,1.210e-01,3.992e-04
-8.709e-02,9.970e-01,-1.600e+00,2.619e+00,2.662e-01,-8.940e-02,1.210e-01,4.003e-04
-8.716e-02,9.946e-01,-1.601e+00,2.621e+00,2.651e-01,-8.861e-02,1.210e-01,4.030e-04
-8.724e-02,9.920e-01,-1.601e+00,2.622e+00,2.667e-01,-3.563e-02,1.190e-01,4.071e-04
-8.732e-02,9.894e-01,-1.602e+00,2.623e+00,2.651e-01,-3.401e-02,1.190e-01,4.125e-04
-8.740e-02,9.868e-01,-1.602e+00,2.624e+00,2.634e-01,-3.210e-02,1.190e-01,4.189e-04
-8.748e-02,9.842e-01,-1.602e+00,2.625e+00,2.618e-01,-2.998e-02,1.190e-01,4.260e-04
-8.756e-02,9.815e-01,-1.602e+00,2.627e+00,2.512e-01,4.485e-02,1.384e-01,4.340e-04
-8.764e-02,9.790e-01,-1.602e+00,2.628e+00,2.507e-01,4.736e-02,1.384e-01,4.424e-04
-8.772e-02,9.764e-01,-1.602e+00,2.629e+00,2.503e-01,4.974e-02,1.384e-01,4.504e-04
-8.780e-02,9.739e-01,-1.601e+00,2.631e+00,2.500e-01,5.188e-02,1.384e-01,4.575e-04
-8.788e-02,9.714e-01,-1.601e+00,2.632e+00,2.379e-01,2.785e-02,1.404e-01,4.637e-04
-8.795e-02,9.689e-01,-1.600e+00,2.634e+00,2.379e-01,2.938e-02,1.404e-01,4.688e-04
-8.802e-02,9.665e-01,-1.600e+00,2.635e+00,2.380e-01,3.069e-02,1.404e-01,4.731e-04
-8.809e-02,9.641e-01,-1.600e+00,2.636e+00,2.382e-01,3.183e-02,1.404e-01,4.769e-04
-8.816e-02,9.618e-01,-1.599e+00,2.638e+00,2.414e-01,1.001e-01,1.438e-01,4.802e-04
-8.823e-02,9.594e-01,-1.599e+00,2.639e+00,2.417e-01,1.008e-01,1.438e-01,4.826e-04
-8.829e-02,9.569e-01,-1.598e+00,2.641e+00,2.421e-01,1.011e-01,1.438e-01,4.835e-04
-8.836e-02,9.545e-01,-1.597e+00,2.642e+00,2.424e-01,1.007e-01,1.438e-01,4.822e-04
-8.842e-02,9.521e-01,-1.596e+00,2.644e+00,2.515e-01,-1.746e-01,9.556e-02,4.788e-04
-8.848e-02,9.496e-01,-1.596e+00,2.644e+00,2.493e-01,-1.761e-01,9.556e-02,4.740e-04
-8.854e-02,9.472e-01,-1.597e+00,2.645e+00,2.470e-01,-1.771e-01,9.556e-02,4.707e-04
-8.861e-02,9.448e-01,-1.598e+00,2.646e+00,2.447e-01,-1.772e-01,9.556e-02,4.704e-04
-8.868e-02,9.423e-01,-1.600e+00,2.647e+00,2.484e-01,-5.205e-02,1.351e-01,4.738e-04
-8.875e-02,9.399e-01,-1.601e+00,2.649e+00,2.481e-01,-4.998e-02,1.351e-01,4.807e-04
-8.883e-02,9.374e-01,-1.601e+00,2.650e+00,2.390e-01,1.493e-02,1.378e-01,4.901e-04
-8.890e-02,9.350e-01,-1.602e+00,2.651e+00,2.389e-01,1.813e-02,1.378e-01,5.008e-04
-8.898e-02,9.325e-01,-1.602e+00,2.653e+00,2.390e-01,2.144e-02,1.378e-01,5.118e-04
-8.905e-02,9.301e-01,-1.602e+00,2.654e+00,2.391e-01,2.471e-02,1.378e-01,5.227e-04
-8.912e-02,9.277e-01,-1.601e+00,2.656e+00,2.392e-01,2.792e-02,1.378e-01,5.334e-04
-8.920e-02,9.253e-01,-1.601e+00,2.657e+00,2.393e-01,3.102e-02,1.378e-01,5.437e-04
-8.927e-02,9.230e-01,-1.601e+00,2.658e+00,2.483e-01,-2.812e-02,1.351e-01,5.536e-04
-8.934e-02,9.205e-01,-1.601e+00,2.660e+00,2.334e-01,-3.037e-02,1.418e-01,5.633e-04
-8.941e-02,9.181e-01,-1.601e+00,2.661e+00,2.337e-01,-2.734e-02,1.418e-01,5.734e-04
-8.949e-02,9.157e-01,-1.601e+00,2.663e+00,2.341e-01,1.467e-01,1.431e-01,5.841e-04
-8.956e-02,9.134e-01,-1.601e+00,2.664e+00,2.317e-01,6.709e-02,1.431e-01,5.948e-04
-8.963e-02,9.111e-01,-1.600e+00,2.665e+00,2.323e-01,6.984e-02,1.431e-01,6.040e-04
-8.969e-02,9.087e-01,-1.599e+00,2.667e+00,2.330e-01,7.210e-02,1.431e-01,6.114e-04
-8.976e-02,9.064e-01,-1.598e+00,2.668e+00,2.336e-01,7.391e-02,1.431e-01,6.174e-04
-8.982e-02,9.041e-01,-1.598e+00,2.670e+00,2.491e-01,-1.110e-01,1.043e-01,6.219e-04
-8.989e-02,9.016e-01,-1.598e+00,2.671e+00,2.415e-01,2.978e-02,1.331e-01,6.256e-04
-8.995e-02,8.992e-01,-1.598e+00,2.672e+00,2.413e-01,3.116e-02,1.331e-01,6.303e-04
-9.002e-02,8.968e-01,-1.598e+00,2.673e+00,2.412e-01,3.258e-02,1.331e-01,6.350e-04
-9.008e-02,8.944e-01,-1.598e+00,2.675e+00,2.410e-01,3.390e-02,1.331e-01,6.394e-04
-9.015e-02,8.919e-01,-1.597e+00,2.676e+00,2.409e-01,3.506e-02,1.331e-01,6.433e-04
-9.021e-02,8.895e-01,-1.597e+00,2.677e+00,2.408e-01,3.604e-02,1.331e-01,6.466e-04
-9.027e-02,8.871e-01,-1.596e+00,2.679e+00,2.407e-01,3.684e-02,1.331e-01,6.492e-04
-9.034e-02,8.847e-01,-1.596e+00,2.680e+00,2.406e-01,3.743e-02,1.331e-01,6.512e-04
-9.040e-02,8.823e-01,-1.596e+00,2.681e+00,2.405e-01,3.782e-02,1.331e-01,6.525e-04
-9.046e-02,8.799e-01,-1.595e+00,2.683e+00,2.345e-01,1.212e-02,1.384e-01,6.531e-04
-9.051e-02,8.775e-01,-1.595e+00,2.684e+00,2.348e-01,6.946e-03,1.384e-01,6.531e-04
-9.057e-02,8.751e-01,-1.595e+00,2.685e+00,2.351e-01,6.864e-03,1.384e-01,6.528e-04
-9.063e-02,8.728e-01,-1.595e+00,2.687e+00,2.355e-01,6.759e-03,1.384e-01,6.524e-04
-9.069e-02,8.704e-01,-1.595e+00,2.688e+00,2.359e-01,6.653e-03,1.384e-01,6.520e-04
-9.074e-02,8.680e-01,-1.595e+00,2.690e+00,2.363e-01,6.553e-03,1.384e-01,6.517e-04
-9.080e-02,8.657e-01,-1.595e+00,2.691e+00,2.367e-01,6.460e-03,1.384e-01,6.513e-04
-9.086e-02,8.633e-01,-1.595e+00,2.692e+00,2.370e-01,6.377e-03,1.384e-01,6.510e-04
-9.091e-02,8.609e-01,-1.595e+00,2.694e+00,2.374e-01,6.305e-03,1.384e-01,6.508e-04
-9.097e-02,8.586e-01,-1.594e+00,2.695e+00,2.556e-01,-1.283e-01,9.556e-02,6.506e-04
-9.103e-02,8.561e-01,-1.595e+00,2.696e+00,2.534e-01,-1.283e-01,9.556e-02,6.507e-04
-9.109e-02,8.536e-01,-1.596e+00,2.697e+00,2.511e-01,-1.278e-01,9.556e-02,6.527e-04
-9.115e-02,8.511e-01,-1.597e+00,2.698e+00,2.488e-01,-1.265e-01,9.556e-02,6.571e-04
-9.122e-02,8.487e-01,-1.598e+00,2.699e+00,2.466e-01,-1.244e-01,9.556e-02,6.644e-04
-9.128e-02,8.462e-01,-1.599e+00,2.700e+00,2.443e-01,-1.213e-01,9.556e-02,6.747e-04
-9.135e-02,8.437e-01,-1.600e+00,2.701e+00,2.421e-01,-1.174e-01,9.556e-02,6.880e-04
-9.143e-02,8.413e-01,-1.601e+00,2.702e+00,2.400e-01,6.860e-02,9.623e-02,7.045e-04
-9.150e-02,8.388e-01,-1.602e+00,2.703e+00,2.260e-01,1.983e-01,1.378e-01,7.232e-04
-9.157e-02,8.365e-01,-1.601e+00,2.704e+00,2.235e-01,7.430e-02,1.378e-01,7.409e-04
-9.164e-02,8.342e-01,-1.600e+00,2.706e+00,2.241e-01,7.874e-02,1.378e-01,7.556e-04
-9.171e-02,8.320e-01,-1.599e+00,2.707e+00,2.249e-01,8.251e-02,1.378e-01,7.681e-04
-9.177e-02,8.297e-01,-1.598e+00,2.708e+00,2.256e-01,8.575e-02,1.378e-01,7.788e-04
-9.183e-02,8.274e-01,-1.597e+00,2.710e+00,2.263e-01,8.848e-02,1.378e-01,7.878e-04
-9.189e-02,8.252e-01,-1.596e+00,2.711e+00,2.271e-01,9.068e-02,1.378e-01,7.951e-04
-9.194e-02,8.229e-01,-1.595e+00,2.712e+00,2.278e-01,9.234e-02,1.378e-01,8.006e-04
-9.200e-02,8.206e-01,-1.594e+00,2.714e+00,2.284e-01,9.344e-02,1.378e-01,8.041e-04
-9.205e-02,8.183e-01,-1.594e+00,2.715e+00,1.579e-01,9.396e-02,1.451e-01,8.058e-04
-9.210e-02,8.164e-01,-1.593e+00,2.717e+00,1.599e-01,9.394e-02,1.451e-01,8.056e-04
-9.213e-02,8.146e-01,-1.592e+00,2.718e+00,1.627e-01,9.349e-02,1.451e-01,8.038e-04
-9.217e-02,8.130e-01,-1.591e+00,2.720e+00,1.657e-01,9.261e-02,1.451e-01,8.007e-04
-9.220e-02,8.113e-01,-1.590e+00,2.721e+00,1.687e-01,9.129e-02,1.451e-01,7.961e-04
-9.223e-02,8.097e-01,-1.589e+00,2.722e+00,2.517e-01,-1.175e-01,8.618e-02,7.899e-04
-9.227e-02,8.076e-01,-1.589e+00,2.723e+00,2.503e-01,-1.201e-01,8.618e-02,7.813e-04
-9.231e-02,8.053e-01,-1.589e+00,2.724e+00,2.480e-01,-1.228e-01,8.618e-02,7.724e-04
-9.236e-02,8.028e-01,-1.590e+00,2.725e+00,2.454e-01,-1.250e-01,8.618e-02,7.655e-04
-9.240e-02,8.004e-01,-1.592e+00,2.726e+00,2.427e-01,-1.262e-01,8.618e-02,7.614e-04
-9.246e-02,7.979e-01,-1.593e+00,2.727e+00,2.431e-01,4.422e-02,1.297e-01,7.605e-04
-9.251e-02,7.955e-01,-1.593e+00,2.728e+00,2.429e-01,4.473e-02,1.297e-01,7.623e-04
-9.257e-02,7.931e-01,-1.593e+00,2.729e+00,2.427e-01,4.539e-02,1.297e-01,7.645e-04
-9.262e-02,7.906e-01,-1.593e+00,2.731e+00,2.425e-01,5.626e-02,1.210e-01,7.662e-04
-9.267e-02,7.882e-01,-1.592e+00,2.732e+00,2.419e-01,5.651e-02,1.210e-01,7.671e-04
-9.273e-02,7.858e-01,-1.592e+00,2.733e+00,2.413e-01,5.645e-02,1.210e-01,7.670e-04
-9.278e-02,7.833e-01,-1.591e+00,2.734e+00,2.407e-01,5.605e-02,1.210e-01,7.657e-04
-9.283e-02,7.809e-01,-1.591e+00,2.735e+00,2.401e-01,5.529e-02,1.210e-01,7.632e-04
-9.287e-02,7.785e-01,-1.590e+00,2.737e+00,2.217e-01,1.163e-01,1.445e-01,7.596e-04
-9.292e-02,7.762e-01,-1.589e+00,2.738e+00,2.227e-01,1.149e-01,1.445e-01,7.547e-04
-9.296e-02,7.739e-01,-1.588e+00,2.740e+00,2.239e-01,1.129e-01,1.445e-01,7.480e-04
-9.300e-02,7.717e-01,-1.587e+00,2.741e+00,2.251e-01,1.102e-01,1.445e-01,7.391e-04
-9.303e-02,7.694e-01,-1.586e+00,2.742e+00,2.263e-01,1.069e-01,1.445e-01,7.277e-04
-9.307e-02,7.671e-01,-1.585e+00,2.744e+00,2.276e-01,1.028e-01,1.445e-01,7.140e-04
-9.310e-02,7.649e-01,-1.584e+00,2.745e+00,2.287e-01,9.795e-02,1.445e-01,6.978e-04
-9.312e-02,7.626e-01,-1.583e+00,2.747e+00,2.299e-01,9.245e-02,1.445e-01,6.794e-04
-9.315e-02,7.603e-01,-1.582e+00,2.748e+00,2.518e-01,-3.793e-02,8.618e-02,6.588e-04
-9.318e-02,7.579e-01,-1.582e+00,2.749e+00,2.405e-01,-4.493e-02,1.163e-01,6.356e-04
-9.320e-02,7.555e-01,-1.582e+00,2.750e+00,2.396e-01,-5.202e-02,1.163e-01,6.120e-04
-9.323e-02,7.530e-01,-1.582e+00,2.751e+00,2.388e-01,-5.876e-02,1.163e-01,5.896e-04
-9.326e-02,7.506e-01,-1.583e+00,2.753e+00,2.380e-01,-6.508e-02,1.163e-01,5.686e-04
-9.329e-02,7.482e-01,-1.583e+00,2.754e+00,2.373e-01,-7.093e-02,1.163e-01,5.492e-04
-9.332e-02,7.459e-01,-1.584e+00,2.755e+00,2.366e-01,-7.625e-02,1.163e-01,5.315e-04
-9.335e-02,7.435e-01,-1.585e+00,2.756e+00,2.360e-01,-8.101e-02,1.163e-01,5.157e-04
-9.338e-02,7.411e-01,-1.585e+00,2.757e+00,2.353e-01,-8.517e-02,1.163e-01,5.019e-04
-9.342e-02,7.387e-01,-1.586e+00,2.758e+00,2.347e-01,-8.869e-02,1.163e-01,4.902e-04
-9.346e-02,7.364e-01,-1.587e+00,2.760e+00,2.281e-01,-8.758e-03,1.384e-01,4.807e-04
-9.349e-02,7.341e-01,-1.588e+00,2.761e+00,2.289e-01,-1.098e-02,1.384e-01,4.732e-04
-9.353e-02,7.318e-01,-1.588e+00,2.762e+00,2.297e-01,-1.287e-02,1.384e-01,4.668e-04
-9.357e-02,7.295e-01,-1.588e+00,2.764e+00,2.305e-01,-1.459e-02,1.384e-01,4.610e-04
-9.361e-02,7.271e-01,-1.588e+00,2.765e+00,2.313e-01,-1.616e-02,1.384e-01,4.557e-04
-9.365e-02,7.248e-01,-1.588e+00,2.767e+00,2.321e-01,-1.759e-02,1.384e-01,4.509e-04
-9.369e-02,7.225e-01,-1.588e+00,2.768e+00,2.329e-01,7.020e-03,1.384e-01,4.466e-04
-9.373e-02,7.202e-01,-1.589e+00,2.769e+00,2.336e-01,5.888e-03,1.384e-01,4.428e-04
-9.378e-02,7.178e-01,-1.588e+00,2.771e+00,2.343e-01,4.810e-03,1.384e-01,4.391e-04
-9.382e-02,7.155e-01,-1.588e+00,2.772e+00,1.520e-01,-7.388e-02,1.458e-01,4.355e-04
-9.385e-02,7.135e-01,-1.589e+00,2.773e+00,1.542e-01,-7.467e-02,1.458e-01,4.327e-04
-9.388e-02,7.118e-01,-1.589e+00,2.775e+00,2.492e-01,-1.372e-01,8.886e-02,4.313e-04
-9.392e-02,7.098e-01,-1.590e+00,2.776e+00,2.483e-01,-1.372e-01,8.886e-02,4.313e-04
-9.397e-02,7.075e-01,-1.591e+00,2.777e+00,2.463e-01,-1.365e-01,8.886e-02,4.337e-04
-9.402e-02,7.051e-01,-1.593e+00,2.778e+00,2.440e-01,-1.349e-01,8.886e-02,4.393e-04
-9.407e-02,7.027e-01,-1.594e+00,2.779e+00,2.417e-01,-1.322e-01,8.886e-02,4.482e-04
-9.413e-02,7.002e-01,-1.595e+00,2.779e+00,2.393e-01,-1.286e-01,8.886e-02,4.606e-04
-9.419e-02,6.978e-01,-1.597e+00,2.780e+00,2.371e-01,-1.240e-01,8.886e-02,4.762e-04
-9.426e-02,6.954e-01,-1.598e+00,2.781e+00,2.289e-01,-8.217e-02,1.371e-01,4.949e-04
-9.432e-02,6.931e-01,-1.599e+00,2.783e+00,2.296e-01,-7.573e-02,1.371e-01,5.163e-04
-9.439e-02,6.908e-01,-1.600e+00,2.784e+00,2.304e-01,-6.867e-02,1.371e-01,5.398e-04
-9.445e-02,6.884e-01,-1.601e+00,2.785e+00,2.311e-01,-6.100e-02,1.371e-01,5.653e-04
-9.452e-02,6.861e-01,-1.601e+00,2.787e+00,2.349e-01,1.025e-01,1.304e-01,5.926e-04
-9.460e-02,6.838e-01,-1.601e+00,2.788e+00,2.352e-01,1.111e-01,1.304e-01,6.213e-04
-9.467e-02,6.814e-01,-1.600e+00,2.789e+00,2.325e-01,-3.577e-02,1.371e-01,6.492e-04
-9.473e-02,6.791e-01,-1.600e+00,2.791e+00,2.392e-01,7.051e-02,1.371e-01,6.757e-04
-9.480e-02,6.767e-01,-1.600e+00,2.792e+00,2.398e-01,7.840e-02,1.371e-01,7.019e-04
-9.487e-02,6.744e-01,-1.599e+00,2.793e+00,1.544e-01,1.119e-01,1.458e-01,7.274e-04
-9.493e-02,6.723e-01,-1.598e+00,2.795e+00,1.565e-01,1.181e-01,1.458e-01,7.479e-04
-9.497e-02,6.706e-01,-1.597e+00,2.796e+00,1.596e-01,1.228e-01,1.458e-01,7.634e-04
-9.502e-02,6.690e-01,-1.596e+00,2.798e+00,1.629e-01,1.268e-01,1.458e-01,7.764e-04
-9.506e-02,6.674e-01,-1.595e+00,2.799e+00,1.663e-01,1.302e-01,1.458e-01,7.874e-04
-9.509e-02,6.657e-01,-1.593e+00,2.801e+00,2.586e-01,3.981e-02,8.484e-02,7.966e-04
-9.514e-02,6.637e-01,-1.593e+00,2.802e+00,2.572e-01,4.255e-02,8.484e-02,8.058e-04
-9.519e-02,6.612e-01,-1.592e+00,2.802e+00,2.548e-01,4.534e-02,8.484e-02,8.152e-04
-9.524e-02,6.587e-01,-1.591e+00,2.803e+00,2.520e-01,4.790e-02,8.484e-02,8.239e-04
-9.530e-02,6.562e-01,-1.591e+00,2.804e+00,2.492e-01,5.016e-02,8.484e-02,8.316e-04
-9.535e-02,6.537e-01,-1.591e+00,2.805e+00,2.524e-01,-1.520e-02,1.116e-01,8.382e-04
-9.540e-02,6.512e-01,-1.590e+00,2.806e+00,2.511e-01,-1.348e-02,1.116e-01,8.440e-04
-9.544e-02,6.486e-01,-1.590e+00,2.807e+00,2.499e-01,-1.176e-02,1.116e-01,8.498e-04
-9.549e-02,6.461e-01,-1.590e+00,2.808e+00,2.487e-01,-9.938e-03,1.116e-01,8.560e-04
-9.554e-02,6.436e-01,-1.591e+00,2.809e+00,2.475e-01,-7.990e-03,1.116e-01,8.626e-04
-9.559e-02,6.411e-01,-1.591e+00,2.810e+00,2.464e-01,-5.921e-03,1.116e-01,8.696e-04
-9.564e-02,6.386e-01,-1.591e+00,2.812e+00,2.453e-01,-3.745e-03,1.116e-01,8.769e-04
-9.569e-02,6.362e-01,-1.591e+00,2.813e+00,2.442e-01,-1.477e-03,1.116e-01,8.846e-04
-9.574e-02,6.337e-01,-1.591e+00,2.814e+00,2.283e-01,1.251e-01,1.378e-01,8.925e-04
-9.579e-02,6.313e-01,-1.590e+00,2.815e+00,2.260e-01,9.628e-02,1.378e-01,8.999e-04
-9.583e-02,6.290e-01,-1.589e+00,2.817e+00,2.269e-01,9.798e-02,1.378e-01,9.055e-04
-9.587e-02,6.267e-01,-1.588e+00,2.818e+00,2.279e-01,9.906e-02,1.378e-01,9.090e-04
-9.591e-02,6.245e-01,-1.587e+00,2.819e+00,2.289e-01,9.952e-02,1.378e-01,9.105e-04
-9.595e-02,6.222e-01,-1.586e+00,2.821e+00,2.299e-01,9.935e-02,1.378e-01,9.098e-04
-9.598e-02,6.199e-01,-1.585e+00,2.822e+00,2.308e-01,9.853e-02,1.378e-01,9.070e-04
-9.602e-02,6.176e-01,-1.584e+00,2.823e+00,2.318e-01,9.706e-02,1.378e-01,9.020e-04
-9.605e-02,6.152e-01,-1.583e+00,2.825e+00,2.327e-01,9.495e-02,1.378e-01,8.949e-04
-9.607e-02,6.129e-01,-1.582e+00,2.826e+00,6.156e-02,4.560e-02,1.465e-01,8.856e-04
-9.609e-02,6.113e-01,-1.582e+00,2.828e+00,2.489e-01,8.476e-02,9.020e-02,8.779e-04
-9.611e-02,6.096e-01,-1.581e+00,2.829e+00,2.490e-01,8.195e-02,9.020e-02,8.685e-04
-9.613e-02,6.073e-01,-1.580e+00,2.830e+00,2.473e-01,7.773e-02,9.020e-02,8.546e-04
-9.615e-02,6.049e-01,-1.579e+00,2.830e+00,2.452e-01,7.268e-02,9.020e-02,8.379e-04
-9.617e-02,6.025e-01,-1.579e+00,2.831e+00,2.430e-01,6.702e-02,9.020e-02,8.192e-04
-9.619e-02,6.000e-01,-1.578e+00,2.832e+00,2.408e-01,6.087e-02,9.020e-02,7.989e-04
-9.621e-02,5.976e-01,-1.577e+00,2.833e+00,2.387e-01,5.431e-02,9.020e-02,7.772e-04
-9.622e-02,5.952e-01,-1.577e+00,2.834e+00,2.366e-01,4.740e-02,9.020e-02,7.543e-04
-9.624e-02,5.928e-01,-1.576e+00,2.835e+00,2.376e-01,-3.745e-02,1.237e-01,7.305e-04
-9.625e-02,5.904e-01,-1.576e+00,2.836e+00,2.375e-01,-4.481e-02,1.237e-01,7.060e-04
-9.626e-02,5.880e-01,-1.576e+00,2.837e+00,2.374e-01,-5.205e-02,1.237e-01,6.818e-04
-9.628e-02,5.856e-01,-1.577e+00,2.839e+00,2.314e-01,3.934e-02,1.297e-01,6.587e-04
-9.629e-02,5.833e-01,-1.577e+00,2.840e+00,2.318e-01,3.276e-02,1.297e-01,6.367e-04
-9.630e-02,5.809e-01,-1.577e+00,2.841e+00,2.322e-01,2.623e-02,1.297e-01,6.149e-04
-9.632e-02,5.786e-01,-1.576e+00,2.843e+00,2.386e-01,-7.875e-02,1.237e-01,5.927e-04
-9.633e-02,5.763e-01,-1.576e+00,2.844e+00,2.387e-01,-8.551e-02,1.237e-01,5.702e-04
-9.634e-02,5.739e-01,-1.577e+00,2.845e+00,2.327e-01,6.341e-03,1.297e-01,5.486e-04
-9.636e-02,5.715e-01,-1.577e+00,2.846e+00,2.182e-01,8.320e-02,1.445e-01,5.287e-04
-9.637e-02,5.692e-01,-1.577e+00,2.848e+00,2.196e-01,7.759e-02,1.445e-01,5.099e-04
-9.639e-02,5.670e-01,-1.577e+00,2.849e+00,2.213e-01,7.186e-02,1.445e-01,4.906e-04
-9.640e-02,5.648e-01,-1.576e+00,2.851e+00,2.170e-01,3.619e-03,1.438e-01,4.700e-04
-9.641e-02,5.626e-01,-1.575e+00,2.852e+00,2.187e-01,-2.836e-03,1.438e-01,4.483e-04
-9.642e-02,5.604e-01,-1.575e+00,2.854e+00,2.411e-01,-2.319e-01,8.216e-02,4.264e-04
-9.643e-02,5.581e-01,-1.576e+00,2.854e+00,2.391e-01,-2.386e-01,8.216e-02,4.043e-04
-9.645e-02,5.558e-01,-1.578e+00,2.855e+00,2.427e-01,-4.784e-02,8.216e-02,3.848e-04
-9.646e-02,5.534e-01,-1.579e+00,2.856e+00,2.403e-01,-5.271e-02,8.216e-02,3.688e-04
-9.648e-02,5.510e-01,-1.580e+00,2.857e+00,2.378e-01,-1.033e-02,1.183e-01,3.550e-04
-9.651e-02,5.486e-01,-1.580e+00,2.858e+00,2.375e-01,-1.398e-02,1.183e-01,3.429e-04
-9.653e-02,5.462e-01,-1.580e+00,2.859e+00,2.371e-01,-1.736e-02,1.183e-01,3.317e-04
-9.655e-02,5.439e-01,-1.581e+00,2.860e+00,2.368e-01,-2.055e-02,1.183e-01,3.211e-04
-9.658e-02,5.415e-01,-1.581e+00,2.862e+00,2.365e-01,-2.356e-02,1.183e-01,3.111e-04
-9.660e-02,5.391e-01,-1.581e+00,2.863e+00,2.362e-01,-2.637e-02,1.183e-01,3.018e-04
-9.662e-02,5.367e-01,-1.581e+00,2.864e+00,2.359e-01,-2.896e-02,1.183e-01,2.931e-04
-9.665e-02,5.344e-01,-1.582e+00,2.865e+00,2.356e-01,-3.133e-02,1.183e-01,2.853e-04
-9.668e-02,5.320e-01,-1.582e+00,2.866e+00,2.116e-01,-1.266e-01,1.378e-01,2.783e-04
-9.670e-02,5.297e-01,-1.583e+00,2.868e+00,2.128e-01,-1.282e-01,1.378e-01,2.727e-04
-9.673e-02,5.276e-01,-1.584e+00,2.869e+00,2.142e-01,-1.291e-01,1.378e-01,2.696e-04
-9.676e-02,5.254e-01,-1.585e+00,2.870e+00,2.158e-01,-1.292e-01,1.378e-01,2.691e-04
-9.679e-02,5.233e-01,-1.586e+00,2.872e+00,2.172e-01,-1.284e-01,1.378e-01,2.716e-04
-9.682e-02,5.211e-01,-1.587e+00,2.873e+00,2.276e-01,-1.475e-01,1.344e-01,2.769e-04
-9.686e-02,5.189e-01,-1.589e+00,2.874e+00,2.287e-01,-1.449e-01,1.344e-01,2.855e-04
-9.690e-02,5.166e-01,-1.590e+00,2.876e+00,2.297e-01,-1.412e-01,1.344e-01,2.976e-04
-9.695e-02,5.143e-01,-1.592e+00,2.877e+00,2.306e-01,-1.365e-01,1.344e-01,3.133e-04
-9.700e-02,5.120e-01,-1.593e+00,2.879e+00,4.764e-02,-1.204e-01,1.451e-01,3.325e-04
-9.704e-02,5.105e-01,-1.594e+00,2.880e+00,2.471e-01,-5.371e-02,1.110e-01,3.474e-04
-9.707e-02,5.088e-01,-1.595e+00,2.881e+00,2.487e-01,-4.828e-02,1.110e-01,3.654e-04
-9.713e-02,5.066e-01,-1.596e+00,2.882e+00,2.484e-01,-4.038e-02,1.110e-01,3.918e-04
-9.719e-02,5.042e-01,-1.597e+00,2.883e+00,2.476e-01,-3.140e-02,1.110e-01,4.218e-04
-9.726e-02,5.017e-01,-1.597e+00,2.884e+00,2.466e-01,-2.185e-02,1.110e-01,4.537e-04
-9.732e-02,4.993e-01,-1.597e+00,2.886e+00,2.457e-01,-1.195e-02,1.110e-01,4.867e-04
-9.739e-02,4.968e-01,-1.597e+00,2.887e+00,2.447e-01,-1.835e-03,1.110e-01,5.205e-04
-9.745e-02,4.943e-01,-1.598e+00,2.888e+00,2.438e-01,8.410e-03,1.110e-01,5.547e-04
-9.752e-02,4.919e-01,-1.598e+00,2.889e+00,2.399e-01,3.423e-02,1.257e-01,5.891e-04
-9.758e-02,4.894e-01,-1.597e+00,2.890e+00,2.399e-01,4.445e-02,1.257e-01,6.232e-04
-9.765e-02,4.870e-01,-1.597e+00,2.891e+00,2.400e-01,5.446e-02,1.257e-01,6.565e-04
-9.771e-02,4.846e-01,-1.597e+00,2.893e+00,2.400e-01,6.421e-02,1.257e-01,6.890e-04
-9.777e-02,4.822e-01,-1.596e+00,2.894e+00,2.401e-01,7.364e-02,1.257e-01,7.204e-04
-9.783e-02,4.798e-01,-1.595e+00,2.895e+00,2.402e-01,8.267e-02,1.257e-01,7.505e-04
-9.789e-02,4.774e-01,-1.595e+00,2.896e+00,2.403e-01,9.124e-02,1.257e-01,7.791e-04
-9.794e-02,4.750e-01,-1.594e+00,2.898e+00,2.404e-01,9.929e-02,1.257e-01,8.059e-04
-9.800e-02,4.726e-01,-1.593e+00,2.899e+00,2.405e-01,1.067e-01,1.257e-01,8.307e-04
-9.805e-02,4.702e-01,-1.592e+00,2.900e+00,2.287e-01,1.705e-01,1.418e-01,8.534e-04
-9.810e-02,4.678e-01,-1.590e+00,2.902e+00,2.299e-01,1.764e-01,1.418e-01,8.731e-04
-9.814e-02,4.655e-01,-1.589e+00,2.903e+00,2.312e-01,1.812e-01,1.418e-01,8.891e-04
-9.818e-02,4.632e-01,-1.587e+00,2.904e+00,2.325e-01,1.849e-01,1.418e-01,9.013e-04
-9.822e-02,4.608e-01,-1.585e+00,2.906e+00,2.516e-01,4.767e-02,8.283e-02,9.095e-04
-9.825e-02,4.584e-01,-1.584e+00,2.907e+00,2.492e-01,4.905e-02,8.283e-02,9.143e-04
-9.828e-02,4.560e-01,-1.583e+00,2.907e+00,2.466e-01,4.982e-02,8.283e-02,9.170e-04
-9.831e-02,4.535e-01,-1.583e+00,2.908e+00,2.440e-01,5.016e-02,8.283e-02,9.184e-04
-9.834e-02,4.510e-01,-1.582e+00,2.909e+00,2.414e-01,5.015e-02,8.283e-02,9.185e-04
-9.837e-02,4.486e-01,-1.582e+00,2.910e+00,2.360e-01,1.171e-01,1.096e-01,9.176e-04
-9.840e-02,4.462e-01,-1.581e+00,2.911e+00,2.352e-01,1.164e-01,1.096e-01,9.154e-04
-9.842e-02,4.438e-01,-1.580e+00,2.912e+00,2.344e-01,1.151e-01,1.096e-01,9.111e-04
-9.844e-02,4.414e-01,-1.579e+00,2.913e+00,2.338e-01,1.131e-01,1.096e-01,9.044e-04
-9.846e-02,4.391e-01,-1.578e+00,2.914e+00,2.331e-01,1.103e-01,1.096e-01,8.951e-04
-9.847e-02,4.367e-01,-1.576e+00,2.915e+00,2.325e-01,8.085e-02,1.143e-01,8.834e-04
-9.848e-02,4.344e-01,-1.575e+00,2.917e+00,2.322e-01,7.663e-02,1.143e-01,8.694e-04
-9.849e-02,4.321e-01,-1.575e+00,2.918e+00,2.319e-01,7.182e-02,1.143e-01,8.534e-04
-9.850e-02,4.297e-01,-1.574e+00,2.919e+00,2.167e-01,3.544e-02,1.384e-01,8.357e-04
-9.851e-02,4.275e-01,-1.573e+00,2.920e+00,2.181e-01,2.989e-02,1.384e-01,8.170e-04
-9.851e-02,4.253e-01,-1.573e+00,2.922e+00,2.195e-01,2.420e-02,1.384e-01,7.979e-04
-9.852e-02,4.231e-01,-1.573e+00,2.923e+00,2.211e-01,1.834e-02,1.384e-01,7.782e-04
-9.852e-02,4.209e-01,-1.572e+00,2.924e+00,2.225e-01,1.231e-02,1.384e-01,7.580e-04
-9.852e-02,4.186e-01,-1.572e+00,2.926e+00,2.240e-01,6.141e-03,1.384e-01,7.373e-04
-9.852e-02,4.164e-01,-1.572e+00,2.927e+00,2.254e-01,-1.259e-04,1.384e-01,7.163e-04
-9.853e-02,4.142e-01,-1.572e+00,2.929e+00,2.268e-01,-6.451e-03,1.384e-01,6.951e-04
-9.853e-02,4.119e-01,-1.572e+00,2.930e+00,2.281e-01,-1.279e-02,1.384e-01,6.738e-04
-9.853e-02,4.096e-01,-1.572e+00,2.931e+00,-1.027e-01,-1.392e-02,1.471e-01,6.527e-04
-9.853e-02,4.087e-01,-1.572e+00,2.933e+00,2.502e-01,-1.043e-01,1.123e-01,6.445e-04
-9.854e-02,4.077e-01,-1.573e+00,2.934e+00,2.537e-01,-1.069e-01,1.123e-01,6.355e-04
-9.854e-02,4.056e-01,-1.573e+00,2.935e+00,2.541e-01,-1.119e-01,1.123e-01,6.188e-04
-9.855e-02,4.032e-01,-1.574e+00,2.936e+00,2.535e-01,-1.171e-01,1.123e-01,6.016e-04
-9.856e-02,4.008e-01,-1.575e+00,2.937e+00,2.527e-01,-1.217e-01,1.123e-01,5.863e-04
-9.857e-02,3.983e-01,-1.576e+00,2.938e+00,2.518e-01,-1.256e-01,1.123e-01,5.733e-04
-9.859e-02,3.958e-01,-1.577e+00,2.940e+00,2.539e-01,1.094e-01,1.197e-01,5.630e-04
-9.860e-02,3.933e-01,-1.578e+00,2.941e+00,2.534e-01,1.069e-01,1.197e-01,5.548e-04
-9.862e-02,3.907e-01,-1.577e+00,2.942e+00,2.529e-01,1.042e-01,1.197e-01,5.460e-04
-9.863e-02,3.882e-01,-1.576e+00,2.943e+00,2.405e-01,-1.318e-01,1.378e-01,5.355e-04
-9.865e-02,3.858e-01,-1.576e+00,2.945e+00,2.412e-01,-1.352e-01,1.378e-01,5.241e-04
-9.866e-02,3.833e-01,-1.577e+00,2.946e+00,2.450e-01,7.930e-02,1.304e-01,5.145e-04
-9.868e-02,3.809e-01,-1.577e+00,2.947e+00,2.453e-01,7.704e-02,1.304e-01,5.070e-04
-9.869e-02,3.784e-01,-1.577e+00,2.949e+00,2.456e-01,7.472e-02,1.304e-01,4.992e-04
-9.871e-02,3.760e-01,-1.576e+00,2.950e+00,2.430e-01,-1.454e-01,1.378e-01,4.902e-04
-9.872e-02,3.735e-01,-1.577e+00,2.951e+00,2.467e-01,6.910e-02,1.304e-01,4.804e-04
-9.874e-02,3.711e-01,-1.577e+00,2.952e+00,2.470e-01,6.651e-02,1.304e-01,4.718e-04
-9.875e-02,3.686e-01,-1.576e+00,2.954e+00,2.325e-01,-3.451e-02,1.445e-01,4.628e-04
-9.876e-02,3.662e-01,-1.576e+00,2.955e+00,2.337e-01,-3.735e-02,1.445e-01,4.533e-04
-9.878e-02,3.638e-01,-1.576e+00,2.957e+00,2.352e-01,-4.004e-02,1.445e-01,4.443e-04
-9.879e-02,3.615e-01,-1.577e+00,2.958e+00,2.633e-01,-3.731e-02,8.618e-02,4.361e-04
-9.880e-02,3.590e-01,-1.577e+00,2.959e+00,2.610e-01,-3.961e-02,8.618e-02,4.285e-04
-9.882e-02,3.564e-01,-1.577e+00,2.960e+00,2.584e-01,-4.173e-02,8.618e-02,4.215e-04
-9.884e-02,3.538e-01,-1.578e+00,2.961e+00,2.557e-01,-4.357e-02,8.618e-02,4.155e-04
-9.886e-02,3.513e-01,-1.578e+00,2.962e+00,2.530e-01,-4.506e-02,8.618e-02,4.107e-04
-9.888e-02,3.487e-01,-1.579e+00,2.962e+00,2.504e-01,-4.616e-02,8.618e-02,4.072e-04
-9.890e-02,3.462e-01,-1.579e+00,2.963e+00,2.361e-01,-5.457e-03,1.317e-01,4.051e-04
-9.892e-02,3.437e-01,-1.579e+00,2.965e+00,2.365e-01,-5.741e-03,1.317e-01,4.041e-04
-9.894e-02,3.413e-01,-1.579e+00,2.966e+00,2.371e-01,-2.653e-02,1.177e-01,4.037e-04
-9.896e-02,3.389e-01,-1.580e+00,2.967e+00,2.369e-01,-2.650e-02,1.177e-01,4.039e-04
-9.898e-02,3.365e-01,-1.580e+00,2.968e+00,2.367e-01,-2.627e-02,1.177e-01,4.046e-04
-9.900e-02,3.342e-01,-1.580e+00,2.969e+00,2.365e-01,-2.582e-02,1.177e-01,4.061e-04
-9.902e-02,3.318e-01,-1.580e+00,2.971e+00,2.364e-01,-2.515e-02,1.177e-01,4.084e-04
-9.905e-02,3.294e-01,-1.581e+00,2.972e+00,2.362e-01,-2.425e-02,1.177e-01,4.114e-04
-9.907e-02,3.271e-01,-1.581e+00,2.973e+00,2.271e-01,7.936e-03,1.378e-01,4.152e-04
-9.909e-02,3.247e-01,-1.581e+00,2.974e+00,2.283e-01,9.255e-03,1.378e-01,4.195e-04
-9.912e-02,3.224e-01,-1.581e+00,2.976e+00,2.296e-01,1.062e-02,1.378e-01,4.240e-04
-9.914e-02,3.201e-01,-1.581e+00,2.977e+00,2.308e-01,1.198e-02,1.378e-01,4.284e-04
-9.916e-02,3.178e-01,-1.581e+00,2.979e+00,2.320e-01,1.333e-02,1.378e-01,4.328e-04
-9.919e-02,3.155e-01,-1.581e+00,2.980e+00,2.333e-01,1.464e-02,1.378e-01,4.371e-04
-9.921e-02,3.132e-01,-1.580e+00,2.981e+00,2.344e-01,1.591e-02,1.378e-01,4.413e-04
-9.923e-02,3.108e-01,-1.580e+00,2.983e+00,2.356e-01,1.712e-02,1.378e-01,4.453e-04
-9.925e-02,3.085e-01,-1.580e+00,2.984e+00,2.456e-01,-6.971e-02,7.881e-02,4.491e-04
-9.928e-02,3.061e-01,-1.580e+00,2.985e+00,2.430e-01,2.977e-02,1.297e-01,4.530e-04
-9.930e-02,3.036e-01,-1.580e+00,2.986e+00,2.434e-01,3.121e-02,1.297e-01,4.578e-04
-9.932e-02,3.012e-01,-1.580e+00,2.987e+00,2.438e-01,3.265e-02,1.297e-01,4.626e-04
-9.934e-02,2.988e-01,-1.580e+00,2.989e+00,2.442e-01,3.397e-02,1.297e-01,4.670e-04
-9.937e-02,2.963e-01,-1.580e+00,2.990e+00,2.445e-01,3.512e-02,1.297e-01,4.708e-04
-9.939e-02,2.939e-01,-1.579e+00,2.991e+00,2.449e-01,3.608e-02,1.297e-01,4.739e-04
-9.941e-02,2.914e-01,-1.579e+00,2.993e+00,2.452e-01,3.682e-02,1.297e-01,4.764e-04
-9.943e-02,2.890e-01,-1.579e+00,2.994e+00,2.455e-01,3.735e-02,1.297e-01,4.782e-04
-9.945e-02,2.865e-01,-1.578e+00,2.995e+00,2.488e-01,2.730e-02,1.304e-01,4.792e-04
-9.947e-02,2.840e-01,-1.578e+00,2.996e+00,2.491e-01,2.739e-02,1.304e-01,4.794e-04
-9.948e-02,2.815e-01,-1.578e+00,2.998e+00,2.494e-01,2.730e-02,1.304e-01,4.791e-04
-9.950e-02,2.790e-01,-1.577e+00,2.999e+00,2.496e-01,2.704e-02,1.304e-01,4.782e-04
-9.952e-02,2.765e-01,-1.577e+00,3.000e+00,2.499e-01,2.662e-02,1.304e-01,4.768e-04
-9.953e-02,2.740e-01,-1.577e+00,3.002e+00,2.501e-01,2.604e-02,1.304e-01,4.749e-04
-9.955e-02,2.715e-01,-1.577e+00,3.003e+00,2.503e-01,2.531e-02,1.304e-01,4.724e-04
-9.956e-02,2.690e-01,-1.576e+00,3.004e+00,2.476e-01,-4.286e-02,1.378e-01,4.695e-04
-9.957e-02,2.665e-01,-1.576e+00,3.006e+00,2.483e-01,-4.380e-02,1.378e-01,4.663e-04
-9.959e-02,2.640e-01,-1.577e+00,3.007e+00,2.342e-01,7.449e-02,1.411e-01,4.638e-04
-9.960e-02,2.616e-01,-1.577e+00,3.008e+00,2.353e-01,7.396e-02,1.411e-01,4.620e-04
-9.962e-02,2.592e-01,-1.576e+00,3.010e+00,1.950e-01,-2.512e-02,1.451e-01,4.595e-04
-9.963e-02,2.570e-01,-1.576e+00,3.011e+00,2.653e-01,-1.037e-01,8.216e-02,4.562e-04
-9.964e-02,2.547e-01,-1.576e+00,3.012e+00,2.633e-01,-1.047e-01,8.216e-02,4.529e-04
-9.965e-02,2.522e-01,-1.576e+00,3.013e+00,2.607e-01,-1.055e-01,8.216e-02,4.504e-04
-9.967e-02,2.497e-01,-1.577e+00,3.014e+00,2.580e-01,-1.059e-01,8.216e-02,4.493e-04
-9.968e-02,2.471e-01,-1.578e+00,3.015e+00,2.552e-01,-1.057e-01,8.216e-02,4.499e-04
-9.970e-02,2.446e-01,-1.578e+00,3.015e+00,2.466e-01,-9.979e-02,9.690e-02,4.526e-04
-9.972e-02,2.421e-01,-1.579e+00,3.016e+00,2.448e-01,-9.836e-02,9.690e-02,4.574e-04
-9.974e-02,2.396e-01,-1.580e+00,3.017e+00,2.432e-01,-9.620e-02,9.690e-02,4.648e-04
-9.977e-02,2.372e-01,-1.581e+00,3.018e+00,2.416e-01,-9.330e-02,9.690e-02,4.745e-04
-9.980e-02,2.347e-01,-1.582e+00,3.019e+00,2.400e-01,-8.967e-02,9.690e-02,4.868e-04
-9.982e-02,2.323e-01,-1.583e+00,3.020e+00,2.385e-01,-8.533e-02,9.690e-02,5.013e-04
-9.986e-02,2.299e-01,-1.584e+00,3.021e+00,2.371e-01,-8.032e-02,9.690e-02,5.182e-04
-9.989e-02,2.275e-01,-1.585e+00,3.022e+00,2.357e-01,-7.467e-02,9.690e-02,5.371e-04
-9.992e-02,2.251e-01,-1.586e+00,3.023e+00,2.254e-01,1.489e-01,1.425e-01,5.581e-04
-9.996e-02,2.228e-01,-1.586e+00,3.025e+00,2.269e-01,1.555e-01,1.425e-01,5.797e-04
-9.999e-02,2.205e-01,-1.584e+00,3.026e+00,2.256e-01,1.356e-01,1.378e-01,5.994e-04
-1.000e-01,2.183e-01,-1.583e+00,3.027e+00,2.270e-01,1.406e-01,1.378e-01,6.163e-04
-1.000e-01,2.160e-01,-1.582e+00,3.029e+00,2.284e-01,1.448e-01,1.378e-01,6.301e-04
-1.001e-01,2.137e-01,-1.580e+00,3.030e+00,2.298e-01,1.481e-01,1.378e-01,6.410e-04
-1.001e-01,2.114e-01,-1.579e+00,3.032e+00,2.311e-01,1.505e-01,1.378e-01,6.487e-04
-1.001e-01,2.091e-01,-1.577e+00,3.033e+00,2.324e-01,1.518e-01,1.378e-01,6.532e-04
-1.001e-01,2.068e-01,-1.576e+00,3.034e+00,2.248e-01,-1.339e-02,1.384e-01,6.544e-04
-1.001e-01,2.045e-01,-1.575e+00,3.036e+00,2.083e-01,6.857e-03,1.445e-01,6.528e-04
-1.001e-01,2.023e-01,-1.575e+00,3.037e+00,2.459e-01,-1.025e-01,8.417e-02,6.504e-04
-1.001e-01,2.000e-01,-1.575e+00,3.038e+00,2.441e-01,-1.033e-01,8.417e-02,6.480e-04
-1.002e-01,1.976e-01,-1.576e+00,3.039e+00,2.419e-01,-1.036e-01,8.417e-02,6.471e-04
-1.002e-01,1.952e-01,-1.577e+00,3.040e+00,2.427e-01,5.211e-02,1.036e-01,6.486e-04
-1.002e-01,1.928e-01,-1.577e+00,3.041e+00,2.416e-01,5.314e-02,1.036e-01,6.522e-04
-1.002e-01,1.903e-01,-1.577e+00,3.042e+00,2.405e-01,5.421e-02,1.036e-01,6.558e-04
-1.002e-01,1.879e-01,-1.576e+00,3.043e+00,2.394e-01,5.505e-02,1.036e-01,6.587e-04
-1.002e-01,1.855e-01,-1.576e+00,3.044e+00,2.354e-01,-9.969e-02,8.417e-02,6.605e-04
-1.002e-01,1.831e-01,-1.576e+00,3.045e+00,2.273e-01,-4.762e-02,1.378e-01,6.617e-04
-1.003e-01,1.808e-01,-1.577e+00,3.046e+00,2.256e-01,1.394e-01,1.371e-01,6.640e-04
-1.003e-01,1.785e-01,-1.576e+00,3.047e+00,2.298e-01,-4.602e-02,1.378e-01,6.669e-04
-1.003e-01,1.762e-01,-1.576e+00,3.049e+00,2.312e-01,-4.541e-02,1.378e-01,6.688e-04
-1.003e-01,1.739e-01,-1.576e+00,3.050e+00,2.325e-01,-4.475e-02,1.378e-01,6.709e-04
-1.003e-01,1.716e-01,-1.577e+00,3.052e+00,2.308e-01,1.425e-01,1.371e-01,6.739e-04
-1.003e-01,1.692e-01,-1.576e+00,3.053e+00,2.350e-01,-4.276e-02,1.378e-01,6.773e-04
-1.003e-01,1.669e-01,-1.576e+00,3.054e+00,2.362e-01,-4.202e-02,1.378e-01,6.797e-04
-1.003e-01,1.646e-01,-1.576e+00,3.056e+00,2.374e-01,-4.125e-02,1.378e-01,6.822e-04
-1.004e-01,1.622e-01,-1.576e+00,3.057e+00,2.356e-01,1.720e-01,1.404e-01,6.856e-04
-1.004e-01,1.598e-01,-1.576e+00,3.058e+00,2.250e-01,1.317e-01,1.438e-01,6.892e-04
-1.004e-01,1.575e-01,-1.575e+00,3.060e+00,2.266e-01,1.321e-01,1.438e-01,6.907e-04
-1.004e-01,1.552e-01,-1.574e+00,3.061e+00,2.284e-01,1.318e-01,1.438e-01,6.894e-04
-1.004e-01,1.529e-01,-1.572e+00,3.063e+00,2.301e-01,1.306e-01,1.438e-01,6.853e-04
-1.004e-01,1.506e-01,-1.571e+00,3.064e+00,2.585e-01,5.603e-02,8.082e-02,6.783e-04
-1.004e-01,1.482e-01,-1.570e+00,3.065e+00,2.561e-01,5.295e-02,8.082e-02,6.681e-04
-1.004e-01,1.457e-01,-1.569e+00,3.066e+00,2.534e-01,4.919e-02,8.082e-02,6.557e-04
-1.004e-01,1.431e-01,-1.569e+00,3.067e+00,2.446e-01,-4.300e-02,1.183e-01,6.418e-04
-1.004e-01,1.406e-01,-1.569e+00,3.068e+00,2.442e-01,-4.734e-02,1.183e-01,6.273e-04
-1.004e-01,1.382e-01,-1.569e+00,3.069e+00,2.439e-01,-5.149e-02,1.183e-01,6.135e-04
-1.004e-01,1.357e-01,-1.569e+00,3.070e+00,2.436e-01,-5.530e-02,1.183e-01,6.009e-04
-1.004e-01,1.333e-01,-1.570e+00,3.071e+00,2.433e-01,-5.870e-02,1.183e-01,5.895e-04
-1.004e-01,1.308e-01,-1.570e+00,3.073e+00,2.431e-01,-6.166e-02,1.183e-01,5.797e-04
-1.004e-01,1.284e-01,-1.571e+00,3.074e+00,2.429e-01,-6.415e-02,1.183e-01,5.714e-04
-1.004e-01,1.259e-01,-1.572e+00,3.075e+00,2.426e-01,-6.614e-02,1.183e-01,5.648e-04
-1.004e-01,1.235e-01,-1.572e+00,3.076e+00,2.424e-01,-6.763e-02,1.183e-01,5.598e-04
-1.004e-01,1.211e-01,-1.573e+00,3.077e+00,2.363e-01,-1.683e-02,1.378e-01,5.567e-04
-1.004e-01,1.187e-01,-1.573e+00,3.079e+00,2.373e-01,-1.729e-02,1.378e-01,5.551e-04
-1.004e-01,1.163e-01,-1.574e+00,3.080e+00,2.384e-01,-1.745e-02,1.378e-01,5.545e-04
-1.004e-01,1.139e-01,-1.574e+00,3.081e+00,2.395e-01,-1.741e-02,1.378e-01,5.546e-04
-1.004e-01,1.115e-01,-1.574e+00,3.083e+00,2.405e-01,-1.719e-02,1.378e-01,5.552e-04
-1.004e-01,1.091e-01,-1.574e+00,3.084e+00,2.416e-01,-1.680e-02,1.378e-01,5.565e-04
-1.004e-01,1.067e-01,-1.574e+00,3.086e+00,2.426e-01,-1.623e-02,1.378e-01,5.583e-04
-1.004e-01,1.043e-01,-1.575e+00,3.087e+00,2.436e-01,-1.550e-02,1.378e-01,5.607e-04
-1.004e-01,1.018e-01,-1.575e+00,3.088e+00,1.496e-01,-6.118e-02,1.451e-01,5.637e-04
-1.004e-01,9.977e-02,-1.575e+00,3.090e+00,2.589e-01,-8.094e-02,9.556e-02,5.667e-04
-1.005e-01,9.766e-02,-1.576e+00,3.091e+00,2.583e-01,-7.967e-02,9.556e-02,5.710e-04
-1.005e-01,9.524e-02,-1.576e+00,3.092e+00,2.568e-01,-7.776e-02,9.556e-02,5.774e-04
-1.005e-01,9.271e-02,-1.577e+00,3.093e+00,2.549e-01,-5.458e-02,8.819e-02,5.857e-04
-1.005e-01,9.017e-02,-1.577e+00,3.093e+00,2.526e-01,-5.156e-02,8.819e-02,5.959e-04
-1.005e-01,8.762e-02,-1.578e+00,3.094e+00,2.502e-01,-4.805e-02,8.819e-02,6.077e-04
-1.005e-01,8.510e-02,-1.578e+00,3.095e+00,2.479e-01,-4.413e-02,8.819e-02,6.210e-04
-1.006e-01,8.259e-02,-1.579e+00,3.096e+00,2.457e-01,-3.981e-02,8.819e-02,6.355e-04
-1.006e-01,8.011e-02,-1.579e+00,3.097e+00,2.287e-01,7.871e-02,1.364e-01,6.512e-04
-1.006e-01,7.771e-02,-1.579e+00,3.098e+00,2.297e-01,8.349e-02,1.364e-01,6.670e-04
-1.006e-01,7.538e-02,-1.579e+00,3.100e+00,2.309e-01,8.791e-02,1.364e-01,6.817e-04
-1.006e-01,7.306e-02,-1.578e+00,3.101e+00,2.321e-01,9.186e-02,1.364e-01,6.948e-04
-1.006e-01,7.074e-02,-1.577e+00,3.102e+00,2.333e-01,9.527e-02,1.364e-01,7.061e-04
-1.007e-01,6.841e-02,-1.576e+00,3.104e+00,2.434e-01,1.529e-02,1.284e-01,7.154e-04
-1.007e-01,6.603e-02,-1.575e+00,3.105e+00,2.440e-01,1.763e-02,1.284e-01,7.232e-04
-1.007e-01,6.361e-02,-1.575e+00,3.106e+00,2.444e-01,1.975e-02,1.284e-01,7.302e-04
-1.007e-01,6.116e-02,-1.575e+00,3.108e+00,2.299e-01,1.043e-03,1.378e-01,7.369e-04
-1.007e-01,5.878e-02,-1.575e+00,3.109e+00,2.310e-01,2.913e-03,1.378e-01,7.430e-04
-1.007e-01,5.644e-02,-1.575e+00,3.110e+00,2.323e-01,4.728e-03,1.378e-01,7.490e-04
-1.007e-01,5.411e-02,-1.575e+00,3.112e+00,2.336e-01,6.545e-03,1.378e-01,7.550e-04
-1.007e-01,5.178e-02,-1.575e+00,3.113e+00,2.348e-01,8.372e-03,1.378e-01,7.610e-04
-1.007e-01,4.943e-02,-1.575e+00,3.115e+00,2.360e-01,1.020e-02,1.378e-01,7.671e-04
-1.007e-01,4.707e-02,-1.575e+00,3.116e+00,2.610e-01,6.378e-02,8.149e-02,7.731e-04
-1.008e-01,4.462e-02,-1.574e+00,3.117e+00,2.585e-01,6.558e-02,8.149e-02,7.792e-04
-1.008e-01,4.207e-02,-1.574e+00,3.118e+00,2.557e-01,6.721e-02,8.149e-02,7.848e-04
-1.008e-01,3.951e-02,-1.573e+00,3.118e+00,2.500e-01,-5.569e-02,1.002e-01,7.893e-04
-1.008e-01,3.697e-02,-1.573e+00,3.119e+00,2.484e-01,-5.465e-02,1.002e-01,7.929e-04
-1.008e-01,3.446e-02,-1.574e+00,3.120e+00,2.469e-01,-5.344e-02,1.002e-01,7.970e-04
-1.008e-01,3.197e-02,-1.574e+00,3.121e+00,2.454e-01,-5.187e-02,1.002e-01,8.023e-04
-1.008e-01,2.950e-02,-1.575e+00,3.122e+00,2.440e-01,-4.989e-02,1.002e-01,8.090e-04
-1.008e-01,2.704e-02,-1.575e+00,3.123e+00,2.426e-01,-4.750e-02,1.002e-01,8.171e-04
-1.008e-01,2.460e-02,-1.576e+00,3.124e+00,2.413e-01,-4.471e-02,1.002e-01,8.265e-04
-1.008e-01,2.216e-02,-1.576e+00,3.125e+00,2.400e-01,-4.153e-02,1.002e-01,8.372e-04
-1.008e-01,1.974e-02,-1.576e+00,3.126e+00,2.210e-01,7.586e-02,1.378e-01,8.491e-04
-1.009e-01,1.741e-02,-1.576e+00,3.128e+00,2.223e-01,7.955e-02,1.378e-01,8.613e-04
-1.009e-01,1.516e-02,-1.576e+00,3.129e+00,2.238e-01,8.291e-02,1.378e-01,8.724e-04
-1.009e-01,1.291e-02,-1.575e+00,3.131e+00,2.253e-01,8.585e-02,1.378e-01,8.820e-04
-1.009e-01,1.066e-02,-1.574e+00,3.132e+00,2.268e-01,8.829e-02,1.378e-01,8.901e-04
-1.009e-01,8.399e-03,-1.573e+00,3.133e+00,2.283e-01,9.021e-02,1.378e-01,8.964e-04
-1.009e-01,6.122e-03,-1.572e+00,3.135e+00,2.297e-01,9.159e-02,1.378e-01,9.008e-04
-1.009e-01,3.829e-03,-1.572e+00,3.136e+00,2.311e-01,9.239e-02,1.378e-01,9.034e-04
-1.009e-01,1.523e-03,-1.571e+00,3.137e+00,2.324e-01,9.260e-02,1.378e-01,9.040e-04
-1.009e-01,-7.971e-04,-1.570e+00,3.139e+00,2.338e-01,9.220e-02,1.378e-01,9.026e-04
-1.009e-01,-3.131e-03,-1.569e+00,3.140e+00,2.350e-01,9.119e-02,1.378e-01,8.992e-04
-1.009e-01,-5.477e-03,-1.568e+00,3.142e+00,2.362e-01,8.956e-02,1.378e-01,8.937e-04
-1.009e-01,-7.837e-03,-1.567e+00,3.143e+00,2.374e-01,8.731e-02,1.378e-01,8.862e-04
-1.009e-01,-1.021e-02,-1.566e+00,3.144e+00,2.386e-01,8.445e-02,1.378e-01,8.766e-04
-1.009e-01,-1.259e-02,-1.565e+00,3.146e+00,2.397e-01,8.098e-02,1.378e-01,8.650e-04
-1.008e-01,-1.499e-02,-1.564e+00,3.147e+00,2.408e-01,7.692e-02,1.378e-01,8.514e-04
-1.008e-01,-1.739e-02,-1.564e+00,3.148e+00,2.418e-01,7.229e-02,1.378e-01,8.359e-04
-1.008e-01,-1.981e-02,-1.563e+00,3.150e+00,2.428e-01,6.711e-02,1.378e-01,8.186e-04
-1.008e-01,-2.224e-02,-1.562e+00,3.151e+00,1.845e-01,6.141e-02,1.445e-01,7.996e-04
-1.008e-01,-2.442e-02,-1.561e+00,3.153e+00,1.866e-01,5.587e-02,1.445e-01,7.811e-04
-1.008e-01,-2.639e-02,-1.561e+00,3.154e+00,1.894e-01,5.055e-02,1.445e-01,7.633e-04
-1.007e-01,-2.830e-02,-1.560e+00,3.156e+00,1.923e-01,4.506e-02,1.445e-01,7.450e-04
-1.007e-01,-3.021e-02,-1.560e+00,3.157e+00,1.953e-01,3.928e-02,1.445e-01,7.257e-04
-1.007e-01,-3.215e-02,-1.559e+00,3.158e+00,1.981e-01,3.317e-02,1.445e-01,7.054e-04
-1.007e-01,-3.411e-02,-1.559e+00,3.160e+00,2.009e-01,2.676e-02,1.445e-01,6.841e-04
-1.006e-01,-3.611e-02,-1.559e+00,3.161e+00,2.036e-01,2.008e-02,1.445e-01,6.619e-04
-1.006e-01,-3.812e-02,-1.558e+00,3.163e+00,2.062e-01,1.315e-02,1.445e-01,6.389e-04
-1.006e-01,-4.017e-02,-1.558e+00,3.164e+00,2.087e-01,6.015e-03,1.445e-01,6.152e-04
-1.006e-01,-4.224e-02,-1.558e+00,3.166e+00,2.434e-02,-6.338e-02,1.458e-01,5.910e-04
-1.006e-01,-4.356e-02,-1.558e+00,3.167e+00,2.914e-02,-6.805e-02,1.458e-01,5.757e-04
-1.005e-01,-4.414e-02,-1.559e+00,3.169e+00,2.941e-01,-9.606e-02,1.110e-01,5.691e-04
-1.005e-01,-4.551e-02,-1.559e+00,3.170e+00,2.967e-01,-1.005e-01,1.110e-01,5.545e-04
-1.005e-01,-4.778e-02,-1.559e+00,3.171e+00,2.965e-01,-1.076e-01,1.110e-01,5.308e-04
-1.005e-01,-5.032e-02,-1.559e+00,3.172e+00,2.955e-01,-1.154e-01,1.110e-01,5.046e-04
-1.004e-01,-5.295e-02,-1.559e+00,3.173e+00,2.943e-01,-1.235e-01,1.110e-01,4.778e-04
-1.004e-01,-5.559e-02,-1.559e+00,3.174e+00,2.930e-01,-1.315e-01,1.110e-01,4.509e-04
-1.004e-01,-5.825e-02,-1.559e+00,3.175e+00,2.917e-01,-1.395e-01,1.110e-01,4.241e-04
-1.004e-01,-6.091e-02,-1.559e+00,3.176e+00,2.904e-01,-1.475e-01,1.110e-01,3.975e-04
-1.003e-01,-6.356e-02,-1.559e+00,3.177e+00,2.772e-01,-7.773e-02,1.384e-01,3.711e-04
-1.003e-01,-6.622e-02,-1.559e+00,3.179e+00,2.776e-01,-8.562e-02,1.384e-01,3.448e-04
-1.003e-01,-6.888e-02,-1.559e+00,3.180e+00,2.779e-01,-9.345e-02,1.384e-01,3.187e-04
-1.002e-01,-7.153e-02,-1.559e+00,3.182e+00,2.782e-01,-1.012e-01,1.384e-01,2.928e-04
-1.002e-01,-7.418e-02,-1.559e+00,3.183e+00,2.786e-01,-1.089e-01,1.384e-01,2.673e-04
-1.002e-01,-7.683e-02,-1.559e+00,3.184e+00,2.789e-01,-1.165e-01,1.384e-01,2.421e-04
-1.001e-01,-7.947e-02,-1.560e+00,3.186e+00,2.793e-01,-1.239e-01,1.384e-01,2.174e-04
-1.001e-01,-8.211e-02,-1.560e+00,3.187e+00,-6.430e-02,-9.492e-02,1.471e-01,1.932e-04
-1.001e-01,-8.338e-02,-1.560e+00,3.189e+00,-5.928e-02,-9.844e-02,1.471e-01,1.818e-04
-1.001e-01,-8.333e-02,-1.561e+00,3.190e+00,-5.032e-02,-9.861e-02,1.471e-01,1.822e-04
-1.001e-01,-8.294e-02,-1.562e+00,3.192e+00,-4.033e-02,-9.814e-02,1.471e-01,1.850e-04
-1.001e-01,-8.251e-02,-1.563e+00,3.193e+00,-3.022e-02,-9.780e-02,1.471e-01,1.877e-04
-1.001e-01,-8.214e-02,-1.564e+00,3.195e+00,3.355e-01,-2.323e-01,9.087e-02,1.897e-04
-1.001e-01,-8.305e-02,-1.564e+00,3.195e+00,3.383e-01,-2.337e-01,9.087e-02,1.857e-04
-1.001e-01,-8.519e-02,-1.565e+00,3.196e+00,3.373e-01,-2.363e-01,9.087e-02,1.769e-04
-1.001e-01,-8.769e-02,-1.565e+00,3.197e+00,3.352e-01,-2.391e-01,9.087e-02,1.669e-04
-1.001e-01,-9.030e-02,-1.565e+00,3.198e+00,3.329e-01,-2.421e-01,9.087e-02,1.567e-04
-1.000e-01,-9.294e-02,-1.565e+00,3.199e+00,3.304e-01,-2.449e-01,9.087e-02,1.466e-04
-1.000e-01,-9.559e-02,-1.565e+00,3.200e+00,3.278e-01,-2.478e-01,9.087e-02,1.367e-04
-1.000e-01,-9.825e-02,-1.565e+00,3.201e+00,3.253e-01,-2.506e-01,9.087e-02,1.269e-04
-9.999e-02,-1.009e-01,-1.565e+00,3.202e+00,3.228e-01,-2.534e-01,9.087e-02,1.173e-04
-9.997e-02,-1.036e-01,-1.565e+00,3.203e+00,3.054e-01,-2.095e-01,1.384e-01,1.079e-04
-9.996e-02,-1.062e-01,-1.565e+00,3.204e+00,3.057e-01,-2.123e-01,1.384e-01,9.862e-05
-9.994e-02,-1.089e-01,-1.565e+00,3.205e+00,3.061e-01,-2.150e-01,1.384e-01,8.954e-05
-9.993e-02,-1.115e-01,-1.565e+00,3.207e+00,3.064e-01,-2.177e-01,1.384e-01,8.065e-05
-9.991e-02,-1.142e-01,-1.565e+00,3.208e+00,3.067e-01,-2.203e-01,1.384e-01,7.192e-05
-9.989e-02,-1.169e-01,-1.565e+00,3.210e+00,3.070e-01,-2.229e-01,1.384e-01,6.338e-05
-9.988e-02,-1.195e-01,-1.565e+00,3.211e+00,3.073e-01,-2.254e-01,1.384e-01,5.502e-05
-9.986e-02,-1.222e-01,-1.565e+00,3.212e+00,3.076e-01,-2.279e-01,1.384e-01,4.683e-05
-9.984e-02,-1.248e-01,-1.565e+00,3.214e+00,2.249e-01,-1.113e-01,1.465e-01,3.882e-05
-9.983e-02,-1.273e-01,-1.565e+00,3.215e+00,2.262e-01,-1.134e-01,1.465e-01,3.189e-05
-9.982e-02,-1.297e-01,-1.566e+00,3.217e+00,2.280e-01,-1.149e-01,1.465e-01,2.728e-05
-9.981e-02,-1.319e-01,-1.567e+00,3.218e+00,2.298e-01,-1.156e-01,1.465e-01,2.522e-05
-9.980e-02,-1.342e-01,-1.568e+00,3.220e+00,2.317e-01,-1.155e-01,1.465e-01,2.587e-05
-9.980e-02,-1.366e-01,-1.569e+00,3.221e+00,3.314e-01,-1.922e-01,7.881e-02,2.930e-05
-9.979e-02,-1.390e-01,-1.570e+00,3.222e+00,3.287e-01,-1.902e-01,7.881e-02,3.553e-05
-9.979e-02,-1.416e-01,-1.570e+00,3.223e+00,3.257e-01,-1.877e-01,7.881e-02,4.329e-05
-9.979e-02,-1.443e-01,-1.570e+00,3.223e+00,3.224e-01,-2.213e-01,1.157e-01,5.166e-05
-9.979e-02,-1.469e-01,-1.570e+00,3.225e+00,3.214e-01,-2.186e-01,1.157e-01,6.034e-05
-9.979e-02,-1.496e-01,-1.570e+00,3.226e+00,3.203e-01,-2.159e-01,1.157e-01,6.923e-05
-9.979e-02,-1.522e-01,-1.570e+00,3.227e+00,3.193e-01,-2.131e-01,1.157e-01,7.832e-05
-9.979e-02,-1.549e-01,-1.570e+00,3.228e+00,3.182e-01,-2.103e-01,1.157e-01,8.759e-05
-9.979e-02,-1.575e-01,-1.570e+00,3.229e+00,3.172e-01,-2.074e-01,1.157e-01,9.704e-05
-9.979e-02,-1.602e-01,-1.570e+00,3.230e+00,3.161e-01,-2.045e-01,1.157e-01,1.067e-04
-9.978e-02,-1.629e-01,-1.570e+00,3.232e+00,3.150e-01,-2.015e-01,1.157e-01,1.165e-04
-9.978e-02,-1.655e-01,-1.570e+00,3.233e+00,3.051e-01,-1.467e-01,1.378e-01,1.265e-04
-9.978e-02,-1.682e-01,-1.570e+00,3.234e+00,3.053e-01,-1.437e-01,1.378e-01,1.366e-04
-9.978e-02,-1.708e-01,-1.570e+00,3.235e+00,3.056e-01,-1.406e-01,1.378e-01,1.470e-04
-9.978e-02,-1.735e-01,-1.570e+00,3.237e+00,3.059e-01,-1.374e-01,1.378e-01,1.575e-04
-9.978e-02,-1.761e-01,-1.570e+00,3.238e+00,3.061e-01,-1.342e-01,1.378e-01,1.682e-04
-9.978e-02,-1.788e-01,-1.570e+00,3.240e+00,3.064e-01,-1.310e-01,1.378e-01,1.791e-04
-9.978e-02,-1.815e-01,-1.570e+00,3.241e+00,3.066e-01,-1.277e-01,1.378e-01,1.901e-04
-9.978e-02,-1.841e-01,-1.570e+00,3.242e+00,3.069e-01,-1.243e-01,1.378e-01,2.014e-04
-9.978e-02,-1.868e-01,-1.570e+00,3.244e+00,6.987e-02,-1.054e-01,1.478e-01,2.128e-04
-9.978e-02,-1.886e-01,-1.571e+00,3.245e+00,7.318e-02,-1.030e-01,1.478e-01,2.210e-04
-9.978e-02,-1.897e-01,-1.572e+00,3.247e+00,3.279e-01,-2.466e-01,8.551e-02,2.265e-04
-9.978e-02,-1.913e-01,-1.572e+00,3.248e+00,3.281e-01,-2.436e-01,8.551e-02,2.365e-04
-9.978e-02,-1.937e-01,-1.572e+00,3.248e+00,3.262e-01,-2.390e-01,8.551e-02,2.516e-04
-9.979e-02,-1.962e-01,-1.573e+00,3.249e+00,3.236e-01,-2.338e-01,8.551e-02,2.685e-04
-9.979e-02,-1.989e-01,-1.573e+00,3.250e+00,3.208e-01,-2.284e-01,8.551e-02,2.861e-04
-9.980e-02,-2.015e-01,-1.573e+00,3.251e+00,3.179e-01,-2.229e-01,8.551e-02,3.040e-04
-9.980e-02,-2.042e-01,-1.573e+00,3.252e+00,3.151e-01,-2.173e-01,8.551e-02,3.222e-04
-9.980e-02,-2.068e-01,-1.573e+00,3.253e+00,3.122e-01,-7.713e-02,1.230e-01,3.405e-04
-9.981e-02,-2.095e-01,-1.573e+00,3.254e+00,3.116e-01,-7.156e-02,1.230e-01,3.590e-04
-9.981e-02,-2.121e-01,-1.573e+00,3.255e+00,3.109e-01,-6.592e-02,1.230e-01,3.777e-04
-9.982e-02,-2.148e-01,-1.573e+00,3.256e+00,3.103e-01,-6.023e-02,1.230e-01,3.966e-04
-9.982e-02,-2.175e-01,-1.573e+00,3.258e+00,3.096e-01,-5.449e-02,1.230e-01,4.157e-04
-9.983e-02,-2.201e-01,-1.573e+00,3.259e+00,3.090e-01,-4.870e-02,1.230e-01,4.349e-04
-9.983e-02,-2.228e-01,-1.573e+00,3.260e+00,3.083e-01,-4.285e-02,1.230e-01,4.543e-04
-9.984e-02,-2.254e-01,-1.573e+00,3.261e+00,3.077e-01,-3.695e-02,1.230e-01,4.739e-04
-9.984e-02,-2.281e-01,-1.573e+00,3.263e+00,2.922e-01,9.839e-02,1.411e-01,4.937e-04
-9.985e-02,-2.307e-01,-1.573e+00,3.264e+00,2.927e-01,1.044e-01,1.411e-01,5.137e-04
-9.985e-02,-2.334e-01,-1.573e+00,3.265e+00,2.931e-01,1.104e-01,1.411e-01,5.338e-04
-9.986e-02,-2.361e-01,-1.573e+00,3.267e+00,2.935e-01,1.165e-01,1.411e-01,5.541e-04
-9.986e-02,-2.387e-01,-1.573e+00,3.268e+00,2.939e-01,1.226e-01,1.411e-01,5.746e-04
-9.986e-02,-2.414e-01,-1.573e+00,3.270e+00,2.944e-01,1.288e-01,1.411e-01,5.953e-04
-9.987e-02,-2.440e-01,-1.573e+00,3.271e+00,2.948e-01,1.350e-01,1.411e-01,6.162e-04
-9.987e-02,-2.467e-01,-1.573e+00,3.272e+00,6.390e-02,-8.748e-03,1.478e-01,6.372e-04
-9.988e-02,-2.485e-01,-1.573e+00,3.274e+00,3.104e-01,4.205e-02,1.304e-01,6.517e-04
-9.988e-02,-2.503e-01,-1.573e+00,3.275e+00,3.127e-01,4.642e-02,1.304e-01,6.666e-04
-9.988e-02,-2.528e-01,-1.573e+00,3.276e+00,3.132e-01,5.229e-02,1.304e-01,6.862e-04
-9.989e-02,-2.553e-01,-1.573e+00,3.278e+00,3.132e-01,5.867e-02,1.304e-01,7.075e-04
-9.989e-02,-2.580e-01,-1.573e+00,3.279e+00,3.130e-01,6.523e-02,1.304e-01,7.293e-04
-9.990e-02,-2.606e-01,-1.573e+00,3.280e+00,3.128e-01,7.189e-02,1.304e-01,7.515e-04
-9.990e-02,-2.633e-01,-1.573e+00,3.282e+00,3.126e-01,7.861e-02,1.304e-01,7.739e-04
-9.991e-02,-2.659e-01,-1.573e+00,3.283e+00,3.124e-01,8.540e-02,1.304e-01,7.965e-04
-9.991e-02,-2.686e-01,-1.573e+00,3.284e+00,2.973e-01,1.440e-01,1.384e-01,8.192e-04
-9.992e-02,-2.713e-01,-1.573e+00,3.286e+00,2.976e-01,1.509e-01,1.384e-01,8.422e-04
-9.992e-02,-2.739e-01,-1.573e+00,3.287e+00,2.978e-01,1.578e-01,1.384e-01,8.653e-04
-9.993e-02,-2.766e-01,-1.573e+00,3.288e+00,2.981e-01,1.648e-01,1.384e-01,8.886e-04
-9.993e-02,-2.792e-01,-1.573e+00,3.290e+00,2.983e-01,1.718e-01,1.384e-01,9.121e-04
-9.994e-02,-2.819e-01,-1.573e+00,3.291e+00,2.985e-01,1.789e-01,1.384e-01,9.358e-04
-9.994e-02,-2.845e-01,-1.573e+00,3.293e+00,2.988e-01,1.861e-01,1.384e-01,9.597e-04
-9.995e-02,-2.872e-01,-1.573e+00,3.294e+00,3.079e-01,2.605e-01,1.425e-01,9.837e-04
-9.995e-02,-2.899e-01,-1.573e+00,3.295e+00,3.084e-01,2.678e-01,1.425e-01,1.008e-03
-9.996e-02,-2.925e-01,-1.573e+00,3.297e+00,3.088e-01,2.751e-01,1.425e-01,1.032e-03
-9.996e-02,-2.952e-01,-1.573e+00,3.298e+00,3.093e-01,2.824e-01,1.425e-01,1.057e-03
-9.997e-02,-2.978e-01,-1.573e+00,3.300e+00,3.246e-01,1.398e-01,8.618e-02,1.082e-03
-9.997e-02,-3.005e-01,-1.573e+00,3.301e+00,3.217e-01,1.474e-01,8.618e-02,1.107e-03
-9.998e-02,-3.032e-01,-1.573e+00,3.301e+00,3.100e-01,1.343e-01,8.149e-02,1.132e-03
-9.998e-02,-3.058e-01,-1.573e+00,3.302e+00,3.068e-01,1.420e-01,8.149e-02,1.157e-03
-9.999e-02,-3.085e-01,-1.573e+00,3.303e+00,2.948e-01,1.550e-01,1.378e-01,1.183e-03
-9.999e-02,-3.111e-01,-1.573e+00,3.304e+00,2.950e-01,1.627e-01,1.378e-01,1.208e-03
-1.000e-01,-3.138e-01,-1.573e+00,3.306e+00,2.952e-01,1.704e-01,1.378e-01,1.234e-03
-1.000e-01,-3.164e-01,-1.573e+00,3.307e+00,2.953e-01,1.782e-01,1.378e-01,1.260e-03
-1.000e-01,-3.191e-01,-1.573e+00,3.309e+00,2.955e-01,1.861e-01,1.378e-01,1.286e-03
-1.000e-01,-3.218e-01,-1.573e+00,3.310e+00,2.957e-01,1.940e-01,1.378e-01,1.313e-03
-1.000e-01,-3.244e-01,-1.573e+00,3.311e+00,2.959e-01,2.020e-01,1.378e-01,1.339e-03
-1.000e-01,-3.271e-01,-1.573e+00,3.313e+00,2.960e-01,2.100e-01,1.378e-01,1.366e-03
-1.000e-01,-3.297e-01,-1.573e+00,3.314e+00,2.932e-01,2.078e-01,1.384e-01,1.393e-03
-1.000e-01,-3.324e-01,-1.573e+00,3.315e+00,2.935e-01,2.158e-01,1.384e-01,1.420e-03
-1.000e-01,-3.350e-01,-1.572e+00,3.317e+00,2.937e-01,2.239e-01,1.384e-01,1.447e-03
-1.000e-01,-3.377e-01,-1.572e+00,3.318e+00,2.940e-01,2.319e-01,1.384e-01,1.474e-03
-1.000e-01,-3.403e-01,-1.572e+00,3.320e+00,2.943e-01,2.398e-01,1.384e-01,1.500e-03
-1.000e-01,-3.429e-01,-1.572e+00,3.321e+00,2.946e-01,2.476e-01,1.384e-01,1.526e-03
-1.000e-01,-3.455e-01,-1.572e+00,3.322e+00,2.949e-01,2.552e-01,1.384e-01,1.552e-03
-1.000e-01,-3.482e-01,-1.571e+00,3.324e+00,2.952e-01,2.627e-01,1.384e-01,1.577e-03
-1.001e-01,-3.508e-01,-1.571e+00,3.325e+00,-1.018e-01,3.114e-01,1.478e-01,1.601e-03
-1.001e-01,-3.519e-01,-1.570e+00,3.327e+00,3.188e-01,3.142e-01,1.237e-01,1.611e-03
-1.000e-01,-3.530e-01,-1.568e+00,3.328e+00,3.226e-01,3.164e-01,1.237e-01,1.619e-03
-1.000e-01,-3.552e-01,-1.568e+00,3.329e+00,3.233e-01,3.205e-01,1.237e-01,1.633e-03
-1.000e-01,-3.577e-01,-1.568e+00,3.330e+00,3.230e-01,3.251e-01,1.237e-01,1.648e-03
-1.000e-01,-3.604e-01,-1.568e+00,3.332e+00,3.224e-01,3.299e-01,1.237e-01,1.664e-03
-1.000e-01,-3.630e-01,-1.568e+00,3.333e+00,3.218e-01,3.348e-01,1.237e-01,1.680e-03
-1.000e-01,-3.657e-01,-1.568e+00,3.334e+00,3.211e-01,3.398e-01,1.237e-01,1.697e-03
-1.000e-01,-3.683e-01,-1.568e+00,3.335e+00,3.204e-01,3.448e-01,1.237e-01,1.713e-03
-9.999e-02,-3.710e-01,-1.568e+00,3.336e+00,3.049e-01,4.016e-01,1.378e-01,1.730e-03
-9.999e-02,-3.736e-01,-1.567e+00,3.338e+00,3.052e-01,4.066e-01,1.378e-01,1.747e-03
-9.998e-02,-3.762e-01,-1.567e+00,3.339e+00,3.056e-01,4.111e-01,1.378e-01,1.762e-03
-9.997e-02,-3.787e-01,-1.566e+00,3.341e+00,3.119e-01,3.893e-01,1.324e-01,1.775e-03
-9.995e-02,-3.813e-01,-1.566e+00,3.342e+00,3.120e-01,3.930e-01,1.324e-01,1.788e-03
-9.994e-02,-3.839e-01,-1.565e+00,3.343e+00,3.120e-01,3.963e-01,1.324e-01,1.799e-03
-9.992e-02,-3.865e-01,-1.565e+00,3.345e+00,3.120e-01,3.994e-01,1.324e-01,1.809e-03
-9.991e-02,-3.891e-01,-1.564e+00,3.346e+00,3.120e-01,4.022e-01,1.324e-01,1.818e-03
-9.989e-02,-3.917e-01,-1.564e+00,3.347e+00,5.702e-02,4.668e-01,1.485e-01,1.827e-03
-9.988e-02,-3.934e-01,-1.562e+00,3.349e+00,6.050e-02,4.678e-01,1.485e-01,1.831e-03
-9.987e-02,-3.943e-01,-1.558e+00,3.350e+00,6.640e-02,4.673e-01,1.485e-01,1.830e-03
-9.986e-02,-3.951e-01,-1.553e+00,3.352e+00,7.292e-02,4.658e-01,1.485e-01,1.826e-03
-9.984e-02,-3.958e-01,-1.549e+00,3.353e+00,3.404e-01,2.925e-01,9.690e-02,1.819e-03
-9.980e-02,-3.973e-01,-1.546e+00,3.354e+00,3.415e-01,2.860e-01,9.690e-02,1.798e-03
-9.975e-02,-3.996e-01,-1.545e+00,3.355e+00,3.403e-01,2.754e-01,9.690e-02,1.762e-03
-9.968e-02,-4.022e-01,-1.545e+00,3.356e+00,3.383e-01,2.635e-01,9.690e-02,1.722e-03
-9.961e-02,-4.048e-01,-1.545e+00,3.357e+00,3.361e-01,2.512e-01,9.690e-02,1.681e-03
-9.954e-02,-4.075e-01,-1.545e+00,3.358e+00,3.338e-01,2.388e-01,9.690e-02,1.639e-03
-9.947e-02,-4.101e-01,-1.545e+00,3.359e+00,3.375e-01,2.937e-01,1.284e-01,1.597e-03
-9.940e-02,-4.128e-01,-1.545e+00,3.360e+00,3.370e-01,2.813e-01,1.284e-01,1.556e-03
-9.933e-02,-4.154e-01,-1.545e+00,3.362e+00,3.366e-01,2.689e-01,1.284e-01,1.514e-03
-9.926e-02,-4.181e-01,-1.545e+00,3.363e+00,3.361e-01,2.566e-01,1.284e-01,1.473e-03
-9.919e-02,-4.207e-01,-1.545e+00,3.364e+00,3.356e-01,2.443e-01,1.284e-01,1.432e-03
-9.912e-02,-4.234e-01,-1.545e+00,3.365e+00,3.352e-01,2.321e-01,1.284e-01,1.391e-03
-9.906e-02,-4.261e-01,-1.545e+00,3.367e+00,3.347e-01,2.199e-01,1.284e-01,1.351e-03
-9.899e-02,-4.287e-01,-1.545e+00,3.368e+00,3.342e-01,2.078e-01,1.284e-01,1.310e-03
-9.892e-02,-4.314e-01,-1.545e+00,3.369e+00,3.101e-01,2.423e-01,1.404e-01,1.270e-03
-9.885e-02,-4.340e-01,-1.545e+00,3.371e+00,3.103e-01,2.303e-01,1.404e-01,1.230e-03
-9.878e-02,-4.367e-01,-1.545e+00,3.372e+00,3.105e-01,2.183e-01,1.404e-01,1.190e-03
-9.871e-02,-4.393e-01,-1.545e+00,3.373e+00,3.108e-01,2.064e-01,1.404e-01,1.150e-03
-9.864e-02,-4.420e-01,-1.545e+00,3.375e+00,3.110e-01,1.946e-01,1.404e-01,1.111e-03
-9.857e-02,-4.447e-01,-1.545e+00,3.376e+00,3.112e-01,1.828e-01,1.404e-01,1.072e-03
-9.850e-02,-4.473e-01,-1.545e+00,3.378e+00,3.114e-01,1.710e-01,1.404e-01,1.033e-03
-9.843e-02,-4.500e-01,-1.545e+00,3.379e+00,3.294e-01,-1.144e-02,8.015e-02,9.937e-04
-9.836e-02,-4.526e-01,-1.545e+00,3.380e+00,3.291e-01,-2.172e-03,9.154e-02,9.550e-04
-9.829e-02,-4.553e-01,-1.545e+00,3.381e+00,3.265e-01,-1.359e-02,9.154e-02,9.165e-04
-9.822e-02,-4.579e-01,-1.545e+00,3.382e+00,3.238e-01,-2.496e-02,9.154e-02,8.782e-04
-9.815e-02,-4.606e-01,-1.545e+00,3.383e+00,3.212e-01,-3.628e-02,9.154e-02,8.400e-04
-9.808e-02,-4.633e-01,-1.545e+00,3.384e+00,3.185e-01,-4.755e-02,9.154e-02,8.021e-04
-9.801e-02,-4.659e-01,-1.545e+00,3.384e+00,3.159e-01,-5.876e-02,9.154e-02,7.643e-04
-9.794e-02,-4.686e-01,-1.545e+00,3.385e+00,3.133e-01,-6.992e-02,9.154e-02,7.268e-04
-9.787e-02,-4.712e-01,-1.545e+00,3.386e+00,3.106e-01,-8.104e-02,9.154e-02,6.894e-04
-9.780e-02,-4.739e-01,-1.545e+00,3.387e+00,2.991e-01,6.238e-03,1.391e-01,6.522e-04
-9.774e-02,-4.765e-01,-1.545e+00,3.389e+00,2.992e-01,-4.862e-03,1.391e-01,6.152e-04
-9.767e-02,-4.792e-01,-1.545e+00,3.390e+00,2.993e-01,-1.590e-02,1.391e-01,5.785e-04
-9.760e-02,-4.819e-01,-1.545e+00,3.391e+00,2.994e-01,-2.689e-02,1.391e-01,5.419e-04
-9.753e-02,-4.845e-01,-1.545e+00,3.393e+00,2.995e-01,-3.781e-02,1.391e-01,5.055e-04
-9.746e-02,-4.872e-01,-1.545e+00,3.394e+00,2.997e-01,-4.868e-02,1.391e-01,4.692e-04
-9.739e-02,-4.898e-01,-1.545e+00,3.396e+00,2.998e-01,-5.949e-02,1.391e-01,4.332e-04
-9.732e-02,-4.925e-01,-1.545e+00,3.397e+00,2.880e-01,-4.954e-02,1.398e-01,3.974e-04
-9.725e-02,-4.952e-01,-1.545e+00,3.398e+00,2.881e-01,-6.024e-02,1.398e-01,3.618e-04
-9.718e-02,-4.978e-01,-1.545e+00,3.400e+00,2.883e-01,-7.087e-02,1.398e-01,3.263e-04
-9.711e-02,-5.005e-01,-1.545e+00,3.401e+00,2.884e-01,-8.145e-02,1.398e-01,2.911e-04
-9.704e-02,-5.031e-01,-1.545e+00,3.403e+00,2.885e-01,-9.197e-02,1.398e-01,2.560e-04
-9.697e-02,-5.058e-01,-1.545e+00,3.404e+00,2.887e-01,-1.024e-01,1.398e-01,2.212e-04
-9.690e-02,-5.084e-01,-1.545e+00,3.405e+00,3.036e-01,-1.749e-01,9.020e-02,1.865e-04
-9.683e-02,-5.111e-01,-1.545e+00,3.406e+00,3.009e-01,-1.852e-01,9.020e-02,1.521e-04
-9.676e-02,-5.138e-01,-1.545e+00,3.407e+00,3.041e-01,-1.436e-01,1.203e-01,1.178e-04
-9.669e-02,-5.164e-01,-1.545e+00,3.408e+00,3.030e-01,-1.538e-01,1.203e-01,8.372e-05
-9.662e-02,-5.191e-01,-1.545e+00,3.410e+00,3.020e-01,-1.639e-01,1.203e-01,4.985e-05
-9.655e-02,-5.217e-01,-1.545e+00,3.411e+00,3.010e-01,-1.740e-01,1.203e-01,1.617e-05
-9.648e-02,-5.244e-01,-1.545e+00,3.412e+00,3.000e-01,-1.840e-01,1.203e-01,1.732e-05
-9.641e-02,-5.270e-01,-1.545e+00,3.413e+00,2.990e-01,-1.940e-01,1.203e-01,5.060e-05
-9.635e-02,-5.297e-01,-1.545e+00,3.414e+00,2.980e-01,-2.039e-01,1.203e-01,8.369e-05
-9.628e-02,-5.324e-01,-1.545e+00,3.416e+00,2.970e-01,-2.137e-01,1.203e-01,1.166e-04
-9.621e-02,-5.350e-01,-1.545e+00,3.417e+00,2.841e-01,-1.821e-01,1.384e-01,1.493e-04
-9.614e-02,-5.376e-01,-1.545e+00,3.418e+00,2.842e-01,-1.918e-01,1.384e-01,1.814e-04
-9.607e-02,-5.403e-01,-1.545e+00,3.420e+00,2.843e-01,-2.011e-01,1.384e-01,2.126e-04
-9.600e-02,-5.429e-01,-1.545e+00,3.421e+00,2.844e-01,-2.102e-01,1.384e-01,2.427e-04
-9.594e-02,-5.455e-01,-1.546e+00,3.422e+00,2.846e-01,-2.188e-01,1.384e-01,2.716e-04
-9.587e-02,-5.481e-01,-1.546e+00,3.424e+00,2.848e-01,-2.271e-01,1.384e-01,2.993e-04
-9.581e-02,-5.507e-01,-1.547e+00,3.425e+00,2.850e-01,-2.350e-01,1.384e-01,3.255e-04
-9.575e-02,-5.532e-01,-1.547e+00,3.426e+00,2.823e-01,-2.528e-01,1.418e-01,3.503e-04
-9.569e-02,-5.558e-01,-1.548e+00,3.428e+00,1.997e-01,-2.391e-01,1.458e-01,3.734e-04
-9.563e-02,-5.581e-01,-1.549e+00,3.429e+00,2.011e-01,-2.447e-01,1.458e-01,3.922e-04
-9.559e-02,-5.602e-01,-1.551e+00,3.431e+00,3.010e-01,-3.677e-01,9.154e-02,4.052e-04
-9.555e-02,-5.625e-01,-1.553e+00,3.432e+00,2.965e-01,-2.877e-01,9.288e-02,4.145e-04
-9.551e-02,-5.650e-01,-1.554e+00,3.433e+00,2.944e-01,-2.897e-01,9.288e-02,4.216e-04
-9.546e-02,-5.676e-01,-1.554e+00,3.434e+00,2.920e-01,-2.913e-01,9.288e-02,4.271e-04
-9.542e-02,-5.701e-01,-1.555e+00,3.435e+00,2.897e-01,-2.924e-01,9.288e-02,4.310e-04
-9.538e-02,-5.727e-01,-1.555e+00,3.435e+00,2.873e-01,-2.931e-01,9.288e-02,4.332e-04
-9.534e-02,-5.753e-01,-1.556e+00,3.436e+00,2.790e-01,-2.155e-01,1.378e-01,4.337e-04
-9.530e-02,-5.778e-01,-1.557e+00,3.438e+00,2.793e-01,-2.151e-01,1.378e-01,4.322e-04
-9.527e-02,-5.804e-01,-1.557e+00,3.439e+00,2.795e-01,-2.141e-01,1.378e-01,4.289e-04
-9.523e-02,-5.829e-01,-1.558e+00,3.441e+00,2.797e-01,-2.126e-01,1.378e-01,4.238e-04
-9.520e-02,-5.855e-01,-1.558e+00,3.442e+00,2.799e-01,-2.105e-01,1.378e-01,4.169e-04
-9.517e-02,-5.881e-01,-1.559e+00,3.443e+00,2.801e-01,-2.080e-01,1.378e-01,4.084e-04
-9.514e-02,-5.907e-01,-1.560e+00,3.445e+00,2.802e-01,-2.049e-01,1.378e-01,3.982e-04
-9.511e-02,-5.932e-01,-1.560e+00,3.446e+00,2.804e-01,-2.014e-01,1.378e-01,3.864e-04
-9.509e-02,-5.958e-01,-1.561e+00,3.447e+00,2.420e-01,-1.094e-01,1.445e-01,3.730e-04
-9.506e-02,-5.983e-01,-1.561e+00,3.449e+00,2.427e-01,-1.050e-01,1.445e-01,3.582e-04
-9.504e-02,-6.008e-01,-1.562e+00,3.450e+00,2.436e-01,-9.993e-02,1.445e-01,3.414e-04
-9.502e-02,-6.032e-01,-1.563e+00,3.452e+00,2.445e-01,-9.415e-02,1.445e-01,3.221e-04
-9.500e-02,-6.057e-01,-1.564e+00,3.453e+00,2.454e-01,-8.757e-02,1.445e-01,3.001e-04
-9.499e-02,-6.081e-01,-1.565e+00,3.455e+00,2.463e-01,-8.022e-02,1.445e-01,2.755e-04
-9.498e-02,-6.106e-01,-1.566e+00,3.456e+00,2.472e-01,-7.212e-02,1.445e-01,2.485e-04
-9.497e-02,-6.131e-01,-1.567e+00,3.458e+00,2.954e-01,-1.772e-01,8.618e-02,2.191e-04
-9.496e-02,-6.156e-01,-1.567e+00,3.458e+00,2.927e-01,-7.431e-02,1.250e-01,1.869e-04
-9.495e-02,-6.182e-01,-1.568e+00,3.460e+00,2.919e-01,-6.410e-02,1.250e-01,1.529e-04
-9.494e-02,-6.209e-01,-1.568e+00,3.461e+00,2.911e-01,-5.368e-02,1.250e-01,1.182e-04
-9.493e-02,-6.236e-01,-1.568e+00,3.462e+00,2.903e-01,-4.316e-02,1.250e-01,8.321e-05
-9.492e-02,-6.262e-01,-1.568e+00,3.463e+00,2.894e-01,-3.256e-02,1.250e-01,4.793e-05
-9.492e-02,-6.289e-01,-1.568e+00,3.465e+00,2.886e-01,-2.189e-02,1.250e-01,1.242e-05
-9.491e-02,-6.315e-01,-1.568e+00,3.466e+00,2.877e-01,-1.116e-02,1.250e-01,2.330e-05
-9.490e-02,-6.342e-01,-1.568e+00,3.467e+00,2.869e-01,-3.673e-04,1.250e-01,5.922e-05
-9.489e-02,-6.368e-01,-1.568e+00,3.468e+00,2.623e-01,-3.092e-02,1.391e-01,9.535e-05
-9.488e-02,-6.395e-01,-1.568e+00,3.470e+00,2.622e-01,-2.005e-02,1.391e-01,1.316e-04
-9.487e-02,-6.421e-01,-1.568e+00,3.471e+00,2.622e-01,-9.048e-03,1.391e-01,1.683e-04
-9.487e-02,-6.447e-01,-1.568e+00,3.473e+00,2.623e-01,2.147e-03,1.391e-01,2.056e-04
-9.486e-02,-6.474e-01,-1.568e+00,3.474e+00,2.623e-01,1.349e-02,1.391e-01,2.434e-04
-9.485e-02,-6.500e-01,-1.568e+00,3.475e+00,2.623e-01,2.490e-02,1.391e-01,2.814e-04
-9.485e-02,-6.526e-01,-1.568e+00,3.477e+00,2.623e-01,3.629e-02,1.391e-01,3.194e-04
-9.484e-02,-6.553e-01,-1.568e+00,3.478e+00,2.623e-01,4.757e-02,1.391e-01,3.570e-04
-9.483e-02,-6.579e-01,-1.567e+00,3.479e+00,3.397e-02,2.245e-02,1.465e-01,3.940e-04
-9.482e-02,-6.595e-01,-1.567e+00,3.481e+00,3.727e-02,2.936e-02,1.465e-01,4.172e-04
-9.482e-02,-6.603e-01,-1.567e+00,3.482e+00,4.330e-02,3.233e-02,1.465e-01,4.276e-04
-9.482e-02,-6.608e-01,-1.567e+00,3.484e+00,2.932e-01,3.421e-02,1.143e-01,4.345e-04
-9.481e-02,-6.622e-01,-1.566e+00,3.485e+00,2.955e-01,3.963e-02,1.143e-01,4.528e-04
-9.480e-02,-6.645e-01,-1.566e+00,3.486e+00,2.951e-01,4.863e-02,1.143e-01,4.827e-04
-9.479e-02,-6.670e-01,-1.566e+00,3.487e+00,2.940e-01,5.874e-02,1.143e-01,5.163e-04
-9.478e-02,-6.696e-01,-1.566e+00,3.488e+00,2.925e-01,6.923e-02,1.143e-01,5.511e-04
-9.477e-02,-6.723e-01,-1.566e+00,3.490e+00,2.911e-01,7.988e-02,1.143e-01,5.865e-04
-9.476e-02,-6.749e-01,-1.566e+00,3.491e+00,2.895e-01,9.062e-02,1.143e-01,6.221e-04
-9.474e-02,-6.776e-01,-1.566e+00,3.492e+00,2.791e-01,1.118e-01,1.391e-01,6.580e-04
-9.473e-02,-6.802e-01,-1.566e+00,3.493e+00,2.790e-01,1.226e-01,1.391e-01,6.940e-04
-9.472e-02,-6.829e-01,-1.566e+00,3.495e+00,2.789e-01,1.333e-01,1.391e-01,7.299e-04
-9.471e-02,-6.855e-01,-1.566e+00,3.496e+00,2.788e-01,1.544e-01,1.391e-01,7.655e-04
-9.470e-02,-6.881e-01,-1.566e+00,3.497e+00,2.788e-01,1.649e-01,1.391e-01,8.007e-04
-9.468e-02,-6.908e-01,-1.565e+00,3.499e+00,2.788e-01,1.753e-01,1.391e-01,8.352e-04
-9.467e-02,-6.934e-01,-1.565e+00,3.500e+00,2.788e-01,1.854e-01,1.391e-01,8.688e-04
-9.465e-02,-6.959e-01,-1.565e+00,3.502e+00,2.788e-01,1.952e-01,1.391e-01,9.016e-04
-9.464e-02,-6.985e-01,-1.564e+00,3.503e+00,2.759e-01,3.185e-01,1.438e-01,9.332e-04
-9.462e-02,-7.011e-01,-1.563e+00,3.504e+00,2.764e-01,3.274e-01,1.438e-01,9.629e-04
-9.460e-02,-7.036e-01,-1.562e+00,3.506e+00,2.770e-01,3.355e-01,1.438e-01,9.898e-04
-9.458e-02,-7.060e-01,-1.561e+00,3.507e+00,2.776e-01,3.426e-01,1.438e-01,1.014e-03
-9.455e-02,-7.085e-01,-1.560e+00,3.509e+00,2.783e-01,3.489e-01,1.438e-01,1.035e-03
-9.452e-02,-7.110e-01,-1.558e+00,3.510e+00,2.968e-01,2.093e-01,9.087e-02,1.053e-03
-9.449e-02,-7.135e-01,-1.558e+00,3.511e+00,2.942e-01,2.142e-01,9.087e-02,1.068e-03
-9.445e-02,-7.161e-01,-1.557e+00,3.512e+00,2.914e-01,2.189e-01,9.087e-02,1.084e-03
-9.442e-02,-7.187e-01,-1.557e+00,3.513e+00,2.857e-01,2.493e-01,1.264e-01,1.099e-03
-9.438e-02,-7.213e-01,-1.557e+00,3.514e+00,2.849e-01,2.537e-01,1.264e-01,1.113e-03
-9.435e-02,-7.239e-01,-1.556e+00,3.515e+00,2.843e-01,2.577e-01,1.264e-01,1.127e-03
-9.431e-02,-7.265e-01,-1.556e+00,3.517e+00,2.836e-01,2.613e-01,1.264e-01,1.139e-03
-9.427e-02,-7.290e-01,-1.555e+00,3.518e+00,2.830e-01,2.645e-01,1.264e-01,1.149e-03
-9.423e-02,-7.316e-01,-1.554e+00,3.519e+00,2.824e-01,2.672e-01,1.264e-01,1.158e-03
-9.418e-02,-7.341e-01,-1.554e+00,3.521e+00,2.818e-01,2.694e-01,1.264e-01,1.165e-03
-9.414e-02,-7.367e-01,-1.553e+00,3.522e+00,2.812e-01,2.711e-01,1.264e-01,1.171e-03
-9.409e-02,-7.392e-01,-1.552e+00,3.523e+00,2.658e-01,3.499e-01,1.391e-01,1.175e-03
-9.405e-02,-7.417e-01,-1.551e+00,3.524e+00,2.691e-01,2.727e-01,1.398e-01,1.177e-03
-9.400e-02,-7.442e-01,-1.549e+00,3.526e+00,2.695e-01,2.722e-01,1.398e-01,1.175e-03
-9.394e-02,-7.466e-01,-1.548e+00,3.527e+00,2.699e-01,2.708e-01,1.398e-01,1.170e-03
-9.388e-02,-7.491e-01,-1.547e+00,3.529e+00,2.702e-01,2.686e-01,1.398e-01,1.163e-03
-9.382e-02,-7.516e-01,-1.546e+00,3.530e+00,2.706e-01,2.655e-01,1.398e-01,1.152e-03
-9.376e-02,-7.540e-01,-1.545e+00,3.531e+00,2.709e-01,2.615e-01,1.398e-01,1.139e-03
-9.369e-02,-7.565e-01,-1.543e+00,3.533e+00,2.712e-01,2.568e-01,1.398e-01,1.124e-03
-9.362e-02,-7.590e-01,-1.542e+00,3.534e+00,-5.175e-02,1.322e-01,1.478e-01,1.105e-03
-9.359e-02,-7.603e-01,-1.541e+00,3.536e+00,2.938e-01,1.808e-01,1.190e-01,1.095e-03
-9.355e-02,-7.616e-01,-1.540e+00,3.537e+00,2.963e-01,1.769e-01,1.190e-01,1.082e-03
-9.348e-02,-7.639e-01,-1.540e+00,3.538e+00,2.962e-01,1.702e-01,1.190e-01,1.060e-03
-9.340e-02,-7.664e-01,-1.540e+00,3.539e+00,2.951e-01,1.627e-01,1.190e-01,1.035e-03
-9.332e-02,-7.690e-01,-1.540e+00,3.540e+00,2.938e-01,1.549e-01,1.190e-01,1.009e-03
-9.324e-02,-7.717e-01,-1.540e+00,3.542e+00,2.925e-01,1.472e-01,1.190e-01,9.827e-04
-9.316e-02,-7.743e-01,-1.540e+00,3.543e+00,2.911e-01,1.394e-01,1.190e-01,9.568e-04
-9.308e-02,-7.770e-01,-1.540e+00,3.544e+00,2.897e-01,1.318e-01,1.190e-01,9.312e-04
-9.300e-02,-7.796e-01,-1.540e+00,3.545e+00,2.675e-01,1.811e-01,1.411e-01,9.058e-04
-9.292e-02,-7.822e-01,-1.540e+00,3.547e+00,2.675e-01,1.736e-01,1.411e-01,8.808e-04
-9.284e-02,-7.848e-01,-1.539e+00,3.548e+00,2.676e-01,1.659e-01,1.411e-01,8.550e-04
-9.275e-02,-7.873e-01,-1.538e+00,3.549e+00,2.677e-01,1.577e-01,1.411e-01,8.278e-04
-9.267e-02,-7.899e-01,-1.538e+00,3.551e+00,2.679e-01,1.490e-01,1.411e-01,7.989e-04
-9.258e-02,-7.924e-01,-1.537e+00,3.552e+00,2.739e-01,1.502e-01,1.398e-01,7.683e-04
-9.250e-02,-7.950e-01,-1.536e+00,3.554e+00,2.739e-01,1.405e-01,1.398e-01,7.361e-04
-9.241e-02,-7.976e-01,-1.536e+00,3.555e+00,2.738e-01,1.305e-01,1.398e-01,7.026e-04
-9.232e-02,-8.002e-01,-1.535e+00,3.556e+00,5.723e-02,1.068e-03,1.471e-01,6.680e-04
-9.225e-02,-8.019e-01,-1.535e+00,3.558e+00,6.005e-02,-6.136e-03,1.471e-01,6.441e-04
-9.222e-02,-8.029e-01,-1.535e+00,3.559e+00,6.530e-02,-1.013e-02,1.471e-01,6.313e-04
-9.219e-02,-8.036e-01,-1.535e+00,3.561e+00,7.119e-02,-1.330e-02,1.471e-01,6.213e-04
-9.217e-02,-8.043e-01,-1.535e+00,3.562e+00,3.055e-01,5.608e-02,1.304e-01,6.118e-04
-9.212e-02,-8.058e-01,-1.535e+00,3.564e+00,3.081e-01,4.984e-02,1.304e-01,5.914e-04
-9.203e-02,-8.081e-01,-1.535e+00,3.565e+00,3.082e-01,4.057e-02,1.304e-01,5.606e-04
-9.194e-02,-8.107e-01,-1.535e+00,3.566e+00,3.077e-01,3.045e-02,1.304e-01,5.267e-04
-9.185e-02,-8.133e-01,-1.535e+00,3.568e+00,3.070e-01,2.013e-02,1.304e-01,4.922e-04
-9.176e-02,-8.160e-01,-1.535e+00,3.569e+00,3.061e-01,9.785e-03,1.304e-01,4.576e-04
-9.166e-02,-8.186e-01,-1.535e+00,3.570e+00,3.053e-01,-5.114e-04,1.304e-01,4.232e-04
-9.157e-02,-8.213e-01,-1.535e+00,3.571e+00,2.985e-01,9.956e-03,1.398e-01,3.890e-04
-9.148e-02,-8.239e-01,-1.535e+00,3.573e+00,2.952e-01,3.082e-02,1.398e-01,3.550e-04
-9.138e-02,-8.266e-01,-1.535e+00,3.574e+00,2.948e-01,2.070e-02,1.398e-01,3.212e-04
-9.129e-02,-8.292e-01,-1.535e+00,3.576e+00,2.945e-01,1.065e-02,1.398e-01,2.877e-04
-9.119e-02,-8.319e-01,-1.535e+00,3.577e+00,2.941e-01,6.737e-04,1.398e-01,2.544e-04
-9.110e-02,-8.345e-01,-1.535e+00,3.578e+00,2.937e-01,-9.234e-03,1.398e-01,2.213e-04
-9.101e-02,-8.372e-01,-1.535e+00,3.580e+00,2.934e-01,-1.907e-02,1.398e-01,1.884e-04
-9.091e-02,-8.399e-01,-1.535e+00,3.581e+00,2.930e-01,-2.884e-02,1.398e-01,1.558e-04
-9.082e-02,-8.425e-01,-1.535e+00,3.583e+00,2.125e-01,-1.162e-01,1.458e-01,1.235e-04
-9.073e-02,-8.450e-01,-1.536e+00,3.584e+00,2.131e-01,-1.249e-01,1.458e-01,9.442e-05
-9.066e-02,-8.472e-01,-1.537e+00,3.586e+00,2.144e-01,-1.323e-01,1.458e-01,6.981e-05
-9.058e-02,-8.493e-01,-1.538e+00,3.587e+00,2.157e-01,-1.388e-01,1.458e-01,4.842e-05
-9.051e-02,-8.515e-01,-1.539e+00,3.588e+00,3.091e-01,-1.755e-01,9.958e-02,3.002e-05
-9.044e-02,-8.539e-01,-1.540e+00,3.589e+00,3.074e-01,-1.650e-01,1.096e-01,1.276e-05
-9.036e-02,-8.564e-01,-1.540e+00,3.591e+00,3.056e-01,-1.702e-01,1.096e-01,4.593e-06
-9.028e-02,-8.591e-01,-1.541e+00,3.592e+00,3.036e-01,-1.752e-01,1.096e-01,2.176e-05
-9.020e-02,-8.617e-01,-1.541e+00,3.593e+00,2.986e-01,-2.061e-01,1.244e-01,3.869e-05
-9.012e-02,-8.644e-01,-1.541e+00,3.594e+00,2.974e-01,-2.111e-01,1.244e-01,5.539e-05
-9.004e-02,-8.670e-01,-1.541e+00,3.595e+00,2.961e-01,-2.160e-01,1.244e-01,7.185e-05
-8.996e-02,-8.697e-01,-1.541e+00,3.597e+00,2.948e-01,-2.208e-01,1.244e-01,8.802e-05
-8.988e-02,-8.723e-01,-1.541e+00,3.598e+00,2.936e-01,-2.255e-01,1.244e-01,1.038e-04
-8.980e-02,-8.750e-01,-1.541e+00,3.599e+00,2.924e-01,-2.300e-01,1.244e-01,1.190e-04
-8.972e-02,-8.776e-01,-1.541e+00,3.600e+00,2.912e-01,-2.343e-01,1.244e-01,1.335e-04
-8.965e-02,-8.802e-01,-1.541e+00,3.601e+00,2.900e-01,-2.384e-01,1.244e-01,1.471e-04
-8.957e-02,-8.828e-01,-1.542e+00,3.603e+00,2.711e-01,-1.024e-01,1.445e-01,1.597e-04
-8.949e-02,-8.854e-01,-1.542e+00,3.604e+00,2.710e-01,-1.058e-01,1.445e-01,1.711e-04
-8.942e-02,-8.880e-01,-1.542e+00,3.606e+00,2.294e-01,-1.866e-01,1.458e-01,1.815e-04
-8.935e-02,-8.905e-01,-1.543e+00,3.607e+00,2.298e-01,-1.891e-01,1.458e-01,1.898e-04
-8.929e-02,-8.929e-01,-1.545e+00,3.609e+00,2.306e-01,-1.904e-01,1.458e-01,1.942e-04
-8.923e-02,-8.952e-01,-1.547e+00,3.610e+00,2.314e-01,-1.905e-01,1.458e-01,1.944e-04
-8.918e-02,-8.975e-01,-1.549e+00,3.611e+00,2.323e-01,-1.892e-01,1.458e-01,1.900e-04
-8.913e-02,-8.998e-01,-1.550e+00,3.613e+00,2.331e-01,-1.866e-01,1.458e-01,1.811e-04
-8.908e-02,-9.022e-01,-1.552e+00,3.614e+00,2.991e-01,-1.670e-01,1.063e-01,1.675e-04
-8.904e-02,-9.046e-01,-1.553e+00,3.615e+00,2.974e-01,-1.613e-01,1.063e-01,1.489e-04
-8.899e-02,-9.072e-01,-1.554e+00,3.616e+00,2.953e-01,-1.548e-01,1.063e-01,1.274e-04
-8.895e-02,-9.099e-01,-1.554e+00,3.618e+00,2.930e-01,-1.480e-01,1.063e-01,1.049e-04
-8.890e-02,-9.125e-01,-1.554e+00,3.619e+00,2.907e-01,-1.411e-01,1.063e-01,8.182e-05
-8.886e-02,-9.152e-01,-1.554e+00,3.620e+00,2.884e-01,-1.340e-01,1.063e-01,5.844e-05
-8.881e-02,-9.179e-01,-1.554e+00,3.621e+00,2.861e-01,-1.269e-01,1.063e-01,3.479e-05
-8.877e-02,-9.205e-01,-1.554e+00,3.622e+00,2.838e-01,-1.197e-01,1.063e-01,1.088e-05
-8.872e-02,-9.232e-01,-1.554e+00,3.623e+00,2.577e-01,-1.406e-02,1.431e-01,1.329e-05
-8.868e-02,-9.258e-01,-1.554e+00,3.624e+00,2.575e-01,-6.795e-03,1.431e-01,3.748e-05
-8.864e-02,-9.284e-01,-1.554e+00,3.626e+00,2.573e-01,5.174e-04,1.431e-01,6.185e-05
-8.859e-02,-9.310e-01,-1.554e+00,3.627e+00,2.571e-01,7.924e-03,1.431e-01,8.653e-05
-8.855e-02,-9.336e-01,-1.554e+00,3.629e+00,2.570e-01,1.540e-02,1.431e-01,1.114e-04
-8.851e-02,-9.361e-01,-1.554e+00,3.630e+00,2.568e-01,2.289e-02,1.431e-01,1.364e-04
-8.846e-02,-9.387e-01,-1.554e+00,3.631e+00,2.567e-01,3.035e-02,1.431e-01,1.613e-04
-8.842e-02,-9.413e-01,-1.554e+00,3.633e+00,2.565e-01,3.772e-02,1.431e-01,1.859e-04
-8.837e-02,-9.439e-01,-1.553e+00,3.634e+00,2.593e-01,8.635e-02,1.451e-01,2.099e-04
-8.833e-02,-9.464e-01,-1.553e+00,3.636e+00,2.593e-01,9.333e-02,1.451e-01,2.332e-04
-8.828e-02,-9.490e-01,-1.552e+00,3.637e+00,2.593e-01,9.996e-02,1.451e-01,2.553e-04
-8.823e-02,-9.516e-01,-1.552e+00,3.639e+00,2.059e-01,-1.804e-02,1.478e-01,2.760e-04
-8.819e-02,-9.539e-01,-1.551e+00,3.640e+00,2.066e-01,-1.265e-02,1.478e-01,2.940e-04
-8.814e-02,-9.561e-01,-1.551e+00,3.642e+00,2.673e-01,-1.810e-02,1.404e-01,3.104e-04
-8.810e-02,-9.584e-01,-1.551e+00,3.643e+00,2.676e-01,-1.267e-02,1.404e-01,3.285e-04
-8.805e-02,-9.610e-01,-1.551e+00,3.644e+00,2.673e-01,-6.626e-03,1.404e-01,3.486e-04
-8.800e-02,-9.636e-01,-1.551e+00,3.646e+00,2.579e-01,-5.516e-03,1.431e-01,3.695e-04
-8.795e-02,-9.662e-01,-1.551e+00,3.647e+00,2.576e-01,8.310e-04,1.431e-01,3.907e-04
-8.790e-02,-9.688e-01,-1.551e+00,3.649e+00,2.573e-01,7.216e-03,1.431e-01,4.120e-04
-8.785e-02,-9.714e-01,-1.551e+00,3.650e+00,2.571e-01,1.365e-02,1.431e-01,4.334e-04
-8.780e-02,-9.740e-01,-1.551e+00,3.652e+00,2.568e-01,2.011e-02,1.431e-01,4.549e-04
-8.775e-02,-9.766e-01,-1.551e+00,3.653e+00,2.566e-01,2.654e-02,1.431e-01,4.764e-04
-8.769e-02,-9.791e-01,-1.551e+00,3.654e+00,2.564e-01,3.290e-02,1.431e-01,4.975e-04
-8.764e-02,-9.817e-01,-1.551e+00,3.656e+00,2.561e-01,3.914e-02,1.431e-01,5.183e-04
-8.759e-02,-9.843e-01,-1.550e+00,3.657e+00,2.084e-01,2.451e-02,1.465e-01,5.386e-04
-8.754e-02,-9.866e-01,-1.550e+00,3.659e+00,2.090e-01,2.992e-02,1.465e-01,5.566e-04
-8.750e-02,-9.888e-01,-1.550e+00,3.660e+00,2.101e-01,3.475e-02,1.465e-01,5.728e-04
-8.745e-02,-9.909e-01,-1.549e+00,3.662e+00,2.113e-01,3.932e-02,1.465e-01,5.880e-04
-8.740e-02,-9.931e-01,-1.549e+00,3.663e+00,2.126e-01,4.371e-02,1.465e-01,6.027e-04
-8.736e-02,-9.952e-01,-1.549e+00,3.665e+00,2.139e-01,4.792e-02,1.465e-01,6.168e-04
-8.731e-02,-9.973e-01,-1.548e+00,3.666e+00,1.934e-02,7.263e-02,1.478e-01,6.302e-04
-8.728e-02,-9.986e-01,-1.548e+00,3.668e+00,2.840e-01,3.868e-02,1.136e-01,6.381e-04
-8.724e-02,-1.000e+00,-1.547e+00,3.669e+00,2.852e-01,4.117e-02,1.136e-01,6.465e-04
-8.719e-02,-1.003e+00,-1.547e+00,3.670e+00,2.841e-01,4.485e-02,1.136e-01,6.586e-04
-8.713e-02,-1.005e+00,-1.547e+00,3.671e+00,2.734e-01,4.375e-02,1.418e-01,6.721e-04
-8.706e-02,-1.008e+00,-1.547e+00,3.672e+00,2.729e-01,4.797e-02,1.418e-01,6.861e-04
-8.700e-02,-1.010e+00,-1.547e+00,3.674e+00,2.723e-01,5.231e-02,1.418e-01,7.006e-04
-8.694e-02,-1.013e+00,-1.547e+00,3.675e+00,2.716e-01,5.673e-02,1.418e-01,7.153e-04
-8.688e-02,-1.016e+00,-1.547e+00,3.677e+00,2.710e-01,6.121e-02,1.418e-01,7.302e-04
-8.681e-02,-1.018e+00,-1.547e+00,3.678e+00,2.704e-01,6.572e-02,1.418e-01,7.452e-04
-8.675e-02,-1.021e+00,-1.547e+00,3.679e+00,2.698e-01,7.022e-02,1.418e-01,7.601e-04
-8.669e-02,-1.024e+00,-1.547e+00,3.681e+00,2.692e-01,7.469e-02,1.418e-01,7.750e-04
-8.662e-02,-1.026e+00,-1.546e+00,3.682e+00,2.597e-01,1.308e-01,1.438e-01,7.896e-04
-8.656e-02,-1.029e+00,-1.546e+00,3.684e+00,2.593e-01,1.350e-01,1.438e-01,8.035e-04
-8.649e-02,-1.031e+00,-1.545e+00,3.685e+00,2.591e-01,1.387e-01,1.438e-01,8.158e-04
-8.643e-02,-1.034e+00,-1.544e+00,3.687e+00,2.589e-01,1.418e-01,1.438e-01,8.263e-04
-8.636e-02,-1.036e+00,-1.543e+00,3.688e+00,2.587e-01,1.444e-01,1.438e-01,8.348e-04
-8.629e-02,-1.039e+00,-1.543e+00,3.689e+00,2.585e-01,1.463e-01,1.438e-01,8.412e-04
-8.622e-02,-1.041e+00,-1.542e+00,3.691e+00,2.465e-01,1.994e-01,1.458e-01,8.456e-04
-8.615e-02,-1.044e+00,-1.540e+00,3.692e+00,2.465e-01,2.000e-01,1.458e-01,8.476e-04
-8.607e-02,-1.046e+00,-1.539e+00,3.694e+00,2.733e-01,1.013e-01,1.277e-01,8.464e-04
-8.599e-02,-1.049e+00,-1.538e+00,3.695e+00,2.723e-01,1.000e-01,1.277e-01,8.420e-04
-8.590e-02,-1.051e+00,-1.537e+00,3.696e+00,2.711e-01,9.821e-02,1.277e-01,8.360e-04
-8.581e-02,-1.054e+00,-1.537e+00,3.698e+00,2.698e-01,9.618e-02,1.277e-01,8.292e-04
-8.573e-02,-1.057e+00,-1.537e+00,3.699e+00,2.685e-01,9.398e-02,1.277e-01,8.219e-04
-8.564e-02,-1.059e+00,-1.536e+00,3.700e+00,2.672e-01,9.160e-02,1.277e-01,8.139e-04
-8.555e-02,-1.062e+00,-1.536e+00,3.702e+00,2.659e-01,8.904e-02,1.277e-01,8.054e-04
-8.546e-02,-1.064e+00,-1.536e+00,3.703e+00,2.645e-01,8.626e-02,1.277e-01,7.961e-04
-8.536e-02,-1.067e+00,-1.535e+00,3.704e+00,9.126e-02,1.350e-01,1.485e-01,7.861e-04
-8.530e-02,-1.069e+00,-1.534e+00,3.706e+00,9.312e-02,1.326e-01,1.485e-01,7.780e-04
-8.525e-02,-1.070e+00,-1.533e+00,3.707e+00,9.700e-02,1.306e-01,1.485e-01,7.715e-04
-8.521e-02,-1.071e+00,-1.532e+00,3.709e+00,2.586e-01,2.114e-01,1.458e-01,7.648e-04
-8.515e-02,-1.073e+00,-1.531e+00,3.710e+00,2.611e-01,2.075e-01,1.458e-01,7.521e-04
-8.506e-02,-1.075e+00,-1.529e+00,3.711e+00,2.618e-01,2.016e-01,1.458e-01,7.323e-04
-8.496e-02,-1.077e+00,-1.528e+00,3.713e+00,2.620e-01,1.943e-01,1.458e-01,7.081e-04
-8.485e-02,-1.080e+00,-1.527e+00,3.714e+00,2.649e-01,5.673e-02,1.445e-01,6.807e-04
-8.474e-02,-1.082e+00,-1.526e+00,3.716e+00,2.646e-01,4.762e-02,1.445e-01,6.504e-04
-8.462e-02,-1.085e+00,-1.526e+00,3.717e+00,2.641e-01,3.797e-02,1.445e-01,6.182e-04
-8.451e-02,-1.088e+00,-1.526e+00,3.719e+00,-1.012e-01,-2.887e-02,1.491e-01,5.851e-04
-8.446e-02,-1.089e+00,-1.526e+00,3.720e+00,2.588e-01,-9.527e-02,1.431e-01,5.711e-04
-8.441e-02,-1.090e+00,-1.526e+00,3.722e+00,2.627e-01,-9.954e-02,1.431e-01,5.571e-04
-8.431e-02,-1.092e+00,-1.527e+00,3.723e+00,2.635e-01,-1.072e-01,1.431e-01,5.316e-04
-8.420e-02,-1.094e+00,-1.527e+00,3.724e+00,2.633e-01,-1.155e-01,1.431e-01,5.040e-04
-8.410e-02,-1.097e+00,-1.528e+00,3.726e+00,2.748e-01,1.618e-02,1.411e-01,4.771e-04
-8.398e-02,-1.100e+00,-1.528e+00,3.727e+00,2.741e-01,8.415e-03,1.411e-01,4.511e-04
-8.387e-02,-1.102e+00,-1.528e+00,3.729e+00,2.732e-01,7.625e-04,1.411e-01,4.256e-04
-8.376e-02,-1.105e+00,-1.528e+00,3.730e+00,2.723e-01,-6.790e-03,1.411e-01,4.003e-04
-8.365e-02,-1.107e+00,-1.528e+00,3.732e+00,2.595e-01,5.821e-02,1.451e-01,3.754e-04
-8.353e-02,-1.110e+00,-1.528e+00,3.733e+00,2.589e-01,5.086e-02,1.451e-01,3.509e-04
-8.342e-02,-1.113e+00,-1.528e+00,3.734e+00,2.583e-01,4.344e-02,1.451e-01,3.261e-04
-8.331e-02,-1.115e+00,-1.527e+00,3.736e+00,2.578e-01,3.580e-02,1.451e-01,3.006e-04
-8.320e-02,-1.118e+00,-1.527e+00,3.737e+00,2.691e-01,-1.222e-01,1.431e-01,2.743e-04
-8.308e-02,-1.120e+00,-1.527e+00,3.739e+00,2.595e-01,-7.837e-02,1.431e-01,2.477e-04
-8.297e-02,-1.123e+00,-1.527e+00,3.740e+00,2.589e-01,-8.608e-02,1.431e-01,2.220e-04
-8.286e-02,-1.126e+00,-1.528e+00,3.742e+00,2.672e-01,-4.155e-02,1.431e-01,1.979e-04
-8.275e-02,-1.128e+00,-1.528e+00,3.743e+00,5.513e-03,-8.978e-02,1.491e-01,1.751e-04
-8.268e-02,-1.130e+00,-1.529e+00,3.745e+00,8.254e-03,-9.369e-02,1.491e-01,1.622e-04
-8.266e-02,-1.130e+00,-1.529e+00,3.746e+00,2.750e-01,-8.983e-02,1.337e-01,1.583e-04
-8.261e-02,-1.132e+00,-1.530e+00,3.747e+00,2.778e-01,-9.249e-02,1.337e-01,1.497e-04
-8.252e-02,-1.134e+00,-1.530e+00,3.749e+00,2.777e-01,-9.672e-02,1.337e-01,1.356e-04
-8.241e-02,-1.136e+00,-1.530e+00,3.750e+00,2.767e-01,-1.013e-01,1.337e-01,1.203e-04
-8.231e-02,-1.139e+00,-1.530e+00,3.751e+00,2.755e-01,-1.058e-01,1.337e-01,1.050e-04
-8.220e-02,-1.141e+00,-1.531e+00,3.753e+00,2.742e-01,-1.102e-01,1.337e-01,9.031e-05
-8.210e-02,-1.144e+00,-1.531e+00,3.754e+00,2.729e-01,-1.144e-01,1.337e-01,7.634e-05
-8.199e-02,-1.147e+00,-1.531e+00,3.755e+00,2.775e-01,-1.182e-01,1.291e-01,6.332e-05
-8.189e-02,-1.149e+00,-1.531e+00,3.757e+00,2.730e-01,-8.041e-02,1.438e-01,5.128e-05
-8.179e-02,-1.152e+00,-1.531e+00,3.758e+00,2.722e-01,-8.375e-02,1.438e-01,4.007e-05
-8.168e-02,-1.155e+00,-1.532e+00,3.760e+00,2.713e-01,-8.687e-02,1.438e-01,2.961e-05
-8.158e-02,-1.157e+00,-1.532e+00,3.761e+00,2.704e-01,-8.975e-02,1.438e-01,1.997e-05
-8.148e-02,-1.160e+00,-1.532e+00,3.762e+00,2.696e-01,-9.236e-02,1.438e-01,1.123e-05
-8.138e-02,-1.162e+00,-1.532e+00,3.764e+00,2.688e-01,-9.466e-02,1.438e-01,3.505e-06
-8.128e-02,-1.165e+00,-1.533e+00,3.765e+00,2.680e-01,-9.664e-02,1.438e-01,3.110e-06
-8.118e-02,-1.168e+00,-1.533e+00,3.767e+00,2.671e-01,-9.825e-02,1.438e-01,8.517e-06
-8.108e-02,-1.170e+00,-1.533e+00,3.768e+00,1.270e-01,-8.912e-02,1.478e-01,1.262e-05
-8.100e-02,-1.172e+00,-1.534e+00,3.770e+00,2.585e-01,-1.260e-01,1.458e-01,1.471e-05
-8.093e-02,-1.174e+00,-1.535e+00,3.771e+00,2.595e-01,-1.261e-01,1.458e-01,1.502e-05
-8.085e-02,-1.177e+00,-1.536e+00,3.773e+00,2.802e-01,-1.100e-01,1.197e-01,1.324e-05
-8.076e-02,-1.179e+00,-1.536e+00,3.774e+00,2.784e-01,-1.088e-01,1.197e-01,9.282e-06
-8.067e-02,-1.182e+00,-1.536e+00,3.775e+00,2.763e-01,-1.072e-01,1.197e-01,4.059e-06
-8.058e-02,-1.185e+00,-1.537e+00,3.776e+00,2.742e-01,-1.054e-01,1.197e-01,1.980e-06
-8.049e-02,-1.187e+00,-1.537e+00,3.777e+00,2.721e-01,-1.034e-01,1.197e-01,8.793e-06
-8.040e-02,-1.190e+00,-1.537e+00,3.779e+00,2.463e-01,-1.062e-01,1.451e-01,1.647e-05
-8.031e-02,-1.192e+00,-1.538e+00,3.780e+00,2.456e-01,-1.036e-01,1.451e-01,2.524e-05
-8.023e-02,-1.195e+00,-1.538e+00,3.781e+00,2.451e-01,-1.003e-01,1.451e-01,3.607e-05
-8.015e-02,-1.197e+00,-1.539e+00,3.783e+00,2.447e-01,-9.632e-02,1.451e-01,4.948e-05
-8.008e-02,-1.200e+00,-1.540e+00,3.784e+00,2.443e-01,-9.150e-02,1.451e-01,6.557e-05
-8.000e-02,-1.202e+00,-1.541e+00,3.786e+00,2.439e-01,-8.588e-02,1.451e-01,8.430e-05
-7.993e-02,-1.205e+00,-1.542e+00,3.787e+00,2.376e-01,-5.880e-02,1.445e-01,1.056e-04
-7.986e-02,-1.207e+00,-1.543e+00,3.789e+00,2.373e-01,-5.179e-02,1.445e-01,1.289e-04
-7.980e-02,-1.209e+00,-1.544e+00,3.790e+00,2.192e-01,4.370e-02,1.471e-01,1.540e-04
-7.974e-02,-1.212e+00,-1.544e+00,3.792e+00,2.193e-01,5.131e-02,1.471e-01,1.793e-04
-7.967e-02,-1.214e+00,-1.544e+00,3.793e+00,2.197e-01,5.868e-02,1.471e-01,2.039e-04
-7.961e-02,-1.216e+00,-1.543e+00,3.795e+00,2.200e-01,6.579e-02,1.471e-01,2.276e-04
-7.955e-02,-1.218e+00,-1.542e+00,3.796e+00,2.204e-01,7.260e-02,1.471e-01,2.503e-04
-7.949e-02,-1.221e+00,-1.542e+00,3.798e+00,2.208e-01,7.907e-02,1.471e-01,2.718e-04
-7.942e-02,-1.223e+00,-1.541e+00,3.799e+00,2.657e-01,7.527e-03,1.257e-01,2.921e-04
-7.935e-02,-1.225e+00,-1.541e+00,3.800e+00,2.644e-01,1.374e-02,1.257e-01,3.129e-04
-7.927e-02,-1.228e+00,-1.540e+00,3.802e+00,2.627e-01,2.028e-02,1.257e-01,3.347e-04
-7.919e-02,-1.230e+00,-1.540e+00,3.803e+00,2.371e-01,1.656e-02,1.458e-01,3.569e-04
-7.912e-02,-1.233e+00,-1.540e+00,3.804e+00,2.364e-01,2.293e-02,1.458e-01,3.781e-04
-7.904e-02,-1.235e+00,-1.540e+00,3.806e+00,2.361e-01,2.901e-02,1.458e-01,3.984e-04
-7.897e-02,-1.238e+00,-1.540e+00,3.807e+00,2.358e-01,3.493e-02,1.458e-01,4.182e-04
-7.889e-02,-1.240e+00,-1.539e+00,3.809e+00,2.148e-01,7.177e-02,1.451e-01,4.375e-04
-7.882e-02,-1.242e+00,-1.539e+00,3.810e+00,2.148e-01,7.716e-02,1.451e-01,4.554e-04
-7.875e-02,-1.245e+00,-1.538e+00,3.812e+00,2.151e-01,8.203e-02,1.451e-01,4.716e-04
-7.868e-02,-1.247e+00,-1.537e+00,3.813e+00,2.154e-01,8.644e-02,1.451e-01,4.863e-04
-7.861e-02,-1.249e+00,-1.537e+00,3.814e+00,2.157e-01,9.040e-02,1.451e-01,4.995e-04
-7.853e-02,-1.251e+00,-1.536e+00,3.816e+00,1.864e-01,1.094e-01,1.471e-01,5.111e-04
-7.846e-02,-1.253e+00,-1.535e+00,3.817e+00,1.872e-01,1.122e-01,1.471e-01,5.204e-04
-7.839e-02,-1.255e+00,-1.534e+00,3.819e+00,1.883e-01,1.143e-01,1.471e-01,5.274e-04
-7.832e-02,-1.257e+00,-1.533e+00,3.820e+00,1.895e-01,1.158e-01,1.471e-01,5.324e-04
-7.824e-02,-1.259e+00,-1.531e+00,3.822e+00,1.907e-01,1.167e-01,1.471e-01,5.354e-04
-7.817e-02,-1.261e+00,-1.530e+00,3.823e+00,1.918e-01,1.170e-01,1.471e-01,5.364e-04
-7.809e-02,-1.263e+00,-1.529e+00,3.825e+00,2.730e-01,9.086e-02,1.197e-01,5.354e-04
-7.800e-02,-1.265e+00,-1.528e+00,3.826e+00,2.719e-01,8.989e-02,1.197e-01,5.322e-04
-7.789e-02,-1.267e+00,-1.528e+00,3.827e+00,2.700e-01,8.849e-02,1.197e-01,5.275e-04
-7.778e-02,-1.270e+00,-1.528e+00,3.828e+00,2.678e-01,8.689e-02,1.197e-01,5.223e-04
-7.766e-02,-1.273e+00,-1.527e+00,3.829e+00,2.211e-01,4.892e-02,1.451e-01,5.165e-04
-7.756e-02,-1.275e+00,-1.527e+00,3.831e+00,1.938e-01,-5.636e-02,1.458e-01,5.107e-04
-7.746e-02,-1.277e+00,-1.527e+00,3.832e+00,1.940e-01,-5.802e-02,1.458e-01,5.051e-04
-7.737e-02,-1.279e+00,-1.527e+00,3.834e+00,2.214e-01,4.416e-02,1.451e-01,5.007e-04
-7.728e-02,-1.281e+00,-1.527e+00,3.835e+00,2.219e-01,4.306e-02,1.451e-01,4.970e-04
-7.719e-02,-1.283e+00,-1.527e+00,3.837e+00,1.953e-01,-6.162e-02,1.458e-01,4.931e-04
-7.710e-02,-1.285e+00,-1.527e+00,3.838e+00,1.957e-01,-6.279e-02,1.458e-01,4.892e-04
-7.701e-02,-1.287e+00,-1.528e+00,3.840e+00,2.231e-01,3.986e-02,1.451e-01,4.863e-04
-7.692e-02,-1.290e+00,-1.528e+00,3.841e+00,2.235e-01,3.926e-02,1.451e-01,4.843e-04
-7.683e-02,-1.292e+00,-1.528e+00,3.843e+00,2.147e-01,8.006e-02,1.478e-01,4.822e-04
-7.673e-02,-1.294e+00,-1.527e+00,3.844e+00,2.149e-01,-1.386e-02,1.465e-01,4.797e-04
-7.664e-02,-1.296e+00,-1.527e+00,3.846e+00,2.151e-01,-1.486e-02,1.465e-01,4.763e-04
-7.654e-02,-1.298e+00,-1.527e+00,3.847e+00,2.154e-01,-1.586e-02,1.465e-01,4.730e-04
-7.644e-02,-1.300e+00,-1.527e+00,3.848e+00,2.156e-01,-1.673e-02,1.465e-01,4.701e-04
-7.635e-02,-1.303e+00,-1.527e+00,3.850e+00,2.158e-01,-1.745e-02,1.465e-01,4.677e-04
-7.626e-02,-1.305e+00,-1.527e+00,3.851e+00,2.545e-01,-2.450e-03,1.351e-01,4.659e-04
-7.615e-02,-1.307e+00,-1.527e+00,3.853e+00,2.537e-01,1.007e-01,1.358e-01,4.647e-04
-7.605e-02,-1.310e+00,-1.527e+00,3.854e+00,2.524e-01,-3.199e-03,1.351e-01,4.635e-04
-7.594e-02,-1.312e+00,-1.527e+00,3.855e+00,2.362e-01,-8.956e-03,1.451e-01,4.616e-04
-7.583e-02,-1.315e+00,-1.527e+00,3.857e+00,2.354e-01,-9.540e-03,1.451e-01,4.597e-04
-7.572e-02,-1.317e+00,-1.527e+00,3.858e+00,2.230e-01,3.140e-02,1.458e-01,4.582e-04
-7.562e-02,-1.319e+00,-1.526e+00,3.860e+00,2.226e-01,3.106e-02,1.458e-01,4.571e-04
-7.552e-02,-1.321e+00,-1.526e+00,3.861e+00,2.224e-01,3.070e-02,1.458e-01,4.559e-04
-7.542e-02,-1.324e+00,-1.526e+00,3.863e+00,2.223e-01,3.024e-02,1.458e-01,4.544e-04
-7.532e-02,-1.326e+00,-1.526e+00,3.864e+00,2.221e-01,2.968e-02,1.458e-01,4.525e-04
-7.522e-02,-1.328e+00,-1.525e+00,3.866e+00,2.220e-01,2.900e-02,1.458e-01,4.503e-04
-7.511e-02,-1.330e+00,-1.525e+00,3.867e+00,2.219e-01,2.821e-02,1.458e-01,4.477e-04
-7.501e-02,-1.333e+00,-1.525e+00,3.869e+00,2.218e-01,-5.031e-02,1.451e-01,4.447e-04
-7.491e-02,-1.335e+00,-1.525e+00,3.870e+00,2.216e-01,-5.123e-02,1.451e-01,4.417e-04
-7.481e-02,-1.337e+00,-1.525e+00,3.871e+00,2.214e-01,-5.190e-02,1.451e-01,4.394e-04
-7.471e-02,-1.339e+00,-1.526e+00,3.873e+00,1.501e-01,-8.842e-02,1.465e-01,4.385e-04
-7.462e-02,-1.341e+00,-1.526e+00,3.874e+00,1.508e-01,-8.827e-02,1.465e-01,4.389e-04
-7.455e-02,-1.343e+00,-1.527e+00,3.876e+00,1.525e-01,-8.769e-02,1.465e-01,4.407e-04
-7.448e-02,-1.344e+00,-1.528e+00,3.877e+00,2.314e-01,1.721e-01,1.425e-01,4.440e-04
-7.440e-02,-1.346e+00,-1.528e+00,3.879e+00,2.322e-01,1.736e-01,1.425e-01,4.489e-04
-7.431e-02,-1.348e+00,-1.526e+00,3.880e+00,2.438e-01,4.542e-02,1.364e-01,4.530e-04
-7.420e-02,-1.351e+00,-1.525e+00,3.882e+00,2.428e-01,4.594e-02,1.364e-01,4.548e-04
-7.409e-02,-1.353e+00,-1.525e+00,3.883e+00,2.061e-01,1.495e-02,1.465e-01,4.551e-04
-7.399e-02,-1.355e+00,-1.524e+00,3.884e+00,2.058e-01,1.476e-02,1.465e-01,4.545e-04
-7.389e-02,-1.358e+00,-1.524e+00,3.886e+00,2.058e-01,1.450e-02,1.465e-01,4.536e-04
-7.379e-02,-1.360e+00,-1.524e+00,3.887e+00,2.061e-01,1.421e-02,1.465e-01,4.526e-04
-7.369e-02,-1.362e+00,-1.524e+00,3.889e+00,2.063e-01,1.390e-02,1.465e-01,4.516e-04
-7.359e-02,-1.364e+00,-1.524e+00,3.890e+00,2.303e-01,5.499e-02,1.458e-01,4.505e-04
-7.349e-02,-1.366e+00,-1.523e+00,3.892e+00,2.302e-01,5.460e-02,1.458e-01,4.493e-04
-7.338e-02,-1.368e+00,-1.523e+00,3.893e+00,2.298e-01,5.401e-02,1.458e-01,4.473e-04
-7.327e-02,-1.371e+00,-1.522e+00,3.895e+00,2.293e-01,5.316e-02,1.458e-01,4.445e-04
-7.316e-02,-1.373e+00,-1.522e+00,3.896e+00,2.288e-01,5.205e-02,1.458e-01,4.408e-04
-7.305e-02,-1.375e+00,-1.521e+00,3.897e+00,1.571e-01,-5.802e-02,1.478e-01,4.363e-04
-7.295e-02,-1.377e+00,-1.521e+00,3.899e+00,1.576e-01,-5.933e-02,1.478e-01,4.318e-04
-7.287e-02,-1.379e+00,-1.522e+00,3.900e+00,1.589e-01,-6.027e-02,1.478e-01,4.286e-04
-7.279e-02,-1.380e+00,-1.522e+00,3.902e+00,1.605e-01,-6.087e-02,1.478e-01,4.265e-04
-7.271e-02,-1.382e+00,-1.523e+00,3.903e+00,2.125e-01,-4.221e-03,1.445e-01,4.256e-04
-7.262e-02,-1.384e+00,-1.523e+00,3.905e+00,2.133e-01,-4.204e-03,1.445e-01,4.256e-04
-7.252e-02,-1.386e+00,-1.523e+00,3.906e+00,2.223e-01,2.708e-02,1.398e-01,4.264e-04
-7.242e-02,-1.388e+00,-1.523e+00,3.908e+00,2.219e-01,2.744e-02,1.398e-01,4.276e-04
-7.232e-02,-1.390e+00,-1.523e+00,3.909e+00,2.213e-01,2.780e-02,1.398e-01,4.288e-04
-7.221e-02,-1.392e+00,-1.523e+00,3.910e+00,2.207e-01,2.811e-02,1.398e-01,4.298e-04
-7.210e-02,-1.395e+00,-1.522e+00,3.912e+00,2.112e-01,5.938e-02,1.471e-01,4.306e-04
-7.200e-02,-1.397e+00,-1.522e+00,3.913e+00,2.110e-01,5.950e-02,1.471e-01,4.310e-04
-7.189e-02,-1.399e+00,-1.522e+00,3.915e+00,2.110e-01,5.939e-02,1.471e-01,4.306e-04
-7.179e-02,-1.401e+00,-1.521e+00,3.916e+00,2.109e-01,5.901e-02,1.471e-01,4.294e-04
-7.168e-02,-1.403e+00,-1.520e+00,3.918e+00,2.109e-01,5.835e-02,1.471e-01,4.272e-04
-7.158e-02,-1.405e+00,-1.520e+00,3.919e+00,2.108e-01,5.741e-02,1.471e-01,4.241e-04
-7.147e-02,-1.407e+00,-1.519e+00,3.921e+00,2.048e-01,4.067e-02,1.471e-01,4.200e-04
-7.136e-02,-1.410e+00,-1.519e+00,3.922e+00,2.049e-01,3.921e-02,1.471e-01,4.151e-04
-7.125e-02,-1.412e+00,-1.518e+00,3.924e+00,2.049e-01,3.757e-02,1.471e-01,4.097e-04
-7.114e-02,-1.414e+00,-1.518e+00,3.925e+00,2.050e-01,3.577e-02,1.471e-01,4.037e-04
-7.103e-02,-1.416e+00,-1.517e+00,3.927e+00,4.202e-02,-2.829e-02,1.485e-01,3.972e-04
-7.096e-02,-1.417e+00,-1.517e+00,3.928e+00,4.421e-02,-2.963e-02,1.485e-01,3.926e-04
-7.092e-02,-1.418e+00,-1.518e+00,3.930e+00,2.174e-01,-4.582e-02,1.465e-01,3.903e-04
-7.085e-02,-1.419e+00,-1.518e+00,3.931e+00,2.198e-01,-4.689e-02,1.465e-01,3.868e-04
-7.075e-02,-1.421e+00,-1.518e+00,3.932e+00,2.203e-01,-4.824e-02,1.465e-01,3.823e-04
-7.064e-02,-1.423e+00,-1.519e+00,3.934e+00,2.201e-01,-4.936e-02,1.465e-01,3.786e-04
-7.053e-02,-1.425e+00,-1.519e+00,3.935e+00,2.197e-01,-5.010e-02,1.465e-01,3.761e-04
-7.042e-02,-1.427e+00,-1.520e+00,3.937e+00,2.193e-01,6.516e-03,1.431e-01,3.750e-04
-7.031e-02,-1.430e+00,-1.520e+00,3.938e+00,2.187e-01,6.576e-03,1.431e-01,3.752e-04
-7.019e-02,-1.432e+00,-1.520e+00,3.940e+00,2.181e-01,6.823e-03,1.431e-01,3.760e-04
-7.008e-02,-1.434e+00,-1.520e+00,3.941e+00,2.176e-01,7.169e-03,1.431e-01,3.772e-04
-6.997e-02,-1.436e+00,-1.520e+00,3.943e+00,2.437e-01,-7.940e-03,1.465e-01,3.786e-04
-6.986e-02,-1.439e+00,-1.520e+00,3.944e+00,2.429e-01,-7.420e-03,1.465e-01,3.803e-04
-6.973e-02,-1.441e+00,-1.520e+00,3.946e+00,2.418e-01,-6.733e-03,1.465e-01,3.826e-04
-6.961e-02,-1.443e+00,-1.520e+00,3.947e+00,2.407e-01,-5.868e-03,1.465e-01,3.855e-04
-6.949e-02,-1.446e+00,-1.520e+00,3.948e+00,2.395e-01,-4.828e-03,1.465e-01,3.890e-04
-6.937e-02,-1.448e+00,-1.520e+00,3.950e+00,2.443e-01,6.366e-02,1.465e-01,3.931e-04
-6.924e-02,-1.451e+00,-1.520e+00,3.951e+00,2.431e-01,6.497e-02,1.465e-01,3.975e-04
-6.912e-02,-1.453e+00,-1.519e+00,3.953e+00,2.418e-01,6.611e-02,1.465e-01,4.014e-04
-6.899e-02,-1.455e+00,-1.519e+00,3.954e+00,8.640e-02,-5.207e-02,1.478e-01,4.044e-04
-6.890e-02,-1.457e+00,-1.519e+00,3.956e+00,1.732e-01,-1.016e-02,1.471e-01,4.060e-04
-6.882e-02,-1.459e+00,-1.519e+00,3.957e+00,1.747e-01,-9.632e-03,1.471e-01,4.076e-04
-6.873e-02,-1.460e+00,-1.519e+00,3.959e+00,1.758e-01,-8.937e-03,1.471e-01,4.099e-04
-6.864e-02,-1.462e+00,-1.519e+00,3.960e+00,1.766e-01,-8.099e-03,1.471e-01,4.127e-04
-6.855e-02,-1.464e+00,-1.519e+00,3.962e+00,1.774e-01,-7.131e-03,1.471e-01,4.159e-04
-6.846e-02,-1.466e+00,-1.519e+00,3.963e+00,1.781e-01,-6.039e-03,1.471e-01,4.195e-04
-6.837e-02,-1.467e+00,-1.519e+00,3.965e+00,2.203e-01,7.280e-02,1.431e-01,4.235e-04
-6.827e-02,-1.469e+00,-1.519e+00,3.966e+00,2.202e-01,7.419e-02,1.431e-01,4.281e-04
-6.816e-02,-1.472e+00,-1.518e+00,3.967e+00,2.197e-01,7.549e-02,1.431e-01,4.325e-04
-6.804e-02,-1.474e+00,-1.518e+00,3.969e+00,2.189e-01,7.651e-02,1.431e-01,4.359e-04
-6.793e-02,-1.476e+00,-1.517e+00,3.970e+00,2.211e-01,3.058e-02,1.465e-01,4.381e-04
-6.781e-02,-1.478e+00,-1.516e+00,3.972e+00,2.205e-01,3.090e-02,1.465e-01,4.392e-04
-6.769e-02,-1.480e+00,-1.516e+00,3.973e+00,2.198e-01,3.103e-02,1.465e-01,4.397e-04
-6.756e-02,-1.482e+00,-1.516e+00,3.975e+00,2.191e-01,3.104e-02,1.465e-01,4.397e-04
-6.744e-02,-1.485e+00,-1.515e+00,3.976e+00,2.184e-01,3.096e-02,1.465e-01,4.395e-04
-6.732e-02,-1.487e+00,-1.515e+00,3.978e+00,2.295e-01,1.188e-01,1.471e-01,4.390e-04
-6.719e-02,-1.489e+00,-1.514e+00,3.979e+00,2.288e-01,1.184e-01,1.471e-01,4.379e-04
-6.706e-02,-1.491e+00,-1.513e+00,3.981e+00,2.278e-01,1.176e-01,1.471e-01,4.351e-04
-6.693e-02,-1.494e+00,-1.512e+00,3.982e+00,2.476e-01,7.985e-02,1.230e-01,4.303e-04
-6.679e-02,-1.496e+00,-1.511e+00,3.983e+00,2.455e-01,7.763e-02,1.230e-01,4.231e-04
-6.664e-02,-1.498e+00,-1.510e+00,3.985e+00,1.719e-01,2.821e-02,1.491e-01,4.140e-04
-6.651e-02,-1.501e+00,-1.510e+00,3.986e+00,1.714e-01,2.543e-02,1.491e-01,4.048e-04
-6.640e-02,-1.502e+00,-1.509e+00,3.988e+00,1.718e-01,2.290e-02,1.491e-01,3.963e-04
-6.629e-02,-1.504e+00,-1.509e+00,3.989e+00,1.725e-01,2.042e-02,1.491e-01,3.880e-04
-6.618e-02,-1.506e+00,-1.509e+00,3.991e+00,1.732e-01,2.310e-02,1.491e-01,3.795e-04
-6.608e-02,-1.508e+00,-1.509e+00,3.992e+00,1.739e-01,2.057e-02,1.491e-01,3.710e-04
-6.597e-02,-1.509e+00,-1.508e+00,3.994e+00,1.746e-01,1.799e-02,1.491e-01,3.623e-04
-6.586e-02,-1.511e+00,-1.508e+00,3.995e+00,1.752e-01,1.537e-02,1.491e-01,3.535e-04
-6.575e-02,-1.513e+00,-1.508e+00,3.996e+00,1.759e-01,1.272e-02,1.491e-01,3.446e-04
-6.564e-02,-1.515e+00,-1.508e+00,3.998e+00,1.765e-01,1.005e-02,1.491e-01,3.356e-04
-6.553e-02,-1.516e+00,-1.508e+00,3.999e+00,1.770e-01,7.383e-03,1.491e-01,3.267e-04
-6.542e-02,-1.518e+00,-1.508e+00,4.001e+00,2.013e-01,5.649e-02,1.471e-01,3.178e-04
-6.530e-02,-1.520e+00,-1.507e+00,4.002e+00,2.015e-01,5.366e-02,1.471e-01,3.084e-04
-6.517e-02,-1.522e+00,-1.507e+00,4.004e+00,2.131e-01,7.125e-02,1.465e-01,2.980e-04
-6.504e-02,-1.524e+00,-1.506e+00,4.005e+00,2.127e-01,6.778e-02,1.465e-01,2.865e-04
-6.490e-02,-1.526e+00,-1.506e+00,4.007e+00,2.121e-01,6.394e-02,1.465e-01,2.738e-04
-6.476e-02,-1.528e+00,-1.505e+00,4.008e+00,2.114e-01,5.977e-02,1.465e-01,2.599e-04
-6.462e-02,-1.530e+00,-1.504e+00,4.010e+00,1.811e-01,1.908e-02,1.458e-01,2.452e-04
-6.449e-02,-1.532e+00,-1.504e+00,4.011e+00,1.808e-01,1.468e-02,1.458e-01,2.306e-04
-6.436e-02,-1.534e+00,-1.504e+00,4.013e+00,1.808e-01,1.050e-02,1.458e-01,2.166e-04
-6.424e-02,-1.536e+00,-1.503e+00,4.014e+00,1.809e-01,6.384e-03,1.458e-01,2.029e-04
-6.412e-02,-1.538e+00,-1.503e+00,4.016e+00,2.315e-01,4.890e-02,1.471e-01,1.893e-04
-6.398e-02,-1.540e+00,-1.503e+00,4.017e+00,2.311e-01,4.436e-02,1.471e-01,1.742e-04
-6.383e-02,-1.542e+00,-1.503e+00,4.019e+00,2.301e-01,3.925e-02,1.471e-01,1.573e-04
-6.367e-02,-1.544e+00,-1.502e+00,4.020e+00,2.348e-01,-2.307e-02,1.465e-01,1.396e-04
-6.351e-02,-1.547e+00,-1.502e+00,4.021e+00,2.334e-01,-2.861e-02,1.465e-01,1.213e-04
-6.335e-02,-1.549e+00,-1.502e+00,4.023e+00,2.320e-01,-3.402e-02,1.465e-01,1.036e-04
-6.319e-02,-1.551e+00,-1.503e+00,4.024e+00,2.306e-01,-3.912e-02,1.465e-01,8.686e-05
-6.304e-02,-1.554e+00,-1.503e+00,4.026e+00,1.937e-01,-2.831e-02,1.471e-01,7.148e-05
-6.289e-02,-1.556e+00,-1.503e+00,4.027e+00,1.928e-01,-3.229e-02,1.471e-01,5.840e-05
-6.275e-02,-1.558e+00,-1.504e+00,4.029e+00,-3.366e-03,-7.705e-02,1.498e-01,4.733e-05
-6.268e-02,-1.559e+00,-1.504e+00,4.030e+00,-1.082e-03,-7.861e-02,1.498e-01,4.163e-05
-6.266e-02,-1.559e+00,-1.505e+00,4.032e+00,3.607e-03,-7.877e-02,1.498e-01,4.020e-05
-6.265e-02,-1.559e+00,-1.505e+00,4.033e+00,8.937e-03,-7.867e-02,1.498e-01,3.981e-05
-6.264e-02,-1.560e+00,-1.506e+00,4.035e+00,1.952e-01,-7.861e-02,1.491e-01,3.959e-05
-6.259e-02,-1.560e+00,-1.507e+00,4.036e+00,1.982e-01,-7.905e-02,1.491e-01,3.803e-05
-6.248e-02,-1.562e+00,-1.508e+00,4.038e+00,1.989e-01,-7.953e-02,1.491e-01,3.645e-05
-6.237e-02,-1.564e+00,-1.509e+00,4.039e+00,1.989e-01,-7.952e-02,1.491e-01,3.646e-05
-6.225e-02,-1.566e+00,-1.509e+00,4.041e+00,1.986e-01,-7.894e-02,1.491e-01,3.841e-05
-6.212e-02,-1.568e+00,-1.510e+00,4.042e+00,1.982e-01,-7.775e-02,1.491e-01,4.237e-05
-6.201e-02,-1.570e+00,-1.511e+00,4.044e+00,1.918e-01,6.842e-03,1.491e-01,4.833e-05
-6.189e-02,-1.572e+00,-1.511e+00,4.045e+00,1.915e-01,9.112e-03,1.491e-01,5.591e-05
-6.177e-02,-1.574e+00,-1.512e+00,4.047e+00,1.913e-01,1.160e-02,1.491e-01,6.419e-05
-6.166e-02,-1.576e+00,-1.511e+00,4.048e+00,1.910e-01,1.418e-02,1.491e-01,7.283e-05
-6.155e-02,-1.578e+00,-1.511e+00,4.050e+00,1.908e-01,1.684e-02,1.491e-01,8.167e-05
-6.143e-02,-1.580e+00,-1.511e+00,4.051e+00,2.380e-01,8.163e-02,1.471e-01,9.065e-05
-6.131e-02,-1.582e+00,-1.511e+00,4.053e+00,2.371e-01,8.457e-02,1.471e-01,1.005e-04
-6.117e-02,-1.584e+00,-1.510e+00,4.054e+00,2.356e-01,8.750e-02,1.471e-01,1.103e-04
-6.102e-02,-1.586e+00,-1.509e+00,4.056e+00,2.399e-01,1.056e-01,1.478e-01,1.192e-04
-6.088e-02,-1.589e+00,-1.508e+00,4.057e+00,2.382e-01,1.078e-01,1.478e-01,1.267e-04
-6.073e-02,-1.591e+00,-1.507e+00,4.059e+00,2.364e-01,1.095e-01,1.478e-01,1.324e-04
-6.057e-02,-1.593e+00,-1.506e+00,4.060e+00,2.347e-01,1.106e-01,1.478e-01,1.363e-04
-6.042e-02,-1.596e+00,-1.505e+00,4.062e+00,2.537e-01,8.521e-02,1.371e-01,1.382e-04
-6.026e-02,-1.598e+00,-1.504e+00,4.063e+00,2.514e-01,8.509e-02,1.371e-01,1.383e-04
-6.009e-02,-1.601e+00,-1.503e+00,4.064e+00,2.222e-01,7.410e-02,1.485e-01,1.367e-04
-5.993e-02,-1.603e+00,-1.502e+00,4.066e+00,1.819e-01,6.632e-04,1.485e-01,1.339e-04
-5.978e-02,-1.605e+00,-1.502e+00,4.067e+00,1.809e-01,-4.266e-04,1.485e-01,1.305e-04
-5.965e-02,-1.607e+00,-1.502e+00,4.069e+00,1.806e-01,-1.394e-03,1.485e-01,1.274e-04
-5.953e-02,-1.609e+00,-1.502e+00,4.070e+00,1.804e-01,-2.235e-03,1.485e-01,1.247e-04
-5.940e-02,-1.611e+00,-1.502e+00,4.072e+00,1.803e-01,-2.951e-03,1.485e-01,1.224e-04
-5.928e-02,-1.613e+00,-1.502e+00,4.073e+00,1.802e-01,-3.540e-03,1.485e-01,1.205e-04
-5.915e-02,-1.614e+00,-1.502e+00,4.075e+00,1.801e-01,-3.996e-03,1.485e-01,1.190e-04
-5.903e-02,-1.616e+00,-1.502e+00,4.076e+00,1.799e-01,-4.317e-03,1.485e-01,1.180e-04
-5.890e-02,-1.618e+00,-1.502e+00,4.078e+00,1.680e-01,-1.485e-02,1.485e-01,1.174e-04
-5.878e-02,-1.620e+00,-1.502e+00,4.079e+00,-4.552e-02,2.653e-02,1.505e-01,1.174e-04
-5.873e-02,-1.621e+00,-1.502e+00,4.081e+00,-4.260e-02,2.682e-02,1.505e-01,1.175e-04
-5.873e-02,-1.620e+00,-1.502e+00,4.082e+00,-3.708e-02,2.720e-02,1.505e-01,1.175e-04
-5.875e-02,-1.620e+00,-1.502e+00,4.084e+00,-3.086e-02,2.749e-02,1.505e-01,1.176e-04
-5.877e-02,-1.620e+00,-1.501e+00,4.085e+00,-2.458e-02,2.766e-02,1.505e-01,1.177e-04
-5.879e-02,-1.620e+00,-1.501e+00,4.087e+00,-1.841e-02,2.768e-02,1.505e-01,1.179e-04
-5.881e-02,-1.619e+00,-1.501e+00,4.088e+00,1.922e-01,-7.076e-02,1.485e-01,1.182e-04
-5.876e-02,-1.620e+00,-1.501e+00,4.090e+00,1.954e-01,-7.116e-02,1.485e-01,1.174e-04
-5.865e-02,-1.622e+00,-1.501e+00,4.091e+00,1.959e-01,-7.150e-02,1.485e-01,1.164e-04
-5.852e-02,-1.623e+00,-1.502e+00,4.093e+00,1.955e-01,-7.139e-02,1.485e-01,1.167e-04
-5.839e-02,-1.625e+00,-1.503e+00,4.094e+00,2.127e-01,5.865e-02,1.498e-01,1.188e-04
-5.826e-02,-1.627e+00,-1.503e+00,4.096e+00,2.119e-01,5.982e-02,1.498e-01,1.225e-04
-5.811e-02,-1.629e+00,-1.503e+00,4.097e+00,1.930e-01,-6.829e-02,1.485e-01,1.266e-04
-5.797e-02,-1.631e+00,-1.503e+00,4.099e+00,2.098e-01,6.232e-02,1.498e-01,1.305e-04
-5.783e-02,-1.633e+00,-1.502e+00,4.100e+00,1.674e-01,-6.045e-02,1.485e-01,1.352e-04
-5.770e-02,-1.635e+00,-1.503e+00,4.102e+00,1.668e-01,-5.903e-02,1.485e-01,1.398e-04
-5.759e-02,-1.637e+00,-1.503e+00,4.103e+00,2.082e-01,7.191e-02,1.485e-01,1.450e-04
-5.746e-02,-1.639e+00,-1.503e+00,4.105e+00,2.077e-01,7.388e-02,1.485e-01,1.515e-04
-5.732e-02,-1.641e+00,-1.502e+00,4.106e+00,2.423e-01,2.425e-02,1.478e-01,1.585e-04
-5.717e-02,-1.643e+00,-1.502e+00,4.107e+00,2.407e-01,2.641e-02,1.478e-01,1.655e-04
-5.701e-02,-1.646e+00,-1.502e+00,4.109e+00,2.387e-01,2.866e-02,1.478e-01,1.729e-04
-5.684e-02,-1.648e+00,-1.501e+00,4.110e+00,2.366e-01,3.094e-02,1.478e-01,1.804e-04
-5.668e-02,-1.650e+00,-1.501e+00,4.112e+00,2.167e-01,5.391e-02,1.478e-01,1.880e-04
-5.652e-02,-1.653e+00,-1.501e+00,4.113e+00,2.297e-01,-2.156e-02,1.425e-01,1.952e-04
-5.636e-02,-1.655e+00,-1.500e+00,4.115e+00,2.277e-01,-1.947e-02,1.425e-01,2.023e-04
-5.620e-02,-1.657e+00,-1.501e+00,4.116e+00,2.257e-01,-1.717e-02,1.425e-01,2.101e-04
-5.604e-02,-1.659e+00,-1.501e+00,4.118e+00,2.236e-01,-1.460e-02,1.425e-01,2.189e-04
-5.588e-02,-1.662e+00,-1.501e+00,4.119e+00,1.742e-01,-2.209e-02,1.485e-01,2.288e-04
-5.574e-02,-1.664e+00,-1.501e+00,4.121e+00,1.642e-01,6.685e-03,1.485e-01,2.386e-04
-5.561e-02,-1.666e+00,-1.501e+00,4.122e+00,1.638e-01,9.492e-03,1.485e-01,2.481e-04
-5.550e-02,-1.667e+00,-1.501e+00,4.124e+00,1.637e-01,1.229e-02,1.485e-01,2.574e-04
-5.538e-02,-1.669e+00,-1.501e+00,4.125e+00,1.637e-01,1.513e-02,1.485e-01,2.669e-04
-5.527e-02,-1.670e+00,-1.501e+00,4.127e+00,1.637e-01,1.802e-02,1.485e-01,2.765e-04
-5.515e-02,-1.672e+00,-1.501e+00,4.128e+00,1.637e-01,2.095e-02,1.485e-01,2.863e-04
-5.504e-02,-1.674e+00,-1.501e+00,4.130e+00,1.637e-01,2.393e-02,1.485e-01,2.962e-04
-5.492e-02,-1.675e+00,-1.500e+00,4.131e+00,1.637e-01,2.692e-02,1.485e-01,3.062e-04
-5.480e-02,-1.677e+00,-1.500e+00,4.132e+00,1.636e-01,2.992e-02,1.485e-01,3.162e-04
-5.469e-02,-1.679e+00,-1.500e+00,4.134e+00,1.992e-01,1.054e-01,1.478e-01,3.262e-04
-5.456e-02,-1.680e+00,-1.499e+00,4.135e+00,1.987e-01,1.085e-01,1.478e-01,3.369e-04
-5.442e-02,-1.682e+00,-1.498e+00,4.137e+00,1.621e-01,1.375e-01,1.485e-01,3.474e-04
-5.429e-02,-1.684e+00,-1.497e+00,4.138e+00,1.615e-01,1.400e-01,1.485e-01,3.560e-04
-5.416e-02,-1.686e+00,-1.496e+00,4.140e+00,1.821e-01,7.308e-03,1.478e-01,3.622e-04
-5.403e-02,-1.688e+00,-1.495e+00,4.141e+00,1.817e-01,8.730e-03,1.478e-01,3.670e-04
-5.390e-02,-1.689e+00,-1.495e+00,4.143e+00,1.811e-01,1.007e-02,1.478e-01,3.717e-04
-5.376e-02,-1.691e+00,-1.494e+00,4.144e+00,1.805e-01,1.145e-02,1.478e-01,3.765e-04
-5.362e-02,-1.693e+00,-1.494e+00,4.146e+00,1.798e-01,5.950e-02,1.478e-01,3.816e-04
-5.348e-02,-1.695e+00,-1.494e+00,4.147e+00,1.792e-01,6.102e-02,1.478e-01,3.869e-04
-5.334e-02,-1.697e+00,-1.494e+00,4.149e+00,1.785e-01,6.245e-02,1.478e-01,3.919e-04
-5.320e-02,-1.698e+00,-1.493e+00,4.150e+00,1.779e-01,6.373e-02,1.478e-01,3.964e-04
-5.306e-02,-1.700e+00,-1.492e+00,4.152e+00,1.773e-01,6.484e-02,1.478e-01,4.003e-04
-5.292e-02,-1.702e+00,-1.492e+00,4.153e+00,2.122e-01,2.314e-01,1.471e-01,4.037e-04
-5.277e-02,-1.704e+00,-1.490e+00,4.155e+00,2.111e-01,2.320e-01,1.471e-01,4.061e-04
-5.260e-02,-1.706e+00,-1.488e+00,4.156e+00,2.245e-01,1.437e-01,1.478e-01,4.059e-04
-5.242e-02,-1.708e+00,-1.486e+00,4.158e+00,2.227e-01,1.423e-01,1.478e-01,4.020e-04
-5.223e-02,-1.710e+00,-1.485e+00,4.159e+00,2.207e-01,1.400e-01,1.478e-01,3.951e-04
-5.204e-02,-1.713e+00,-1.483e+00,4.161e+00,2.187e-01,1.368e-01,1.478e-01,3.858e-04
-5.185e-02,-1.715e+00,-1.482e+00,4.162e+00,2.168e-01,1.330e-01,1.478e-01,3.742e-04
-5.165e-02,-1.717e+00,-1.481e+00,4.164e+00,2.148e-01,1.285e-01,1.478e-01,3.606e-04
-5.146e-02,-1.719e+00,-1.479e+00,4.165e+00,1.863e-01,9.242e-02,1.478e-01,3.450e-04
-5.127e-02,-1.721e+00,-1.478e+00,4.166e+00,1.670e-01,7.680e-02,1.485e-01,3.285e-04
-5.110e-02,-1.723e+00,-1.477e+00,4.168e+00,1.750e-01,3.036e-02,1.478e-01,3.125e-04
-5.093e-02,-1.725e+00,-1.477e+00,4.169e+00,1.743e-01,2.533e-02,1.478e-01,2.963e-04
-5.077e-02,-1.726e+00,-1.476e+00,4.171e+00,1.737e-01,2.024e-02,1.478e-01,2.800e-04
-5.060e-02,-1.728e+00,-1.476e+00,4.172e+00,1.730e-01,1.516e-02,1.478e-01,2.637e-04
-5.044e-02,-1.730e+00,-1.476e+00,4.174e+00,1.219e-01,-3.643e-02,1.478e-01,2.476e-04
-5.029e-02,-1.731e+00,-1.476e+00,4.175e+00,1.219e-01,-4.058e-02,1.478e-01,2.339e-04
-5.017e-02,-1.733e+00,-1.476e+00,4.177e+00,1.225e-01,-4.383e-02,1.478e-01,2.227e-04
-5.005e-02,-1.734e+00,-1.476e+00,4.178e+00,1.233e-01,-4.666e-02,1.478e-01,2.128e-04
-4.993e-02,-1.735e+00,-1.477e+00,4.180e+00,1.241e-01,-4.920e-02,1.478e-01,2.037e-04
-4.982e-02,-1.736e+00,-1.477e+00,4.181e+00,1.249e-01,-5.149e-02,1.478e-01,1.956e-04
-4.970e-02,-1.738e+00,-1.478e+00,4.183e+00,1.257e-01,-5.353e-02,1.478e-01,1.883e-04
-4.958e-02,-1.739e+00,-1.478e+00,4.184e+00,1.739e-01,-3.546e-03,1.471e-01,1.819e-04
-4.945e-02,-1.740e+00,-1.479e+00,4.186e+00,1.739e-01,-5.458e-03,1.471e-01,1.756e-04
-4.930e-02,-1.742e+00,-1.479e+00,4.187e+00,1.912e-01,1.115e-01,1.478e-01,1.693e-04
-4.913e-02,-1.744e+00,-1.478e+00,4.189e+00,1.280e-01,6.797e-02,1.491e-01,1.630e-04
-4.898e-02,-1.745e+00,-1.478e+00,4.190e+00,6.241e-02,-2.198e-02,1.491e-01,1.568e-04
-4.888e-02,-1.747e+00,-1.477e+00,4.192e+00,6.356e-02,-2.309e-02,1.491e-01,1.523e-04
-4.881e-02,-1.747e+00,-1.477e+00,4.193e+00,1.576e-01,-1.219e-01,1.471e-01,1.492e-04
-4.871e-02,-1.748e+00,-1.478e+00,4.195e+00,1.677e-01,5.837e-02,1.491e-01,1.454e-04
-4.857e-02,-1.750e+00,-1.478e+00,4.196e+00,1.677e-01,5.719e-02,1.491e-01,1.415e-04
-4.842e-02,-1.751e+00,-1.478e+00,4.198e+00,1.673e-01,5.590e-02,1.491e-01,1.377e-04
-4.827e-02,-1.753e+00,-1.477e+00,4.199e+00,1.193e-01,-8.523e-02,1.478e-01,1.336e-04
-4.813e-02,-1.755e+00,-1.478e+00,4.201e+00,1.192e-01,-8.634e-02,1.478e-01,1.300e-04
-4.801e-02,-1.756e+00,-1.478e+00,4.202e+00,1.791e-01,1.149e-01,1.491e-01,1.278e-04
-4.787e-02,-1.757e+00,-1.478e+00,4.204e+00,1.790e-01,1.145e-01,1.491e-01,1.263e-04
-4.772e-02,-1.759e+00,-1.477e+00,4.205e+00,1.190e-01,-8.818e-02,1.478e-01,1.244e-04
-4.757e-02,-1.760e+00,-1.477e+00,4.206e+00,1.188e-01,-8.892e-02,1.478e-01,1.222e-04
-4.745e-02,-1.762e+00,-1.478e+00,4.208e+00,1.192e-01,-8.918e-02,1.478e-01,1.211e-04
-4.734e-02,-1.763e+00,-1.478e+00,4.209e+00,2.088e-01,1.128e-01,1.478e-01,1.213e-04
-4.720e-02,-1.765e+00,-1.478e+00,4.211e+00,2.084e-01,1.132e-01,1.478e-01,1.228e-04
-4.702e-02,-1.766e+00,-1.478e+00,4.212e+00,1.920e-01,6.671e-02,1.485e-01,1.246e-04
-4.683e-02,-1.768e+00,-1.477e+00,4.214e+00,1.903e-01,6.655e-02,1.485e-01,1.257e-04
-4.665e-02,-1.770e+00,-1.476e+00,4.215e+00,1.888e-01,6.622e-02,1.485e-01,1.262e-04
-4.647e-02,-1.772e+00,-1.475e+00,4.217e+00,1.873e-01,6.575e-02,1.485e-01,1.263e-04
-4.629e-02,-1.774e+00,-1.475e+00,4.218e+00,1.800e-01,3.042e-03,1.478e-01,1.260e-04
-4.611e-02,-1.776e+00,-1.474e+00,4.220e+00,1.579e-01,-1.831e-02,1.465e-01,1.255e-04
-4.594e-02,-1.778e+00,-1.474e+00,4.221e+00,1.569e-01,-1.873e-02,1.465e-01,1.254e-04
-4.579e-02,-1.779e+00,-1.474e+00,4.223e+00,1.562e-01,-1.883e-02,1.465e-01,1.261e-04
-4.563e-02,-1.781e+00,-1.475e+00,4.224e+00,1.556e-01,-1.864e-02,1.465e-01,1.277e-04
-4.548e-02,-1.782e+00,-1.475e+00,4.226e+00,1.550e-01,-1.817e-02,1.465e-01,1.302e-04
-4.533e-02,-1.784e+00,-1.475e+00,4.227e+00,1.959e-01,7.055e-02,1.478e-01,1.336e-04
-4.517e-02,-1.786e+00,-1.475e+00,4.229e+00,1.741e-01,4.179e-03,1.478e-01,1.382e-04
-4.499e-02,-1.788e+00,-1.474e+00,4.230e+00,1.729e-01,5.128e-03,1.478e-01,1.433e-04
-4.483e-02,-1.789e+00,-1.474e+00,4.232e+00,1.717e-01,6.228e-03,1.478e-01,1.489e-04
-4.466e-02,-1.791e+00,-1.474e+00,4.233e+00,1.706e-01,7.513e-03,1.478e-01,1.550e-04
-4.449e-02,-1.793e+00,-1.474e+00,4.235e+00,1.696e-01,8.988e-03,1.478e-01,1.618e-04
-4.433e-02,-1.794e+00,-1.474e+00,4.236e+00,1.685e-01,1.065e-02,1.478e-01,1.693e-04
-4.416e-02,-1.796e+00,-1.474e+00,4.237e+00,1.349e-01,2.284e-02,1.491e-01,1.774e-04
-4.401e-02,-1.798e+00,-1.474e+00,4.239e+00,1.343e-01,2.485e-02,1.491e-01,1.853e-04
-4.388e-02,-1.799e+00,-1.474e+00,4.240e+00,1.342e-01,2.693e-02,1.491e-01,1.929e-04
-4.374e-02,-1.800e+00,-1.473e+00,4.242e+00,1.342e-01,2.908e-02,1.491e-01,2.005e-04
-4.361e-02,-1.802e+00,-1.473e+00,4.243e+00,1.342e-01,3.127e-02,1.491e-01,2.081e-04
-4.348e-02,-1.803e+00,-1.473e+00,4.245e+00,1.401e-01,2.315e-02,1.478e-01,2.160e-04
-4.335e-02,-1.805e+00,-1.473e+00,4.246e+00,1.608e-01,1.082e-01,1.491e-01,2.241e-04
-4.320e-02,-1.806e+00,-1.472e+00,4.248e+00,1.604e-01,1.105e-01,1.491e-01,2.329e-04
-4.304e-02,-1.808e+00,-1.471e+00,4.249e+00,1.716e-01,3.507e-02,1.485e-01,2.418e-04
-4.288e-02,-1.809e+00,-1.470e+00,4.251e+00,1.706e-01,3.701e-02,1.485e-01,2.504e-04
-4.271e-02,-1.811e+00,-1.470e+00,4.252e+00,1.695e-01,3.889e-02,1.485e-01,2.592e-04
-4.254e-02,-1.813e+00,-1.469e+00,4.254e+00,1.684e-01,4.078e-02,1.485e-01,2.681e-04
-4.237e-02,-1.814e+00,-1.469e+00,4.255e+00,1.673e-01,4.272e-02,1.485e-01,2.774e-04
-4.219e-02,-1.816e+00,-1.469e+00,4.257e+00,1.661e-01,4.470e-02,1.485e-01,2.868e-04
-4.202e-02,-1.818e+00,-1.468e+00,4.258e+00,1.562e-01,1.192e-01,1.491e-01,2.963e-04
-4.185e-02,-1.819e+00,-1.467e+00,4.260e+00,1.552e-01,1.212e-01,1.491e-01,3.057e-04
-4.169e-02,-1.821e+00,-1.466e+00,4.261e+00,1.544e-01,1.230e-01,1.491e-01,3.141e-04
-4.153e-02,-1.822e+00,-1.465e+00,4.263e+00,1.536e-01,1.245e-01,1.491e-01,3.215e-04
-4.136e-02,-1.824e+00,-1.464e+00,4.264e+00,1.529e-01,1.256e-01,1.491e-01,3.277e-04
-4.120e-02,-1.825e+00,-1.463e+00,4.266e+00,-1.651e-01,6.952e-02,1.518e-01,3.329e-04
-4.118e-02,-1.826e+00,-1.462e+00,4.267e+00,-1.618e-01,7.186e-02,1.518e-01,3.336e-04
-4.129e-02,-1.825e+00,-1.461e+00,4.269e+00,-1.546e-01,7.586e-02,1.518e-01,3.321e-04
-4.145e-02,-1.823e+00,-1.460e+00,4.270e+00,1.709e-01,1.371e-01,1.491e-01,3.318e-04
-4.147e-02,-1.823e+00,-1.459e+00,4.272e+00,1.782e-01,1.495e-01,1.465e-01,3.317e-04
-4.134e-02,-1.824e+00,-1.458e+00,4.273e+00,1.487e-01,2.005e-01,1.491e-01,3.294e-04
-4.117e-02,-1.826e+00,-1.456e+00,4.275e+00,1.481e-01,1.989e-01,1.491e-01,3.250e-04
-4.100e-02,-1.827e+00,-1.454e+00,4.276e+00,1.830e-01,2.121e-01,1.478e-01,3.188e-04
-4.080e-02,-1.829e+00,-1.452e+00,4.278e+00,1.611e-01,2.236e-02,1.478e-01,3.097e-04
-4.060e-02,-1.830e+00,-1.451e+00,4.279e+00,1.598e-01,1.816e-02,1.478e-01,2.983e-04
-4.041e-02,-1.832e+00,-1.450e+00,4.281e+00,1.587e-01,1.400e-02,1.478e-01,2.869e-04
-4.021e-02,-1.834e+00,-1.450e+00,4.282e+00,1.576e-01,1.000e-02,1.478e-01,2.761e-04
-4.002e-02,-1.835e+00,-1.450e+00,4.284e+00,1.565e-01,6.221e-03,1.478e-01,2.660e-04
-3.983e-02,-1.837e+00,-1.450e+00,4.285e+00,1.466e-01,5.443e-02,1.491e-01,2.567e-04
-3.965e-02,-1.838e+00,-1.449e+00,4.287e+00,1.457e-01,5.126e-02,1.491e-01,2.485e-04
-3.947e-02,-1.840e+00,-1.449e+00,4.288e+00,1.450e-01,4.831e-02,1.491e-01,2.408e-04
-3.929e-02,-1.841e+00,-1.448e+00,4.290e+00,1.443e-01,4.546e-02,1.491e-01,2.334e-04
-3.911e-02,-1.843e+00,-1.448e+00,4.291e+00,1.436e-01,4.268e-02,1.491e-01,2.262e-04
-3.893e-02,-1.844e+00,-1.448e+00,4.293e+00,1.430e-01,3.996e-02,1.491e-01,2.192e-04
-3.875e-02,-1.845e+00,-1.447e+00,4.294e+00,-4.155e-02,1.661e-02,1.505e-01,2.126e-04
-3.867e-02,-1.846e+00,-1.447e+00,4.296e+00,-3.985e-02,1.672e-02,1.505e-01,2.096e-04
-3.868e-02,-1.846e+00,-1.447e+00,4.297e+00,-3.593e-02,1.930e-02,1.505e-01,2.100e-04
-3.872e-02,-1.846e+00,-1.446e+00,4.299e+00,1.613e-01,3.274e-02,1.485e-01,2.114e-04
-3.866e-02,-1.846e+00,-1.446e+00,4.300e+00,1.635e-01,3.308e-02,1.485e-01,2.089e-04
-3.850e-02,-1.848e+00,-1.446e+00,4.302e+00,1.632e-01,3.086e-02,1.485e-01,2.024e-04
-3.831e-02,-1.849e+00,-1.446e+00,4.303e+00,1.622e-01,2.796e-02,1.485e-01,1.951e-04
-3.811e-02,-1.851e+00,-1.445e+00,4.305e+00,1.609e-01,2.498e-02,1.485e-01,1.882e-04
-3.790e-02,-1.852e+00,-1.445e+00,4.306e+00,1.597e-01,2.212e-02,1.485e-01,1.819e-04
-3.770e-02,-1.854e+00,-1.445e+00,4.307e+00,1.643e-01,4.015e-02,1.485e-01,1.763e-04
-3.750e-02,-1.855e+00,-1.444e+00,4.309e+00,1.630e-01,3.761e-02,1.485e-01,1.715e-04
-3.729e-02,-1.857e+00,-1.444e+00,4.310e+00,1.616e-01,3.519e-02,1.485e-01,1.674e-04
-3.709e-02,-1.859e+00,-1.444e+00,4.312e+00,1.602e-01,3.292e-02,1.485e-01,1.639e-04
-3.688e-02,-1.860e+00,-1.443e+00,4.313e+00,1.588e-01,3.083e-02,1.485e-01,1.612e-04
-3.668e-02,-1.862e+00,-1.443e+00,4.315e+00,1.427e-01,3.411e-02,1.485e-01,1.592e-04
-3.648e-02,-1.863e+00,-1.443e+00,4.316e+00,1.415e-01,3.257e-02,1.485e-01,1.580e-04
-3.629e-02,-1.865e+00,-1.442e+00,4.318e+00,1.406e-01,3.138e-02,1.485e-01,1.575e-04
-3.611e-02,-1.866e+00,-1.442e+00,4.319e+00,-2.902e-01,1.486e-02,1.505e-01,1.576e-04
-3.615e-02,-1.866e+00,-1.442e+00,4.321e+00,-2.859e-01,1.837e-02,1.505e-01,1.576e-04
-3.640e-02,-1.864e+00,-1.442e+00,4.322e+00,1.534e-01,4.112e-02,1.485e-01,1.587e-04
-3.649e-02,-1.863e+00,-1.442e+00,4.324e+00,1.381e-01,8.533e-03,1.485e-01,1.596e-04
-3.638e-02,-1.864e+00,-1.441e+00,4.325e+00,1.391e-01,8.614e-03,1.485e-01,1.584e-04
-3.623e-02,-1.865e+00,-1.441e+00,4.327e+00,1.566e-01,4.412e-02,1.491e-01,1.569e-04
-3.604e-02,-1.867e+00,-1.441e+00,4.328e+00,1.558e-01,4.318e-02,1.491e-01,1.559e-04
-3.585e-02,-1.868e+00,-1.441e+00,4.330e+00,1.546e-01,4.218e-02,1.491e-01,1.555e-04
-3.565e-02,-1.870e+00,-1.440e+00,4.331e+00,1.711e-01,4.127e-02,1.478e-01,1.558e-04
-3.543e-02,-1.871e+00,-1.440e+00,4.333e+00,1.696e-01,4.033e-02,1.478e-01,1.568e-04
-3.521e-02,-1.873e+00,-1.439e+00,4.334e+00,1.679e-01,3.944e-02,1.478e-01,1.587e-04
-3.499e-02,-1.875e+00,-1.439e+00,4.336e+00,1.661e-01,3.871e-02,1.478e-01,1.615e-04
-3.477e-02,-1.876e+00,-1.439e+00,4.337e+00,1.643e-01,3.819e-02,1.478e-01,1.652e-04
-3.455e-02,-1.878e+00,-1.438e+00,4.339e+00,1.537e-01,9.480e-02,1.491e-01,1.699e-04
-3.434e-02,-1.880e+00,-1.438e+00,4.340e+00,1.522e-01,9.476e-02,1.491e-01,1.752e-04
-3.413e-02,-1.881e+00,-1.437e+00,4.342e+00,1.508e-01,9.480e-02,1.491e-01,1.807e-04
-3.393e-02,-1.883e+00,-1.436e+00,4.343e+00,1.495e-01,9.484e-02,1.491e-01,1.862e-04
-3.372e-02,-1.884e+00,-1.435e+00,4.345e+00,1.482e-01,9.483e-02,1.491e-01,1.916e-04
-3.352e-02,-1.886e+00,-1.434e+00,4.346e+00,-2.534e-01,5.338e-02,1.518e-01,1.971e-04
-3.355e-02,-1.886e+00,-1.433e+00,4.348e+00,1.508e-01,1.139e-01,1.478e-01,1.966e-04
-3.357e-02,-1.885e+00,-1.432e+00,4.349e+00,1.544e-01,1.170e-01,1.478e-01,1.962e-04
-3.342e-02,-1.886e+00,-1.431e+00,4.351e+00,1.574e-01,1.173e-01,1.491e-01,1.978e-04
-3.323e-02,-1.888e+00,-1.430e+00,4.352e+00,1.564e-01,1.166e-01,1.491e-01,1.995e-04
-3.301e-02,-1.889e+00,-1.429e+00,4.354e+00,1.550e-01,1.154e-01,1.491e-01,2.012e-04
-3.279e-02,-1.891e+00,-1.428e+00,4.355e+00,1.506e-01,2.076e-02,1.471e-01,2.027e-04
-3.257e-02,-1.892e+00,-1.427e+00,4.357e+00,1.313e-01,5.546e-02,1.485e-01,2.043e-04
-3.237e-02,-1.894e+00,-1.426e+00,4.358e+00,1.301e-01,5.437e-02,1.485e-01,2.065e-04
-3.217e-02,-1.895e+00,-1.426e+00,4.360e+00,1.292e-01,5.367e-02,1.485e-01,2.092e-04
-3.198e-02,-1.896e+00,-1.425e+00,4.361e+00,1.283e-01,5.317e-02,1.485e-01,2.124e-04
-3.179e-02,-1.898e+00,-1.425e+00,4.363e+00,1.275e-01,5.283e-02,1.485e-01,2.161e-04
-3.161e-02,-1.899e+00,-1.424e+00,4.364e+00,1.267e-01,5.263e-02,1.485e-01,2.204e-04
-3.142e-02,-1.900e+00,-1.424e+00,4.365e+00,1.319e-01,5.257e-02,1.485e-01,2.253e-04
-3.123e-02,-1.902e+00,-1.423e+00,4.367e+00,1.311e-01,5.258e-02,1.485e-01,2.309e-04
-3.103e-02,-1.903e+00,-1.423e+00,4.368e+00,1.302e-01,5.267e-02,1.485e-01,2.372e-04
-3.084e-02,-1.904e+00,-1.422e+00,4.370e+00,1.293e-01,5.289e-02,1.485e-01,2.442e-04
-3.065e-02,-1.905e+00,-1.422e+00,4.371e+00,1.284e-01,5.327e-02,1.485e-01,2.520e-04
-3.046e-02,-1.907e+00,-1.421e+00,4.373e+00,-2.639e-01,-2.382e-02,1.518e-01,2.605e-04
-3.051e-02,-1.906e+00,-1.421e+00,4.374e+00,-2.124e-01,7.440e-02,1.525e-01,2.582e-04
-3.077e-02,-1.905e+00,-1.420e+00,4.376e+00,1.399e-01,6.701e-02,1.485e-01,2.489e-04
-3.085e-02,-1.904e+00,-1.420e+00,4.377e+00,1.296e-01,1.026e-01,1.485e-01,2.467e-04
-3.073e-02,-1.905e+00,-1.419e+00,4.379e+00,1.302e-01,1.038e-01,1.485e-01,2.492e-04
-3.056e-02,-1.906e+00,-1.418e+00,4.380e+00,1.297e-01,1.039e-01,1.485e-01,2.529e-04
-3.036e-02,-1.907e+00,-1.417e+00,4.382e+00,1.586e-01,1.193e-01,1.478e-01,2.571e-04
-3.015e-02,-1.909e+00,-1.416e+00,4.383e+00,1.572e-01,1.187e-01,1.478e-01,2.619e-04
-2.991e-02,-1.910e+00,-1.415e+00,4.385e+00,1.555e-01,1.177e-01,1.478e-01,2.674e-04
-2.967e-02,-1.912e+00,-1.414e+00,4.386e+00,1.537e-01,1.166e-01,1.478e-01,2.734e-04
-2.943e-02,-1.913e+00,-1.412e+00,4.388e+00,1.104e-01,7.911e-02,1.491e-01,2.798e-04
-2.921e-02,-1.915e+00,-1.411e+00,4.389e+00,1.092e-01,7.851e-02,1.491e-01,2.859e-04
-2.902e-02,-1.916e+00,-1.411e+00,4.391e+00,1.086e-01,7.855e-02,1.491e-01,2.915e-04
-2.884e-02,-1.917e+00,-1.410e+00,4.392e+00,1.081e-01,7.883e-02,1.491e-01,2.972e-04
-2.867e-02,-1.918e+00,-1.409e+00,4.394e+00,1.076e-01,7.923e-02,1.491e-01,3.032e-04
-2.849e-02,-1.919e+00,-1.408e+00,4.395e+00,1.072e-01,7.973e-02,1.491e-01,3.094e-04
-2.832e-02,-1.920e+00,-1.407e+00,4.397e+00,1.275e-01,1.579e-01,1.478e-01,3.161e-04
-2.813e-02,-1.921e+00,-1.406e+00,4.398e+00,1.268e-01,1.582e-01,1.478e-01,3.235e-04
-2.792e-02,-1.922e+00,-1.405e+00,4.400e+00,1.259e-01,1.581e-01,1.478e-01,3.315e-04
-2.771e-02,-1.924e+00,-1.403e+00,4.401e+00,2.105e-02,1.281e-02,1.485e-01,3.395e-04
-2.758e-02,-1.924e+00,-1.402e+00,4.403e+00,1.222e-01,1.021e-01,1.485e-01,3.447e-04
-2.744e-02,-1.925e+00,-1.402e+00,4.404e+00,1.224e-01,1.034e-01,1.485e-01,3.500e-04
-2.725e-02,-1.926e+00,-1.401e+00,4.406e+00,1.159e-01,5.705e-02,1.485e-01,3.574e-04
-2.705e-02,-1.927e+00,-1.400e+00,4.407e+00,4.103e-02,1.566e-02,1.485e-01,3.657e-04
-2.691e-02,-1.928e+00,-1.399e+00,4.409e+00,4.119e-02,1.708e-02,1.485e-01,3.724e-04
-2.682e-02,-1.929e+00,-1.399e+00,4.410e+00,4.225e-02,1.981e-02,1.485e-01,3.769e-04
-2.674e-02,-1.929e+00,-1.399e+00,4.412e+00,4.356e-02,2.291e-02,1.485e-01,3.809e-04
-2.666e-02,-1.930e+00,-1.399e+00,4.413e+00,4.491e-02,2.609e-02,1.485e-01,3.849e-04
-2.659e-02,-1.930e+00,-1.398e+00,4.415e+00,4.623e-02,2.927e-02,1.485e-01,3.891e-04
-2.651e-02,-1.931e+00,-1.398e+00,4.416e+00,4.751e-02,3.243e-02,1.485e-01,3.936e-04
-2.643e-02,-1.931e+00,-1.398e+00,4.418e+00,4.875e-02,3.556e-02,1.485e-01,3.983e-04
-2.635e-02,-1.932e+00,-1.397e+00,4.419e+00,4.993e-02,3.867e-02,1.485e-01,4.033e-04
-2.626e-02,-1.932e+00,-1.397e+00,4.420e+00,5.699e-02,5.730e-02,1.485e-01,4.086e-04
-2.617e-02,-1.933e+00,-1.397e+00,4.422e+00,5.800e-02,6.032e-02,1.485e-01,4.145e-04
-2.607e-02,-1.933e+00,-1.396e+00,4.423e+00,5.890e-02,6.326e-02,1.485e-01,4.208e-04
-2.597e-02,-1.934e+00,-1.395e+00,4.425e+00,5.973e-02,6.619e-02,1.485e-01,4.275e-04
-2.587e-02,-1.934e+00,-1.395e+00,4.426e+00,6.051e-02,6.911e-02,1.485e-01,4.345e-04
-2.576e-02,-1.935e+00,-1.394e+00,4.428e+00,6.125e-02,7.202e-02,1.485e-01,4.416e-04
-2.566e-02,-1.935e+00,-1.393e+00,4.429e+00,9.458e-02,1.474e-01,1.498e-01,4.490e-04
-2.552e-02,-1.936e+00,-1.392e+00,4.431e+00,9.486e-02,1.500e-01,1.498e-01,4.583e-04
-2.536e-02,-1.937e+00,-1.391e+00,4.432e+00,9.472e-02,1.524e-01,1.498e-01,4.692e-04
-2.520e-02,-1.938e+00,-1.390e+00,4.434e+00,1.330e-01,1.701e-01,1.485e-01,4.807e-04
-2.500e-02,-1.939e+00,-1.388e+00,4.435e+00,1.322e-01,1.717e-01,1.485e-01,4.943e-04
-2.477e-02,-1.940e+00,-1.386e+00,4.437e+00,1.308e-01,1.728e-01,1.485e-01,5.103e-04
-2.453e-02,-1.942e+00,-1.385e+00,4.438e+00,1.294e-01,1.737e-01,1.485e-01,5.272e-04
-2.429e-02,-1.943e+00,-1.383e+00,4.440e+00,1.279e-01,1.746e-01,1.485e-01,5.448e-04
-2.404e-02,-1.944e+00,-1.381e+00,4.441e+00,1.324e-01,2.064e-01,1.485e-01,5.630e-04
-2.380e-02,-1.945e+00,-1.379e+00,4.443e+00,4.195e-02,1.546e-02,1.485e-01,5.820e-04
-2.362e-02,-1.946e+00,-1.378e+00,4.444e+00,4.153e-02,1.736e-02,1.485e-01,5.962e-04
-2.350e-02,-1.947e+00,-1.378e+00,4.446e+00,4.220e-02,2.073e-02,1.485e-01,6.053e-04
-2.341e-02,-1.947e+00,-1.377e+00,4.447e+00,-2.799e-02,8.151e-02,1.491e-01,6.129e-04
-2.339e-02,-1.948e+00,-1.377e+00,4.449e+00,-2.604e-02,8.648e-02,1.491e-01,6.153e-04
-2.342e-02,-1.947e+00,-1.376e+00,4.450e+00,-2.324e-02,9.218e-02,1.491e-01,6.130e-04
-2.346e-02,-1.947e+00,-1.375e+00,4.452e+00,-2.024e-02,9.784e-02,1.491e-01,6.098e-04
-2.350e-02,-1.947e+00,-1.374e+00,4.453e+00,5.391e-02,4.628e-02,1.485e-01,6.069e-04
-2.348e-02,-1.947e+00,-1.373e+00,4.455e+00,-1.525e-02,1.074e-01,1.491e-01,6.082e-04
-2.345e-02,-1.947e+00,-1.373e+00,4.456e+00,7.271e-02,1.786e-01,1.491e-01,6.096e-04
-2.340e-02,-1.947e+00,-1.371e+00,4.458e+00,7.412e-02,1.819e-01,1.491e-01,6.130e-04
-2.328e-02,-1.948e+00,-1.370e+00,4.459e+00,7.459e-02,1.842e-01,1.491e-01,6.194e-04
-2.313e-02,-1.949e+00,-1.368e+00,4.461e+00,7.476e-02,1.861e-01,1.491e-01,6.267e-04
-2.299e-02,-1.949e+00,-1.366e+00,4.462e+00,1.045e-01,2.085e-01,1.451e-01,6.340e-04
-2.281e-02,-1.950e+00,-1.364e+00,4.464e+00,1.041e-01,2.095e-01,1.451e-01,6.425e-04
-2.260e-02,-1.951e+00,-1.362e+00,4.465e+00,1.033e-01,2.099e-01,1.451e-01,6.522e-04
-2.239e-02,-1.952e+00,-1.360e+00,4.467e+00,1.024e-01,2.101e-01,1.451e-01,6.623e-04
-2.217e-02,-1.953e+00,-1.358e+00,4.468e+00,1.014e-01,2.101e-01,1.451e-01,6.726e-04
-2.196e-02,-1.954e+00,-1.356e+00,4.469e+00,1.213e-01,2.203e-01,1.471e-01,6.832e-04
-2.172e-02,-1.955e+00,-1.354e+00,4.471e+00,8.749e-02,1.681e-01,1.465e-01,6.951e-04
-2.149e-02,-1.956e+00,-1.352e+00,4.472e+00,8.651e-02,1.678e-01,1.465e-01,7.069e-04
-2.129e-02,-1.957e+00,-1.350e+00,4.474e+00,8.588e-02,1.681e-01,1.465e-01,7.179e-04
-2.110e-02,-1.958e+00,-1.348e+00,4.475e+00,8.535e-02,1.686e-01,1.465e-01,7.290e-04
-2.091e-02,-1.959e+00,-1.346e+00,4.477e+00,7.003e-02,1.175e-01,1.471e-01,7.405e-04
-2.073e-02,-1.960e+00,-1.345e+00,4.478e+00,6.975e-02,1.186e-01,1.471e-01,7.516e-04
-2.057e-02,-1.960e+00,-1.344e+00,4.480e+00,6.965e-02,1.201e-01,1.471e-01,7.623e-04
-2.041e-02,-1.961e+00,-1.342e+00,4.481e+00,1.408e-01,2.305e-01,1.451e-01,7.734e-04
-2.018e-02,-1.962e+00,-1.341e+00,4.483e+00,1.398e-01,2.307e-01,1.451e-01,7.901e-04
-1.989e-02,-1.963e+00,-1.339e+00,4.484e+00,6.978e-02,3.016e-01,1.451e-01,8.137e-04
-1.964e-02,-1.964e+00,-1.336e+00,4.486e+00,6.857e-02,3.014e-01,1.451e-01,8.352e-04
-1.945e-02,-1.965e+00,-1.333e+00,4.487e+00,6.815e-02,3.026e-01,1.451e-01,8.516e-04
-1.928e-02,-1.966e+00,-1.330e+00,4.488e+00,6.797e-02,3.042e-01,1.451e-01,8.661e-04
-1.911e-02,-1.967e+00,-1.327e+00,4.490e+00,3.525e-02,1.661e-01,1.491e-01,8.797e-04
-1.898e-02,-1.967e+00,-1.325e+00,4.491e+00,3.562e-02,1.688e-01,1.491e-01,8.901e-04
-1.888e-02,-1.968e+00,-1.323e+00,4.493e+00,6.901e-02,1.828e-01,1.478e-01,8.979e-04
-1.875e-02,-1.968e+00,-1.321e+00,4.494e+00,1.021e-01,1.856e-01,1.465e-01,9.074e-04
-1.856e-02,-1.969e+00,-1.319e+00,4.496e+00,1.017e-01,1.861e-01,1.465e-01,9.224e-04
-1.832e-02,-1.970e+00,-1.317e+00,4.497e+00,1.008e-01,1.852e-01,1.465e-01,9.422e-04
-1.807e-02,-1.971e+00,-1.315e+00,4.499e+00,9.970e-02,1.841e-01,1.465e-01,9.652e-04
-1.782e-02,-1.972e+00,-1.313e+00,4.500e+00,1.194e-01,2.504e-01,1.451e-01,9.909e-04
-1.754e-02,-1.973e+00,-1.311e+00,4.502e+00,1.180e-01,2.488e-01,1.451e-01,1.022e-03
-1.724e-02,-1.974e+00,-1.309e+00,4.503e+00,1.164e-01,2.466e-01,1.451e-01,1.058e-03
-1.694e-02,-1.975e+00,-1.306e+00,4.505e+00,1.147e-01,2.444e-01,1.451e-01,1.099e-03
-1.663e-02,-1.976e+00,-1.304e+00,4.506e+00,-2.542e-03,7.155e-02,1.471e-01,1.144e-03
-1.646e-02,-1.977e+00,-1.302e+00,4.507e+00,1.216e-02,1.988e-01,1.471e-01,1.172e-03
-1.639e-02,-1.977e+00,-1.301e+00,4.509e+00,1.327e-02,2.059e-01,1.471e-01,1.183e-03
-1.635e-02,-1.977e+00,-1.299e+00,4.510e+00,1.461e-02,2.138e-01,1.471e-01,1.190e-03
-1.631e-02,-1.977e+00,-1.297e+00,4.512e+00,1.599e-02,2.217e-01,1.471e-01,1.196e-03
-1.627e-02,-1.977e+00,-1.295e+00,4.513e+00,1.734e-02,2.293e-01,1.471e-01,1.202e-03
-1.622e-02,-1.978e+00,-1.292e+00,4.515e+00,1.864e-02,2.368e-01,1.471e-01,1.208e-03
-1.617e-02,-1.978e+00,-1.290e+00,4.516e+00,1.990e-02,2.440e-01,1.471e-01,1.215e-03
-1.612e-02,-1.978e+00,-1.288e+00,4.518e+00,2.110e-02,2.509e-01,1.471e-01,1.222e-03
-1.606e-02,-1.978e+00,-1.285e+00,4.519e+00,2.226e-02,2.576e-01,1.471e-01,1.229e-03
-1.600e-02,-1.978e+00,-1.283e+00,4.521e+00,2.337e-02,2.640e-01,1.471e-01,1.236e-03
-1.594e-02,-1.978e+00,-1.280e+00,4.522e+00,2.146e-02,1.305e-01,1.478e-01,1.244e-03
-1.588e-02,-1.979e+00,-1.278e+00,4.524e+00,2.252e-02,1.366e-01,1.478e-01,1.251e-03
-1.581e-02,-1.979e+00,-1.276e+00,4.525e+00,2.357e-02,1.426e-01,1.478e-01,1.258e-03
-1.574e-02,-1.979e+00,-1.275e+00,4.527e+00,6.907e-02,2.003e-01,1.465e-01,1.265e-03
-1.562e-02,-1.980e+00,-1.273e+00,4.528e+00,6.948e-02,2.041e-01,1.465e-01,1.279e-03
-1.544e-02,-1.980e+00,-1.271e+00,4.530e+00,6.930e-02,2.059e-01,1.465e-01,1.300e-03
-1.524e-02,-1.981e+00,-1.269e+00,4.531e+00,6.895e-02,2.074e-01,1.465e-01,1.325e-03
-1.504e-02,-1.981e+00,-1.267e+00,4.532e+00,6.853e-02,2.090e-01,1.465e-01,1.353e-03
-1.483e-02,-1.982e+00,-1.265e+00,4.534e+00,8.886e-02,4.384e-01,1.404e-01,1.383e-03
-1.460e-02,-1.983e+00,-1.262e+00,4.535e+00,1.533e-01,4.753e-01,1.344e-01,1.419e-03
-1.425e-02,-1.984e+00,-1.258e+00,4.537e+00,1.514e-01,4.716e-01,1.344e-01,1.477e-03
-1.382e-02,-1.985e+00,-1.253e+00,4.538e+00,5.082e-02,2.470e-01,1.458e-01,1.560e-03
-1.348e-02,-1.986e+00,-1.250e+00,4.539e+00,7.698e-03,1.930e-01,1.465e-01,1.633e-03
-1.333e-02,-1.987e+00,-1.247e+00,4.541e+00,7.784e-03,1.981e-01,1.465e-01,1.669e-03
-1.326e-02,-1.987e+00,-1.245e+00,4.542e+00,8.734e-03,2.069e-01,1.465e-01,1.684e-03
-1.322e-02,-1.987e+00,-1.243e+00,4.544e+00,9.923e-03,2.167e-01,1.465e-01,1.693e-03
-1.319e-02,-1.987e+00,-1.241e+00,4.545e+00,1.115e-02,2.267e-01,1.465e-01,1.701e-03
-1.315e-02,-1.987e+00,-1.238e+00,4.547e+00,1.236e-02,2.365e-01,1.465e-01,1.708e-03
-1.312e-02,-1.987e+00,-1.236e+00,4.548e+00,1.353e-02,2.460e-01,1.465e-01,1.717e-03
-1.308e-02,-1.987e+00,-1.234e+00,4.550e+00,1.465e-02,2.554e-01,1.465e-01,1.726e-03
-1.303e-02,-1.988e+00,-1.231e+00,4.551e+00,-1.392e-02,2.230e-01,1.478e-01,1.735e-03
-1.302e-02,-1.988e+00,-1.229e+00,4.553e+00,-1.250e-02,2.335e-01,1.478e-01,1.737e-03
-1.305e-02,-1.988e+00,-1.226e+00,4.554e+00,-1.077e-02,2.450e-01,1.478e-01,1.732e-03
-1.309e-02,-1.987e+00,-1.224e+00,4.556e+00,-8.987e-03,2.565e-01,1.478e-01,1.725e-03
-1.312e-02,-1.987e+00,-1.222e+00,4.557e+00,-7.232e-03,2.676e-01,1.478e-01,1.719e-03
-1.315e-02,-1.987e+00,-1.219e+00,4.559e+00,-5.531e-03,2.782e-01,1.478e-01,1.714e-03
-1.317e-02,-1.987e+00,-1.216e+00,4.560e+00,9.100e-02,7.126e-01,1.358e-01,1.711e-03
-1.305e-02,-1.987e+00,-1.212e+00,4.561e+00,9.127e-02,7.167e-01,1.358e-01,1.728e-03
-1.279e-02,-1.988e+00,-1.205e+00,4.563e+00,1.170e-01,4.310e-01,1.398e-01,1.766e-03
-1.244e-02,-1.989e+00,-1.199e+00,4.564e+00,1.006e-01,4.060e-01,1.438e-01,1.820e-03
-1.206e-02,-1.990e+00,-1.195e+00,4.566e+00,9.884e-02,4.009e-01,1.438e-01,1.889e-03
-1.168e-02,-1.991e+00,-1.191e+00,4.567e+00,9.714e-02,3.966e-01,1.438e-01,1.968e-03
-1.131e-02,-1.992e+00,-1.186e+00,4.569e+00,1.252e-01,4.034e-01,1.431e-01,2.058e-03
-1.090e-02,-1.993e+00,-1.182e+00,4.570e+00,1.232e-01,3.985e-01,1.431e-01,2.176e-03
-1.044e-02,-1.994e+00,-1.178e+00,4.571e+00,-5.704e-02,2.115e-01,1.478e-01,2.330e-03
-1.026e-02,-1.994e+00,-1.175e+00,4.573e+00,-5.712e-02,2.185e-01,1.478e-01,2.398e-03
-1.036e-02,-1.994e+00,-1.173e+00,4.574e+00,-5.503e-02,2.370e-01,1.478e-01,2.361e-03
-1.055e-02,-1.994e+00,-1.170e+00,4.576e+00,-8.197e-02,2.271e-01,1.471e-01,2.298e-03
-1.080e-02,-1.993e+00,-1.168e+00,4.577e+00,-7.877e-02,2.499e-01,1.471e-01,2.223e-03
-1.109e-02,-1.993e+00,-1.166e+00,4.579e+00,-7.523e-02,2.731e-01,1.471e-01,2.148e-03
-1.140e-02,-1.992e+00,-1.163e+00,4.580e+00,-7.168e-02,2.952e-01,1.471e-01,2.086e-03
-1.169e-02,-1.991e+00,-1.160e+00,4.582e+00,2.966e-02,3.829e-01,1.458e-01,2.038e-03
-1.181e-02,-1.991e+00,-1.157e+00,4.583e+00,-1.076e-01,2.458e-01,1.478e-01,2.022e-03
-1.200e-02,-1.990e+00,-1.154e+00,4.585e+00,-1.050e-01,2.604e-01,1.478e-01,2.003e-03
-1.236e-02,-1.990e+00,-1.151e+00,4.586e+00,-1.011e-01,2.795e-01,1.478e-01,1.978e-03
-1.276e-02,-1.989e+00,-1.148e+00,4.588e+00,2.169e-02,7.328e-01,1.344e-01,1.967e-03
-1.296e-02,-1.988e+00,-1.144e+00,4.589e+00,2.426e-02,7.430e-01,1.344e-01,1.968e-03
-1.295e-02,-1.988e+00,-1.137e+00,4.590e+00,2.530e-02,7.460e-01,1.344e-01,1.967e-03
-1.288e-02,-1.988e+00,-1.130e+00,4.592e+00,6.439e-02,6.481e-01,1.384e-01,1.964e-03
-1.271e-02,-1.989e+00,-1.123e+00,4.593e+00,6.431e-02,6.450e-01,1.384e-01,1.956e-03
-1.246e-02,-1.989e+00,-1.116e+00,4.594e+00,2.514e-02,7.374e-01,1.344e-01,1.944e-03
-1.226e-02,-1.990e+00,-1.109e+00,4.596e+00,2.482e-02,7.331e-01,1.344e-01,1.935e-03
-1.212e-02,-1.990e+00,-1.102e+00,4.597e+00,5.161e-02,6.638e-01,1.398e-01,1.929e-03
-1.194e-02,-1.990e+00,-1.095e+00,4.598e+00,5.154e-02,6.604e-01,1.398e-01,1.920e-03
-1.172e-02,-1.991e+00,-1.088e+00,4.600e+00,5.118e-02,6.551e-01,1.398e-01,1.910e-03
-1.149e-02,-1.991e+00,-1.081e+00,4.601e+00,4.479e-02,6.389e-01,1.425e-01,1.899e-03
-1.126e-02,-1.992e+00,-1.075e+00,4.603e+00,4.440e-02,6.335e-01,1.425e-01,1.891e-03
-1.104e-02,-1.992e+00,-1.068e+00,4.604e+00,4.408e-02,6.288e-01,1.425e-01,1.883e-03
-1.082e-02,-1.992e+00,-1.062e+00,4.606e+00,4.378e-02,6.243e-01,1.425e-01,1.878e-03
-1.061e-02,-1.993e+00,-1.056e+00,4.607e+00,1.680e-02,5.993e-01,1.438e-01,1.873e-03
-1.044e-02,-1.993e+00,-1.050e+00,4.608e+00,1.091e-02,3.908e-01,1.445e-01,1.871e-03
-1.035e-02,-1.993e+00,-1.044e+00,4.610e+00,1.136e-02,3.922e-01,1.445e-01,1.870e-03
-1.028e-02,-1.993e+00,-1.040e+00,4.611e+00,1.197e-02,3.947e-01,1.445e-01,1.868e-03
-1.022e-02,-1.994e+00,-1.036e+00,4.613e+00,3.632e-02,8.270e-01,1.056e-01,1.867e-03
-1.010e-02,-1.994e+00,-1.030e+00,4.614e+00,3.341e-02,7.949e-01,1.157e-01,1.865e-03
-9.943e-03,-1.994e+00,-1.023e+00,4.615e+00,3.327e-02,7.923e-01,1.157e-01,1.862e-03
-9.771e-03,-1.994e+00,-1.015e+00,4.616e+00,3.308e-02,7.892e-01,1.157e-01,1.859e-03
-9.596e-03,-1.995e+00,-1.007e+00,4.617e+00,3.286e-02,8.015e-01,1.056e-01,1.856e-03
-9.418e-03,-1.995e+00,-9.990e-01,4.618e+00,-4.156e-02,6.993e-01,1.371e-01,1.854e-03
-9.408e-03,-1.995e+00,-9.914e-01,4.620e+00,-4.071e-02,7.046e-01,1.371e-01,1.854e-03
-9.564e-03,-1.995e+00,-9.841e-01,4.621e+00,5.295e-02,7.066e-01,1.217e-01,1.860e-03
-9.551e-03,-1.995e+00,-9.770e-01,4.622e+00,5.367e-02,7.098e-01,1.217e-01,1.859e-03
-9.337e-03,-1.995e+00,-9.699e-01,4.623e+00,-5.048e-02,6.413e-01,1.431e-01,1.846e-03
-9.306e-03,-1.995e+00,-9.630e-01,4.625e+00,-4.974e-02,6.443e-01,1.431e-01,1.845e-03
-9.498e-03,-1.995e+00,-9.564e-01,4.626e+00,2.630e-02,5.793e-01,1.358e-01,1.860e-03
-9.574e-03,-1.995e+00,-9.502e-01,4.628e+00,2.753e-02,5.851e-01,1.358e-01,1.867e-03
-9.486e-03,-1.995e+00,-9.442e-01,4.629e+00,2.792e-02,5.830e-01,1.358e-01,1.857e-03
-9.345e-03,-1.995e+00,-9.383e-01,4.630e+00,-2.832e-02,6.355e-01,1.411e-01,1.842e-03
-9.326e-03,-1.995e+00,-9.322e-01,4.632e+00,-4.239e-02,6.104e-01,1.431e-01,1.840e-03
-9.474e-03,-1.995e+00,-9.260e-01,4.633e+00,2.444e-02,5.810e-01,1.404e-01,1.859e-03
-9.529e-03,-1.995e+00,-9.199e-01,4.635e+00,2.554e-02,5.827e-01,1.404e-01,1.866e-03
-9.439e-03,-1.995e+00,-9.140e-01,4.636e+00,-3.932e-02,6.144e-01,1.431e-01,1.853e-03
-9.469e-03,-1.995e+00,-9.080e-01,4.638e+00,1.206e-02,3.602e-01,1.445e-01,1.858e-03
-9.515e-03,-1.995e+00,-9.030e-01,4.639e+00,5.759e-02,8.715e-01,9.422e-02,1.865e-03
-9.358e-03,-1.995e+00,-8.967e-01,4.640e+00,5.736e-02,8.485e-01,9.623e-02,1.838e-03
-9.057e-03,-1.995e+00,-8.888e-01,4.641e+00,5.647e-02,8.364e-01,9.623e-02,1.789e-03
-8.713e-03,-1.996e+00,-8.805e-01,4.642e+00,5.538e-02,8.388e-01,9.221e-02,1.738e-03
-8.359e-03,-1.996e+00,-8.721e-01,4.643e+00,5.127e-02,9.086e-01,7.077e-02,1.691e-03
-8.011e-03,-1.997e+00,-8.634e-01,4.643e+00,5.004e-02,8.962e-01,7.077e-02,1.652e-03
-7.674e-03,-1.997e+00,-8.545e-01,4.644e+00,-2.229e-02,9.411e-01,6.273e-02,1.621e-03
-7.540e-03,-1.997e+00,-8.453e-01,4.645e+00,-2.255e-02,9.370e-01,6.273e-02,1.611e-03
-7.604e-03,-1.997e+00,-8.359e-01,4.645e+00,2.551e-02,8.320e-01,8.082e-02,1.617e-03
-7.594e-03,-1.997e+00,-8.269e-01,4.646e+00,2.590e-02,8.325e-01,8.082e-02,1.616e-03
-7.468e-03,-1.997e+00,-8.184e-01,4.647e+00,2.578e-02,8.280e-01,8.082e-02,1.601e-03
-7.306e-03,-1.997e+00,-8.100e-01,4.648e+00,1.776e-03,6.976e-01,1.069e-01,1.584e-03
-7.201e-03,-1.997e+00,-8.021e-01,4.649e+00,1.883e-03,6.945e-01,1.069e-01,1.573e-03
-7.160e-03,-1.997e+00,-7.949e-01,4.650e+00,2.263e-03,6.941e-01,1.069e-01,1.568e-03
-7.137e-03,-1.997e+00,-7.878e-01,4.651e+00,5.681e-03,6.424e-01,1.083e-01,1.566e-03
-7.109e-03,-1.998e+00,-7.810e-01,4.652e+00,6.114e-03,6.419e-01,1.083e-01,1.562e-03
-7.071e-03,-1.998e+00,-7.745e-01,4.653e+00,6.501e-03,6.406e-01,1.083e-01,1.557e-03
-7.027e-03,-1.998e+00,-7.680e-01,4.654e+00,6.862e-03,6.389e-01,1.083e-01,1.551e-03
-6.980e-03,-1.998e+00,-7.615e-01,4.655e+00,2.203e-02,5.125e-01,1.217e-01,1.545e-03
-6.885e-03,-1.998e+00,-7.556e-01,4.657e+00,2.224e-02,5.084e-01,1.217e-01,1.532e-03
-6.743e-03,-1.998e+00,-7.503e-01,4.658e+00,2.225e-02,5.027e-01,1.217e-01,1.513e-03
-6.585e-03,-1.998e+00,-7.451e-01,4.659e+00,2.220e-02,4.970e-01,1.217e-01,1.494e-03
-6.423e-03,-1.998e+00,-7.400e-01,4.660e+00,2.212e-02,4.916e-01,1.217e-01,1.476e-03
-6.259e-03,-1.998e+00,-7.350e-01,4.661e+00,-2.245e-02,3.211e-01,1.398e-01,1.459e-03
-6.233e-03,-1.998e+00,-7.308e-01,4.663e+00,-2.190e-02,3.194e-01,1.398e-01,1.457e-03
-6.341e-03,-1.998e+00,-7.273e-01,4.664e+00,2.070e-02,4.380e-01,1.264e-01,1.468e-03
-6.355e-03,-1.998e+00,-7.234e-01,4.666e+00,4.802e-02,7.506e-01,8.484e-02,1.470e-03
-6.164e-03,-1.998e+00,-7.179e-01,4.666e+00,1.099e-01,8.961e-01,4.598e-02,1.448e-03
-5.655e-03,-1.999e+00,-7.103e-01,4.667e+00,6.956e-02,8.482e-01,6.005e-02,1.405e-03
-5.044e-03,-1.999e+00,-7.020e-01,4.667e+00,7.335e-02,8.517e-01,5.670e-02,1.391e-03
-4.473e-03,-2.000e+00,-6.935e-01,4.668e+00,7.137e-02,8.462e-01,5.670e-02,1.417e-03
-3.909e-03,-2.000e+00,-6.849e-01,4.669e+00,8.129e-02,8.364e-01,5.402e-02,1.486e-03
-3.317e-03,-2.001e+00,-6.765e-01,4.669e+00,7.925e-02,8.321e-01,5.402e-02,1.610e-03
-2.698e-03,-2.001e+00,-6.680e-01,4.670e+00,3.560e-02,7.454e-01,7.278e-02,1.798e-03
-2.218e-03,-2.002e+00,-6.600e-01,4.670e+00,3.409e-02,7.109e-01,7.747e-02,1.988e-03
-1.879e-03,-2.002e+00,-6.525e-01,4.671e+00,2.129e-02,7.942e-01,6.340e-02,2.143e-03
-1.629e-03,-2.002e+00,-6.449e-01,4.672e+00,2.062e-02,8.001e-01,6.340e-02,2.268e-03
-1.436e-03,-2.002e+00,-6.370e-01,4.672e+00,1.128e-02,7.711e-01,6.809e-02,2.369e-03
-1.292e-03,-2.002e+00,-6.291e-01,4.673e+00,1.104e-02,7.803e-01,6.809e-02,2.446e-03
-1.185e-03,-2.002e+00,-6.213e-01,4.674e+00,1.094e-02,7.902e-01,6.809e-02,2.505e-03
-1.090e-03,-2.002e+00,-6.134e-01,4.674e+00,2.571e-02,6.868e-01,9.556e-02,2.557e-03
-9.475e-04,-2.003e+00,-6.059e-01,4.675e+00,-1.294e-02,8.207e-01,7.010e-02,2.637e-03
-8.895e-04,-2.003e+00,-5.982e-01,4.676e+00,-1.285e-02,8.326e-01,7.010e-02,2.670e-03
-9.468e-04,-2.003e+00,-5.901e-01,4.677e+00,-9.377e-03,9.335e-01,5.201e-02,2.638e-03
-1.027e-03,-2.003e+00,-5.814e-01,4.677e+00,-8.863e-03,9.432e-01,5.201e-02,2.596e-03
-1.105e-03,-2.002e+00,-5.721e-01,4.678e+00,1.833e-02,8.078e-01,8.350e-02,2.557e-03
-1.084e-03,-2.002e+00,-5.633e-01,4.679e+00,1.862e-02,8.315e-01,8.283e-02,2.566e-03
-9.683e-04,-2.003e+00,-5.548e-01,4.680e+00,-2.192e-03,8.956e-01,6.675e-02,2.623e-03
-8.964e-04,-2.003e+00,-5.462e-01,4.680e+00,-2.156e-03,9.060e-01,6.675e-02,2.658e-03
-8.876e-04,-2.003e+00,-5.372e-01,4.681e+00,-3.748e-02,9.947e-01,5.067e-02,2.662e-03
-1.026e-03,-2.003e+00,-5.278e-01,4.681e+00,-3.678e-02,1.004e+00,5.067e-02,2.599e-03
-1.293e-03,-2.002e+00,-5.179e-01,4.682e+00,-3.019e-03,9.212e-01,7.546e-02,2.488e-03
-1.475e-03,-2.002e+00,-5.082e-01,4.683e+00,1.573e-02,9.436e-01,7.613e-02,2.420e-03
-1.479e-03,-2.002e+00,-4.987e-01,4.683e+00,1.608e-02,9.532e-01,7.613e-02,2.418e-03
-1.382e-03,-2.002e+00,-4.892e-01,4.684e+00,1.608e-02,9.620e-01,7.613e-02,2.451e-03
-1.253e-03,-2.002e+00,-4.796e-01,4.685e+00,1.597e-02,9.707e-01,7.613e-02,2.495e-03
-1.115e-03,-2.002e+00,-4.699e-01,4.686e+00,1.584e-02,9.797e-01,7.613e-02,2.544e-03
-9.730e-04,-2.003e+00,-4.601e-01,4.686e+00,-3.768e-02,1.041e+00,6.072e-02,2.595e-03
-1.032e-03,-2.003e+00,-4.500e-01,4.687e+00,2.505e-02,7.649e-01,1.157e-01,2.575e-03
-1.051e-03,-2.002e+00,-4.408e-01,4.688e+00,2.562e-02,7.798e-01,1.157e-01,2.568e-03
-8.950e-04,-2.003e+00,-4.326e-01,4.689e+00,-1.293e-02,9.598e-01,9.623e-02,2.620e-03
-8.318e-04,-2.003e+00,-4.238e-01,4.690e+00,-1.272e-02,9.721e-01,9.623e-02,2.642e-03
-8.947e-04,-2.003e+00,-4.144e-01,4.691e+00,5.019e-02,1.154e+00,4.062e-02,2.621e-03
-7.535e-04,-2.003e+00,-4.040e-01,4.692e+00,4.990e-02,1.160e+00,4.062e-02,2.667e-03
-3.875e-04,-2.003e+00,-3.927e-01,4.692e+00,7.855e-02,1.166e+00,3.794e-02,2.793e-03
1.586e-04,-2.003e+00,-3.811e-01,4.692e+00,7.695e-02,1.173e+00,3.794e-02,3.007e-03
8.296e-04,-2.003e+00,-3.694e-01,4.693e+00,7.495e-02,1.180e+00,3.794e-02,3.311e-03
1.529e-03,-2.004e+00,-3.576e-01,4.693e+00,6.102e-02,1.187e+00,2.589e-02,3.671e-03
2.179e-03,-2.004e+00,-3.457e-01,4.693e+00,-6.182e-03,1.191e+00,2.856e-02,4.039e-03
2.513e-03,-2.004e+00,-3.337e-01,4.694e+00,-6.049e-02,1.192e+00,3.526e-02,4.238e-03
2.358e-03,-2.004e+00,-3.218e-01,4.694e+00,-5.984e-02,1.204e+00,3.526e-02,4.147e-03
1.910e-03,-2.004e+00,-3.097e-01,4.694e+00,4.000e-03,1.223e+00,3.794e-02,3.901e-03
1.630e-03,-2.004e+00,-2.976e-01,4.695e+00,5.053e-03,1.235e+00,3.794e-02,3.759e-03
1.576e-03,-2.004e+00,-2.852e-01,4.695e+00,5.394e-03,1.245e+00,3.794e-02,3.733e-03
1.595e-03,-2.004e+00,-2.728e-01,4.696e+00,5.508e-03,1.254e+00,3.794e-02,3.742e-03
1.638e-03,-2.004e+00,-2.603e-01,4.696e+00,1.741e-02,1.231e+00,5.737e-02,3.761e-03
1.737e-03,-2.004e+00,-2.478e-01,4.697e+00,1.737e-02,1.242e+00,5.737e-02,3.805e-03
1.885e-03,-2.004e+00,-2.353e-01,4.697e+00,2.014e-02,1.222e+00,6.407e-02,3.871e-03
2.060e-03,-2.004e+00,-2.229e-01,4.698e+00,1.991e-02,1.235e+00,6.407e-02,3.948e-03
2.249e-03,-2.004e+00,-2.105e-01,4.698e+00,-1.300e-02,1.221e+00,7.278e-02,4.034e-03
2.308e-03,-2.004e+00,-1.981e-01,4.699e+00,-1.283e-02,1.239e+00,7.278e-02,4.060e-03
2.237e-03,-2.004e+00,-1.857e-01,4.700e+00,-1.227e-02,1.258e+00,7.278e-02,4.030e-03
2.129e-03,-2.004e+00,-1.732e-01,4.701e+00,4.771e-02,1.319e+00,5.871e-02,3.985e-03
2.260e-03,-2.004e+00,-1.603e-01,4.701e+00,3.115e-03,1.273e+00,7.881e-02,4.037e-03
2.445e-03,-2.004e+00,-1.474e-01,4.702e+00,-8.927e-03,1.279e+00,7.546e-02,4.112e-03
2.473e-03,-2.004e+00,-1.345e-01,4.703e+00,-8.644e-03,1.296e+00,7.546e-02,4.123e-03
2.420e-03,-2.004e+00,-1.215e-01,4.703e+00,-8.115e-03,1.315e+00,7.546e-02,4.103e-03
2.346e-03,-2.004e+00,-1.084e-01,4.704e+00,-7.520e-03,1.333e+00,7.546e-02,4.076e-03
2.270e-03,-2.004e+00,-9.517e-02,4.705e+00,-3.950e-03,1.345e+00,8.216e-02,4.049e-03
2.209e-03,-2.004e+00,-8.175e-02,4.706e+00,-3.356e-03,1.363e+00,8.216e-02,4.029e-03
2.166e-03,-2.004e+00,-6.817e-02,4.707e+00,-2.811e-03,1.379e+00,8.216e-02,4.016e-03
2.132e-03,-2.004e+00,-5.443e-02,4.707e+00,-2.290e-03,1.394e+00,8.216e-02,4.006e-03
2.104e-03,-2.004e+00,-4.052e-02,4.708e+00,-7.718e-03,1.378e+00,8.953e-02,3.998e-03
2.057e-03,-2.004e+00,-2.660e-02,4.709e+00,-7.116e-03,1.393e+00,8.953e-02,3.986e-03
1.991e-03,-2.004e+00,-1.265e-02,4.710e+00,-5.250e-04,1.402e+00,9.288e-02,3.970e-03
1.949e-03,-2.004e+00,1.387e-03,4.711e+00,8.401e-05,1.415e+00,9.288e-02,3.960e-03
1.935e-03,-2.004e+00,1.553e-02,4.712e+00,6.108e-04,1.427e+00,9.288e-02,3.957e-03
1.934e-03,-2.004e+00,2.979e-02,4.713e+00,1.102e-03,1.438e+00,9.288e-02,3.957e-03
1.940e-03,-2.004e+00,4.417e-02,4.714e+00,1.574e-03,1.447e+00,9.288e-02,3.958e-03
1.951e-03,-2.004e+00,5.865e-02,4.715e+00,-3.949e-02,1.544e+00,6.876e-02,3.960e-03
1.811e-03,-2.004e+00,7.349e-02,4.715e+00,-3.870e-02,1.551e+00,6.876e-02,3.940e-03
1.526e-03,-2.004e+00,8.865e-02,4.716e+00,-4.341e-02,1.406e+00,1.069e-01,3.910e-03
1.163e-03,-2.004e+00,1.034e-01,4.717e+00,-4.767e-02,1.411e+00,1.056e-01,3.891e-03
7.332e-04,-2.004e+00,1.178e-01,4.718e+00,9.059e-02,1.630e+00,5.067e-02,3.892e-03
6.971e-04,-2.004e+00,1.320e-01,4.719e+00,1.117e-01,1.633e+00,4.464e-02,3.893e-03
1.107e-03,-2.004e+00,1.457e-01,4.719e+00,1.285e-01,1.632e+00,3.660e-02,3.877e-03
1.713e-03,-2.004e+00,1.589e-01,4.720e+00,1.269e-01,1.629e+00,3.660e-02,3.881e-03
2.399e-03,-2.004e+00,1.719e-01,4.720e+00,5.678e-02,1.606e+00,5.536e-02,3.926e-03
2.968e-03,-2.003e+00,1.856e-01,4.720e+00,8.499e-02,1.622e+00,4.799e-02,3.994e-03
3.463e-03,-2.003e+00,1.999e-01,4.721e+00,5.111e-02,1.623e+00,4.330e-02,4.073e-03
3.899e-03,-2.003e+00,2.145e-01,4.721e+00,5.000e-02,1.624e+00,4.330e-02,4.157e-03
4.269e-03,-2.003e+00,2.296e-01,4.722e+00,1.652e-03,1.625e+00,4.598e-02,4.237e-03
4.481e-03,-2.003e+00,2.453e-01,4.722e+00,1.241e-03,1.630e+00,4.598e-02,4.286e-03
4.554e-03,-2.003e+00,2.615e-01,4.723e+00,7.189e-03,1.636e+00,4.866e-02,4.302e-03
4.609e-03,-2.003e+00,2.779e-01,4.723e+00,4.313e-03,1.643e+00,5.737e-02,4.314e-03
4.662e-03,-2.003e+00,2.943e-01,4.724e+00,4.453e-03,1.650e+00,5.737e-02,4.325e-03
4.707e-03,-2.003e+00,3.109e-01,4.724e+00,1.648e-02,1.658e+00,5.737e-02,4.334e-03
4.793e-03,-2.003e+00,3.275e-01,4.725e+00,1.652e-02,1.665e+00,5.737e-02,4.349e-03
4.918e-03,-2.003e+00,3.441e-01,4.726e+00,1.643e-02,1.670e+00,5.737e-02,4.371e-03
5.050e-03,-2.003e+00,3.607e-01,4.726e+00,-4.299e-02,1.623e+00,6.876e-02,4.394e-03
5.006e-03,-2.003e+00,3.769e-01,4.727e+00,-3.062e-02,1.665e+00,6.675e-02,4.387e-03
4.827e-03,-2.003e+00,3.929e-01,4.727e+00,-2.968e-02,1.680e+00,6.675e-02,4.363e-03
4.639e-03,-2.003e+00,4.091e-01,4.728e+00,-2.871e-02,1.709e+00,5.871e-02,4.345e-03
4.464e-03,-2.003e+00,4.254e-01,4.729e+00,-5.451e-02,1.628e+00,8.819e-02,4.334e-03
4.229e-03,-2.003e+00,4.413e-01,4.730e+00,-2.657e-02,1.664e+00,7.747e-02,4.329e-03
3.991e-03,-2.003e+00,4.571e-01,4.730e+00,4.294e-03,1.635e+00,8.551e-02,4.333e-03
3.886e-03,-2.004e+00,4.734e-01,4.731e+00,5.113e-03,1.642e+00,8.551e-02,4.339e-03
3.884e-03,-2.004e+00,4.898e-01,4.732e+00,5.587e-03,1.644e+00,8.551e-02,4.339e-03
3.917e-03,-2.003e+00,5.063e-01,4.733e+00,2.374e-02,1.732e+00,6.608e-02,4.336e-03
3.989e-03,-2.003e+00,5.229e-01,4.734e+00,9.025e-03,1.714e+00,7.479e-02,4.328e-03
4.068e-03,-2.003e+00,5.398e-01,4.734e+00,9.158e-03,1.712e+00,7.479e-02,4.318e-03
4.136e-03,-2.003e+00,5.568e-01,4.735e+00,1.526e-02,1.647e+00,8.484e-02,4.308e-03
4.228e-03,-2.003e+00,5.737e-01,4.736e+00,2.429e-02,1.627e+00,8.752e-02,4.295e-03
4.366e-03,-2.003e+00,5.902e-01,4.737e+00,-7.951e-02,1.740e+00,6.608e-02,4.273e-03
4.317e-03,-2.003e+00,6.059e-01,4.737e+00,-1.146e-01,1.737e+00,7.948e-02,4.282e-03
4.010e-03,-2.003e+00,6.206e-01,4.738e+00,-5.371e-02,1.561e+00,1.150e-01,4.348e-03
3.646e-03,-2.004e+00,6.351e-01,4.739e+00,-5.175e-02,1.574e+00,1.150e-01,4.450e-03
3.313e-03,-2.004e+00,6.499e-01,4.741e+00,-2.320e-02,1.604e+00,1.110e-01,4.565e-03
3.051e-03,-2.004e+00,6.654e-01,4.742e+00,-5.423e-02,1.487e+00,1.317e-01,4.672e-03
2.769e-03,-2.004e+00,6.806e-01,4.743e+00,-1.982e-02,1.512e+00,1.257e-01,4.805e-03
2.519e-03,-2.005e+00,6.956e-01,4.744e+00,2.220e-01,1.791e+00,1.651e-02,4.937e-03
2.746e-03,-2.004e+00,7.087e-01,4.744e+00,2.212e-01,1.776e+00,1.651e-02,4.810e-03
3.388e-03,-2.004e+00,7.200e-01,4.745e+00,1.209e-01,1.732e+00,3.258e-02,4.480e-03
4.001e-03,-2.003e+00,7.319e-01,4.745e+00,1.187e-01,1.692e+00,3.258e-02,4.209e-03
4.511e-03,-2.003e+00,7.449e-01,4.745e+00,3.971e-02,1.652e+00,3.325e-02,4.017e-03
4.877e-03,-2.003e+00,7.592e-01,4.746e+00,3.840e-02,1.626e+00,3.325e-02,3.896e-03
5.127e-03,-2.002e+00,7.745e-01,4.746e+00,4.644e-02,1.607e+00,5.000e-02,3.818e-03
5.360e-03,-2.002e+00,7.899e-01,4.746e+00,-4.916e-02,1.582e+00,5.603e-02,3.749e-03
5.387e-03,-2.002e+00,8.052e-01,4.747e+00,-4.898e-02,1.580e+00,5.603e-02,3.741e-03
5.216e-03,-2.002e+00,8.204e-01,4.747e+00,-2.424e-02,1.594e+00,6.943e-02,3.800e-03
5.026e-03,-2.002e+00,8.359e-01,4.748e+00,-2.305e-02,1.610e+00,6.943e-02,3.876e-03
4.863e-03,-2.003e+00,8.519e-01,4.749e+00,-1.604e-02,1.622e+00,7.144e-02,3.951e-03
4.730e-03,-2.003e+00,8.680e-01,4.750e+00,-6.176e-03,1.637e+00,7.345e-02,4.019e-03
4.646e-03,-2.003e+00,8.843e-01,4.750e+00,-5.404e-03,1.641e+00,7.345e-02,4.067e-03
4.595e-03,-2.003e+00,9.008e-01,4.751e+00,1.004e-02,1.641e+00,9.355e-02,4.098e-03
4.597e-03,-2.003e+00,9.173e-01,4.752e+00,-2.506e-02,1.597e+00,1.036e-01,4.097e-03
4.554e-03,-2.003e+00,9.336e-01,4.753e+00,-2.430e-02,1.593e+00,1.036e-01,4.128e-03
4.442e-03,-2.003e+00,9.497e-01,4.754e+00,6.451e-03,1.556e+00,1.130e-01,4.213e-03
4.386e-03,-2.003e+00,9.656e-01,4.755e+00,1.623e-02,1.458e+00,1.344e-01,4.259e-03
4.417e-03,-2.003e+00,9.809e-01,4.757e+00,1.678e-02,1.439e+00,1.344e-01,4.232e-03
4.490e-03,-2.003e+00,9.957e-01,4.758e+00,3.786e-02,1.382e+00,1.418e-01,4.166e-03
4.623e-03,-2.003e+00,1.010e+00,4.759e+00,3.789e-02,1.347e+00,1.418e-01,4.044e-03
4.801e-03,-2.003e+00,1.024e+00,4.761e+00,4.062e-02,1.244e+00,1.451e-01,3.878e-03
4.996e-03,-2.002e+00,1.037e+00,4.762e+00,3.138e-02,1.123e+00,1.465e-01,3.698e-03
5.178e-03,-2.002e+00,1.049e+00,4.764e+00,3.110e-02,1.082e+00,1.465e-01,3.532e-03
5.339e-03,-2.002e+00,1.061e+00,4.765e+00,1.905e-02,9.717e-01,1.498e-01,3.385e-03
5.468e-03,-2.001e+00,1.071e+00,4.767e+00,1.906e-02,9.390e-01,1.498e-01,3.268e-03
5.569e-03,-2.001e+00,1.081e+00,4.768e+00,1.923e-02,9.106e-01,1.498e-01,3.175e-03
5.662e-03,-2.001e+00,1.091e+00,4.770e+00,1.054e-02,7.853e-01,1.512e-01,3.090e-03
5.734e-03,-2.001e+00,1.099e+00,4.771e+00,7.908e-02,1.134e+00,1.425e-01,3.022e-03
5.918e-03,-2.001e+00,1.109e+00,4.773e+00,7.865e-02,1.094e+00,1.425e-01,2.852e-03
6.216e-03,-2.000e+00,1.120e+00,4.774e+00,7.150e-02,9.594e-01,1.451e-01,2.586e-03
6.528e-03,-1.999e+00,1.130e+00,4.775e+00,4.940e-02,9.475e-01,1.445e-01,2.323e-03
6.793e-03,-1.999e+00,1.140e+00,4.777e+00,3.648e-02,6.958e-01,1.498e-01,2.114e-03
6.992e-03,-1.998e+00,1.149e+00,4.778e+00,3.588e-02,6.569e-01,1.498e-01,1.963e-03
7.153e-03,-1.998e+00,1.156e+00,4.780e+00,3.552e-02,6.246e-01,1.498e-01,1.843e-03
7.301e-03,-1.998e+00,1.163e+00,4.781e+00,1.449e-02,4.916e-01,1.532e-01,1.736e-03
7.409e-03,-1.997e+00,1.168e+00,4.783e+00,3.233e-02,5.156e-01,1.518e-01,1.659e-03
7.509e-03,-1.997e+00,1.174e+00,4.784e+00,3.241e-02,4.944e-01,1.518e-01,1.588e-03
7.627e-03,-1.997e+00,1.179e+00,4.786e+00,3.236e-02,4.708e-01,1.518e-01,1.507e-03
7.748e-03,-1.996e+00,1.184e+00,4.787e+00,4.710e-02,4.780e-01,1.525e-01,1.424e-03
7.892e-03,-1.996e+00,1.189e+00,4.789e+00,4.684e-02,4.509e-01,1.525e-01,1.327e-03
8.057e-03,-1.996e+00,1.193e+00,4.790e+00,4.640e-02,4.213e-01,1.525e-01,1.220e-03
8.226e-03,-1.995e+00,1.198e+00,4.792e+00,4.593e-02,3.920e-01,1.525e-01,1.114e-03
8.393e-03,-1.995e+00,1.202e+00,4.794e+00,4.546e-02,3.636e-01,1.525e-01,1.013e-03
8.558e-03,-1.994e+00,1.206e+00,4.795e+00,4.500e-02,3.364e-01,1.525e-01,9.174e-04
8.719e-03,-1.994e+00,1.209e+00,4.797e+00,5.643e-02,3.416e-01,1.518e-01,8.272e-04
8.895e-03,-1.994e+00,1.213e+00,4.798e+00,5.587e-02,3.144e-01,1.518e-01,7.328e-04
9.085e-03,-1.993e+00,1.216e+00,4.800e+00,5.518e-02,2.862e-01,1.518e-01,6.360e-04
9.276e-03,-1.993e+00,1.219e+00,4.801e+00,5.448e-02,2.588e-01,1.518e-01,5.433e-04
9.465e-03,-1.992e+00,1.222e+00,4.803e+00,5.379e-02,2.328e-01,1.518e-01,4.564e-04
9.650e-03,-1.991e+00,1.225e+00,4.804e+00,2.718e-03,2.030e-01,1.532e-01,3.755e-04
9.761e-03,-1.991e+00,1.227e+00,4.806e+00,2.720e-03,1.891e-01,1.532e-01,3.292e-04
9.800e-03,-1.991e+00,1.229e+00,4.807e+00,3.355e-03,1.845e-01,1.532e-01,3.128e-04
9.819e-03,-1.991e+00,1.231e+00,4.809e+00,4.181e-03,1.820e-01,1.532e-01,3.048e-04
9.834e-03,-1.991e+00,1.233e+00,4.810e+00,1.988e-02,1.382e-01,1.525e-01,2.986e-04
9.870e-03,-1.991e+00,1.235e+00,4.812e+00,2.058e-02,1.329e-01,1.525e-01,2.833e-04
9.928e-03,-1.991e+00,1.236e+00,4.813e+00,2.108e-02,1.249e-01,1.525e-01,2.588e-04
9.993e-03,-1.991e+00,1.237e+00,4.815e+00,2.153e-02,1.160e-01,1.525e-01,2.314e-04
1.006e-02,-1.990e+00,1.239e+00,4.816e+00,2.196e-02,1.068e-01,1.525e-01,2.030e-04
1.013e-02,-1.990e+00,1.240e+00,4.818e+00,2.237e-02,9.753e-02,1.525e-01,1.744e-04
1.020e-02,-1.990e+00,1.241e+00,4.819e+00,2.279e-02,8.816e-02,1.525e-01,1.458e-04
1.028e-02,-1.990e+00,1.242e+00,4.821e+00,2.321e-02,7.877e-02,1.525e-01,1.172e-04
1.035e-02,-1.989e+00,1.243e+00,4.823e+00,2.362e-02,6.940e-02,1.525e-01,8.882e-05
1.043e-02,-1.989e+00,1.243e+00,4.824e+00,1.456e-01,1.998e-01,1.478e-01,6.057e-05
1.067e-02,-1.989e+00,1.245e+00,4.826e+00,8.220e-02,1.461e-01,1.491e-01,2.476e-05
1.098e-02,-1.988e+00,1.246e+00,4.827e+00,-1.183e-01,-6.221e-02,1.572e-01,1.253e-04
1.099e-02,-1.988e+00,1.247e+00,4.829e+00,-1.172e-01,-6.451e-02,1.572e-01,1.283e-04
1.073e-02,-1.988e+00,1.247e+00,4.830e+00,8.510e-02,1.331e-01,1.491e-01,4.489e-05
1.066e-02,-1.989e+00,1.247e+00,4.832e+00,8.690e-02,1.342e-01,1.491e-01,2.084e-05
1.083e-02,-1.988e+00,1.248e+00,4.833e+00,8.645e-02,1.190e-01,1.491e-01,7.906e-05
1.107e-02,-1.987e+00,1.249e+00,4.835e+00,-1.134e-01,-8.095e-02,1.572e-01,1.559e-04
1.107e-02,-1.987e+00,1.249e+00,4.836e+00,-1.121e-01,-8.458e-02,1.572e-01,1.559e-04
1.082e-02,-1.988e+00,1.249e+00,4.838e+00,9.018e-02,1.057e-01,1.491e-01,7.637e-05
1.077e-02,-1.988e+00,1.249e+00,4.839e+00,9.192e-02,1.032e-01,1.491e-01,5.750e-05
1.095e-02,-1.988e+00,1.250e+00,4.841e+00,-1.073e-01,-9.233e-02,1.572e-01,1.190e-04
1.095e-02,-1.988e+00,1.250e+00,4.842e+00,-1.060e-01,-9.801e-02,1.572e-01,1.176e-04
1.071e-02,-1.988e+00,1.249e+00,4.844e+00,9.628e-02,8.591e-02,1.491e-01,3.768e-05
1.067e-02,-1.989e+00,1.249e+00,4.845e+00,9.791e-02,8.006e-02,1.491e-01,2.405e-05
1.088e-02,-1.988e+00,1.250e+00,4.847e+00,-1.014e-01,-1.150e-01,1.572e-01,9.423e-05
1.089e-02,-1.988e+00,1.250e+00,4.848e+00,-1.002e-01,-1.231e-01,1.572e-01,9.895e-05
1.067e-02,-1.989e+00,1.249e+00,4.850e+00,1.998e-01,1.950e-01,1.451e-01,2.404e-05
1.078e-02,-1.988e+00,1.249e+00,4.851e+00,2.000e-01,1.845e-01,1.451e-01,6.220e-05
1.126e-02,-1.987e+00,1.250e+00,4.853e+00,1.671e-01,9.014e-02,1.478e-01,2.100e-04
1.180e-02,-1.985e+00,1.252e+00,4.854e+00,1.544e-01,1.313e-01,1.471e-01,3.456e-04
1.231e-02,-1.984e+00,1.253e+00,4.856e+00,1.508e-01,1.183e-01,1.471e-01,4.461e-04
1.280e-02,-1.982e+00,1.254e+00,4.857e+00,8.518e-02,3.012e-02,1.491e-01,5.192e-04
1.319e-02,-1.981e+00,1.255e+00,4.859e+00,8.279e-02,2.265e-02,1.491e-01,5.637e-04
1.348e-02,-1.980e+00,1.255e+00,4.860e+00,8.128e-02,1.762e-02,1.491e-01,5.898e-04
1.375e-02,-1.979e+00,1.256e+00,4.862e+00,8.305e-02,-1.478e-03,1.491e-01,6.075e-04
1.401e-02,-1.978e+00,1.256e+00,4.863e+00,8.194e-02,-3.906e-03,1.491e-01,6.197e-04
1.427e-02,-1.978e+00,1.256e+00,4.865e+00,8.086e-02,-5.253e-03,1.491e-01,6.271e-04
1.452e-02,-1.977e+00,1.256e+00,4.866e+00,7.984e-02,-5.552e-03,1.491e-01,6.299e-04
1.477e-02,-1.976e+00,1.256e+00,4.868e+00,8.181e-02,2.620e-02,1.491e-01,6.286e-04
1.503e-02,-1.975e+00,1.256e+00,4.869e+00,8.083e-02,2.788e-02,1.491e-01,6.234e-04
1.528e-02,-1.974e+00,1.256e+00,4.871e+00,7.986e-02,3.047e-02,1.491e-01,6.145e-04
1.553e-02,-1.974e+00,1.256e+00,4.872e+00,7.892e-02,3.391e-02,1.491e-01,6.022e-04
1.577e-02,-1.973e+00,1.257e+00,4.874e+00,7.801e-02,3.812e-02,1.491e-01,5.870e-04
1.602e-02,-1.972e+00,1.257e+00,4.875e+00,5.046e-02,5.859e-02,1.498e-01,5.690e-04
1.623e-02,-1.972e+00,1.257e+00,4.877e+00,4.998e-02,6.352e-02,1.498e-01,5.517e-04
1.640e-02,-1.971e+00,1.258e+00,4.878e+00,4.986e-02,6.816e-02,1.498e-01,5.361e-04
1.655e-02,-1.971e+00,1.259e+00,4.880e+00,4.986e-02,7.286e-02,1.498e-01,5.205e-04
1.671e-02,-1.970e+00,1.259e+00,4.881e+00,4.991e-02,7.773e-02,1.498e-01,5.045e-04
1.686e-02,-1.970e+00,1.260e+00,4.883e+00,4.998e-02,8.281e-02,1.498e-01,4.878e-04
1.702e-02,-1.969e+00,1.261e+00,4.884e+00,5.007e-02,1.657e-01,1.485e-01,4.705e-04
1.717e-02,-1.969e+00,1.262e+00,4.886e+00,5.015e-02,1.712e-01,1.485e-01,4.526e-04
1.732e-02,-1.968e+00,1.264e+00,4.887e+00,5.025e-02,1.767e-01,1.485e-01,4.343e-04
1.747e-02,-1.968e+00,1.265e+00,4.889e+00,5.035e-02,1.824e-01,1.485e-01,4.157e-04
1.762e-02,-1.967e+00,1.267e+00,4.890e+00,-2.070e-02,1.104e-01,1.545e-01,3.970e-04
1.769e-02,-1.967e+00,1.269e+00,4.892e+00,-1.962e-02,1.132e-01,1.545e-01,3.894e-04
1.766e-02,-1.967e+00,1.270e+00,4.893e+00,-1.767e-02,1.128e-01,1.545e-01,3.922e-04
1.762e-02,-1.967e+00,1.271e+00,4.895e+00,-1.547e-02,1.111e-01,1.545e-01,3.973e-04
1.757e-02,-1.967e+00,1.272e+00,4.896e+00,-1.325e-02,1.087e-01,1.545e-01,4.025e-04
1.753e-02,-1.968e+00,1.273e+00,4.898e+00,-1.104e-02,1.061e-01,1.545e-01,4.070e-04
1.749e-02,-1.968e+00,1.274e+00,4.899e+00,6.228e-02,1.808e-01,1.485e-01,4.107e-04
1.755e-02,-1.967e+00,1.276e+00,4.901e+00,-7.742e-03,1.036e-01,1.545e-01,4.055e-04
1.760e-02,-1.967e+00,1.277e+00,4.902e+00,7.649e-02,1.350e-01,1.491e-01,4.000e-04
1.771e-02,-1.967e+00,1.278e+00,4.904e+00,7.716e-02,1.371e-01,1.491e-01,3.904e-04
1.789e-02,-1.966e+00,1.280e+00,4.905e+00,7.699e-02,1.429e-01,1.491e-01,3.726e-04
1.810e-02,-1.966e+00,1.281e+00,4.907e+00,2.318e-02,1.499e-01,1.512e-01,3.515e-04
1.826e-02,-1.965e+00,1.283e+00,4.908e+00,4.118e-02,1.079e-01,1.532e-01,3.356e-04
1.837e-02,-1.965e+00,1.284e+00,4.910e+00,4.184e-02,1.109e-01,1.532e-01,3.237e-04
1.849e-02,-1.964e+00,1.285e+00,4.912e+00,4.247e-02,1.139e-01,1.532e-01,3.114e-04
1.860e-02,-1.964e+00,1.286e+00,4.913e+00,4.309e-02,1.171e-01,1.532e-01,2.987e-04
1.872e-02,-1.963e+00,1.287e+00,4.915e+00,4.370e-02,1.204e-01,1.532e-01,2.856e-04
1.884e-02,-1.963e+00,1.288e+00,4.916e+00,4.431e-02,1.237e-01,1.532e-01,2.723e-04
1.897e-02,-1.963e+00,1.290e+00,4.918e+00,4.491e-02,1.272e-01,1.532e-01,2.587e-04
1.909e-02,-1.962e+00,1.291e+00,4.919e+00,1.023e-03,1.618e-01,1.545e-01,2.448e-04
1.916e-02,-1.962e+00,1.292e+00,4.921e+00,2.191e-03,1.627e-01,1.545e-01,2.365e-04
1.919e-02,-1.962e+00,1.294e+00,4.922e+00,3.891e-03,1.611e-01,1.545e-01,2.338e-04
1.920e-02,-1.962e+00,1.296e+00,4.924e+00,5.730e-03,1.586e-01,1.545e-01,2.323e-04
1.922e-02,-1.962e+00,1.297e+00,4.925e+00,7.582e-03,1.559e-01,1.545e-01,2.310e-04
1.923e-02,-1.962e+00,1.299e+00,4.927e+00,9.410e-03,1.531e-01,1.545e-01,2.293e-04
1.925e-02,-1.962e+00,1.300e+00,4.928e+00,6.754e-02,1.969e-01,1.505e-01,2.274e-04
1.934e-02,-1.961e+00,1.302e+00,4.930e+00,6.853e-02,1.975e-01,1.505e-01,2.196e-04
1.950e-02,-1.961e+00,1.304e+00,4.931e+00,6.880e-02,2.015e-01,1.505e-01,2.063e-04
1.967e-02,-1.960e+00,1.306e+00,4.933e+00,6.886e-02,2.064e-01,1.505e-01,1.913e-04
1.985e-02,-1.959e+00,1.308e+00,4.934e+00,9.257e-02,1.651e-01,1.491e-01,1.758e-04
2.005e-02,-1.959e+00,1.310e+00,4.936e+00,7.148e-02,1.718e-01,1.512e-01,1.578e-04
2.025e-02,-1.958e+00,1.312e+00,4.937e+00,7.115e-02,1.786e-01,1.512e-01,1.392e-04
2.044e-02,-1.957e+00,1.313e+00,4.939e+00,7.101e-02,1.846e-01,1.512e-01,1.216e-04
2.063e-02,-1.957e+00,1.315e+00,4.940e+00,7.094e-02,1.904e-01,1.512e-01,1.045e-04
2.081e-02,-1.956e+00,1.317e+00,4.942e+00,7.090e-02,1.961e-01,1.512e-01,8.742e-05
2.098e-02,-1.955e+00,1.319e+00,4.944e+00,7.089e-02,2.016e-01,1.512e-01,7.050e-05
2.116e-02,-1.954e+00,1.321e+00,4.945e+00,3.530e-02,1.916e-01,1.532e-01,5.374e-05
2.130e-02,-1.954e+00,1.323e+00,4.947e+00,3.579e-02,1.951e-01,1.532e-01,4.072e-05
2.140e-02,-1.954e+00,1.325e+00,4.948e+00,3.672e-02,1.966e-01,1.532e-01,3.135e-05
2.149e-02,-1.953e+00,1.327e+00,4.950e+00,3.777e-02,1.975e-01,1.532e-01,2.323e-05
2.158e-02,-1.953e+00,1.329e+00,4.951e+00,3.886e-02,1.982e-01,1.532e-01,1.562e-05
2.168e-02,-1.952e+00,1.331e+00,4.953e+00,3.993e-02,1.988e-01,1.532e-01,8.313e-06
2.177e-02,-1.952e+00,1.333e+00,4.954e+00,2.041e-01,1.890e-01,1.478e-01,1.259e-06
2.202e-02,-1.951e+00,1.335e+00,4.956e+00,2.030e-01,1.974e-01,1.478e-01,1.773e-05
2.243e-02,-1.949e+00,1.337e+00,4.957e+00,2.059e-01,2.598e-01,1.471e-01,5.064e-05
2.288e-02,-1.947e+00,1.339e+00,4.959e+00,2.022e-01,2.780e-01,1.471e-01,9.103e-05
2.335e-02,-1.945e+00,1.342e+00,4.960e+00,4.116e-02,2.292e-01,1.538e-01,1.356e-04
2.365e-02,-1.944e+00,1.344e+00,4.962e+00,3.942e-02,2.405e-01,1.538e-01,1.664e-04
2.381e-02,-1.943e+00,1.347e+00,4.963e+00,3.969e-02,2.449e-01,1.538e-01,1.817e-04
2.391e-02,-1.943e+00,1.349e+00,4.965e+00,4.058e-02,2.472e-01,1.538e-01,1.918e-04
2.401e-02,-1.943e+00,1.351e+00,4.966e+00,4.165e-02,2.487e-01,1.538e-01,1.999e-04
2.410e-02,-1.942e+00,1.354e+00,4.968e+00,4.276e-02,2.498e-01,1.538e-01,2.071e-04
2.419e-02,-1.942e+00,1.356e+00,4.969e+00,3.795e-02,7.994e-02,1.538e-01,2.137e-04
2.427e-02,-1.941e+00,1.358e+00,4.971e+00,3.319e-02,1.581e-01,1.545e-01,2.194e-04
2.435e-02,-1.941e+00,1.360e+00,4.972e+00,3.450e-02,1.582e-01,1.545e-01,2.242e-04
2.442e-02,-1.941e+00,1.361e+00,4.974e+00,3.589e-02,1.580e-01,1.545e-01,2.285e-04
2.450e-02,-1.940e+00,1.363e+00,4.976e+00,3.728e-02,1.576e-01,1.545e-01,2.325e-04
2.457e-02,-1.940e+00,1.364e+00,4.977e+00,3.865e-02,1.571e-01,1.545e-01,2.362e-04
2.465e-02,-1.940e+00,1.366e+00,4.979e+00,3.999e-02,1.566e-01,1.545e-01,2.397e-04
2.473e-02,-1.939e+00,1.368e+00,4.980e+00,2.192e-01,3.164e-01,1.471e-01,2.430e-04
2.496e-02,-1.938e+00,1.370e+00,4.982e+00,2.182e-01,3.209e-01,1.471e-01,2.516e-04
2.533e-02,-1.936e+00,1.373e+00,4.983e+00,1.052e-01,3.556e-01,1.491e-01,2.655e-04
2.564e-02,-1.935e+00,1.376e+00,4.985e+00,1.028e-01,3.622e-01,1.491e-01,2.771e-04
2.588e-02,-1.933e+00,1.379e+00,4.986e+00,1.016e-01,3.657e-01,1.491e-01,2.842e-04
2.608e-02,-1.932e+00,1.383e+00,4.988e+00,1.602e-01,1.247e-01,1.498e-01,2.883e-04
2.632e-02,-1.931e+00,1.386e+00,4.989e+00,1.588e-01,1.270e-01,1.498e-01,2.909e-04
2.659e-02,-1.930e+00,1.387e+00,4.991e+00,1.835e-01,1.400e-01,1.491e-01,2.938e-04
2.690e-02,-1.928e+00,1.389e+00,4.992e+00,1.810e-01,1.432e-01,1.491e-01,2.979e-04
2.722e-02,-1.926e+00,1.390e+00,4.994e+00,-1.213e-01,7.949e-02,1.545e-01,3.036e-04
2.731e-02,-1.926e+00,1.391e+00,4.995e+00,-1.203e-01,7.957e-02,1.545e-01,3.056e-04
2.719e-02,-1.926e+00,1.392e+00,4.997e+00,-1.157e-01,7.604e-02,1.545e-01,3.041e-04
2.701e-02,-1.927e+00,1.393e+00,4.998e+00,1.896e-01,1.383e-01,1.491e-01,3.039e-04
2.704e-02,-1.927e+00,1.394e+00,5.000e+00,1.917e-01,1.363e-01,1.491e-01,3.035e-04
2.728e-02,-1.926e+00,1.395e+00,5.001e+00,-1.094e-01,7.023e-02,1.545e-01,3.015e-04
2.737e-02,-1.925e+00,1.396e+00,5.003e+00,-1.082e-01,6.908e-02,1.545e-01,3.009e-04
2.726e-02,-1.926e+00,1.397e+00,5.004e+00,-1.037e-01,6.481e-02,1.545e-01,3.025e-04
2.710e-02,-1.927e+00,1.398e+00,5.006e+00,2.013e-01,1.266e-01,1.491e-01,3.063e-04
2.715e-02,-1.927e+00,1.399e+00,5.007e+00,2.150e-01,1.912e-01,1.465e-01,3.047e-04
2.741e-02,-1.925e+00,1.400e+00,5.009e+00,1.773e-01,2.229e-01,1.505e-01,2.963e-04
2.772e-02,-1.923e+00,1.402e+00,5.010e+00,1.746e-01,2.240e-01,1.505e-01,2.871e-04
2.802e-02,-1.922e+00,1.404e+00,5.012e+00,1.719e-01,2.246e-01,1.505e-01,2.782e-04
2.830e-02,-1.920e+00,1.407e+00,5.013e+00,1.872e-01,8.500e-02,1.498e-01,2.690e-04
2.860e-02,-1.918e+00,1.408e+00,5.015e+00,1.726e-01,1.417e-01,1.498e-01,2.594e-04
2.888e-02,-1.916e+00,1.410e+00,5.016e+00,1.700e-01,1.414e-01,1.498e-01,2.506e-04
2.916e-02,-1.915e+00,1.411e+00,5.018e+00,1.675e-01,1.410e-01,1.498e-01,2.429e-04
2.943e-02,-1.913e+00,1.412e+00,5.019e+00,1.651e-01,1.404e-01,1.498e-01,2.359e-04
2.970e-02,-1.911e+00,1.414e+00,5.021e+00,1.421e-01,7.248e-02,1.505e-01,2.293e-04
2.994e-02,-1.910e+00,1.415e+00,5.022e+00,1.402e-01,7.169e-02,1.505e-01,2.235e-04
3.016e-02,-1.908e+00,1.416e+00,5.024e+00,1.386e-01,7.094e-02,1.505e-01,2.187e-04
3.038e-02,-1.907e+00,1.417e+00,5.025e+00,1.371e-01,7.031e-02,1.505e-01,2.147e-04
3.060e-02,-1.905e+00,1.417e+00,5.027e+00,9.723e-02,8.015e-02,1.518e-01,2.115e-04
3.078e-02,-1.904e+00,1.418e+00,5.028e+00,9.645e-02,7.970e-02,1.518e-01,2.092e-04
3.094e-02,-1.903e+00,1.419e+00,5.030e+00,9.619e-02,7.925e-02,1.518e-01,2.074e-04
3.109e-02,-1.902e+00,1.420e+00,5.031e+00,9.611e-02,7.878e-02,1.518e-01,2.058e-04
3.123e-02,-1.901e+00,1.420e+00,5.033e+00,1.346e-01,6.279e-02,1.512e-01,2.041e-04
3.140e-02,-1.900e+00,1.421e+00,5.034e+00,1.341e-01,6.238e-02,1.512e-01,2.023e-04
3.159e-02,-1.899e+00,1.422e+00,5.036e+00,1.332e-01,6.208e-02,1.512e-01,2.006e-04
3.179e-02,-1.898e+00,1.423e+00,5.037e+00,1.055e-01,8.778e-02,1.518e-01,1.993e-04
3.197e-02,-1.896e+00,1.423e+00,5.039e+00,1.048e-01,8.767e-02,1.518e-01,1.986e-04
3.213e-02,-1.895e+00,1.424e+00,5.040e+00,1.044e-01,8.754e-02,1.518e-01,1.979e-04
3.229e-02,-1.894e+00,1.425e+00,5.042e+00,1.042e-01,8.738e-02,1.518e-01,1.973e-04
3.244e-02,-1.893e+00,1.426e+00,5.043e+00,1.040e-01,8.718e-02,1.518e-01,1.965e-04
3.259e-02,-1.892e+00,1.427e+00,5.045e+00,1.039e-01,8.693e-02,1.518e-01,1.956e-04
3.274e-02,-1.891e+00,1.428e+00,5.047e+00,1.186e-01,1.073e-01,1.505e-01,1.946e-04
3.290e-02,-1.890e+00,1.429e+00,5.048e+00,1.183e-01,1.070e-01,1.505e-01,1.934e-04
3.306e-02,-1.889e+00,1.430e+00,5.050e+00,1.178e-01,1.066e-01,1.505e-01,1.918e-04
3.322e-02,-1.888e+00,1.431e+00,5.051e+00,1.173e-01,1.061e-01,1.505e-01,1.899e-04
3.339e-02,-1.887e+00,1.432e+00,5.053e+00,1.168e-01,1.054e-01,1.505e-01,1.876e-04
3.355e-02,-1.885e+00,1.433e+00,5.054e+00,-3.787e-02,6.848e-02,1.525e-01,1.851e-04
3.362e-02,-1.885e+00,1.434e+00,5.056e+00,-3.634e-02,6.797e-02,1.525e-01,1.838e-04
3.361e-02,-1.885e+00,1.434e+00,5.057e+00,-3.292e-02,6.764e-02,1.525e-01,1.841e-04
3.357e-02,-1.885e+00,1.435e+00,5.059e+00,-2.898e-02,6.716e-02,1.525e-01,1.853e-04
3.353e-02,-1.886e+00,1.436e+00,5.060e+00,6.994e-02,9.233e-02,1.525e-01,1.868e-04
3.355e-02,-1.885e+00,1.437e+00,5.062e+00,7.273e-02,9.113e-02,1.525e-01,1.860e-04
3.362e-02,-1.885e+00,1.438e+00,5.063e+00,7.428e-02,8.951e-02,1.525e-01,1.825e-04
3.371e-02,-1.884e+00,1.438e+00,5.065e+00,1.288e-01,6.178e-02,1.518e-01,1.778e-04
3.384e-02,-1.883e+00,1.439e+00,5.066e+00,1.291e-01,5.961e-02,1.518e-01,1.709e-04
3.399e-02,-1.882e+00,1.440e+00,5.068e+00,1.287e-01,5.723e-02,1.518e-01,1.622e-04
3.416e-02,-1.881e+00,1.440e+00,5.069e+00,1.282e-01,5.481e-02,1.518e-01,1.531e-04
3.432e-02,-1.880e+00,1.441e+00,5.071e+00,1.275e-01,5.244e-02,1.518e-01,1.442e-04
3.449e-02,-1.878e+00,1.442e+00,5.072e+00,1.269e-01,5.013e-02,1.518e-01,1.356e-04
3.465e-02,-1.877e+00,1.442e+00,5.074e+00,1.263e-01,4.789e-02,1.518e-01,1.273e-04
3.481e-02,-1.876e+00,1.443e+00,5.075e+00,9.019e-02,5.090e-02,1.505e-01,1.193e-04
3.496e-02,-1.875e+00,1.443e+00,5.077e+00,9.008e-02,4.895e-02,1.505e-01,1.125e-04
3.508e-02,-1.874e+00,1.444e+00,5.078e+00,9.042e-02,4.713e-02,1.505e-01,1.067e-04
3.520e-02,-1.873e+00,1.444e+00,5.080e+00,9.092e-02,4.535e-02,1.505e-01,1.012e-04
3.531e-02,-1.872e+00,1.445e+00,5.081e+00,9.145e-02,4.359e-02,1.505e-01,9.585e-05
3.543e-02,-1.871e+00,1.445e+00,5.083e+00,9.199e-02,4.183e-02,1.505e-01,9.050e-05
3.554e-02,-1.870e+00,1.445e+00,5.084e+00,9.254e-02,4.008e-02,1.505e-01,8.518e-05
3.566e-02,-1.869e+00,1.446e+00,5.086e+00,1.969e-01,6.422e-02,1.485e-01,7.991e-05
3.583e-02,-1.868e+00,1.446e+00,5.087e+00,2.020e-01,7.780e-02,1.491e-01,7.231e-05
3.605e-02,-1.866e+00,1.447e+00,5.089e+00,1.999e-01,7.566e-02,1.491e-01,6.272e-05
3.629e-02,-1.864e+00,1.448e+00,5.090e+00,-9.031e-02,5.277e-02,1.525e-01,5.294e-05
3.639e-02,-1.863e+00,1.448e+00,5.092e+00,-8.922e-02,5.137e-02,1.525e-01,4.917e-05
3.634e-02,-1.864e+00,1.449e+00,5.093e+00,-8.461e-02,5.062e-02,1.525e-01,5.138e-05
3.625e-02,-1.864e+00,1.450e+00,5.095e+00,-7.900e-02,4.983e-02,1.525e-01,5.600e-05
3.616e-02,-1.865e+00,1.450e+00,5.096e+00,2.145e-01,6.949e-02,1.491e-01,6.172e-05
3.621e-02,-1.865e+00,1.451e+00,5.098e+00,-7.112e-02,4.668e-02,1.525e-01,5.816e-05
3.626e-02,-1.864e+00,1.451e+00,5.099e+00,-6.896e-02,4.447e-02,1.525e-01,5.460e-05
3.622e-02,-1.865e+00,1.452e+00,5.101e+00,-6.441e-02,4.267e-02,1.525e-01,5.775e-05
3.615e-02,-1.865e+00,1.452e+00,5.103e+00,2.285e-01,6.148e-02,1.491e-01,6.317e-05
3.622e-02,-1.865e+00,1.453e+00,5.104e+00,-5.757e-02,3.791e-02,1.525e-01,5.709e-05
3.629e-02,-1.864e+00,1.453e+00,5.106e+00,-5.580e-02,3.498e-02,1.525e-01,5.121e-05
3.627e-02,-1.864e+00,1.454e+00,5.107e+00,-5.160e-02,3.246e-02,1.525e-01,5.353e-05
3.621e-02,-1.865e+00,1.454e+00,5.109e+00,-4.673e-02,2.987e-02,1.525e-01,5.839e-05
3.616e-02,-1.865e+00,1.454e+00,5.110e+00,2.459e-01,3.739e-02,1.491e-01,6.389e-05
3.625e-02,-1.864e+00,1.455e+00,5.112e+00,2.531e-01,8.037e-02,1.478e-01,5.486e-05
3.648e-02,-1.862e+00,1.455e+00,5.113e+00,2.506e-01,7.623e-02,1.478e-01,3.185e-05
3.675e-02,-1.860e+00,1.456e+00,5.115e+00,2.470e-01,7.194e-02,1.478e-01,5.528e-06
3.703e-02,-1.858e+00,1.457e+00,5.116e+00,2.313e-01,4.691e-02,1.498e-01,2.069e-05
3.730e-02,-1.855e+00,1.457e+00,5.118e+00,2.276e-01,4.262e-02,1.498e-01,4.525e-05
3.756e-02,-1.853e+00,1.458e+00,5.119e+00,2.242e-01,3.851e-02,1.498e-01,6.775e-05
3.782e-02,-1.851e+00,1.458e+00,5.121e+00,2.210e-01,3.462e-02,1.498e-01,8.844e-05
3.807e-02,-1.848e+00,1.458e+00,5.122e+00,2.089e-01,-5.702e-02,1.491e-01,1.074e-04
3.832e-02,-1.846e+00,1.458e+00,5.124e+00,2.060e-01,-6.031e-02,1.491e-01,1.242e-04
3.855e-02,-1.844e+00,1.458e+00,5.125e+00,1.232e-01,1.468e-02,1.518e-01,1.380e-04
3.875e-02,-1.842e+00,1.458e+00,5.127e+00,1.217e-01,1.271e-02,1.518e-01,1.472e-04
3.890e-02,-1.841e+00,1.458e+00,5.128e+00,1.212e-01,1.109e-02,1.518e-01,1.536e-04
3.905e-02,-1.840e+00,1.458e+00,5.130e+00,1.419e-01,9.637e-03,1.512e-01,1.588e-04
3.920e-02,-1.839e+00,1.458e+00,5.131e+00,1.417e-01,8.361e-03,1.512e-01,1.637e-04
3.935e-02,-1.837e+00,1.458e+00,5.133e+00,1.412e-01,7.274e-03,1.512e-01,1.682e-04
3.951e-02,-1.836e+00,1.458e+00,5.134e+00,1.407e-01,6.378e-03,1.512e-01,1.721e-04
3.967e-02,-1.834e+00,1.458e+00,5.136e+00,1.402e-01,5.672e-03,1.512e-01,1.754e-04
3.983e-02,-1.833e+00,1.458e+00,5.137e+00,1.397e-01,5.153e-03,1.512e-01,1.780e-04
3.998e-02,-1.832e+00,1.458e+00,5.139e+00,2.075e-01,3.070e-02,1.478e-01,1.799e-04
4.017e-02,-1.830e+00,1.459e+00,5.140e+00,1.824e-01,4.118e-02,1.498e-01,1.813e-04
4.038e-02,-1.828e+00,1.459e+00,5.142e+00,1.806e-01,4.163e-02,1.498e-01,1.821e-04
4.059e-02,-1.826e+00,1.459e+00,5.143e+00,1.789e-01,4.217e-02,1.498e-01,1.823e-04
4.079e-02,-1.824e+00,1.460e+00,5.145e+00,1.772e-01,4.279e-02,1.498e-01,1.820e-04
4.099e-02,-1.823e+00,1.460e+00,5.146e+00,6.295e-02,6.417e-02,1.512e-01,1.814e-04
4.113e-02,-1.821e+00,1.461e+00,5.148e+00,6.585e-02,9.546e-02,1.512e-01,1.807e-04
4.122e-02,-1.821e+00,1.461e+00,5.149e+00,6.716e-02,9.519e-02,1.512e-01,1.805e-04
4.130e-02,-1.820e+00,1.462e+00,5.151e+00,6.886e-02,9.467e-02,1.512e-01,1.808e-04
4.138e-02,-1.819e+00,1.463e+00,5.152e+00,7.065e-02,9.395e-02,1.512e-01,1.815e-04
4.145e-02,-1.818e+00,1.464e+00,5.154e+00,7.244e-02,9.306e-02,1.512e-01,1.827e-04
4.153e-02,-1.818e+00,1.465e+00,5.155e+00,7.420e-02,9.200e-02,1.512e-01,1.844e-04
4.160e-02,-1.817e+00,1.466e+00,5.157e+00,7.592e-02,9.076e-02,1.512e-01,1.867e-04
4.168e-02,-1.816e+00,1.467e+00,5.158e+00,7.760e-02,8.934e-02,1.512e-01,1.895e-04
4.176e-02,-1.815e+00,1.468e+00,5.160e+00,7.925e-02,8.775e-02,1.512e-01,1.930e-04
4.184e-02,-1.815e+00,1.469e+00,5.161e+00,8.086e-02,8.598e-02,1.512e-01,1.970e-04
4.192e-02,-1.814e+00,1.470e+00,5.163e+00,8.243e-02,8.404e-02,1.512e-01,2.015e-04
4.200e-02,-1.813e+00,1.470e+00,5.164e+00,1.966e-01,5.086e-02,1.505e-01,2.067e-04
4.213e-02,-1.812e+00,1.471e+00,5.166e+00,1.760e-01,1.670e-03,1.505e-01,2.156e-04
4.230e-02,-1.810e+00,1.472e+00,5.167e+00,1.749e-01,-1.271e-03,1.505e-01,2.272e-04
4.247e-02,-1.808e+00,1.472e+00,5.169e+00,1.737e-01,-4.111e-03,1.505e-01,2.385e-04
4.264e-02,-1.807e+00,1.472e+00,5.170e+00,1.724e-01,-6.729e-03,1.505e-01,2.490e-04
4.282e-02,-1.805e+00,1.472e+00,5.172e+00,1.712e-01,-9.081e-03,1.505e-01,2.586e-04
4.299e-02,-1.803e+00,1.472e+00,5.173e+00,-1.896e-03,1.234e-01,1.518e-01,2.671e-04
4.309e-02,-1.802e+00,1.472e+00,5.175e+00,-8.040e-04,1.217e-01,1.518e-01,2.716e-04
4.311e-02,-1.802e+00,1.473e+00,5.176e+00,2.413e-03,1.201e-01,1.518e-01,2.731e-04
4.312e-02,-1.802e+00,1.474e+00,5.178e+00,6.229e-03,1.185e-01,1.518e-01,2.737e-04
4.313e-02,-1.802e+00,1.475e+00,5.179e+00,1.016e-02,1.167e-01,1.518e-01,2.741e-04
4.314e-02,-1.802e+00,1.477e+00,5.181e+00,1.405e-02,1.148e-01,1.518e-01,2.748e-04
4.315e-02,-1.802e+00,1.478e+00,5.182e+00,1.785e-02,1.127e-01,1.518e-01,2.759e-04
4.316e-02,-1.801e+00,1.479e+00,5.184e+00,6.901e-02,-7.082e-02,1.505e-01,2.775e-04
4.320e-02,-1.801e+00,1.479e+00,5.185e+00,3.343e-02,-7.370e-02,1.512e-01,2.820e-04
4.324e-02,-1.801e+00,1.479e+00,5.187e+00,3.624e-02,-7.673e-02,1.512e-01,2.871e-04
4.327e-02,-1.800e+00,1.478e+00,5.188e+00,3.926e-02,3.940e-02,1.518e-01,2.912e-04
4.331e-02,-1.800e+00,1.478e+00,5.190e+00,4.232e-02,3.648e-02,1.518e-01,2.950e-04
4.334e-02,-1.799e+00,1.478e+00,5.191e+00,2.944e-01,-1.308e-02,1.458e-01,2.991e-04
4.347e-02,-1.798e+00,1.478e+00,5.193e+00,2.944e-01,-1.691e-02,1.458e-01,3.125e-04
4.368e-02,-1.796e+00,1.478e+00,5.194e+00,2.917e-01,-2.139e-02,1.458e-01,3.340e-04
4.391e-02,-1.793e+00,1.478e+00,5.196e+00,2.882e-01,-2.576e-02,1.458e-01,3.565e-04
4.416e-02,-1.791e+00,1.478e+00,5.197e+00,2.844e-01,-2.980e-02,1.458e-01,3.778e-04
4.440e-02,-1.788e+00,1.478e+00,5.199e+00,2.865e-01,-6.451e-02,1.451e-01,3.973e-04
4.464e-02,-1.785e+00,1.478e+00,5.200e+00,2.826e-01,-6.777e-02,1.451e-01,4.150e-04
4.489e-02,-1.783e+00,1.478e+00,5.202e+00,1.364e-01,-4.475e-02,1.498e-01,4.308e-04
4.509e-02,-1.781e+00,1.478e+00,5.203e+00,1.343e-01,-4.709e-02,1.498e-01,4.419e-04
4.523e-02,-1.779e+00,1.478e+00,5.205e+00,1.338e-01,-4.892e-02,1.498e-01,4.490e-04
4.536e-02,-1.778e+00,1.477e+00,5.206e+00,1.338e-01,-1.435e-01,1.491e-01,4.541e-04
4.549e-02,-1.776e+00,1.476e+00,5.208e+00,1.340e-01,-1.446e-01,1.491e-01,4.578e-04
4.562e-02,-1.775e+00,1.475e+00,5.209e+00,1.342e-01,-1.451e-01,1.491e-01,4.594e-04
4.575e-02,-1.774e+00,1.474e+00,5.211e+00,1.345e-01,-1.449e-01,1.491e-01,4.588e-04
4.588e-02,-1.772e+00,1.472e+00,5.212e+00,1.347e-01,-1.441e-01,1.491e-01,4.557e-04
4.602e-02,-1.771e+00,1.471e+00,5.214e+00,1.350e-01,-1.425e-01,1.491e-01,4.503e-04
4.615e-02,-1.770e+00,1.469e+00,5.215e+00,1.352e-01,-1.401e-01,1.491e-01,4.425e-04
4.629e-02,-1.768e+00,1.468e+00,5.217e+00,2.482e-01,-1.285e-02,1.478e-01,4.322e-04
4.648e-02,-1.766e+00,1.467e+00,5.218e+00,2.470e-01,-7.257e-03,1.478e-01,4.153e-04
4.671e-02,-1.764e+00,1.467e+00,5.220e+00,2.445e-01,7.821e-04,1.478e-01,3.919e-04
4.696e-02,-1.762e+00,1.467e+00,5.221e+00,1.882e-01,7.191e-02,1.491e-01,3.654e-04
4.719e-02,-1.760e+00,1.467e+00,5.223e+00,1.860e-01,8.030e-02,1.491e-01,3.401e-04
4.740e-02,-1.758e+00,1.468e+00,5.224e+00,1.429e-01,4.105e-02,1.498e-01,3.174e-04
4.757e-02,-1.756e+00,1.468e+00,5.225e+00,1.422e-01,4.713e-02,1.498e-01,2.980e-04
4.773e-02,-1.754e+00,1.469e+00,5.227e+00,1.421e-01,5.228e-02,1.498e-01,2.811e-04
4.788e-02,-1.753e+00,1.469e+00,5.228e+00,1.422e-01,5.708e-02,1.498e-01,2.652e-04
4.802e-02,-1.752e+00,1.470e+00,5.230e+00,1.423e-01,6.171e-02,1.498e-01,2.498e-04
4.817e-02,-1.750e+00,1.470e+00,5.231e+00,1.425e-01,6.621e-02,1.498e-01,2.347e-04
4.831e-02,-1.749e+00,1.471e+00,5.233e+00,1.427e-01,7.058e-02,1.498e-01,2.201e-04
4.845e-02,-1.747e+00,1.472e+00,5.234e+00,5.989e-02,1.162e-01,1.512e-01,2.060e-04
4.856e-02,-1.746e+00,1.472e+00,5.236e+00,6.118e-02,1.190e-01,1.512e-01,1.958e-04
4.863e-02,-1.745e+00,1.474e+00,5.238e+00,6.349e-02,1.203e-01,1.512e-01,1.893e-04
4.870e-02,-1.745e+00,1.475e+00,5.239e+00,6.606e-02,1.210e-01,1.512e-01,1.843e-04
4.876e-02,-1.744e+00,1.476e+00,5.241e+00,6.867e-02,1.215e-01,1.512e-01,1.800e-04
4.882e-02,-1.743e+00,1.477e+00,5.242e+00,7.125e-02,1.218e-01,1.512e-01,1.763e-04
4.889e-02,-1.743e+00,1.478e+00,5.244e+00,2.843e-01,9.081e-02,1.458e-01,1.733e-04
4.903e-02,-1.741e+00,1.479e+00,5.245e+00,2.101e-01,2.008e-02,1.505e-01,1.679e-04
4.922e-02,-1.739e+00,1.479e+00,5.247e+00,2.084e-01,2.294e-02,1.505e-01,1.606e-04
4.941e-02,-1.737e+00,1.480e+00,5.248e+00,2.068e-01,2.589e-02,1.505e-01,1.529e-04
4.960e-02,-1.735e+00,1.480e+00,5.250e+00,1.784e-01,4.443e-02,1.498e-01,1.448e-04
4.977e-02,-1.733e+00,1.480e+00,5.251e+00,1.772e-01,4.723e-02,1.498e-01,1.370e-04
4.994e-02,-1.731e+00,1.481e+00,5.253e+00,1.763e-01,4.974e-02,1.498e-01,1.297e-04
5.010e-02,-1.729e+00,1.481e+00,5.254e+00,1.756e-01,5.210e-02,1.498e-01,1.228e-04
5.026e-02,-1.728e+00,1.482e+00,5.256e+00,1.749e-01,5.433e-02,1.498e-01,1.161e-04
5.042e-02,-1.726e+00,1.482e+00,5.257e+00,1.743e-01,5.645e-02,1.498e-01,1.099e-04
5.057e-02,-1.724e+00,1.483e+00,5.259e+00,1.945e-01,1.050e-01,1.485e-01,1.039e-04
5.073e-02,-1.722e+00,1.483e+00,5.260e+00,1.936e-01,1.070e-01,1.485e-01,9.830e-05
5.090e-02,-1.720e+00,1.484e+00,5.261e+00,1.463e-02,7.772e-02,1.505e-01,9.345e-05
5.100e-02,-1.719e+00,1.485e+00,5.263e+00,1.581e-02,7.813e-02,1.505e-01,9.116e-05
5.104e-02,-1.719e+00,1.486e+00,5.264e+00,1.917e-02,7.742e-02,1.505e-01,9.061e-05
5.106e-02,-1.719e+00,1.487e+00,5.266e+00,2.313e-02,7.633e-02,1.505e-01,9.050e-05
5.108e-02,-1.718e+00,1.488e+00,5.268e+00,2.721e-02,7.507e-02,1.505e-01,9.058e-05
5.110e-02,-1.718e+00,1.489e+00,5.269e+00,3.124e-02,7.368e-02,1.505e-01,9.084e-05
5.112e-02,-1.718e+00,1.489e+00,5.271e+00,2.843e-01,7.735e-02,1.465e-01,9.135e-05
5.123e-02,-1.717e+00,1.490e+00,5.272e+00,2.851e-01,7.624e-02,1.465e-01,9.432e-05
5.141e-02,-1.714e+00,1.490e+00,5.273e+00,2.831e-01,7.559e-02,1.465e-01,9.927e-05
5.161e-02,-1.712e+00,1.490e+00,5.275e+00,2.505e-01,1.477e-01,1.485e-01,1.039e-04
5.182e-02,-1.709e+00,1.490e+00,5.276e+00,2.476e-01,1.475e-01,1.485e-01,1.080e-04
5.202e-02,-1.707e+00,1.491e+00,5.278e+00,2.450e-01,1.470e-01,1.485e-01,1.130e-04
5.221e-02,-1.704e+00,1.493e+00,5.279e+00,2.424e-01,1.458e-01,1.485e-01,1.197e-04
5.240e-02,-1.702e+00,1.494e+00,5.281e+00,2.398e-01,1.438e-01,1.485e-01,1.286e-04
5.258e-02,-1.699e+00,1.496e+00,5.282e+00,1.484e-01,1.411e-01,1.498e-01,1.399e-04
5.274e-02,-1.697e+00,1.497e+00,5.284e+00,1.828e-01,5.523e-02,1.491e-01,1.514e-04
5.287e-02,-1.696e+00,1.498e+00,5.285e+00,1.823e-01,5.179e-02,1.491e-01,1.634e-04
5.300e-02,-1.694e+00,1.499e+00,5.287e+00,1.817e-01,4.802e-02,1.491e-01,1.766e-04
5.313e-02,-1.692e+00,1.499e+00,5.288e+00,1.811e-01,4.406e-02,1.491e-01,1.903e-04
5.326e-02,-1.690e+00,1.500e+00,5.290e+00,1.805e-01,3.998e-02,1.491e-01,2.045e-04
5.339e-02,-1.688e+00,1.500e+00,5.291e+00,1.800e-01,3.581e-02,1.491e-01,2.189e-04
5.351e-02,-1.687e+00,1.501e+00,5.293e+00,1.795e-01,3.157e-02,1.491e-01,2.335e-04
5.364e-02,-1.685e+00,1.501e+00,5.294e+00,1.790e-01,2.729e-02,1.491e-01,2.482e-04
5.377e-02,-1.683e+00,1.501e+00,5.296e+00,2.378e-01,6.440e-02,1.485e-01,2.630e-04
5.391e-02,-1.681e+00,1.502e+00,5.297e+00,2.366e-01,5.961e-02,1.485e-01,2.799e-04
5.406e-02,-1.679e+00,1.502e+00,5.299e+00,2.021e-01,5.424e-02,1.485e-01,2.991e-04
5.421e-02,-1.676e+00,1.503e+00,5.300e+00,2.005e-01,4.886e-02,1.485e-01,3.182e-04
5.435e-02,-1.674e+00,1.503e+00,5.302e+00,2.022e-01,-1.220e-01,1.478e-01,3.366e-04
5.449e-02,-1.672e+00,1.503e+00,5.303e+00,1.980e-01,3.840e-02,1.485e-01,3.546e-04
5.463e-02,-1.670e+00,1.503e+00,5.305e+00,1.970e-01,3.368e-02,1.485e-01,3.709e-04
5.476e-02,-1.668e+00,1.503e+00,5.306e+00,1.841e-01,7.057e-02,1.485e-01,3.865e-04
5.489e-02,-1.666e+00,1.504e+00,5.308e+00,1.923e-01,-1.564e-01,1.491e-01,4.017e-04
5.502e-02,-1.665e+00,1.503e+00,5.309e+00,1.827e-01,6.184e-02,1.485e-01,4.165e-04
5.515e-02,-1.663e+00,1.503e+00,5.311e+00,1.821e-01,5.799e-02,1.485e-01,4.297e-04
5.527e-02,-1.661e+00,1.503e+00,5.312e+00,1.816e-01,5.430e-02,1.485e-01,4.422e-04
5.540e-02,-1.659e+00,1.504e+00,5.314e+00,3.582e-02,-1.875e-01,1.498e-01,4.550e-04
5.548e-02,-1.658e+00,1.503e+00,5.315e+00,6.101e-02,4.265e-02,1.485e-01,4.634e-04
5.553e-02,-1.657e+00,1.503e+00,5.317e+00,6.391e-02,4.092e-02,1.485e-01,4.678e-04
5.557e-02,-1.656e+00,1.503e+00,5.318e+00,6.702e-02,3.928e-02,1.485e-01,4.717e-04
5.561e-02,-1.656e+00,1.503e+00,5.320e+00,7.013e-02,3.757e-02,1.485e-01,4.756e-04
5.566e-02,-1.655e+00,1.504e+00,5.321e+00,4.947e-02,-1.972e-01,1.498e-01,4.799e-04
5.570e-02,-1.654e+00,1.503e+00,5.323e+00,2.633e-01,6.502e-02,1.485e-01,4.837e-04
5.580e-02,-1.653e+00,1.502e+00,5.324e+00,2.642e-01,6.267e-02,1.485e-01,4.910e-04
5.595e-02,-1.651e+00,1.503e+00,5.325e+00,2.567e-01,-9.545e-02,1.478e-01,5.017e-04
5.612e-02,-1.648e+00,1.502e+00,5.327e+00,2.544e-01,-9.828e-02,1.478e-01,5.128e-04
5.629e-02,-1.646e+00,1.502e+00,5.328e+00,2.520e-01,-1.006e-01,1.478e-01,5.220e-04
5.647e-02,-1.643e+00,1.501e+00,5.330e+00,2.496e-01,-1.021e-01,1.478e-01,5.286e-04
5.664e-02,-1.641e+00,1.500e+00,5.331e+00,2.472e-01,-1.028e-01,1.478e-01,5.321e-04
5.682e-02,-1.638e+00,1.499e+00,5.333e+00,1.796e-01,1.021e-03,1.485e-01,5.324e-04
5.698e-02,-1.636e+00,1.498e+00,5.334e+00,1.634e-01,3.817e-02,1.498e-01,5.300e-04
5.712e-02,-1.634e+00,1.498e+00,5.336e+00,1.631e-01,3.913e-02,1.498e-01,5.270e-04
5.724e-02,-1.633e+00,1.499e+00,5.337e+00,1.632e-01,3.999e-02,1.498e-01,5.241e-04
5.736e-02,-1.631e+00,1.499e+00,5.339e+00,1.635e-01,4.076e-02,1.498e-01,5.214e-04
5.748e-02,-1.629e+00,1.499e+00,5.340e+00,1.639e-01,4.143e-02,1.498e-01,5.191e-04
5.759e-02,-1.628e+00,1.500e+00,5.342e+00,1.643e-01,4.200e-02,1.498e-01,5.171e-04
5.771e-02,-1.626e+00,1.500e+00,5.343e+00,1.646e-01,4.247e-02,1.498e-01,5.154e-04
5.783e-02,-1.624e+00,1.501e+00,5.345e+00,1.650e-01,4.284e-02,1.498e-01,5.140e-04
5.794e-02,-1.623e+00,1.501e+00,5.346e+00,1.773e-01,-1.277e-01,1.478e-01,5.130e-04
5.806e-02,-1.621e+00,1.501e+00,5.348e+00,1.774e-01,-1.274e-01,1.478e-01,5.119e-04
5.818e-02,-1.619e+00,1.500e+00,5.349e+00,2.575e-01,-6.443e-02,1.451e-01,5.092e-04
5.833e-02,-1.617e+00,1.499e+00,5.351e+00,2.089e-01,-6.249e-02,1.485e-01,5.033e-04
5.850e-02,-1.615e+00,1.498e+00,5.352e+00,2.076e-01,-5.974e-02,1.485e-01,4.947e-04
5.865e-02,-1.613e+00,1.498e+00,5.354e+00,2.065e-01,-5.656e-02,1.485e-01,4.846e-04
5.880e-02,-1.611e+00,1.497e+00,5.355e+00,2.056e-01,-5.290e-02,1.485e-01,4.728e-04
5.896e-02,-1.609e+00,1.496e+00,5.357e+00,2.047e-01,-4.878e-02,1.485e-01,4.594e-04
5.911e-02,-1.607e+00,1.496e+00,5.358e+00,1.683e-01,-2.350e-02,1.491e-01,4.445e-04
5.925e-02,-1.605e+00,1.495e+00,5.360e+00,1.680e-01,-1.892e-02,1.491e-01,4.294e-04
5.939e-02,-1.603e+00,1.495e+00,5.361e+00,1.682e-01,-1.447e-02,1.491e-01,4.145e-04
5.952e-02,-1.601e+00,1.495e+00,5.363e+00,1.685e-01,-9.929e-03,1.491e-01,3.993e-04
5.964e-02,-1.600e+00,1.495e+00,5.364e+00,1.688e-01,-5.245e-03,1.491e-01,3.836e-04
5.977e-02,-1.598e+00,1.495e+00,5.366e+00,9.504e-02,4.617e-02,1.485e-01,3.674e-04
5.988e-02,-1.596e+00,1.495e+00,5.367e+00,9.632e-02,5.009e-02,1.485e-01,3.539e-04
5.996e-02,-1.595e+00,1.495e+00,5.369e+00,9.850e-02,5.299e-02,1.485e-01,3.434e-04
6.004e-02,-1.594e+00,1.496e+00,5.370e+00,9.795e-02,4.517e-02,1.485e-01,3.340e-04
6.011e-02,-1.593e+00,1.496e+00,5.372e+00,1.004e-01,4.751e-02,1.485e-01,3.251e-04
6.018e-02,-1.592e+00,1.497e+00,5.373e+00,1.029e-01,4.973e-02,1.485e-01,3.166e-04
6.026e-02,-1.591e+00,1.497e+00,5.375e+00,2.091e-01,5.187e-02,1.485e-01,3.083e-04
6.037e-02,-1.590e+00,1.498e+00,5.376e+00,2.102e-01,5.517e-02,1.485e-01,2.968e-04
6.051e-02,-1.588e+00,1.498e+00,5.378e+00,2.100e-01,5.952e-02,1.485e-01,2.825e-04
6.065e-02,-1.586e+00,1.499e+00,5.379e+00,2.094e-01,6.405e-02,1.485e-01,2.678e-04
6.080e-02,-1.584e+00,1.499e+00,5.380e+00,2.086e-01,6.844e-02,1.485e-01,2.536e-04
6.095e-02,-1.582e+00,1.500e+00,5.382e+00,2.079e-01,7.258e-02,1.485e-01,2.402e-04
6.110e-02,-1.580e+00,1.501e+00,5.383e+00,2.101e-01,9.197e-02,1.491e-01,2.277e-04
6.125e-02,-1.578e+00,1.502e+00,5.385e+00,1.205e-01,9.551e-02,1.485e-01,2.163e-04
6.136e-02,-1.576e+00,1.502e+00,5.386e+00,1.208e-01,9.797e-02,1.485e-01,2.080e-04
6.146e-02,-1.575e+00,1.503e+00,5.388e+00,1.431e-01,1.096e-03,1.491e-01,2.025e-04
6.155e-02,-1.573e+00,1.504e+00,5.389e+00,1.446e-01,2.244e-03,1.491e-01,1.980e-04
6.164e-02,-1.572e+00,1.504e+00,5.391e+00,1.460e-01,3.398e-03,1.491e-01,1.935e-04
6.174e-02,-1.570e+00,1.504e+00,5.392e+00,1.473e-01,4.602e-03,1.491e-01,1.889e-04
6.184e-02,-1.569e+00,1.504e+00,5.394e+00,1.485e-01,5.867e-03,1.491e-01,1.841e-04
6.193e-02,-1.567e+00,1.504e+00,5.395e+00,1.498e-01,7.194e-03,1.491e-01,1.791e-04
6.203e-02,-1.566e+00,1.504e+00,5.397e+00,1.509e-01,8.578e-03,1.491e-01,1.739e-04
6.213e-02,-1.564e+00,1.504e+00,5.398e+00,1.521e-01,1.002e-02,1.491e-01,1.685e-04
6.223e-02,-1.563e+00,1.505e+00,5.400e+00,1.532e-01,1.150e-02,1.491e-01,1.630e-04
6.233e-02,-1.561e+00,1.505e+00,5.401e+00,2.404e-01,3.373e-02,1.485e-01,1.573e-04
6.246e-02,-1.559e+00,1.505e+00,5.403e+00,2.403e-01,3.588e-02,1.485e-01,1.503e-04
6.261e-02,-1.557e+00,1.505e+00,5.404e+00,2.096e-01,7.480e-02,1.478e-01,1.420e-04
6.275e-02,-1.555e+00,1.506e+00,5.406e+00,2.086e-01,7.736e-02,1.478e-01,1.341e-04
6.289e-02,-1.553e+00,1.506e+00,5.407e+00,2.078e-01,7.950e-02,1.478e-01,1.274e-04
6.303e-02,-1.551e+00,1.507e+00,5.409e+00,2.072e-01,8.126e-02,1.478e-01,1.220e-04
6.316e-02,-1.549e+00,1.508e+00,5.410e+00,2.067e-01,8.263e-02,1.478e-01,1.178e-04
6.329e-02,-1.547e+00,1.509e+00,5.412e+00,2.121e-01,2.151e-02,1.478e-01,1.148e-04
6.342e-02,-1.545e+00,1.509e+00,5.413e+00,2.115e-01,2.218e-02,1.478e-01,1.129e-04
6.355e-02,-1.542e+00,1.510e+00,5.415e+00,2.109e-01,2.272e-02,1.478e-01,1.115e-04
6.368e-02,-1.540e+00,1.510e+00,5.416e+00,2.103e-01,2.321e-02,1.478e-01,1.102e-04
6.380e-02,-1.538e+00,1.510e+00,5.418e+00,2.097e-01,2.366e-02,1.478e-01,1.091e-04
6.393e-02,-1.536e+00,1.510e+00,5.419e+00,6.086e-02,1.276e-01,1.498e-01,1.080e-04
6.402e-02,-1.535e+00,1.511e+00,5.421e+00,6.227e-02,1.276e-01,1.498e-01,1.075e-04
6.407e-02,-1.534e+00,1.512e+00,5.422e+00,6.550e-02,1.270e-01,1.498e-01,1.079e-04
6.411e-02,-1.533e+00,1.513e+00,5.424e+00,6.922e-02,1.260e-01,1.498e-01,1.091e-04
6.415e-02,-1.532e+00,1.515e+00,5.425e+00,7.304e-02,1.248e-01,1.498e-01,1.110e-04
6.419e-02,-1.532e+00,1.516e+00,5.427e+00,7.680e-02,1.233e-01,1.498e-01,1.139e-04
6.423e-02,-1.531e+00,1.517e+00,5.428e+00,2.999e-01,8.011e-02,1.471e-01,1.177e-04
6.431e-02,-1.529e+00,1.518e+00,5.430e+00,2.833e-01,1.391e-01,1.471e-01,1.273e-04
6.444e-02,-1.527e+00,1.518e+00,5.431e+00,2.821e-01,1.349e-01,1.471e-01,1.422e-04
6.457e-02,-1.524e+00,1.518e+00,5.432e+00,2.803e-01,1.305e-01,1.471e-01,1.584e-04
6.471e-02,-1.522e+00,1.518e+00,5.434e+00,2.783e-01,1.259e-01,1.471e-01,1.748e-04
6.484e-02,-1.519e+00,1.519e+00,5.435e+00,2.763e-01,1.215e-01,1.471e-01,1.910e-04
6.498e-02,-1.517e+00,1.519e+00,5.437e+00,1.853e-01,9.630e-02,1.498e-01,2.071e-04
6.510e-02,-1.514e+00,1.519e+00,5.438e+00,1.844e-01,9.218e-02,1.498e-01,2.214e-04
6.520e-02,-1.512e+00,1.520e+00,5.440e+00,1.844e-01,8.817e-02,1.498e-01,2.348e-04
6.530e-02,-1.510e+00,1.521e+00,5.441e+00,6.314e-02,9.945e-02,1.491e-01,2.489e-04
6.536e-02,-1.509e+00,1.522e+00,5.443e+00,6.505e-02,9.586e-02,1.491e-01,2.599e-04
6.541e-02,-1.508e+00,1.523e+00,5.444e+00,6.846e-02,9.298e-02,1.491e-01,2.676e-04
6.544e-02,-1.508e+00,1.524e+00,5.446e+00,7.227e-02,9.014e-02,1.491e-01,2.749e-04
6.547e-02,-1.507e+00,1.525e+00,5.447e+00,7.613e-02,8.711e-02,1.491e-01,2.826e-04
6.551e-02,-1.506e+00,1.526e+00,5.449e+00,7.993e-02,8.379e-02,1.491e-01,2.912e-04
6.554e-02,-1.505e+00,1.527e+00,5.450e+00,8.364e-02,8.016e-02,1.491e-01,3.009e-04
6.558e-02,-1.504e+00,1.527e+00,5.452e+00,8.725e-02,7.618e-02,1.491e-01,3.116e-04
6.561e-02,-1.504e+00,1.528e+00,5.453e+00,3.369e-01,-1.455e-01,1.224e-01,3.234e-04
6.568e-02,-1.502e+00,1.529e+00,5.455e+00,3.370e-01,-1.526e-01,1.224e-01,3.470e-04
6.578e-02,-1.500e+00,1.529e+00,5.456e+00,3.350e-01,-1.624e-01,1.224e-01,3.814e-04
6.589e-02,-1.497e+00,1.529e+00,5.457e+00,3.323e-01,-1.729e-01,1.224e-01,4.186e-04
6.600e-02,-1.494e+00,1.529e+00,5.458e+00,2.938e-01,-5.935e-02,1.478e-01,4.564e-04
6.611e-02,-1.492e+00,1.529e+00,5.460e+00,2.918e-01,-7.015e-02,1.478e-01,4.938e-04
6.622e-02,-1.489e+00,1.529e+00,5.461e+00,2.899e-01,-8.081e-02,1.478e-01,5.307e-04
6.633e-02,-1.487e+00,1.529e+00,5.463e+00,2.880e-01,-9.131e-02,1.478e-01,5.671e-04
6.644e-02,-1.484e+00,1.529e+00,5.464e+00,2.713e-01,-9.649e-02,1.471e-01,6.029e-04
6.655e-02,-1.481e+00,1.529e+00,5.466e+00,2.694e-01,-1.066e-01,1.471e-01,6.378e-04
6.666e-02,-1.479e+00,1.528e+00,5.467e+00,2.676e-01,-1.163e-01,1.471e-01,6.712e-04
6.677e-02,-1.476e+00,1.528e+00,5.469e+00,2.659e-01,-1.255e-01,1.471e-01,7.030e-04
6.688e-02,-1.473e+00,1.528e+00,5.470e+00,7.440e-02,-1.511e-02,1.491e-01,7.329e-04
6.696e-02,-1.472e+00,1.527e+00,5.472e+00,7.513e-02,-2.114e-02,1.491e-01,7.527e-04
6.701e-02,-1.471e+00,1.527e+00,5.473e+00,7.809e-02,-2.498e-02,1.491e-01,7.639e-04
6.705e-02,-1.470e+00,1.527e+00,5.474e+00,8.169e-02,-2.822e-02,1.491e-01,7.727e-04
6.708e-02,-1.469e+00,1.526e+00,5.476e+00,8.542e-02,-3.130e-02,1.491e-01,7.808e-04
6.712e-02,-1.468e+00,1.526e+00,5.477e+00,8.911e-02,-3.437e-02,1.491e-01,7.887e-04
6.716e-02,-1.467e+00,1.526e+00,5.479e+00,9.272e-02,-3.743e-02,1.491e-01,7.967e-04
6.720e-02,-1.466e+00,1.525e+00,5.480e+00,3.127e-01,-1.979e-02,1.458e-01,8.045e-04
6.728e-02,-1.465e+00,1.525e+00,5.482e+00,3.139e-01,-2.410e-02,1.458e-01,8.182e-04
6.738e-02,-1.462e+00,1.525e+00,5.483e+00,3.129e-01,-2.954e-02,1.458e-01,8.372e-04
6.750e-02,-1.460e+00,1.525e+00,5.485e+00,3.291e-01,-1.025e-01,1.438e-01,8.573e-04
6.762e-02,-1.457e+00,1.525e+00,5.486e+00,3.273e-01,-1.081e-01,1.438e-01,8.773e-04
6.774e-02,-1.454e+00,1.525e+00,5.488e+00,3.016e-01,-1.239e-01,1.465e-01,8.969e-04
6.786e-02,-1.452e+00,1.525e+00,5.489e+00,2.998e-01,-1.292e-01,1.465e-01,9.160e-04
6.798e-02,-1.449e+00,1.525e+00,5.491e+00,2.980e-01,-1.345e-01,1.465e-01,9.346e-04
6.810e-02,-1.447e+00,1.525e+00,5.492e+00,2.962e-01,-1.395e-01,1.465e-01,9.527e-04
6.823e-02,-1.444e+00,1.525e+00,5.494e+00,2.945e-01,-1.444e-01,1.465e-01,9.702e-04
6.835e-02,-1.441e+00,1.525e+00,5.495e+00,2.927e-01,-1.492e-01,1.465e-01,9.872e-04
6.847e-02,-1.439e+00,1.525e+00,5.497e+00,2.257e-01,-1.279e-01,1.491e-01,1.004e-03
6.858e-02,-1.436e+00,1.525e+00,5.498e+00,2.245e-01,-1.321e-01,1.491e-01,1.018e-03
6.869e-02,-1.434e+00,1.524e+00,5.499e+00,5.782e-02,-1.198e-01,1.478e-01,1.029e-03
6.877e-02,-1.432e+00,1.522e+00,5.501e+00,5.939e-02,-1.217e-01,1.478e-01,1.035e-03
6.881e-02,-1.431e+00,1.521e+00,5.502e+00,6.303e-02,-1.228e-01,1.478e-01,1.037e-03
6.884e-02,-1.431e+00,1.520e+00,5.504e+00,6.725e-02,-1.237e-01,1.478e-01,1.037e-03
6.888e-02,-1.430e+00,1.519e+00,5.505e+00,7.156e-02,-1.244e-01,1.478e-01,1.037e-03
6.892e-02,-1.429e+00,1.517e+00,5.507e+00,2.804e-01,-1.197e-01,1.471e-01,1.036e-03
6.900e-02,-1.428e+00,1.517e+00,5.508e+00,2.822e-01,-1.187e-01,1.471e-01,1.032e-03
6.912e-02,-1.425e+00,1.516e+00,5.510e+00,2.816e-01,-1.161e-01,1.471e-01,1.024e-03
6.926e-02,-1.423e+00,1.516e+00,5.511e+00,2.803e-01,-1.129e-01,1.471e-01,1.014e-03
6.940e-02,-1.420e+00,1.516e+00,5.513e+00,2.787e-01,-1.094e-01,1.471e-01,1.003e-03
6.955e-02,-1.418e+00,1.516e+00,5.514e+00,2.890e-01,-1.367e-01,1.465e-01,9.920e-04
6.969e-02,-1.415e+00,1.516e+00,5.516e+00,2.874e-01,-1.328e-01,1.465e-01,9.800e-04
6.984e-02,-1.412e+00,1.516e+00,5.517e+00,2.799e-01,-9.242e-02,1.471e-01,9.673e-04
6.998e-02,-1.410e+00,1.516e+00,5.519e+00,2.783e-01,-8.815e-02,1.471e-01,9.541e-04
7.013e-02,-1.407e+00,1.516e+00,5.520e+00,2.767e-01,-8.373e-02,1.471e-01,9.403e-04
7.027e-02,-1.404e+00,1.516e+00,5.522e+00,2.751e-01,-7.918e-02,1.471e-01,9.261e-04
7.042e-02,-1.402e+00,1.516e+00,5.523e+00,2.735e-01,-7.448e-02,1.471e-01,9.113e-04
7.056e-02,-1.399e+00,1.516e+00,5.525e+00,2.453e-01,-1.007e-01,1.471e-01,8.960e-04
7.070e-02,-1.396e+00,1.515e+00,5.526e+00,2.440e-01,-9.566e-02,1.471e-01,8.801e-04
7.084e-02,-1.394e+00,1.515e+00,5.527e+00,2.430e-01,-9.022e-02,1.471e-01,8.625e-04
7.098e-02,-1.392e+00,1.514e+00,5.529e+00,1.086e-01,-4.787e-02,1.491e-01,8.426e-04
7.109e-02,-1.390e+00,1.513e+00,5.530e+00,1.095e-01,-4.287e-02,1.491e-01,8.256e-04
7.117e-02,-1.388e+00,1.513e+00,5.532e+00,2.900e-01,-8.072e-02,1.458e-01,8.126e-04
7.127e-02,-1.387e+00,1.512e+00,5.533e+00,2.909e-01,-7.519e-02,1.458e-01,7.937e-04
7.141e-02,-1.384e+00,1.512e+00,5.535e+00,2.901e-01,-6.736e-02,1.458e-01,7.681e-04
7.157e-02,-1.382e+00,1.512e+00,5.536e+00,2.888e-01,-5.873e-02,1.458e-01,7.401e-04
7.172e-02,-1.379e+00,1.512e+00,5.538e+00,2.873e-01,-4.976e-02,1.458e-01,7.109e-04
7.188e-02,-1.376e+00,1.512e+00,5.539e+00,2.858e-01,-4.060e-02,1.458e-01,6.812e-04
7.203e-02,-1.374e+00,1.512e+00,5.541e+00,2.843e-01,-3.129e-02,1.458e-01,6.509e-04
7.219e-02,-1.371e+00,1.512e+00,5.542e+00,1.612e-01,-1.202e-01,1.478e-01,6.202e-04
7.232e-02,-1.369e+00,1.512e+00,5.544e+00,1.611e-01,-1.122e-01,1.478e-01,5.937e-04
7.243e-02,-1.367e+00,1.511e+00,5.545e+00,1.623e-01,-1.054e-01,1.478e-01,5.706e-04
7.253e-02,-1.365e+00,1.510e+00,5.547e+00,1.638e-01,-9.860e-02,1.478e-01,5.472e-04
7.263e-02,-1.364e+00,1.509e+00,5.548e+00,1.654e-01,-9.133e-02,1.478e-01,5.223e-04
7.273e-02,-1.362e+00,1.508e+00,5.550e+00,2.560e-01,1.483e-02,1.471e-01,4.955e-04
7.286e-02,-1.360e+00,1.507e+00,5.551e+00,2.565e-01,2.526e-02,1.471e-01,4.606e-04
7.302e-02,-1.358e+00,1.507e+00,5.552e+00,2.558e-01,3.800e-02,1.471e-01,4.185e-04
7.318e-02,-1.355e+00,1.507e+00,5.554e+00,2.549e-01,5.139e-02,1.471e-01,3.744e-04
7.334e-02,-1.352e+00,1.508e+00,5.555e+00,-2.791e-02,5.964e-02,1.478e-01,3.302e-04
7.342e-02,-1.351e+00,1.508e+00,5.557e+00,-2.538e-02,6.633e-02,1.478e-01,3.068e-04
7.344e-02,-1.351e+00,1.509e+00,5.558e+00,3.246e-01,-1.102e-02,1.398e-01,3.030e-04
7.351e-02,-1.350e+00,1.509e+00,5.560e+00,3.275e-01,-6.148e-03,1.398e-01,2.853e-04
7.364e-02,-1.348e+00,1.509e+00,5.561e+00,3.273e-01,4.370e-03,1.398e-01,2.505e-04
7.380e-02,-1.345e+00,1.509e+00,5.563e+00,3.141e-01,8.911e-02,1.384e-01,2.103e-04
7.396e-02,-1.342e+00,1.509e+00,5.564e+00,3.125e-01,1.020e-01,1.384e-01,1.681e-04
7.412e-02,-1.340e+00,1.509e+00,5.565e+00,3.109e-01,1.152e-01,1.384e-01,1.250e-04
7.428e-02,-1.337e+00,1.509e+00,5.567e+00,3.092e-01,1.286e-01,1.384e-01,8.142e-05
7.444e-02,-1.335e+00,1.509e+00,5.568e+00,3.075e-01,1.420e-01,1.384e-01,3.733e-05
7.461e-02,-1.332e+00,1.509e+00,5.569e+00,1.249e-01,1.091e-01,1.465e-01,7.205e-06
7.473e-02,-1.330e+00,1.510e+00,5.571e+00,1.253e-01,1.194e-01,1.465e-01,4.189e-05
7.483e-02,-1.328e+00,1.511e+00,5.572e+00,1.720e-01,7.465e-02,1.465e-01,6.608e-05
7.492e-02,-1.327e+00,1.512e+00,5.574e+00,1.741e-01,8.134e-02,1.465e-01,8.927e-05
7.501e-02,-1.325e+00,1.513e+00,5.575e+00,1.757e-01,8.836e-02,1.465e-01,1.134e-04
7.511e-02,-1.323e+00,1.513e+00,5.577e+00,1.772e-01,9.528e-02,1.465e-01,1.371e-04
7.521e-02,-1.322e+00,1.514e+00,5.578e+00,1.786e-01,1.019e-01,1.465e-01,1.598e-04
7.531e-02,-1.320e+00,1.515e+00,5.580e+00,1.800e-01,1.082e-01,1.465e-01,1.813e-04
7.541e-02,-1.318e+00,1.516e+00,5.581e+00,1.813e-01,1.140e-01,1.465e-01,2.013e-04
7.551e-02,-1.316e+00,1.517e+00,5.583e+00,1.826e-01,1.194e-01,1.465e-01,2.198e-04
7.561e-02,-1.314e+00,1.519e+00,5.584e+00,1.839e-01,1.242e-01,1.465e-01,2.366e-04
7.570e-02,-1.313e+00,1.520e+00,5.586e+00,3.393e-01,2.165e-01,1.183e-01,2.515e-04
7.581e-02,-1.310e+00,1.520e+00,5.587e+00,3.056e-01,2.421e-01,1.438e-01,2.671e-04
7.594e-02,-1.308e+00,1.521e+00,5.588e+00,2.513e-01,1.543e-01,1.458e-01,2.845e-04
7.606e-02,-1.305e+00,1.521e+00,5.590e+00,2.505e-01,1.596e-01,1.458e-01,3.017e-04
7.619e-02,-1.303e+00,1.522e+00,5.591e+00,2.497e-01,1.643e-01,1.458e-01,3.167e-04
7.630e-02,-1.300e+00,1.524e+00,5.593e+00,2.491e-01,1.681e-01,1.458e-01,3.291e-04
7.642e-02,-1.298e+00,1.525e+00,5.594e+00,2.484e-01,1.711e-01,1.458e-01,3.386e-04
7.653e-02,-1.296e+00,1.526e+00,5.595e+00,2.479e-01,1.731e-01,1.458e-01,3.452e-04
7.664e-02,-1.293e+00,1.528e+00,5.597e+00,2.473e-01,1.743e-01,1.458e-01,3.486e-04
7.674e-02,-1.291e+00,1.529e+00,5.598e+00,-2.310e-02,1.952e-01,1.478e-01,3.489e-04
7.679e-02,-1.289e+00,1.531e+00,5.600e+00,-2.019e-02,1.943e-01,1.478e-01,3.474e-04
7.680e-02,-1.289e+00,1.533e+00,5.601e+00,-1.405e-02,1.932e-01,1.478e-01,3.468e-04
7.680e-02,-1.289e+00,1.535e+00,5.603e+00,-7.032e-03,1.922e-01,1.478e-01,3.470e-04
7.680e-02,-1.289e+00,1.537e+00,5.604e+00,1.156e-04,1.911e-01,1.478e-01,3.475e-04
7.680e-02,-1.289e+00,1.538e+00,5.606e+00,7.159e-03,1.899e-01,1.478e-01,3.479e-04
7.680e-02,-1.289e+00,1.540e+00,5.607e+00,1.403e-02,1.885e-01,1.478e-01,3.477e-04
7.680e-02,-1.289e+00,1.542e+00,5.609e+00,2.070e-02,1.868e-01,1.478e-01,3.466e-04
7.681e-02,-1.289e+00,1.544e+00,5.610e+00,2.719e-02,1.848e-01,1.478e-01,3.444e-04
7.681e-02,-1.289e+00,1.546e+00,5.612e+00,3.864e-01,1.357e-01,1.090e-01,3.408e-04
7.684e-02,-1.288e+00,1.547e+00,5.613e+00,3.877e-01,1.286e-01,1.090e-01,3.182e-04
7.689e-02,-1.285e+00,1.547e+00,5.614e+00,3.624e-01,1.270e-01,1.445e-01,2.768e-04
7.695e-02,-1.283e+00,1.548e+00,5.615e+00,3.616e-01,1.131e-01,1.445e-01,2.298e-04
7.701e-02,-1.280e+00,1.548e+00,5.617e+00,3.606e-01,9.890e-02,1.445e-01,1.814e-04
7.707e-02,-1.278e+00,1.548e+00,5.618e+00,3.595e-01,8.463e-02,1.445e-01,1.328e-04
7.714e-02,-1.275e+00,1.548e+00,5.620e+00,3.584e-01,7.043e-02,1.445e-01,8.444e-05
7.720e-02,-1.272e+00,1.548e+00,5.621e+00,3.572e-01,5.633e-02,1.445e-01,3.641e-05
7.726e-02,-1.270e+00,1.548e+00,5.623e+00,3.057e-01,4.751e-02,1.451e-01,1.124e-05
7.732e-02,-1.267e+00,1.548e+00,5.624e+00,3.046e-01,3.361e-02,1.451e-01,5.852e-05
7.738e-02,-1.264e+00,1.548e+00,5.625e+00,3.035e-01,1.983e-02,1.451e-01,1.054e-04
7.744e-02,-1.262e+00,1.548e+00,5.627e+00,3.024e-01,6.144e-03,1.451e-01,1.519e-04
7.751e-02,-1.259e+00,1.548e+00,5.628e+00,3.014e-01,-7.429e-03,1.451e-01,1.981e-04
7.757e-02,-1.256e+00,1.548e+00,5.630e+00,3.003e-01,-2.090e-02,1.451e-01,2.439e-04
7.763e-02,-1.254e+00,1.548e+00,5.631e+00,2.993e-01,-3.425e-02,1.451e-01,2.893e-04
7.769e-02,-1.251e+00,1.548e+00,5.633e+00,2.982e-01,-4.751e-02,1.451e-01,3.343e-04
7.775e-02,-1.248e+00,1.548e+00,5.634e+00,7.181e-02,-4.513e-02,1.478e-01,3.789e-04
7.780e-02,-1.246e+00,1.547e+00,5.636e+00,7.334e-02,-5.462e-02,1.478e-01,4.097e-04
7.782e-02,-1.245e+00,1.547e+00,5.637e+00,3.767e-01,1.542e-03,1.270e-01,4.270e-04
7.786e-02,-1.244e+00,1.547e+00,5.638e+00,3.779e-01,-6.414e-03,1.270e-01,4.528e-04
7.792e-02,-1.241e+00,1.547e+00,5.640e+00,3.770e-01,-1.711e-02,1.270e-01,4.892e-04
7.798e-02,-1.239e+00,1.547e+00,5.641e+00,3.754e-01,-4.923e-02,1.284e-01,5.285e-04
7.804e-02,-1.236e+00,1.547e+00,5.642e+00,3.736e-01,-6.082e-02,1.284e-01,5.684e-04
7.811e-02,-1.234e+00,1.547e+00,5.644e+00,3.719e-01,-7.239e-02,1.284e-01,6.083e-04
7.817e-02,-1.231e+00,1.547e+00,5.645e+00,3.701e-01,-8.387e-02,1.284e-01,6.478e-04
7.823e-02,-1.228e+00,1.547e+00,5.646e+00,3.001e-01,-1.056e-01,1.458e-01,6.871e-04
7.830e-02,-1.226e+00,1.547e+00,5.648e+00,2.992e-01,-1.171e-01,1.458e-01,7.259e-04
7.836e-02,-1.223e+00,1.547e+00,5.649e+00,2.983e-01,-1.284e-01,1.458e-01,7.644e-04
7.843e-02,-1.220e+00,1.547e+00,5.650e+00,2.973e-01,-1.397e-01,1.458e-01,8.026e-04
7.849e-02,-1.218e+00,1.547e+00,5.652e+00,2.964e-01,-1.508e-01,1.458e-01,8.404e-04
7.856e-02,-1.215e+00,1.547e+00,5.653e+00,2.955e-01,-1.618e-01,1.458e-01,8.779e-04
7.862e-02,-1.212e+00,1.547e+00,5.655e+00,2.946e-01,-1.728e-01,1.458e-01,9.150e-04
7.868e-02,-1.210e+00,1.547e+00,5.656e+00,2.937e-01,-1.836e-01,1.458e-01,9.517e-04
7.875e-02,-1.207e+00,1.547e+00,5.658e+00,3.487e-02,-1.633e-01,1.471e-01,9.881e-04
7.879e-02,-1.205e+00,1.546e+00,5.659e+00,3.696e-02,-1.704e-01,1.471e-01,1.011e-03
7.881e-02,-1.205e+00,1.545e+00,5.661e+00,4.184e-02,-1.741e-01,1.471e-01,1.020e-03
7.882e-02,-1.204e+00,1.543e+00,5.662e+00,4.749e-02,-1.767e-01,1.471e-01,1.026e-03
7.884e-02,-1.204e+00,1.541e+00,5.664e+00,3.795e-01,-1.532e-01,1.190e-01,1.030e-03
7.888e-02,-1.202e+00,1.540e+00,5.665e+00,3.811e-01,-1.566e-01,1.190e-01,1.040e-03
7.895e-02,-1.200e+00,1.540e+00,5.666e+00,3.801e-01,-1.609e-01,1.190e-01,1.055e-03
7.903e-02,-1.197e+00,1.540e+00,5.667e+00,3.902e-01,-2.327e-01,1.150e-01,1.071e-03
7.911e-02,-1.195e+00,1.540e+00,5.668e+00,3.879e-01,-2.371e-01,1.150e-01,1.088e-03
7.919e-02,-1.192e+00,1.540e+00,5.669e+00,3.856e-01,-2.415e-01,1.150e-01,1.104e-03
7.927e-02,-1.189e+00,1.540e+00,5.671e+00,3.833e-01,-2.458e-01,1.150e-01,1.120e-03
7.936e-02,-1.187e+00,1.540e+00,5.672e+00,1.527e-01,-2.344e-01,1.465e-01,1.135e-03
7.943e-02,-1.185e+00,1.539e+00,5.673e+00,1.533e-01,-2.380e-01,1.465e-01,1.147e-03
7.948e-02,-1.183e+00,1.537e+00,5.675e+00,1.553e-01,-2.403e-01,1.465e-01,1.153e-03
7.954e-02,-1.181e+00,1.534e+00,5.676e+00,1.577e-01,-2.414e-01,1.465e-01,1.156e-03
7.960e-02,-1.180e+00,1.532e+00,5.678e+00,1.602e-01,-2.414e-01,1.465e-01,1.154e-03
7.966e-02,-1.178e+00,1.530e+00,5.679e+00,1.627e-01,-2.402e-01,1.465e-01,1.149e-03
7.973e-02,-1.176e+00,1.527e+00,5.681e+00,2.066e-01,-1.964e-01,1.471e-01,1.139e-03
7.981e-02,-1.175e+00,1.525e+00,5.682e+00,2.084e-01,-1.921e-01,1.471e-01,1.124e-03
7.990e-02,-1.173e+00,1.523e+00,5.684e+00,2.097e-01,-1.860e-01,1.471e-01,1.103e-03
8.001e-02,-1.171e+00,1.521e+00,5.685e+00,2.108e-01,-1.783e-01,1.471e-01,1.077e-03
8.011e-02,-1.168e+00,1.519e+00,5.686e+00,3.067e-01,-8.647e-02,1.458e-01,1.046e-03
8.023e-02,-1.166e+00,1.518e+00,5.688e+00,1.705e-01,-1.113e-01,1.465e-01,1.008e-03
8.035e-02,-1.164e+00,1.517e+00,5.689e+00,3.997e-01,-1.743e-02,9.690e-02,9.707e-04
8.047e-02,-1.162e+00,1.517e+00,5.690e+00,3.978e-01,-4.859e-03,9.690e-02,9.302e-04
8.061e-02,-1.159e+00,1.517e+00,5.691e+00,3.950e-01,9.764e-03,9.690e-02,8.833e-04
8.075e-02,-1.157e+00,1.517e+00,5.692e+00,3.920e-01,2.507e-02,9.690e-02,8.343e-04
8.089e-02,-1.154e+00,1.517e+00,5.693e+00,3.888e-01,4.065e-02,9.690e-02,7.844e-04
8.104e-02,-1.151e+00,1.517e+00,5.694e+00,3.857e-01,5.636e-02,9.690e-02,7.340e-04
8.118e-02,-1.149e+00,1.517e+00,5.695e+00,3.737e-01,4.885e-03,9.556e-02,6.832e-04
8.132e-02,-1.146e+00,1.517e+00,5.696e+00,2.875e-01,3.114e-02,1.458e-01,6.321e-04
8.147e-02,-1.143e+00,1.517e+00,5.698e+00,2.868e-01,4.671e-02,1.458e-01,5.807e-04
8.161e-02,-1.141e+00,1.517e+00,5.699e+00,2.861e-01,6.238e-02,1.458e-01,5.290e-04
8.176e-02,-1.138e+00,1.517e+00,5.701e+00,2.854e-01,7.813e-02,1.458e-01,4.769e-04
8.190e-02,-1.135e+00,1.517e+00,5.702e+00,2.848e-01,9.399e-02,1.458e-01,4.245e-04
8.204e-02,-1.133e+00,1.517e+00,5.703e+00,2.841e-01,1.099e-01,1.458e-01,3.718e-04
8.219e-02,-1.130e+00,1.517e+00,5.705e+00,3.131e-01,5.351e-02,1.438e-01,3.188e-04
8.233e-02,-1.127e+00,1.517e+00,5.706e+00,3.124e-01,6.965e-02,1.438e-01,2.654e-04
8.248e-02,-1.125e+00,1.517e+00,5.708e+00,2.257e-01,4.966e-02,1.458e-01,2.118e-04
8.261e-02,-1.122e+00,1.517e+00,5.709e+00,2.255e-01,6.483e-02,1.458e-01,1.614e-04
8.274e-02,-1.120e+00,1.517e+00,5.711e+00,2.259e-01,7.877e-02,1.458e-01,1.148e-04
8.286e-02,-1.118e+00,1.518e+00,5.712e+00,2.264e-01,9.208e-02,1.458e-01,7.024e-05
8.298e-02,-1.115e+00,1.519e+00,5.714e+00,2.269e-01,1.049e-01,1.458e-01,2.734e-05
8.309e-02,-1.113e+00,1.520e+00,5.715e+00,2.275e-01,1.172e-01,1.458e-01,1.380e-05
8.321e-02,-1.111e+00,1.521e+00,5.717e+00,3.704e-01,2.168e-01,1.197e-01,5.293e-05
8.333e-02,-1.108e+00,1.521e+00,5.718e+00,3.691e-01,2.290e-01,1.197e-01,9.276e-05
8.346e-02,-1.106e+00,1.522e+00,5.719e+00,2.903e-01,2.314e-01,1.438e-01,1.344e-04
8.359e-02,-1.103e+00,1.522e+00,5.720e+00,2.898e-01,2.441e-01,1.438e-01,1.763e-04
8.371e-02,-1.101e+00,1.522e+00,5.722e+00,2.893e-01,2.566e-01,1.438e-01,2.177e-04
8.384e-02,-1.098e+00,1.523e+00,5.723e+00,2.888e-01,2.689e-01,1.438e-01,2.582e-04
8.396e-02,-1.095e+00,1.523e+00,5.725e+00,2.884e-01,2.808e-01,1.438e-01,2.977e-04
8.409e-02,-1.093e+00,1.524e+00,5.726e+00,2.880e-01,2.923e-01,1.438e-01,3.358e-04
8.421e-02,-1.090e+00,1.524e+00,5.728e+00,2.876e-01,3.034e-01,1.438e-01,3.726e-04
8.432e-02,-1.088e+00,1.525e+00,5.729e+00,3.140e-01,2.726e-01,1.431e-01,4.077e-04
8.444e-02,-1.085e+00,1.525e+00,5.730e+00,2.839e-01,3.348e-01,1.451e-01,4.420e-04
8.456e-02,-1.083e+00,1.526e+00,5.732e+00,2.836e-01,3.448e-01,1.451e-01,4.753e-04
8.467e-02,-1.080e+00,1.527e+00,5.733e+00,2.834e-01,3.541e-01,1.451e-01,5.062e-04
8.478e-02,-1.078e+00,1.528e+00,5.735e+00,3.012e-01,3.161e-01,1.438e-01,5.346e-04
8.489e-02,-1.075e+00,1.529e+00,5.736e+00,3.010e-01,3.241e-01,1.438e-01,5.611e-04
8.499e-02,-1.072e+00,1.529e+00,5.738e+00,3.006e-01,3.318e-01,1.438e-01,5.866e-04
8.510e-02,-1.070e+00,1.530e+00,5.739e+00,3.002e-01,3.393e-01,1.438e-01,6.113e-04
8.521e-02,-1.067e+00,1.530e+00,5.741e+00,2.999e-01,3.464e-01,1.438e-01,6.348e-04
8.531e-02,-1.065e+00,1.531e+00,5.742e+00,3.351e-01,3.636e-01,1.317e-01,6.573e-04
8.541e-02,-1.062e+00,1.531e+00,5.743e+00,3.341e-01,3.703e-01,1.317e-01,6.791e-04
8.552e-02,-1.059e+00,1.531e+00,5.745e+00,3.329e-01,3.770e-01,1.317e-01,7.009e-04
8.562e-02,-1.057e+00,1.531e+00,5.746e+00,3.318e-01,3.838e-01,1.317e-01,7.230e-04
8.573e-02,-1.054e+00,1.531e+00,5.747e+00,3.306e-01,3.906e-01,1.317e-01,7.453e-04
8.583e-02,-1.052e+00,1.531e+00,5.749e+00,3.294e-01,3.976e-01,1.317e-01,7.679e-04
8.594e-02,-1.049e+00,1.531e+00,5.750e+00,3.283e-01,4.046e-01,1.317e-01,7.908e-04
8.604e-02,-1.046e+00,1.531e+00,5.751e+00,3.271e-01,4.117e-01,1.317e-01,8.140e-04
8.615e-02,-1.044e+00,1.531e+00,5.752e+00,2.548e-01,4.345e-01,1.445e-01,8.375e-04
8.624e-02,-1.041e+00,1.532e+00,5.754e+00,2.548e-01,4.409e-01,1.445e-01,8.588e-04
8.633e-02,-1.039e+00,1.535e+00,5.755e+00,2.552e-01,4.457e-01,1.445e-01,8.751e-04
8.641e-02,-1.036e+00,1.537e+00,5.757e+00,2.677e-01,3.713e-01,1.458e-01,8.861e-04
8.649e-02,-1.034e+00,1.539e+00,5.758e+00,2.683e-01,3.730e-01,1.458e-01,8.919e-04
8.656e-02,-1.032e+00,1.541e+00,5.760e+00,2.687e-01,3.734e-01,1.458e-01,8.932e-04
8.663e-02,-1.029e+00,1.543e+00,5.761e+00,2.692e-01,3.725e-01,1.458e-01,8.904e-04
8.669e-02,-1.027e+00,1.545e+00,5.763e+00,2.696e-01,3.704e-01,1.458e-01,8.835e-04
8.675e-02,-1.025e+00,1.546e+00,5.764e+00,6.835e-02,2.791e-01,1.485e-01,8.727e-04
8.679e-02,-1.023e+00,1.548e+00,5.766e+00,7.104e-02,2.757e-01,1.485e-01,8.623e-04
8.682e-02,-1.022e+00,1.551e+00,5.767e+00,7.580e-02,2.725e-01,1.485e-01,8.536e-04
8.683e-02,-1.021e+00,1.554e+00,5.769e+00,3.272e-01,2.483e-01,1.425e-01,8.444e-04
8.686e-02,-1.020e+00,1.555e+00,5.770e+00,3.300e-01,2.414e-01,1.425e-01,8.228e-04
8.689e-02,-1.017e+00,1.556e+00,5.771e+00,3.304e-01,2.313e-01,1.425e-01,7.891e-04
8.693e-02,-1.015e+00,1.556e+00,5.773e+00,3.302e-01,2.201e-01,1.425e-01,7.517e-04
8.697e-02,-1.012e+00,1.556e+00,5.774e+00,3.298e-01,2.086e-01,1.425e-01,7.132e-04
8.701e-02,-1.009e+00,1.556e+00,5.776e+00,3.293e-01,1.972e-01,1.425e-01,6.747e-04
8.705e-02,-1.007e+00,1.556e+00,5.777e+00,3.288e-01,1.858e-01,1.425e-01,6.363e-04
8.708e-02,-1.004e+00,1.556e+00,5.779e+00,3.016e-01,8.125e-02,1.438e-01,5.982e-04
8.712e-02,-1.001e+00,1.556e+00,5.780e+00,3.012e-01,6.996e-02,1.438e-01,5.603e-04
8.716e-02,-9.987e-01,1.556e+00,5.781e+00,3.008e-01,5.876e-02,1.438e-01,5.227e-04
8.720e-02,-9.960e-01,1.556e+00,5.783e+00,3.004e-01,4.763e-02,1.438e-01,4.854e-04
8.724e-02,-9.934e-01,1.556e+00,5.784e+00,3.000e-01,3.659e-02,1.438e-01,4.483e-04
8.728e-02,-9.907e-01,1.556e+00,5.786e+00,2.996e-01,2.562e-02,1.438e-01,4.116e-04
8.732e-02,-9.881e-01,1.556e+00,5.787e+00,2.992e-01,1.474e-02,1.438e-01,3.750e-04
8.736e-02,-9.854e-01,1.556e+00,5.789e+00,2.989e-01,3.932e-03,1.438e-01,3.388e-04
8.740e-02,-9.828e-01,1.556e+00,5.790e+00,1.977e-01,2.426e-02,1.458e-01,3.028e-04
8.743e-02,-9.804e-01,1.556e+00,5.792e+00,1.982e-01,1.459e-02,1.458e-01,2.708e-04
8.746e-02,-9.783e-01,1.556e+00,5.793e+00,1.996e-01,5.874e-03,1.458e-01,2.423e-04
8.749e-02,-9.763e-01,1.556e+00,5.794e+00,3.407e-01,5.949e-02,1.277e-01,2.147e-04
8.752e-02,-9.740e-01,1.557e+00,5.796e+00,3.406e-01,5.019e-02,1.277e-01,1.836e-04
8.756e-02,-9.714e-01,1.557e+00,5.797e+00,3.397e-01,3.998e-02,1.277e-01,1.491e-04
8.760e-02,-9.688e-01,1.557e+00,5.798e+00,3.386e-01,2.955e-02,1.277e-01,1.138e-04
8.764e-02,-9.662e-01,1.557e+00,5.800e+00,3.375e-01,1.911e-02,1.277e-01,7.844e-05
8.767e-02,-9.635e-01,1.557e+00,5.801e+00,3.363e-01,8.709e-03,1.277e-01,4.323e-05
8.771e-02,-9.608e-01,1.557e+00,5.802e+00,3.232e-01,-4.302e-02,1.404e-01,8.242e-06
8.775e-02,-9.582e-01,1.557e+00,5.803e+00,3.227e-01,-5.336e-02,1.404e-01,2.649e-05
8.779e-02,-9.555e-01,1.557e+00,5.805e+00,3.223e-01,-6.363e-02,1.404e-01,6.096e-05
8.783e-02,-9.529e-01,1.557e+00,5.806e+00,3.218e-01,-7.382e-02,1.404e-01,9.518e-05
8.786e-02,-9.502e-01,1.557e+00,5.808e+00,3.213e-01,-8.393e-02,1.404e-01,1.291e-04
8.790e-02,-9.475e-01,1.557e+00,5.809e+00,3.208e-01,-9.396e-02,1.404e-01,1.628e-04
8.794e-02,-9.449e-01,1.557e+00,5.811e+00,3.203e-01,-1.039e-01,1.404e-01,1.963e-04
8.798e-02,-9.422e-01,1.557e+00,5.812e+00,9.746e-02,-7.240e-02,1.451e-01,2.294e-04
8.801e-02,-9.403e-01,1.556e+00,5.813e+00,9.936e-02,-7.984e-02,1.451e-01,2.535e-04
8.802e-02,-9.390e-01,1.556e+00,5.815e+00,1.033e-01,-8.484e-02,1.451e-01,2.686e-04
8.804e-02,-9.379e-01,1.555e+00,5.816e+00,1.078e-01,-8.903e-02,1.451e-01,2.806e-04
8.806e-02,-9.368e-01,1.554e+00,5.818e+00,1.123e-01,-9.290e-02,1.451e-01,2.915e-04
8.808e-02,-9.357e-01,1.553e+00,5.819e+00,1.168e-01,-9.656e-02,1.451e-01,3.016e-04
8.810e-02,-9.346e-01,1.552e+00,5.821e+00,3.911e-01,1.018e-01,9.958e-02,3.110e-04
8.813e-02,-9.328e-01,1.552e+00,5.822e+00,3.911e-01,9.792e-02,9.958e-02,3.242e-04
8.818e-02,-9.304e-01,1.551e+00,5.823e+00,3.892e-01,9.318e-02,9.958e-02,3.409e-04
8.823e-02,-9.278e-01,1.551e+00,5.824e+00,3.868e-01,8.827e-02,9.958e-02,3.585e-04
8.828e-02,-9.252e-01,1.551e+00,5.825e+00,3.843e-01,8.335e-02,9.958e-02,3.761e-04
8.833e-02,-9.226e-01,1.551e+00,5.826e+00,3.817e-01,7.849e-02,9.958e-02,3.936e-04
8.838e-02,-9.199e-01,1.551e+00,5.827e+00,3.020e-01,7.886e-02,1.431e-01,4.108e-04
8.844e-02,-9.172e-01,1.551e+00,5.828e+00,3.017e-01,7.381e-02,1.431e-01,4.278e-04
8.849e-02,-9.146e-01,1.551e+00,5.829e+00,2.659e-01,6.736e-03,1.425e-01,4.445e-04
8.854e-02,-9.119e-01,1.551e+00,5.831e+00,2.656e-01,1.843e-03,1.425e-01,4.610e-04
8.859e-02,-9.093e-01,1.551e+00,5.832e+00,2.653e-01,-2.978e-03,1.425e-01,4.772e-04
8.864e-02,-9.066e-01,1.551e+00,5.834e+00,2.651e-01,-7.725e-03,1.425e-01,4.932e-04
8.869e-02,-9.040e-01,1.551e+00,5.835e+00,2.648e-01,-1.239e-02,1.425e-01,5.090e-04
8.875e-02,-9.013e-01,1.551e+00,5.837e+00,2.497e-01,-4.283e-02,1.431e-01,5.243e-04
8.880e-02,-8.987e-01,1.551e+00,5.838e+00,2.497e-01,-4.716e-02,1.431e-01,5.388e-04
8.885e-02,-8.962e-01,1.551e+00,5.839e+00,2.499e-01,-5.110e-02,1.431e-01,5.519e-04
8.890e-02,-8.937e-01,1.550e+00,5.841e+00,2.501e-01,-5.464e-02,1.431e-01,5.637e-04
8.895e-02,-8.912e-01,1.550e+00,5.842e+00,2.503e-01,-5.774e-02,1.431e-01,5.740e-04
8.900e-02,-8.887e-01,1.549e+00,5.844e+00,2.506e-01,-6.038e-02,1.431e-01,5.827e-04
8.906e-02,-8.861e-01,1.549e+00,5.845e+00,2.508e-01,-6.252e-02,1.431e-01,5.898e-04
8.912e-02,-8.836e-01,1.548e+00,5.847e+00,2.510e-01,-6.415e-02,1.431e-01,5.952e-04
8.917e-02,-8.811e-01,1.547e+00,5.848e+00,3.491e-01,-3.936e-02,1.324e-01,5.988e-04
8.923e-02,-8.785e-01,1.547e+00,5.849e+00,3.486e-01,-3.990e-02,1.324e-01,6.008e-04
8.930e-02,-8.759e-01,1.547e+00,5.851e+00,3.479e-01,-4.020e-02,1.324e-01,6.021e-04
8.936e-02,-8.733e-01,1.547e+00,5.852e+00,3.472e-01,-4.036e-02,1.324e-01,6.030e-04
8.942e-02,-8.706e-01,1.547e+00,5.853e+00,3.465e-01,-4.044e-02,1.324e-01,6.037e-04
8.949e-02,-8.679e-01,1.547e+00,5.855e+00,3.457e-01,-4.044e-02,1.324e-01,6.040e-04
8.955e-02,-8.653e-01,1.547e+00,5.856e+00,3.212e-01,-2.484e-02,1.425e-01,6.041e-04
8.962e-02,-8.626e-01,1.547e+00,5.857e+00,3.210e-01,-2.476e-02,1.425e-01,6.040e-04
8.968e-02,-8.600e-01,1.547e+00,5.859e+00,2.912e-01,-7.120e-02,1.431e-01,6.036e-04
8.974e-02,-8.573e-01,1.547e+00,5.860e+00,2.911e-01,-7.098e-02,1.431e-01,6.030e-04
8.981e-02,-8.547e-01,1.547e+00,5.862e+00,2.909e-01,-7.070e-02,1.431e-01,6.022e-04
8.987e-02,-8.520e-01,1.547e+00,5.863e+00,2.908e-01,-7.034e-02,1.431e-01,6.011e-04
8.993e-02,-8.493e-01,1.547e+00,5.865e+00,2.907e-01,-6.991e-02,1.431e-01,5.997e-04
9.000e-02,-8.467e-01,1.547e+00,5.866e+00,2.905e-01,-6.942e-02,1.431e-01,5.982e-04
9.006e-02,-8.440e-01,1.547e+00,5.867e+00,2.904e-01,-6.885e-02,1.431e-01,5.964e-04
9.013e-02,-8.414e-01,1.547e+00,5.869e+00,2.903e-01,-6.821e-02,1.431e-01,5.943e-04
9.019e-02,-8.387e-01,1.547e+00,5.870e+00,8.261e-02,-2.610e-02,1.445e-01,5.920e-04
9.024e-02,-8.368e-01,1.547e+00,5.872e+00,8.487e-02,-2.581e-02,1.445e-01,5.902e-04
9.026e-02,-8.357e-01,1.546e+00,5.873e+00,3.711e-01,-1.558e-02,1.069e-01,5.888e-04
9.030e-02,-8.340e-01,1.546e+00,5.874e+00,3.718e-01,-1.494e-02,1.069e-01,5.864e-04
9.036e-02,-8.316e-01,1.546e+00,5.875e+00,3.706e-01,-1.364e-02,1.069e-01,5.826e-04
9.043e-02,-8.290e-01,1.546e+00,5.876e+00,3.688e-01,-1.210e-02,1.069e-01,5.783e-04
9.049e-02,-8.264e-01,1.546e+00,5.877e+00,3.668e-01,-1.044e-02,1.069e-01,5.736e-04
9.056e-02,-8.237e-01,1.546e+00,5.879e+00,3.499e-01,1.201e-02,1.270e-01,5.686e-04
9.062e-02,-8.211e-01,1.546e+00,5.880e+00,3.490e-01,1.370e-02,1.270e-01,5.634e-04
9.069e-02,-8.184e-01,1.546e+00,5.881e+00,2.887e-01,-6.735e-02,1.425e-01,5.579e-04
9.075e-02,-8.158e-01,1.546e+00,5.882e+00,2.886e-01,-6.562e-02,1.425e-01,5.522e-04
9.082e-02,-8.131e-01,1.546e+00,5.884e+00,2.885e-01,-6.382e-02,1.425e-01,5.463e-04
9.088e-02,-8.105e-01,1.546e+00,5.885e+00,2.884e-01,-6.196e-02,1.425e-01,5.402e-04
9.095e-02,-8.078e-01,1.546e+00,5.887e+00,2.883e-01,-6.002e-02,1.425e-01,5.338e-04
9.101e-02,-8.051e-01,1.546e+00,5.888e+00,2.882e-01,-5.802e-02,1.425e-01,5.272e-04
9.108e-02,-8.025e-01,1.546e+00,5.890e+00,2.881e-01,-5.594e-02,1.425e-01,5.203e-04
9.114e-02,-7.998e-01,1.546e+00,5.891e+00,2.881e-01,-5.380e-02,1.425e-01,5.133e-04
9.121e-02,-7.972e-01,1.546e+00,5.892e+00,8.339e-02,3.122e-02,1.451e-01,5.060e-04
9.125e-02,-7.953e-01,1.546e+00,5.894e+00,8.575e-02,3.254e-02,1.451e-01,5.007e-04
9.128e-02,-7.941e-01,1.547e+00,5.895e+00,9.032e-02,3.293e-02,1.451e-01,4.976e-04
9.130e-02,-7.931e-01,1.547e+00,5.897e+00,9.547e-02,3.299e-02,1.451e-01,4.953e-04
9.133e-02,-7.922e-01,1.547e+00,5.898e+00,1.007e-01,3.292e-02,1.451e-01,4.934e-04
9.135e-02,-7.912e-01,1.548e+00,5.900e+00,3.787e-01,5.864e-02,1.103e-01,4.917e-04
9.139e-02,-7.895e-01,1.548e+00,5.901e+00,3.797e-01,5.928e-02,1.103e-01,4.891e-04
9.144e-02,-7.872e-01,1.548e+00,5.902e+00,3.788e-01,6.048e-02,1.103e-01,4.856e-04
9.150e-02,-7.846e-01,1.548e+00,5.903e+00,3.772e-01,6.188e-02,1.103e-01,4.816e-04
9.156e-02,-7.820e-01,1.548e+00,5.904e+00,3.755e-01,6.340e-02,1.103e-01,4.774e-04
9.162e-02,-7.793e-01,1.548e+00,5.905e+00,3.529e-01,8.569e-02,1.297e-01,4.729e-04
9.168e-02,-7.767e-01,1.548e+00,5.907e+00,3.522e-01,4.580e-02,1.237e-01,4.682e-04
9.174e-02,-7.740e-01,1.548e+00,5.908e+00,3.511e-01,4.743e-02,1.237e-01,4.633e-04
9.181e-02,-7.713e-01,1.548e+00,5.909e+00,3.500e-01,4.912e-02,1.237e-01,4.581e-04
9.187e-02,-7.687e-01,1.548e+00,5.910e+00,3.490e-01,5.088e-02,1.237e-01,4.528e-04
9.193e-02,-7.660e-01,1.548e+00,5.911e+00,3.479e-01,5.271e-02,1.237e-01,4.472e-04
9.199e-02,-7.634e-01,1.548e+00,5.913e+00,3.469e-01,5.460e-02,1.237e-01,4.413e-04
9.205e-02,-7.607e-01,1.548e+00,5.914e+00,3.458e-01,5.655e-02,1.237e-01,4.353e-04
9.211e-02,-7.581e-01,1.548e+00,5.915e+00,1.817e-01,3.270e-02,1.451e-01,4.290e-04
9.216e-02,-7.558e-01,1.548e+00,5.917e+00,1.829e-01,3.422e-02,1.451e-01,4.235e-04
9.221e-02,-7.538e-01,1.548e+00,5.918e+00,1.851e-01,3.529e-02,1.451e-01,4.191e-04
9.225e-02,-7.519e-01,1.549e+00,5.920e+00,1.876e-01,3.612e-02,1.451e-01,4.153e-04
9.229e-02,-7.500e-01,1.549e+00,5.921e+00,1.901e-01,3.677e-02,1.451e-01,4.121e-04
9.233e-02,-7.481e-01,1.549e+00,5.922e+00,1.925e-01,3.727e-02,1.451e-01,4.094e-04
9.237e-02,-7.462e-01,1.550e+00,5.924e+00,1.950e-01,3.760e-02,1.451e-01,4.073e-04
9.241e-02,-7.443e-01,1.550e+00,5.925e+00,1.973e-01,3.775e-02,1.451e-01,4.058e-04
9.245e-02,-7.423e-01,1.550e+00,5.927e+00,3.627e-01,4.809e-02,6.072e-02,4.049e-04
9.250e-02,-7.401e-01,1.551e+00,5.927e+00,3.593e-01,4.870e-02,6.072e-02,4.044e-04
9.255e-02,-7.375e-01,1.551e+00,5.928e+00,3.314e-01,1.315e-02,1.418e-01,4.039e-04
9.260e-02,-7.349e-01,1.551e+00,5.929e+00,3.315e-01,1.331e-02,1.418e-01,4.034e-04
9.265e-02,-7.323e-01,1.551e+00,5.931e+00,3.316e-01,1.354e-02,1.418e-01,4.027e-04
9.271e-02,-7.296e-01,1.551e+00,5.932e+00,3.079e-01,1.901e-02,1.425e-01,4.017e-04
9.276e-02,-7.270e-01,1.551e+00,5.934e+00,3.079e-01,1.937e-02,1.425e-01,4.006e-04
9.281e-02,-7.243e-01,1.551e+00,5.935e+00,3.080e-01,1.979e-02,1.425e-01,3.992e-04
9.287e-02,-7.216e-01,1.551e+00,5.937e+00,3.080e-01,2.027e-02,1.425e-01,3.976e-04
9.292e-02,-7.190e-01,1.551e+00,5.938e+00,3.081e-01,2.082e-02,1.425e-01,3.958e-04
9.297e-02,-7.163e-01,1.551e+00,5.939e+00,2.904e-01,1.626e-02,1.418e-01,3.937e-04
9.303e-02,-7.137e-01,1.551e+00,5.941e+00,2.904e-01,1.694e-02,1.418e-01,3.915e-04
9.308e-02,-7.110e-01,1.551e+00,5.942e+00,2.905e-01,1.769e-02,1.418e-01,3.890e-04
9.313e-02,-7.083e-01,1.551e+00,5.944e+00,2.905e-01,1.850e-02,1.418e-01,3.863e-04
9.318e-02,-7.057e-01,1.551e+00,5.945e+00,2.906e-01,1.937e-02,1.418e-01,3.834e-04
9.324e-02,-7.030e-01,1.551e+00,5.946e+00,2.906e-01,2.031e-02,1.418e-01,3.803e-04
9.329e-02,-7.004e-01,1.551e+00,5.948e+00,2.907e-01,2.132e-02,1.418e-01,3.770e-04
9.334e-02,-6.977e-01,1.551e+00,5.949e+00,2.907e-01,2.239e-02,1.418e-01,3.734e-04
9.340e-02,-6.951e-01,1.551e+00,5.951e+00,1.603e-01,7.010e-02,1.451e-01,3.697e-04
9.344e-02,-6.928e-01,1.551e+00,5.952e+00,3.962e-01,8.119e-02,9.757e-02,3.666e-04
9.348e-02,-6.906e-01,1.551e+00,5.953e+00,3.950e-01,8.207e-02,9.757e-02,3.642e-04
9.353e-02,-6.881e-01,1.551e+00,5.954e+00,3.930e-01,8.309e-02,9.757e-02,3.617e-04
9.358e-02,-6.855e-01,1.552e+00,5.955e+00,3.907e-01,8.418e-02,9.757e-02,3.590e-04
9.364e-02,-6.828e-01,1.552e+00,5.956e+00,3.883e-01,8.534e-02,9.757e-02,3.561e-04
9.369e-02,-6.802e-01,1.552e+00,5.957e+00,3.858e-01,8.656e-02,9.757e-02,3.530e-04
9.374e-02,-6.775e-01,1.552e+00,5.958e+00,3.508e-01,3.608e-02,1.170e-01,3.497e-04
9.379e-02,-6.748e-01,1.552e+00,5.959e+00,2.783e-01,6.238e-03,1.425e-01,3.462e-04
9.384e-02,-6.722e-01,1.552e+00,5.961e+00,2.784e-01,7.347e-03,1.425e-01,3.425e-04
9.389e-02,-6.695e-01,1.552e+00,5.962e+00,2.786e-01,8.520e-03,1.425e-01,3.386e-04
9.394e-02,-6.669e-01,1.552e+00,5.963e+00,2.787e-01,9.755e-03,1.425e-01,3.344e-04
9.399e-02,-6.642e-01,1.552e+00,5.965e+00,2.789e-01,1.105e-02,1.425e-01,3.301e-04
9.405e-02,-6.616e-01,1.552e+00,5.966e+00,2.790e-01,1.241e-02,1.425e-01,3.255e-04
9.410e-02,-6.589e-01,1.552e+00,5.968e+00,2.791e-01,1.384e-02,1.425e-01,3.208e-04
9.415e-02,-6.562e-01,1.552e+00,5.969e+00,2.793e-01,1.532e-02,1.425e-01,3.158e-04
9.420e-02,-6.536e-01,1.552e+00,5.971e+00,2.735e-01,5.310e-02,1.418e-01,3.106e-04
9.425e-02,-6.509e-01,1.552e+00,5.972e+00,2.737e-01,5.471e-02,1.418e-01,3.052e-04
9.430e-02,-6.483e-01,1.552e+00,5.973e+00,2.738e-01,5.639e-02,1.418e-01,2.996e-04
9.435e-02,-6.456e-01,1.552e+00,5.975e+00,2.739e-01,5.813e-02,1.418e-01,2.938e-04
9.440e-02,-6.430e-01,1.552e+00,5.976e+00,2.740e-01,5.993e-02,1.418e-01,2.878e-04
9.446e-02,-6.403e-01,1.552e+00,5.978e+00,2.742e-01,6.179e-02,1.418e-01,2.815e-04
9.451e-02,-6.376e-01,1.552e+00,5.979e+00,3.692e-01,1.051e-01,9.958e-02,2.751e-04
9.456e-02,-6.350e-01,1.552e+00,5.980e+00,3.818e-01,1.125e-01,9.489e-02,2.685e-04
9.461e-02,-6.323e-01,1.552e+00,5.981e+00,3.792e-01,1.149e-01,9.489e-02,2.616e-04
9.466e-02,-6.297e-01,1.552e+00,5.982e+00,3.767e-01,1.173e-01,9.489e-02,2.546e-04
9.471e-02,-6.270e-01,1.552e+00,5.983e+00,3.742e-01,1.197e-01,9.489e-02,2.473e-04
9.476e-02,-6.244e-01,1.552e+00,5.984e+00,3.509e-01,1.326e-01,1.130e-01,2.399e-04
9.481e-02,-6.217e-01,1.552e+00,5.985e+00,3.494e-01,1.350e-01,1.130e-01,2.322e-04
9.486e-02,-6.190e-01,1.552e+00,5.986e+00,3.479e-01,1.375e-01,1.130e-01,2.243e-04
9.492e-02,-6.164e-01,1.552e+00,5.987e+00,3.464e-01,1.401e-01,1.130e-01,2.163e-04
9.497e-02,-6.137e-01,1.552e+00,5.988e+00,1.255e-01,9.614e-02,1.445e-01,2.080e-04
9.501e-02,-6.116e-01,1.552e+00,5.990e+00,1.275e-01,9.785e-02,1.445e-01,2.017e-04
9.504e-02,-6.101e-01,1.553e+00,5.991e+00,5.716e-02,-5.666e-02,1.445e-01,1.980e-04
9.505e-02,-6.091e-01,1.553e+00,5.993e+00,6.230e-02,-5.659e-02,1.445e-01,1.960e-04
9.507e-02,-6.083e-01,1.553e+00,5.994e+00,6.839e-02,-5.680e-02,1.445e-01,1.946e-04
9.508e-02,-6.077e-01,1.552e+00,5.996e+00,1.488e-01,9.825e-02,1.445e-01,1.929e-04
9.510e-02,-6.066e-01,1.552e+00,5.997e+00,1.540e-01,9.847e-02,1.445e-01,1.902e-04
9.512e-02,-6.053e-01,1.553e+00,5.999e+00,8.409e-02,-5.638e-02,1.445e-01,1.871e-04
9.514e-02,-6.041e-01,1.553e+00,6.000e+00,8.881e-02,-5.636e-02,1.445e-01,1.851e-04
9.516e-02,-6.031e-01,1.553e+00,6.001e+00,9.422e-02,-5.653e-02,1.445e-01,1.833e-04
9.518e-02,-6.022e-01,1.552e+00,6.003e+00,1.739e-01,9.863e-02,1.445e-01,1.812e-04
9.520e-02,-6.009e-01,1.553e+00,6.004e+00,1.784e-01,9.900e-02,1.445e-01,1.779e-04
9.523e-02,-5.993e-01,1.553e+00,6.006e+00,4.102e-01,9.437e-02,7.546e-02,1.745e-04
9.527e-02,-5.972e-01,1.554e+00,6.007e+00,4.082e-01,9.561e-02,7.546e-02,1.713e-04
9.531e-02,-5.947e-01,1.554e+00,6.007e+00,4.051e-01,9.702e-02,7.546e-02,1.681e-04
9.535e-02,-5.921e-01,1.554e+00,6.008e+00,3.512e-01,-5.158e-02,1.364e-01,1.648e-04
9.540e-02,-5.894e-01,1.554e+00,6.009e+00,3.512e-01,-5.052e-02,1.364e-01,1.613e-04
9.544e-02,-5.868e-01,1.554e+00,6.011e+00,3.511e-01,-4.939e-02,1.364e-01,1.576e-04
9.549e-02,-5.841e-01,1.554e+00,6.012e+00,3.510e-01,-4.820e-02,1.364e-01,1.537e-04
9.553e-02,-5.814e-01,1.554e+00,6.013e+00,3.509e-01,-4.696e-02,1.364e-01,1.497e-04
9.558e-02,-5.788e-01,1.554e+00,6.015e+00,3.509e-01,-4.565e-02,1.364e-01,1.454e-04
9.562e-02,-5.761e-01,1.554e+00,6.016e+00,3.508e-01,-4.428e-02,1.364e-01,1.409e-04
9.566e-02,-5.735e-01,1.554e+00,6.018e+00,3.507e-01,-6.873e-02,1.404e-01,1.362e-04
9.571e-02,-5.708e-01,1.554e+00,6.019e+00,3.509e-01,-6.727e-02,1.404e-01,1.313e-04
9.575e-02,-5.682e-01,1.554e+00,6.020e+00,3.510e-01,-6.576e-02,1.404e-01,1.262e-04
9.580e-02,-5.655e-01,1.554e+00,6.022e+00,3.512e-01,-6.418e-02,1.404e-01,1.209e-04
9.584e-02,-5.628e-01,1.554e+00,6.023e+00,3.484e-01,-4.184e-02,1.404e-01,1.154e-04
9.589e-02,-5.602e-01,1.554e+00,6.025e+00,3.486e-01,-4.015e-02,1.404e-01,1.098e-04
9.593e-02,-5.575e-01,1.554e+00,6.026e+00,3.487e-01,-3.840e-02,1.404e-01,1.039e-04
9.598e-02,-5.549e-01,1.554e+00,6.027e+00,3.489e-01,-3.658e-02,1.404e-01,9.778e-05
9.602e-02,-5.522e-01,1.554e+00,6.029e+00,3.016e-01,-5.024e-02,1.425e-01,9.149e-05
9.607e-02,-5.496e-01,1.554e+00,6.030e+00,3.019e-01,-4.832e-02,1.425e-01,8.501e-05
9.611e-02,-5.469e-01,1.554e+00,6.032e+00,3.616e-01,-1.012e-02,1.344e-01,7.832e-05
9.615e-02,-5.442e-01,1.554e+00,6.033e+00,3.614e-01,-8.018e-03,1.344e-01,7.144e-05
9.620e-02,-5.416e-01,1.554e+00,6.034e+00,3.612e-01,-5.861e-03,1.344e-01,6.436e-05
9.624e-02,-5.389e-01,1.554e+00,6.036e+00,3.611e-01,-3.646e-03,1.344e-01,5.708e-05
9.629e-02,-5.363e-01,1.554e+00,6.037e+00,3.609e-01,-1.372e-03,1.344e-01,4.960e-05
9.633e-02,-5.336e-01,1.554e+00,6.038e+00,3.608e-01,9.612e-04,1.344e-01,4.193e-05
9.638e-02,-5.310e-01,1.554e+00,6.040e+00,3.666e-01,2.405e-02,1.270e-01,3.406e-05
9.642e-02,-5.283e-01,1.554e+00,6.041e+00,3.660e-01,2.656e-02,1.270e-01,2.599e-05
9.647e-02,-5.256e-01,1.554e+00,6.042e+00,3.654e-01,2.913e-02,1.270e-01,1.773e-05
9.651e-02,-5.230e-01,1.554e+00,6.044e+00,3.648e-01,3.175e-02,1.270e-01,9.263e-06
9.656e-02,-5.203e-01,1.554e+00,6.045e+00,3.643e-01,3.443e-02,1.270e-01,6.051e-07
9.660e-02,-5.177e-01,1.554e+00,6.046e+00,3.637e-01,3.717e-02,1.270e-01,8.249e-06
9.665e-02,-5.150e-01,1.554e+00,6.047e+00,3.631e-01,3.997e-02,1.270e-01,1.730e-05
9.669e-02,-5.123e-01,1.554e+00,6.049e+00,3.537e-01,-1.928e-02,1.344e-01,2.655e-05
9.673e-02,-5.097e-01,1.554e+00,6.050e+00,3.536e-01,-1.642e-02,1.344e-01,3.599e-05
9.678e-02,-5.070e-01,1.554e+00,6.051e+00,3.534e-01,-1.350e-02,1.344e-01,4.562e-05
9.682e-02,-5.044e-01,1.554e+00,6.053e+00,3.533e-01,-1.053e-02,1.344e-01,5.546e-05
9.687e-02,-5.017e-01,1.554e+00,6.054e+00,3.413e-01,7.014e-02,1.404e-01,6.548e-05
9.691e-02,-4.991e-01,1.554e+00,6.055e+00,3.416e-01,7.318e-02,1.404e-01,7.571e-05
9.696e-02,-4.964e-01,1.554e+00,6.057e+00,3.418e-01,7.628e-02,1.404e-01,8.612e-05
9.700e-02,-4.937e-01,1.554e+00,6.058e+00,4.073e-01,2.088e-01,7.814e-02,9.673e-05
9.705e-02,-4.911e-01,1.554e+00,6.059e+00,3.505e-01,6.760e-02,1.324e-01,1.075e-04
9.709e-02,-4.884e-01,1.554e+00,6.060e+00,3.503e-01,7.094e-02,1.324e-01,1.185e-04
9.714e-02,-4.858e-01,1.554e+00,6.062e+00,3.500e-01,7.433e-02,1.324e-01,1.297e-04
9.718e-02,-4.831e-01,1.554e+00,6.063e+00,3.498e-01,7.778e-02,1.324e-01,1.411e-04
9.722e-02,-4.805e-01,1.554e+00,6.064e+00,3.496e-01,8.129e-02,1.324e-01,1.527e-04
9.727e-02,-4.778e-01,1.554e+00,6.066e+00,3.494e-01,8.486e-02,1.324e-01,1.645e-04
9.731e-02,-4.751e-01,1.554e+00,6.067e+00,3.492e-01,8.848e-02,1.324e-01,1.764e-04
9.736e-02,-4.725e-01,1.554e+00,6.068e+00,3.489e-01,9.216e-02,1.324e-01,1.886e-04
9.740e-02,-4.698e-01,1.554e+00,6.070e+00,3.339e-01,1.166e-01,1.404e-01,2.009e-04
9.745e-02,-4.672e-01,1.554e+00,6.071e+00,3.342e-01,1.203e-01,1.404e-01,2.135e-04
9.749e-02,-4.645e-01,1.554e+00,6.072e+00,3.344e-01,1.241e-01,1.404e-01,2.262e-04
9.754e-02,-4.618e-01,1.554e+00,6.074e+00,3.347e-01,1.280e-01,1.404e-01,2.391e-04
9.758e-02,-4.592e-01,1.554e+00,6.075e+00,3.350e-01,1.319e-01,1.404e-01,2.523e-04
9.763e-02,-4.565e-01,1.554e+00,6.077e+00,3.352e-01,1.359e-01,1.404e-01,2.656e-04
9.767e-02,-4.539e-01,1.554e+00,6.078e+00,3.355e-01,1.399e-01,1.404e-01,2.791e-04
9.771e-02,-4.512e-01,1.554e+00,6.079e+00,3.358e-01,1.440e-01,1.404e-01,2.928e-04
9.776e-02,-4.486e-01,1.554e+00,6.081e+00,1.789e-01,1.792e-01,1.445e-01,3.066e-04
9.780e-02,-4.463e-01,1.555e+00,6.082e+00,1.805e-01,1.824e-01,1.445e-01,3.182e-04
9.783e-02,-4.443e-01,1.556e+00,6.084e+00,4.085e-01,2.517e-01,7.881e-02,3.258e-04
9.786e-02,-4.421e-01,1.557e+00,6.084e+00,4.065e-01,2.536e-01,7.881e-02,3.314e-04
9.789e-02,-4.396e-01,1.558e+00,6.085e+00,4.036e-01,2.556e-01,7.881e-02,3.367e-04
9.793e-02,-4.370e-01,1.558e+00,6.086e+00,3.945e-01,2.989e-01,9.489e-02,3.418e-04
9.796e-02,-4.343e-01,1.558e+00,6.087e+00,3.921e-01,3.008e-01,9.489e-02,3.471e-04
9.800e-02,-4.317e-01,1.558e+00,6.088e+00,3.897e-01,3.027e-01,9.489e-02,3.525e-04
9.803e-02,-4.290e-01,1.558e+00,6.089e+00,3.251e-01,1.649e-01,1.404e-01,3.581e-04
9.807e-02,-4.263e-01,1.558e+00,6.090e+00,3.254e-01,1.666e-01,1.404e-01,3.639e-04
9.810e-02,-4.237e-01,1.558e+00,6.092e+00,3.257e-01,1.684e-01,1.404e-01,3.699e-04
9.814e-02,-4.210e-01,1.558e+00,6.093e+00,3.260e-01,1.702e-01,1.404e-01,3.761e-04
9.817e-02,-4.184e-01,1.558e+00,6.095e+00,3.263e-01,1.721e-01,1.404e-01,3.824e-04
9.820e-02,-4.157e-01,1.558e+00,6.096e+00,3.266e-01,1.740e-01,1.404e-01,3.890e-04
9.824e-02,-4.131e-01,1.558e+00,6.097e+00,3.269e-01,1.760e-01,1.404e-01,3.957e-04
9.827e-02,-4.104e-01,1.558e+00,6.099e+00,3.272e-01,1.781e-01,1.404e-01,4.027e-04
9.831e-02,-4.077e-01,1.558e+00,6.100e+00,2.474e-01,1.388e-01,1.418e-01,4.098e-04
9.834e-02,-4.052e-01,1.558e+00,6.102e+00,2.481e-01,1.407e-01,1.418e-01,4.164e-04
9.837e-02,-4.027e-01,1.559e+00,6.103e+00,2.489e-01,1.419e-01,1.418e-01,4.208e-04
9.840e-02,-4.002e-01,1.560e+00,6.104e+00,2.499e-01,1.423e-01,1.418e-01,4.225e-04
9.842e-02,-3.977e-01,1.562e+00,6.106e+00,2.508e-01,1.419e-01,1.418e-01,4.214e-04
9.845e-02,-3.952e-01,1.563e+00,6.107e+00,2.518e-01,1.406e-01,1.418e-01,4.175e-04
9.846e-02,-3.928e-01,1.564e+00,6.109e+00,2.527e-01,1.385e-01,1.418e-01,4.107e-04
9.848e-02,-3.903e-01,1.565e+00,6.110e+00,3.841e-01,1.976e-01,1.023e-01,4.012e-04
9.849e-02,-3.877e-01,1.566e+00,6.111e+00,3.528e-01,1.580e-01,1.304e-01,3.892e-04
9.850e-02,-3.851e-01,1.566e+00,6.112e+00,3.526e-01,1.541e-01,1.304e-01,3.760e-04
9.852e-02,-3.824e-01,1.566e+00,6.114e+00,3.524e-01,1.501e-01,1.304e-01,3.626e-04
9.853e-02,-3.798e-01,1.566e+00,6.115e+00,3.521e-01,1.461e-01,1.304e-01,3.493e-04
9.854e-02,-3.771e-01,1.566e+00,6.116e+00,3.519e-01,1.422e-01,1.304e-01,3.361e-04
9.855e-02,-3.745e-01,1.566e+00,6.118e+00,3.516e-01,1.383e-01,1.304e-01,3.230e-04
9.857e-02,-3.718e-01,1.566e+00,6.119e+00,3.514e-01,1.345e-01,1.304e-01,3.102e-04
9.858e-02,-3.691e-01,1.566e+00,6.120e+00,3.511e-01,1.307e-01,1.304e-01,2.976e-04
9.859e-02,-3.665e-01,1.566e+00,6.122e+00,3.420e-01,1.270e-01,1.404e-01,2.851e-04
9.860e-02,-3.638e-01,1.566e+00,6.123e+00,3.423e-01,1.233e-01,1.404e-01,2.728e-04
9.862e-02,-3.612e-01,1.566e+00,6.124e+00,3.426e-01,1.196e-01,1.404e-01,2.607e-04
9.863e-02,-3.585e-01,1.566e+00,6.126e+00,3.430e-01,1.160e-01,1.404e-01,2.488e-04
9.864e-02,-3.559e-01,1.566e+00,6.127e+00,3.433e-01,1.125e-01,1.404e-01,2.371e-04
9.865e-02,-3.532e-01,1.566e+00,6.129e+00,3.437e-01,1.090e-01,1.404e-01,2.255e-04
9.867e-02,-3.505e-01,1.566e+00,6.130e+00,3.440e-01,1.055e-01,1.404e-01,2.142e-04
9.868e-02,-3.479e-01,1.566e+00,6.131e+00,-4.406e-02,9.698e-02,1.471e-01,2.030e-04
9.868e-02,-3.465e-01,1.567e+00,6.133e+00,-3.943e-02,9.470e-02,1.471e-01,1.972e-04
9.869e-02,-3.464e-01,1.567e+00,6.134e+00,-3.106e-02,9.349e-02,1.471e-01,1.967e-04
9.868e-02,-3.466e-01,1.568e+00,6.136e+00,-2.171e-02,9.261e-02,1.471e-01,1.979e-04
9.868e-02,-3.468e-01,1.569e+00,6.137e+00,4.207e-01,1.332e-01,1.029e-01,1.995e-04
9.869e-02,-3.459e-01,1.570e+00,6.138e+00,4.239e-01,1.305e-01,1.029e-01,1.921e-04
9.869e-02,-3.437e-01,1.570e+00,6.139e+00,4.235e-01,1.255e-01,1.029e-01,1.754e-04
9.869e-02,-3.412e-01,1.570e+00,6.140e+00,4.221e-01,1.199e-01,1.029e-01,1.559e-04
9.869e-02,-3.386e-01,1.570e+00,6.141e+00,4.204e-01,1.141e-01,1.029e-01,1.356e-04
9.869e-02,-3.360e-01,1.570e+00,6.142e+00,4.186e-01,1.082e-01,1.029e-01,1.153e-04
9.870e-02,-3.333e-01,1.570e+00,6.143e+00,4.167e-01,1.024e-01,1.029e-01,9.508e-05
9.870e-02,-3.306e-01,1.570e+00,6.144e+00,4.149e-01,9.669e-02,1.029e-01,7.501e-05
9.870e-02,-3.280e-01,1.570e+00,6.145e+00,4.130e-01,9.099e-02,1.029e-01,5.511e-05
9.870e-02,-3.253e-01,1.570e+00,6.146e+00,3.667e-01,5.946e-02,1.411e-01,3.540e-05
9.871e-02,-3.227e-01,1.570e+00,6.148e+00,3.671e-01,5.355e-02,1.411e-01,1.588e-05
9.871e-02,-3.200e-01,1.570e+00,6.149e+00,3.675e-01,4.770e-02,1.411e-01,3.468e-06
9.871e-02,-3.174e-01,1.570e+00,6.151e+00,3.679e-01,4.190e-02,1.411e-01,2.263e-05
9.871e-02,-3.147e-01,1.570e+00,6.152e+00,3.684e-01,3.615e-02,1.411e-01,4.160e-05
9.872e-02,-3.120e-01,1.570e+00,6.154e+00,3.688e-01,3.046e-02,1.411e-01,6.040e-05
9.872e-02,-3.094e-01,1.570e+00,6.155e+00,3.692e-01,2.483e-02,1.411e-01,7.901e-05
9.872e-02,-3.067e-01,1.570e+00,6.156e+00,3.311e-01,-6.628e-03,1.418e-01,9.744e-05
9.872e-02,-3.041e-01,1.570e+00,6.158e+00,3.315e-01,-1.216e-02,1.418e-01,1.157e-04
9.872e-02,-3.014e-01,1.570e+00,6.159e+00,3.320e-01,-1.764e-02,1.418e-01,1.337e-04
9.873e-02,-2.987e-01,1.570e+00,6.161e+00,3.325e-01,-2.306e-02,1.418e-01,1.516e-04
9.873e-02,-2.961e-01,1.570e+00,6.162e+00,4.249e-01,1.372e-01,8.551e-02,1.693e-04
9.873e-02,-2.934e-01,1.570e+00,6.163e+00,4.220e-01,1.323e-01,8.551e-02,1.868e-04
9.873e-02,-2.908e-01,1.570e+00,6.164e+00,4.191e-01,1.275e-01,8.551e-02,2.042e-04
9.874e-02,-2.881e-01,1.570e+00,6.165e+00,4.162e-01,1.228e-01,8.551e-02,2.213e-04
9.874e-02,-2.855e-01,1.570e+00,6.165e+00,3.629e-01,-3.202e-02,1.371e-01,2.383e-04
9.874e-02,-2.828e-01,1.570e+00,6.167e+00,3.631e-01,-3.708e-02,1.371e-01,2.551e-04
9.874e-02,-2.801e-01,1.570e+00,6.168e+00,3.633e-01,-4.208e-02,1.371e-01,2.717e-04
9.874e-02,-2.775e-01,1.570e+00,6.170e+00,3.635e-01,-4.702e-02,1.371e-01,2.881e-04
9.875e-02,-2.748e-01,1.570e+00,6.171e+00,3.637e-01,-5.192e-02,1.371e-01,3.043e-04
9.875e-02,-2.722e-01,1.570e+00,6.172e+00,3.639e-01,-5.675e-02,1.371e-01,3.204e-04
9.875e-02,-2.695e-01,1.570e+00,6.174e+00,3.641e-01,-6.154e-02,1.371e-01,3.362e-04
9.875e-02,-2.668e-01,1.570e+00,6.175e+00,3.643e-01,-6.627e-02,1.371e-01,3.519e-04
9.876e-02,-2.642e-01,1.570e+00,6.176e+00,3.823e-01,-4.506e-02,1.230e-01,3.674e-04
9.876e-02,-2.615e-01,1.570e+00,6.178e+00,3.817e-01,-4.958e-02,1.230e-01,3.828e-04
9.876e-02,-2.589e-01,1.570e+00,6.179e+00,3.810e-01,-5.403e-02,1.230e-01,3.979e-04
9.876e-02,-2.562e-01,1.570e+00,6.180e+00,3.804e-01,-5.844e-02,1.230e-01,4.129e-04
9.877e-02,-2.536e-01,1.570e+00,6.181e+00,3.798e-01,-6.279e-02,1.230e-01,4.277e-04
9.877e-02,-2.509e-01,1.570e+00,6.183e+00,3.792e-01,-6.709e-02,1.230e-01,4.423e-04
9.877e-02,-2.482e-01,1.570e+00,6.184e+00,3.785e-01,-7.133e-02,1.230e-01,4.567e-04
9.877e-02,-2.456e-01,1.570e+00,6.185e+00,2.059e-01,-9.622e-02,1.431e-01,4.710e-04
9.877e-02,-2.432e-01,1.570e+00,6.186e+00,2.072e-01,-1.001e-01,1.431e-01,4.834e-04
9.878e-02,-2.410e-01,1.569e+00,6.188e+00,2.092e-01,-1.033e-01,1.431e-01,4.930e-04
9.878e-02,-2.389e-01,1.568e+00,6.189e+00,4.220e-01,-7.471e-02,8.886e-02,5.004e-04
9.879e-02,-2.365e-01,1.567e+00,6.190e+00,4.203e-01,-7.630e-02,8.886e-02,5.065e-04
9.880e-02,-2.340e-01,1.567e+00,6.191e+00,4.179e-01,-7.768e-02,8.886e-02,5.121e-04
9.881e-02,-2.314e-01,1.567e+00,6.192e+00,4.153e-01,-7.894e-02,8.886e-02,5.174e-04
9.882e-02,-2.287e-01,1.567e+00,6.193e+00,4.127e-01,-8.014e-02,8.886e-02,5.225e-04
9.883e-02,-2.260e-01,1.567e+00,6.194e+00,4.100e-01,-8.129e-02,8.886e-02,5.274e-04
9.884e-02,-2.234e-01,1.567e+00,6.195e+00,2.739e-01,-1.031e-01,1.398e-01,5.321e-04
9.885e-02,-2.207e-01,1.567e+00,6.196e+00,2.743e-01,-1.045e-01,1.398e-01,5.366e-04
9.886e-02,-2.181e-01,1.567e+00,6.197e+00,2.748e-01,-1.057e-01,1.398e-01,5.404e-04
9.887e-02,-2.155e-01,1.566e+00,6.199e+00,2.753e-01,-1.067e-01,1.398e-01,5.436e-04
9.889e-02,-2.129e-01,1.566e+00,6.200e+00,2.758e-01,-1.075e-01,1.398e-01,5.460e-04
9.890e-02,-2.102e-01,1.566e+00,6.202e+00,2.762e-01,-1.080e-01,1.398e-01,5.478e-04
9.891e-02,-2.076e-01,1.566e+00,6.203e+00,2.767e-01,-1.084e-01,1.398e-01,5.489e-04
9.892e-02,-2.050e-01,1.566e+00,6.204e+00,2.772e-01,-1.086e-01,1.398e-01,5.494e-04
9.894e-02,-2.023e-01,1.566e+00,6.206e+00,1.679e-01,-5.170e-02,1.431e-01,5.492e-04
9.895e-02,-2.001e-01,1.565e+00,6.207e+00,1.697e-01,-5.171e-02,1.431e-01,5.485e-04
9.896e-02,-1.982e-01,1.565e+00,6.209e+00,1.727e-01,-5.165e-02,1.431e-01,5.471e-04
9.897e-02,-1.965e-01,1.564e+00,6.210e+00,1.760e-01,-5.138e-02,1.431e-01,5.448e-04
9.898e-02,-1.947e-01,1.564e+00,6.212e+00,3.632e-01,-1.388e-01,1.404e-01,5.416e-04
9.900e-02,-1.926e-01,1.563e+00,6.213e+00,3.652e-01,-1.376e-01,1.404e-01,5.366e-04
9.902e-02,-1.901e-01,1.563e+00,6.214e+00,3.661e-01,-1.358e-01,1.404e-01,5.302e-04
9.904e-02,-1.875e-01,1.563e+00,6.216e+00,4.052e-01,-1.441e-01,1.002e-01,5.232e-04
9.906e-02,-1.848e-01,1.563e+00,6.217e+00,4.033e-01,-1.416e-01,1.002e-01,5.158e-04
9.908e-02,-1.822e-01,1.563e+00,6.218e+00,3.954e-01,-1.184e-01,1.110e-01,5.083e-04
9.910e-02,-1.795e-01,1.563e+00,6.219e+00,3.940e-01,-1.159e-01,1.110e-01,5.006e-04
9.912e-02,-1.769e-01,1.563e+00,6.220e+00,3.927e-01,-1.134e-01,1.110e-01,4.927e-04
9.914e-02,-1.742e-01,1.563e+00,6.221e+00,3.914e-01,-1.108e-01,1.110e-01,4.846e-04
9.916e-02,-1.715e-01,1.563e+00,6.222e+00,3.900e-01,-1.081e-01,1.110e-01,4.763e-04
9.917e-02,-1.689e-01,1.563e+00,6.223e+00,3.887e-01,-1.054e-01,1.110e-01,4.679e-04
9.919e-02,-1.662e-01,1.563e+00,6.224e+00,3.874e-01,-1.027e-01,1.110e-01,4.593e-04
9.921e-02,-1.636e-01,1.563e+00,6.226e+00,9.545e-02,-1.154e-01,1.431e-01,4.505e-04
9.923e-02,-1.616e-01,1.563e+00,6.227e+00,9.818e-02,-1.137e-01,1.431e-01,4.436e-04
9.924e-02,-1.604e-01,1.562e+00,6.228e+00,1.030e-01,-1.126e-01,1.431e-01,4.381e-04
9.925e-02,-1.593e-01,1.561e+00,6.230e+00,1.083e-01,-1.115e-01,1.431e-01,4.322e-04
9.926e-02,-1.582e-01,1.560e+00,6.231e+00,1.136e-01,-1.102e-01,1.431e-01,4.252e-04
9.927e-02,-1.571e-01,1.559e+00,6.233e+00,1.189e-01,-1.083e-01,1.431e-01,4.167e-04
9.929e-02,-1.559e-01,1.558e+00,6.234e+00,1.240e-01,-1.060e-01,1.431e-01,4.066e-04
9.931e-02,-1.547e-01,1.556e+00,6.236e+00,1.290e-01,-1.032e-01,1.431e-01,3.946e-04
9.932e-02,-1.535e-01,1.555e+00,6.237e+00,1.338e-01,-9.976e-02,1.431e-01,3.808e-04
9.935e-02,-1.522e-01,1.554e+00,6.238e+00,1.385e-01,-9.575e-02,1.431e-01,3.650e-04
9.937e-02,-1.508e-01,1.553e+00,6.240e+00,1.430e-01,-9.113e-02,1.431e-01,3.472e-04
9.939e-02,-1.494e-01,1.552e+00,6.241e+00,4.647e-01,1.780e-01,7.814e-02,3.274e-04
9.943e-02,-1.475e-01,1.552e+00,6.242e+00,4.636e-01,1.870e-01,7.814e-02,2.983e-04
9.948e-02,-1.451e-01,1.552e+00,6.243e+00,4.609e-01,1.987e-01,7.814e-02,2.608e-04
9.953e-02,-1.425e-01,1.552e+00,6.244e+00,4.282e-01,1.388e-01,1.116e-01,2.204e-04
9.958e-02,-1.398e-01,1.552e+00,6.245e+00,4.270e-01,1.514e-01,1.116e-01,1.792e-04
9.963e-02,-1.372e-01,1.552e+00,6.246e+00,4.257e-01,1.641e-01,1.116e-01,1.374e-04
9.968e-02,-1.345e-01,1.552e+00,6.247e+00,4.244e-01,1.769e-01,1.116e-01,9.550e-05
9.973e-02,-1.319e-01,1.552e+00,6.248e+00,4.232e-01,1.897e-01,1.116e-01,5.334e-05
9.978e-02,-1.292e-01,1.552e+00,6.249e+00,4.219e-01,2.026e-01,1.116e-01,1.100e-05
9.983e-02,-1.266e-01,1.552e+00,6.250e+00,4.206e-01,2.156e-01,1.116e-01,3.151e-05
9.988e-02,-1.239e-01,1.552e+00,6.251e+00,4.193e-01,2.286e-01,1.116e-01,7.421e-05
9.993e-02,-1.212e-01,1.552e+00,6.253e+00,3.825e-01,2.106e-01,1.384e-01,1.171e-04
9.998e-02,-1.186e-01,1.552e+00,6.254e+00,3.828e-01,2.235e-01,1.384e-01,1.601e-04
1.000e-01,-1.159e-01,1.552e+00,6.255e+00,3.802e-01,1.898e-01,1.404e-01,2.034e-04
1.001e-01,-1.133e-01,1.552e+00,6.257e+00,3.806e-01,2.028e-01,1.404e-01,2.468e-04
1.001e-01,-1.106e-01,1.552e+00,6.258e+00,3.811e-01,2.158e-01,1.404e-01,2.904e-04
1.002e-01,-1.080e-01,1.552e+00,6.260e+00,3.815e-01,2.288e-01,1.404e-01,3.341e-04
1.002e-01,-1.053e-01,1.552e+00,6.261e+00,3.820e-01,2.419e-01,1.404e-01,3.781e-04
1.003e-01,-1.026e-01,1.552e+00,6.262e+00,3.824e-01,2.551e-01,1.404e-01,4.222e-04
1.003e-01,-9.998e-02,1.552e+00,6.264e+00,2.583e-01,3.874e-01,1.411e-01,4.665e-04
1.004e-01,-9.746e-02,1.553e+00,6.265e+00,2.592e-01,3.996e-01,1.411e-01,5.078e-04
1.004e-01,-9.507e-02,1.554e+00,6.267e+00,3.910e-01,1.618e-01,1.404e-01,5.437e-04
1.005e-01,-9.259e-02,1.555e+00,6.268e+00,4.394e-01,2.700e-01,1.029e-01,5.770e-04
1.005e-01,-8.998e-02,1.556e+00,6.269e+00,4.378e-01,2.802e-01,1.029e-01,6.105e-04
1.005e-01,-8.734e-02,1.556e+00,6.270e+00,4.360e-01,2.906e-01,1.029e-01,6.440e-04
1.006e-01,-8.469e-02,1.556e+00,6.271e+00,4.343e-01,3.010e-01,1.029e-01,6.777e-04
1.006e-01,-8.203e-02,1.556e+00,6.272e+00,4.325e-01,3.114e-01,1.029e-01,7.116e-04
1.007e-01,-7.938e-02,1.556e+00,6.273e+00,4.307e-01,2.287e-01,1.043e-01,7.456e-04
1.007e-01,-7.672e-02,1.556e+00,6.274e+00,4.289e-01,2.392e-01,1.043e-01,7.798e-04
1.007e-01,-7.406e-02,1.556e+00,6.275e+00,4.272e-01,2.498e-01,1.043e-01,8.142e-04
1.008e-01,-7.140e-02,1.556e+00,6.276e+00,4.255e-01,2.604e-01,1.043e-01,8.488e-04
1.008e-01,-6.874e-02,1.556e+00,6.277e+00,4.238e-01,2.711e-01,1.043e-01,8.835e-04
1.009e-01,-6.609e-02,1.556e+00,6.278e+00,4.221e-01,2.818e-01,1.043e-01,9.185e-04
1.009e-01,-6.343e-02,1.556e+00,6.279e+00,4.204e-01,2.926e-01,1.043e-01,9.536e-04
1.009e-01,-6.077e-02,1.556e+00,6.280e+00,2.200e-01,2.879e-01,1.431e-01,9.888e-04
1.010e-01,-5.830e-02,1.557e+00,6.282e+00,2.211e-01,2.973e-01,1.431e-01,1.021e-03
1.010e-01,-5.601e-02,1.560e+00,1.199e-04,4.245e-01,3.874e-01,3.928e-02,1.046e-03
1.010e-01,-5.359e-02,1.561e+00,5.127e-04,4.196e-01,3.946e-01,3.928e-02,1.067e-03
1.011e-01,-5.101e-02,1.562e+00,9.056e-04,4.142e-01,4.015e-01,3.928e-02,1.088e-03
1.011e-01,-4.837e-02,1.562e+00,1.298e-03,4.086e-01,3.878e-01,4.196e-02,1.109e-03
1.011e-01,-4.572e-02,1.562e+00,1.718e-03,4.032e-01,3.947e-01,4.196e-02,1.130e-03
1.011e-01,-4.306e-02,1.562e+00,2.138e-03,3.978e-01,4.016e-01,4.196e-02,1.151e-03
1.012e-01,-4.040e-02,1.562e+00,2.557e-03,3.923e-01,4.396e-01,4.866e-02,1.172e-03
1.012e-01,-3.775e-02,1.562e+00,3.044e-03,3.872e-01,4.466e-01,4.866e-02,1.193e-03
1.012e-01,-3.509e-02,1.562e+00,3.531e-03,3.822e-01,4.535e-01,4.866e-02,1.214e-03
1.012e-01,-3.243e-02,1.562e+00,4.017e-03,3.771e-01,4.605e-01,4.866e-02,1.236e-03
1.012e-01,-2.977e-02,1.562e+00,4.504e-03,3.721e-01,4.676e-01,4.866e-02,1.258e-03
1.013e-01,-2.711e-02,1.562e+00,4.990e-03,3.670e-01,4.746e-01,4.866e-02,1.280e-03
1.013e-01,-2.446e-02,1.562e+00,5.477e-03,3.620e-01,4.817e-01,4.866e-02,1.302e-03
1.013e-01,-2.180e-02,1.562e+00,5.964e-03,3.569e-01,4.889e-01,4.866e-02,1.324e-03
1.013e-01,-1.914e-02,1.562e+00,6.450e-03,3.548e-01,4.702e-01,1.063e-01,1.347e-03
1.014e-01,-1.648e-02,1.562e+00,7.513e-03,3.532e-01,4.771e-01,1.063e-01,1.369e-03
1.014e-01,-1.382e-02,1.562e+00,8.576e-03,3.516e-01,4.841e-01,1.063e-01,1.392e-03
1.014e-01,-1.117e-02,1.562e+00,9.639e-03,3.500e-01,4.911e-01,1.063e-01,1.415e-03
1.014e-01,-8.507e-03,1.562e+00,1.070e-02,3.484e-01,4.982e-01,1.063e-01,1.439e-03
1.015e-01,-5.849e-03,1.562e+00,1.176e-02,3.468e-01,5.053e-01,1.063e-01,1.462e-03
1.015e-01,-3.191e-03,1.562e+00,1.283e-02,3.452e-01,5.125e-01,1.063e-01,1.485e-03
1.015e-01,-5.328e-04,1.562e+00,1.389e-02,3.437e-01,5.197e-01,1.063e-01,1.509e-03
1.015e-01,2.125e-03,1.562e+00,1.495e-02,3.421e-01,5.270e-01,1.063e-01,1.533e-03
1.016e-01,4.777e-03,1.562e+00,1.602e-02,3.405e-01,5.343e-01,1.063e-01,1.557e-03
1.016e-01,7.418e-03,1.562e+00,1.708e-02,3.360e-01,5.312e-01,1.115e-02,1.581e-03
1.016e-01,1.004e-02,1.562e+00,1.719e-02,3.288e-01,5.387e-01,1.115e-02,1.604e-03
1.016e-01,1.264e-02,1.563e+00,1.730e-02,3.216e-01,5.459e-01,1.115e-02,1.627e-03
1.016e-01,1.520e-02,1.563e+00,1.741e-02,3.146e-01,5.526e-01,1.115e-02,1.648e-03
1.017e-01,1.772e-02,1.564e+00,1.752e-02,3.077e-01,5.586e-01,1.115e-02,1.667e-03
1.017e-01,2.020e-02,1.565e+00,1.764e-02,3.010e-01,5.638e-01,1.115e-02,1.683e-03
1.017e-01,2.265e-02,1.567e+00,1.775e-02,2.943e-01,5.576e-01,6.340e-02,1.696e-03
1.017e-01,2.505e-02,1.568e+00,1.838e-02,2.909e-01,5.604e-01,6.340e-02,1.706e-03
1.017e-01,2.743e-02,1.570e+00,1.901e-02,2.875e-01,5.620e-01,6.340e-02,1.711e-03
1.017e-01,2.979e-02,1.572e+00,1.965e-02,2.843e-01,5.623e-01,6.340e-02,1.711e-03
1.017e-01,3.214e-02,1.574e+00,2.028e-02,2.810e-01,5.612e-01,6.340e-02,1.707e-03
1.017e-01,3.446e-02,1.577e+00,2.092e-02,2.779e-01,5.586e-01,6.340e-02,1.699e-03
1.017e-01,3.677e-02,1.579e+00,2.155e-02,2.777e-01,6.063e-01,8.149e-02,1.685e-03
1.016e-01,3.906e-02,1.581e+00,2.237e-02,2.757e-01,6.007e-01,8.149e-02,1.666e-03
1.016e-01,4.133e-02,1.584e+00,2.318e-02,2.738e-01,4.950e-01,1.029e-01,1.641e-03
1.016e-01,4.361e-02,1.586e+00,2.421e-02,2.731e-01,4.859e-01,1.029e-01,1.611e-03
1.015e-01,4.593e-02,1.589e+00,2.524e-02,2.723e-01,4.751e-01,1.029e-01,1.575e-03
1.015e-01,4.826e-02,1.591e+00,2.627e-02,2.715e-01,4.627e-01,1.029e-01,1.534e-03
1.015e-01,5.059e-02,1.593e+00,2.730e-02,2.707e-01,4.489e-01,1.029e-01,1.487e-03
1.014e-01,5.293e-02,1.595e+00,2.833e-02,2.699e-01,4.335e-01,1.029e-01,1.436e-03
1.013e-01,5.528e-02,1.597e+00,2.936e-02,2.690e-01,4.167e-01,1.029e-01,1.380e-03
1.013e-01,5.763e-02,1.599e+00,3.039e-02,2.681e-01,3.984e-01,1.029e-01,1.319e-03
1.012e-01,6.000e-02,1.601e+00,3.141e-02,2.672e-01,3.787e-01,1.029e-01,1.253e-03
1.011e-01,6.237e-02,1.603e+00,3.244e-02,2.692e-01,2.075e-01,1.177e-01,1.183e-03
1.011e-01,6.480e-02,1.604e+00,3.362e-02,2.719e-01,1.638e-01,8.819e-02,1.107e-03
1.010e-01,6.732e-02,1.605e+00,3.450e-02,2.697e-01,1.394e-01,8.819e-02,1.025e-03
1.009e-01,6.987e-02,1.606e+00,3.538e-02,2.673e-01,1.139e-01,8.819e-02,9.401e-04
1.008e-01,7.244e-02,1.607e+00,3.627e-02,2.649e-01,8.790e-02,8.819e-02,8.533e-04
1.007e-01,7.502e-02,1.607e+00,3.715e-02,2.624e-01,6.140e-02,8.819e-02,7.650e-04
1.006e-01,7.761e-02,1.608e+00,3.803e-02,2.599e-01,3.449e-02,8.819e-02,6.753e-04
1.005e-01,8.021e-02,1.608e+00,3.891e-02,2.574e-01,7.219e-03,8.819e-02,5.844e-04
1.004e-01,8.281e-02,1.608e+00,3.979e-02,2.549e-01,5.226e-02,1.190e-01,4.931e-04
1.003e-01,8.538e-02,1.608e+00,4.098e-02,2.543e-01,2.491e-02,1.190e-01,4.020e-04
1.002e-01,8.794e-02,1.609e+00,4.217e-02,2.538e-01,-2.497e-03,1.190e-01,3.106e-04
1.001e-01,9.049e-02,1.609e+00,4.336e-02,2.474e-01,-4.550e-02,4.799e-02,2.191e-04
1.000e-01,9.301e-02,1.609e+00,4.384e-02,2.486e-01,-1.037e-01,7.144e-02,1.287e-04
9.993e-02,9.550e-02,1.608e+00,4.456e-02,2.454e-01,-1.303e-01,7.144e-02,4.028e-05
9.983e-02,9.798e-02,1.607e+00,4.527e-02,2.422e-01,-1.560e-01,7.144e-02,4.537e-05
9.975e-02,1.004e-01,1.606e+00,4.599e-02,2.392e-01,-1.806e-01,7.144e-02,1.270e-04
9.966e-02,1.029e-01,1.604e+00,4.670e-02,2.332e-01,-1.778e-01,7.345e-02,2.038e-04
9.959e-02,1.052e-01,1.603e+00,4.744e-02,2.305e-01,-1.993e-01,7.345e-02,2.753e-04
9.951e-02,1.076e-01,1.601e+00,4.817e-02,2.279e-01,-7.431e-02,7.948e-02,3.413e-04
9.945e-02,1.099e-01,1.599e+00,4.896e-02,2.257e-01,-9.268e-02,7.948e-02,4.024e-04
9.938e-02,1.122e-01,1.598e+00,4.976e-02,2.236e-01,-1.100e-01,7.948e-02,4.599e-04
9.932e-02,1.144e-01,1.597e+00,5.055e-02,2.216e-01,-1.264e-01,7.948e-02,5.145e-04
9.926e-02,1.167e-01,1.596e+00,5.135e-02,2.197e-01,-1.419e-01,7.948e-02,5.660e-04
9.921e-02,1.189e-01,1.595e+00,5.214e-02,2.178e-01,-1.565e-01,7.948e-02,6.141e-04
9.916e-02,1.211e-01,1.593e+00,5.294e-02,2.159e-01,-1.699e-01,7.948e-02,6.587e-04
9.911e-02,1.233e-01,1.592e+00,5.373e-02,2.112e-01,-2.236e-01,1.083e-01,6.994e-04
9.907e-02,1.254e-01,1.590e+00,5.482e-02,2.112e-01,-2.345e-01,1.083e-01,7.358e-04
9.903e-02,1.275e-01,1.588e+00,5.590e-02,2.113e-01,-2.439e-01,1.083e-01,7.673e-04
9.900e-02,1.297e-01,1.585e+00,5.698e-02,2.114e-01,-2.519e-01,1.083e-01,7.937e-04
9.897e-02,1.318e-01,1.583e+00,5.806e-02,2.145e-01,-2.789e-01,1.043e-01,8.149e-04
9.894e-02,1.339e-01,1.580e+00,5.911e-02,2.144e-01,-2.837e-01,1.043e-01,8.307e-04
9.893e-02,1.361e-01,1.577e+00,6.015e-02,2.142e-01,-2.867e-01,1.043e-01,8.407e-04
9.892e-02,1.382e-01,1.575e+00,6.119e-02,2.140e-01,-7.564e-02,1.076e-01,8.445e-04
9.891e-02,1.404e-01,1.573e+00,6.227e-02,2.140e-01,-7.512e-02,1.076e-01,8.428e-04
9.891e-02,1.425e-01,1.571e+00,6.335e-02,2.140e-01,-7.361e-02,1.076e-01,8.377e-04
9.891e-02,1.446e-01,1.571e+00,6.442e-02,-8.414e-03,-1.905e-01,1.451e-01,8.305e-04
9.891e-02,1.459e-01,1.569e+00,6.587e-02,-3.367e-03,-1.887e-01,1.451e-01,8.254e-04
9.891e-02,1.462e-01,1.568e+00,6.732e-02,4.337e-03,-1.879e-01,1.451e-01,8.235e-04
9.891e-02,1.463e-01,1.566e+00,6.878e-02,2.351e-01,-6.843e-02,7.948e-02,8.227e-04
9.892e-02,1.473e-01,1.564e+00,6.957e-02,2.368e-01,-6.542e-02,7.948e-02,8.128e-04
9.893e-02,1.493e-01,1.564e+00,7.036e-02,2.356e-01,-5.921e-02,7.948e-02,7.920e-04
9.895e-02,1.515e-01,1.563e+00,7.116e-02,2.337e-01,-5.158e-02,7.948e-02,7.664e-04
9.897e-02,1.539e-01,1.562e+00,7.195e-02,2.314e-01,-4.321e-02,7.948e-02,7.383e-04
9.899e-02,1.562e-01,1.562e+00,7.275e-02,2.263e-01,-6.545e-02,8.953e-02,7.087e-04
9.901e-02,1.585e-01,1.561e+00,7.364e-02,2.247e-01,-5.633e-02,8.953e-02,6.782e-04
9.903e-02,1.608e-01,1.561e+00,7.454e-02,2.233e-01,-4.689e-02,8.953e-02,6.466e-04
9.905e-02,1.630e-01,1.560e+00,7.543e-02,2.218e-01,-3.711e-02,8.953e-02,6.138e-04
9.908e-02,1.653e-01,1.560e+00,7.633e-02,2.205e-01,4.030e-03,8.283e-02,5.801e-04
9.910e-02,1.675e-01,1.559e+00,7.716e-02,2.188e-01,1.431e-02,8.283e-02,5.456e-04
9.913e-02,1.697e-01,1.559e+00,7.799e-02,2.171e-01,2.462e-02,8.283e-02,5.111e-04
9.915e-02,1.719e-01,1.560e+00,7.881e-02,2.155e-01,3.483e-02,8.283e-02,4.768e-04
9.918e-02,1.740e-01,1.560e+00,7.964e-02,2.139e-01,4.487e-02,8.283e-02,4.431e-04
9.920e-02,1.762e-01,1.560e+00,8.047e-02,2.124e-01,5.467e-02,8.283e-02,4.103e-04
9.922e-02,1.784e-01,1.561e+00,8.130e-02,2.109e-01,6.417e-02,8.283e-02,3.784e-04
9.924e-02,1.805e-01,1.561e+00,8.213e-02,2.095e-01,7.330e-02,8.283e-02,3.478e-04
9.926e-02,1.826e-01,1.562e+00,8.296e-02,2.081e-01,8.202e-02,8.283e-02,3.186e-04
9.928e-02,1.847e-01,1.563e+00,8.378e-02,2.008e-01,7.473e-02,9.556e-02,2.909e-04
9.930e-02,1.868e-01,1.563e+00,8.474e-02,2.004e-01,8.242e-02,9.556e-02,2.652e-04
9.931e-02,1.888e-01,1.564e+00,8.570e-02,2.000e-01,8.954e-02,9.556e-02,2.414e-04
9.932e-02,1.908e-01,1.565e+00,8.665e-02,1.997e-01,9.615e-02,9.556e-02,2.193e-04
9.934e-02,1.928e-01,1.566e+00,8.761e-02,1.994e-01,1.022e-01,9.556e-02,1.990e-04
9.934e-02,1.948e-01,1.567e+00,8.856e-02,1.991e-01,1.078e-01,9.556e-02,1.804e-04
9.935e-02,1.968e-01,1.568e+00,8.952e-02,1.988e-01,1.128e-01,9.556e-02,1.638e-04
9.936e-02,1.988e-01,1.569e+00,9.047e-02,1.985e-01,1.171e-01,9.556e-02,1.493e-04
9.936e-02,2.008e-01,1.570e+00,9.143e-02,1.982e-01,1.208e-01,9.556e-02,1.369e-04
9.936e-02,2.028e-01,1.571e+00,9.238e-02,1.980e-01,1.238e-01,9.556e-02,1.268e-04
9.936e-02,2.048e-01,1.573e+00,9.334e-02,1.977e-01,1.262e-01,9.556e-02,1.189e-04
9.935e-02,2.068e-01,1.574e+00,9.430e-02,1.915e-01,1.071e-01,1.297e-01,1.134e-04
9.934e-02,2.087e-01,1.575e+00,9.559e-02,2.053e-01,1.599e-01,6.072e-02,1.103e-04
9.933e-02,2.107e-01,1.576e+00,9.620e-02,2.029e-01,1.600e-01,6.072e-02,1.094e-04
9.932e-02,2.127e-01,1.578e+00,9.681e-02,2.034e-01,3.512e-02,5.536e-02,1.114e-04
9.931e-02,2.148e-01,1.579e+00,9.736e-02,2.006e-01,3.357e-02,5.536e-02,1.161e-04
9.929e-02,2.168e-01,1.579e+00,9.791e-02,1.979e-01,3.160e-02,5.536e-02,1.222e-04
9.927e-02,2.188e-01,1.580e+00,9.847e-02,1.951e-01,2.939e-02,5.536e-02,1.290e-04
9.925e-02,2.208e-01,1.580e+00,9.902e-02,1.925e-01,2.703e-02,5.536e-02,1.364e-04
9.923e-02,2.227e-01,1.581e+00,9.958e-02,1.900e-01,2.454e-02,5.536e-02,1.442e-04
9.921e-02,2.247e-01,1.581e+00,1.001e-01,1.875e-01,2.194e-02,5.536e-02,1.523e-04
9.920e-02,2.266e-01,1.581e+00,1.007e-01,1.791e-01,-5.320e-02,9.623e-02,1.608e-04
9.918e-02,2.284e-01,1.581e+00,1.016e-01,1.793e-01,-5.569e-02,9.623e-02,1.691e-04
9.916e-02,2.302e-01,1.581e+00,1.026e-01,1.796e-01,-5.794e-02,9.623e-02,1.767e-04
9.914e-02,2.320e-01,1.580e+00,1.036e-01,1.800e-01,-5.990e-02,9.623e-02,1.833e-04
9.913e-02,2.338e-01,1.579e+00,1.045e-01,1.803e-01,-6.153e-02,9.623e-02,1.888e-04
9.911e-02,2.356e-01,1.579e+00,1.055e-01,1.806e-01,-6.282e-02,9.623e-02,1.932e-04
9.910e-02,2.374e-01,1.578e+00,1.065e-01,1.809e-01,-6.376e-02,9.623e-02,1.964e-04
9.908e-02,2.393e-01,1.578e+00,1.074e-01,1.812e-01,-6.434e-02,9.623e-02,1.983e-04
9.907e-02,2.411e-01,1.577e+00,1.084e-01,1.845e-01,1.166e-01,1.056e-01,1.991e-04
9.906e-02,2.429e-01,1.577e+00,1.094e-01,1.853e-01,1.167e-01,1.056e-01,1.991e-04
9.905e-02,2.448e-01,1.578e+00,1.105e-01,1.831e-01,-6.472e-02,9.623e-02,2.000e-04
9.903e-02,2.466e-01,1.578e+00,1.115e-01,1.803e-01,-3.430e-02,1.277e-01,2.022e-04
9.902e-02,2.484e-01,1.578e+00,1.127e-01,1.825e-01,-3.477e-02,1.277e-01,2.041e-04
9.901e-02,2.503e-01,1.578e+00,1.140e-01,1.846e-01,-3.505e-02,1.277e-01,2.055e-04
9.900e-02,2.521e-01,1.577e+00,1.153e-01,1.867e-01,-3.514e-02,1.277e-01,2.062e-04
9.898e-02,2.539e-01,1.577e+00,1.166e-01,1.739e-01,9.437e-02,1.344e-01,2.062e-04
9.897e-02,2.558e-01,1.577e+00,1.179e-01,1.765e-01,9.462e-02,1.344e-01,2.058e-04
9.896e-02,2.575e-01,1.578e+00,1.193e-01,1.643e-01,-1.176e-01,1.431e-01,2.062e-04
9.895e-02,2.593e-01,1.578e+00,1.207e-01,1.677e-01,-1.178e-01,1.431e-01,2.074e-04
9.894e-02,2.609e-01,1.577e+00,1.221e-01,2.097e-01,2.032e-01,5.737e-02,2.077e-04
9.893e-02,2.628e-01,1.577e+00,1.227e-01,2.046e-01,-3.994e-02,6.139e-02,2.069e-04
9.891e-02,2.648e-01,1.578e+00,1.233e-01,2.022e-01,-4.017e-02,6.139e-02,2.074e-04
9.890e-02,2.668e-01,1.578e+00,1.239e-01,2.057e-01,-1.336e-01,8.819e-02,2.079e-04
9.888e-02,2.689e-01,1.577e+00,1.248e-01,2.019e-01,1.045e-01,1.217e-01,2.076e-04
9.887e-02,2.709e-01,1.577e+00,1.260e-01,2.030e-01,1.051e-01,1.217e-01,2.059e-04
9.886e-02,2.730e-01,1.578e+00,1.272e-01,2.071e-01,-1.326e-01,8.819e-02,2.048e-04
9.885e-02,2.750e-01,1.577e+00,1.281e-01,2.062e-01,-1.326e-01,8.819e-02,2.046e-04
9.883e-02,2.771e-01,1.577e+00,1.290e-01,2.023e-01,1.059e-01,1.217e-01,2.030e-04
9.882e-02,2.791e-01,1.576e+00,1.302e-01,2.034e-01,1.069e-01,1.217e-01,1.998e-04
9.881e-02,2.812e-01,1.577e+00,1.314e-01,2.045e-01,1.077e-01,1.217e-01,1.972e-04
9.880e-02,2.832e-01,1.578e+00,1.326e-01,2.085e-01,-1.300e-01,8.819e-02,1.962e-04
9.878e-02,2.853e-01,1.578e+00,1.335e-01,2.076e-01,-1.301e-01,8.819e-02,1.965e-04
9.877e-02,2.874e-01,1.577e+00,1.344e-01,1.799e-01,6.681e-02,1.344e-01,1.955e-04
9.876e-02,2.893e-01,1.577e+00,1.358e-01,1.820e-01,6.767e-02,1.344e-01,1.930e-04
9.874e-02,2.912e-01,1.577e+00,1.371e-01,1.844e-01,6.848e-02,1.344e-01,1.907e-04
9.873e-02,2.930e-01,1.578e+00,1.384e-01,2.106e-01,-4.482e-02,1.224e-01,1.892e-04
9.872e-02,2.950e-01,1.578e+00,1.397e-01,2.120e-01,-4.453e-02,1.224e-01,1.884e-04
9.870e-02,2.971e-01,1.578e+00,1.409e-01,2.130e-01,-4.416e-02,1.224e-01,1.873e-04
9.869e-02,2.992e-01,1.577e+00,1.421e-01,1.902e-01,7.033e-02,1.344e-01,1.853e-04
9.868e-02,3.012e-01,1.577e+00,1.435e-01,2.158e-01,-4.272e-02,1.224e-01,1.829e-04
9.866e-02,3.033e-01,1.577e+00,1.447e-01,2.169e-01,-4.199e-02,1.224e-01,1.806e-04
9.865e-02,3.054e-01,1.577e+00,1.459e-01,1.941e-01,7.275e-02,1.344e-01,1.778e-04
9.864e-02,3.075e-01,1.577e+00,1.472e-01,7.723e-02,2.202e-02,1.438e-01,1.746e-04
9.863e-02,3.090e-01,1.577e+00,1.487e-01,2.266e-01,-8.593e-02,9.355e-02,1.726e-04
9.862e-02,3.106e-01,1.577e+00,1.496e-01,2.184e-01,1.062e-01,9.288e-02,1.706e-04
9.860e-02,3.126e-01,1.577e+00,1.505e-01,2.267e-01,-8.444e-02,9.355e-02,1.676e-04
9.859e-02,3.148e-01,1.577e+00,1.515e-01,2.257e-01,-8.363e-02,9.355e-02,1.648e-04
9.857e-02,3.170e-01,1.577e+00,1.524e-01,2.156e-01,1.090e-01,9.288e-02,1.610e-04
9.856e-02,3.193e-01,1.577e+00,1.533e-01,2.145e-01,1.103e-01,9.288e-02,1.563e-04
9.855e-02,3.214e-01,1.578e+00,1.543e-01,2.224e-01,-8.005e-02,9.355e-02,1.525e-04
9.853e-02,3.236e-01,1.578e+00,1.552e-01,2.213e-01,-7.934e-02,9.355e-02,1.500e-04
9.852e-02,3.258e-01,1.577e+00,1.561e-01,2.202e-01,-7.843e-02,9.355e-02,1.468e-04
9.850e-02,3.280e-01,1.577e+00,1.571e-01,2.073e-01,1.248e-01,1.016e-01,1.422e-04
9.849e-02,3.302e-01,1.577e+00,1.581e-01,2.068e-01,1.264e-01,1.016e-01,1.366e-04
9.848e-02,3.323e-01,1.578e+00,1.591e-01,2.095e-01,-5.343e-02,9.422e-02,1.323e-04
9.846e-02,3.344e-01,1.578e+00,1.601e-01,2.088e-01,-5.263e-02,9.422e-02,1.295e-04
9.845e-02,3.365e-01,1.578e+00,1.610e-01,2.081e-01,-5.180e-02,9.422e-02,1.266e-04
9.843e-02,3.386e-01,1.577e+00,1.619e-01,2.074e-01,-5.070e-02,9.422e-02,1.229e-04
9.842e-02,3.407e-01,1.577e+00,1.629e-01,2.038e-01,1.319e-01,1.016e-01,1.180e-04
9.841e-02,3.427e-01,1.577e+00,1.639e-01,2.036e-01,1.335e-01,1.016e-01,1.127e-04
9.839e-02,3.448e-01,1.578e+00,1.649e-01,2.064e-01,-4.650e-02,9.422e-02,1.087e-04
9.838e-02,3.468e-01,1.579e+00,1.659e-01,2.058e-01,-4.583e-02,9.422e-02,1.064e-04
9.836e-02,3.489e-01,1.578e+00,1.668e-01,1.666e-01,-4.519e-02,1.418e-01,1.042e-04
9.835e-02,3.508e-01,1.578e+00,1.682e-01,1.693e-01,-4.427e-02,1.418e-01,1.015e-04
9.834e-02,3.526e-01,1.578e+00,1.696e-01,1.725e-01,-4.316e-02,1.418e-01,9.818e-05
9.832e-02,3.543e-01,1.577e+00,1.711e-01,2.172e-01,1.652e-01,1.217e-01,9.411e-05
9.831e-02,3.562e-01,1.578e+00,1.723e-01,1.771e-01,-4.031e-02,1.418e-01,8.928e-05
9.830e-02,3.581e-01,1.578e+00,1.737e-01,2.271e-01,2.299e-03,6.943e-02,8.554e-05
9.828e-02,3.602e-01,1.578e+00,1.744e-01,2.251e-01,3.355e-03,6.943e-02,8.180e-05
9.827e-02,3.624e-01,1.578e+00,1.751e-01,2.227e-01,4.498e-03,6.943e-02,7.769e-05
9.825e-02,3.646e-01,1.578e+00,1.758e-01,2.201e-01,5.669e-03,6.943e-02,7.346e-05
9.823e-02,3.668e-01,1.578e+00,1.765e-01,2.175e-01,6.840e-03,6.943e-02,6.921e-05
9.822e-02,3.690e-01,1.578e+00,1.772e-01,2.061e-01,1.835e-02,1.284e-01,6.499e-05
9.820e-02,3.712e-01,1.578e+00,1.784e-01,2.073e-01,1.962e-02,1.284e-01,6.094e-05
9.819e-02,3.732e-01,1.579e+00,1.797e-01,2.086e-01,2.080e-02,1.284e-01,5.716e-05
9.817e-02,3.753e-01,1.579e+00,1.810e-01,2.099e-01,2.191e-02,1.284e-01,5.365e-05
9.815e-02,3.774e-01,1.579e+00,1.823e-01,2.112e-01,2.292e-02,1.284e-01,5.045e-05
9.814e-02,3.795e-01,1.579e+00,1.836e-01,2.124e-01,2.383e-02,1.284e-01,4.756e-05
9.812e-02,3.817e-01,1.579e+00,1.849e-01,2.136e-01,2.464e-02,1.284e-01,4.502e-05
9.810e-02,3.838e-01,1.580e+00,1.861e-01,2.148e-01,2.534e-02,1.284e-01,4.284e-05
9.808e-02,3.859e-01,1.580e+00,1.874e-01,2.159e-01,2.591e-02,1.284e-01,4.106e-05
9.806e-02,3.881e-01,1.580e+00,1.887e-01,2.170e-01,2.636e-02,1.284e-01,3.969e-05
9.804e-02,3.903e-01,1.580e+00,1.900e-01,2.240e-01,5.974e-03,1.224e-01,3.875e-05
9.802e-02,3.925e-01,1.581e+00,1.912e-01,2.246e-01,6.165e-03,1.224e-01,3.818e-05
9.800e-02,3.947e-01,1.581e+00,1.924e-01,2.251e-01,6.308e-03,1.224e-01,3.776e-05
9.797e-02,3.970e-01,1.581e+00,1.937e-01,2.256e-01,6.435e-03,1.224e-01,3.738e-05
9.795e-02,3.992e-01,1.581e+00,1.949e-01,2.260e-01,6.555e-03,1.224e-01,3.702e-05
9.793e-02,4.015e-01,1.581e+00,1.961e-01,2.264e-01,6.670e-03,1.224e-01,3.668e-05
9.790e-02,4.037e-01,1.581e+00,1.973e-01,2.239e-01,9.476e-02,1.110e-01,3.635e-05
9.788e-02,4.060e-01,1.581e+00,1.984e-01,2.236e-01,9.476e-02,1.110e-01,3.634e-05
9.786e-02,4.083e-01,1.582e+00,1.996e-01,2.234e-01,9.436e-02,1.110e-01,3.766e-05
9.783e-02,4.105e-01,1.583e+00,2.007e-01,2.232e-01,1.555e-01,8.417e-02,4.079e-05
9.780e-02,4.127e-01,1.584e+00,2.015e-01,2.214e-01,1.539e-01,8.417e-02,4.605e-05
9.777e-02,4.150e-01,1.586e+00,2.024e-01,2.197e-01,1.514e-01,8.417e-02,5.416e-05
9.773e-02,4.172e-01,1.587e+00,2.032e-01,2.180e-01,1.480e-01,8.417e-02,6.538e-05
9.770e-02,4.194e-01,1.589e+00,2.040e-01,2.163e-01,1.436e-01,8.417e-02,7.971e-05
9.766e-02,4.216e-01,1.590e+00,2.049e-01,2.147e-01,1.383e-01,8.417e-02,9.705e-05
9.761e-02,4.237e-01,1.592e+00,2.057e-01,2.131e-01,1.322e-01,8.417e-02,1.173e-04
9.757e-02,4.259e-01,1.593e+00,2.066e-01,2.116e-01,1.252e-01,8.417e-02,1.403e-04
9.752e-02,4.280e-01,1.594e+00,2.074e-01,2.102e-01,1.175e-01,8.417e-02,1.659e-04
9.747e-02,4.301e-01,1.596e+00,2.082e-01,2.087e-01,1.090e-01,8.417e-02,1.939e-04
9.741e-02,4.322e-01,1.597e+00,2.091e-01,2.044e-01,-3.599e-03,1.076e-01,2.241e-04
9.736e-02,4.343e-01,1.597e+00,2.102e-01,2.045e-01,-1.312e-02,1.076e-01,2.558e-04
9.730e-02,4.364e-01,1.598e+00,2.112e-01,2.046e-01,-2.272e-02,1.076e-01,2.878e-04
9.725e-02,4.384e-01,1.597e+00,2.123e-01,2.048e-01,-3.227e-02,1.076e-01,3.197e-04
9.719e-02,4.405e-01,1.597e+00,2.134e-01,2.049e-01,-4.167e-02,1.076e-01,3.511e-04
9.714e-02,4.425e-01,1.597e+00,2.145e-01,2.051e-01,-5.088e-02,1.076e-01,3.818e-04
9.709e-02,4.446e-01,1.596e+00,2.155e-01,2.052e-01,-5.982e-02,1.076e-01,4.116e-04
9.703e-02,4.467e-01,1.596e+00,2.166e-01,2.053e-01,-6.843e-02,1.076e-01,4.403e-04
9.698e-02,4.487e-01,1.595e+00,2.177e-01,2.055e-01,-7.667e-02,1.076e-01,4.678e-04
9.693e-02,4.508e-01,1.595e+00,2.188e-01,2.056e-01,-8.447e-02,1.076e-01,4.938e-04
9.688e-02,4.528e-01,1.594e+00,2.198e-01,1.553e-01,-1.487e-01,1.431e-01,5.182e-04
9.684e-02,4.547e-01,1.593e+00,2.213e-01,7.807e-02,-2.426e-01,1.438e-01,5.383e-04
9.682e-02,4.560e-01,1.591e+00,2.227e-01,8.252e-02,-2.462e-01,1.438e-01,5.509e-04
9.680e-02,4.570e-01,1.589e+00,2.242e-01,8.804e-02,-2.481e-01,1.438e-01,5.580e-04
9.678e-02,4.579e-01,1.586e+00,2.256e-01,9.377e-02,-2.493e-01,1.438e-01,5.624e-04
9.677e-02,4.588e-01,1.584e+00,2.270e-01,2.359e-01,-9.455e-02,7.680e-02,5.647e-04
9.675e-02,4.603e-01,1.582e+00,2.278e-01,2.358e-01,-9.459e-02,7.680e-02,5.648e-04
9.673e-02,4.624e-01,1.581e+00,2.286e-01,2.339e-01,-9.378e-02,7.680e-02,5.620e-04
9.671e-02,4.647e-01,1.580e+00,2.293e-01,2.316e-01,-9.213e-02,7.680e-02,5.562e-04
9.669e-02,4.670e-01,1.579e+00,2.301e-01,2.291e-01,-8.972e-02,7.680e-02,5.480e-04
9.667e-02,4.693e-01,1.578e+00,2.309e-01,2.267e-01,-8.663e-02,7.680e-02,5.374e-04
9.666e-02,4.716e-01,1.577e+00,2.316e-01,2.183e-01,5.166e-02,9.958e-02,5.247e-04
9.664e-02,4.739e-01,1.577e+00,2.326e-01,2.174e-01,5.586e-02,9.958e-02,5.106e-04
9.663e-02,4.761e-01,1.577e+00,2.336e-01,2.166e-01,5.999e-02,9.958e-02,4.968e-04
9.662e-02,4.782e-01,1.577e+00,2.346e-01,2.218e-01,-1.378e-02,1.130e-01,4.838e-04
9.660e-02,4.804e-01,1.578e+00,2.358e-01,2.218e-01,-1.010e-02,1.130e-01,4.716e-04
9.659e-02,4.827e-01,1.578e+00,2.369e-01,2.218e-01,-6.427e-03,1.130e-01,4.593e-04
9.657e-02,4.849e-01,1.578e+00,2.380e-01,2.217e-01,-2.677e-03,1.130e-01,4.468e-04
9.655e-02,4.871e-01,1.578e+00,2.391e-01,2.216e-01,1.152e-03,1.130e-01,4.340e-04
9.654e-02,4.893e-01,1.578e+00,2.403e-01,2.215e-01,5.043e-03,1.130e-01,4.210e-04
9.652e-02,4.915e-01,1.578e+00,2.414e-01,2.214e-01,8.972e-03,1.130e-01,4.079e-04
9.651e-02,4.938e-01,1.578e+00,2.425e-01,1.946e-01,-5.437e-02,1.364e-01,3.948e-04
9.650e-02,4.959e-01,1.577e+00,2.439e-01,1.963e-01,-5.051e-02,1.364e-01,3.821e-04
9.648e-02,4.979e-01,1.577e+00,2.453e-01,2.219e-01,1.138e-01,1.217e-01,3.693e-04
9.647e-02,5.000e-01,1.577e+00,2.465e-01,2.227e-01,1.180e-01,1.217e-01,3.554e-04
9.645e-02,5.022e-01,1.578e+00,2.477e-01,1.995e-01,-3.838e-02,1.364e-01,3.420e-04
9.644e-02,5.043e-01,1.579e+00,2.491e-01,2.011e-01,-3.489e-02,1.364e-01,3.306e-04
9.642e-02,5.063e-01,1.578e+00,2.504e-01,2.029e-01,-3.155e-02,1.364e-01,3.196e-04
9.641e-02,5.084e-01,1.578e+00,2.518e-01,2.047e-01,-2.807e-02,1.364e-01,3.082e-04
9.639e-02,5.104e-01,1.578e+00,2.532e-01,2.273e-01,4.292e-02,6.273e-02,2.960e-04
9.638e-02,5.125e-01,1.578e+00,2.538e-01,2.275e-01,3.648e-02,8.082e-02,2.827e-04
9.636e-02,5.148e-01,1.578e+00,2.546e-01,2.254e-01,4.051e-02,8.082e-02,2.691e-04
9.634e-02,5.170e-01,1.579e+00,2.554e-01,2.233e-01,4.439e-02,8.082e-02,2.559e-04
9.633e-02,5.193e-01,1.579e+00,2.562e-01,2.213e-01,4.804e-02,8.082e-02,2.435e-04
9.631e-02,5.215e-01,1.579e+00,2.570e-01,2.193e-01,5.141e-02,8.082e-02,2.320e-04
9.629e-02,5.237e-01,1.580e+00,2.578e-01,2.173e-01,5.448e-02,8.082e-02,2.216e-04
9.627e-02,5.259e-01,1.580e+00,2.586e-01,2.154e-01,5.722e-02,8.082e-02,2.121e-04
9.625e-02,5.281e-01,1.581e+00,2.594e-01,2.136e-01,5.963e-02,8.082e-02,2.039e-04
9.622e-02,5.303e-01,1.582e+00,2.602e-01,2.118e-01,6.169e-02,8.082e-02,1.967e-04
9.620e-02,5.324e-01,1.582e+00,2.611e-01,2.100e-01,6.339e-02,8.082e-02,1.908e-04
9.618e-02,5.345e-01,1.583e+00,2.619e-01,2.084e-01,-2.843e-02,1.016e-01,1.861e-04
9.615e-02,5.366e-01,1.583e+00,2.629e-01,2.079e-01,-2.732e-02,1.016e-01,1.823e-04
9.613e-02,5.387e-01,1.583e+00,2.639e-01,2.075e-01,-2.620e-02,1.016e-01,1.785e-04
9.610e-02,5.408e-01,1.583e+00,2.649e-01,2.072e-01,-2.493e-02,1.016e-01,1.742e-04
9.608e-02,5.429e-01,1.582e+00,2.659e-01,2.068e-01,-2.348e-02,1.016e-01,1.693e-04
9.605e-02,5.450e-01,1.582e+00,2.669e-01,2.065e-01,-2.183e-02,1.016e-01,1.638e-04
9.603e-02,5.471e-01,1.582e+00,2.680e-01,2.061e-01,-2.001e-02,1.016e-01,1.577e-04
9.601e-02,5.491e-01,1.582e+00,2.690e-01,2.058e-01,-1.802e-02,1.016e-01,1.510e-04
9.598e-02,5.512e-01,1.581e+00,2.700e-01,2.055e-01,-1.586e-02,1.016e-01,1.437e-04
9.596e-02,5.533e-01,1.581e+00,2.710e-01,2.051e-01,-1.355e-02,1.016e-01,1.360e-04
9.594e-02,5.553e-01,1.581e+00,2.720e-01,-8.875e-02,-8.357e-02,1.465e-01,1.278e-04
9.593e-02,5.561e-01,1.581e+00,2.735e-01,-8.276e-02,-8.225e-02,1.465e-01,1.243e-04
9.594e-02,5.558e-01,1.580e+00,2.749e-01,-7.326e-02,-8.239e-02,1.465e-01,1.260e-04
9.594e-02,5.551e-01,1.579e+00,2.764e-01,-6.287e-02,-8.315e-02,1.465e-01,1.297e-04
9.595e-02,5.545e-01,1.578e+00,2.779e-01,-5.242e-02,-8.421e-02,1.465e-01,1.339e-04
9.595e-02,5.539e-01,1.578e+00,2.793e-01,2.573e-01,1.320e-01,7.278e-02,1.383e-04
9.595e-02,5.546e-01,1.577e+00,2.801e-01,2.593e-01,1.337e-01,7.278e-02,1.326e-04
9.593e-02,5.566e-01,1.578e+00,2.808e-01,2.576e-01,1.382e-01,7.278e-02,1.177e-04
9.591e-02,5.590e-01,1.579e+00,2.815e-01,2.547e-01,1.430e-01,7.278e-02,1.015e-04
9.589e-02,5.614e-01,1.580e+00,2.823e-01,2.515e-01,1.474e-01,7.278e-02,8.655e-05
9.587e-02,5.639e-01,1.581e+00,2.830e-01,2.483e-01,1.512e-01,7.278e-02,7.387e-05
9.584e-02,5.664e-01,1.582e+00,2.837e-01,2.451e-01,1.541e-01,7.278e-02,6.389e-05
9.581e-02,5.688e-01,1.583e+00,2.844e-01,2.389e-01,8.371e-02,6.273e-02,5.692e-05
9.578e-02,5.712e-01,1.585e+00,2.851e-01,2.353e-01,8.480e-02,6.273e-02,5.299e-05
9.575e-02,5.736e-01,1.586e+00,2.857e-01,2.317e-01,8.518e-02,6.273e-02,5.142e-05
9.571e-02,5.760e-01,1.586e+00,2.863e-01,2.223e-01,1.367e-01,1.177e-01,5.184e-05
9.567e-02,5.783e-01,1.587e+00,2.875e-01,2.222e-01,1.360e-01,1.177e-01,5.427e-05
9.564e-02,5.805e-01,1.589e+00,2.887e-01,2.222e-01,1.345e-01,1.177e-01,5.922e-05
9.559e-02,5.828e-01,1.590e+00,2.898e-01,2.223e-01,1.322e-01,1.177e-01,6.695e-05
9.555e-02,5.850e-01,1.591e+00,2.910e-01,2.224e-01,1.290e-01,1.177e-01,7.751e-05
9.550e-02,5.872e-01,1.593e+00,2.922e-01,2.224e-01,1.250e-01,1.177e-01,9.089e-05
9.545e-02,5.895e-01,1.594e+00,2.934e-01,2.225e-01,1.201e-01,1.177e-01,1.070e-04
9.540e-02,5.917e-01,1.595e+00,2.946e-01,2.226e-01,1.145e-01,1.177e-01,1.259e-04
9.534e-02,5.939e-01,1.597e+00,2.957e-01,2.226e-01,1.081e-01,1.177e-01,1.473e-04
9.528e-02,5.962e-01,1.598e+00,2.969e-01,2.079e-01,7.737e-03,1.371e-01,1.712e-04
9.522e-02,5.983e-01,1.598e+00,2.983e-01,2.092e-01,2.191e-04,1.371e-01,1.964e-04
9.517e-02,6.004e-01,1.599e+00,2.997e-01,2.107e-01,-7.334e-03,1.371e-01,2.218e-04
9.511e-02,6.025e-01,1.599e+00,3.010e-01,2.122e-01,-1.490e-02,1.371e-01,2.471e-04
9.505e-02,6.047e-01,1.599e+00,3.024e-01,2.137e-01,-2.246e-02,1.371e-01,2.724e-04
9.499e-02,6.068e-01,1.598e+00,3.038e-01,2.152e-01,-2.995e-02,1.371e-01,2.975e-04
9.493e-02,6.089e-01,1.598e+00,3.051e-01,2.314e-01,2.478e-02,9.154e-02,3.222e-04
9.487e-02,6.112e-01,1.598e+00,3.061e-01,2.300e-01,1.723e-02,9.154e-02,3.473e-04
9.481e-02,6.134e-01,1.598e+00,3.070e-01,2.284e-01,9.468e-03,9.154e-02,3.730e-04
9.474e-02,6.157e-01,1.598e+00,3.079e-01,2.297e-01,-5.013e-02,9.623e-02,3.990e-04
9.468e-02,6.180e-01,1.598e+00,3.088e-01,2.283e-01,-5.795e-02,9.623e-02,4.249e-04
9.462e-02,6.203e-01,1.598e+00,3.098e-01,2.269e-01,-6.550e-02,9.623e-02,4.500e-04
9.456e-02,6.226e-01,1.597e+00,3.108e-01,2.256e-01,-7.264e-02,9.623e-02,4.736e-04
9.450e-02,6.249e-01,1.597e+00,3.117e-01,2.242e-01,-7.927e-02,9.623e-02,4.956e-04
9.444e-02,6.272e-01,1.596e+00,3.127e-01,2.230e-01,-8.534e-02,9.623e-02,5.157e-04
9.439e-02,6.294e-01,1.595e+00,3.137e-01,2.217e-01,-9.081e-02,9.623e-02,5.338e-04
9.433e-02,6.316e-01,1.594e+00,3.146e-01,2.205e-01,-9.565e-02,9.623e-02,5.497e-04
9.428e-02,6.339e-01,1.593e+00,3.156e-01,2.193e-01,-9.982e-02,9.623e-02,5.635e-04
9.423e-02,6.361e-01,1.592e+00,3.165e-01,2.152e-01,2.072e-04,9.355e-02,5.749e-04
9.419e-02,6.382e-01,1.592e+00,3.175e-01,2.140e-01,-2.653e-03,9.355e-02,5.843e-04
9.414e-02,6.404e-01,1.591e+00,3.184e-01,2.128e-01,-5.222e-03,9.355e-02,5.927e-04
9.410e-02,6.426e-01,1.591e+00,3.193e-01,2.117e-01,-7.652e-03,9.355e-02,6.007e-04
9.405e-02,6.447e-01,1.591e+00,3.203e-01,2.107e-01,-9.980e-03,9.355e-02,6.083e-04
9.401e-02,6.468e-01,1.591e+00,3.212e-01,2.096e-01,-1.221e-02,9.355e-02,6.155e-04
9.397e-02,6.489e-01,1.591e+00,3.222e-01,2.086e-01,-1.432e-02,9.355e-02,6.224e-04
9.392e-02,6.510e-01,1.591e+00,3.231e-01,2.076e-01,-1.631e-02,9.355e-02,6.289e-04
9.388e-02,6.531e-01,1.591e+00,3.240e-01,2.067e-01,-1.817e-02,9.355e-02,6.349e-04
9.384e-02,6.552e-01,1.591e+00,3.250e-01,2.058e-01,-1.988e-02,9.355e-02,6.405e-04
9.380e-02,6.573e-01,1.590e+00,3.259e-01,8.921e-02,-9.390e-02,1.438e-01,6.455e-04
9.377e-02,6.588e-01,1.590e+00,3.273e-01,9.265e-02,-9.472e-02,1.438e-01,6.488e-04
9.375e-02,6.600e-01,1.589e+00,3.288e-01,9.747e-02,-9.496e-02,1.438e-01,6.503e-04
9.373e-02,6.610e-01,1.588e+00,3.302e-01,1.026e-01,-9.489e-02,1.438e-01,6.508e-04
9.371e-02,6.620e-01,1.587e+00,3.316e-01,2.264e-01,-9.456e-02,9.489e-02,6.502e-04
9.369e-02,6.635e-01,1.586e+00,3.326e-01,2.271e-01,-9.381e-02,9.489e-02,6.478e-04
9.366e-02,6.656e-01,1.585e+00,3.335e-01,2.263e-01,-9.228e-02,9.489e-02,6.427e-04
9.363e-02,6.678e-01,1.584e+00,3.345e-01,2.251e-01,-8.999e-02,9.489e-02,6.349e-04
9.360e-02,6.700e-01,1.584e+00,3.354e-01,2.237e-01,-8.699e-02,9.489e-02,6.247e-04
9.357e-02,6.723e-01,1.583e+00,3.364e-01,2.224e-01,-8.333e-02,9.489e-02,6.124e-04
9.354e-02,6.745e-01,1.582e+00,3.373e-01,2.210e-01,-7.905e-02,9.489e-02,5.979e-04
9.352e-02,6.767e-01,1.581e+00,3.383e-01,2.138e-01,-1.725e-03,9.623e-02,5.815e-04
9.350e-02,6.789e-01,1.580e+00,3.393e-01,2.127e-01,3.568e-03,9.623e-02,5.637e-04
9.348e-02,6.811e-01,1.580e+00,3.402e-01,2.116e-01,8.999e-03,9.623e-02,5.455e-04
9.346e-02,6.832e-01,1.580e+00,3.412e-01,2.107e-01,1.446e-02,9.623e-02,5.271e-04
9.344e-02,6.853e-01,1.580e+00,3.421e-01,2.098e-01,1.990e-02,9.623e-02,5.089e-04
9.342e-02,6.874e-01,1.581e+00,3.431e-01,2.089e-01,2.527e-02,9.623e-02,4.908e-04
9.340e-02,6.896e-01,1.581e+00,3.441e-01,2.080e-01,3.055e-02,9.623e-02,4.731e-04
9.337e-02,6.916e-01,1.581e+00,3.450e-01,2.071e-01,3.570e-02,9.623e-02,4.558e-04
9.335e-02,6.937e-01,1.581e+00,3.460e-01,2.063e-01,4.069e-02,9.623e-02,4.391e-04
9.333e-02,6.958e-01,1.582e+00,3.470e-01,2.055e-01,4.548e-02,9.623e-02,4.230e-04
9.331e-02,6.979e-01,1.582e+00,3.479e-01,1.781e-01,3.467e-03,1.431e-01,4.076e-04
9.328e-02,6.998e-01,1.582e+00,3.493e-01,1.803e-01,7.731e-03,1.431e-01,3.937e-04
9.326e-02,7.017e-01,1.583e+00,3.508e-01,1.828e-01,1.171e-02,1.431e-01,3.808e-04
9.324e-02,7.035e-01,1.583e+00,3.522e-01,1.854e-01,1.563e-02,1.431e-01,3.681e-04
9.322e-02,7.053e-01,1.583e+00,3.536e-01,1.879e-01,1.954e-02,1.431e-01,3.554e-04
9.320e-02,7.072e-01,1.583e+00,3.551e-01,1.904e-01,2.343e-02,1.431e-01,3.428e-04
9.317e-02,7.091e-01,1.583e+00,3.565e-01,1.928e-01,2.728e-02,1.431e-01,3.302e-04
9.315e-02,7.110e-01,1.583e+00,3.579e-01,2.247e-01,2.591e-02,9.154e-02,3.178e-04
9.312e-02,7.131e-01,1.584e+00,3.588e-01,2.237e-01,2.977e-02,9.154e-02,3.048e-04
9.309e-02,7.153e-01,1.584e+00,3.598e-01,2.223e-01,3.374e-02,9.154e-02,2.914e-04
9.307e-02,7.175e-01,1.584e+00,3.607e-01,2.237e-01,7.900e-02,1.036e-01,2.784e-04
9.303e-02,7.197e-01,1.585e+00,3.617e-01,2.228e-01,8.269e-02,1.036e-01,2.660e-04
9.300e-02,7.220e-01,1.586e+00,3.627e-01,2.219e-01,8.600e-02,1.036e-01,2.548e-04
9.297e-02,7.242e-01,1.586e+00,3.638e-01,2.210e-01,8.883e-02,1.036e-01,2.453e-04
9.293e-02,7.264e-01,1.587e+00,3.648e-01,2.202e-01,9.113e-02,1.036e-01,2.375e-04
9.290e-02,7.286e-01,1.588e+00,3.659e-01,2.193e-01,9.289e-02,1.036e-01,2.315e-04
9.286e-02,7.308e-01,1.589e+00,3.669e-01,2.185e-01,9.408e-02,1.036e-01,2.274e-04
9.282e-02,7.330e-01,1.590e+00,3.679e-01,2.177e-01,9.470e-02,1.036e-01,2.252e-04
9.277e-02,7.352e-01,1.591e+00,3.690e-01,2.169e-01,9.475e-02,1.036e-01,2.250e-04
9.273e-02,7.374e-01,1.592e+00,3.700e-01,2.162e-01,9.422e-02,1.036e-01,2.266e-04
9.268e-02,7.396e-01,1.593e+00,3.710e-01,2.095e-01,1.035e-01,1.090e-01,2.302e-04
9.263e-02,7.417e-01,1.594e+00,3.721e-01,2.092e-01,8.629e-02,1.076e-01,2.356e-04
9.258e-02,7.438e-01,1.595e+00,3.732e-01,2.089e-01,8.409e-02,1.076e-01,2.429e-04
9.253e-02,7.459e-01,1.596e+00,3.743e-01,2.086e-01,8.136e-02,1.076e-01,2.520e-04
9.248e-02,7.480e-01,1.596e+00,3.754e-01,2.083e-01,7.813e-02,1.076e-01,2.627e-04
9.243e-02,7.501e-01,1.597e+00,3.764e-01,2.080e-01,7.444e-02,1.076e-01,2.749e-04
9.237e-02,7.522e-01,1.598e+00,3.775e-01,2.078e-01,7.029e-02,1.076e-01,2.887e-04
9.231e-02,7.543e-01,1.599e+00,3.786e-01,2.075e-01,6.571e-02,1.076e-01,3.040e-04
9.225e-02,7.564e-01,1.599e+00,3.797e-01,2.073e-01,6.073e-02,1.076e-01,3.205e-04
9.219e-02,7.585e-01,1.600e+00,3.807e-01,1.952e-01,1.123e-01,1.364e-01,3.383e-04
9.213e-02,7.605e-01,1.601e+00,3.821e-01,1.967e-01,1.068e-01,1.364e-01,3.570e-04
9.207e-02,7.625e-01,1.602e+00,3.835e-01,1.894e-01,-9.066e-02,1.418e-01,3.770e-04
9.201e-02,7.644e-01,1.602e+00,3.849e-01,2.181e-01,-7.616e-02,8.082e-02,3.980e-04
9.195e-02,7.664e-01,1.602e+00,3.857e-01,2.195e-01,5.193e-02,8.685e-02,4.193e-04
9.188e-02,7.686e-01,1.602e+00,3.866e-01,2.179e-01,4.542e-02,8.685e-02,4.408e-04
9.181e-02,7.708e-01,1.602e+00,3.874e-01,2.162e-01,3.876e-02,8.685e-02,4.627e-04
9.174e-02,7.729e-01,1.602e+00,3.883e-01,2.115e-01,-1.026e-01,8.082e-02,4.852e-04
9.168e-02,7.751e-01,1.602e+00,3.891e-01,2.095e-01,-1.095e-01,8.082e-02,5.076e-04
9.161e-02,7.772e-01,1.601e+00,3.899e-01,2.106e-01,1.876e-02,8.685e-02,5.284e-04
9.155e-02,7.793e-01,1.601e+00,3.908e-01,2.032e-01,2.332e-02,1.076e-01,5.474e-04
9.149e-02,7.814e-01,1.601e+00,3.919e-01,2.029e-01,1.785e-02,1.076e-01,5.656e-04
9.142e-02,7.835e-01,1.601e+00,3.929e-01,2.027e-01,1.244e-02,1.076e-01,5.836e-04
9.136e-02,7.855e-01,1.601e+00,3.940e-01,2.026e-01,7.020e-03,1.076e-01,6.016e-04
9.130e-02,7.875e-01,1.601e+00,3.951e-01,2.024e-01,1.569e-03,1.076e-01,6.198e-04
9.124e-02,7.896e-01,1.601e+00,3.962e-01,2.023e-01,-3.887e-03,1.076e-01,6.379e-04
9.118e-02,7.916e-01,1.601e+00,3.972e-01,2.022e-01,-9.319e-03,1.076e-01,6.560e-04
9.112e-02,7.936e-01,1.601e+00,3.983e-01,2.020e-01,-1.469e-02,1.076e-01,6.739e-04
9.105e-02,7.956e-01,1.601e+00,3.994e-01,2.019e-01,-1.998e-02,1.076e-01,6.915e-04
9.099e-02,7.977e-01,1.601e+00,4.005e-01,2.018e-01,-2.514e-02,1.076e-01,7.087e-04
9.093e-02,7.997e-01,1.601e+00,4.015e-01,1.720e-01,-5.085e-02,1.431e-01,7.253e-04
9.088e-02,8.016e-01,1.600e+00,4.030e-01,1.742e-01,-5.523e-02,1.431e-01,7.403e-04
9.082e-02,8.034e-01,1.600e+00,4.044e-01,1.767e-01,-5.907e-02,1.431e-01,7.536e-04
9.077e-02,8.051e-01,1.599e+00,4.058e-01,1.793e-01,-6.257e-02,1.431e-01,7.657e-04
9.072e-02,8.069e-01,1.599e+00,4.073e-01,1.819e-01,-6.577e-02,1.431e-01,7.768e-04
9.067e-02,8.087e-01,1.598e+00,4.087e-01,1.843e-01,-6.865e-02,1.431e-01,7.867e-04
9.062e-02,8.106e-01,1.597e+00,4.101e-01,2.223e-01,-2.462e-02,9.020e-02,7.956e-04
9.057e-02,8.126e-01,1.597e+00,4.110e-01,2.213e-01,-2.716e-02,9.020e-02,8.039e-04
9.051e-02,8.147e-01,1.597e+00,4.119e-01,2.109e-01,-7.101e-02,7.948e-02,8.118e-04
9.046e-02,8.169e-01,1.596e+00,4.127e-01,2.088e-01,-7.321e-02,7.948e-02,8.188e-04
9.041e-02,8.190e-01,1.595e+00,4.135e-01,2.068e-01,-7.496e-02,7.948e-02,8.243e-04
9.036e-02,8.211e-01,1.595e+00,4.143e-01,2.019e-01,-1.176e-01,9.690e-02,8.282e-04
9.031e-02,8.231e-01,1.594e+00,4.153e-01,2.010e-01,-1.183e-01,9.690e-02,8.302e-04
9.026e-02,8.252e-01,1.593e+00,4.163e-01,2.003e-01,-1.182e-01,9.690e-02,8.299e-04
9.022e-02,8.272e-01,1.592e+00,4.172e-01,1.995e-01,-1.175e-01,9.690e-02,8.272e-04
9.018e-02,8.292e-01,1.590e+00,4.182e-01,1.988e-01,-1.159e-01,9.690e-02,8.220e-04
9.014e-02,8.312e-01,1.589e+00,4.192e-01,1.981e-01,-1.137e-01,9.690e-02,8.143e-04
9.010e-02,8.332e-01,1.588e+00,4.201e-01,1.975e-01,-1.107e-01,9.690e-02,8.042e-04
9.007e-02,8.352e-01,1.587e+00,4.211e-01,1.968e-01,-1.070e-01,9.690e-02,7.918e-04
9.004e-02,8.372e-01,1.586e+00,4.221e-01,1.962e-01,-1.026e-01,9.690e-02,7.770e-04
9.001e-02,8.391e-01,1.585e+00,4.230e-01,1.956e-01,-9.753e-02,9.690e-02,7.600e-04
8.999e-02,8.411e-01,1.584e+00,4.240e-01,2.068e-01,-5.043e-02,1.224e-01,7.408e-04
8.996e-02,8.431e-01,1.583e+00,4.252e-01,2.075e-01,-4.392e-02,1.224e-01,7.193e-04
8.994e-02,8.452e-01,1.582e+00,4.265e-01,2.080e-01,-3.681e-02,1.224e-01,6.957e-04
8.991e-02,8.472e-01,1.582e+00,4.277e-01,2.084e-01,-2.929e-02,1.224e-01,6.707e-04
8.989e-02,8.493e-01,1.582e+00,4.289e-01,2.089e-01,-2.144e-02,1.224e-01,6.446e-04
8.987e-02,8.514e-01,1.581e+00,4.301e-01,2.093e-01,-1.333e-02,1.224e-01,6.176e-04
8.985e-02,8.535e-01,1.581e+00,4.313e-01,2.097e-01,-5.001e-03,1.224e-01,5.899e-04
8.983e-02,8.556e-01,1.581e+00,4.326e-01,2.100e-01,3.489e-03,1.224e-01,5.617e-04
8.980e-02,8.577e-01,1.581e+00,4.338e-01,2.104e-01,1.209e-02,1.224e-01,5.331e-04
8.978e-02,8.598e-01,1.581e+00,4.350e-01,2.107e-01,2.074e-02,1.224e-01,5.043e-04
8.976e-02,8.619e-01,1.581e+00,4.362e-01,-2.618e-02,-6.894e-02,1.465e-01,4.755e-04
8.975e-02,8.631e-01,1.581e+00,4.377e-01,2.097e-01,4.458e-02,1.130e-01,4.602e-04
8.974e-02,8.642e-01,1.581e+00,4.388e-01,2.124e-01,4.949e-02,1.130e-01,4.443e-04
8.972e-02,8.660e-01,1.581e+00,4.400e-01,2.131e-01,5.708e-02,1.130e-01,4.191e-04
8.970e-02,8.681e-01,1.582e+00,4.411e-01,2.131e-01,6.534e-02,1.130e-01,3.916e-04
8.967e-02,8.702e-01,1.582e+00,4.422e-01,2.129e-01,7.357e-02,1.130e-01,3.641e-04
8.965e-02,8.723e-01,1.583e+00,4.434e-01,2.126e-01,8.152e-02,1.130e-01,3.376e-04
8.962e-02,8.744e-01,1.584e+00,4.445e-01,2.124e-01,8.908e-02,1.130e-01,3.123e-04
8.960e-02,8.766e-01,1.584e+00,4.456e-01,2.121e-01,9.617e-02,1.130e-01,2.886e-04
8.957e-02,8.787e-01,1.585e+00,4.467e-01,2.118e-01,1.028e-01,1.130e-01,2.666e-04
8.953e-02,8.808e-01,1.586e+00,4.479e-01,2.116e-01,1.088e-01,1.130e-01,2.465e-04
8.950e-02,8.829e-01,1.587e+00,4.490e-01,1.994e-01,1.297e-01,1.384e-01,2.284e-04
8.946e-02,8.850e-01,1.589e+00,4.504e-01,2.185e-01,1.086e-01,1.297e-01,2.129e-04
8.942e-02,8.871e-01,1.590e+00,4.517e-01,2.192e-01,1.126e-01,1.297e-01,1.995e-04
8.938e-02,8.893e-01,1.591e+00,4.530e-01,2.197e-01,1.161e-01,1.297e-01,1.880e-04
8.934e-02,8.915e-01,1.592e+00,4.543e-01,2.201e-01,1.189e-01,1.297e-01,1.787e-04
8.929e-02,8.937e-01,1.593e+00,4.556e-01,2.205e-01,1.210e-01,1.297e-01,1.718e-04
8.924e-02,8.959e-01,1.594e+00,4.569e-01,2.209e-01,1.223e-01,1.297e-01,1.673e-04
8.919e-02,8.981e-01,1.596e+00,4.582e-01,2.212e-01,1.230e-01,1.297e-01,1.653e-04
8.913e-02,9.003e-01,1.597e+00,4.595e-01,2.216e-01,1.228e-01,1.297e-01,1.658e-04
8.907e-02,9.025e-01,1.598e+00,4.608e-01,1.833e-01,-1.784e-02,1.425e-01,1.689e-04
8.901e-02,9.046e-01,1.599e+00,4.622e-01,1.848e-01,-1.921e-02,1.425e-01,1.737e-04
8.896e-02,9.065e-01,1.599e+00,4.636e-01,2.164e-01,1.709e-01,1.110e-01,1.786e-04
8.890e-02,9.085e-01,1.599e+00,4.647e-01,2.163e-01,1.692e-01,1.110e-01,1.841e-04
8.884e-02,9.106e-01,1.601e+00,4.658e-01,2.159e-01,1.668e-01,1.110e-01,1.921e-04
8.877e-02,9.128e-01,1.602e+00,4.669e-01,2.154e-01,3.402e-02,9.288e-02,2.034e-04
8.871e-02,9.149e-01,1.604e+00,4.679e-01,2.139e-01,2.968e-02,9.288e-02,2.176e-04
8.863e-02,9.171e-01,1.604e+00,4.688e-01,2.124e-01,2.491e-02,9.288e-02,2.333e-04
8.856e-02,9.192e-01,1.604e+00,4.697e-01,2.109e-01,1.992e-02,9.288e-02,2.497e-04
8.849e-02,9.214e-01,1.605e+00,4.707e-01,2.095e-01,1.482e-02,9.288e-02,2.664e-04
8.842e-02,9.235e-01,1.605e+00,4.716e-01,2.171e-01,-7.315e-02,1.291e-01,2.834e-04
8.835e-02,9.256e-01,1.605e+00,4.729e-01,2.175e-01,-7.825e-02,1.291e-01,3.005e-04
8.827e-02,9.278e-01,1.604e+00,4.742e-01,2.179e-01,-8.309e-02,1.291e-01,3.167e-04
8.820e-02,9.299e-01,1.603e+00,4.755e-01,2.183e-01,-8.747e-02,1.291e-01,3.313e-04
8.813e-02,9.321e-01,1.603e+00,4.767e-01,2.186e-01,-9.128e-02,1.291e-01,3.441e-04
8.806e-02,9.343e-01,1.602e+00,4.780e-01,2.160e-01,1.936e-02,1.257e-01,3.548e-04
8.800e-02,9.365e-01,1.601e+00,4.793e-01,2.161e-01,1.668e-02,1.257e-01,3.638e-04
8.793e-02,9.387e-01,1.601e+00,4.806e-01,2.163e-01,1.419e-02,1.257e-01,3.721e-04
8.786e-02,9.408e-01,1.601e+00,4.818e-01,2.165e-01,1.170e-02,1.257e-01,3.804e-04
8.780e-02,9.430e-01,1.601e+00,4.831e-01,1.900e-01,-1.669e-02,1.438e-01,3.888e-04
8.773e-02,9.451e-01,1.601e+00,4.845e-01,1.914e-01,-1.900e-02,1.438e-01,3.968e-04
8.767e-02,9.470e-01,1.601e+00,4.859e-01,1.932e-01,-2.110e-02,1.438e-01,4.041e-04
8.762e-02,9.490e-01,1.601e+00,4.874e-01,1.950e-01,-2.305e-02,1.438e-01,4.108e-04
8.756e-02,9.509e-01,1.601e+00,4.888e-01,1.968e-01,-2.486e-02,1.438e-01,4.171e-04
8.750e-02,9.529e-01,1.601e+00,4.903e-01,2.222e-01,9.723e-03,9.757e-02,4.228e-04
8.744e-02,9.549e-01,1.601e+00,4.912e-01,2.212e-01,8.018e-03,9.757e-02,4.284e-04
8.737e-02,9.571e-01,1.601e+00,4.922e-01,2.257e-01,5.803e-02,7.546e-02,4.340e-04
8.730e-02,9.593e-01,1.601e+00,4.930e-01,2.230e-01,5.617e-02,7.546e-02,4.398e-04
8.724e-02,9.616e-01,1.601e+00,4.937e-01,2.203e-01,5.406e-02,7.546e-02,4.464e-04
8.717e-02,9.638e-01,1.602e+00,4.945e-01,2.146e-01,2.061e-02,1.277e-01,4.539e-04
8.710e-02,9.660e-01,1.602e+00,4.957e-01,2.119e-01,-1.682e-01,1.284e-01,4.621e-04
8.703e-02,9.681e-01,1.602e+00,4.970e-01,2.151e-01,1.576e-02,1.277e-01,4.701e-04
8.697e-02,9.703e-01,1.601e+00,4.983e-01,2.154e-01,1.390e-02,1.277e-01,4.764e-04
8.690e-02,9.725e-01,1.601e+00,4.996e-01,2.157e-01,1.226e-02,1.277e-01,4.819e-04
8.684e-02,9.746e-01,1.601e+00,5.009e-01,2.159e-01,1.065e-02,1.277e-01,4.873e-04
8.677e-02,9.768e-01,1.601e+00,5.021e-01,2.162e-01,9.038e-03,1.277e-01,4.927e-04
8.670e-02,9.789e-01,1.601e+00,5.034e-01,2.164e-01,7.409e-03,1.277e-01,4.981e-04
8.664e-02,9.811e-01,1.601e+00,5.047e-01,2.166e-01,5.770e-03,1.277e-01,5.036e-04
8.657e-02,9.833e-01,1.602e+00,5.060e-01,2.168e-01,4.131e-03,1.277e-01,5.091e-04
8.650e-02,9.854e-01,1.602e+00,5.073e-01,2.110e-01,1.285e-02,1.391e-01,5.146e-04
8.644e-02,9.876e-01,1.602e+00,5.086e-01,2.119e-01,1.129e-02,1.391e-01,5.199e-04
8.637e-02,9.897e-01,1.602e+00,5.100e-01,2.128e-01,9.727e-03,1.391e-01,5.253e-04
8.631e-02,9.919e-01,1.602e+00,5.114e-01,1.870e-01,-1.212e-01,1.431e-01,5.307e-04
8.624e-02,9.939e-01,1.601e+00,5.129e-01,1.943e-01,-2.945e-02,1.431e-01,5.355e-04
8.618e-02,9.958e-01,1.601e+00,5.143e-01,1.960e-01,-3.034e-02,1.431e-01,5.387e-04
8.613e-02,9.978e-01,1.600e+00,5.157e-01,2.243e-01,-2.574e-02,9.556e-02,5.408e-04
8.606e-02,9.999e-01,1.600e+00,5.167e-01,2.230e-01,-2.622e-02,9.556e-02,5.422e-04
8.600e-02,1.002e+00,1.600e+00,5.176e-01,2.214e-01,-2.649e-02,9.556e-02,5.429e-04
8.594e-02,1.004e+00,1.600e+00,5.186e-01,2.168e-01,-1.101e-02,1.056e-01,5.428e-04
8.587e-02,1.006e+00,1.599e+00,5.196e-01,2.157e-01,-1.082e-02,1.056e-01,5.419e-04
8.581e-02,1.009e+00,1.599e+00,5.207e-01,2.146e-01,-1.046e-02,1.056e-01,5.405e-04
8.575e-02,1.011e+00,1.599e+00,5.218e-01,2.136e-01,-9.968e-03,1.056e-01,5.387e-04
8.569e-02,1.013e+00,1.599e+00,5.228e-01,2.127e-01,-9.353e-03,1.056e-01,5.365e-04
8.563e-02,1.015e+00,1.599e+00,5.239e-01,2.117e-01,-8.622e-03,1.056e-01,5.339e-04
8.557e-02,1.017e+00,1.599e+00,5.249e-01,2.108e-01,-7.779e-03,1.056e-01,5.309e-04
8.551e-02,1.019e+00,1.599e+00,5.260e-01,2.100e-01,-6.830e-03,1.056e-01,5.275e-04
8.545e-02,1.021e+00,1.599e+00,5.270e-01,2.091e-01,-5.781e-03,1.056e-01,5.239e-04
8.539e-02,1.024e+00,1.599e+00,5.281e-01,2.083e-01,-4.639e-03,1.056e-01,5.199e-04
8.533e-02,1.026e+00,1.599e+00,5.291e-01,1.897e-01,8.457e-02,1.438e-01,5.156e-04
8.528e-02,1.028e+00,1.599e+00,5.306e-01,2.118e-01,7.036e-02,1.358e-01,5.115e-04
8.522e-02,1.030e+00,1.600e+00,5.319e-01,2.128e-01,7.138e-02,1.358e-01,5.083e-04
8.516e-02,1.032e+00,1.600e+00,5.333e-01,2.135e-01,7.205e-02,1.358e-01,5.062e-04
8.509e-02,1.034e+00,1.601e+00,5.347e-01,2.141e-01,7.233e-02,1.358e-01,5.053e-04
8.503e-02,1.036e+00,1.602e+00,5.360e-01,2.147e-01,7.221e-02,1.358e-01,5.059e-04
8.496e-02,1.038e+00,1.602e+00,5.374e-01,1.826e-01,-1.509e-01,1.431e-01,5.078e-04
8.490e-02,1.040e+00,1.602e+00,5.388e-01,1.840e-01,-1.515e-01,1.431e-01,5.102e-04
8.484e-02,1.042e+00,1.601e+00,5.402e-01,2.183e-01,7.091e-02,1.358e-01,5.108e-04
8.478e-02,1.044e+00,1.601e+00,5.416e-01,2.192e-01,1.024e-01,8.417e-02,5.095e-04
8.472e-02,1.046e+00,1.601e+00,5.424e-01,2.112e-01,9.240e-02,1.063e-01,5.080e-04
8.465e-02,1.048e+00,1.602e+00,5.435e-01,2.103e-01,9.239e-02,1.063e-01,5.078e-04
8.458e-02,1.051e+00,1.603e+00,5.446e-01,2.123e-01,-5.302e-02,1.237e-01,5.093e-04
8.452e-02,1.053e+00,1.603e+00,5.458e-01,2.123e-01,-5.386e-02,1.237e-01,5.121e-04
8.445e-02,1.055e+00,1.603e+00,5.470e-01,2.123e-01,-5.461e-02,1.237e-01,5.146e-04
8.438e-02,1.057e+00,1.602e+00,5.483e-01,2.122e-01,-5.507e-02,1.237e-01,5.161e-04
8.431e-02,1.059e+00,1.602e+00,5.495e-01,2.092e-01,8.977e-02,1.063e-01,5.163e-04
8.425e-02,1.061e+00,1.602e+00,5.506e-01,2.083e-01,8.990e-02,1.063e-01,5.157e-04
8.418e-02,1.063e+00,1.603e+00,5.516e-01,2.133e-01,-6.026e-02,1.076e-01,5.157e-04
8.411e-02,1.065e+00,1.603e+00,5.527e-01,2.125e-01,-6.062e-02,1.076e-01,5.167e-04
8.405e-02,1.067e+00,1.602e+00,5.538e-01,2.116e-01,-5.048e-02,1.036e-01,5.173e-04
8.398e-02,1.070e+00,1.602e+00,5.548e-01,2.076e-01,1.359e-01,1.203e-01,5.166e-04
8.391e-02,1.072e+00,1.602e+00,5.560e-01,2.103e-01,-5.001e-02,1.036e-01,5.154e-04
8.385e-02,1.074e+00,1.602e+00,5.571e-01,2.093e-01,-4.993e-02,1.036e-01,5.149e-04
8.378e-02,1.076e+00,1.602e+00,5.581e-01,2.083e-01,-4.977e-02,1.036e-01,5.141e-04
8.372e-02,1.078e+00,1.602e+00,5.591e-01,2.043e-01,1.370e-01,1.203e-01,5.124e-04
8.365e-02,1.080e+00,1.602e+00,5.603e-01,2.072e-01,-4.865e-02,1.036e-01,5.101e-04
8.359e-02,1.082e+00,1.602e+00,5.614e-01,2.062e-01,-4.827e-02,1.036e-01,5.086e-04
8.352e-02,1.084e+00,1.602e+00,5.624e-01,2.053e-01,-4.782e-02,1.036e-01,5.068e-04
8.346e-02,1.086e+00,1.602e+00,5.634e-01,1.569e-01,-2.122e-02,1.425e-01,5.042e-04
8.340e-02,1.088e+00,1.601e+00,5.649e-01,1.585e-01,-2.012e-02,1.425e-01,5.009e-04
8.335e-02,1.090e+00,1.601e+00,5.663e-01,1.608e-01,-1.889e-02,1.425e-01,4.973e-04
8.330e-02,1.091e+00,1.601e+00,5.677e-01,2.017e-01,6.008e-02,1.076e-01,4.934e-04
8.325e-02,1.093e+00,1.601e+00,5.688e-01,2.017e-01,6.147e-02,1.076e-01,4.888e-04
8.319e-02,1.095e+00,1.601e+00,5.699e-01,2.013e-01,6.280e-02,1.076e-01,4.842e-04
8.313e-02,1.097e+00,1.602e+00,5.709e-01,2.037e-01,1.786e-03,1.023e-01,4.804e-04
8.306e-02,1.099e+00,1.602e+00,5.720e-01,2.028e-01,2.607e-03,1.023e-01,4.775e-04
8.300e-02,1.101e+00,1.602e+00,5.730e-01,2.019e-01,3.349e-03,1.023e-01,4.748e-04
8.294e-02,1.103e+00,1.603e+00,5.740e-01,2.009e-01,4.090e-03,1.023e-01,4.721e-04
8.287e-02,1.105e+00,1.603e+00,5.750e-01,2.000e-01,4.851e-03,1.023e-01,4.693e-04
8.281e-02,1.107e+00,1.603e+00,5.761e-01,1.962e-01,1.598e-02,1.056e-01,4.664e-04
8.274e-02,1.109e+00,1.603e+00,5.771e-01,1.955e-01,1.679e-02,1.056e-01,4.636e-04
8.268e-02,1.111e+00,1.603e+00,5.782e-01,1.949e-01,1.757e-02,1.056e-01,4.608e-04
8.262e-02,1.113e+00,1.603e+00,5.792e-01,1.943e-01,1.830e-02,1.056e-01,4.582e-04
8.256e-02,1.115e+00,1.603e+00,5.803e-01,1.938e-01,1.898e-02,1.056e-01,4.558e-04
8.249e-02,1.117e+00,1.603e+00,5.813e-01,1.932e-01,1.960e-02,1.056e-01,4.535e-04
8.243e-02,1.119e+00,1.604e+00,5.824e-01,1.927e-01,2.016e-02,1.056e-01,4.515e-04
8.237e-02,1.121e+00,1.604e+00,5.834e-01,1.922e-01,2.066e-02,1.056e-01,4.497e-04
8.230e-02,1.123e+00,1.604e+00,5.845e-01,1.917e-01,2.108e-02,1.056e-01,4.481e-04
8.224e-02,1.125e+00,1.604e+00,5.856e-01,1.912e-01,2.144e-02,1.056e-01,4.468e-04
8.217e-02,1.127e+00,1.604e+00,5.866e-01,1.907e-01,2.172e-02,1.056e-01,4.457e-04
8.211e-02,1.129e+00,1.605e+00,5.877e-01,1.606e-01,-1.282e-01,1.438e-01,4.448e-04
8.205e-02,1.130e+00,1.604e+00,5.891e-01,1.624e-01,-1.277e-01,1.438e-01,4.439e-04
8.199e-02,1.132e+00,1.603e+00,5.905e-01,1.645e-01,-1.269e-01,1.438e-01,4.415e-04
8.194e-02,1.134e+00,1.602e+00,5.920e-01,1.667e-01,-1.254e-01,1.438e-01,4.372e-04
8.189e-02,1.135e+00,1.601e+00,5.934e-01,1.867e-01,1.200e-01,1.438e-01,4.308e-04
8.184e-02,1.137e+00,1.600e+00,5.949e-01,2.064e-01,4.502e-02,1.076e-01,4.222e-04
8.178e-02,1.139e+00,1.601e+00,5.959e-01,2.060e-01,4.768e-02,1.076e-01,4.133e-04
8.172e-02,1.141e+00,1.601e+00,5.970e-01,2.053e-01,5.024e-02,1.076e-01,4.045e-04
8.166e-02,1.143e+00,1.602e+00,5.981e-01,2.104e-01,-6.127e-02,1.056e-01,3.965e-04
8.159e-02,1.145e+00,1.602e+00,5.991e-01,2.094e-01,-5.905e-02,1.056e-01,3.888e-04
8.153e-02,1.147e+00,1.602e+00,6.002e-01,2.024e-01,5.725e-02,1.076e-01,3.804e-04
8.146e-02,1.149e+00,1.601e+00,6.013e-01,1.867e-01,1.272e-01,1.445e-01,3.712e-04
8.140e-02,1.151e+00,1.602e+00,6.027e-01,1.879e-01,-9.275e-02,1.438e-01,3.629e-04
8.134e-02,1.153e+00,1.602e+00,6.042e-01,1.893e-01,-9.052e-02,1.438e-01,3.558e-04
8.128e-02,1.155e+00,1.602e+00,6.056e-01,1.907e-01,1.344e-01,1.445e-01,3.481e-04
8.122e-02,1.157e+00,1.602e+00,6.070e-01,1.921e-01,1.371e-01,1.445e-01,3.395e-04
8.116e-02,1.159e+00,1.603e+00,6.085e-01,1.935e-01,-8.303e-02,1.438e-01,3.318e-04
8.110e-02,1.161e+00,1.603e+00,6.099e-01,1.948e-01,-8.106e-02,1.438e-01,3.256e-04
8.104e-02,1.163e+00,1.603e+00,6.114e-01,1.753e-01,-8.930e-02,1.438e-01,3.188e-04
8.098e-02,1.165e+00,1.602e+00,6.128e-01,1.767e-01,-8.685e-02,1.438e-01,3.109e-04
8.092e-02,1.167e+00,1.601e+00,6.142e-01,1.903e-01,7.644e-02,1.431e-01,3.018e-04
8.087e-02,1.168e+00,1.601e+00,6.157e-01,1.918e-01,7.972e-02,1.431e-01,2.911e-04
8.081e-02,1.170e+00,1.601e+00,6.171e-01,1.931e-01,8.301e-02,1.431e-01,2.805e-04
8.075e-02,1.172e+00,1.602e+00,6.185e-01,1.943e-01,4.979e-02,1.431e-01,2.706e-04
8.069e-02,1.174e+00,1.603e+00,6.200e-01,1.955e-01,5.246e-02,1.431e-01,2.620e-04
8.063e-02,1.176e+00,1.603e+00,6.214e-01,2.174e-01,2.897e-02,1.291e-01,2.542e-04
8.056e-02,1.178e+00,1.604e+00,6.227e-01,2.176e-01,3.116e-02,1.291e-01,2.469e-04
8.049e-02,1.180e+00,1.604e+00,6.240e-01,2.174e-01,3.326e-02,1.291e-01,2.399e-04
8.042e-02,1.182e+00,1.605e+00,6.253e-01,2.172e-01,3.522e-02,1.291e-01,2.333e-04
8.034e-02,1.185e+00,1.605e+00,6.266e-01,2.170e-01,3.704e-02,1.291e-01,2.272e-04
8.027e-02,1.187e+00,1.605e+00,6.278e-01,2.167e-01,3.869e-02,1.291e-01,2.216e-04
8.019e-02,1.189e+00,1.606e+00,6.291e-01,2.224e-01,4.535e-02,1.344e-01,2.166e-04
8.012e-02,1.191e+00,1.606e+00,6.305e-01,2.223e-01,4.667e-02,1.344e-01,2.122e-04
8.004e-02,1.193e+00,1.606e+00,6.318e-01,2.222e-01,4.778e-02,1.344e-01,2.085e-04
7.996e-02,1.196e+00,1.607e+00,6.332e-01,2.190e-01,3.313e-02,1.257e-01,2.055e-04
7.988e-02,1.198e+00,1.607e+00,6.344e-01,2.185e-01,3.376e-02,1.257e-01,2.033e-04
7.980e-02,1.200e+00,1.608e+00,6.357e-01,2.179e-01,3.419e-02,1.257e-01,2.017e-04
7.972e-02,1.202e+00,1.608e+00,6.369e-01,2.174e-01,3.447e-02,1.257e-01,2.007e-04
7.963e-02,1.204e+00,1.608e+00,6.382e-01,2.169e-01,3.459e-02,1.257e-01,2.002e-04
7.955e-02,1.207e+00,1.609e+00,6.395e-01,2.165e-01,3.454e-02,1.257e-01,2.002e-04
7.947e-02,1.209e+00,1.609e+00,6.407e-01,2.160e-01,3.435e-02,1.257e-01,2.007e-04
7.938e-02,1.211e+00,1.609e+00,6.420e-01,1.948e-01,8.057e-02,1.431e-01,2.018e-04
7.930e-02,1.213e+00,1.610e+00,6.434e-01,1.954e-01,8.011e-02,1.431e-01,2.035e-04
7.923e-02,1.215e+00,1.611e+00,6.448e-01,1.963e-01,7.936e-02,1.431e-01,2.062e-04
7.915e-02,1.217e+00,1.611e+00,6.463e-01,1.972e-01,7.822e-02,1.431e-01,2.101e-04
7.906e-02,1.219e+00,1.612e+00,6.477e-01,2.189e-01,-1.131e-02,1.237e-01,2.155e-04
7.898e-02,1.221e+00,1.613e+00,6.489e-01,2.186e-01,-1.335e-02,1.237e-01,2.222e-04
7.889e-02,1.223e+00,1.613e+00,6.502e-01,2.240e-01,7.244e-02,1.083e-01,2.294e-04
7.880e-02,1.225e+00,1.613e+00,6.513e-01,2.226e-01,7.015e-02,1.083e-01,2.367e-04
7.870e-02,1.228e+00,1.614e+00,6.523e-01,2.211e-01,6.759e-02,1.083e-01,2.449e-04
7.860e-02,1.230e+00,1.614e+00,6.534e-01,2.047e-01,9.056e-02,1.445e-01,2.542e-04
7.851e-02,1.232e+00,1.615e+00,6.549e-01,2.052e-01,8.751e-02,1.445e-01,2.645e-04
7.842e-02,1.234e+00,1.616e+00,6.563e-01,2.058e-01,8.411e-02,1.445e-01,2.760e-04
7.832e-02,1.236e+00,1.617e+00,6.578e-01,2.064e-01,8.027e-02,1.445e-01,2.889e-04
7.823e-02,1.238e+00,1.618e+00,6.592e-01,2.071e-01,7.597e-02,1.445e-01,3.034e-04
7.813e-02,1.240e+00,1.618e+00,6.606e-01,2.077e-01,7.122e-02,1.445e-01,3.193e-04
7.803e-02,1.242e+00,1.619e+00,6.621e-01,2.083e-01,6.603e-02,1.445e-01,3.367e-04
7.793e-02,1.244e+00,1.620e+00,6.635e-01,2.089e-01,6.044e-02,1.445e-01,3.555e-04
7.783e-02,1.247e+00,1.620e+00,6.650e-01,2.154e-01,5.964e-02,1.224e-01,3.755e-04
7.772e-02,1.249e+00,1.621e+00,6.662e-01,2.148e-01,5.318e-02,1.224e-01,3.969e-04
7.761e-02,1.251e+00,1.622e+00,6.674e-01,1.934e-01,-5.436e-03,1.445e-01,4.196e-04
7.751e-02,1.253e+00,1.622e+00,6.689e-01,1.940e-01,-1.217e-02,1.445e-01,4.422e-04
7.741e-02,1.255e+00,1.622e+00,6.703e-01,1.949e-01,-1.864e-02,1.445e-01,4.639e-04
7.730e-02,1.257e+00,1.622e+00,6.718e-01,1.958e-01,-2.495e-02,1.445e-01,4.851e-04
7.720e-02,1.259e+00,1.622e+00,6.732e-01,2.175e-01,2.582e-02,1.023e-01,5.058e-04
7.710e-02,1.261e+00,1.622e+00,6.742e-01,2.161e-01,1.937e-02,1.023e-01,5.271e-04
7.699e-02,1.263e+00,1.622e+00,6.752e-01,2.145e-01,1.265e-02,1.023e-01,5.491e-04
7.688e-02,1.265e+00,1.622e+00,6.763e-01,2.128e-01,5.850e-03,1.023e-01,5.713e-04
7.677e-02,1.267e+00,1.622e+00,6.773e-01,2.112e-01,7.669e-02,1.063e-01,5.936e-04
7.666e-02,1.269e+00,1.622e+00,6.784e-01,2.098e-01,6.990e-02,1.063e-01,6.158e-04
7.655e-02,1.271e+00,1.623e+00,6.794e-01,2.054e-01,-1.473e-02,1.344e-01,6.388e-04
7.644e-02,1.274e+00,1.623e+00,6.808e-01,2.054e-01,-2.180e-02,1.344e-01,6.624e-04
7.633e-02,1.276e+00,1.623e+00,6.821e-01,2.055e-01,-2.880e-02,1.344e-01,6.857e-04
7.623e-02,1.278e+00,1.623e+00,6.834e-01,2.055e-01,-3.563e-02,1.344e-01,7.085e-04
7.612e-02,1.280e+00,1.623e+00,6.848e-01,2.056e-01,-4.224e-02,1.344e-01,7.305e-04
7.601e-02,1.282e+00,1.623e+00,6.861e-01,2.057e-01,-4.858e-02,1.344e-01,7.516e-04
7.591e-02,1.284e+00,1.622e+00,6.875e-01,2.057e-01,-5.460e-02,1.344e-01,7.717e-04
7.580e-02,1.286e+00,1.622e+00,6.888e-01,2.117e-01,-1.068e-01,1.431e-01,7.905e-04
7.569e-02,1.288e+00,1.621e+00,6.903e-01,2.121e-01,-1.121e-01,1.431e-01,8.081e-04
7.559e-02,1.290e+00,1.620e+00,6.917e-01,2.124e-01,-1.168e-01,1.431e-01,8.238e-04
7.549e-02,1.292e+00,1.619e+00,6.931e-01,2.037e-01,-1.156e-01,1.445e-01,8.371e-04
7.539e-02,1.294e+00,1.618e+00,6.946e-01,2.041e-01,-1.187e-01,1.445e-01,8.475e-04
7.529e-02,1.296e+00,1.616e+00,6.960e-01,2.046e-01,-1.209e-01,1.445e-01,8.551e-04
7.520e-02,1.298e+00,1.615e+00,6.975e-01,2.051e-01,-1.224e-01,1.445e-01,8.601e-04
7.511e-02,1.300e+00,1.614e+00,6.989e-01,2.055e-01,-1.230e-01,1.445e-01,8.623e-04
7.502e-02,1.303e+00,1.613e+00,7.003e-01,2.179e-01,-1.125e-01,1.190e-01,8.617e-04
7.494e-02,1.305e+00,1.612e+00,7.015e-01,2.170e-01,-1.115e-01,1.190e-01,8.584e-04
7.485e-02,1.307e+00,1.610e+00,7.027e-01,2.160e-01,-1.098e-01,1.190e-01,8.521e-04
7.476e-02,1.309e+00,1.609e+00,7.039e-01,2.149e-01,-1.072e-01,1.190e-01,8.432e-04
7.468e-02,1.311e+00,1.608e+00,7.051e-01,2.050e-01,-6.753e-02,1.197e-01,8.315e-04
7.460e-02,1.313e+00,1.607e+00,7.063e-01,2.011e-01,-9.452e-02,1.438e-01,8.177e-04
7.453e-02,1.315e+00,1.606e+00,7.077e-01,2.015e-01,-8.985e-02,1.438e-01,8.023e-04
7.446e-02,1.317e+00,1.606e+00,7.092e-01,2.020e-01,-8.462e-02,1.438e-01,7.849e-04
7.439e-02,1.319e+00,1.605e+00,7.106e-01,2.025e-01,-7.879e-02,1.438e-01,7.656e-04
7.432e-02,1.321e+00,1.604e+00,7.120e-01,2.029e-01,-7.236e-02,1.438e-01,7.443e-04
7.426e-02,1.323e+00,1.603e+00,7.135e-01,2.034e-01,-6.535e-02,1.438e-01,7.210e-04
7.419e-02,1.325e+00,1.602e+00,7.149e-01,2.038e-01,-5.779e-02,1.438e-01,6.959e-04
7.413e-02,1.327e+00,1.602e+00,7.164e-01,2.042e-01,-4.974e-02,1.438e-01,6.691e-04
7.406e-02,1.330e+00,1.601e+00,7.178e-01,2.045e-01,-4.122e-02,1.438e-01,6.408e-04
7.400e-02,1.332e+00,1.601e+00,7.192e-01,2.049e-01,-3.229e-02,1.438e-01,6.112e-04
7.394e-02,1.334e+00,1.600e+00,7.207e-01,1.934e-01,-5.405e-02,1.451e-01,5.803e-04
7.388e-02,1.336e+00,1.600e+00,7.221e-01,1.939e-01,-4.464e-02,1.451e-01,5.490e-04
7.383e-02,1.338e+00,1.599e+00,7.236e-01,1.946e-01,-3.508e-02,1.451e-01,5.173e-04
7.377e-02,1.340e+00,1.599e+00,7.250e-01,1.952e-01,-2.523e-02,1.451e-01,4.846e-04
7.372e-02,1.341e+00,1.599e+00,7.265e-01,2.077e-01,1.402e-01,1.224e-01,4.509e-04
7.366e-02,1.344e+00,1.599e+00,7.277e-01,2.220e-01,1.299e-01,1.364e-01,4.160e-04
7.360e-02,1.346e+00,1.600e+00,7.291e-01,2.218e-01,1.405e-01,1.364e-01,3.805e-04
7.354e-02,1.348e+00,1.601e+00,7.304e-01,2.213e-01,1.508e-01,1.364e-01,3.462e-04
7.347e-02,1.350e+00,1.603e+00,7.318e-01,2.148e-01,1.293e-01,1.183e-01,3.143e-04
7.339e-02,1.352e+00,1.604e+00,7.330e-01,2.135e-01,1.378e-01,1.183e-01,2.854e-04
7.332e-02,1.354e+00,1.605e+00,7.342e-01,1.975e-01,8.847e-02,1.451e-01,2.597e-04
7.325e-02,1.356e+00,1.607e+00,7.356e-01,1.977e-01,9.519e-02,1.451e-01,2.373e-04
7.317e-02,1.358e+00,1.608e+00,7.371e-01,1.982e-01,1.011e-01,1.451e-01,2.176e-04
7.310e-02,1.360e+00,1.609e+00,7.385e-01,1.986e-01,1.065e-01,1.451e-01,1.998e-04
7.302e-02,1.362e+00,1.610e+00,7.400e-01,1.991e-01,1.114e-01,1.451e-01,1.837e-04
7.294e-02,1.364e+00,1.611e+00,7.414e-01,1.996e-01,1.157e-01,1.451e-01,1.695e-04
7.286e-02,1.366e+00,1.612e+00,7.429e-01,2.000e-01,1.194e-01,1.451e-01,1.572e-04
7.278e-02,1.368e+00,1.613e+00,7.443e-01,2.004e-01,1.225e-01,1.451e-01,1.470e-04
7.269e-02,1.370e+00,1.614e+00,7.458e-01,2.008e-01,1.250e-01,1.451e-01,1.388e-04
7.261e-02,1.372e+00,1.616e+00,7.472e-01,2.189e-01,1.423e-01,1.284e-01,1.328e-04
7.251e-02,1.375e+00,1.617e+00,7.485e-01,1.946e-01,3.472e-02,1.451e-01,1.290e-04
7.242e-02,1.377e+00,1.618e+00,7.500e-01,1.948e-01,3.520e-02,1.451e-01,1.274e-04
7.232e-02,1.379e+00,1.618e+00,7.514e-01,1.952e-01,3.535e-02,1.451e-01,1.270e-04
7.223e-02,1.381e+00,1.619e+00,7.529e-01,2.135e-01,1.543e-01,1.143e-01,1.273e-04
7.213e-02,1.383e+00,1.620e+00,7.540e-01,2.124e-01,1.539e-01,1.143e-01,1.284e-04
7.203e-02,1.385e+00,1.621e+00,7.552e-01,2.111e-01,1.528e-01,1.143e-01,1.317e-04
7.192e-02,1.387e+00,1.622e+00,7.563e-01,2.097e-01,1.508e-01,1.143e-01,1.378e-04
7.181e-02,1.389e+00,1.624e+00,7.574e-01,2.084e-01,1.480e-01,1.143e-01,1.468e-04
7.169e-02,1.391e+00,1.625e+00,7.586e-01,2.071e-01,1.443e-01,1.143e-01,1.585e-04
7.158e-02,1.393e+00,1.627e+00,7.597e-01,2.028e-01,4.668e-02,1.250e-01,1.730e-04
7.146e-02,1.395e+00,1.628e+00,7.610e-01,1.724e-01,-1.706e-01,1.458e-01,1.898e-04
7.135e-02,1.397e+00,1.628e+00,7.624e-01,1.730e-01,-1.754e-01,1.458e-01,2.061e-04
7.125e-02,1.399e+00,1.626e+00,7.639e-01,2.036e-01,5.870e-02,1.445e-01,2.194e-04
7.115e-02,1.401e+00,1.626e+00,7.653e-01,2.042e-01,5.526e-02,1.445e-01,2.311e-04
7.104e-02,1.403e+00,1.626e+00,7.668e-01,2.045e-01,5.172e-02,1.445e-01,2.429e-04
7.093e-02,1.405e+00,1.626e+00,7.682e-01,2.046e-01,4.798e-02,1.445e-01,2.554e-04
7.081e-02,1.407e+00,1.627e+00,7.697e-01,1.751e-01,-1.941e-01,1.458e-01,2.687e-04
7.070e-02,1.409e+00,1.626e+00,7.711e-01,2.052e-01,4.031e-02,1.445e-01,2.811e-04
7.060e-02,1.411e+00,1.626e+00,7.726e-01,2.057e-01,3.713e-02,1.445e-01,2.918e-04
7.049e-02,1.413e+00,1.626e+00,7.740e-01,2.117e-01,1.219e-01,1.431e-01,3.025e-04
7.037e-02,1.415e+00,1.627e+00,7.754e-01,1.109e-03,-1.558e-01,1.465e-01,3.138e-04
7.030e-02,1.416e+00,1.626e+00,7.769e-01,2.054e-01,1.321e-01,1.445e-01,3.209e-04
7.023e-02,1.417e+00,1.627e+00,7.784e-01,2.138e-01,-1.543e-01,1.431e-01,3.277e-04
7.013e-02,1.419e+00,1.626e+00,7.798e-01,2.173e-01,1.532e-01,1.291e-01,3.378e-04
7.002e-02,1.421e+00,1.626e+00,7.811e-01,2.166e-01,1.500e-01,1.291e-01,3.482e-04
6.990e-02,1.423e+00,1.628e+00,7.824e-01,2.127e-01,-1.642e-01,1.431e-01,3.602e-04
6.977e-02,1.425e+00,1.628e+00,7.838e-01,2.124e-01,-1.682e-01,1.431e-01,3.736e-04
6.965e-02,1.428e+00,1.626e+00,7.852e-01,2.150e-01,1.388e-01,1.291e-01,3.852e-04
6.953e-02,1.430e+00,1.626e+00,7.865e-01,2.141e-01,1.359e-01,1.291e-01,3.945e-04
6.942e-02,1.432e+00,1.627e+00,7.878e-01,2.072e-01,-9.495e-02,1.224e-01,4.045e-04
6.930e-02,1.434e+00,1.627e+00,7.890e-01,2.060e-01,-9.840e-02,1.224e-01,4.156e-04
6.918e-02,1.436e+00,1.627e+00,7.903e-01,2.138e-01,-1.688e-01,1.445e-01,4.256e-04
6.906e-02,1.438e+00,1.626e+00,7.917e-01,2.047e-01,6.165e-02,1.445e-01,4.336e-04
6.895e-02,1.440e+00,1.625e+00,7.931e-01,2.045e-01,5.999e-02,1.445e-01,4.390e-04
6.884e-02,1.442e+00,1.625e+00,7.946e-01,2.044e-01,5.851e-02,1.445e-01,4.439e-04
6.872e-02,1.444e+00,1.626e+00,7.960e-01,2.043e-01,5.688e-02,1.445e-01,4.492e-04
6.861e-02,1.446e+00,1.626e+00,7.975e-01,2.042e-01,5.503e-02,1.445e-01,4.553e-04
6.850e-02,1.448e+00,1.627e+00,7.989e-01,2.130e-01,-1.800e-01,1.445e-01,4.623e-04
6.838e-02,1.450e+00,1.626e+00,8.004e-01,2.039e-01,5.075e-02,1.445e-01,4.694e-04
6.826e-02,1.453e+00,1.626e+00,8.018e-01,2.037e-01,4.909e-02,1.445e-01,4.748e-04
6.815e-02,1.455e+00,1.626e+00,8.033e-01,2.036e-01,4.757e-02,1.445e-01,4.798e-04
6.804e-02,1.457e+00,1.627e+00,8.047e-01,2.094e-01,-8.343e-02,1.404e-01,4.851e-04
6.792e-02,1.459e+00,1.627e+00,8.061e-01,2.090e-01,5.460e-02,1.331e-01,4.906e-04
6.781e-02,1.461e+00,1.626e+00,8.074e-01,2.083e-01,5.306e-02,1.331e-01,4.954e-04
6.769e-02,1.463e+00,1.627e+00,8.088e-01,2.075e-01,-8.826e-02,1.404e-01,5.003e-04
6.757e-02,1.465e+00,1.627e+00,8.102e-01,2.071e-01,-8.984e-02,1.404e-01,5.054e-04
6.746e-02,1.467e+00,1.626e+00,8.116e-01,2.067e-01,4.870e-02,1.331e-01,5.091e-04
6.734e-02,1.469e+00,1.626e+00,8.129e-01,1.970e-01,1.686e-02,1.337e-01,5.114e-04
6.723e-02,1.471e+00,1.626e+00,8.142e-01,1.965e-01,1.620e-02,1.337e-01,5.133e-04
6.712e-02,1.473e+00,1.626e+00,8.156e-01,1.960e-01,1.557e-02,1.337e-01,5.151e-04
6.701e-02,1.475e+00,1.626e+00,8.169e-01,1.956e-01,1.496e-02,1.337e-01,5.169e-04
6.690e-02,1.477e+00,1.626e+00,8.183e-01,1.981e-01,-7.882e-02,1.438e-01,5.188e-04
6.679e-02,1.479e+00,1.626e+00,8.197e-01,1.981e-01,-7.929e-02,1.438e-01,5.203e-04
6.668e-02,1.481e+00,1.626e+00,8.211e-01,1.981e-01,-7.940e-02,1.438e-01,5.205e-04
6.657e-02,1.483e+00,1.625e+00,8.226e-01,1.980e-01,-7.899e-02,1.438e-01,5.191e-04
6.647e-02,1.485e+00,1.624e+00,8.240e-01,1.979e-01,-7.803e-02,1.438e-01,5.158e-04
6.636e-02,1.487e+00,1.623e+00,8.254e-01,1.978e-01,-7.651e-02,1.438e-01,5.106e-04
6.626e-02,1.489e+00,1.622e+00,8.269e-01,1.888e-01,-4.854e-02,1.438e-01,5.036e-04
6.616e-02,1.491e+00,1.622e+00,8.283e-01,1.888e-01,-4.595e-02,1.438e-01,4.949e-04
6.606e-02,1.493e+00,1.621e+00,8.298e-01,1.889e-01,-4.298e-02,1.438e-01,4.850e-04
6.597e-02,1.495e+00,1.621e+00,8.312e-01,1.979e-01,3.799e-02,1.257e-01,4.738e-04
6.587e-02,1.497e+00,1.621e+00,8.325e-01,1.972e-01,5.329e-03,1.431e-01,4.615e-04
6.577e-02,1.499e+00,1.621e+00,8.339e-01,1.971e-01,9.110e-03,1.431e-01,4.488e-04
6.567e-02,1.501e+00,1.621e+00,8.353e-01,1.970e-01,1.295e-02,1.431e-01,4.359e-04
6.557e-02,1.503e+00,1.621e+00,8.368e-01,1.968e-01,1.683e-02,1.431e-01,4.228e-04
6.548e-02,1.505e+00,1.621e+00,8.382e-01,1.966e-01,2.075e-02,1.431e-01,4.096e-04
6.538e-02,1.507e+00,1.621e+00,8.396e-01,1.965e-01,2.466e-02,1.431e-01,3.964e-04
6.528e-02,1.508e+00,1.622e+00,8.410e-01,1.993e-01,5.961e-02,1.438e-01,3.833e-04
6.518e-02,1.510e+00,1.622e+00,8.425e-01,1.991e-01,6.346e-02,1.438e-01,3.703e-04
6.507e-02,1.512e+00,1.622e+00,8.439e-01,1.988e-01,6.715e-02,1.438e-01,3.578e-04
6.497e-02,1.514e+00,1.623e+00,8.454e-01,1.986e-01,7.058e-02,1.438e-01,3.462e-04
6.486e-02,1.516e+00,1.624e+00,8.468e-01,1.983e-01,7.372e-02,1.438e-01,3.355e-04
6.476e-02,1.518e+00,1.624e+00,8.482e-01,1.862e-01,4.033e-02,1.458e-01,3.258e-04
6.465e-02,1.520e+00,1.625e+00,8.497e-01,1.862e-01,4.283e-02,1.458e-01,3.174e-04
6.455e-02,1.522e+00,1.626e+00,8.512e-01,1.863e-01,4.510e-02,1.458e-01,3.098e-04
6.445e-02,1.524e+00,1.626e+00,8.526e-01,1.864e-01,4.719e-02,1.458e-01,3.029e-04
6.434e-02,1.526e+00,1.626e+00,8.541e-01,1.866e-01,4.912e-02,1.458e-01,2.964e-04
6.424e-02,1.528e+00,1.627e+00,8.555e-01,1.897e-01,-1.251e-01,1.451e-01,2.906e-04
6.413e-02,1.530e+00,1.627e+00,8.570e-01,1.987e-01,-5.608e-02,1.431e-01,2.848e-04
6.403e-02,1.532e+00,1.626e+00,8.584e-01,1.985e-01,9.618e-02,1.445e-01,2.774e-04
6.392e-02,1.534e+00,1.626e+00,8.599e-01,1.982e-01,9.872e-02,1.445e-01,2.687e-04
6.381e-02,1.536e+00,1.627e+00,8.613e-01,1.979e-01,-4.897e-02,1.431e-01,2.604e-04
6.370e-02,1.538e+00,1.627e+00,8.627e-01,1.976e-01,-5.200e-02,1.438e-01,2.530e-04
6.358e-02,1.540e+00,1.627e+00,8.642e-01,1.972e-01,-4.972e-02,1.438e-01,2.451e-04
6.347e-02,1.542e+00,1.626e+00,8.656e-01,1.999e-01,1.392e-01,1.445e-01,2.362e-04
6.336e-02,1.544e+00,1.627e+00,8.670e-01,1.965e-01,-4.427e-02,1.438e-01,2.264e-04
6.325e-02,1.546e+00,1.627e+00,8.685e-01,1.962e-01,-4.161e-02,1.438e-01,2.172e-04
6.314e-02,1.547e+00,1.627e+00,8.699e-01,2.018e-01,-1.298e-02,1.431e-01,2.078e-04
6.303e-02,1.549e+00,1.627e+00,8.714e-01,2.013e-01,-9.942e-03,1.431e-01,1.973e-04
6.292e-02,1.551e+00,1.626e+00,8.728e-01,1.919e-01,1.486e-01,1.451e-01,1.859e-04
6.281e-02,1.553e+00,1.627e+00,8.742e-01,2.005e-01,-3.354e-03,1.431e-01,1.746e-04
6.270e-02,1.555e+00,1.628e+00,8.757e-01,2.001e-01,-3.755e-04,1.431e-01,1.643e-04
6.258e-02,1.557e+00,1.628e+00,8.771e-01,1.996e-01,2.547e-03,1.431e-01,1.542e-04
6.247e-02,1.559e+00,1.628e+00,8.785e-01,1.783e-01,-5.140e-02,1.451e-01,1.438e-04
6.236e-02,1.561e+00,1.628e+00,8.800e-01,1.781e-01,-4.836e-02,1.451e-01,1.334e-04
6.226e-02,1.563e+00,1.627e+00,8.814e-01,1.782e-01,-4.512e-02,1.451e-01,1.226e-04
6.216e-02,1.565e+00,1.627e+00,8.829e-01,1.932e-01,1.534e-02,1.445e-01,1.108e-04
6.205e-02,1.567e+00,1.626e+00,8.843e-01,1.931e-01,1.745e-01,1.458e-01,9.767e-05
6.195e-02,1.569e+00,1.627e+00,8.858e-01,1.929e-01,5.430e-02,1.445e-01,8.409e-05
6.184e-02,1.571e+00,1.628e+00,8.872e-01,1.926e-01,5.788e-02,1.445e-01,7.187e-05
6.172e-02,1.573e+00,1.629e+00,8.887e-01,1.923e-01,6.112e-02,1.445e-01,6.075e-05
6.161e-02,1.575e+00,1.629e+00,8.901e-01,1.920e-01,6.410e-02,1.445e-01,5.048e-05
6.150e-02,1.576e+00,1.630e+00,8.916e-01,1.917e-01,6.683e-02,1.445e-01,4.104e-05
6.138e-02,1.578e+00,1.631e+00,8.930e-01,1.943e-01,1.211e-01,1.451e-01,3.246e-05
6.127e-02,1.580e+00,1.632e+00,8.945e-01,1.940e-01,1.232e-01,1.451e-01,2.487e-05
6.115e-02,1.582e+00,1.633e+00,8.959e-01,1.936e-01,1.249e-01,1.451e-01,1.885e-05
6.103e-02,1.584e+00,1.634e+00,8.974e-01,1.873e-01,3.805e-02,1.445e-01,1.471e-05
6.090e-02,1.586e+00,1.635e+00,8.988e-01,1.870e-01,3.865e-02,1.445e-01,1.233e-05
6.078e-02,1.588e+00,1.635e+00,9.003e-01,1.867e-01,3.899e-02,1.445e-01,1.085e-05
6.066e-02,1.590e+00,1.636e+00,9.017e-01,1.865e-01,3.919e-02,1.445e-01,9.890e-06
6.054e-02,1.592e+00,1.636e+00,9.031e-01,1.862e-01,3.926e-02,1.445e-01,9.320e-06
6.042e-02,1.594e+00,1.637e+00,9.046e-01,1.860e-01,3.923e-02,1.445e-01,9.110e-06
6.029e-02,1.595e+00,1.637e+00,9.060e-01,1.857e-01,3.909e-02,1.445e-01,9.248e-06
6.017e-02,1.597e+00,1.637e+00,9.075e-01,1.855e-01,3.885e-02,1.445e-01,9.730e-06
6.005e-02,1.599e+00,1.638e+00,9.089e-01,1.289e-01,7.473e-02,1.458e-01,1.055e-05
5.994e-02,1.601e+00,1.638e+00,9.104e-01,1.858e-01,9.519e-02,1.451e-01,1.164e-05
5.983e-02,1.602e+00,1.639e+00,9.118e-01,1.862e-01,9.468e-02,1.451e-01,1.355e-05
5.970e-02,1.604e+00,1.640e+00,9.133e-01,1.862e-01,9.364e-02,1.451e-01,1.682e-05
5.957e-02,1.606e+00,1.641e+00,9.147e-01,1.860e-01,9.215e-02,1.451e-01,2.147e-05
5.944e-02,1.608e+00,1.642e+00,9.162e-01,1.857e-01,9.024e-02,1.451e-01,2.749e-05
5.931e-02,1.610e+00,1.643e+00,9.176e-01,1.854e-01,8.792e-02,1.451e-01,3.485e-05
5.917e-02,1.612e+00,1.644e+00,9.191e-01,1.851e-01,8.521e-02,1.451e-01,4.348e-05
5.904e-02,1.613e+00,1.645e+00,9.205e-01,1.848e-01,8.214e-02,1.451e-01,5.334e-05
5.890e-02,1.615e+00,1.645e+00,9.220e-01,1.875e-01,2.695e-02,1.445e-01,6.439e-05
5.876e-02,1.617e+00,1.646e+00,9.234e-01,1.872e-01,2.318e-02,1.445e-01,7.648e-05
5.862e-02,1.619e+00,1.646e+00,9.249e-01,1.868e-01,1.926e-02,1.445e-01,8.906e-05
5.848e-02,1.621e+00,1.647e+00,9.263e-01,1.567e-01,7.222e-02,1.458e-01,1.018e-04
5.835e-02,1.623e+00,1.647e+00,9.278e-01,1.567e-01,6.858e-02,1.458e-01,1.138e-04
5.822e-02,1.624e+00,1.648e+00,9.292e-01,1.571e-01,6.511e-02,1.458e-01,1.255e-04
5.810e-02,1.626e+00,1.648e+00,9.307e-01,1.576e-01,6.154e-02,1.458e-01,1.376e-04
5.797e-02,1.627e+00,1.649e+00,9.322e-01,1.581e-01,5.777e-02,1.458e-01,1.504e-04
5.785e-02,1.629e+00,1.650e+00,9.336e-01,7.254e-02,-2.901e-02,1.458e-01,1.639e-04
5.775e-02,1.630e+00,1.650e+00,9.351e-01,7.408e-02,-3.190e-02,1.458e-01,1.747e-04
5.768e-02,1.631e+00,1.650e+00,9.365e-01,1.863e-01,8.026e-02,1.445e-01,1.824e-04
5.759e-02,1.632e+00,1.650e+00,9.380e-01,1.877e-01,7.735e-02,1.445e-01,1.931e-04
5.745e-02,1.634e+00,1.651e+00,9.394e-01,1.878e-01,7.287e-02,1.445e-01,2.079e-04
5.731e-02,1.636e+00,1.651e+00,9.409e-01,1.845e-01,-5.651e-02,1.458e-01,2.247e-04
5.716e-02,1.638e+00,1.651e+00,9.423e-01,1.841e-01,-6.193e-02,1.458e-01,2.423e-04
5.701e-02,1.640e+00,1.651e+00,9.438e-01,1.866e-01,5.708e-02,1.445e-01,2.592e-04
5.686e-02,1.641e+00,1.651e+00,9.452e-01,6.754e-02,-1.515e-02,1.458e-01,2.751e-04
5.675e-02,1.643e+00,1.651e+00,9.467e-01,6.856e-02,-1.840e-02,1.458e-01,2.867e-04
5.668e-02,1.644e+00,1.651e+00,9.481e-01,7.101e-02,-2.004e-02,1.458e-01,2.940e-04
5.662e-02,1.644e+00,1.651e+00,9.496e-01,7.384e-02,-2.123e-02,1.458e-01,3.001e-04
5.656e-02,1.645e+00,1.651e+00,9.511e-01,7.673e-02,-2.232e-02,1.458e-01,3.059e-04
5.650e-02,1.646e+00,1.650e+00,9.525e-01,7.956e-02,-2.342e-02,1.458e-01,3.115e-04
5.644e-02,1.647e+00,1.650e+00,9.540e-01,8.231e-02,-2.454e-02,1.458e-01,3.170e-04
5.637e-02,1.647e+00,1.650e+00,9.554e-01,8.497e-02,-2.568e-02,1.458e-01,3.225e-04
5.631e-02,1.648e+00,1.650e+00,9.569e-01,8.753e-02,-2.683e-02,1.458e-01,3.278e-04
5.624e-02,1.649e+00,1.649e+00,9.583e-01,9.001e-02,-2.798e-02,1.458e-01,3.330e-04
5.617e-02,1.650e+00,1.649e+00,9.598e-01,9.240e-02,-2.911e-02,1.458e-01,3.380e-04
5.610e-02,1.651e+00,1.649e+00,9.613e-01,9.471e-02,-3.020e-02,1.458e-01,3.428e-04
5.603e-02,1.652e+00,1.649e+00,9.627e-01,2.185e-01,-1.055e-02,1.458e-01,3.473e-04
5.591e-02,1.653e+00,1.648e+00,9.642e-01,2.191e-01,-1.242e-02,1.458e-01,3.538e-04
5.576e-02,1.655e+00,1.648e+00,9.656e-01,2.212e-01,-2.529e-02,1.391e-01,3.617e-04
5.560e-02,1.657e+00,1.648e+00,9.670e-01,2.195e-01,-2.785e-02,1.391e-01,3.694e-04
5.543e-02,1.660e+00,1.648e+00,9.684e-01,2.177e-01,-3.015e-02,1.391e-01,3.761e-04
5.526e-02,1.662e+00,1.648e+00,9.698e-01,2.070e-01,-3.728e-02,1.445e-01,3.815e-04
5.510e-02,1.664e+00,1.647e+00,9.713e-01,2.054e-01,-3.876e-02,1.445e-01,3.855e-04
5.494e-02,1.666e+00,1.647e+00,9.727e-01,2.041e-01,-3.980e-02,1.445e-01,3.880e-04
5.478e-02,1.668e+00,1.646e+00,9.741e-01,2.028e-01,-4.040e-02,1.445e-01,3.891e-04
5.463e-02,1.670e+00,1.646e+00,9.756e-01,2.074e-01,-4.341e-03,1.451e-01,3.887e-04
5.447e-02,1.672e+00,1.646e+00,9.770e-01,2.062e-01,-4.126e-03,1.451e-01,3.870e-04
5.432e-02,1.674e+00,1.646e+00,9.785e-01,2.048e-01,-3.636e-03,1.451e-01,3.843e-04
5.416e-02,1.676e+00,1.646e+00,9.799e-01,2.035e-01,-2.917e-03,1.451e-01,3.808e-04
5.401e-02,1.678e+00,1.646e+00,9.814e-01,2.022e-01,-1.989e-03,1.451e-01,3.766e-04
5.386e-02,1.680e+00,1.646e+00,9.828e-01,2.010e-01,-8.613e-04,1.451e-01,3.717e-04
5.371e-02,1.682e+00,1.646e+00,9.843e-01,1.997e-01,4.186e-02,1.458e-01,3.661e-04
5.356e-02,1.684e+00,1.646e+00,9.858e-01,1.985e-01,4.333e-02,1.458e-01,3.601e-04
5.341e-02,1.686e+00,1.646e+00,9.872e-01,1.974e-01,4.481e-02,1.458e-01,3.540e-04
5.326e-02,1.688e+00,1.646e+00,9.887e-01,1.962e-01,-2.105e-02,1.451e-01,3.480e-04
5.311e-02,1.690e+00,1.647e+00,9.901e-01,1.951e-01,-1.966e-02,1.451e-01,3.422e-04
5.296e-02,1.692e+00,1.647e+00,9.916e-01,1.940e-01,-1.810e-02,1.451e-01,3.357e-04
5.281e-02,1.694e+00,1.646e+00,9.930e-01,1.929e-01,-1.629e-02,1.451e-01,3.284e-04
5.266e-02,1.696e+00,1.646e+00,9.945e-01,1.918e-01,-1.421e-02,1.451e-01,3.202e-04
5.252e-02,1.698e+00,1.646e+00,9.959e-01,1.937e-01,4.506e-02,1.465e-01,3.111e-04
5.237e-02,1.700e+00,1.646e+00,9.974e-01,1.927e-01,4.762e-02,1.465e-01,3.013e-04
5.223e-02,1.702e+00,1.647e+00,9.989e-01,1.917e-01,1.227e-01,1.465e-01,2.913e-04
5.208e-02,1.704e+00,1.647e+00,1.000e+00,1.907e-01,1.251e-01,1.465e-01,2.816e-04
5.193e-02,1.706e+00,1.648e+00,1.002e+00,1.896e-01,1.272e-01,1.465e-01,2.733e-04
5.178e-02,1.708e+00,1.650e+00,1.003e+00,1.887e-01,1.288e-01,1.465e-01,2.666e-04
5.163e-02,1.710e+00,1.651e+00,1.005e+00,1.877e-01,1.299e-01,1.465e-01,2.617e-04
5.148e-02,1.712e+00,1.652e+00,1.006e+00,1.867e-01,9.689e-04,1.458e-01,2.585e-04
5.133e-02,1.713e+00,1.653e+00,1.008e+00,1.858e-01,1.020e-03,1.458e-01,2.569e-04
5.117e-02,1.715e+00,1.653e+00,1.009e+00,1.849e-01,1.002e-03,1.458e-01,2.554e-04
5.102e-02,1.717e+00,1.653e+00,1.011e+00,1.839e-01,1.089e-03,1.458e-01,2.536e-04
5.087e-02,1.719e+00,1.653e+00,1.012e+00,1.830e-01,1.330e-03,1.458e-01,2.513e-04
5.071e-02,1.721e+00,1.653e+00,1.013e+00,1.821e-01,1.740e-03,1.458e-01,2.484e-04
5.056e-02,1.723e+00,1.653e+00,1.015e+00,1.694e-01,6.960e-02,1.465e-01,2.449e-04
5.042e-02,1.724e+00,1.654e+00,1.016e+00,1.747e-01,8.231e-03,1.465e-01,2.411e-04
5.027e-02,1.726e+00,1.654e+00,1.018e+00,1.741e-01,8.951e-03,1.465e-01,2.374e-04
5.013e-02,1.728e+00,1.654e+00,1.019e+00,1.735e-01,9.716e-03,1.465e-01,2.336e-04
4.998e-02,1.730e+00,1.654e+00,1.021e+00,1.728e-01,1.058e-02,1.465e-01,2.294e-04
4.984e-02,1.731e+00,1.654e+00,1.022e+00,1.722e-01,1.155e-02,1.465e-01,2.248e-04
4.969e-02,1.733e+00,1.654e+00,1.024e+00,1.716e-01,1.264e-02,1.465e-01,2.198e-04
4.955e-02,1.735e+00,1.655e+00,1.025e+00,1.710e-01,1.384e-02,1.465e-01,2.145e-04
4.940e-02,1.736e+00,1.655e+00,1.027e+00,1.319e-01,-3.912e-04,1.485e-01,2.087e-04
4.927e-02,1.738e+00,1.655e+00,1.028e+00,1.318e-01,1.105e-03,1.485e-01,2.032e-04
4.916e-02,1.739e+00,1.655e+00,1.030e+00,1.323e-01,2.766e-03,1.485e-01,1.979e-04
4.904e-02,1.741e+00,1.655e+00,1.031e+00,1.328e-01,4.541e-03,1.485e-01,1.925e-04
4.893e-02,1.742e+00,1.655e+00,1.033e+00,-1.822e-05,1.159e-02,1.471e-01,1.867e-04
4.887e-02,1.743e+00,1.655e+00,1.034e+00,2.189e-03,1.357e-02,1.471e-01,1.833e-04
4.885e-02,1.743e+00,1.655e+00,1.036e+00,5.984e-03,1.554e-02,1.471e-01,1.822e-04
4.884e-02,1.743e+00,1.655e+00,1.037e+00,1.018e-02,1.742e-02,1.471e-01,1.817e-04
4.883e-02,1.743e+00,1.655e+00,1.038e+00,1.441e-02,1.919e-02,1.471e-01,1.813e-04
4.882e-02,1.743e+00,1.655e+00,1.040e+00,1.855e-02,2.086e-02,1.471e-01,1.808e-04
4.881e-02,1.744e+00,1.656e+00,1.041e+00,1.738e-01,-3.968e-02,1.465e-01,1.802e-04
4.874e-02,1.744e+00,1.656e+00,1.043e+00,1.758e-01,-3.808e-02,1.465e-01,1.769e-04
4.861e-02,1.746e+00,1.655e+00,1.044e+00,1.758e-01,-3.619e-02,1.465e-01,1.704e-04
4.847e-02,1.748e+00,1.655e+00,1.046e+00,1.752e-01,-3.392e-02,1.465e-01,1.619e-04
4.833e-02,1.749e+00,1.655e+00,1.047e+00,1.685e-01,-4.679e-02,1.465e-01,1.519e-04
4.818e-02,1.751e+00,1.654e+00,1.049e+00,1.677e-01,-4.377e-02,1.465e-01,1.407e-04
4.804e-02,1.753e+00,1.654e+00,1.050e+00,1.670e-01,-4.038e-02,1.465e-01,1.283e-04
4.790e-02,1.754e+00,1.653e+00,1.052e+00,1.663e-01,-3.660e-02,1.465e-01,1.146e-04
4.776e-02,1.756e+00,1.653e+00,1.053e+00,1.657e-01,-3.246e-02,1.465e-01,9.970e-05
4.763e-02,1.758e+00,1.653e+00,1.055e+00,1.650e-01,-2.796e-02,1.465e-01,8.359e-05
4.749e-02,1.759e+00,1.652e+00,1.056e+00,1.644e-01,-2.313e-02,1.465e-01,6.635e-05
4.736e-02,1.761e+00,1.652e+00,1.058e+00,1.579e-01,2.713e-03,1.478e-01,4.806e-05
4.723e-02,1.763e+00,1.652e+00,1.059e+00,7.728e-02,1.326e-02,1.485e-01,2.915e-05
4.712e-02,1.764e+00,1.652e+00,1.060e+00,7.788e-02,1.796e-02,1.485e-01,1.400e-05
4.705e-02,1.765e+00,1.652e+00,1.062e+00,7.948e-02,2.191e-02,1.485e-01,2.722e-06
4.698e-02,1.766e+00,1.652e+00,1.063e+00,8.134e-02,2.564e-02,1.485e-01,7.477e-06
4.691e-02,1.766e+00,1.652e+00,1.065e+00,8.323e-02,2.930e-02,1.485e-01,1.748e-05
4.685e-02,1.767e+00,1.653e+00,1.066e+00,8.509e-02,3.295e-02,1.485e-01,2.754e-05
4.678e-02,1.768e+00,1.653e+00,1.068e+00,1.581e-01,9.353e-02,1.471e-01,3.773e-05
4.668e-02,1.769e+00,1.654e+00,1.069e+00,1.589e-01,9.790e-02,1.471e-01,5.154e-05
4.656e-02,1.771e+00,1.654e+00,1.071e+00,1.587e-01,1.028e-01,1.471e-01,6.839e-05
4.643e-02,1.772e+00,1.655e+00,1.072e+00,1.583e-01,1.077e-01,1.471e-01,8.548e-05
4.630e-02,1.774e+00,1.656e+00,1.074e+00,1.638e-01,1.021e-01,1.465e-01,1.019e-04
4.616e-02,1.775e+00,1.657e+00,1.075e+00,1.631e-01,1.064e-01,1.465e-01,1.176e-04
4.602e-02,1.777e+00,1.659e+00,1.077e+00,1.624e-01,1.106e-01,1.465e-01,1.324e-04
4.587e-02,1.779e+00,1.660e+00,1.078e+00,1.617e-01,1.143e-01,1.465e-01,1.462e-04
4.573e-02,1.780e+00,1.661e+00,1.080e+00,1.610e-01,1.178e-01,1.465e-01,1.589e-04
4.558e-02,1.782e+00,1.662e+00,1.081e+00,1.603e-01,1.208e-01,1.465e-01,1.703e-04
4.543e-02,1.784e+00,1.663e+00,1.083e+00,3.803e-02,1.856e-01,1.471e-01,1.805e-04
4.533e-02,1.785e+00,1.665e+00,1.084e+00,3.889e-02,1.877e-01,1.471e-01,1.866e-04
4.528e-02,1.785e+00,1.666e+00,1.086e+00,1.094e-01,1.893e-01,1.491e-01,1.890e-04
4.520e-02,1.786e+00,1.668e+00,1.087e+00,1.114e-01,1.905e-01,1.491e-01,1.907e-04
4.511e-02,1.787e+00,1.670e+00,1.089e+00,1.125e-01,1.911e-01,1.491e-01,1.913e-04
4.500e-02,1.788e+00,1.672e+00,1.090e+00,1.134e-01,1.911e-01,1.491e-01,1.903e-04
4.488e-02,1.789e+00,1.674e+00,1.091e+00,1.142e-01,1.904e-01,1.491e-01,1.874e-04
4.476e-02,1.790e+00,1.676e+00,1.093e+00,1.832e-01,4.949e-02,1.458e-01,1.827e-04
4.461e-02,1.792e+00,1.677e+00,1.094e+00,1.829e-01,4.694e-02,1.458e-01,1.748e-04
4.443e-02,1.793e+00,1.678e+00,1.096e+00,1.818e-01,4.332e-02,1.458e-01,1.644e-04
4.424e-02,1.795e+00,1.678e+00,1.097e+00,1.804e-01,3.937e-02,1.458e-01,1.534e-04
4.404e-02,1.797e+00,1.679e+00,1.099e+00,1.583e-01,1.465e-02,1.471e-01,1.423e-04
4.386e-02,1.799e+00,1.679e+00,1.100e+00,1.571e-01,1.097e-02,1.471e-01,1.319e-04
4.368e-02,1.800e+00,1.679e+00,1.102e+00,1.563e-01,7.687e-03,1.471e-01,1.226e-04
4.351e-02,1.802e+00,1.679e+00,1.103e+00,1.555e-01,4.653e-03,1.471e-01,1.140e-04
4.334e-02,1.803e+00,1.680e+00,1.105e+00,1.548e-01,1.828e-03,1.471e-01,1.061e-04
4.317e-02,1.805e+00,1.680e+00,1.106e+00,7.108e-02,1.474e-02,1.491e-01,9.886e-05
4.304e-02,1.806e+00,1.680e+00,1.108e+00,7.149e-02,1.329e-02,1.491e-01,9.374e-05
4.295e-02,1.807e+00,1.680e+00,1.109e+00,7.292e-02,1.283e-02,1.491e-01,9.025e-05
4.286e-02,1.808e+00,1.680e+00,1.111e+00,7.461e-02,1.264e-02,1.491e-01,8.725e-05
4.278e-02,1.809e+00,1.680e+00,1.112e+00,7.635e-02,1.250e-02,1.491e-01,8.440e-05
4.270e-02,1.809e+00,1.680e+00,1.114e+00,7.806e-02,1.234e-02,1.491e-01,8.160e-05
4.261e-02,1.810e+00,1.680e+00,1.115e+00,7.972e-02,1.215e-02,1.491e-01,7.885e-05
4.253e-02,1.811e+00,1.680e+00,1.117e+00,8.131e-02,1.193e-02,1.491e-01,7.613e-05
4.244e-02,1.812e+00,1.681e+00,1.118e+00,8.285e-02,1.169e-02,1.491e-01,7.346e-05
4.235e-02,1.812e+00,1.681e+00,1.120e+00,1.436e-01,8.388e-02,1.498e-01,7.086e-05
4.223e-02,1.814e+00,1.681e+00,1.121e+00,1.443e-01,8.307e-02,1.498e-01,6.749e-05
4.208e-02,1.815e+00,1.682e+00,1.123e+00,1.472e-01,4.542e-02,1.485e-01,6.307e-05
4.193e-02,1.816e+00,1.682e+00,1.124e+00,1.468e-01,4.367e-02,1.485e-01,5.800e-05
4.176e-02,1.818e+00,1.683e+00,1.126e+00,1.463e-01,4.180e-02,1.485e-01,5.270e-05
4.160e-02,1.819e+00,1.683e+00,1.127e+00,1.457e-01,3.990e-02,1.485e-01,4.740e-05
4.143e-02,1.821e+00,1.684e+00,1.129e+00,1.452e-01,3.803e-02,1.485e-01,4.221e-05
4.127e-02,1.822e+00,1.684e+00,1.130e+00,1.446e-01,3.620e-02,1.485e-01,3.717e-05
4.110e-02,1.824e+00,1.685e+00,1.132e+00,1.441e-01,3.441e-02,1.485e-01,3.233e-05
4.094e-02,1.825e+00,1.685e+00,1.133e+00,8.719e-02,-3.541e-03,1.498e-01,2.771e-05
4.080e-02,1.826e+00,1.685e+00,1.134e+00,8.739e-02,-4.626e-03,1.498e-01,2.408e-05
4.069e-02,1.827e+00,1.685e+00,1.136e+00,8.828e-02,-5.097e-03,1.498e-01,2.144e-05
4.059e-02,1.828e+00,1.685e+00,1.137e+00,8.935e-02,-5.338e-03,1.498e-01,1.930e-05
4.048e-02,1.829e+00,1.685e+00,1.139e+00,9.045e-02,-5.465e-03,1.498e-01,1.751e-05
4.038e-02,1.830e+00,1.685e+00,1.140e+00,9.152e-02,-5.507e-03,1.498e-01,1.606e-05
4.028e-02,1.831e+00,1.685e+00,1.142e+00,9.256e-02,-5.470e-03,1.498e-01,1.495e-05
4.017e-02,1.832e+00,1.685e+00,1.143e+00,9.356e-02,-5.349e-03,1.498e-01,1.420e-05
4.007e-02,1.833e+00,1.685e+00,1.145e+00,9.451e-02,-5.140e-03,1.498e-01,1.382e-05
3.996e-02,1.834e+00,1.685e+00,1.146e+00,1.399e-01,-2.036e-02,1.491e-01,1.381e-05
3.983e-02,1.835e+00,1.685e+00,1.148e+00,1.402e-01,-2.015e-02,1.491e-01,1.435e-05
3.968e-02,1.836e+00,1.685e+00,1.149e+00,1.399e-01,-1.989e-02,1.491e-01,1.581e-05
3.952e-02,1.837e+00,1.684e+00,1.151e+00,0.000e+00,0.000e+00,0.000e+00,1.833e-05


==> figs/quantized_NN-S_P_Dist.csv <==
pos-x,pos-y,angle,pathparam,linvel,angvel,pathvel,err
1.000e-01,0.000e+00,1.571e+00,0.000e+00,2.587e-01,1.942e-01,8.283e-02,0.000e+00
1.000e-01,1.035e-03,1.571e+00,8.283e-04,2.606e-01,1.941e-01,8.283e-02,2.435e-07
1.000e-01,3.085e-03,1.572e+00,1.657e-03,2.594e-01,1.935e-01,8.283e-02,2.142e-06
9.999e-02,5.438e-03,1.573e+00,2.485e-03,2.573e-01,1.922e-01,8.283e-02,6.576e-06
9.999e-02,7.878e-03,1.574e+00,3.313e-03,2.550e-01,1.901e-01,8.283e-02,1.377e-05
9.997e-02,1.034e-02,1.576e+00,4.141e-03,2.526e-01,1.870e-01,8.283e-02,2.381e-05
9.996e-02,1.279e-02,1.577e+00,4.970e-03,2.501e-01,1.831e-01,8.283e-02,3.680e-05
9.994e-02,1.525e-02,1.578e+00,5.798e-03,2.507e-01,7.486e-03,8.819e-02,5.288e-05
9.992e-02,1.772e-02,1.579e+00,6.680e-03,2.486e-01,1.759e-03,8.819e-02,7.190e-05
9.990e-02,2.022e-02,1.580e+00,7.562e-03,2.464e-01,-4.349e-03,8.819e-02,9.217e-05
9.988e-02,2.270e-02,1.580e+00,8.444e-03,2.294e-01,-1.347e-01,1.270e-01,1.126e-04
9.986e-02,2.510e-02,1.579e+00,9.714e-03,2.298e-01,-1.405e-01,1.270e-01,1.318e-04
9.984e-02,2.744e-02,1.578e+00,1.098e-02,2.304e-01,-1.454e-01,1.270e-01,1.483e-04
9.983e-02,2.976e-02,1.577e+00,1.225e-02,2.459e-01,1.612e-01,1.136e-01,1.615e-04
9.981e-02,3.212e-02,1.576e+00,1.339e-02,2.457e-01,1.578e-01,1.136e-01,1.726e-04
9.980e-02,3.454e-02,1.577e+00,1.453e-02,2.304e-01,-1.564e-01,1.270e-01,1.850e-04
9.978e-02,3.692e-02,1.577e+00,1.580e-02,2.309e-01,-1.605e-01,1.270e-01,1.987e-04
9.977e-02,3.925e-02,1.576e+00,1.707e-02,2.434e-01,1.361e-01,5.134e-02,2.104e-04
9.976e-02,4.163e-02,1.576e+00,1.758e-02,2.364e-01,1.487e-01,5.670e-02,2.202e-04
9.974e-02,4.402e-02,1.577e+00,1.815e-02,2.326e-01,1.454e-01,5.670e-02,2.310e-04
9.973e-02,4.638e-02,1.578e+00,1.872e-02,2.348e-01,-6.054e-02,8.551e-02,2.443e-04
9.971e-02,4.873e-02,1.579e+00,1.957e-02,2.329e-01,-6.526e-02,8.551e-02,2.599e-04
9.969e-02,5.108e-02,1.579e+00,2.043e-02,2.310e-01,-6.998e-02,8.551e-02,2.755e-04
9.967e-02,5.341e-02,1.578e+00,2.128e-02,2.291e-01,-7.432e-02,8.551e-02,2.898e-04
9.966e-02,5.572e-02,1.577e+00,2.214e-02,2.273e-01,-7.815e-02,8.551e-02,3.024e-04
9.964e-02,5.802e-02,1.577e+00,2.299e-02,2.196e-01,1.204e-01,5.670e-02,3.131e-04
9.963e-02,6.027e-02,1.577e+00,2.356e-02,2.163e-01,1.175e-01,5.670e-02,3.225e-04
9.962e-02,6.247e-02,1.577e+00,2.413e-02,2.249e-01,-1.186e-01,1.123e-01,3.327e-04
9.960e-02,6.469e-02,1.578e+00,2.525e-02,2.250e-01,-1.220e-01,1.123e-01,3.443e-04
9.959e-02,6.693e-02,1.577e+00,2.637e-02,2.161e-01,5.075e-02,9.757e-02,3.548e-04
9.958e-02,6.915e-02,1.576e+00,2.735e-02,2.153e-01,4.811e-02,9.757e-02,3.635e-04
9.956e-02,7.133e-02,1.577e+00,2.832e-02,2.146e-01,4.556e-02,9.757e-02,3.720e-04
9.955e-02,7.349e-02,1.577e+00,2.930e-02,2.140e-01,4.286e-02,9.757e-02,3.809e-04
9.954e-02,7.564e-02,1.577e+00,3.027e-02,2.223e-01,-1.360e-01,1.123e-01,3.906e-04
9.952e-02,7.783e-02,1.577e+00,3.140e-02,2.136e-01,3.691e-02,9.757e-02,4.007e-04
9.951e-02,8.001e-02,1.577e+00,3.237e-02,2.129e-01,3.423e-02,9.757e-02,4.095e-04
9.950e-02,8.216e-02,1.577e+00,3.335e-02,2.182e-01,-4.598e-02,1.230e-01,4.180e-04
9.948e-02,8.432e-02,1.577e+00,3.458e-02,2.191e-01,-4.855e-02,1.230e-01,4.267e-04
9.947e-02,8.651e-02,1.576e+00,3.581e-02,2.199e-01,-5.097e-02,1.230e-01,4.349e-04
9.946e-02,8.870e-02,1.576e+00,3.704e-02,2.207e-01,-5.310e-02,1.230e-01,4.421e-04
9.945e-02,9.091e-02,1.576e+00,3.827e-02,2.215e-01,-5.488e-02,1.230e-01,4.481e-04
9.944e-02,9.312e-02,1.575e+00,3.950e-02,2.222e-01,-5.629e-02,1.230e-01,4.529e-04
9.943e-02,9.535e-02,1.574e+00,4.073e-02,2.229e-01,-5.730e-02,1.230e-01,4.563e-04
9.942e-02,9.758e-02,1.574e+00,4.196e-02,2.236e-01,-5.791e-02,1.230e-01,4.584e-04
9.942e-02,9.981e-02,1.573e+00,4.319e-02,2.154e-01,-1.165e-03,5.067e-02,4.591e-04
9.941e-02,1.020e-01,1.573e+00,4.370e-02,2.118e-01,-1.136e-03,5.067e-02,4.586e-04
9.941e-02,1.042e-01,1.573e+00,4.420e-02,2.024e-01,9.403e-03,1.029e-01,4.576e-04
9.940e-02,1.063e-01,1.573e+00,4.523e-02,2.023e-01,9.775e-03,1.029e-01,4.563e-04
9.940e-02,1.083e-01,1.573e+00,4.626e-02,2.023e-01,1.015e-02,1.029e-01,4.551e-04
9.939e-02,1.104e-01,1.573e+00,4.729e-02,2.024e-01,1.051e-02,1.029e-01,4.539e-04
9.939e-02,1.124e-01,1.573e+00,4.832e-02,2.025e-01,1.084e-02,1.029e-01,4.528e-04
9.938e-02,1.144e-01,1.573e+00,4.935e-02,2.025e-01,1.113e-02,1.029e-01,4.518e-04
9.938e-02,1.165e-01,1.573e+00,5.038e-02,2.026e-01,1.140e-02,1.029e-01,4.509e-04
9.937e-02,1.185e-01,1.573e+00,5.141e-02,2.027e-01,1.162e-02,1.029e-01,4.502e-04
9.937e-02,1.205e-01,1.574e+00,5.244e-02,2.027e-01,1.181e-02,1.029e-01,4.496e-04
9.936e-02,1.226e-01,1.574e+00,5.347e-02,2.028e-01,1.196e-02,1.029e-01,4.491e-04
9.936e-02,1.246e-01,1.574e+00,5.450e-02,2.147e-01,4.312e-02,1.076e-01,4.487e-04
9.935e-02,1.267e-01,1.574e+00,5.557e-02,2.149e-01,4.316e-02,1.076e-01,4.486e-04
9.934e-02,1.288e-01,1.574e+00,5.665e-02,2.150e-01,4.302e-02,1.076e-01,4.491e-04
9.934e-02,1.310e-01,1.575e+00,5.772e-02,2.150e-01,4.266e-02,1.076e-01,4.503e-04
9.933e-02,1.331e-01,1.575e+00,5.880e-02,2.150e-01,4.205e-02,1.076e-01,4.523e-04
9.932e-02,1.353e-01,1.576e+00,5.988e-02,2.149e-01,4.120e-02,1.076e-01,4.551e-04
9.930e-02,1.374e-01,1.576e+00,6.095e-02,2.149e-01,4.012e-02,1.076e-01,4.588e-04
9.929e-02,1.396e-01,1.577e+00,6.203e-02,2.149e-01,3.880e-02,1.076e-01,4.632e-04
9.928e-02,1.417e-01,1.577e+00,6.311e-02,2.149e-01,3.725e-02,1.076e-01,4.683e-04
9.927e-02,1.439e-01,1.577e+00,6.418e-02,2.148e-01,-8.873e-02,1.170e-01,4.742e-04
9.925e-02,1.460e-01,1.577e+00,6.535e-02,1.946e-01,4.400e-02,1.331e-01,4.804e-04
9.924e-02,1.481e-01,1.577e+00,6.668e-02,1.964e-01,4.248e-02,1.331e-01,4.857e-04
9.923e-02,1.501e-01,1.577e+00,6.801e-02,2.191e-01,-9.358e-02,1.170e-01,4.909e-04
9.921e-02,1.522e-01,1.577e+00,6.918e-02,2.169e-01,-2.068e-03,8.953e-02,4.965e-04
9.920e-02,1.543e-01,1.577e+00,7.008e-02,2.158e-01,-3.577e-03,8.953e-02,5.014e-04
9.919e-02,1.565e-01,1.577e+00,7.097e-02,2.147e-01,-4.931e-03,8.953e-02,5.058e-04
9.918e-02,1.587e-01,1.577e+00,7.187e-02,2.136e-01,-6.191e-03,8.953e-02,5.098e-04
9.916e-02,1.608e-01,1.577e+00,7.276e-02,2.125e-01,-7.370e-03,8.953e-02,5.136e-04
9.915e-02,1.629e-01,1.576e+00,7.366e-02,2.114e-01,-8.469e-03,8.953e-02,5.171e-04
9.914e-02,1.651e-01,1.576e+00,7.455e-02,2.104e-01,2.157e-02,8.283e-02,5.204e-04
9.913e-02,1.672e-01,1.576e+00,7.538e-02,2.090e-01,2.060e-02,8.283e-02,5.234e-04
9.911e-02,1.693e-01,1.577e+00,7.621e-02,2.076e-01,1.960e-02,8.283e-02,5.266e-04
9.910e-02,1.714e-01,1.577e+00,7.704e-02,2.063e-01,1.852e-02,8.283e-02,5.299e-04
9.909e-02,1.735e-01,1.577e+00,7.787e-02,2.050e-01,1.737e-02,8.283e-02,5.336e-04
9.908e-02,1.755e-01,1.577e+00,7.870e-02,2.038e-01,1.614e-02,8.283e-02,5.375e-04
9.906e-02,1.776e-01,1.577e+00,7.952e-02,2.026e-01,-1.663e-01,9.489e-02,5.417e-04
9.905e-02,1.796e-01,1.577e+00,8.047e-02,2.021e-01,1.368e-02,8.283e-02,5.454e-04
9.904e-02,1.817e-01,1.576e+00,8.130e-02,2.010e-01,1.300e-02,8.283e-02,5.475e-04
9.903e-02,1.837e-01,1.576e+00,8.213e-02,1.998e-01,1.253e-02,8.283e-02,5.489e-04
9.902e-02,1.857e-01,1.576e+00,8.296e-02,1.928e-01,-3.443e-03,9.556e-02,5.502e-04
9.901e-02,1.877e-01,1.576e+00,8.391e-02,1.926e-01,-3.843e-03,9.556e-02,5.515e-04
9.900e-02,1.896e-01,1.576e+00,8.487e-02,1.925e-01,-4.208e-03,9.556e-02,5.527e-04
9.899e-02,1.916e-01,1.576e+00,8.582e-02,1.924e-01,-4.527e-03,9.556e-02,5.538e-04
9.898e-02,1.935e-01,1.576e+00,8.678e-02,1.923e-01,-4.795e-03,9.556e-02,5.546e-04
9.897e-02,1.954e-01,1.576e+00,8.774e-02,2.041e-01,1.668e-04,1.197e-01,5.553e-04
9.896e-02,1.974e-01,1.576e+00,8.893e-02,2.053e-01,6.572e-05,1.197e-01,5.559e-04
9.895e-02,1.994e-01,1.576e+00,9.013e-02,2.064e-01,-8.681e-06,1.197e-01,5.563e-04
9.893e-02,2.015e-01,1.576e+00,9.133e-02,2.073e-01,-5.450e-05,1.197e-01,5.566e-04
9.892e-02,2.036e-01,1.576e+00,9.252e-02,2.083e-01,-7.053e-05,1.197e-01,5.568e-04
9.891e-02,2.056e-01,1.576e+00,9.372e-02,1.617e-01,-1.243e-01,1.425e-01,5.569e-04
9.890e-02,2.075e-01,1.575e+00,9.514e-02,2.002e-01,-2.570e-02,9.020e-02,5.565e-04
9.890e-02,2.094e-01,1.575e+00,9.605e-02,2.000e-01,-2.519e-02,9.020e-02,5.548e-04
9.889e-02,2.114e-01,1.574e+00,9.695e-02,1.994e-01,-2.437e-02,9.020e-02,5.520e-04
9.888e-02,2.134e-01,1.574e+00,9.785e-02,1.989e-01,-2.332e-02,9.020e-02,5.484e-04
9.887e-02,2.154e-01,1.574e+00,9.875e-02,1.983e-01,-2.208e-02,9.020e-02,5.442e-04
9.887e-02,2.173e-01,1.574e+00,9.965e-02,1.977e-01,-2.066e-02,9.020e-02,5.394e-04
9.886e-02,2.193e-01,1.573e+00,1.006e-01,1.971e-01,-1.908e-02,9.020e-02,5.340e-04
9.886e-02,2.213e-01,1.573e+00,1.015e-01,1.965e-01,-1.735e-02,9.020e-02,5.282e-04
9.885e-02,2.233e-01,1.573e+00,1.024e-01,1.960e-01,-1.548e-02,9.020e-02,5.218e-04
9.885e-02,2.253e-01,1.573e+00,1.033e-01,1.955e-01,-1.348e-02,9.020e-02,5.151e-04
9.884e-02,2.272e-01,1.573e+00,1.042e-01,2.009e-01,5.592e-02,1.110e-01,5.079e-04
9.884e-02,2.292e-01,1.573e+00,1.053e-01,2.015e-01,5.818e-02,1.110e-01,5.005e-04
9.884e-02,2.312e-01,1.573e+00,1.064e-01,2.021e-01,6.029e-02,1.110e-01,4.936e-04
9.883e-02,2.332e-01,1.574e+00,1.075e-01,2.027e-01,6.213e-02,1.110e-01,4.875e-04
9.882e-02,2.353e-01,1.575e+00,1.086e-01,2.032e-01,6.366e-02,1.110e-01,4.825e-04
9.882e-02,2.373e-01,1.575e+00,1.097e-01,2.038e-01,6.485e-02,1.110e-01,4.786e-04
9.881e-02,2.393e-01,1.576e+00,1.108e-01,2.043e-01,6.569e-02,1.110e-01,4.759e-04
9.879e-02,2.414e-01,1.576e+00,1.119e-01,2.047e-01,6.617e-02,1.110e-01,4.744e-04
9.878e-02,2.434e-01,1.577e+00,1.130e-01,2.052e-01,6.627e-02,1.110e-01,4.741e-04
9.877e-02,2.455e-01,1.578e+00,1.142e-01,2.086e-01,-1.773e-01,1.157e-01,4.751e-04
9.875e-02,2.476e-01,1.577e+00,1.153e-01,1.707e-01,-1.984e-01,1.431e-01,4.766e-04
9.874e-02,2.495e-01,1.576e+00,1.167e-01,2.091e-01,1.021e-01,1.203e-01,4.760e-04
9.873e-02,2.514e-01,1.575e+00,1.179e-01,2.104e-01,1.031e-01,1.203e-01,4.729e-04
9.872e-02,2.535e-01,1.576e+00,1.191e-01,2.114e-01,1.041e-01,1.203e-01,4.698e-04
9.871e-02,2.556e-01,1.577e+00,1.203e-01,2.123e-01,1.046e-01,1.203e-01,4.680e-04
9.870e-02,2.577e-01,1.578e+00,1.216e-01,2.131e-01,-1.179e-01,6.139e-02,4.682e-04
9.868e-02,2.598e-01,1.578e+00,1.222e-01,2.104e-01,-1.185e-01,6.139e-02,4.697e-04
9.867e-02,2.620e-01,1.577e+00,1.228e-01,2.106e-01,1.245e-01,5.737e-02,4.701e-04
9.866e-02,2.641e-01,1.577e+00,1.234e-01,2.077e-01,1.246e-01,5.737e-02,4.692e-04
9.864e-02,2.662e-01,1.578e+00,1.239e-01,2.019e-01,-1.188e-01,6.139e-02,4.692e-04
9.863e-02,2.682e-01,1.578e+00,1.245e-01,2.053e-01,-2.124e-01,8.819e-02,4.705e-04
9.861e-02,2.703e-01,1.577e+00,1.254e-01,2.014e-01,2.563e-02,1.217e-01,4.704e-04
9.860e-02,2.723e-01,1.576e+00,1.266e-01,2.025e-01,2.649e-02,1.217e-01,4.678e-04
9.859e-02,2.744e-01,1.576e+00,1.279e-01,2.037e-01,2.761e-02,1.217e-01,4.642e-04
9.858e-02,2.764e-01,1.576e+00,1.291e-01,2.048e-01,2.872e-02,1.217e-01,4.607e-04
9.857e-02,2.784e-01,1.576e+00,1.303e-01,2.059e-01,2.973e-02,1.217e-01,4.575e-04
9.856e-02,2.805e-01,1.577e+00,1.315e-01,2.070e-01,3.061e-02,1.217e-01,4.547e-04
9.854e-02,2.826e-01,1.577e+00,1.327e-01,2.080e-01,3.134e-02,1.217e-01,4.525e-04
9.853e-02,2.846e-01,1.577e+00,1.339e-01,2.120e-01,-2.061e-01,8.819e-02,4.507e-04
9.852e-02,2.867e-01,1.577e+00,1.348e-01,2.079e-01,3.248e-02,1.217e-01,4.486e-04
9.851e-02,2.888e-01,1.576e+00,1.360e-01,1.852e-01,-7.666e-03,1.344e-01,4.446e-04
9.850e-02,2.908e-01,1.576e+00,1.374e-01,1.872e-01,-6.214e-03,1.344e-01,4.401e-04
9.849e-02,2.927e-01,1.576e+00,1.387e-01,1.894e-01,-4.722e-03,1.344e-01,4.354e-04
9.848e-02,2.946e-01,1.576e+00,1.401e-01,1.917e-01,-3.170e-03,1.344e-01,4.305e-04
9.847e-02,2.965e-01,1.576e+00,1.414e-01,1.940e-01,-1.555e-03,1.344e-01,4.254e-04
9.846e-02,2.985e-01,1.576e+00,1.428e-01,1.962e-01,1.193e-04,1.344e-01,4.201e-04
9.845e-02,3.004e-01,1.576e+00,1.441e-01,1.983e-01,1.847e-03,1.344e-01,4.146e-04
9.844e-02,3.024e-01,1.576e+00,1.454e-01,2.004e-01,3.620e-03,1.344e-01,4.089e-04
9.843e-02,3.044e-01,1.576e+00,1.468e-01,2.024e-01,5.428e-03,1.344e-01,4.031e-04
9.842e-02,3.064e-01,1.576e+00,1.481e-01,2.310e-01,5.902e-02,5.268e-02,3.972e-04
9.841e-02,3.085e-01,1.576e+00,1.487e-01,2.188e-01,4.006e-02,9.288e-02,3.911e-04
9.840e-02,3.108e-01,1.576e+00,1.496e-01,2.177e-01,4.171e-02,9.288e-02,3.854e-04
9.839e-02,3.130e-01,1.577e+00,1.505e-01,2.166e-01,4.312e-02,9.288e-02,3.806e-04
9.837e-02,3.151e-01,1.577e+00,1.514e-01,2.156e-01,4.427e-02,9.288e-02,3.766e-04
9.836e-02,3.173e-01,1.578e+00,1.524e-01,2.234e-01,-1.463e-01,9.355e-02,3.735e-04
9.835e-02,3.195e-01,1.577e+00,1.533e-01,2.135e-01,4.604e-02,9.288e-02,3.705e-04
9.833e-02,3.217e-01,1.577e+00,1.542e-01,2.125e-01,4.728e-02,9.288e-02,3.662e-04
9.832e-02,3.238e-01,1.577e+00,1.552e-01,2.115e-01,4.853e-02,9.288e-02,3.619e-04
9.830e-02,3.260e-01,1.578e+00,1.561e-01,2.195e-01,-1.419e-01,9.355e-02,3.583e-04
9.829e-02,3.281e-01,1.577e+00,1.570e-01,2.067e-01,6.097e-02,1.016e-01,3.548e-04
9.828e-02,3.303e-01,1.577e+00,1.581e-01,2.063e-01,6.234e-02,1.016e-01,3.501e-04
9.826e-02,3.324e-01,1.577e+00,1.591e-01,2.090e-01,-1.175e-01,9.422e-02,3.457e-04
9.825e-02,3.344e-01,1.577e+00,1.600e-01,2.054e-01,6.484e-02,1.016e-01,3.417e-04
9.824e-02,3.365e-01,1.577e+00,1.610e-01,2.052e-01,6.630e-02,1.016e-01,3.368e-04
9.822e-02,3.386e-01,1.577e+00,1.620e-01,2.080e-01,-1.135e-01,9.422e-02,3.322e-04
9.821e-02,3.407e-01,1.577e+00,1.630e-01,2.044e-01,6.888e-02,1.016e-01,3.281e-04
9.820e-02,3.427e-01,1.577e+00,1.640e-01,2.042e-01,7.033e-02,1.016e-01,3.232e-04
9.818e-02,3.448e-01,1.578e+00,1.650e-01,2.070e-01,-1.095e-01,9.422e-02,3.188e-04
9.817e-02,3.468e-01,1.577e+00,1.660e-01,2.064e-01,-1.083e-01,9.422e-02,3.148e-04
9.816e-02,3.489e-01,1.577e+00,1.669e-01,2.087e-01,1.002e-01,1.217e-01,3.096e-04
9.814e-02,3.510e-01,1.577e+00,1.681e-01,2.097e-01,1.022e-01,1.217e-01,3.030e-04
9.813e-02,3.531e-01,1.577e+00,1.693e-01,2.106e-01,1.041e-01,1.217e-01,2.970e-04
9.812e-02,3.552e-01,1.578e+00,1.705e-01,1.700e-01,-1.016e-01,1.418e-01,2.926e-04
9.810e-02,3.571e-01,1.578e+00,1.720e-01,1.725e-01,-1.006e-01,1.418e-01,2.897e-04
9.809e-02,3.589e-01,1.578e+00,1.734e-01,1.755e-01,-9.951e-02,1.418e-01,2.864e-04
9.808e-02,3.607e-01,1.577e+00,1.748e-01,2.202e-01,9.354e-02,6.541e-02,2.816e-04
9.807e-02,3.626e-01,1.577e+00,1.755e-01,2.182e-01,9.547e-02,6.541e-02,2.749e-04
9.805e-02,3.647e-01,1.577e+00,1.761e-01,2.157e-01,9.740e-02,6.541e-02,2.682e-04
9.804e-02,3.669e-01,1.578e+00,1.768e-01,2.190e-01,-5.119e-02,6.943e-02,2.629e-04
9.802e-02,3.691e-01,1.578e+00,1.775e-01,2.077e-01,-3.974e-02,1.284e-01,2.589e-04
9.801e-02,3.712e-01,1.578e+00,1.787e-01,2.088e-01,-3.847e-02,1.284e-01,2.548e-04
9.799e-02,3.733e-01,1.578e+00,1.800e-01,2.101e-01,-3.699e-02,1.284e-01,2.500e-04
9.798e-02,3.754e-01,1.577e+00,1.813e-01,2.114e-01,-3.526e-02,1.284e-01,2.444e-04
9.796e-02,3.775e-01,1.577e+00,1.826e-01,2.126e-01,1.272e-01,1.016e-01,2.379e-04
9.795e-02,3.797e-01,1.577e+00,1.836e-01,2.122e-01,-3.120e-02,1.284e-01,2.310e-04
9.794e-02,3.818e-01,1.578e+00,1.849e-01,2.134e-01,-2.935e-02,1.284e-01,2.250e-04
9.792e-02,3.839e-01,1.578e+00,1.862e-01,2.146e-01,-2.750e-02,1.284e-01,2.189e-04
9.791e-02,3.861e-01,1.577e+00,1.875e-01,2.187e-01,4.180e-02,1.110e-01,2.124e-04
9.789e-02,3.882e-01,1.577e+00,1.886e-01,2.187e-01,4.392e-02,1.110e-01,2.053e-04
9.788e-02,3.904e-01,1.578e+00,1.897e-01,2.187e-01,4.598e-02,1.110e-01,1.984e-04
9.786e-02,3.926e-01,1.578e+00,1.908e-01,2.187e-01,4.783e-02,1.110e-01,1.922e-04
9.785e-02,3.948e-01,1.579e+00,1.919e-01,2.186e-01,4.943e-02,1.110e-01,1.869e-04
9.783e-02,3.970e-01,1.579e+00,1.930e-01,2.186e-01,5.077e-02,1.110e-01,1.824e-04
9.781e-02,3.992e-01,1.580e+00,1.941e-01,2.185e-01,5.182e-02,1.110e-01,1.789e-04
9.779e-02,4.014e-01,1.580e+00,1.952e-01,2.185e-01,5.258e-02,1.110e-01,1.764e-04
9.777e-02,4.036e-01,1.581e+00,1.963e-01,2.185e-01,5.304e-02,1.110e-01,1.749e-04
9.775e-02,4.058e-01,1.581e+00,1.974e-01,2.184e-01,5.318e-02,1.110e-01,1.743e-04
9.772e-02,4.080e-01,1.582e+00,1.986e-01,2.184e-01,5.302e-02,1.110e-01,1.749e-04
9.770e-02,4.102e-01,1.582e+00,1.997e-01,2.242e-01,7.842e-02,1.270e-01,1.765e-04
9.767e-02,4.124e-01,1.583e+00,2.009e-01,2.191e-01,1.139e-01,8.417e-02,1.792e-04
9.764e-02,4.146e-01,1.584e+00,2.018e-01,2.174e-01,1.125e-01,8.417e-02,1.835e-04
9.761e-02,4.168e-01,1.585e+00,2.026e-01,2.158e-01,1.106e-01,8.417e-02,1.898e-04
9.758e-02,4.190e-01,1.586e+00,2.035e-01,2.142e-01,1.080e-01,8.417e-02,1.983e-04
9.755e-02,4.211e-01,1.587e+00,2.043e-01,2.127e-01,1.047e-01,8.417e-02,2.090e-04
9.751e-02,4.233e-01,1.588e+00,2.051e-01,2.112e-01,1.008e-01,8.417e-02,2.218e-04
9.748e-02,4.254e-01,1.589e+00,2.060e-01,2.097e-01,9.625e-02,8.417e-02,2.367e-04
9.744e-02,4.275e-01,1.590e+00,2.068e-01,2.083e-01,9.114e-02,8.417e-02,2.535e-04
9.739e-02,4.296e-01,1.591e+00,2.077e-01,2.070e-01,8.548e-02,8.417e-02,2.721e-04
9.735e-02,4.317e-01,1.592e+00,2.085e-01,2.027e-01,-2.420e-02,1.076e-01,2.925e-04
9.731e-02,4.338e-01,1.592e+00,2.096e-01,2.028e-01,-3.063e-02,1.076e-01,3.139e-04
9.726e-02,4.358e-01,1.592e+00,2.107e-01,2.030e-01,-3.705e-02,1.076e-01,3.354e-04
9.722e-02,4.378e-01,1.592e+00,2.117e-01,2.032e-01,-4.330e-02,1.076e-01,3.562e-04
9.717e-02,4.399e-01,1.592e+00,2.128e-01,2.034e-01,-4.933e-02,1.076e-01,3.764e-04
9.713e-02,4.419e-01,1.591e+00,2.139e-01,2.036e-01,-5.508e-02,1.076e-01,3.956e-04
9.709e-02,4.440e-01,1.591e+00,2.150e-01,2.038e-01,-6.052e-02,1.076e-01,4.137e-04
9.705e-02,4.460e-01,1.590e+00,2.160e-01,2.040e-01,-6.560e-02,1.076e-01,4.307e-04
9.701e-02,4.480e-01,1.590e+00,2.171e-01,2.041e-01,-7.029e-02,1.076e-01,4.463e-04
9.697e-02,4.501e-01,1.589e+00,2.182e-01,2.043e-01,-7.455e-02,1.076e-01,4.606e-04
9.694e-02,4.521e-01,1.588e+00,2.193e-01,1.540e-01,-1.353e-01,1.431e-01,4.733e-04
9.691e-02,4.540e-01,1.587e+00,2.207e-01,1.569e-01,-1.381e-01,1.431e-01,4.831e-04
9.688e-02,4.556e-01,1.586e+00,2.221e-01,1.604e-01,-1.400e-01,1.431e-01,4.900e-04
9.686e-02,4.572e-01,1.585e+00,2.236e-01,8.383e-02,-2.292e-01,1.438e-01,4.944e-04
9.684e-02,4.585e-01,1.583e+00,2.250e-01,8.838e-02,-2.296e-01,1.438e-01,4.961e-04
9.683e-02,4.595e-01,1.581e+00,2.264e-01,2.302e-01,-7.389e-02,7.680e-02,4.953e-04
9.682e-02,4.610e-01,1.579e+00,2.272e-01,2.302e-01,-7.258e-02,7.680e-02,4.910e-04
9.680e-02,4.631e-01,1.578e+00,2.280e-01,2.284e-01,-7.008e-02,7.680e-02,4.824e-04
9.678e-02,4.653e-01,1.577e+00,2.287e-01,2.262e-01,-6.677e-02,7.680e-02,4.712e-04
9.677e-02,4.676e-01,1.577e+00,2.295e-01,2.239e-01,5.100e-02,8.417e-02,4.579e-04
9.676e-02,4.698e-01,1.576e+00,2.304e-01,2.221e-01,5.530e-02,8.417e-02,4.433e-04
9.675e-02,4.721e-01,1.577e+00,2.312e-01,2.143e-01,8.024e-02,9.958e-02,4.290e-04
9.673e-02,4.743e-01,1.577e+00,2.322e-01,2.195e-01,6.540e-03,1.130e-01,4.158e-04
9.672e-02,4.765e-01,1.578e+00,2.333e-01,2.195e-01,1.014e-02,1.130e-01,4.038e-04
9.670e-02,4.787e-01,1.578e+00,2.345e-01,2.195e-01,1.362e-02,1.130e-01,3.922e-04
9.669e-02,4.809e-01,1.578e+00,2.356e-01,2.195e-01,1.703e-02,1.130e-01,3.808e-04
9.667e-02,4.831e-01,1.578e+00,2.367e-01,2.195e-01,2.039e-02,1.130e-01,3.696e-04
9.665e-02,4.853e-01,1.578e+00,2.378e-01,2.195e-01,2.367e-02,1.130e-01,3.587e-04
9.664e-02,4.875e-01,1.579e+00,2.390e-01,2.195e-01,2.687e-02,1.130e-01,3.480e-04
9.662e-02,4.897e-01,1.579e+00,2.401e-01,2.195e-01,2.996e-02,1.130e-01,3.377e-04
9.660e-02,4.919e-01,1.579e+00,2.412e-01,2.194e-01,3.291e-02,1.130e-01,3.279e-04
9.658e-02,4.941e-01,1.579e+00,2.424e-01,1.927e-01,-3.157e-02,1.364e-01,3.185e-04
9.656e-02,4.962e-01,1.579e+00,2.437e-01,1.944e-01,-2.894e-02,1.364e-01,3.100e-04
9.655e-02,4.982e-01,1.579e+00,2.451e-01,1.964e-01,-2.634e-02,1.364e-01,3.015e-04
9.653e-02,5.001e-01,1.579e+00,2.465e-01,1.984e-01,-2.360e-02,1.364e-01,2.926e-04
9.651e-02,5.021e-01,1.579e+00,2.478e-01,2.004e-01,-2.066e-02,1.364e-01,2.831e-04
9.650e-02,5.041e-01,1.579e+00,2.492e-01,2.024e-01,-1.753e-02,1.364e-01,2.728e-04
9.648e-02,5.061e-01,1.578e+00,2.505e-01,2.043e-01,-1.422e-02,1.364e-01,2.620e-04
9.647e-02,5.081e-01,1.578e+00,2.519e-01,2.061e-01,-1.073e-02,1.364e-01,2.505e-04
9.645e-02,5.102e-01,1.578e+00,2.533e-01,2.286e-01,6.020e-02,6.273e-02,2.385e-04
9.644e-02,5.124e-01,1.578e+00,2.539e-01,2.258e-01,6.396e-02,6.273e-02,2.257e-04
9.642e-02,5.146e-01,1.579e+00,2.545e-01,2.257e-01,5.730e-02,8.082e-02,2.131e-04
9.640e-02,5.169e-01,1.579e+00,2.553e-01,2.236e-01,6.071e-02,8.082e-02,2.015e-04
9.638e-02,5.191e-01,1.580e+00,2.561e-01,2.215e-01,6.376e-02,8.082e-02,1.911e-04
9.636e-02,5.213e-01,1.580e+00,2.570e-01,2.195e-01,6.643e-02,8.082e-02,1.820e-04
9.634e-02,5.236e-01,1.581e+00,2.578e-01,2.175e-01,6.870e-02,8.082e-02,1.742e-04
9.632e-02,5.258e-01,1.582e+00,2.586e-01,2.156e-01,7.054e-02,8.082e-02,1.678e-04
9.629e-02,5.279e-01,1.583e+00,2.594e-01,2.138e-01,7.197e-02,8.082e-02,1.628e-04
9.626e-02,5.301e-01,1.583e+00,2.602e-01,2.120e-01,7.296e-02,8.082e-02,1.592e-04
9.624e-02,5.322e-01,1.584e+00,2.610e-01,2.103e-01,7.352e-02,8.082e-02,1.571e-04
9.621e-02,5.344e-01,1.585e+00,2.618e-01,2.086e-01,-1.951e-02,1.016e-01,1.564e-04
9.618e-02,5.365e-01,1.585e+00,2.628e-01,2.081e-01,-1.967e-02,1.016e-01,1.569e-04
9.615e-02,5.386e-01,1.585e+00,2.638e-01,2.077e-01,-1.986e-02,1.016e-01,1.574e-04
9.612e-02,5.407e-01,1.585e+00,2.649e-01,2.074e-01,-1.995e-02,1.016e-01,1.577e-04
9.609e-02,5.427e-01,1.585e+00,2.659e-01,2.070e-01,-1.989e-02,1.016e-01,1.574e-04
9.606e-02,5.448e-01,1.584e+00,2.669e-01,2.066e-01,-1.968e-02,1.016e-01,1.567e-04
9.603e-02,5.469e-01,1.584e+00,2.679e-01,2.063e-01,-1.932e-02,1.016e-01,1.554e-04
9.601e-02,5.490e-01,1.584e+00,2.689e-01,2.059e-01,-1.879e-02,1.016e-01,1.536e-04
9.598e-02,5.510e-01,1.584e+00,2.699e-01,2.056e-01,-1.810e-02,1.016e-01,1.512e-04
9.595e-02,5.531e-01,1.584e+00,2.709e-01,2.053e-01,-1.727e-02,1.016e-01,1.484e-04
9.593e-02,5.552e-01,1.584e+00,2.720e-01,-8.860e-02,-8.874e-02,1.465e-01,1.450e-04
9.591e-02,5.560e-01,1.583e+00,2.734e-01,-8.262e-02,-8.800e-02,1.465e-01,1.435e-04
9.592e-02,5.556e-01,1.582e+00,2.749e-01,-7.312e-02,-8.790e-02,1.465e-01,1.444e-04
9.593e-02,5.550e-01,1.581e+00,2.764e-01,-6.273e-02,-8.823e-02,1.465e-01,1.466e-04
9.593e-02,5.543e-01,1.581e+00,2.778e-01,-5.229e-02,-8.886e-02,1.465e-01,1.494e-04
9.594e-02,5.537e-01,1.580e+00,2.793e-01,2.575e-01,1.277e-01,7.278e-02,1.525e-04
9.593e-02,5.545e-01,1.580e+00,2.800e-01,2.595e-01,1.290e-01,7.278e-02,1.483e-04
9.591e-02,5.564e-01,1.580e+00,2.807e-01,2.577e-01,1.322e-01,7.278e-02,1.374e-04
9.589e-02,5.588e-01,1.581e+00,2.815e-01,2.548e-01,1.357e-01,7.278e-02,1.259e-04
9.587e-02,5.613e-01,1.582e+00,2.822e-01,2.516e-01,1.387e-01,7.278e-02,1.158e-04
9.584e-02,5.638e-01,1.583e+00,2.829e-01,2.484e-01,1.410e-01,7.278e-02,1.079e-04
9.581e-02,5.662e-01,1.584e+00,2.837e-01,2.421e-01,7.007e-02,6.273e-02,1.026e-04
9.577e-02,5.687e-01,1.585e+00,2.843e-01,2.384e-01,7.081e-02,6.273e-02,9.989e-05
9.574e-02,5.711e-01,1.586e+00,2.849e-01,2.347e-01,7.093e-02,6.273e-02,9.919e-05
9.570e-02,5.735e-01,1.586e+00,2.855e-01,2.312e-01,7.055e-02,6.273e-02,1.001e-04
9.566e-02,5.758e-01,1.587e+00,2.862e-01,2.218e-01,1.215e-01,1.177e-01,1.026e-04
9.562e-02,5.781e-01,1.588e+00,2.873e-01,2.217e-01,1.202e-01,1.177e-01,1.067e-04
9.558e-02,5.804e-01,1.589e+00,2.885e-01,2.218e-01,1.184e-01,1.177e-01,1.130e-04
9.554e-02,5.826e-01,1.590e+00,2.897e-01,2.219e-01,1.158e-01,1.177e-01,1.216e-04
9.550e-02,5.848e-01,1.592e+00,2.909e-01,2.219e-01,1.124e-01,1.177e-01,1.327e-04
9.545e-02,5.871e-01,1.593e+00,2.920e-01,2.220e-01,1.084e-01,1.177e-01,1.462e-04
9.540e-02,5.893e-01,1.594e+00,2.932e-01,2.221e-01,1.036e-01,1.177e-01,1.622e-04
9.535e-02,5.915e-01,1.595e+00,2.944e-01,2.222e-01,9.811e-02,1.177e-01,1.805e-04
9.529e-02,5.937e-01,1.596e+00,2.956e-01,2.223e-01,9.197e-02,1.177e-01,2.009e-04
9.523e-02,5.960e-01,1.597e+00,2.968e-01,2.075e-01,-7.964e-03,1.371e-01,2.235e-04
9.518e-02,5.981e-01,1.598e+00,2.981e-01,2.089e-01,-1.499e-02,1.371e-01,2.471e-04
9.512e-02,6.003e-01,1.598e+00,2.995e-01,2.104e-01,-2.196e-02,1.371e-01,2.705e-04
9.506e-02,6.024e-01,1.597e+00,3.009e-01,2.119e-01,-2.886e-02,1.371e-01,2.936e-04
9.501e-02,6.045e-01,1.597e+00,3.022e-01,2.134e-01,-3.564e-02,1.371e-01,3.163e-04
9.495e-02,6.066e-01,1.597e+00,3.036e-01,2.149e-01,-4.226e-02,1.371e-01,3.385e-04
9.490e-02,6.087e-01,1.597e+00,3.050e-01,2.163e-01,-4.867e-02,1.371e-01,3.600e-04
9.484e-02,6.109e-01,1.596e+00,3.063e-01,2.325e-01,7.269e-03,9.154e-02,3.807e-04
9.478e-02,6.131e-01,1.596e+00,3.073e-01,2.310e-01,1.115e-03,9.154e-02,4.011e-04
9.473e-02,6.154e-01,1.596e+00,3.082e-01,2.324e-01,-5.685e-02,9.623e-02,4.216e-04
9.467e-02,6.177e-01,1.596e+00,3.091e-01,2.309e-01,-6.298e-02,9.623e-02,4.420e-04
9.461e-02,6.201e-01,1.595e+00,3.101e-01,2.294e-01,-6.881e-02,9.623e-02,4.612e-04
9.456e-02,6.224e-01,1.594e+00,3.111e-01,2.280e-01,-7.417e-02,9.623e-02,4.790e-04
9.450e-02,6.247e-01,1.594e+00,3.120e-01,2.266e-01,-7.901e-02,9.623e-02,4.950e-04
9.445e-02,6.270e-01,1.593e+00,3.130e-01,2.253e-01,-8.328e-02,9.623e-02,5.090e-04
9.440e-02,6.292e-01,1.592e+00,3.140e-01,2.239e-01,-8.695e-02,9.623e-02,5.211e-04
9.435e-02,6.315e-01,1.591e+00,3.149e-01,2.227e-01,-8.999e-02,9.623e-02,5.311e-04
9.431e-02,6.337e-01,1.591e+00,3.159e-01,2.214e-01,-9.240e-02,9.623e-02,5.390e-04
9.426e-02,6.360e-01,1.590e+00,3.168e-01,2.172e-01,9.359e-03,9.355e-02,5.447e-04
9.422e-02,6.382e-01,1.589e+00,3.178e-01,2.160e-01,8.169e-03,9.355e-02,5.485e-04
9.418e-02,6.403e-01,1.589e+00,3.187e-01,2.147e-01,7.200e-03,9.355e-02,5.516e-04
9.414e-02,6.425e-01,1.589e+00,3.196e-01,2.136e-01,6.292e-03,9.355e-02,5.544e-04
9.411e-02,6.447e-01,1.589e+00,3.206e-01,2.124e-01,5.401e-03,9.355e-02,5.572e-04
9.407e-02,6.468e-01,1.589e+00,3.215e-01,2.113e-01,4.520e-03,9.355e-02,5.600e-04
9.403e-02,6.489e-01,1.589e+00,3.225e-01,2.103e-01,3.648e-03,9.355e-02,5.628e-04
9.399e-02,6.511e-01,1.589e+00,3.234e-01,2.092e-01,2.790e-03,9.355e-02,5.655e-04
9.395e-02,6.532e-01,1.589e+00,3.243e-01,2.082e-01,1.951e-03,9.355e-02,5.681e-04
9.391e-02,6.553e-01,1.589e+00,3.253e-01,2.073e-01,1.136e-03,9.355e-02,5.707e-04
9.387e-02,6.573e-01,1.589e+00,3.262e-01,9.068e-02,-7.211e-02,1.438e-01,5.731e-04
9.384e-02,6.589e-01,1.589e+00,3.276e-01,9.407e-02,-7.245e-02,1.438e-01,5.748e-04
9.382e-02,6.601e-01,1.588e+00,3.291e-01,9.885e-02,-7.242e-02,1.438e-01,5.754e-04
9.380e-02,6.611e-01,1.588e+00,3.305e-01,1.040e-01,-7.218e-02,1.438e-01,5.752e-04
9.379e-02,6.621e-01,1.587e+00,3.319e-01,2.277e-01,-7.173e-02,9.489e-02,5.743e-04
9.376e-02,6.637e-01,1.586e+00,3.329e-01,2.284e-01,-7.092e-02,9.489e-02,5.716e-04
9.373e-02,6.657e-01,1.586e+00,3.338e-01,2.276e-01,-6.942e-02,9.489e-02,5.666e-04
9.370e-02,6.679e-01,1.585e+00,3.348e-01,2.263e-01,-6.732e-02,9.489e-02,5.594e-04
9.367e-02,6.702e-01,1.584e+00,3.357e-01,2.249e-01,-6.467e-02,9.489e-02,5.504e-04
9.364e-02,6.725e-01,1.584e+00,3.367e-01,2.235e-01,-6.151e-02,9.489e-02,5.397e-04
9.361e-02,6.747e-01,1.583e+00,3.376e-01,2.221e-01,-5.787e-02,9.489e-02,5.275e-04
9.358e-02,6.770e-01,1.582e+00,3.386e-01,2.148e-01,1.867e-02,9.623e-02,5.137e-04
9.356e-02,6.792e-01,1.582e+00,3.396e-01,2.137e-01,2.305e-02,9.623e-02,4.989e-04
9.353e-02,6.813e-01,1.582e+00,3.405e-01,2.126e-01,2.745e-02,9.623e-02,4.841e-04
9.351e-02,6.835e-01,1.582e+00,3.415e-01,2.116e-01,3.176e-02,9.623e-02,4.696e-04
9.349e-02,6.856e-01,1.583e+00,3.424e-01,2.107e-01,3.593e-02,9.623e-02,4.556e-04
9.346e-02,6.877e-01,1.583e+00,3.434e-01,2.097e-01,3.993e-02,9.623e-02,4.421e-04
9.343e-02,6.898e-01,1.583e+00,3.444e-01,2.088e-01,4.374e-02,9.623e-02,4.293e-04
9.341e-02,6.919e-01,1.584e+00,3.453e-01,2.080e-01,4.733e-02,9.623e-02,4.172e-04
9.338e-02,6.940e-01,1.584e+00,3.463e-01,2.071e-01,5.067e-02,9.623e-02,4.059e-04
9.335e-02,6.961e-01,1.585e+00,3.472e-01,2.063e-01,5.375e-02,9.623e-02,3.955e-04
9.332e-02,6.982e-01,1.585e+00,3.482e-01,1.788e-01,9.964e-03,1.431e-01,3.861e-04
9.329e-02,7.001e-01,1.585e+00,3.496e-01,1.810e-01,1.250e-02,1.431e-01,3.779e-04
9.327e-02,7.020e-01,1.586e+00,3.511e-01,1.835e-01,1.481e-02,1.431e-01,3.706e-04
9.324e-02,7.038e-01,1.586e+00,3.525e-01,1.861e-01,1.704e-02,1.431e-01,3.635e-04
9.321e-02,7.057e-01,1.586e+00,3.539e-01,1.886e-01,1.923e-02,1.431e-01,3.566e-04
9.318e-02,7.076e-01,1.586e+00,3.554e-01,1.910e-01,2.136e-02,1.431e-01,3.498e-04
9.315e-02,7.094e-01,1.586e+00,3.568e-01,1.934e-01,2.344e-02,1.431e-01,3.431e-04
9.312e-02,7.114e-01,1.587e+00,3.582e-01,2.253e-01,2.027e-02,9.154e-02,3.366e-04
9.309e-02,7.134e-01,1.587e+00,3.591e-01,2.243e-01,2.223e-02,9.154e-02,3.300e-04
9.306e-02,7.156e-01,1.587e+00,3.601e-01,2.228e-01,2.419e-02,9.154e-02,3.233e-04
9.302e-02,7.179e-01,1.587e+00,3.610e-01,2.242e-01,6.748e-02,1.036e-01,3.168e-04
9.298e-02,7.201e-01,1.588e+00,3.620e-01,2.233e-01,6.924e-02,1.036e-01,3.109e-04
9.294e-02,7.223e-01,1.588e+00,3.630e-01,2.224e-01,7.069e-02,1.036e-01,3.059e-04
9.290e-02,7.246e-01,1.589e+00,3.641e-01,2.215e-01,7.174e-02,1.036e-01,3.023e-04
9.286e-02,7.268e-01,1.590e+00,3.651e-01,2.206e-01,7.238e-02,1.036e-01,3.001e-04
9.282e-02,7.290e-01,1.590e+00,3.662e-01,2.198e-01,7.258e-02,1.036e-01,2.993e-04
9.278e-02,7.312e-01,1.591e+00,3.672e-01,2.190e-01,7.235e-02,1.036e-01,2.999e-04
9.273e-02,7.334e-01,1.592e+00,3.682e-01,2.181e-01,7.168e-02,1.036e-01,3.020e-04
9.268e-02,7.356e-01,1.593e+00,3.693e-01,2.174e-01,7.058e-02,1.036e-01,3.056e-04
9.264e-02,7.378e-01,1.593e+00,3.703e-01,2.166e-01,1.260e-01,8.886e-02,3.105e-04
9.259e-02,7.400e-01,1.594e+00,3.712e-01,2.091e-01,6.185e-02,1.076e-01,3.171e-04
9.253e-02,7.421e-01,1.595e+00,3.723e-01,2.087e-01,5.931e-02,1.076e-01,3.255e-04
9.248e-02,7.443e-01,1.596e+00,3.733e-01,2.084e-01,5.637e-02,1.076e-01,3.353e-04
9.243e-02,7.463e-01,1.596e+00,3.744e-01,2.081e-01,5.307e-02,1.076e-01,3.462e-04
9.238e-02,7.484e-01,1.597e+00,3.755e-01,2.078e-01,4.946e-02,1.076e-01,3.582e-04
9.232e-02,7.505e-01,1.597e+00,3.766e-01,2.076e-01,4.555e-02,1.076e-01,3.712e-04
9.226e-02,7.526e-01,1.598e+00,3.776e-01,2.073e-01,4.136e-02,1.076e-01,3.851e-04
9.221e-02,7.547e-01,1.598e+00,3.787e-01,2.071e-01,3.693e-02,1.076e-01,3.998e-04
9.215e-02,7.568e-01,1.599e+00,3.798e-01,2.068e-01,3.228e-02,1.076e-01,4.153e-04
9.209e-02,7.588e-01,1.599e+00,3.809e-01,1.947e-01,8.436e-02,1.364e-01,4.314e-04
9.203e-02,7.609e-01,1.600e+00,3.822e-01,1.963e-01,7.950e-02,1.364e-01,4.478e-04
9.197e-02,7.628e-01,1.600e+00,3.836e-01,1.979e-01,7.439e-02,1.364e-01,4.651e-04
9.192e-02,7.648e-01,1.601e+00,3.850e-01,2.203e-01,3.264e-02,8.685e-02,4.838e-04
9.185e-02,7.669e-01,1.602e+00,3.858e-01,2.189e-01,2.631e-02,8.685e-02,5.046e-04
9.178e-02,7.691e-01,1.602e+00,3.867e-01,2.143e-01,-1.151e-01,8.082e-02,5.272e-04
9.172e-02,7.712e-01,1.602e+00,3.875e-01,2.123e-01,-1.220e-01,8.082e-02,5.500e-04
9.165e-02,7.734e-01,1.601e+00,3.883e-01,2.133e-01,6.154e-03,8.685e-02,5.709e-04
9.159e-02,7.755e-01,1.600e+00,3.892e-01,2.087e-01,5.580e-03,8.417e-02,5.898e-04
9.152e-02,7.776e-01,1.600e+00,3.900e-01,2.071e-01,1.203e-04,8.417e-02,6.077e-04
9.146e-02,7.797e-01,1.600e+00,3.909e-01,2.025e-01,-1.427e-05,1.076e-01,6.251e-04
9.140e-02,7.818e-01,1.600e+00,3.919e-01,2.023e-01,-5.118e-03,1.076e-01,6.421e-04
9.134e-02,7.838e-01,1.600e+00,3.930e-01,2.021e-01,-1.011e-02,1.076e-01,6.587e-04
9.128e-02,7.859e-01,1.600e+00,3.941e-01,2.020e-01,-1.502e-02,1.076e-01,6.750e-04
9.122e-02,7.879e-01,1.600e+00,3.952e-01,2.019e-01,-1.983e-02,1.076e-01,6.910e-04
9.116e-02,7.899e-01,1.600e+00,3.963e-01,2.017e-01,-2.451e-02,1.076e-01,7.066e-04
9.110e-02,7.919e-01,1.600e+00,3.973e-01,2.016e-01,-2.903e-02,1.076e-01,7.216e-04
9.105e-02,7.940e-01,1.599e+00,3.984e-01,2.015e-01,-3.338e-02,1.076e-01,7.361e-04
9.099e-02,7.960e-01,1.599e+00,3.995e-01,2.014e-01,-3.751e-02,1.076e-01,7.498e-04
9.093e-02,7.980e-01,1.599e+00,4.006e-01,2.013e-01,-4.140e-02,1.076e-01,7.628e-04
9.088e-02,8.000e-01,1.598e+00,4.016e-01,1.715e-01,-6.574e-02,1.431e-01,7.749e-04
9.082e-02,8.019e-01,1.598e+00,4.031e-01,1.737e-01,-6.874e-02,1.431e-01,7.853e-04
9.078e-02,8.037e-01,1.597e+00,4.045e-01,1.763e-01,-7.119e-02,1.431e-01,7.939e-04
9.073e-02,8.055e-01,1.597e+00,4.059e-01,1.789e-01,-7.325e-02,1.431e-01,8.012e-04
9.069e-02,8.072e-01,1.596e+00,4.074e-01,1.814e-01,-7.492e-02,1.431e-01,8.072e-04
9.064e-02,8.090e-01,1.595e+00,4.088e-01,1.839e-01,-7.620e-02,1.431e-01,8.118e-04
9.060e-02,8.109e-01,1.594e+00,4.102e-01,2.219e-01,-3.050e-02,9.020e-02,8.151e-04
9.055e-02,8.129e-01,1.594e+00,4.111e-01,2.120e-01,-7.256e-02,7.948e-02,8.172e-04
9.050e-02,8.150e-01,1.593e+00,4.119e-01,2.100e-01,-7.293e-02,7.948e-02,8.181e-04
9.046e-02,8.171e-01,1.593e+00,4.127e-01,2.080e-01,-7.286e-02,7.948e-02,8.175e-04
9.041e-02,8.192e-01,1.592e+00,4.135e-01,2.061e-01,-7.230e-02,7.948e-02,8.153e-04
9.037e-02,8.213e-01,1.591e+00,4.143e-01,2.012e-01,-1.127e-01,9.690e-02,8.115e-04
9.033e-02,8.233e-01,1.590e+00,4.153e-01,2.004e-01,-1.111e-01,9.690e-02,8.060e-04
9.029e-02,8.253e-01,1.589e+00,4.162e-01,1.997e-01,-1.088e-01,9.690e-02,7.984e-04
9.025e-02,8.274e-01,1.588e+00,4.172e-01,1.989e-01,-1.059e-01,9.690e-02,7.886e-04
9.022e-02,8.294e-01,1.587e+00,4.182e-01,1.982e-01,-1.023e-01,9.690e-02,7.765e-04
9.019e-02,8.314e-01,1.586e+00,4.191e-01,1.976e-01,-9.806e-02,9.690e-02,7.622e-04
9.016e-02,8.333e-01,1.585e+00,4.201e-01,1.969e-01,-9.316e-02,9.690e-02,7.457e-04
9.013e-02,8.353e-01,1.584e+00,4.211e-01,1.963e-01,-8.764e-02,9.690e-02,7.272e-04
9.011e-02,8.373e-01,1.583e+00,4.221e-01,1.957e-01,-8.154e-02,9.690e-02,7.067e-04
9.008e-02,8.393e-01,1.582e+00,4.230e-01,1.951e-01,-7.489e-02,9.690e-02,6.844e-04
9.006e-02,8.412e-01,1.581e+00,4.240e-01,2.064e-01,-2.632e-02,1.224e-01,6.604e-04
9.004e-02,8.432e-01,1.581e+00,4.252e-01,2.070e-01,-1.845e-02,1.224e-01,6.343e-04
9.002e-02,8.453e-01,1.580e+00,4.264e-01,2.076e-01,-1.010e-02,1.224e-01,6.065e-04
9.000e-02,8.474e-01,1.580e+00,4.277e-01,2.080e-01,-1.477e-03,1.224e-01,5.779e-04
8.998e-02,8.494e-01,1.580e+00,4.289e-01,2.085e-01,7.313e-03,1.224e-01,5.487e-04
8.996e-02,8.515e-01,1.580e+00,4.301e-01,2.089e-01,1.620e-02,1.224e-01,5.191e-04
8.994e-02,8.536e-01,1.580e+00,4.313e-01,2.093e-01,2.512e-02,1.224e-01,4.894e-04
8.992e-02,8.557e-01,1.580e+00,4.326e-01,2.097e-01,3.402e-02,1.224e-01,4.598e-04
8.990e-02,8.578e-01,1.581e+00,4.338e-01,2.100e-01,4.284e-02,1.224e-01,4.305e-04
8.988e-02,8.599e-01,1.581e+00,4.350e-01,2.104e-01,5.152e-02,1.224e-01,4.016e-04
8.986e-02,8.620e-01,1.581e+00,4.362e-01,-2.652e-02,-3.832e-02,1.465e-01,3.734e-04
8.985e-02,8.631e-01,1.582e+00,4.377e-01,2.094e-01,7.501e-02,1.130e-01,3.587e-04
8.984e-02,8.643e-01,1.582e+00,4.388e-01,2.121e-01,7.961e-02,1.130e-01,3.439e-04
8.982e-02,8.661e-01,1.582e+00,4.400e-01,2.128e-01,8.656e-02,1.130e-01,3.208e-04
8.979e-02,8.681e-01,1.583e+00,4.411e-01,2.128e-01,9.390e-02,1.130e-01,2.963e-04
8.976e-02,8.702e-01,1.584e+00,4.422e-01,2.126e-01,1.010e-01,1.130e-01,2.726e-04
8.974e-02,8.724e-01,1.585e+00,4.433e-01,2.124e-01,1.076e-01,1.130e-01,2.505e-04
8.970e-02,8.745e-01,1.586e+00,4.445e-01,2.121e-01,1.137e-01,1.130e-01,2.302e-04
8.967e-02,8.766e-01,1.587e+00,4.456e-01,2.118e-01,1.191e-01,1.130e-01,2.121e-04
8.963e-02,8.788e-01,1.588e+00,4.467e-01,2.116e-01,1.239e-01,1.130e-01,1.962e-04
8.960e-02,8.809e-01,1.590e+00,4.479e-01,2.113e-01,1.279e-01,1.130e-01,1.827e-04
8.955e-02,8.830e-01,1.591e+00,4.490e-01,1.992e-01,1.467e-01,1.384e-01,1.716e-04
8.951e-02,8.851e-01,1.592e+00,4.504e-01,2.005e-01,1.493e-01,1.384e-01,1.633e-04
8.947e-02,8.871e-01,1.594e+00,4.518e-01,2.197e-01,1.251e-01,1.297e-01,1.580e-04
8.942e-02,8.892e-01,1.595e+00,4.531e-01,2.204e-01,1.259e-01,1.297e-01,1.553e-04
8.936e-02,8.914e-01,1.596e+00,4.544e-01,2.209e-01,1.260e-01,1.297e-01,1.552e-04
8.931e-02,8.936e-01,1.598e+00,4.556e-01,2.212e-01,1.252e-01,1.297e-01,1.579e-04
8.925e-02,8.958e-01,1.599e+00,4.569e-01,2.216e-01,1.236e-01,1.297e-01,1.631e-04
8.918e-02,8.980e-01,1.600e+00,4.582e-01,2.219e-01,1.213e-01,1.297e-01,1.710e-04
8.912e-02,9.002e-01,1.601e+00,4.595e-01,2.222e-01,1.181e-01,1.297e-01,1.816e-04
8.905e-02,9.024e-01,1.603e+00,4.608e-01,1.781e-01,-6.177e-02,1.438e-01,1.947e-04
8.898e-02,9.045e-01,1.603e+00,4.623e-01,1.797e-01,-6.582e-02,1.438e-01,2.084e-04
8.892e-02,9.063e-01,1.603e+00,4.637e-01,2.173e-01,2.886e-02,9.288e-02,2.209e-04
8.886e-02,9.083e-01,1.602e+00,4.646e-01,2.164e-01,2.510e-02,9.288e-02,2.333e-04
8.879e-02,9.104e-01,1.603e+00,4.656e-01,2.150e-01,2.109e-02,9.288e-02,2.464e-04
8.872e-02,9.126e-01,1.603e+00,4.665e-01,2.136e-01,1.694e-02,9.288e-02,2.600e-04
8.865e-02,9.147e-01,1.603e+00,4.674e-01,2.121e-01,1.272e-02,9.288e-02,2.739e-04
8.858e-02,9.169e-01,1.603e+00,4.684e-01,2.107e-01,8.446e-03,9.288e-02,2.879e-04
8.852e-02,9.190e-01,1.603e+00,4.693e-01,2.093e-01,4.159e-03,9.288e-02,3.019e-04
8.845e-02,9.211e-01,1.603e+00,4.702e-01,2.079e-01,-1.155e-04,9.288e-02,3.159e-04
8.838e-02,9.232e-01,1.603e+00,4.711e-01,2.155e-01,-8.716e-02,1.291e-01,3.298e-04
8.831e-02,9.253e-01,1.603e+00,4.724e-01,2.160e-01,-9.122e-02,1.291e-01,3.434e-04
8.824e-02,9.275e-01,1.602e+00,4.737e-01,2.164e-01,-9.492e-02,1.291e-01,3.559e-04
8.817e-02,9.296e-01,1.601e+00,4.750e-01,2.139e-01,1.579e-02,1.257e-01,3.664e-04
8.811e-02,9.318e-01,1.601e+00,4.763e-01,2.141e-01,1.318e-02,1.257e-01,3.752e-04
8.804e-02,9.339e-01,1.601e+00,4.775e-01,2.144e-01,1.076e-02,1.257e-01,3.833e-04
8.798e-02,9.361e-01,1.601e+00,4.788e-01,2.146e-01,8.370e-03,1.257e-01,3.913e-04
8.791e-02,9.382e-01,1.601e+00,4.800e-01,2.149e-01,5.978e-03,1.257e-01,3.993e-04
8.785e-02,9.404e-01,1.601e+00,4.813e-01,2.151e-01,3.580e-03,1.257e-01,4.073e-04
8.778e-02,9.425e-01,1.601e+00,4.826e-01,2.153e-01,1.187e-03,1.257e-01,4.153e-04
8.772e-02,9.447e-01,1.601e+00,4.838e-01,1.888e-01,-2.706e-02,1.438e-01,4.232e-04
8.766e-02,9.467e-01,1.601e+00,4.853e-01,1.903e-01,-2.919e-02,1.438e-01,4.306e-04
8.760e-02,9.487e-01,1.601e+00,4.867e-01,1.921e-01,-3.105e-02,1.438e-01,4.371e-04
8.754e-02,9.506e-01,1.601e+00,4.881e-01,1.939e-01,-3.270e-02,1.438e-01,4.429e-04
8.748e-02,9.526e-01,1.600e+00,4.896e-01,2.195e-01,2.076e-03,9.757e-02,4.479e-04
8.742e-02,9.546e-01,1.600e+00,4.905e-01,2.185e-01,6.195e-04,9.757e-02,4.527e-04
8.736e-02,9.568e-01,1.600e+00,4.915e-01,2.231e-01,5.094e-02,7.546e-02,4.572e-04
8.729e-02,9.590e-01,1.600e+00,4.923e-01,2.205e-01,4.943e-02,7.546e-02,4.618e-04
8.723e-02,9.612e-01,1.601e+00,4.930e-01,2.179e-01,4.773e-02,7.546e-02,4.670e-04
8.716e-02,9.634e-01,1.601e+00,4.938e-01,2.123e-01,1.475e-02,1.277e-01,4.730e-04
8.710e-02,9.655e-01,1.602e+00,4.951e-01,2.125e-01,1.278e-02,1.277e-01,4.796e-04
8.703e-02,9.677e-01,1.602e+00,4.963e-01,2.129e-01,1.072e-02,1.277e-01,4.865e-04
8.696e-02,9.698e-01,1.602e+00,4.976e-01,2.132e-01,8.616e-03,1.277e-01,4.936e-04
8.690e-02,9.719e-01,1.602e+00,4.989e-01,2.105e-01,-1.798e-01,1.284e-01,5.007e-04
8.683e-02,9.741e-01,1.601e+00,5.002e-01,2.139e-01,4.533e-03,1.277e-01,5.073e-04
8.677e-02,9.762e-01,1.601e+00,5.015e-01,2.142e-01,3.192e-03,1.277e-01,5.118e-04
8.670e-02,9.783e-01,1.600e+00,5.027e-01,2.145e-01,2.144e-03,1.277e-01,5.153e-04
8.664e-02,9.805e-01,1.600e+00,5.040e-01,2.148e-01,1.205e-03,1.277e-01,5.185e-04
8.658e-02,9.826e-01,1.600e+00,5.053e-01,2.150e-01,3.250e-04,1.277e-01,5.215e-04
8.651e-02,9.848e-01,1.600e+00,5.066e-01,2.094e-01,9.844e-03,1.391e-01,5.243e-04
8.645e-02,9.869e-01,1.600e+00,5.079e-01,2.103e-01,9.097e-03,1.391e-01,5.269e-04
8.639e-02,9.890e-01,1.600e+00,5.093e-01,2.112e-01,8.368e-03,1.391e-01,5.295e-04
8.632e-02,9.912e-01,1.601e+00,5.107e-01,1.914e-01,-2.859e-02,1.431e-01,5.321e-04
8.626e-02,9.932e-01,1.600e+00,5.122e-01,1.928e-01,-2.924e-02,1.431e-01,5.345e-04
8.621e-02,9.951e-01,1.600e+00,5.136e-01,1.944e-01,-2.972e-02,1.431e-01,5.364e-04
8.615e-02,9.971e-01,1.600e+00,5.150e-01,1.960e-01,-3.000e-02,1.431e-01,5.375e-04
8.609e-02,9.991e-01,1.600e+00,5.165e-01,2.243e-01,-2.490e-02,9.556e-02,5.380e-04
8.603e-02,1.001e+00,1.599e+00,5.174e-01,2.231e-01,-2.488e-02,9.556e-02,5.378e-04
8.597e-02,1.003e+00,1.599e+00,5.184e-01,2.215e-01,-2.465e-02,9.556e-02,5.368e-04
8.591e-02,1.006e+00,1.599e+00,5.193e-01,2.168e-01,-8.672e-03,1.056e-01,5.350e-04
8.585e-02,1.008e+00,1.599e+00,5.204e-01,2.157e-01,-7.991e-03,1.056e-01,5.325e-04
8.578e-02,1.010e+00,1.599e+00,5.214e-01,2.147e-01,-7.168e-03,1.056e-01,5.296e-04
8.572e-02,1.012e+00,1.599e+00,5.225e-01,2.137e-01,-6.232e-03,1.056e-01,5.263e-04
8.566e-02,1.014e+00,1.598e+00,5.235e-01,2.127e-01,-5.195e-03,1.056e-01,5.226e-04
8.561e-02,1.016e+00,1.598e+00,5.246e-01,2.118e-01,-4.067e-03,1.056e-01,5.187e-04
8.555e-02,1.019e+00,1.598e+00,5.257e-01,2.109e-01,-2.855e-03,1.056e-01,5.145e-04
8.549e-02,1.021e+00,1.598e+00,5.267e-01,2.100e-01,-1.566e-03,1.056e-01,5.100e-04
8.543e-02,1.023e+00,1.598e+00,5.278e-01,2.091e-01,-2.104e-04,1.056e-01,5.053e-04
8.537e-02,1.025e+00,1.598e+00,5.288e-01,1.905e-01,8.919e-02,1.438e-01,5.004e-04
8.532e-02,1.027e+00,1.599e+00,5.303e-01,1.919e-01,9.065e-02,1.438e-01,4.958e-04
8.526e-02,1.029e+00,1.599e+00,5.317e-01,2.142e-01,7.625e-02,1.358e-01,4.923e-04
8.520e-02,1.031e+00,1.600e+00,5.331e-01,2.152e-01,7.694e-02,1.358e-01,4.902e-04
8.514e-02,1.033e+00,1.601e+00,5.344e-01,2.158e-01,7.719e-02,1.358e-01,4.895e-04
8.507e-02,1.035e+00,1.602e+00,5.358e-01,2.164e-01,7.700e-02,1.358e-01,4.902e-04
8.501e-02,1.037e+00,1.603e+00,5.371e-01,1.843e-01,-1.462e-01,1.431e-01,4.925e-04
8.494e-02,1.039e+00,1.602e+00,5.386e-01,1.856e-01,-1.470e-01,1.431e-01,4.953e-04
8.488e-02,1.041e+00,1.601e+00,5.400e-01,2.198e-01,7.530e-02,1.358e-01,4.965e-04
8.482e-02,1.043e+00,1.601e+00,5.414e-01,2.208e-01,7.558e-02,1.358e-01,4.957e-04
8.476e-02,1.045e+00,1.601e+00,5.427e-01,2.154e-01,9.657e-02,1.063e-01,4.948e-04
8.469e-02,1.048e+00,1.602e+00,5.438e-01,2.173e-01,-4.846e-02,1.237e-01,4.950e-04
8.462e-02,1.050e+00,1.602e+00,5.450e-01,2.171e-01,-4.888e-02,1.237e-01,4.964e-04
8.455e-02,1.052e+00,1.602e+00,5.462e-01,2.169e-01,-4.922e-02,1.237e-01,4.975e-04
8.449e-02,1.054e+00,1.602e+00,5.475e-01,2.138e-01,9.564e-02,1.063e-01,4.976e-04
8.442e-02,1.056e+00,1.602e+00,5.485e-01,2.127e-01,9.575e-02,1.063e-01,4.971e-04
8.435e-02,1.058e+00,1.602e+00,5.496e-01,2.147e-01,-4.931e-02,1.237e-01,4.973e-04
8.428e-02,1.061e+00,1.603e+00,5.508e-01,2.146e-01,-4.973e-02,1.237e-01,4.987e-04
8.422e-02,1.063e+00,1.602e+00,5.521e-01,2.174e-01,-5.525e-02,1.076e-01,4.998e-04
8.415e-02,1.065e+00,1.602e+00,5.532e-01,2.164e-01,-5.534e-02,1.076e-01,4.999e-04
8.408e-02,1.067e+00,1.601e+00,5.542e-01,2.124e-01,1.416e-01,1.203e-01,4.988e-04
8.401e-02,1.069e+00,1.602e+00,5.554e-01,2.121e-01,1.422e-01,1.203e-01,4.969e-04
8.395e-02,1.071e+00,1.603e+00,5.566e-01,2.148e-01,-4.406e-02,1.036e-01,4.965e-04
8.388e-02,1.073e+00,1.603e+00,5.577e-01,2.137e-01,-4.456e-02,1.036e-01,4.979e-04
8.381e-02,1.076e+00,1.603e+00,5.587e-01,2.125e-01,-4.509e-02,1.036e-01,4.994e-04
8.374e-02,1.078e+00,1.603e+00,5.598e-01,2.113e-01,-4.538e-02,1.036e-01,5.002e-04
8.367e-02,1.080e+00,1.602e+00,5.608e-01,2.102e-01,-4.537e-02,1.036e-01,4.998e-04
8.360e-02,1.082e+00,1.602e+00,5.618e-01,2.091e-01,-4.501e-02,1.036e-01,4.984e-04
8.354e-02,1.084e+00,1.602e+00,5.629e-01,2.051e-01,1.420e-01,1.203e-01,4.959e-04
8.348e-02,1.086e+00,1.602e+00,5.641e-01,2.079e-01,-4.342e-02,1.036e-01,4.928e-04
8.341e-02,1.088e+00,1.602e+00,5.651e-01,1.684e-01,-1.826e-01,1.445e-01,4.906e-04
8.335e-02,1.090e+00,1.601e+00,5.665e-01,1.611e-01,-1.609e-02,1.425e-01,4.880e-04
8.330e-02,1.092e+00,1.601e+00,5.680e-01,2.017e-01,6.292e-02,1.076e-01,4.839e-04
8.324e-02,1.094e+00,1.601e+00,5.690e-01,2.016e-01,6.450e-02,1.076e-01,4.786e-04
8.319e-02,1.096e+00,1.601e+00,5.701e-01,2.012e-01,6.607e-02,1.076e-01,4.733e-04
8.312e-02,1.098e+00,1.602e+00,5.712e-01,2.036e-01,5.187e-02,1.056e-01,4.687e-04
8.306e-02,1.100e+00,1.602e+00,5.723e-01,2.029e-01,6.311e-03,1.023e-01,4.651e-04
8.300e-02,1.102e+00,1.603e+00,5.733e-01,2.019e-01,7.074e-03,1.023e-01,4.624e-04
8.293e-02,1.104e+00,1.603e+00,5.743e-01,2.010e-01,7.747e-03,1.023e-01,4.599e-04
8.287e-02,1.106e+00,1.603e+00,5.753e-01,2.001e-01,8.398e-03,1.023e-01,4.575e-04
8.280e-02,1.108e+00,1.603e+00,5.763e-01,1.962e-01,1.939e-02,1.056e-01,4.551e-04
8.274e-02,1.110e+00,1.603e+00,5.774e-01,1.955e-01,2.004e-02,1.056e-01,4.527e-04
8.268e-02,1.112e+00,1.603e+00,5.785e-01,1.949e-01,2.064e-02,1.056e-01,4.506e-04
8.261e-02,1.114e+00,1.603e+00,5.795e-01,1.943e-01,2.117e-02,1.056e-01,4.486e-04
8.255e-02,1.116e+00,1.604e+00,5.806e-01,1.938e-01,2.163e-02,1.056e-01,4.469e-04
8.248e-02,1.118e+00,1.604e+00,5.816e-01,1.932e-01,2.202e-02,1.056e-01,4.455e-04
8.242e-02,1.120e+00,1.604e+00,5.827e-01,1.927e-01,2.234e-02,1.056e-01,4.443e-04
8.236e-02,1.121e+00,1.604e+00,5.837e-01,1.922e-01,2.257e-02,1.056e-01,4.433e-04
8.229e-02,1.123e+00,1.604e+00,5.848e-01,1.917e-01,2.273e-02,1.056e-01,4.426e-04
8.223e-02,1.125e+00,1.605e+00,5.858e-01,1.912e-01,2.280e-02,1.056e-01,4.422e-04
8.216e-02,1.127e+00,1.605e+00,5.869e-01,8.691e-02,-1.687e-01,1.438e-01,4.421e-04
8.211e-02,1.129e+00,1.604e+00,5.883e-01,1.638e-01,-1.270e-01,1.438e-01,4.419e-04
8.206e-02,1.130e+00,1.603e+00,5.898e-01,1.668e-01,-1.262e-01,1.438e-01,4.401e-04
8.202e-02,1.132e+00,1.602e+00,5.912e-01,1.693e-01,-1.249e-01,1.438e-01,4.361e-04
8.196e-02,1.133e+00,1.601e+00,5.927e-01,1.893e-01,1.205e-01,1.438e-01,4.297e-04
8.191e-02,1.135e+00,1.600e+00,5.941e-01,2.089e-01,4.552e-02,1.076e-01,4.212e-04
8.185e-02,1.137e+00,1.601e+00,5.952e-01,2.084e-01,4.819e-02,1.076e-01,4.122e-04
8.179e-02,1.139e+00,1.601e+00,5.962e-01,2.076e-01,5.075e-02,1.076e-01,4.034e-04
8.173e-02,1.141e+00,1.602e+00,5.973e-01,2.068e-01,5.309e-02,1.076e-01,3.954e-04
8.166e-02,1.143e+00,1.602e+00,5.984e-01,2.118e-01,-5.868e-02,1.056e-01,3.882e-04
8.160e-02,1.145e+00,1.602e+00,5.995e-01,2.107e-01,-5.674e-02,1.056e-01,3.815e-04
8.153e-02,1.147e+00,1.602e+00,6.005e-01,2.096e-01,-5.460e-02,1.056e-01,3.740e-04
8.147e-02,1.150e+00,1.602e+00,6.016e-01,1.878e-01,1.290e-01,1.445e-01,3.655e-04
8.140e-02,1.152e+00,1.602e+00,6.030e-01,1.889e-01,1.318e-01,1.445e-01,3.566e-04
8.134e-02,1.153e+00,1.603e+00,6.045e-01,1.903e-01,-8.847e-02,1.438e-01,3.492e-04
8.128e-02,1.155e+00,1.603e+00,6.059e-01,1.916e-01,-8.659e-02,1.438e-01,3.433e-04
8.122e-02,1.157e+00,1.603e+00,6.073e-01,1.930e-01,-8.455e-02,1.438e-01,3.368e-04
8.116e-02,1.159e+00,1.602e+00,6.088e-01,1.943e-01,1.405e-01,1.445e-01,3.288e-04
8.110e-02,1.161e+00,1.602e+00,6.102e-01,1.956e-01,-7.925e-02,1.438e-01,3.197e-04
8.104e-02,1.163e+00,1.602e+00,6.116e-01,1.760e-01,-8.692e-02,1.438e-01,3.110e-04
8.098e-02,1.165e+00,1.601e+00,6.131e-01,1.893e-01,7.633e-02,1.431e-01,3.020e-04
8.092e-02,1.167e+00,1.601e+00,6.145e-01,1.908e-01,7.940e-02,1.431e-01,2.920e-04
8.087e-02,1.169e+00,1.602e+00,6.160e-01,1.921e-01,8.241e-02,1.431e-01,2.822e-04
8.081e-02,1.171e+00,1.603e+00,6.174e-01,1.934e-01,4.891e-02,1.431e-01,2.734e-04
8.074e-02,1.173e+00,1.603e+00,6.188e-01,1.946e-01,5.129e-02,1.431e-01,2.657e-04
8.068e-02,1.175e+00,1.604e+00,6.202e-01,2.166e-01,2.750e-02,1.291e-01,2.590e-04
8.061e-02,1.177e+00,1.604e+00,6.215e-01,2.167e-01,2.939e-02,1.291e-01,2.527e-04
8.054e-02,1.179e+00,1.605e+00,6.228e-01,2.166e-01,3.118e-02,1.291e-01,2.467e-04
8.047e-02,1.181e+00,1.605e+00,6.241e-01,2.164e-01,3.285e-02,1.291e-01,2.411e-04
8.039e-02,1.183e+00,1.605e+00,6.254e-01,2.162e-01,3.439e-02,1.291e-01,2.359e-04
8.032e-02,1.185e+00,1.606e+00,6.267e-01,2.160e-01,3.577e-02,1.291e-01,2.312e-04
8.024e-02,1.187e+00,1.606e+00,6.280e-01,2.158e-01,3.701e-02,1.291e-01,2.271e-04
8.017e-02,1.190e+00,1.606e+00,6.293e-01,2.215e-01,4.325e-02,1.344e-01,2.235e-04
8.009e-02,1.192e+00,1.607e+00,6.306e-01,2.214e-01,4.416e-02,1.344e-01,2.204e-04
8.001e-02,1.194e+00,1.607e+00,6.320e-01,2.183e-01,2.934e-02,1.257e-01,2.180e-04
7.993e-02,1.196e+00,1.607e+00,6.332e-01,2.178e-01,2.983e-02,1.257e-01,2.163e-04
7.985e-02,1.198e+00,1.608e+00,6.345e-01,2.173e-01,3.015e-02,1.257e-01,2.151e-04
7.977e-02,1.201e+00,1.608e+00,6.357e-01,2.168e-01,3.034e-02,1.257e-01,2.143e-04
7.969e-02,1.203e+00,1.608e+00,6.370e-01,2.164e-01,3.040e-02,1.257e-01,2.140e-04
7.960e-02,1.205e+00,1.609e+00,6.383e-01,2.159e-01,3.033e-02,1.257e-01,2.141e-04
7.952e-02,1.207e+00,1.609e+00,6.395e-01,2.154e-01,3.013e-02,1.257e-01,2.147e-04
7.944e-02,1.209e+00,1.609e+00,6.408e-01,2.150e-01,2.980e-02,1.257e-01,2.157e-04
7.935e-02,1.211e+00,1.610e+00,6.420e-01,1.938e-01,7.592e-02,1.431e-01,2.171e-04
7.927e-02,1.213e+00,1.610e+00,6.435e-01,1.945e-01,7.539e-02,1.431e-01,2.190e-04
7.920e-02,1.215e+00,1.611e+00,6.449e-01,1.954e-01,7.460e-02,1.431e-01,2.218e-04
7.912e-02,1.217e+00,1.611e+00,6.463e-01,1.964e-01,7.345e-02,1.431e-01,2.258e-04
7.904e-02,1.219e+00,1.612e+00,6.477e-01,2.181e-01,-1.605e-02,1.237e-01,2.311e-04
7.895e-02,1.221e+00,1.613e+00,6.490e-01,2.238e-01,6.994e-02,1.083e-01,2.377e-04
7.886e-02,1.224e+00,1.613e+00,6.501e-01,2.224e-01,6.767e-02,1.083e-01,2.450e-04
7.876e-02,1.226e+00,1.614e+00,6.511e-01,2.209e-01,6.508e-02,1.083e-01,2.533e-04
7.867e-02,1.228e+00,1.614e+00,6.522e-01,2.194e-01,6.214e-02,1.083e-01,2.627e-04
7.857e-02,1.230e+00,1.615e+00,6.533e-01,2.032e-01,8.473e-02,1.445e-01,2.733e-04
7.848e-02,1.232e+00,1.616e+00,6.548e-01,2.036e-01,8.134e-02,1.445e-01,2.847e-04
7.838e-02,1.234e+00,1.616e+00,6.562e-01,2.043e-01,7.766e-02,1.445e-01,2.971e-04
7.829e-02,1.236e+00,1.617e+00,6.576e-01,2.050e-01,7.357e-02,1.445e-01,3.109e-04
7.819e-02,1.238e+00,1.618e+00,6.591e-01,2.057e-01,6.907e-02,1.445e-01,3.260e-04
7.810e-02,1.241e+00,1.619e+00,6.605e-01,2.064e-01,6.416e-02,1.445e-01,3.426e-04
7.800e-02,1.243e+00,1.619e+00,6.620e-01,2.070e-01,5.885e-02,1.445e-01,3.604e-04
7.789e-02,1.245e+00,1.620e+00,6.634e-01,2.136e-01,5.836e-02,1.224e-01,3.794e-04
7.779e-02,1.247e+00,1.621e+00,6.647e-01,2.131e-01,5.221e-02,1.224e-01,3.998e-04
7.768e-02,1.249e+00,1.621e+00,6.659e-01,2.125e-01,4.567e-02,1.224e-01,4.214e-04
7.758e-02,1.251e+00,1.622e+00,6.671e-01,1.911e-01,-1.291e-02,1.445e-01,4.440e-04
7.747e-02,1.253e+00,1.622e+00,6.685e-01,1.918e-01,-1.953e-02,1.445e-01,4.662e-04
7.737e-02,1.255e+00,1.622e+00,6.700e-01,1.927e-01,-2.584e-02,1.445e-01,4.874e-04
7.727e-02,1.257e+00,1.622e+00,6.714e-01,1.937e-01,-3.196e-02,1.445e-01,5.080e-04
7.718e-02,1.259e+00,1.621e+00,6.729e-01,2.154e-01,1.904e-02,1.023e-01,5.280e-04
7.707e-02,1.261e+00,1.621e+00,6.739e-01,2.141e-01,1.287e-02,1.023e-01,5.483e-04
7.697e-02,1.263e+00,1.621e+00,6.749e-01,2.126e-01,6.473e-03,1.023e-01,5.692e-04
7.686e-02,1.265e+00,1.621e+00,6.759e-01,2.110e-01,7.767e-02,1.063e-01,5.903e-04
7.675e-02,1.267e+00,1.622e+00,6.770e-01,2.096e-01,7.122e-02,1.063e-01,6.114e-04
7.664e-02,1.269e+00,1.622e+00,6.781e-01,2.082e-01,6.454e-02,1.063e-01,6.333e-04
7.653e-02,1.272e+00,1.623e+00,6.791e-01,2.039e-01,-2.007e-02,1.344e-01,6.562e-04
7.642e-02,1.274e+00,1.623e+00,6.805e-01,2.040e-01,-2.712e-02,1.344e-01,6.797e-04
7.632e-02,1.276e+00,1.623e+00,6.818e-01,2.041e-01,-3.407e-02,1.344e-01,7.029e-04
7.621e-02,1.278e+00,1.623e+00,6.832e-01,2.042e-01,-4.083e-02,1.344e-01,7.254e-04
7.610e-02,1.280e+00,1.623e+00,6.845e-01,2.043e-01,-4.733e-02,1.344e-01,7.471e-04
7.600e-02,1.282e+00,1.622e+00,6.859e-01,2.044e-01,-5.354e-02,1.344e-01,7.678e-04
7.589e-02,1.284e+00,1.622e+00,6.872e-01,2.045e-01,-5.940e-02,1.344e-01,7.873e-04
7.579e-02,1.286e+00,1.621e+00,6.885e-01,2.105e-01,-1.115e-01,1.431e-01,8.056e-04
7.568e-02,1.288e+00,1.621e+00,6.900e-01,2.109e-01,-1.165e-01,1.431e-01,8.225e-04
7.558e-02,1.290e+00,1.619e+00,6.914e-01,2.112e-01,-1.210e-01,1.431e-01,8.374e-04
7.548e-02,1.292e+00,1.618e+00,6.928e-01,2.026e-01,-1.195e-01,1.445e-01,8.498e-04
7.538e-02,1.294e+00,1.617e+00,6.943e-01,2.030e-01,-1.223e-01,1.445e-01,8.593e-04
7.529e-02,1.296e+00,1.616e+00,6.957e-01,2.036e-01,-1.243e-01,1.445e-01,8.660e-04
7.520e-02,1.298e+00,1.615e+00,6.972e-01,2.041e-01,-1.254e-01,1.445e-01,8.699e-04
7.511e-02,1.300e+00,1.613e+00,6.986e-01,2.046e-01,-1.257e-01,1.445e-01,8.710e-04
7.502e-02,1.302e+00,1.612e+00,7.001e-01,2.169e-01,-1.148e-01,1.190e-01,8.693e-04
7.493e-02,1.304e+00,1.611e+00,7.012e-01,2.161e-01,-1.135e-01,1.190e-01,8.647e-04
7.485e-02,1.307e+00,1.610e+00,7.024e-01,2.151e-01,-1.113e-01,1.190e-01,8.572e-04
7.477e-02,1.309e+00,1.609e+00,7.036e-01,2.141e-01,-1.083e-01,1.190e-01,8.469e-04
7.469e-02,1.311e+00,1.608e+00,7.048e-01,2.042e-01,-6.832e-02,1.197e-01,8.339e-04
7.461e-02,1.313e+00,1.607e+00,7.060e-01,2.004e-01,-9.490e-02,1.438e-01,8.188e-04
7.454e-02,1.315e+00,1.606e+00,7.075e-01,2.008e-01,-8.984e-02,1.438e-01,8.020e-04
7.447e-02,1.317e+00,1.605e+00,7.089e-01,2.013e-01,-8.422e-02,1.438e-01,7.834e-04
7.440e-02,1.319e+00,1.604e+00,7.103e-01,2.018e-01,-7.800e-02,1.438e-01,7.628e-04
7.433e-02,1.321e+00,1.603e+00,7.118e-01,2.022e-01,-7.118e-02,1.438e-01,7.402e-04
7.427e-02,1.323e+00,1.602e+00,7.132e-01,2.027e-01,-6.379e-02,1.438e-01,7.156e-04
7.421e-02,1.325e+00,1.602e+00,7.146e-01,2.031e-01,-5.586e-02,1.438e-01,6.893e-04
7.414e-02,1.327e+00,1.601e+00,7.161e-01,2.036e-01,-4.744e-02,1.438e-01,6.613e-04
7.408e-02,1.329e+00,1.600e+00,7.175e-01,2.039e-01,-3.857e-02,1.438e-01,6.318e-04
7.402e-02,1.331e+00,1.600e+00,7.190e-01,2.043e-01,-2.930e-02,1.438e-01,6.010e-04
7.396e-02,1.333e+00,1.600e+00,7.204e-01,1.928e-01,-5.074e-02,1.451e-01,5.690e-04
7.391e-02,1.335e+00,1.599e+00,7.218e-01,1.934e-01,-4.102e-02,1.451e-01,5.368e-04
7.385e-02,1.337e+00,1.599e+00,7.233e-01,1.940e-01,-3.119e-02,1.451e-01,5.042e-04
7.380e-02,1.339e+00,1.598e+00,7.247e-01,1.947e-01,-2.108e-02,1.451e-01,4.707e-04
7.374e-02,1.341e+00,1.598e+00,7.262e-01,2.073e-01,1.446e-01,1.224e-01,4.362e-04
7.369e-02,1.343e+00,1.599e+00,7.274e-01,2.216e-01,1.345e-01,1.364e-01,4.006e-04
7.363e-02,1.345e+00,1.600e+00,7.288e-01,2.213e-01,1.453e-01,1.364e-01,3.645e-04
7.356e-02,1.348e+00,1.601e+00,7.302e-01,2.209e-01,1.557e-01,1.364e-01,3.295e-04
7.350e-02,1.350e+00,1.602e+00,7.315e-01,2.144e-01,1.344e-01,1.183e-01,2.971e-04
7.343e-02,1.352e+00,1.604e+00,7.327e-01,2.131e-01,1.430e-01,1.183e-01,2.679e-04
7.335e-02,1.354e+00,1.605e+00,7.339e-01,1.971e-01,9.379e-02,1.451e-01,2.419e-04
7.328e-02,1.356e+00,1.607e+00,7.353e-01,1.974e-01,1.006e-01,1.451e-01,2.193e-04
7.321e-02,1.358e+00,1.608e+00,7.368e-01,1.978e-01,1.065e-01,1.451e-01,1.995e-04
7.313e-02,1.360e+00,1.609e+00,7.382e-01,1.983e-01,1.119e-01,1.451e-01,1.817e-04
7.306e-02,1.362e+00,1.610e+00,7.397e-01,1.988e-01,1.167e-01,1.451e-01,1.658e-04
7.298e-02,1.364e+00,1.611e+00,7.411e-01,1.992e-01,1.209e-01,1.451e-01,1.519e-04
7.290e-02,1.366e+00,1.612e+00,7.426e-01,1.997e-01,1.245e-01,1.451e-01,1.399e-04
7.281e-02,1.368e+00,1.613e+00,7.440e-01,2.001e-01,1.275e-01,1.451e-01,1.301e-04
7.273e-02,1.370e+00,1.615e+00,7.455e-01,2.005e-01,1.298e-01,1.451e-01,1.225e-04
7.264e-02,1.372e+00,1.616e+00,7.469e-01,2.187e-01,1.470e-01,1.284e-01,1.172e-04
7.254e-02,1.374e+00,1.617e+00,7.482e-01,1.943e-01,3.914e-02,1.451e-01,1.142e-04
7.244e-02,1.376e+00,1.618e+00,7.497e-01,1.945e-01,3.937e-02,1.451e-01,1.135e-04
7.235e-02,1.378e+00,1.619e+00,7.511e-01,1.950e-01,3.924e-02,1.451e-01,1.140e-04
7.226e-02,1.380e+00,1.619e+00,7.526e-01,2.132e-01,1.579e-01,1.143e-01,1.152e-04
7.216e-02,1.382e+00,1.620e+00,7.537e-01,2.121e-01,1.572e-01,1.143e-01,1.175e-04
7.205e-02,1.384e+00,1.622e+00,7.549e-01,2.108e-01,1.557e-01,1.143e-01,1.221e-04
7.194e-02,1.386e+00,1.623e+00,7.560e-01,2.095e-01,1.533e-01,1.143e-01,1.294e-04
7.183e-02,1.389e+00,1.625e+00,7.572e-01,2.082e-01,1.501e-01,1.143e-01,1.397e-04
7.172e-02,1.391e+00,1.626e+00,7.583e-01,2.068e-01,1.460e-01,1.143e-01,1.529e-04
7.160e-02,1.393e+00,1.628e+00,7.594e-01,2.026e-01,4.791e-02,1.250e-01,1.689e-04
7.148e-02,1.395e+00,1.629e+00,7.607e-01,1.722e-01,-1.698e-01,1.458e-01,1.871e-04
7.137e-02,1.397e+00,1.628e+00,7.621e-01,1.728e-01,-1.751e-01,1.458e-01,2.048e-04
7.127e-02,1.398e+00,1.627e+00,7.636e-01,1.738e-01,-1.794e-01,1.458e-01,2.194e-04
7.117e-02,1.400e+00,1.625e+00,7.651e-01,2.045e-01,5.532e-02,1.445e-01,2.310e-04
7.107e-02,1.402e+00,1.625e+00,7.665e-01,2.051e-01,5.249e-02,1.445e-01,2.406e-04
7.096e-02,1.404e+00,1.625e+00,7.680e-01,2.054e-01,4.965e-02,1.445e-01,2.501e-04
7.085e-02,1.406e+00,1.625e+00,7.694e-01,2.055e-01,4.663e-02,1.445e-01,2.602e-04
7.074e-02,1.408e+00,1.626e+00,7.708e-01,2.056e-01,4.341e-02,1.445e-01,2.709e-04
7.063e-02,1.410e+00,1.626e+00,7.723e-01,2.056e-01,3.998e-02,1.445e-01,2.823e-04
7.051e-02,1.412e+00,1.627e+00,7.737e-01,2.145e-01,-1.241e-01,1.425e-01,2.944e-04
7.039e-02,1.414e+00,1.626e+00,7.752e-01,2.025e-01,1.362e-01,1.445e-01,3.067e-04
7.028e-02,1.416e+00,1.626e+00,7.766e-01,2.024e-01,1.327e-01,1.445e-01,3.180e-04
7.016e-02,1.419e+00,1.627e+00,7.780e-01,2.084e-01,-1.555e-01,1.431e-01,3.301e-04
7.005e-02,1.421e+00,1.627e+00,7.795e-01,2.083e-01,-1.596e-01,1.431e-01,3.434e-04
6.993e-02,1.423e+00,1.626e+00,7.809e-01,2.112e-01,1.474e-01,1.291e-01,3.552e-04
6.981e-02,1.425e+00,1.626e+00,7.822e-01,2.104e-01,1.444e-01,1.291e-01,3.650e-04
6.970e-02,1.427e+00,1.627e+00,7.835e-01,2.066e-01,-1.694e-01,1.431e-01,3.757e-04
6.958e-02,1.429e+00,1.627e+00,7.849e-01,2.064e-01,-1.730e-01,1.431e-01,3.873e-04
6.946e-02,1.431e+00,1.626e+00,7.864e-01,2.033e-01,8.800e-02,1.203e-01,3.971e-04
6.935e-02,1.433e+00,1.625e+00,7.876e-01,2.022e-01,8.569e-02,1.203e-01,4.044e-04
6.924e-02,1.435e+00,1.626e+00,7.888e-01,2.012e-01,6.791e-02,1.445e-01,4.114e-04
6.912e-02,1.437e+00,1.627e+00,7.902e-01,2.101e-01,-1.674e-01,1.445e-01,4.194e-04
6.901e-02,1.439e+00,1.626e+00,7.916e-01,2.011e-01,6.299e-02,1.445e-01,4.278e-04
6.890e-02,1.441e+00,1.626e+00,7.931e-01,2.010e-01,6.088e-02,1.445e-01,4.347e-04
6.878e-02,1.443e+00,1.626e+00,7.945e-01,2.010e-01,5.884e-02,1.445e-01,4.415e-04
6.867e-02,1.445e+00,1.627e+00,7.960e-01,2.100e-01,-1.763e-01,1.445e-01,4.488e-04
6.856e-02,1.447e+00,1.626e+00,7.974e-01,2.010e-01,5.435e-02,1.445e-01,4.563e-04
6.844e-02,1.449e+00,1.626e+00,7.989e-01,2.009e-01,5.255e-02,1.445e-01,4.622e-04
6.833e-02,1.451e+00,1.626e+00,8.003e-01,2.008e-01,5.089e-02,1.445e-01,4.677e-04
6.822e-02,1.453e+00,1.627e+00,8.018e-01,2.127e-01,-9.064e-02,1.438e-01,4.736e-04
6.810e-02,1.456e+00,1.627e+00,8.032e-01,1.858e-01,-8.220e-02,1.451e-01,4.799e-04
6.799e-02,1.458e+00,1.626e+00,8.046e-01,2.066e-01,5.606e-02,1.331e-01,4.848e-04
6.788e-02,1.459e+00,1.626e+00,8.060e-01,2.062e-01,5.493e-02,1.331e-01,4.883e-04
6.777e-02,1.462e+00,1.626e+00,8.073e-01,2.056e-01,5.377e-02,1.331e-01,4.919e-04
6.766e-02,1.464e+00,1.627e+00,8.086e-01,2.049e-01,-8.731e-02,1.404e-01,4.960e-04
6.754e-02,1.466e+00,1.627e+00,8.100e-01,2.046e-01,-8.870e-02,1.404e-01,5.005e-04
6.743e-02,1.468e+00,1.626e+00,8.114e-01,2.042e-01,5.001e-02,1.331e-01,5.037e-04
6.731e-02,1.470e+00,1.626e+00,8.128e-01,1.947e-01,1.832e-02,1.337e-01,5.055e-04
6.720e-02,1.472e+00,1.626e+00,8.141e-01,1.941e-01,1.780e-02,1.337e-01,5.069e-04
6.710e-02,1.474e+00,1.626e+00,8.155e-01,1.938e-01,1.729e-02,1.337e-01,5.084e-04
6.699e-02,1.476e+00,1.626e+00,8.168e-01,1.964e-01,-7.637e-02,1.438e-01,5.099e-04
6.688e-02,1.478e+00,1.626e+00,8.182e-01,1.964e-01,-7.675e-02,1.438e-01,5.111e-04
6.677e-02,1.480e+00,1.625e+00,8.197e-01,1.964e-01,-7.678e-02,1.438e-01,5.111e-04
6.666e-02,1.482e+00,1.625e+00,8.211e-01,1.964e-01,-7.632e-02,1.438e-01,5.095e-04
6.656e-02,1.484e+00,1.624e+00,8.225e-01,1.964e-01,-7.532e-02,1.438e-01,5.061e-04
6.646e-02,1.485e+00,1.623e+00,8.240e-01,1.963e-01,-7.378e-02,1.438e-01,5.009e-04
6.635e-02,1.487e+00,1.622e+00,8.254e-01,1.963e-01,-7.170e-02,1.438e-01,4.939e-04
6.625e-02,1.489e+00,1.622e+00,8.269e-01,1.873e-01,-4.321e-02,1.438e-01,4.851e-04
6.616e-02,1.491e+00,1.621e+00,8.283e-01,1.874e-01,-4.013e-02,1.438e-01,4.748e-04
6.606e-02,1.493e+00,1.621e+00,8.297e-01,1.875e-01,-3.671e-02,1.438e-01,4.634e-04
6.597e-02,1.495e+00,1.620e+00,8.312e-01,1.966e-01,4.467e-02,1.257e-01,4.509e-04
6.587e-02,1.497e+00,1.620e+00,8.324e-01,1.959e-01,1.238e-02,1.431e-01,4.374e-04
6.578e-02,1.499e+00,1.620e+00,8.339e-01,1.959e-01,1.651e-02,1.431e-01,4.235e-04
6.568e-02,1.501e+00,1.620e+00,8.353e-01,1.958e-01,2.066e-02,1.431e-01,4.096e-04
6.558e-02,1.503e+00,1.621e+00,8.367e-01,1.956e-01,2.481e-02,1.431e-01,3.956e-04
6.548e-02,1.505e+00,1.621e+00,8.382e-01,1.955e-01,2.894e-02,1.431e-01,3.817e-04
6.539e-02,1.507e+00,1.621e+00,8.396e-01,1.954e-01,3.303e-02,1.431e-01,3.680e-04
6.529e-02,1.509e+00,1.621e+00,8.410e-01,1.982e-01,6.810e-02,1.438e-01,3.544e-04
6.519e-02,1.511e+00,1.622e+00,8.425e-01,1.980e-01,7.203e-02,1.438e-01,3.412e-04
6.509e-02,1.513e+00,1.622e+00,8.439e-01,1.978e-01,7.574e-02,1.438e-01,3.286e-04
6.498e-02,1.515e+00,1.623e+00,8.453e-01,1.976e-01,7.915e-02,1.438e-01,3.171e-04
6.488e-02,1.517e+00,1.624e+00,8.468e-01,1.855e-01,4.599e-02,1.458e-01,3.066e-04
6.477e-02,1.519e+00,1.625e+00,8.482e-01,1.855e-01,4.870e-02,1.458e-01,2.975e-04
6.467e-02,1.521e+00,1.625e+00,8.497e-01,1.857e-01,5.114e-02,1.458e-01,2.894e-04
6.457e-02,1.522e+00,1.626e+00,8.511e-01,1.858e-01,5.337e-02,1.458e-01,2.820e-04
6.447e-02,1.524e+00,1.626e+00,8.526e-01,1.860e-01,5.539e-02,1.458e-01,2.753e-04
6.436e-02,1.526e+00,1.627e+00,8.541e-01,1.892e-01,-1.187e-01,1.451e-01,2.692e-04
6.426e-02,1.528e+00,1.627e+00,8.555e-01,1.863e-01,5.898e-02,1.458e-01,2.633e-04
6.415e-02,1.530e+00,1.626e+00,8.570e-01,1.982e-01,1.024e-01,1.445e-01,2.564e-04
6.405e-02,1.532e+00,1.627e+00,8.584e-01,1.982e-01,-4.561e-02,1.431e-01,2.495e-04
6.394e-02,1.534e+00,1.627e+00,8.598e-01,1.979e-01,-4.376e-02,1.431e-01,2.431e-04
6.383e-02,1.536e+00,1.627e+00,8.613e-01,1.975e-01,-4.178e-02,1.431e-01,2.363e-04
6.371e-02,1.538e+00,1.627e+00,8.627e-01,1.972e-01,-4.468e-02,1.438e-01,2.284e-04
6.360e-02,1.540e+00,1.626e+00,8.641e-01,1.998e-01,1.443e-01,1.445e-01,2.194e-04
6.349e-02,1.542e+00,1.627e+00,8.656e-01,1.965e-01,-3.921e-02,1.438e-01,2.096e-04
6.338e-02,1.544e+00,1.627e+00,8.670e-01,1.962e-01,-3.659e-02,1.438e-01,2.006e-04
6.327e-02,1.546e+00,1.627e+00,8.685e-01,1.958e-01,-3.390e-02,1.438e-01,1.913e-04
6.316e-02,1.548e+00,1.626e+00,8.699e-01,1.925e-01,1.502e-01,1.451e-01,1.812e-04
6.305e-02,1.550e+00,1.627e+00,8.714e-01,2.012e-01,-2.007e-03,1.431e-01,1.708e-04
6.294e-02,1.551e+00,1.627e+00,8.728e-01,2.008e-01,7.888e-04,1.431e-01,1.611e-04
6.283e-02,1.553e+00,1.628e+00,8.742e-01,2.003e-01,3.537e-03,1.431e-01,1.516e-04
6.272e-02,1.556e+00,1.628e+00,8.756e-01,1.998e-01,6.344e-03,1.431e-01,1.418e-04
6.260e-02,1.558e+00,1.628e+00,8.771e-01,1.993e-01,9.232e-03,1.431e-01,1.317e-04
6.249e-02,1.560e+00,1.628e+00,8.785e-01,1.780e-01,-4.474e-02,1.451e-01,1.214e-04
6.238e-02,1.561e+00,1.628e+00,8.800e-01,1.779e-01,-4.174e-02,1.451e-01,1.112e-04
6.227e-02,1.563e+00,1.627e+00,8.814e-01,1.779e-01,-3.858e-02,1.451e-01,1.006e-04
6.217e-02,1.565e+00,1.627e+00,8.829e-01,1.929e-01,2.178e-02,1.445e-01,8.920e-05
6.207e-02,1.567e+00,1.627e+00,8.843e-01,1.929e-01,5.659e-02,1.445e-01,7.654e-05
6.196e-02,1.569e+00,1.627e+00,8.858e-01,1.926e-01,6.050e-02,1.445e-01,6.324e-05
6.185e-02,1.571e+00,1.628e+00,8.872e-01,1.924e-01,6.432e-02,1.445e-01,5.020e-05
6.174e-02,1.573e+00,1.628e+00,8.886e-01,1.921e-01,6.794e-02,1.445e-01,3.780e-05
6.163e-02,1.575e+00,1.629e+00,8.901e-01,1.917e-01,7.132e-02,1.445e-01,2.621e-05
6.152e-02,1.576e+00,1.629e+00,8.915e-01,1.914e-01,7.443e-02,1.445e-01,1.553e-05
6.141e-02,1.578e+00,1.630e+00,8.930e-01,1.941e-01,1.290e-01,1.451e-01,5.821e-06
6.129e-02,1.580e+00,1.631e+00,8.944e-01,1.937e-01,1.315e-01,1.451e-01,2.754e-06
6.117e-02,1.582e+00,1.632e+00,8.959e-01,1.934e-01,1.334e-01,1.451e-01,9.618e-06
6.105e-02,1.584e+00,1.634e+00,8.973e-01,1.871e-01,4.674e-02,1.445e-01,1.445e-05
6.093e-02,1.586e+00,1.635e+00,8.988e-01,1.867e-01,4.750e-02,1.445e-01,1.734e-05
6.081e-02,1.588e+00,1.635e+00,9.002e-01,1.865e-01,4.795e-02,1.445e-01,1.916e-05
6.069e-02,1.590e+00,1.636e+00,9.017e-01,1.862e-01,4.820e-02,1.445e-01,2.030e-05
6.057e-02,1.592e+00,1.636e+00,9.031e-01,1.860e-01,4.828e-02,1.445e-01,2.089e-05
6.045e-02,1.594e+00,1.637e+00,9.046e-01,1.858e-01,4.820e-02,1.445e-01,2.094e-05
6.032e-02,1.595e+00,1.637e+00,9.060e-01,1.855e-01,4.797e-02,1.445e-01,2.047e-05
6.020e-02,1.597e+00,1.638e+00,9.074e-01,1.853e-01,4.758e-02,1.445e-01,1.950e-05
6.007e-02,1.599e+00,1.638e+00,9.089e-01,1.287e-01,8.326e-02,1.458e-01,1.802e-05
5.996e-02,1.601e+00,1.639e+00,9.103e-01,1.856e-01,1.035e-01,1.451e-01,1.621e-05
5.985e-02,1.602e+00,1.640e+00,9.118e-01,1.860e-01,1.027e-01,1.451e-01,1.343e-05
5.973e-02,1.604e+00,1.641e+00,9.132e-01,1.860e-01,1.014e-01,1.451e-01,9.071e-06
5.960e-02,1.606e+00,1.642e+00,9.147e-01,1.858e-01,9.950e-02,1.451e-01,3.135e-06
5.947e-02,1.608e+00,1.643e+00,9.161e-01,1.855e-01,9.715e-02,1.451e-01,4.326e-06
5.933e-02,1.610e+00,1.644e+00,9.176e-01,1.853e-01,9.436e-02,1.451e-01,1.325e-05
5.919e-02,1.612e+00,1.645e+00,9.191e-01,1.850e-01,9.115e-02,1.451e-01,2.360e-05
5.906e-02,1.613e+00,1.646e+00,9.205e-01,1.847e-01,8.752e-02,1.451e-01,3.529e-05
5.892e-02,1.615e+00,1.647e+00,9.220e-01,1.874e-01,3.175e-02,1.445e-01,4.827e-05
5.878e-02,1.617e+00,1.647e+00,9.234e-01,1.870e-01,2.737e-02,1.445e-01,6.242e-05
5.863e-02,1.619e+00,1.648e+00,9.248e-01,1.866e-01,2.280e-02,1.445e-01,7.715e-05
5.849e-02,1.621e+00,1.648e+00,9.263e-01,1.566e-01,7.509e-02,1.458e-01,9.210e-05
5.835e-02,1.623e+00,1.648e+00,9.277e-01,1.566e-01,7.080e-02,1.458e-01,1.062e-04
5.823e-02,1.624e+00,1.649e+00,9.292e-01,1.570e-01,6.672e-02,1.458e-01,1.200e-04
5.810e-02,1.626e+00,1.650e+00,9.307e-01,1.575e-01,6.254e-02,1.458e-01,1.342e-04
5.798e-02,1.627e+00,1.650e+00,9.321e-01,1.580e-01,5.815e-02,1.458e-01,1.491e-04
5.785e-02,1.629e+00,1.651e+00,9.336e-01,7.244e-02,-2.926e-02,1.458e-01,1.647e-04
5.775e-02,1.630e+00,1.651e+00,9.350e-01,7.398e-02,-3.263e-02,1.458e-01,1.771e-04
5.768e-02,1.631e+00,1.651e+00,9.365e-01,1.863e-01,7.917e-02,1.445e-01,1.860e-04
5.758e-02,1.632e+00,1.651e+00,9.379e-01,1.847e-01,-4.844e-02,1.458e-01,1.983e-04
5.745e-02,1.634e+00,1.651e+00,9.394e-01,1.848e-01,-5.342e-02,1.458e-01,2.149e-04
5.730e-02,1.636e+00,1.651e+00,9.409e-01,1.875e-01,6.556e-02,1.445e-01,2.320e-04
5.715e-02,1.638e+00,1.651e+00,9.423e-01,1.871e-01,6.040e-02,1.445e-01,2.486e-04
5.700e-02,1.640e+00,1.651e+00,9.437e-01,1.836e-01,-6.906e-02,1.458e-01,2.656e-04
5.685e-02,1.641e+00,1.651e+00,9.452e-01,1.832e-01,-1.738e-02,1.458e-01,2.826e-04
5.671e-02,1.643e+00,1.651e+00,9.467e-01,1.828e-01,-2.234e-02,1.458e-01,2.986e-04
5.656e-02,1.645e+00,1.651e+00,9.481e-01,6.675e-02,-2.702e-02,1.458e-01,3.136e-04
5.645e-02,1.646e+00,1.651e+00,9.496e-01,6.782e-02,-2.992e-02,1.458e-01,3.241e-04
5.638e-02,1.647e+00,1.650e+00,9.510e-01,7.028e-02,-3.127e-02,1.458e-01,3.306e-04
5.632e-02,1.648e+00,1.650e+00,9.525e-01,7.311e-02,-3.217e-02,1.458e-01,3.358e-04
5.626e-02,1.649e+00,1.650e+00,9.539e-01,7.600e-02,-3.296e-02,1.458e-01,3.405e-04
5.620e-02,1.649e+00,1.649e+00,9.554e-01,7.883e-02,-3.373e-02,1.458e-01,3.451e-04
5.614e-02,1.650e+00,1.649e+00,9.569e-01,8.158e-02,-3.448e-02,1.458e-01,3.495e-04
5.608e-02,1.651e+00,1.649e+00,9.583e-01,8.424e-02,-3.522e-02,1.458e-01,3.536e-04
5.602e-02,1.652e+00,1.648e+00,9.598e-01,8.681e-02,-3.593e-02,1.458e-01,3.575e-04
5.595e-02,1.653e+00,1.648e+00,9.612e-01,8.929e-02,-3.661e-02,1.458e-01,3.612e-04
5.588e-02,1.654e+00,1.648e+00,9.627e-01,2.133e-01,-1.652e-02,1.458e-01,3.646e-04
5.578e-02,1.655e+00,1.647e+00,9.642e-01,2.170e-01,-2.817e-02,1.391e-01,3.692e-04
5.563e-02,1.657e+00,1.647e+00,9.655e-01,2.160e-01,-3.001e-02,1.391e-01,3.748e-04
5.547e-02,1.659e+00,1.647e+00,9.669e-01,2.144e-01,-3.175e-02,1.391e-01,3.796e-04
5.531e-02,1.661e+00,1.647e+00,9.683e-01,2.039e-01,-3.835e-02,1.445e-01,3.832e-04
5.515e-02,1.663e+00,1.646e+00,9.698e-01,2.025e-01,-3.932e-02,1.445e-01,3.855e-04
5.499e-02,1.665e+00,1.646e+00,9.712e-01,2.012e-01,-3.985e-02,1.445e-01,3.864e-04
5.484e-02,1.667e+00,1.646e+00,9.727e-01,2.000e-01,-3.997e-02,1.445e-01,3.858e-04
5.469e-02,1.669e+00,1.645e+00,9.741e-01,2.048e-01,-3.436e-03,1.451e-01,3.839e-04
5.454e-02,1.671e+00,1.645e+00,9.756e-01,2.036e-01,-2.752e-03,1.451e-01,3.806e-04
5.439e-02,1.673e+00,1.645e+00,9.770e-01,2.023e-01,-1.801e-03,1.451e-01,3.764e-04
5.424e-02,1.675e+00,1.645e+00,9.785e-01,2.011e-01,-6.359e-04,1.451e-01,3.715e-04
5.409e-02,1.677e+00,1.645e+00,9.799e-01,1.999e-01,7.222e-04,1.451e-01,3.658e-04
5.394e-02,1.679e+00,1.645e+00,9.814e-01,1.987e-01,2.260e-03,1.451e-01,3.596e-04
5.379e-02,1.681e+00,1.645e+00,9.828e-01,2.035e-01,-6.383e-03,1.471e-01,3.527e-04
5.364e-02,1.683e+00,1.645e+00,9.843e-01,1.964e-01,4.727e-02,1.458e-01,3.452e-04
5.349e-02,1.685e+00,1.645e+00,9.857e-01,1.953e-01,4.931e-02,1.458e-01,3.372e-04
5.335e-02,1.687e+00,1.645e+00,9.872e-01,1.942e-01,5.133e-02,1.458e-01,3.293e-04
5.320e-02,1.689e+00,1.646e+00,9.887e-01,1.931e-01,-1.403e-02,1.451e-01,3.217e-04
5.306e-02,1.691e+00,1.646e+00,9.901e-01,1.921e-01,-1.217e-02,1.451e-01,3.143e-04
5.291e-02,1.693e+00,1.646e+00,9.916e-01,1.911e-01,-1.019e-02,1.451e-01,3.064e-04
5.277e-02,1.695e+00,1.646e+00,9.930e-01,1.901e-01,-8.014e-03,1.451e-01,2.979e-04
5.262e-02,1.697e+00,1.646e+00,9.945e-01,1.920e-01,5.131e-02,1.465e-01,2.887e-04
5.248e-02,1.699e+00,1.646e+00,9.959e-01,1.911e-01,5.389e-02,1.465e-01,2.788e-04
5.233e-02,1.701e+00,1.646e+00,9.974e-01,1.901e-01,5.646e-02,1.465e-01,2.689e-04
5.219e-02,1.703e+00,1.647e+00,9.989e-01,1.891e-01,1.314e-01,1.465e-01,2.594e-04
5.204e-02,1.705e+00,1.648e+00,1.000e+00,1.882e-01,1.336e-01,1.465e-01,2.504e-04
5.190e-02,1.707e+00,1.649e+00,1.002e+00,1.873e-01,1.355e-01,1.465e-01,2.430e-04
5.175e-02,1.709e+00,1.650e+00,1.003e+00,1.864e-01,1.368e-01,1.465e-01,2.373e-04
5.160e-02,1.710e+00,1.652e+00,1.005e+00,1.855e-01,8.085e-03,1.458e-01,2.335e-04
5.145e-02,1.712e+00,1.652e+00,1.006e+00,1.846e-01,8.310e-03,1.458e-01,2.313e-04
5.129e-02,1.714e+00,1.653e+00,1.008e+00,1.837e-01,8.427e-03,1.458e-01,2.294e-04
5.114e-02,1.716e+00,1.653e+00,1.009e+00,1.828e-01,8.603e-03,1.458e-01,2.274e-04
5.099e-02,1.718e+00,1.653e+00,1.011e+00,1.819e-01,8.891e-03,1.458e-01,2.249e-04
5.084e-02,1.720e+00,1.653e+00,1.012e+00,1.811e-01,9.302e-03,1.458e-01,2.220e-04
5.069e-02,1.721e+00,1.653e+00,1.013e+00,1.803e-01,9.841e-03,1.458e-01,2.187e-04
5.054e-02,1.723e+00,1.653e+00,1.015e+00,1.735e-01,1.568e-02,1.465e-01,2.150e-04
5.039e-02,1.725e+00,1.653e+00,1.016e+00,1.728e-01,1.649e-02,1.465e-01,2.109e-04
5.025e-02,1.727e+00,1.654e+00,1.018e+00,1.722e-01,1.741e-02,1.465e-01,2.065e-04
5.011e-02,1.728e+00,1.654e+00,1.019e+00,1.716e-01,1.841e-02,1.465e-01,2.019e-04
4.996e-02,1.730e+00,1.654e+00,1.021e+00,1.711e-01,1.950e-02,1.465e-01,1.970e-04
4.982e-02,1.732e+00,1.654e+00,1.022e+00,1.705e-01,2.065e-02,1.465e-01,1.918e-04
4.968e-02,1.734e+00,1.654e+00,1.024e+00,1.700e-01,2.188e-02,1.465e-01,1.864e-04
4.953e-02,1.735e+00,1.654e+00,1.025e+00,1.694e-01,2.316e-02,1.465e-01,1.808e-04
4.939e-02,1.737e+00,1.655e+00,1.027e+00,1.303e-01,8.972e-03,1.485e-01,1.750e-04
4.926e-02,1.739e+00,1.655e+00,1.028e+00,1.303e-01,1.046e-02,1.485e-01,1.696e-04
4.915e-02,1.740e+00,1.655e+00,1.030e+00,1.308e-01,1.208e-02,1.485e-01,1.645e-04
4.904e-02,1.741e+00,1.655e+00,1.031e+00,1.314e-01,1.378e-02,1.485e-01,1.593e-04
4.892e-02,1.743e+00,1.655e+00,1.033e+00,-1.395e-03,2.071e-02,1.471e-01,1.541e-04
4.886e-02,1.743e+00,1.655e+00,1.034e+00,8.543e-04,2.262e-02,1.471e-01,1.509e-04
4.884e-02,1.744e+00,1.656e+00,1.036e+00,4.691e-03,2.459e-02,1.471e-01,1.500e-04
4.883e-02,1.744e+00,1.656e+00,1.037e+00,8.930e-03,2.649e-02,1.471e-01,1.497e-04
4.883e-02,1.744e+00,1.656e+00,1.038e+00,1.320e-02,2.828e-02,1.471e-01,1.494e-04
4.882e-02,1.744e+00,1.656e+00,1.040e+00,1.738e-02,2.995e-02,1.471e-01,1.490e-04
4.880e-02,1.744e+00,1.657e+00,1.041e+00,1.727e-01,-3.060e-02,1.465e-01,1.486e-04
4.873e-02,1.745e+00,1.657e+00,1.043e+00,1.747e-01,-2.923e-02,1.465e-01,1.462e-04
4.861e-02,1.746e+00,1.656e+00,1.044e+00,1.747e-01,-2.781e-02,1.465e-01,1.412e-04
4.847e-02,1.748e+00,1.656e+00,1.046e+00,1.741e-01,-2.612e-02,1.465e-01,1.347e-04
4.832e-02,1.750e+00,1.656e+00,1.047e+00,1.675e-01,-3.964e-02,1.465e-01,1.269e-04
4.817e-02,1.751e+00,1.656e+00,1.049e+00,1.667e-01,-3.731e-02,1.465e-01,1.180e-04
4.803e-02,1.753e+00,1.655e+00,1.050e+00,1.661e-01,-3.464e-02,1.465e-01,1.080e-04
4.789e-02,1.755e+00,1.655e+00,1.052e+00,1.654e-01,-3.162e-02,1.465e-01,9.684e-05
4.775e-02,1.756e+00,1.655e+00,1.053e+00,1.648e-01,-2.826e-02,1.465e-01,8.453e-05
4.761e-02,1.758e+00,1.654e+00,1.055e+00,1.642e-01,-2.457e-02,1.465e-01,7.112e-05
4.748e-02,1.760e+00,1.654e+00,1.056e+00,1.636e-01,-2.056e-02,1.465e-01,5.665e-05
4.734e-02,1.761e+00,1.654e+00,1.058e+00,1.570e-01,4.440e-03,1.478e-01,4.118e-05
4.721e-02,1.763e+00,1.654e+00,1.059e+00,7.650e-02,1.414e-02,1.485e-01,2.509e-05
4.710e-02,1.764e+00,1.654e+00,1.060e+00,7.712e-02,1.819e-02,1.485e-01,1.218e-05
4.703e-02,1.765e+00,1.654e+00,1.062e+00,7.874e-02,2.165e-02,1.485e-01,2.575e-06
4.696e-02,1.766e+00,1.654e+00,1.063e+00,8.062e-02,2.494e-02,1.485e-01,6.107e-06
4.689e-02,1.767e+00,1.654e+00,1.065e+00,8.254e-02,2.818e-02,1.485e-01,1.462e-05
4.682e-02,1.767e+00,1.654e+00,1.066e+00,8.442e-02,3.139e-02,1.485e-01,2.319e-05
4.675e-02,1.768e+00,1.655e+00,1.068e+00,1.574e-01,9.153e-02,1.471e-01,3.186e-05
4.666e-02,1.769e+00,1.655e+00,1.069e+00,1.582e-01,9.530e-02,1.471e-01,4.363e-05
4.653e-02,1.771e+00,1.656e+00,1.071e+00,1.581e-01,9.949e-02,1.471e-01,5.796e-05
4.640e-02,1.772e+00,1.657e+00,1.072e+00,1.577e-01,1.036e-01,1.471e-01,7.240e-05
4.626e-02,1.774e+00,1.658e+00,1.074e+00,1.632e-01,9.713e-02,1.465e-01,8.618e-05
4.612e-02,1.776e+00,1.659e+00,1.075e+00,1.626e-01,1.007e-01,1.465e-01,9.924e-05
4.598e-02,1.777e+00,1.660e+00,1.077e+00,1.619e-01,1.041e-01,1.465e-01,1.115e-04
4.583e-02,1.779e+00,1.661e+00,1.078e+00,1.612e-01,1.071e-01,1.465e-01,1.229e-04
4.569e-02,1.780e+00,1.662e+00,1.080e+00,1.605e-01,1.098e-01,1.465e-01,1.332e-04
4.554e-02,1.782e+00,1.663e+00,1.081e+00,1.598e-01,1.122e-01,1.465e-01,1.424e-04
4.539e-02,1.784e+00,1.664e+00,1.083e+00,3.755e-02,1.764e-01,1.471e-01,1.505e-04
4.529e-02,1.785e+00,1.666e+00,1.084e+00,1.066e-01,1.780e-01,1.491e-01,1.551e-04
4.520e-02,1.786e+00,1.667e+00,1.086e+00,1.082e-01,1.794e-01,1.491e-01,1.576e-04
4.510e-02,1.787e+00,1.669e+00,1.087e+00,1.093e-01,1.802e-01,1.491e-01,1.591e-04
4.500e-02,1.788e+00,1.671e+00,1.089e+00,1.103e-01,1.805e-01,1.491e-01,1.590e-04
4.489e-02,1.789e+00,1.673e+00,1.090e+00,1.112e-01,1.802e-01,1.491e-01,1.573e-04
4.477e-02,1.790e+00,1.675e+00,1.092e+00,1.120e-01,1.795e-01,1.491e-01,1.538e-04
4.466e-02,1.791e+00,1.676e+00,1.093e+00,1.810e-01,3.844e-02,1.458e-01,1.487e-04
4.451e-02,1.792e+00,1.678e+00,1.094e+00,1.808e-01,3.580e-02,1.458e-01,1.404e-04
4.433e-02,1.794e+00,1.678e+00,1.096e+00,1.797e-01,3.210e-02,1.458e-01,1.298e-04
4.413e-02,1.796e+00,1.679e+00,1.097e+00,1.577e-01,7.417e-03,1.471e-01,1.187e-04
4.395e-02,1.798e+00,1.679e+00,1.099e+00,1.566e-01,3.730e-03,1.471e-01,1.083e-04
4.378e-02,1.799e+00,1.679e+00,1.100e+00,1.558e-01,4.508e-04,1.471e-01,9.890e-05
4.361e-02,1.801e+00,1.679e+00,1.102e+00,1.551e-01,-2.556e-03,1.471e-01,9.034e-05
4.344e-02,1.802e+00,1.679e+00,1.103e+00,1.544e-01,-5.326e-03,1.471e-01,8.256e-05
4.327e-02,1.804e+00,1.679e+00,1.105e+00,1.003e-01,-2.683e-03,1.491e-01,7.558e-05
4.313e-02,1.805e+00,1.679e+00,1.106e+00,7.075e-02,5.992e-03,1.491e-01,7.027e-05
4.302e-02,1.806e+00,1.679e+00,1.108e+00,7.184e-02,5.350e-03,1.491e-01,6.671e-05
4.293e-02,1.807e+00,1.679e+00,1.109e+00,7.347e-02,5.224e-03,1.491e-01,6.401e-05
4.285e-02,1.808e+00,1.679e+00,1.111e+00,7.522e-02,5.230e-03,1.491e-01,6.161e-05
4.277e-02,1.808e+00,1.679e+00,1.112e+00,7.696e-02,5.258e-03,1.491e-01,5.936e-05
4.269e-02,1.809e+00,1.679e+00,1.114e+00,7.866e-02,5.279e-03,1.491e-01,5.721e-05
4.261e-02,1.810e+00,1.679e+00,1.115e+00,8.029e-02,5.289e-03,1.491e-01,5.516e-05
4.252e-02,1.811e+00,1.679e+00,1.117e+00,8.187e-02,5.291e-03,1.491e-01,5.323e-05
4.243e-02,1.811e+00,1.679e+00,1.118e+00,8.339e-02,5.291e-03,1.491e-01,5.142e-05
4.234e-02,1.812e+00,1.679e+00,1.120e+00,1.442e-01,7.775e-02,1.498e-01,4.975e-05
4.223e-02,1.813e+00,1.680e+00,1.121e+00,1.448e-01,7.733e-02,1.498e-01,4.770e-05
4.208e-02,1.815e+00,1.680e+00,1.123e+00,1.477e-01,4.018e-02,1.485e-01,4.498e-05
4.192e-02,1.816e+00,1.681e+00,1.124e+00,1.473e-01,3.900e-02,1.485e-01,4.182e-05
4.176e-02,1.818e+00,1.681e+00,1.126e+00,1.467e-01,3.774e-02,1.485e-01,3.856e-05
4.160e-02,1.819e+00,1.682e+00,1.127e+00,1.462e-01,3.648e-02,1.485e-01,3.538e-05
4.144e-02,1.821e+00,1.682e+00,1.129e+00,1.456e-01,3.526e-02,1.485e-01,3.237e-05
4.127e-02,1.822e+00,1.683e+00,1.130e+00,1.450e-01,3.409e-02,1.485e-01,2.956e-05
4.111e-02,1.823e+00,1.683e+00,1.132e+00,1.445e-01,3.299e-02,1.485e-01,2.698e-05
4.095e-02,1.825e+00,1.683e+00,1.133e+00,8.758e-02,-4.279e-03,1.498e-01,2.466e-05
4.081e-02,1.826e+00,1.684e+00,1.135e+00,8.777e-02,-4.788e-03,1.498e-01,2.297e-05
4.070e-02,1.827e+00,1.684e+00,1.136e+00,8.865e-02,-4.795e-03,1.498e-01,2.190e-05
4.060e-02,1.828e+00,1.684e+00,1.138e+00,8.971e-02,-4.603e-03,1.498e-01,2.123e-05
4.050e-02,1.829e+00,1.683e+00,1.139e+00,9.079e-02,-4.301e-03,1.498e-01,2.089e-05
4.039e-02,1.830e+00,1.683e+00,1.141e+00,9.186e-02,-3.914e-03,1.498e-01,2.090e-05
4.029e-02,1.831e+00,1.683e+00,1.142e+00,9.288e-02,-3.444e-03,1.498e-01,2.126e-05
4.019e-02,1.832e+00,1.683e+00,1.144e+00,9.387e-02,-2.889e-03,1.498e-01,2.198e-05
4.008e-02,1.833e+00,1.683e+00,1.145e+00,9.481e-02,-2.246e-03,1.498e-01,2.306e-05
3.998e-02,1.833e+00,1.683e+00,1.147e+00,1.402e-01,-1.704e-02,1.491e-01,2.453e-05
3.985e-02,1.835e+00,1.683e+00,1.148e+00,1.405e-01,-1.630e-02,1.491e-01,2.680e-05
3.970e-02,1.836e+00,1.683e+00,1.150e+00,1.402e-01,-1.545e-02,1.491e-01,3.026e-05
3.954e-02,1.837e+00,1.683e+00,1.151e+00,1.397e-01,-1.435e-02,1.491e-01,3.479e-05
3.939e-02,1.839e+00,1.683e+00,1.152e+00,1.392e-01,-1.297e-02,1.491e-01,4.036e-05
3.923e-02,1.840e+00,1.683e+00,1.154e+00,1.386e-01,-1.131e-02,1.491e-01,4.693e-05
3.908e-02,1.841e+00,1.682e+00,1.155e+00,1.381e-01,-9.374e-03,1.491e-01,5.445e-05
3.892e-02,1.843e+00,1.682e+00,1.157e+00,1.524e-01,-3.822e-02,1.478e-01,6.291e-05
3.876e-02,1.844e+00,1.682e+00,1.158e+00,1.516e-01,-3.570e-02,1.478e-01,7.279e-05
3.860e-02,1.846e+00,1.682e+00,1.160e+00,1.032e-01,1.382e-02,1.498e-01,8.440e-05
3.845e-02,1.847e+00,1.682e+00,1.161e+00,1.029e-01,1.694e-02,1.498e-01,9.568e-05
3.833e-02,1.848e+00,1.682e+00,1.163e+00,1.032e-01,2.004e-02,1.498e-01,1.059e-04
3.821e-02,1.849e+00,1.682e+00,1.164e+00,1.036e-01,2.317e-02,1.498e-01,1.160e-04
3.809e-02,1.850e+00,1.682e+00,1.166e+00,1.040e-01,2.636e-02,1.498e-01,1.262e-04
3.798e-02,1.851e+00,1.682e+00,1.167e+00,1.044e-01,2.963e-02,1.498e-01,1.367e-04
3.786e-02,1.852e+00,1.683e+00,1.169e+00,6.334e-02,-5.502e-02,1.485e-01,1.474e-04
3.776e-02,1.853e+00,1.683e+00,1.170e+00,6.422e-02,-5.191e-02,1.485e-01,1.566e-04
3.768e-02,1.854e+00,1.682e+00,1.172e+00,1.545e-01,4.422e-02,1.471e-01,1.645e-04
3.757e-02,1.855e+00,1.682e+00,1.173e+00,1.549e-01,4.800e-02,1.471e-01,1.769e-04
3.741e-02,1.856e+00,1.682e+00,1.175e+00,1.541e-01,5.271e-02,1.471e-01,1.941e-04
3.724e-02,1.858e+00,1.683e+00,1.176e+00,1.530e-01,5.774e-02,1.471e-01,2.131e-04
3.707e-02,1.859e+00,1.683e+00,1.178e+00,1.518e-01,6.291e-02,1.471e-01,2.327e-04
3.690e-02,1.861e+00,1.684e+00,1.179e+00,1.507e-01,6.811e-02,1.471e-01,2.526e-04
3.673e-02,1.862e+00,1.685e+00,1.181e+00,1.584e-01,7.331e-02,1.485e-01,2.727e-04
3.655e-02,1.864e+00,1.685e+00,1.182e+00,1.571e-01,7.858e-02,1.485e-01,2.932e-04
3.637e-02,1.865e+00,1.686e+00,1.184e+00,8.763e-02,5.802e-02,1.498e-01,3.142e-04
3.623e-02,1.867e+00,1.687e+00,1.185e+00,8.719e-02,6.273e-02,1.498e-01,3.313e-04
3.611e-02,1.868e+00,1.687e+00,1.187e+00,8.760e-02,6.684e-02,1.498e-01,3.446e-04
3.600e-02,1.869e+00,1.688e+00,1.188e+00,8.824e-02,7.074e-02,1.498e-01,3.567e-04
3.590e-02,1.870e+00,1.689e+00,1.190e+00,8.894e-02,7.454e-02,1.498e-01,3.683e-04
3.579e-02,1.870e+00,1.689e+00,1.191e+00,9.557e-02,1.611e-01,1.498e-01,3.797e-04
3.568e-02,1.871e+00,1.691e+00,1.193e+00,9.616e-02,1.647e-01,1.498e-01,3.911e-04
3.557e-02,1.872e+00,1.692e+00,1.194e+00,9.665e-02,1.682e-01,1.498e-01,4.021e-04
3.545e-02,1.873e+00,1.694e+00,1.196e+00,9.709e-02,1.714e-01,1.498e-01,4.123e-04
3.533e-02,1.874e+00,1.695e+00,1.197e+00,9.750e-02,1.743e-01,1.498e-01,4.214e-04
3.521e-02,1.875e+00,1.697e+00,1.199e+00,1.513e-01,2.493e-01,1.485e-01,4.295e-04
3.506e-02,1.876e+00,1.699e+00,1.200e+00,1.509e-01,2.515e-01,1.485e-01,4.380e-04
3.488e-02,1.878e+00,1.701e+00,1.202e+00,1.113e-01,1.444e-01,1.491e-01,4.459e-04
3.470e-02,1.879e+00,1.703e+00,1.203e+00,1.136e-01,1.195e-01,1.491e-01,4.514e-04
3.454e-02,1.880e+00,1.705e+00,1.205e+00,1.133e-01,1.202e-01,1.491e-01,4.552e-04
3.439e-02,1.881e+00,1.706e+00,1.206e+00,1.130e-01,1.207e-01,1.491e-01,4.581e-04
3.423e-02,1.883e+00,1.708e+00,1.208e+00,1.128e-01,1.210e-01,1.491e-01,4.603e-04
3.408e-02,1.884e+00,1.709e+00,1.209e+00,1.126e-01,1.212e-01,1.491e-01,4.619e-04
3.392e-02,1.885e+00,1.710e+00,1.211e+00,1.124e-01,1.212e-01,1.491e-01,4.629e-04
3.377e-02,1.886e+00,1.711e+00,1.212e+00,9.739e-02,7.955e-02,1.485e-01,4.634e-04
3.362e-02,1.887e+00,1.712e+00,1.214e+00,9.438e-02,1.880e-01,1.491e-01,4.634e-04
3.348e-02,1.888e+00,1.714e+00,1.215e+00,9.456e-02,1.878e-01,1.491e-01,4.629e-04
3.334e-02,1.889e+00,1.715e+00,1.217e+00,9.482e-02,1.875e-01,1.491e-01,4.617e-04
3.320e-02,1.890e+00,1.717e+00,1.218e+00,9.508e-02,1.868e-01,1.491e-01,4.593e-04
3.306e-02,1.891e+00,1.719e+00,1.220e+00,9.534e-02,1.857e-01,1.491e-01,4.558e-04
3.292e-02,1.892e+00,1.721e+00,1.221e+00,9.558e-02,1.844e-01,1.491e-01,4.511e-04
3.277e-02,1.893e+00,1.723e+00,1.223e+00,9.580e-02,1.826e-01,1.491e-01,4.453e-04
3.263e-02,1.894e+00,1.725e+00,1.224e+00,9.007e-02,1.184e-01,1.485e-01,4.383e-04
3.248e-02,1.895e+00,1.726e+00,1.225e+00,1.348e-01,9.535e-02,1.485e-01,4.306e-04
3.231e-02,1.896e+00,1.727e+00,1.227e+00,1.345e-01,9.196e-02,1.485e-01,4.207e-04
3.211e-02,1.897e+00,1.728e+00,1.228e+00,1.337e-01,8.753e-02,1.485e-01,4.090e-04
3.190e-02,1.898e+00,1.729e+00,1.230e+00,1.328e-01,8.279e-02,1.485e-01,3.969e-04
3.169e-02,1.899e+00,1.730e+00,1.231e+00,1.318e-01,7.799e-02,1.485e-01,3.849e-04
3.148e-02,1.901e+00,1.731e+00,1.233e+00,1.486e-01,1.146e-01,1.478e-01,3.732e-04
3.126e-02,1.902e+00,1.732e+00,1.234e+00,1.474e-01,1.095e-01,1.478e-01,3.612e-04
3.102e-02,1.904e+00,1.733e+00,1.236e+00,1.459e-01,1.039e-01,1.478e-01,3.488e-04
3.079e-02,1.905e+00,1.734e+00,1.237e+00,1.445e-01,9.826e-02,1.478e-01,3.366e-04
3.055e-02,1.906e+00,1.735e+00,1.239e+00,5.112e-02,9.260e-02,1.485e-01,3.248e-04
3.038e-02,1.908e+00,1.736e+00,1.240e+00,5.087e-02,8.937e-02,1.485e-01,3.163e-04
3.026e-02,1.908e+00,1.737e+00,1.242e+00,5.175e-02,8.843e-02,1.485e-01,3.108e-04
3.017e-02,1.909e+00,1.738e+00,1.243e+00,5.296e-02,8.811e-02,1.485e-01,3.060e-04
3.008e-02,1.909e+00,1.739e+00,1.245e+00,5.424e-02,8.787e-02,1.485e-01,3.011e-04
2.999e-02,1.910e+00,1.740e+00,1.246e+00,5.550e-02,8.752e-02,1.485e-01,2.961e-04
2.990e-02,1.910e+00,1.741e+00,1.248e+00,5.673e-02,8.703e-02,1.485e-01,2.907e-04
2.980e-02,1.911e+00,1.742e+00,1.249e+00,5.790e-02,8.638e-02,1.485e-01,2.851e-04
2.971e-02,1.911e+00,1.742e+00,1.251e+00,8.869e-02,1.735e-01,1.491e-01,2.791e-04
2.958e-02,1.912e+00,1.744e+00,1.252e+00,8.941e-02,1.717e-01,1.491e-01,2.713e-04
2.944e-02,1.913e+00,1.745e+00,1.254e+00,1.105e-01,1.120e-01,1.485e-01,2.616e-04
2.927e-02,1.914e+00,1.747e+00,1.255e+00,1.104e-01,1.080e-01,1.485e-01,2.497e-04
2.908e-02,1.915e+00,1.748e+00,1.257e+00,1.100e-01,1.032e-01,1.485e-01,2.363e-04
2.889e-02,1.916e+00,1.749e+00,1.258e+00,1.095e-01,9.814e-02,1.485e-01,2.225e-04
2.870e-02,1.917e+00,1.750e+00,1.260e+00,1.386e-01,1.292e-01,1.478e-01,2.087e-04
2.848e-02,1.918e+00,1.751e+00,1.261e+00,1.377e-01,1.231e-01,1.478e-01,1.934e-04
2.824e-02,1.920e+00,1.752e+00,1.263e+00,1.275e-01,4.369e-02,1.478e-01,1.770e-04
2.800e-02,1.921e+00,1.753e+00,1.264e+00,1.263e-01,3.677e-02,1.478e-01,1.611e-04
2.776e-02,1.922e+00,1.754e+00,1.266e+00,1.251e-01,3.031e-02,1.478e-01,1.467e-04
2.753e-02,1.923e+00,1.754e+00,1.267e+00,1.240e-01,2.424e-02,1.478e-01,1.337e-04
2.730e-02,1.925e+00,1.755e+00,1.268e+00,1.318e-01,5.480e-02,1.471e-01,1.223e-04
2.707e-02,1.926e+00,1.755e+00,1.270e+00,1.306e-01,4.923e-02,1.471e-01,1.121e-04
2.683e-02,1.927e+00,1.755e+00,1.271e+00,-1.939e-01,-2.869e-02,1.478e-01,1.032e-04
2.684e-02,1.927e+00,1.756e+00,1.273e+00,-1.911e-01,-2.433e-02,1.478e-01,1.035e-04
2.709e-02,1.926e+00,1.755e+00,1.274e+00,1.389e-01,6.108e-02,1.471e-01,1.134e-04
2.716e-02,1.926e+00,1.756e+00,1.276e+00,1.426e-01,6.669e-02,1.471e-01,1.165e-04
2.700e-02,1.926e+00,1.756e+00,1.277e+00,1.544e-01,1.676e-01,1.471e-01,1.091e-04
2.675e-02,1.928e+00,1.757e+00,1.279e+00,7.002e-02,1.417e-01,1.478e-01,9.899e-05
2.654e-02,1.929e+00,1.759e+00,1.280e+00,6.923e-02,1.376e-01,1.478e-01,9.069e-05
2.639e-02,1.930e+00,1.760e+00,1.282e+00,6.932e-02,1.355e-01,1.478e-01,8.445e-05
2.625e-02,1.930e+00,1.761e+00,1.283e+00,7.857e-02,1.339e-01,1.478e-01,7.862e-05
2.611e-02,1.931e+00,1.763e+00,1.285e+00,7.888e-02,1.320e-01,1.478e-01,7.239e-05
2.596e-02,1.932e+00,1.764e+00,1.286e+00,7.908e-02,1.299e-01,1.478e-01,6.566e-05
2.581e-02,1.933e+00,1.765e+00,1.288e+00,7.924e-02,1.276e-01,1.478e-01,5.862e-05
2.565e-02,1.933e+00,1.767e+00,1.289e+00,7.937e-02,1.252e-01,1.478e-01,5.138e-05
2.550e-02,1.934e+00,1.768e+00,1.291e+00,7.949e-02,1.227e-01,1.478e-01,4.398e-05
2.534e-02,1.935e+00,1.769e+00,1.292e+00,7.958e-02,1.202e-01,1.478e-01,3.646e-05
2.519e-02,1.936e+00,1.770e+00,1.294e+00,1.123e-01,5.547e-02,1.478e-01,2.887e-05
2.500e-02,1.937e+00,1.771e+00,1.295e+00,1.119e-01,5.181e-02,1.478e-01,2.011e-05
2.479e-02,1.938e+00,1.772e+00,1.297e+00,1.112e-01,4.730e-02,1.478e-01,1.093e-05
2.457e-02,1.939e+00,1.773e+00,1.298e+00,1.103e-01,4.275e-02,1.478e-01,2.637e-06
2.434e-02,1.940e+00,1.773e+00,1.299e+00,1.094e-01,3.845e-02,1.478e-01,4.302e-06
2.412e-02,1.941e+00,1.773e+00,1.301e+00,1.204e-01,-1.729e-03,1.478e-01,9.717e-06
2.389e-02,1.942e+00,1.774e+00,1.302e+00,1.193e-01,-5.619e-03,1.478e-01,1.358e-05
2.365e-02,1.943e+00,1.774e+00,1.304e+00,6.774e-02,1.097e-01,1.471e-01,1.534e-05
2.346e-02,1.944e+00,1.774e+00,1.305e+00,6.717e-02,1.078e-01,1.471e-01,1.508e-05
2.330e-02,1.945e+00,1.775e+00,1.307e+00,1.117e-01,8.152e-02,1.471e-01,1.423e-05
2.312e-02,1.946e+00,1.776e+00,1.308e+00,8.765e-02,7.945e-03,1.471e-01,1.274e-05
2.293e-02,1.947e+00,1.777e+00,1.310e+00,8.713e-02,6.629e-03,1.471e-01,1.019e-05
2.274e-02,1.948e+00,1.777e+00,1.311e+00,7.488e-02,-1.995e-02,1.478e-01,6.492e-06
2.257e-02,1.948e+00,1.777e+00,1.313e+00,7.470e-02,-1.989e-02,1.478e-01,1.743e-06
2.241e-02,1.949e+00,1.777e+00,1.314e+00,7.468e-02,-1.917e-02,1.478e-01,4.012e-06
2.226e-02,1.950e+00,1.776e+00,1.316e+00,7.469e-02,-1.802e-02,1.478e-01,1.096e-05
2.211e-02,1.951e+00,1.776e+00,1.317e+00,1.014e-01,-1.649e-02,1.478e-01,1.920e-05
2.193e-02,1.951e+00,1.776e+00,1.319e+00,1.011e-01,-1.506e-02,1.478e-01,3.031e-05
2.173e-02,1.952e+00,1.776e+00,1.320e+00,1.004e-01,-1.360e-02,1.478e-01,4.493e-05
2.153e-02,1.953e+00,1.776e+00,1.322e+00,9.965e-02,-1.171e-02,1.478e-01,6.236e-05
2.133e-02,1.954e+00,1.776e+00,1.323e+00,9.887e-02,-9.285e-03,1.478e-01,8.234e-05
2.112e-02,1.955e+00,1.775e+00,1.325e+00,9.809e-02,-6.305e-03,1.478e-01,1.048e-04
2.092e-02,1.956e+00,1.775e+00,1.326e+00,4.098e-02,-7.522e-02,1.465e-01,1.296e-04
2.077e-02,1.957e+00,1.775e+00,1.328e+00,4.090e-02,-7.075e-02,1.465e-01,1.500e-04
2.067e-02,1.958e+00,1.774e+00,1.329e+00,4.152e-02,-6.554e-02,1.465e-01,1.652e-04
2.058e-02,1.958e+00,1.774e+00,1.330e+00,5.716e-02,2.402e-01,1.451e-01,1.792e-04
2.048e-02,1.958e+00,1.774e+00,1.332e+00,4.593e-02,1.423e-01,1.471e-01,1.953e-04
2.038e-02,1.959e+00,1.776e+00,1.333e+00,4.656e-02,1.480e-01,1.471e-01,2.120e-04
2.028e-02,1.959e+00,1.777e+00,1.335e+00,4.724e-02,1.537e-01,1.471e-01,2.277e-04
2.018e-02,1.960e+00,1.779e+00,1.336e+00,4.793e-02,1.593e-01,1.471e-01,2.432e-04
2.008e-02,1.960e+00,1.780e+00,1.338e+00,4.859e-02,1.649e-01,1.471e-01,2.588e-04
1.998e-02,1.961e+00,1.782e+00,1.339e+00,8.777e-02,1.135e-01,1.458e-01,2.745e-04
1.985e-02,1.961e+00,1.783e+00,1.341e+00,8.786e-02,1.188e-01,1.458e-01,2.957e-04
1.968e-02,1.962e+00,1.785e+00,1.342e+00,8.746e-02,1.241e-01,1.458e-01,3.230e-04
1.949e-02,1.963e+00,1.786e+00,1.344e+00,8.691e-02,1.296e-01,1.458e-01,3.530e-04
1.931e-02,1.964e+00,1.787e+00,1.345e+00,8.631e-02,1.352e-01,1.458e-01,3.847e-04
1.912e-02,1.965e+00,1.789e+00,1.347e+00,8.571e-02,1.410e-01,1.458e-01,4.179e-04
1.893e-02,1.966e+00,1.790e+00,1.348e+00,9.103e-02,2.091e-01,1.451e-01,4.522e-04
1.874e-02,1.966e+00,1.792e+00,1.349e+00,9.035e-02,2.152e-01,1.451e-01,4.888e-04
1.854e-02,1.967e+00,1.794e+00,1.351e+00,8.960e-02,2.214e-01,1.451e-01,5.273e-04
1.834e-02,1.968e+00,1.796e+00,1.352e+00,7.400e-02,3.414e-01,1.378e-01,5.671e-04
1.815e-02,1.969e+00,1.798e+00,1.354e+00,7.333e-02,3.473e-01,1.378e-01,6.049e-04
1.798e-02,1.970e+00,1.802e+00,1.355e+00,1.948e-02,1.563e-01,1.465e-01,6.398e-04
1.786e-02,1.970e+00,1.804e+00,1.357e+00,4.357e-02,3.853e-01,1.237e-01,6.633e-04
1.777e-02,1.971e+00,1.807e+00,1.358e+00,4.400e-02,3.907e-01,1.237e-01,6.808e-04
1.767e-02,1.971e+00,1.811e+00,1.359e+00,4.433e-02,3.958e-01,1.237e-01,6.992e-04
1.756e-02,1.972e+00,1.815e+00,1.360e+00,4.461e-02,4.006e-01,1.237e-01,7.173e-04
1.746e-02,1.972e+00,1.819e+00,1.362e+00,4.487e-02,4.050e-01,1.237e-01,7.348e-04
1.734e-02,1.972e+00,1.823e+00,1.363e+00,4.511e-02,4.091e-01,1.237e-01,7.515e-04
1.723e-02,1.973e+00,1.827e+00,1.364e+00,3.347e-02,2.784e-01,1.425e-01,7.676e-04
1.713e-02,1.973e+00,1.830e+00,1.365e+00,3.406e-02,2.832e-01,1.425e-01,7.812e-04
1.704e-02,1.974e+00,1.833e+00,1.367e+00,3.477e-02,2.881e-01,1.425e-01,7.928e-04
1.695e-02,1.974e+00,1.836e+00,1.368e+00,3.550e-02,2.929e-01,1.425e-01,8.037e-04
1.685e-02,1.974e+00,1.839e+00,1.370e+00,5.400e-02,3.545e-01,1.364e-01,8.143e-04
1.674e-02,1.975e+00,1.842e+00,1.371e+00,5.439e-02,3.580e-01,1.364e-01,8.269e-04
1.660e-02,1.975e+00,1.846e+00,1.372e+00,5.453e-02,3.606e-01,1.364e-01,8.413e-04
1.645e-02,1.976e+00,1.849e+00,1.374e+00,2.789e-02,1.454e-01,1.451e-01,8.561e-04
1.633e-02,1.976e+00,1.852e+00,1.375e+00,2.835e-02,1.489e-01,1.451e-01,8.679e-04
1.624e-02,1.976e+00,1.854e+00,1.377e+00,2.911e-02,1.534e-01,1.451e-01,8.767e-04
1.616e-02,1.977e+00,1.856e+00,1.378e+00,2.994e-02,1.582e-01,1.451e-01,8.849e-04
1.607e-02,1.977e+00,1.857e+00,1.380e+00,3.076e-02,1.629e-01,1.451e-01,8.931e-04
1.599e-02,1.977e+00,1.859e+00,1.381e+00,3.156e-02,1.676e-01,1.451e-01,9.015e-04
1.590e-02,1.978e+00,1.860e+00,1.383e+00,4.715e-02,4.879e-01,1.123e-01,9.101e-04
1.579e-02,1.978e+00,1.863e+00,1.384e+00,2.656e-02,4.434e-01,1.230e-01,9.207e-04
1.569e-02,1.978e+00,1.868e+00,1.385e+00,2.690e-02,4.462e-01,1.230e-01,9.302e-04
1.560e-02,1.979e+00,1.872e+00,1.386e+00,2.743e-02,4.493e-01,1.230e-01,9.375e-04
1.552e-02,1.979e+00,1.876e+00,1.387e+00,3.985e-02,3.645e-01,1.358e-01,9.436e-04
1.542e-02,1.979e+00,1.881e+00,1.389e+00,4.040e-02,3.674e-01,1.358e-01,9.500e-04
1.530e-02,1.979e+00,1.884e+00,1.390e+00,4.079e-02,3.694e-01,1.358e-01,9.568e-04
1.518e-02,1.980e+00,1.888e+00,1.391e+00,4.111e-02,3.710e-01,1.358e-01,9.636e-04
1.505e-02,1.980e+00,1.892e+00,1.393e+00,4.139e-02,3.722e-01,1.358e-01,9.702e-04
1.492e-02,1.981e+00,1.896e+00,1.394e+00,4.165e-02,3.733e-01,1.358e-01,9.766e-04
1.478e-02,1.981e+00,1.899e+00,1.395e+00,6.265e-02,1.671e-01,1.445e-01,9.828e-04
1.462e-02,1.982e+00,1.902e+00,1.397e+00,5.974e-02,2.445e-01,1.425e-01,9.903e-04
1.443e-02,1.982e+00,1.905e+00,1.398e+00,5.954e-02,2.431e-01,1.425e-01,1.000e-03
1.424e-02,1.983e+00,1.907e+00,1.400e+00,5.929e-02,2.416e-01,1.425e-01,1.012e-03
1.404e-02,1.983e+00,1.909e+00,1.401e+00,5.903e-02,2.402e-01,1.425e-01,1.025e-03
1.384e-02,1.984e+00,1.912e+00,1.403e+00,5.875e-02,2.390e-01,1.425e-01,1.040e-03
1.364e-02,1.984e+00,1.914e+00,1.404e+00,5.847e-02,2.690e-01,1.404e-01,1.056e-03
1.344e-02,1.985e+00,1.917e+00,1.405e+00,5.816e-02,2.681e-01,1.404e-01,1.075e-03
1.324e-02,1.985e+00,1.920e+00,1.407e+00,5.785e-02,2.675e-01,1.404e-01,1.095e-03
1.304e-02,1.986e+00,1.922e+00,1.408e+00,3.679e-02,3.550e-01,1.157e-01,1.118e-03
1.287e-02,1.986e+00,1.925e+00,1.409e+00,3.648e-02,3.545e-01,1.157e-01,1.138e-03
1.273e-02,1.987e+00,1.929e+00,1.411e+00,3.644e-02,3.555e-01,1.157e-01,1.156e-03
1.260e-02,1.987e+00,1.932e+00,1.412e+00,2.460e-02,4.035e-01,1.116e-01,1.173e-03
1.249e-02,1.987e+00,1.936e+00,1.413e+00,2.476e-02,4.055e-01,1.116e-01,1.188e-03
1.239e-02,1.988e+00,1.940e+00,1.414e+00,2.506e-02,4.084e-01,1.116e-01,1.200e-03
1.230e-02,1.988e+00,1.944e+00,1.415e+00,2.539e-02,4.114e-01,1.116e-01,1.212e-03
1.220e-02,1.988e+00,1.948e+00,1.416e+00,5.834e-02,3.574e-01,1.190e-01,1.223e-03
1.206e-02,1.989e+00,1.952e+00,1.417e+00,5.832e-02,3.579e-01,1.190e-01,1.240e-03
1.186e-02,1.989e+00,1.956e+00,1.419e+00,5.789e-02,3.557e-01,1.190e-01,1.265e-03
1.165e-02,1.990e+00,1.959e+00,1.420e+00,5.733e-02,3.527e-01,1.190e-01,1.295e-03
1.143e-02,1.990e+00,1.963e+00,1.421e+00,7.454e-02,4.117e-01,1.083e-01,1.328e-03
1.118e-02,1.991e+00,1.967e+00,1.422e+00,7.363e-02,4.062e-01,1.083e-01,1.369e-03
1.091e-02,1.991e+00,1.971e+00,1.423e+00,7.251e-02,3.992e-01,1.083e-01,1.420e-03
1.062e-02,1.992e+00,1.975e+00,1.424e+00,7.134e-02,2.728e-01,1.170e-01,1.479e-03
1.034e-02,1.993e+00,1.978e+00,1.425e+00,6.434e-02,2.975e-01,1.130e-01,1.546e-03
1.006e-02,1.993e+00,1.981e+00,1.426e+00,6.332e-02,2.919e-01,1.130e-01,1.618e-03
9.801e-03,1.994e+00,1.984e+00,1.428e+00,6.239e-02,2.873e-01,1.130e-01,1.695e-03
9.544e-03,1.994e+00,1.987e+00,1.429e+00,6.151e-02,2.834e-01,1.130e-01,1.779e-03
9.290e-03,1.995e+00,1.990e+00,1.430e+00,5.473e-02,2.852e-01,1.170e-01,1.870e-03
9.048e-03,1.996e+00,1.993e+00,1.431e+00,5.400e-02,2.835e-01,1.170e-01,1.965e-03
8.819e-03,1.996e+00,1.996e+00,1.432e+00,5.337e-02,2.829e-01,1.170e-01,2.063e-03
8.594e-03,1.997e+00,1.999e+00,1.433e+00,4.388e-02,1.587e-01,1.270e-01,2.168e-03
8.386e-03,1.997e+00,2.001e+00,1.435e+00,1.681e-02,5.237e-01,6.809e-02,2.272e-03
8.242e-03,1.997e+00,2.004e+00,1.435e+00,1.637e-02,5.235e-01,6.809e-02,2.349e-03
8.150e-03,1.998e+00,2.009e+00,1.436e+00,1.630e-02,5.262e-01,6.809e-02,2.399e-03
8.073e-03,1.998e+00,2.014e+00,1.437e+00,1.635e-02,5.298e-01,6.809e-02,2.441e-03
8.000e-03,1.998e+00,2.019e+00,1.437e+00,1.643e-02,5.336e-01,6.809e-02,2.481e-03
7.927e-03,1.998e+00,2.025e+00,1.438e+00,-1.907e-02,4.907e-01,7.613e-02,2.520e-03
7.920e-03,1.998e+00,2.030e+00,1.439e+00,-1.847e-02,4.997e-01,7.613e-02,2.524e-03
7.977e-03,1.998e+00,2.035e+00,1.440e+00,-1.745e-02,5.128e-01,7.613e-02,2.495e-03
8.050e-03,1.998e+00,2.040e+00,1.440e+00,-1.632e-02,5.272e-01,7.613e-02,2.460e-03
8.126e-03,1.998e+00,2.045e+00,1.441e+00,-1.519e-02,5.416e-01,7.613e-02,2.426e-03
8.199e-03,1.997e+00,2.051e+00,1.442e+00,-2.594e-02,5.714e-01,7.412e-02,2.395e-03
8.292e-03,1.997e+00,2.056e+00,1.443e+00,-2.473e-02,5.868e-01,7.412e-02,2.359e-03
8.403e-03,1.997e+00,2.062e+00,1.443e+00,-2.341e-02,6.035e-01,7.412e-02,2.319e-03
8.516e-03,1.997e+00,2.068e+00,1.444e+00,5.798e-02,3.875e-01,1.009e-01,2.283e-03
8.466e-03,1.997e+00,2.073e+00,1.445e+00,2.588e-02,5.085e-01,8.484e-02,2.298e-03
8.319e-03,1.997e+00,2.078e+00,1.446e+00,4.346e-02,5.013e-01,8.618e-02,2.342e-03
8.150e-03,1.998e+00,2.083e+00,1.447e+00,4.312e-02,4.977e-01,8.618e-02,2.396e-03
7.950e-03,1.998e+00,2.088e+00,1.448e+00,4.260e-02,4.916e-01,8.618e-02,2.463e-03
7.740e-03,1.998e+00,2.093e+00,1.449e+00,4.204e-02,4.849e-01,8.618e-02,2.539e-03
7.528e-03,1.999e+00,2.098e+00,1.449e+00,5.036e-02,2.865e-01,1.116e-01,2.621e-03
7.297e-03,1.999e+00,2.102e+00,1.451e+00,5.581e-02,3.023e-01,1.090e-01,2.718e-03
7.036e-03,1.999e+00,2.105e+00,1.452e+00,5.514e-02,2.950e-01,1.090e-01,2.838e-03
6.759e-03,2.000e+00,2.108e+00,1.453e+00,5.437e-02,2.870e-01,1.090e-01,2.978e-03
6.478e-03,2.000e+00,2.111e+00,1.454e+00,5.359e-02,2.793e-01,1.090e-01,3.136e-03
6.198e-03,2.001e+00,2.114e+00,1.455e+00,6.171e-02,3.138e-01,9.891e-02,3.309e-03
5.901e-03,2.001e+00,2.117e+00,1.456e+00,6.075e-02,3.048e-01,9.891e-02,3.510e-03
5.588e-03,2.002e+00,2.120e+00,1.457e+00,5.675e-02,3.314e-01,9.623e-02,3.742e-03
5.280e-03,2.002e+00,2.123e+00,1.458e+00,3.496e-02,1.774e-01,1.150e-01,3.991e-03
5.025e-03,2.003e+00,2.126e+00,1.459e+00,3.437e-02,1.764e-01,1.150e-01,4.211e-03
4.820e-03,2.003e+00,2.128e+00,1.460e+00,3.406e-02,1.799e-01,1.150e-01,4.398e-03
4.631e-03,2.003e+00,2.130e+00,1.461e+00,-1.744e-03,6.563e-01,3.660e-02,4.577e-03
4.527e-03,2.004e+00,2.134e+00,1.462e+00,-2.062e-03,6.549e-01,3.660e-02,4.679e-03
4.502e-03,2.004e+00,2.139e+00,1.462e+00,-1.932e-03,6.595e-01,3.660e-02,4.703e-03
4.503e-03,2.004e+00,2.146e+00,1.462e+00,-3.132e-02,6.659e-01,3.995e-02,4.703e-03
4.577e-03,2.004e+00,2.152e+00,1.463e+00,-3.063e-02,6.789e-01,3.995e-02,4.634e-03
4.720e-03,2.003e+00,2.159e+00,1.463e+00,-2.957e-02,6.976e-01,3.995e-02,4.507e-03
4.880e-03,2.003e+00,2.166e+00,1.464e+00,-2.844e-02,7.179e-01,3.995e-02,4.373e-03
5.043e-03,2.003e+00,2.173e+00,1.464e+00,-3.915e-02,6.300e-01,6.742e-02,4.246e-03
5.232e-03,2.003e+00,2.180e+00,1.465e+00,-3.769e-02,6.577e-01,6.742e-02,4.109e-03
5.444e-03,2.002e+00,2.186e+00,1.465e+00,-3.019e-02,7.806e-01,5.335e-02,3.968e-03
5.643e-03,2.002e+00,2.194e+00,1.466e+00,-4.363e-02,7.449e-01,6.340e-02,3.847e-03
5.861e-03,2.002e+00,2.201e+00,1.466e+00,-4.208e-02,7.747e-01,6.340e-02,3.728e-03
6.104e-03,2.001e+00,2.209e+00,1.467e+00,-4.042e-02,8.071e-01,6.340e-02,3.611e-03
6.351e-03,2.001e+00,2.217e+00,1.468e+00,-8.028e-02,9.122e-01,5.067e-02,3.507e-03
6.699e-03,2.001e+00,2.225e+00,1.468e+00,-3.672e-02,8.652e-01,6.407e-02,3.387e-03
7.037e-03,2.000e+00,2.234e+00,1.469e+00,-3.464e-02,9.072e-01,6.407e-02,3.294e-03
7.294e-03,2.000e+00,2.243e+00,1.470e+00,2.633e-02,7.187e-01,8.886e-02,3.241e-03
7.364e-03,2.000e+00,2.251e+00,1.470e+00,2.728e-02,7.366e-01,8.886e-02,3.229e-03
7.266e-03,2.000e+00,2.259e+00,1.471e+00,2.744e-02,7.370e-01,8.886e-02,3.244e-03
7.114e-03,2.000e+00,2.266e+00,1.472e+00,2.736e-02,7.318e-01,8.886e-02,3.268e-03
6.945e-03,2.000e+00,2.273e+00,1.473e+00,5.092e-02,5.695e-01,1.096e-01,3.297e-03
6.704e-03,2.000e+00,2.280e+00,1.474e+00,5.058e-02,5.577e-01,1.096e-01,3.342e-03
6.399e-03,2.001e+00,2.286e+00,1.475e+00,4.995e-02,5.396e-01,1.096e-01,3.409e-03
6.075e-03,2.001e+00,2.292e+00,1.476e+00,-3.378e-02,4.063e-01,1.324e-01,3.492e-03
5.978e-03,2.001e+00,2.297e+00,1.478e+00,-3.334e-02,4.145e-01,1.324e-01,3.520e-03
6.104e-03,2.001e+00,2.301e+00,1.479e+00,-3.192e-02,4.460e-01,1.324e-01,3.486e-03
6.295e-03,2.001e+00,2.305e+00,1.480e+00,-3.023e-02,4.834e-01,1.324e-01,3.440e-03
6.498e-03,2.001e+00,2.310e+00,1.482e+00,4.565e-02,6.350e-01,1.083e-01,3.399e-03
6.488e-03,2.001e+00,2.316e+00,1.483e+00,4.630e-02,6.476e-01,1.083e-01,3.401e-03
6.265e-03,2.001e+00,2.322e+00,1.484e+00,-6.369e-02,5.096e-01,1.384e-01,3.442e-03
6.292e-03,2.001e+00,2.327e+00,1.485e+00,-6.271e-02,5.300e-01,1.384e-01,3.438e-03
6.604e-03,2.001e+00,2.333e+00,1.487e+00,1.955e-02,5.830e-01,1.277e-01,3.389e-03
6.764e-03,2.000e+00,2.339e+00,1.488e+00,-6.201e-02,1.188e+00,5.268e-02,3.370e-03
6.956e-03,2.000e+00,2.347e+00,1.488e+00,-6.385e-02,1.228e+00,4.799e-02,3.355e-03
7.326e-03,2.000e+00,2.358e+00,1.489e+00,-6.202e-02,1.270e+00,4.799e-02,3.344e-03
7.752e-03,1.999e+00,2.370e+00,1.489e+00,-6.295e-02,1.256e+00,5.469e-02,3.357e-03
8.198e-03,1.999e+00,2.383e+00,1.490e+00,-6.081e-02,1.307e+00,5.469e-02,3.398e-03
8.650e-03,1.999e+00,2.395e+00,1.490e+00,-8.537e-02,1.421e+00,4.665e-02,3.465e-03
9.123e-03,1.998e+00,2.408e+00,1.491e+00,-8.323e-02,1.476e+00,4.665e-02,3.561e-03
9.605e-03,1.998e+00,2.422e+00,1.491e+00,-3.067e-02,1.393e+00,6.407e-02,3.682e-03
9.981e-03,1.997e+00,2.435e+00,1.492e+00,-2.884e-02,1.439e+00,6.407e-02,3.792e-03
1.025e-02,1.997e+00,2.449e+00,1.493e+00,-2.742e-02,1.473e+00,6.407e-02,3.881e-03
1.049e-02,1.997e+00,2.464e+00,1.493e+00,-2.615e-02,1.503e+00,6.407e-02,3.964e-03
1.071e-02,1.997e+00,2.479e+00,1.494e+00,1.085e-01,1.344e+00,8.283e-02,4.047e-03
1.055e-02,1.997e+00,2.492e+00,1.495e+00,6.988e-02,1.284e+00,8.819e-02,3.984e-03
1.008e-02,1.997e+00,2.505e+00,1.496e+00,6.875e-02,1.225e+00,8.819e-02,3.799e-03
9.541e-03,1.998e+00,2.518e+00,1.497e+00,1.119e-01,1.045e+00,1.029e-01,3.597e-03
8.846e-03,1.998e+00,2.530e+00,1.498e+00,7.750e-02,1.047e+00,9.288e-02,3.349e-03
8.115e-03,1.999e+00,2.540e+00,1.499e+00,7.852e-02,9.408e-01,9.355e-02,3.112e-03
7.440e-03,1.999e+00,2.551e+00,1.499e+00,7.678e-02,8.585e-01,9.355e-02,2.918e-03
6.783e-03,2.000e+00,2.560e+00,1.500e+00,3.359e-02,7.225e-01,1.103e-01,2.754e-03
6.286e-03,2.000e+00,2.568e+00,1.501e+00,4.145e-02,5.735e-01,1.257e-01,2.650e-03
5.908e-03,2.000e+00,2.575e+00,1.503e+00,4.090e-02,5.359e-01,1.257e-01,2.584e-03
5.551e-03,2.000e+00,2.581e+00,1.504e+00,4.040e-02,5.020e-01,1.257e-01,2.531e-03
5.201e-03,2.001e+00,2.587e+00,1.505e+00,3.696e-02,5.274e-01,1.203e-01,2.491e-03
4.867e-03,2.001e+00,2.592e+00,1.506e+00,2.760e-02,3.794e-01,1.324e-01,2.463e-03
4.578e-03,2.001e+00,2.596e+00,1.508e+00,2.735e-02,3.588e-01,1.324e-01,2.449e-03
4.326e-03,2.001e+00,2.600e+00,1.509e+00,2.721e-02,3.439e-01,1.324e-01,2.443e-03
4.086e-03,2.001e+00,2.604e+00,1.510e+00,-5.593e-02,2.332e-01,1.425e-01,2.444e-03
4.149e-03,2.001e+00,2.607e+00,1.512e+00,-5.500e-02,2.578e-01,1.425e-01,2.443e-03
4.503e-03,2.001e+00,2.610e+00,1.513e+00,6.193e-03,9.916e-01,4.129e-02,2.450e-03
4.720e-03,2.001e+00,2.616e+00,1.514e+00,7.121e-03,9.734e-01,4.598e-02,2.462e-03
4.745e-03,2.001e+00,2.624e+00,1.514e+00,7.436e-03,9.807e-01,4.598e-02,2.464e-03
4.708e-03,2.001e+00,2.634e+00,1.515e+00,7.547e-03,9.810e-01,4.598e-02,2.461e-03
4.651e-03,2.001e+00,2.643e+00,1.515e+00,-1.302e-03,9.634e-01,5.134e-02,2.455e-03
4.620e-03,2.001e+00,2.653e+00,1.516e+00,-1.144e-03,9.648e-01,5.134e-02,2.452e-03
4.618e-03,2.001e+00,2.663e+00,1.516e+00,1.690e-02,9.333e-01,4.866e-02,2.452e-03
4.557e-03,2.001e+00,2.672e+00,1.517e+00,1.695e-02,9.308e-01,4.866e-02,2.445e-03
4.432e-03,2.001e+00,2.682e+00,1.517e+00,1.680e-02,9.209e-01,4.866e-02,2.430e-03
4.289e-03,2.001e+00,2.691e+00,1.518e+00,1.659e-02,9.086e-01,4.866e-02,2.415e-03
4.140e-03,2.001e+00,2.701e+00,1.518e+00,1.340e-02,9.475e-01,4.263e-02,2.400e-03
4.001e-03,2.001e+00,2.710e+00,1.518e+00,1.319e-02,9.353e-01,4.263e-02,2.386e-03
3.875e-03,2.001e+00,2.719e+00,1.519e+00,7.077e-03,8.313e-01,5.469e-02,2.375e-03
3.775e-03,2.001e+00,2.728e+00,1.519e+00,7.039e-03,8.252e-01,5.469e-02,2.367e-03
3.700e-03,2.001e+00,2.737e+00,1.520e+00,-4.787e-03,9.618e-01,3.995e-02,2.361e-03
3.677e-03,2.001e+00,2.746e+00,1.520e+00,-4.663e-03,9.635e-01,3.995e-02,2.359e-03
3.701e-03,2.001e+00,2.755e+00,1.521e+00,-4.401e-03,9.709e-01,3.995e-02,2.361e-03
3.738e-03,2.001e+00,2.765e+00,1.521e+00,-1.300e-02,8.402e-01,6.541e-02,2.365e-03
3.811e-03,2.001e+00,2.774e+00,1.522e+00,-1.247e-02,8.565e-01,6.541e-02,2.374e-03
3.916e-03,2.001e+00,2.783e+00,1.522e+00,-1.184e-02,8.766e-01,6.541e-02,2.390e-03
4.027e-03,2.001e+00,2.792e+00,1.523e+00,-2.010e-02,8.299e-01,8.015e-02,2.408e-03
4.172e-03,2.001e+00,2.800e+00,1.524e+00,-1.929e-02,8.556e-01,8.015e-02,2.435e-03
4.345e-03,2.001e+00,2.809e+00,1.525e+00,-9.508e-03,9.930e-01,5.737e-02,2.472e-03
4.487e-03,2.001e+00,2.818e+00,1.525e+00,-8.821e-03,1.051e+00,5.268e-02,2.506e-03
4.590e-03,2.001e+00,2.828e+00,1.526e+00,-8.269e-03,1.068e+00,5.268e-02,2.533e-03
4.678e-03,2.001e+00,2.838e+00,1.526e+00,-1.831e-03,8.864e-01,8.551e-02,2.557e-03
4.734e-03,2.001e+00,2.848e+00,1.527e+00,-1.258e-03,8.987e-01,8.551e-02,2.574e-03
4.761e-03,2.001e+00,2.857e+00,1.528e+00,-7.694e-04,9.068e-01,8.551e-02,2.582e-03
4.776e-03,2.001e+00,2.867e+00,1.529e+00,-1.811e-02,8.766e-01,9.355e-02,2.586e-03
4.855e-03,2.001e+00,2.876e+00,1.530e+00,-1.743e-02,8.909e-01,9.355e-02,2.613e-03
4.999e-03,2.001e+00,2.885e+00,1.531e+00,2.197e-02,8.037e-01,1.157e-01,2.662e-03
5.001e-03,2.001e+00,2.893e+00,1.532e+00,2.253e-02,8.070e-01,1.157e-01,2.663e-03
4.850e-03,2.001e+00,2.901e+00,1.533e+00,2.266e-02,7.911e-01,1.157e-01,2.608e-03
4.650e-03,2.001e+00,2.910e+00,1.534e+00,3.450e-02,7.024e-01,1.224e-01,2.538e-03
4.387e-03,2.001e+00,2.917e+00,1.536e+00,3.432e-02,6.743e-01,1.224e-01,2.448e-03
4.072e-03,2.001e+00,2.924e+00,1.537e+00,3.399e-02,6.414e-01,1.224e-01,2.347e-03
3.744e-03,2.001e+00,2.931e+00,1.538e+00,3.361e-02,6.086e-01,1.224e-01,2.249e-03
3.413e-03,2.001e+00,2.937e+00,1.539e+00,4.507e-02,5.671e-01,1.224e-01,2.160e-03
3.035e-03,2.001e+00,2.943e+00,1.540e+00,-3.554e-02,1.056e+00,3.526e-02,2.070e-03
2.943e-03,2.001e+00,2.951e+00,1.541e+00,-3.565e-02,1.048e+00,3.526e-02,2.050e-03
3.161e-03,2.001e+00,2.961e+00,1.541e+00,-3.784e-02,1.073e+00,2.388e-02,2.101e-03
3.481e-03,2.001e+00,2.971e+00,1.541e+00,-7.166e-03,1.113e+00,2.455e-02,2.188e-03
3.713e-03,2.001e+00,2.982e+00,1.542e+00,2.160e-01,1.149e+00,1.115e-02,2.260e-03
3.167e-03,2.001e+00,2.992e+00,1.542e+00,6.031e-02,1.078e+00,5.788e-03,2.093e-03
2.325e-03,2.001e+00,3.001e+00,1.542e+00,5.797e-02,9.838e-01,5.788e-03,1.894e-03
1.661e-03,2.002e+00,3.011e+00,1.542e+00,-3.876e-02,9.027e-01,1.182e-02,1.794e-03
1.460e-03,2.002e+00,3.021e+00,1.542e+00,-3.927e-02,8.804e-01,1.182e-02,1.773e-03
1.671e-03,2.002e+00,3.030e+00,1.542e+00,-3.864e-02,9.070e-01,1.182e-02,1.797e-03
2.006e-03,2.002e+00,3.039e+00,1.542e+00,-2.877e-02,9.487e-01,2.254e-02,1.851e-03
2.335e-03,2.002e+00,3.048e+00,1.542e+00,-1.590e-02,9.962e-01,2.455e-02,1.920e-03
2.581e-03,2.002e+00,3.058e+00,1.543e+00,-3.292e-02,1.023e+00,2.589e-02,1.983e-03
2.838e-03,2.001e+00,3.068e+00,1.543e+00,-3.210e-02,1.057e+00,2.589e-02,2.058e-03
3.142e-03,2.001e+00,3.079e+00,1.543e+00,-3.116e-02,1.097e+00,2.589e-02,2.159e-03
3.455e-03,2.001e+00,3.089e+00,1.543e+00,1.725e-02,1.143e+00,2.120e-02,2.276e-03
3.564e-03,2.001e+00,3.100e+00,1.544e+00,1.764e-02,1.158e+00,2.120e-02,2.320e-03
3.475e-03,2.001e+00,3.112e+00,1.544e+00,1.749e-02,1.146e+00,2.120e-02,2.283e-03
3.325e-03,2.001e+00,3.123e+00,1.544e+00,1.719e-02,1.126e+00,2.120e-02,2.221e-03
3.158e-03,2.001e+00,3.135e+00,1.544e+00,-2.764e-02,1.099e+00,3.124e-02,2.153e-03
3.176e-03,2.001e+00,-3.137e+00,1.545e+00,-4.525e-02,1.102e+00,3.995e-02,2.160e-03
3.449e-03,2.001e+00,-3.126e+00,1.545e+00,7.426e-02,1.146e+00,2.923e-02,2.279e-03
3.347e-03,2.001e+00,-3.115e+00,1.545e+00,7.412e-02,1.132e+00,2.923e-02,2.233e-03
2.797e-03,2.001e+00,-3.103e+00,1.546e+00,2.832e-02,1.053e+00,3.526e-02,1.993e-03
2.304e-03,2.001e+00,-3.092e+00,1.546e+00,2.718e-02,9.827e-01,3.526e-02,1.799e-03
1.962e-03,2.001e+00,-3.082e+00,1.546e+00,-5.363e-02,9.291e-01,3.727e-02,1.677e-03
2.007e-03,2.001e+00,-3.072e+00,1.547e+00,-8.895e-02,9.381e-01,5.469e-02,1.693e-03
2.543e-03,2.001e+00,-3.062e+00,1.547e+00,2.833e-02,1.026e+00,3.526e-02,1.904e-03
2.836e-03,2.001e+00,-3.053e+00,1.548e+00,1.738e-02,1.071e+00,2.321e-02,2.033e-03
2.772e-03,2.001e+00,-3.042e+00,1.548e+00,1.731e-02,1.062e+00,2.321e-02,2.004e-03
2.632e-03,2.001e+00,-3.032e+00,1.548e+00,1.705e-02,1.041e+00,2.321e-02,1.938e-03
2.470e-03,2.001e+00,-3.021e+00,1.548e+00,-9.959e-03,1.016e+00,3.057e-02,1.864e-03
2.415e-03,2.001e+00,-3.011e+00,1.549e+00,-9.972e-03,1.008e+00,3.057e-02,1.839e-03
2.468e-03,2.001e+00,-3.000e+00,1.549e+00,-4.529e-02,1.012e+00,3.459e-02,1.864e-03
2.699e-03,2.001e+00,-2.990e+00,1.549e+00,-4.455e-02,1.050e+00,3.459e-02,1.978e-03
3.080e-03,2.002e+00,-2.980e+00,1.550e+00,-5.825e-02,1.112e+00,4.397e-02,2.180e-03
3.558e-03,2.002e+00,-2.969e+00,1.550e+00,5.586e-02,1.194e+00,3.727e-02,2.456e-03
3.634e-03,2.002e+00,-2.958e+00,1.550e+00,5.622e-02,1.205e+00,3.727e-02,2.501e-03
3.270e-03,2.002e+00,-2.946e+00,1.551e+00,1.690e-02,1.144e+00,4.732e-02,2.280e-03
2.937e-03,2.001e+00,-2.934e+00,1.551e+00,-3.416e-02,1.082e+00,6.541e-02,2.082e-03
2.929e-03,2.001e+00,-2.923e+00,1.552e+00,-3.982e-02,1.080e+00,6.474e-02,2.079e-03
3.184e-03,2.002e+00,-2.912e+00,1.553e+00,1.745e-02,1.126e+00,4.732e-02,2.234e-03
3.298e-03,2.002e+00,-2.900e+00,1.553e+00,1.630e-04,1.144e+00,6.407e-02,2.306e-03
3.284e-03,2.002e+00,-2.889e+00,1.554e+00,4.080e-04,1.139e+00,6.407e-02,2.297e-03
3.278e-03,2.002e+00,-2.878e+00,1.554e+00,-3.788e-02,1.129e+00,4.799e-02,2.293e-03
3.428e-03,2.002e+00,-2.866e+00,1.555e+00,-3.728e-02,1.152e+00,4.799e-02,2.395e-03
3.726e-03,2.002e+00,-2.855e+00,1.555e+00,-3.333e-02,1.185e+00,8.953e-02,2.604e-03
4.049e-03,2.002e+00,-2.843e+00,1.556e+00,-3.208e-02,1.233e+00,8.953e-02,2.841e-03
4.364e-03,2.002e+00,-2.831e+00,1.557e+00,5.516e-02,1.297e+00,7.345e-02,3.080e-03
4.325e-03,2.002e+00,-2.818e+00,1.558e+00,5.540e-02,1.280e+00,7.345e-02,3.049e-03
3.947e-03,2.002e+00,-2.806e+00,1.558e+00,1.322e-02,1.205e+00,7.546e-02,2.753e-03
3.634e-03,2.002e+00,-2.793e+00,1.559e+00,1.272e-02,1.142e+00,7.546e-02,2.511e-03
3.455e-03,2.002e+00,-2.781e+00,1.560e+00,-2.265e-03,1.025e+00,1.076e-01,2.373e-03
3.377e-03,2.002e+00,-2.770e+00,1.561e+00,-2.018e-03,9.988e-01,1.076e-01,2.312e-03
3.367e-03,2.002e+00,-2.759e+00,1.562e+00,-1.591e-03,9.838e-01,1.076e-01,2.304e-03
3.376e-03,2.002e+00,-2.749e+00,1.563e+00,7.780e-03,9.555e-01,1.076e-01,2.311e-03
3.352e-03,2.002e+00,-2.739e+00,1.564e+00,8.162e-03,9.363e-01,1.076e-01,2.292e-03
3.294e-03,2.001e+00,-2.730e+00,1.565e+00,7.368e-02,9.882e-01,9.623e-02,2.244e-03
2.973e-03,2.001e+00,-2.720e+00,1.566e+00,9.984e-02,9.427e-01,3.191e-02,1.982e-03
2.307e-03,2.001e+00,-2.710e+00,1.567e+00,9.805e-02,8.310e-01,3.191e-02,1.453e-03
1.479e-03,2.001e+00,-2.701e+00,1.567e+00,2.164e-02,6.882e-01,4.196e-02,8.410e-04
9.000e-04,2.000e+00,-2.693e+00,1.567e+00,-6.577e-03,5.913e-01,2.990e-02,4.521e-04
6.957e-04,2.000e+00,-2.687e+00,1.568e+00,-7.073e-03,5.569e-01,2.990e-02,3.244e-04
6.775e-04,2.000e+00,-2.681e+00,1.568e+00,-1.494e-01,5.429e-01,3.995e-02,3.132e-04
1.249e-03,2.001e+00,-2.675e+00,1.568e+00,6.890e-02,6.516e-01,4.799e-02,6.939e-04
1.539e-03,2.001e+00,-2.669e+00,1.569e+00,6.992e-02,6.960e-01,4.799e-02,9.044e-04
1.194e-03,2.001e+00,-2.662e+00,1.569e+00,6.906e-02,6.356e-01,4.799e-02,6.509e-04
6.587e-04,2.000e+00,-2.656e+00,1.570e+00,-1.755e-01,5.298e-01,5.469e-02,2.854e-04
9.752e-04,2.000e+00,-2.650e+00,1.570e+00,-1.744e-01,5.795e-01,5.469e-02,5.002e-04
2.150e-03,2.001e+00,-2.644e+00,1.571e+00,9.618e-02,7.812e-01,3.861e-02,1.410e-03
2.580e-03,2.001e+00,-2.637e+00,1.571e+00,9.762e-02,8.452e-01,3.861e-02,1.777e-03
2.115e-03,2.001e+00,-2.629e+00,1.572e+00,-4.302e-02,7.533e-01,5.067e-02,1.375e-03
1.892e-03,2.001e+00,-2.622e+00,1.572e+00,-4.352e-02,7.107e-01,5.067e-02,1.188e-03
2.089e-03,2.001e+00,-2.614e+00,1.573e+00,-4.274e-02,7.362e-01,5.067e-02,1.356e-03
2.408e-03,2.001e+00,-2.607e+00,1.573e+00,-5.344e-02,7.806e-01,6.072e-02,1.638e-03
2.799e-03,2.001e+00,-2.599e+00,1.574e+00,-5.200e-02,8.336e-01,6.072e-02,1.998e-03
3.231e-03,2.002e+00,-2.591e+00,1.574e+00,1.512e-01,9.067e-01,6.072e-02,2.410e-03
2.989e-03,2.002e+00,-2.583e+00,1.575e+00,7.656e-02,8.490e-01,5.804e-02,2.175e-03
2.313e-03,2.001e+00,-2.574e+00,1.576e+00,7.464e-02,7.286e-01,5.804e-02,1.530e-03
1.665e-03,2.001e+00,-2.566e+00,1.576e+00,-3.694e-02,6.050e-01,6.273e-02,9.354e-04
1.424e-03,2.001e+00,-2.559e+00,1.577e+00,3.959e-02,5.635e-01,6.474e-02,7.219e-04
1.301e-03,2.000e+00,-2.553e+00,1.577e+00,3.940e-02,5.359e-01,6.474e-02,6.131e-04
1.034e-03,2.000e+00,-2.548e+00,1.578e+00,2.094e-02,4.865e-01,5.268e-02,3.823e-04
7.895e-04,2.000e+00,-2.542e+00,1.579e+00,2.030e-02,4.430e-01,5.268e-02,1.772e-04
5.973e-04,2.000e+00,-2.537e+00,1.579e+00,1.982e-02,4.085e-01,5.268e-02,2.051e-05
4.242e-04,2.000e+00,-2.533e+00,1.580e+00,3.720e-02,3.777e-01,5.469e-02,1.166e-04
1.986e-04,2.000e+00,-2.529e+00,1.580e+00,3.660e-02,3.396e-01,5.469e-02,2.888e-04
-7.999e-05,2.000e+00,-2.525e+00,1.581e+00,3.582e-02,2.946e-01,5.469e-02,4.889e-04
-3.701e-04,1.999e+00,-2.522e+00,1.581e+00,3.499e-02,2.493e-01,5.469e-02,6.800e-04
-6.586e-04,1.999e+00,-2.519e+00,1.582e+00,3.416e-02,2.058e-01,5.469e-02,8.502e-04
-9.416e-04,1.999e+00,-2.517e+00,1.582e+00,3.333e-02,1.646e-01,5.469e-02,9.957e-04
-1.218e-03,1.999e+00,-2.515e+00,1.583e+00,-6.027e-03,1.259e-01,6.005e-02,1.116e-03
-1.357e-03,1.999e+00,-2.513e+00,1.584e+00,-6.357e-03,1.078e-01,6.005e-02,1.168e-03
-1.363e-03,1.999e+00,-2.512e+00,1.584e+00,5.011e-02,1.134e-01,5.000e-02,1.171e-03
-1.520e-03,1.998e+00,-2.510e+00,1.585e+00,4.969e-02,9.371e-02,5.000e-02,1.223e-03
-1.850e-03,1.998e+00,-2.509e+00,1.585e+00,4.866e-02,5.282e-02,5.000e-02,1.312e-03
-2.226e-03,1.998e+00,-2.509e+00,1.586e+00,9.885e-06,2.737e-03,6.139e-02,1.378e-03
-2.450e-03,1.998e+00,-2.508e+00,1.586e+00,-6.366e-04,-2.041e-02,6.139e-02,1.401e-03
-2.515e-03,1.998e+00,-2.508e+00,1.587e+00,-7.280e-04,-2.335e-02,6.139e-02,1.405e-03
-2.531e-03,1.998e+00,-2.508e+00,1.588e+00,-6.438e-04,-2.032e-02,6.139e-02,1.406e-03
-2.532e-03,1.998e+00,-2.508e+00,1.588e+00,-5.056e-04,-1.573e-02,6.139e-02,1.406e-03
-2.529e-03,1.998e+00,-2.509e+00,1.589e+00,-3.521e-04,-1.092e-02,6.139e-02,1.406e-03
-2.526e-03,1.998e+00,-2.509e+00,1.589e+00,-1.957e-04,-6.291e-03,6.139e-02,1.406e-03
-2.523e-03,1.998e+00,-2.509e+00,1.590e+00,-4.044e-05,-1.954e-03,6.139e-02,1.406e-03
-2.522e-03,1.998e+00,-2.509e+00,1.591e+00,1.125e-04,2.069e-03,6.139e-02,1.406e-03
-2.522e-03,1.998e+00,-2.509e+00,1.591e+00,2.628e-04,5.784e-03,6.139e-02,1.406e-03
-2.523e-03,1.998e+00,-2.509e+00,1.592e+00,4.103e-04,9.202e-03,6.139e-02,1.406e-03
-2.525e-03,1.998e+00,-2.509e+00,1.592e+00,4.504e-02,1.752e-02,2.388e-02,1.406e-03
-2.679e-03,1.998e+00,-2.509e+00,1.593e+00,4.454e-02,6.260e-03,2.388e-02,1.413e-03
-2.979e-03,1.997e+00,-2.509e+00,1.593e+00,4.351e-02,-1.621e-02,2.388e-02,1.413e-03
-3.317e-03,1.997e+00,-2.509e+00,1.593e+00,2.455e-02,-4.608e-02,2.321e-02,1.394e-03
-3.601e-03,1.997e+00,-2.509e+00,1.593e+00,2.357e-02,-6.570e-02,2.321e-02,1.364e-03
-3.821e-03,1.997e+00,-2.509e+00,1.594e+00,2.282e-02,-7.976e-02,2.321e-02,1.332e-03
-4.019e-03,1.997e+00,-2.510e+00,1.594e+00,2.216e-02,-9.144e-02,2.321e-02,1.299e-03
-4.205e-03,1.997e+00,-2.511e+00,1.594e+00,-7.929e-02,-1.069e-01,2.455e-02,1.263e-03
-4.044e-03,1.997e+00,-2.512e+00,1.594e+00,2.218e-02,-8.685e-02,2.321e-02,1.295e-03
-3.889e-03,1.997e+00,-2.513e+00,1.595e+00,-3.651e-02,-7.835e-02,2.187e-02,1.322e-03
-3.770e-03,1.997e+00,-2.514e+00,1.595e+00,-3.602e-02,-6.766e-02,2.187e-02,1.341e-03
-3.528e-03,1.997e+00,-2.514e+00,1.595e+00,-3.508e-02,-4.940e-02,2.187e-02,1.375e-03
-3.254e-03,1.997e+00,-2.515e+00,1.595e+00,-3.403e-02,-2.981e-02,2.187e-02,1.403e-03
-2.976e-03,1.997e+00,-2.516e+00,1.595e+00,6.787e-02,-3.942e-04,1.919e-02,1.420e-03
-3.045e-03,1.997e+00,-2.516e+00,1.596e+00,6.767e-02,-3.346e-03,1.919e-02,1.417e-03
-3.450e-03,1.997e+00,-2.516e+00,1.596e+00,-3.459e-02,-3.660e-02,2.187e-02,1.384e-03
-3.610e-03,1.997e+00,-2.516e+00,1.596e+00,-3.511e-02,-4.393e-02,2.187e-02,1.364e-03
-3.459e-03,1.997e+00,-2.516e+00,1.596e+00,-3.451e-02,-3.323e-02,2.187e-02,1.383e-03
-3.216e-03,1.997e+00,-2.517e+00,1.596e+00,-3.356e-02,-1.782e-02,2.187e-02,1.406e-03
-2.950e-03,1.997e+00,-2.517e+00,1.597e+00,6.829e-02,8.529e-03,1.919e-02,1.421e-03
-3.025e-03,1.997e+00,-2.517e+00,1.597e+00,6.807e-02,5.632e-03,1.919e-02,1.418e-03
-3.436e-03,1.997e+00,-2.517e+00,1.597e+00,-3.421e-02,-2.483e-02,2.187e-02,1.385e-03
-3.599e-03,1.997e+00,-2.517e+00,1.597e+00,-3.475e-02,-3.128e-02,2.187e-02,1.365e-03
-3.451e-03,1.997e+00,-2.517e+00,1.598e+00,-3.415e-02,-2.205e-02,2.187e-02,1.384e-03
-3.211e-03,1.997e+00,-2.518e+00,1.598e+00,-3.321e-02,-8.787e-03,2.187e-02,1.407e-03
-2.948e-03,1.997e+00,-2.518e+00,1.598e+00,6.864e-02,1.527e-02,1.919e-02,1.422e-03
-3.026e-03,1.997e+00,-2.518e+00,1.598e+00,6.840e-02,1.268e-02,1.919e-02,1.419e-03
-3.439e-03,1.997e+00,-2.518e+00,1.598e+00,-3.389e-02,-1.500e-02,2.187e-02,1.385e-03
-3.605e-03,1.997e+00,-2.518e+00,1.599e+00,-3.444e-02,-2.050e-02,2.187e-02,1.364e-03
-3.460e-03,1.997e+00,-2.518e+00,1.599e+00,-3.384e-02,-1.260e-02,2.187e-02,1.383e-03
-3.223e-03,1.997e+00,-2.518e+00,1.599e+00,-3.291e-02,-1.320e-03,2.187e-02,1.406e-03
-2.962e-03,1.997e+00,-2.518e+00,1.599e+00,6.893e-02,2.062e-02,1.919e-02,1.422e-03
-3.042e-03,1.997e+00,-2.518e+00,1.599e+00,6.869e-02,1.838e-02,1.919e-02,1.418e-03
-3.458e-03,1.997e+00,-2.518e+00,1.600e+00,-3.361e-02,-6.562e-03,2.187e-02,1.383e-03
-3.626e-03,1.997e+00,-2.518e+00,1.600e+00,-3.417e-02,-1.110e-02,2.187e-02,1.361e-03
-3.484e-03,1.997e+00,-2.518e+00,1.600e+00,-3.358e-02,-4.417e-03,2.187e-02,1.380e-03
-3.248e-03,1.997e+00,-2.518e+00,1.600e+00,-3.266e-02,5.026e-03,2.187e-02,1.404e-03
-2.989e-03,1.997e+00,-2.518e+00,1.600e+00,6.918e-02,2.499e-02,1.919e-02,1.420e-03
-3.072e-03,1.997e+00,-2.518e+00,1.601e+00,6.893e-02,2.315e-02,1.919e-02,1.416e-03
-3.490e-03,1.997e+00,-2.518e+00,1.601e+00,-3.338e-02,8.766e-04,2.187e-02,1.379e-03
-3.660e-03,1.997e+00,-2.517e+00,1.601e+00,-3.394e-02,-2.692e-03,2.187e-02,1.357e-03
-3.519e-03,1.997e+00,-2.517e+00,1.601e+00,-3.336e-02,2.870e-03,2.187e-02,1.376e-03
-3.286e-03,1.997e+00,-2.517e+00,1.601e+00,-3.244e-02,1.059e-02,2.187e-02,1.401e-03
-3.029e-03,1.997e+00,-2.517e+00,1.602e+00,6.940e-02,2.870e-02,1.919e-02,1.418e-03
-3.113e-03,1.997e+00,-2.517e+00,1.602e+00,6.914e-02,2.728e-02,1.919e-02,1.414e-03
-3.532e-03,1.997e+00,-2.517e+00,1.602e+00,-3.317e-02,7.617e-03,2.187e-02,1.374e-03
-3.704e-03,1.997e+00,-2.517e+00,1.602e+00,-3.374e-02,5.014e-03,2.187e-02,1.350e-03
-3.565e-03,1.997e+00,-2.517e+00,1.603e+00,-3.317e-02,9.540e-03,2.187e-02,1.370e-03
-3.333e-03,1.997e+00,-2.517e+00,1.603e+00,-3.225e-02,1.565e-02,2.187e-02,1.396e-03
-3.078e-03,1.997e+00,-2.516e+00,1.603e+00,6.958e-02,3.202e-02,1.919e-02,1.416e-03
-3.164e-03,1.997e+00,-2.516e+00,1.603e+00,-3.150e-02,2.068e-02,2.187e-02,1.410e-03
-3.242e-03,1.997e+00,-2.516e+00,1.603e+00,-3.172e-02,2.010e-02,2.187e-02,1.404e-03
-3.085e-03,1.997e+00,-2.516e+00,1.604e+00,6.974e-02,3.389e-02,1.919e-02,1.415e-03
-3.203e-03,1.997e+00,-2.516e+00,1.604e+00,-3.146e-02,2.226e-02,2.187e-02,1.407e-03
-3.290e-03,1.997e+00,-2.515e+00,1.604e+00,-3.172e-02,2.174e-02,2.187e-02,1.400e-03
-3.137e-03,1.997e+00,-2.515e+00,1.604e+00,-3.109e-02,2.466e-02,2.187e-02,1.412e-03
-2.913e-03,1.997e+00,-2.515e+00,1.604e+00,7.063e-02,3.847e-02,1.919e-02,1.422e-03
-3.015e-03,1.997e+00,-2.515e+00,1.605e+00,7.032e-02,3.761e-02,1.919e-02,1.418e-03
-3.445e-03,1.997e+00,-2.514e+00,1.605e+00,-3.204e-02,2.298e-02,2.187e-02,1.385e-03
-3.626e-03,1.997e+00,-2.514e+00,1.605e+00,-3.265e-02,2.212e-02,2.187e-02,1.363e-03
-3.497e-03,1.997e+00,-2.514e+00,1.605e+00,-3.210e-02,2.436e-02,2.187e-02,1.379e-03
-3.275e-03,1.997e+00,-2.513e+00,1.605e+00,-3.121e-02,2.705e-02,2.187e-02,1.402e-03
-3.029e-03,1.997e+00,-2.513e+00,1.606e+00,7.059e-02,3.976e-02,1.919e-02,1.417e-03
-3.123e-03,1.997e+00,-2.513e+00,1.606e+00,7.030e-02,3.951e-02,1.919e-02,1.413e-03
-3.551e-03,1.997e+00,-2.512e+00,1.606e+00,2.726e-02,3.250e-02,2.321e-02,1.373e-03
-3.931e-03,1.997e+00,-2.512e+00,1.606e+00,2.592e-02,3.185e-02,2.321e-02,1.316e-03
-4.196e-03,1.997e+00,-2.512e+00,1.607e+00,-7.582e-02,2.719e-02,2.455e-02,1.266e-03
-4.078e-03,1.997e+00,-2.511e+00,1.607e+00,2.552e-02,3.435e-02,2.321e-02,1.289e-03
-3.957e-03,1.997e+00,-2.511e+00,1.607e+00,2.605e-02,3.596e-02,2.321e-02,1.312e-03
-4.066e-03,1.997e+00,-2.511e+00,1.607e+00,2.571e-02,3.725e-02,2.321e-02,1.292e-03
-4.245e-03,1.996e+00,-2.510e+00,1.608e+00,-7.570e-02,3.364e-02,2.455e-02,1.256e-03
-4.102e-03,1.997e+00,-2.510e+00,1.608e+00,2.573e-02,4.020e-02,2.321e-02,1.285e-03
-3.973e-03,1.997e+00,-2.510e+00,1.608e+00,2.628e-02,4.120e-02,2.321e-02,1.309e-03
-4.082e-03,1.997e+00,-2.509e+00,1.608e+00,2.595e-02,4.284e-02,2.321e-02,1.289e-03
-4.262e-03,1.996e+00,-2.509e+00,1.608e+00,-7.547e-02,3.984e-02,2.455e-02,1.253e-03
-4.121e-03,1.997e+00,-2.508e+00,1.609e+00,2.596e-02,4.575e-02,2.321e-02,1.281e-03
-3.994e-03,1.997e+00,-2.508e+00,1.609e+00,2.651e-02,4.618e-02,2.321e-02,1.305e-03
-4.104e-03,1.997e+00,-2.508e+00,1.609e+00,2.617e-02,4.815e-02,2.321e-02,1.284e-03
-4.286e-03,1.996e+00,-2.507e+00,1.609e+00,-7.525e-02,4.577e-02,2.455e-02,1.248e-03
-4.147e-03,1.997e+00,-2.507e+00,1.610e+00,2.617e-02,5.107e-02,2.321e-02,1.276e-03
-4.022e-03,1.997e+00,-2.506e+00,1.610e+00,2.671e-02,5.096e-02,2.321e-02,1.299e-03
-4.134e-03,1.997e+00,-2.506e+00,1.610e+00,2.637e-02,5.328e-02,2.321e-02,1.279e-03
-4.317e-03,1.996e+00,-2.505e+00,1.610e+00,-7.506e-02,5.149e-02,2.455e-02,1.242e-03
-4.179e-03,1.997e+00,-2.505e+00,1.611e+00,2.636e-02,5.623e-02,2.321e-02,1.270e-03
-4.056e-03,1.997e+00,-2.504e+00,1.611e+00,2.690e-02,5.562e-02,2.321e-02,1.293e-03
-4.169e-03,1.997e+00,-2.503e+00,1.611e+00,2.655e-02,5.829e-02,2.321e-02,1.272e-03
-4.354e-03,1.996e+00,-2.503e+00,1.611e+00,-7.488e-02,5.709e-02,2.455e-02,1.235e-03
-4.218e-03,1.996e+00,-2.502e+00,1.612e+00,-7.429e-02,5.613e-02,2.455e-02,1.262e-03
-3.757e-03,1.997e+00,-2.502e+00,1.612e+00,2.834e-02,5.432e-02,2.321e-02,1.340e-03
-3.546e-03,1.997e+00,-2.501e+00,1.612e+00,2.920e-02,5.098e-02,2.321e-02,1.367e-03
-3.645e-03,1.997e+00,-2.501e+00,1.612e+00,2.892e-02,5.319e-02,2.321e-02,1.355e-03
-3.837e-03,1.997e+00,-2.500e+00,1.612e+00,2.827e-02,5.745e-02,2.321e-02,1.329e-03
-4.056e-03,1.997e+00,-2.500e+00,1.613e+00,2.754e-02,6.259e-02,2.321e-02,1.294e-03
-4.278e-03,1.996e+00,-2.499e+00,1.613e+00,-7.404e-02,6.300e-02,2.455e-02,1.252e-03
-4.158e-03,1.997e+00,-2.498e+00,1.613e+00,2.732e-02,6.651e-02,2.321e-02,1.275e-03
-4.047e-03,1.997e+00,-2.498e+00,1.613e+00,2.782e-02,6.471e-02,2.321e-02,1.295e-03
-4.168e-03,1.997e+00,-2.497e+00,1.614e+00,2.744e-02,6.832e-02,2.321e-02,1.273e-03
-4.359e-03,1.996e+00,-2.496e+00,1.614e+00,-7.402e-02,6.868e-02,2.455e-02,1.236e-03
-4.231e-03,1.996e+00,-2.496e+00,1.614e+00,-7.345e-02,6.638e-02,2.455e-02,1.261e-03
-3.780e-03,1.997e+00,-2.495e+00,1.614e+00,2.915e-02,6.041e-02,2.321e-02,1.335e-03
-3.576e-03,1.997e+00,-2.494e+00,1.615e+00,3.000e-02,5.516e-02,2.321e-02,1.360e-03
-3.681e-03,1.997e+00,-2.494e+00,1.615e+00,2.969e-02,5.818e-02,2.321e-02,1.348e-03
-3.879e-03,1.997e+00,-2.493e+00,1.615e+00,2.903e-02,6.406e-02,2.321e-02,1.322e-03
-4.102e-03,1.997e+00,-2.493e+00,1.615e+00,2.827e-02,7.101e-02,2.321e-02,1.286e-03
-4.329e-03,1.996e+00,-2.492e+00,1.616e+00,-7.332e-02,7.325e-02,2.455e-02,1.244e-03
-4.216e-03,1.996e+00,-2.491e+00,1.616e+00,-7.281e-02,7.052e-02,2.455e-02,1.265e-03
-3.775e-03,1.997e+00,-2.491e+00,1.616e+00,2.976e-02,6.225e-02,2.321e-02,1.335e-03
-3.578e-03,1.997e+00,-2.490e+00,1.616e+00,3.058e-02,5.597e-02,2.321e-02,1.358e-03
-3.687e-03,1.997e+00,-2.489e+00,1.616e+00,3.026e-02,5.955e-02,2.321e-02,1.346e-03
-3.890e-03,1.997e+00,-2.489e+00,1.617e+00,2.958e-02,6.646e-02,2.321e-02,1.320e-03
-4.117e-03,1.997e+00,-2.488e+00,1.617e+00,1.102e-02,7.455e-02,2.120e-02,1.284e-03
-4.288e-03,1.996e+00,-2.487e+00,1.617e+00,-3.699e-02,7.579e-02,2.455e-02,1.254e-03
-4.241e-03,1.996e+00,-2.487e+00,1.617e+00,-3.673e-02,7.466e-02,2.455e-02,1.262e-03
-4.022e-03,1.997e+00,-2.486e+00,1.618e+00,1.164e-02,7.223e-02,2.120e-02,1.299e-03
-3.913e-03,1.997e+00,-2.485e+00,1.618e+00,1.212e-02,6.834e-02,2.120e-02,1.316e-03
-3.946e-03,1.997e+00,-2.484e+00,1.618e+00,1.208e-02,6.971e-02,2.120e-02,1.311e-03
-4.023e-03,1.997e+00,-2.484e+00,1.618e+00,1.720e-01,8.315e-02,7.128e-03,1.299e-03
-4.644e-03,1.996e+00,-2.483e+00,1.618e+00,1.697e-01,1.072e-01,7.128e-03,1.182e-03
-5.776e-03,1.995e+00,-2.482e+00,1.618e+00,9.723e-02,1.461e-01,1.768e-03,8.728e-04
-6.816e-03,1.994e+00,-2.481e+00,1.618e+00,7.255e-02,1.862e-01,6.458e-03,5.074e-04
-7.585e-03,1.994e+00,-2.479e+00,1.618e+00,5.187e-02,2.112e-01,5.788e-03,1.987e-04
-8.149e-03,1.993e+00,-2.477e+00,1.619e+00,4.976e-02,2.334e-01,5.788e-03,4.432e-05
-8.597e-03,1.993e+00,-2.475e+00,1.619e+00,-1.716e-02,2.512e-01,3.778e-03,2.464e-04
-8.786e-03,1.993e+00,-2.473e+00,1.619e+00,-1.786e-02,2.588e-01,3.778e-03,3.334e-04
-8.747e-03,1.993e+00,-2.470e+00,1.619e+00,-1.769e-02,2.581e-01,3.778e-03,3.151e-04
-8.637e-03,1.993e+00,-2.468e+00,1.619e+00,-1.726e-02,2.550e-01,3.778e-03,2.652e-04
-8.509e-03,1.993e+00,-2.465e+00,1.619e+00,-1.676e-02,2.513e-01,3.778e-03,2.075e-04
-8.378e-03,1.993e+00,-2.463e+00,1.619e+00,1.045e-02,2.476e-01,8.467e-03,1.495e-04
-8.336e-03,1.993e+00,-2.460e+00,1.619e+00,1.064e-02,2.476e-01,8.467e-03,1.311e-04
-8.380e-03,1.993e+00,-2.458e+00,1.619e+00,1.051e-02,2.506e-01,8.467e-03,1.505e-04
-8.451e-03,1.993e+00,-2.455e+00,1.619e+00,-7.277e-02,2.492e-01,1.249e-02,1.813e-04
-8.260e-03,1.993e+00,-2.453e+00,1.619e+00,1.106e-02,2.505e-01,8.467e-03,9.909e-05
-8.080e-03,1.994e+00,-2.450e+00,1.619e+00,1.179e-02,2.463e-01,8.467e-03,2.341e-05
-8.088e-03,1.993e+00,-2.448e+00,1.619e+00,1.179e-02,2.479e-01,8.467e-03,2.662e-05
-8.154e-03,1.993e+00,-2.445e+00,1.619e+00,1.157e-02,2.513e-01,8.467e-03,5.385e-05
-8.236e-03,1.993e+00,-2.443e+00,1.620e+00,1.128e-02,2.551e-01,8.467e-03,8.800e-05
-8.322e-03,1.993e+00,-2.440e+00,1.620e+00,1.098e-02,2.589e-01,8.467e-03,1.237e-04
-8.407e-03,1.993e+00,-2.437e+00,1.620e+00,-8.125e-02,2.576e-01,9.807e-03,1.593e-04
-8.197e-03,1.993e+00,-2.435e+00,1.620e+00,-3.199e-04,2.587e-01,1.048e-02,7.276e-05
-7.959e-03,1.994e+00,-2.432e+00,1.620e+00,6.597e-04,2.539e-01,1.048e-02,2.254e-05
-7.889e-03,1.994e+00,-2.430e+00,1.620e+00,9.788e-04,2.536e-01,1.048e-02,4.998e-05
-7.872e-03,1.994e+00,-2.427e+00,1.620e+00,1.086e-03,2.547e-01,1.048e-02,5.640e-05
-7.873e-03,1.994e+00,-2.425e+00,1.620e+00,1.126e-03,2.563e-01,1.048e-02,5.621e-05
-7.879e-03,1.994e+00,-2.422e+00,1.620e+00,1.144e-03,2.580e-01,1.048e-02,5.392e-05
-7.886e-03,1.994e+00,-2.419e+00,1.620e+00,1.155e-03,2.597e-01,1.048e-02,5.097e-05
-7.895e-03,1.994e+00,-2.417e+00,1.621e+00,1.164e-03,2.614e-01,1.048e-02,4.781e-05
-7.903e-03,1.994e+00,-2.414e+00,1.621e+00,1.172e-03,2.631e-01,1.048e-02,4.458e-05
-7.912e-03,1.994e+00,-2.412e+00,1.621e+00,-4.034e-02,2.596e-01,1.651e-02,4.134e-05
-7.791e-03,1.994e+00,-2.409e+00,1.621e+00,-3.978e-02,2.593e-01,1.651e-02,8.562e-05
-7.547e-03,1.994e+00,-2.406e+00,1.621e+00,-3.873e-02,2.562e-01,1.651e-02,1.725e-04
-7.270e-03,1.994e+00,-2.404e+00,1.621e+00,5.438e-02,2.575e-01,9.807e-03,2.660e-04
-7.275e-03,1.994e+00,-2.401e+00,1.621e+00,5.440e-02,2.587e-01,9.807e-03,2.646e-04
-7.557e-03,1.994e+00,-2.399e+00,1.621e+00,-3.863e-02,2.604e-01,1.651e-02,1.705e-04
-7.636e-03,1.994e+00,-2.396e+00,1.622e+00,-3.888e-02,2.641e-01,1.651e-02,1.436e-04
-7.460e-03,1.994e+00,-2.393e+00,1.622e+00,-3.810e-02,2.627e-01,1.651e-02,2.026e-04
-7.210e-03,1.994e+00,-2.391e+00,1.622e+00,5.492e-02,2.650e-01,9.807e-03,2.827e-04
-7.224e-03,1.994e+00,-2.388e+00,1.622e+00,6.380e-02,2.715e-01,1.115e-02,2.783e-04
-7.536e-03,1.994e+00,-2.385e+00,1.622e+00,-6.792e-02,2.679e-01,1.584e-02,1.792e-04
-7.554e-03,1.994e+00,-2.383e+00,1.622e+00,-6.793e-02,2.702e-01,1.584e-02,1.734e-04
-7.214e-03,1.994e+00,-2.380e+00,1.622e+00,6.402e-02,2.766e-01,1.115e-02,2.795e-04
-7.167e-03,1.994e+00,-2.377e+00,1.623e+00,6.426e-02,2.769e-01,1.115e-02,2.934e-04
-7.478e-03,1.994e+00,-2.374e+00,1.623e+00,-6.746e-02,2.727e-01,1.584e-02,1.995e-04
-7.498e-03,1.994e+00,-2.372e+00,1.623e+00,-6.748e-02,2.748e-01,1.584e-02,1.931e-04
-7.165e-03,1.994e+00,-2.369e+00,1.623e+00,6.446e-02,2.820e-01,1.115e-02,2.921e-04
-7.122e-03,1.994e+00,-2.366e+00,1.623e+00,6.468e-02,2.824e-01,1.115e-02,3.044e-04
-7.432e-03,1.994e+00,-2.363e+00,1.623e+00,2.784e-02,2.826e-01,1.718e-02,2.151e-04
-7.737e-03,1.994e+00,-2.360e+00,1.623e+00,2.662e-02,2.884e-01,1.718e-02,1.222e-04
-7.964e-03,1.994e+00,-2.358e+00,1.624e+00,2.574e-02,2.934e-01,1.718e-02,5.039e-05
-8.161e-03,1.993e+00,-2.355e+00,1.624e+00,2.497e-02,2.980e-01,1.718e-02,1.395e-05
-8.346e-03,1.993e+00,-2.352e+00,1.624e+00,2.426e-02,3.024e-01,1.718e-02,7.534e-05
-8.522e-03,1.993e+00,-2.349e+00,1.624e+00,-5.648e-02,3.017e-01,2.388e-02,1.352e-04
-8.457e-03,1.993e+00,-2.346e+00,1.624e+00,-5.610e-02,3.045e-01,2.388e-02,1.133e-04
-8.162e-03,1.993e+00,-2.343e+00,1.625e+00,2.533e-02,3.100e-01,1.718e-02,1.695e-05
-8.037e-03,1.993e+00,-2.339e+00,1.625e+00,3.187e-02,3.161e-01,2.187e-02,2.201e-05
-8.142e-03,1.993e+00,-2.336e+00,1.625e+00,3.151e-02,3.198e-01,2.187e-02,1.019e-05
-8.327e-03,1.993e+00,-2.333e+00,1.625e+00,3.080e-02,3.242e-01,2.187e-02,6.800e-05
-8.533e-03,1.993e+00,-2.330e+00,1.625e+00,-5.006e-02,3.184e-01,2.522e-02,1.338e-04
-8.510e-03,1.993e+00,-2.327e+00,1.626e+00,-4.986e-02,3.218e-01,2.522e-02,1.266e-04
-8.263e-03,1.993e+00,-2.323e+00,1.626e+00,3.140e-02,3.337e-01,2.187e-02,5.011e-05
-8.183e-03,1.993e+00,-2.320e+00,1.626e+00,3.185e-02,3.358e-01,2.187e-02,2.618e-05
-8.310e-03,1.993e+00,-2.317e+00,1.626e+00,3.138e-02,3.392e-01,2.187e-02,6.361e-05
-8.498e-03,1.993e+00,-2.313e+00,1.627e+00,-2.866e-02,3.379e-01,3.526e-02,1.201e-04
-8.533e-03,1.993e+00,-2.310e+00,1.627e+00,-2.866e-02,3.426e-01,3.526e-02,1.308e-04
-8.409e-03,1.993e+00,-2.307e+00,1.627e+00,-2.795e-02,3.464e-01,3.526e-02,9.388e-05
-8.239e-03,1.993e+00,-2.303e+00,1.628e+00,5.584e-03,3.497e-01,3.124e-02,4.559e-05
-8.151e-03,1.993e+00,-2.300e+00,1.628e+00,6.118e-03,3.528e-01,3.124e-02,2.159e-05
-8.152e-03,1.993e+00,-2.296e+00,1.628e+00,6.252e-03,3.561e-01,3.124e-02,2.186e-05
-8.181e-03,1.993e+00,-2.293e+00,1.629e+00,6.260e-03,3.595e-01,3.124e-02,2.949e-05
-8.219e-03,1.993e+00,-2.289e+00,1.629e+00,1.216e-02,3.681e-01,3.057e-02,3.927e-05
-8.275e-03,1.993e+00,-2.285e+00,1.629e+00,1.204e-02,3.715e-01,3.057e-02,5.385e-05
-8.347e-03,1.993e+00,-2.282e+00,1.629e+00,1.185e-02,3.749e-01,3.057e-02,7.252e-05
-8.423e-03,1.993e+00,-2.278e+00,1.630e+00,-2.098e-02,3.732e-01,3.124e-02,9.219e-05
-8.411e-03,1.993e+00,-2.274e+00,1.630e+00,-2.078e-02,3.765e-01,3.124e-02,8.905e-05
-8.313e-03,1.993e+00,-2.270e+00,1.630e+00,1.244e-02,3.848e-01,3.057e-02,6.474e-05
-8.279e-03,1.993e+00,-2.267e+00,1.631e+00,1.273e-02,3.877e-01,3.057e-02,5.667e-05
-8.326e-03,1.993e+00,-2.263e+00,1.631e+00,-5.135e-03,3.855e-01,3.861e-02,6.755e-05
-8.349e-03,1.993e+00,-2.259e+00,1.631e+00,-5.065e-03,3.892e-01,3.861e-02,7.293e-05
-8.333e-03,1.993e+00,-2.255e+00,1.632e+00,-4.811e-03,3.928e-01,3.861e-02,6.937e-05
-8.307e-03,1.993e+00,-2.251e+00,1.632e+00,-4.505e-03,3.964e-01,3.861e-02,6.355e-05
-8.278e-03,1.993e+00,-2.247e+00,1.633e+00,-4.188e-03,3.998e-01,3.861e-02,5.751e-05
-8.251e-03,1.993e+00,-2.243e+00,1.633e+00,-3.874e-03,4.031e-01,3.861e-02,5.187e-05
-8.225e-03,1.993e+00,-2.239e+00,1.633e+00,-3.619e-02,4.064e-01,5.335e-02,4.677e-05
-8.117e-03,1.993e+00,-2.235e+00,1.634e+00,-3.541e-02,4.108e-01,5.335e-02,2.644e-05
-7.931e-03,1.994e+00,-2.231e+00,1.634e+00,-3.424e-02,4.149e-01,5.335e-02,5.563e-06
-7.726e-03,1.994e+00,-2.227e+00,1.635e+00,-3.298e-02,4.186e-01,5.335e-02,3.631e-05
-7.522e-03,1.994e+00,-2.223e+00,1.635e+00,-3.172e-02,4.218e-01,5.335e-02,6.219e-05
-7.325e-03,1.994e+00,-2.218e+00,1.636e+00,7.331e-02,4.296e-01,5.268e-02,8.243e-05
-7.396e-03,1.994e+00,-2.214e+00,1.636e+00,4.949e-02,4.311e-01,6.206e-02,7.624e-05
-7.665e-03,1.994e+00,-2.210e+00,1.637e+00,4.845e-02,4.325e-01,6.206e-02,4.949e-05
-7.950e-03,1.994e+00,-2.205e+00,1.638e+00,4.732e-02,4.344e-01,6.206e-02,1.598e-05
-8.233e-03,1.993e+00,-2.201e+00,1.638e+00,4.620e-02,4.368e-01,6.206e-02,2.240e-05
-8.509e-03,1.993e+00,-2.197e+00,1.639e+00,-3.794e-02,4.344e-01,7.881e-02,6.438e-05
-8.576e-03,1.993e+00,-2.192e+00,1.640e+00,-3.788e-02,4.392e-01,7.881e-02,7.506e-05
-8.441e-03,1.993e+00,-2.188e+00,1.641e+00,-3.678e-02,4.441e-01,7.881e-02,5.506e-05
-8.251e-03,1.993e+00,-2.183e+00,1.641e+00,3.168e-03,4.534e-01,8.283e-02,3.040e-05
-8.142e-03,1.993e+00,-2.179e+00,1.642e+00,4.168e-03,4.568e-01,8.283e-02,1.835e-05
-8.124e-03,1.993e+00,-2.174e+00,1.643e+00,4.694e-03,4.597e-01,8.283e-02,1.661e-05
-8.137e-03,1.993e+00,-2.170e+00,1.644e+00,5.065e-03,4.622e-01,8.283e-02,1.772e-05
-8.160e-03,1.993e+00,-2.165e+00,1.645e+00,1.329e-01,4.697e-01,4.464e-02,1.965e-05
-8.485e-03,1.993e+00,-2.161e+00,1.645e+00,9.580e-02,4.657e-01,4.732e-02,4.905e-05
-9.013e-03,1.992e+00,-2.156e+00,1.646e+00,9.320e-02,4.670e-01,4.732e-02,1.121e-04
-9.534e-03,1.991e+00,-2.151e+00,1.646e+00,8.171e-02,4.686e-01,5.536e-02,1.915e-04
-1.002e-02,1.991e+00,-2.146e+00,1.647e+00,7.934e-02,4.711e-01,5.536e-02,2.789e-04
-1.047e-02,1.990e+00,-2.142e+00,1.647e+00,5.640e-02,4.741e-01,6.943e-02,3.700e-04
-1.085e-02,1.989e+00,-2.137e+00,1.648e+00,1.906e-02,4.792e-01,8.149e-02,4.539e-04
-1.110e-02,1.989e+00,-2.132e+00,1.649e+00,1.815e-02,4.866e-01,8.149e-02,5.095e-04
-1.124e-02,1.989e+00,-2.127e+00,1.649e+00,1.781e-02,4.946e-01,8.149e-02,5.424e-04
-1.135e-02,1.988e+00,-2.122e+00,1.650e+00,1.765e-02,5.027e-01,8.149e-02,5.675e-04
-1.144e-02,1.988e+00,-2.117e+00,1.651e+00,3.534e-02,5.108e-01,9.422e-02,5.899e-04
-1.157e-02,1.988e+00,-2.112e+00,1.652e+00,2.029e-02,5.148e-01,9.288e-02,6.198e-04
-1.171e-02,1.988e+00,-2.107e+00,1.653e+00,-1.015e-01,5.187e-01,1.002e-01,6.502e-04
-1.156e-02,1.988e+00,-2.102e+00,1.654e+00,2.150e-02,5.347e-01,9.288e-02,6.184e-04
-1.142e-02,1.988e+00,-2.097e+00,1.655e+00,3.772e-02,5.490e-01,9.422e-02,5.893e-04
-1.148e-02,1.988e+00,-2.091e+00,1.656e+00,8.227e-03,5.513e-01,1.157e-01,6.019e-04
-1.157e-02,1.988e+00,-2.086e+00,1.657e+00,8.377e-03,5.604e-01,1.103e-01,6.186e-04
-1.163e-02,1.988e+00,-2.080e+00,1.658e+00,2.774e-03,5.740e-01,1.090e-01,6.287e-04
-1.166e-02,1.988e+00,-2.075e+00,1.659e+00,3.232e-03,5.821e-01,1.090e-01,6.346e-04
-1.168e-02,1.988e+00,-2.069e+00,1.660e+00,1.564e-02,5.588e-01,1.311e-01,6.379e-04
-1.172e-02,1.988e+00,-2.063e+00,1.662e+00,1.619e-02,5.675e-01,1.311e-01,6.444e-04
-1.179e-02,1.988e+00,-2.057e+00,1.663e+00,1.660e-02,5.756e-01,1.311e-01,6.542e-04
-1.186e-02,1.988e+00,-2.052e+00,1.664e+00,1.697e-02,5.832e-01,1.311e-01,6.647e-04
-1.194e-02,1.987e+00,-2.046e+00,1.666e+00,1.732e-02,5.904e-01,1.311e-01,6.751e-04
-1.202e-02,1.987e+00,-2.040e+00,1.667e+00,3.842e-02,5.662e-01,1.378e-01,6.852e-04
-1.213e-02,1.987e+00,-2.034e+00,1.668e+00,3.854e-02,5.728e-01,1.378e-01,6.999e-04
-1.229e-02,1.987e+00,-2.028e+00,1.670e+00,3.842e-02,5.790e-01,1.378e-01,7.189e-04
-1.245e-02,1.986e+00,-2.023e+00,1.671e+00,1.153e-01,6.471e-01,1.183e-01,7.388e-04
-1.276e-02,1.986e+00,-2.016e+00,1.672e+00,9.622e-02,6.512e-01,1.190e-01,7.764e-04
-1.316e-02,1.985e+00,-2.010e+00,1.673e+00,9.422e-02,6.549e-01,1.190e-01,8.295e-04
-1.356e-02,1.984e+00,-2.003e+00,1.675e+00,9.220e-02,6.587e-01,1.190e-01,8.863e-04
-1.395e-02,1.983e+00,-1.997e+00,1.676e+00,4.870e-02,6.628e-01,1.170e-01,9.449e-04
-1.426e-02,1.983e+00,-1.990e+00,1.677e+00,6.805e-02,6.678e-01,1.250e-01,9.925e-04
-1.452e-02,1.982e+00,-1.984e+00,1.678e+00,6.699e-02,6.738e-01,1.250e-01,1.033e-03
-1.479e-02,1.981e+00,-1.977e+00,1.679e+00,3.624e-02,6.796e-01,1.250e-01,1.074e-03
-1.500e-02,1.981e+00,-1.970e+00,1.681e+00,2.959e-02,5.619e-01,1.458e-01,1.107e-03
-1.515e-02,1.980e+00,-1.964e+00,1.682e+00,2.949e-02,5.709e-01,1.458e-01,1.129e-03
-1.527e-02,1.980e+00,-1.958e+00,1.684e+00,2.960e-02,5.802e-01,1.458e-01,1.146e-03
-1.539e-02,1.980e+00,-1.952e+00,1.685e+00,2.978e-02,5.891e-01,1.458e-01,1.161e-03
-1.550e-02,1.980e+00,-1.946e+00,1.686e+00,2.999e-02,5.977e-01,1.458e-01,1.175e-03
-1.561e-02,1.979e+00,-1.940e+00,1.688e+00,-2.317e-02,5.385e-01,1.471e-01,1.188e-03
-1.563e-02,1.979e+00,-1.934e+00,1.689e+00,-2.227e-02,5.484e-01,1.471e-01,1.191e-03
-1.559e-02,1.979e+00,-1.929e+00,1.691e+00,-2.071e-02,5.596e-01,1.471e-01,1.186e-03
-1.552e-02,1.980e+00,-1.923e+00,1.692e+00,-1.898e-02,5.706e-01,1.471e-01,1.182e-03
-1.545e-02,1.980e+00,-1.918e+00,1.694e+00,1.244e-02,5.548e-01,1.465e-01,1.178e-03
-1.543e-02,1.980e+00,-1.912e+00,1.695e+00,1.380e-02,5.626e-01,1.465e-01,1.177e-03
-1.546e-02,1.980e+00,-1.906e+00,1.697e+00,1.477e-02,5.682e-01,1.465e-01,1.178e-03
-1.550e-02,1.980e+00,-1.901e+00,1.698e+00,8.084e-02,6.659e-01,1.458e-01,1.178e-03
-1.563e-02,1.979e+00,-1.895e+00,1.700e+00,9.267e-02,5.264e-01,1.471e-01,1.176e-03
-1.587e-02,1.978e+00,-1.889e+00,1.701e+00,7.981e-02,6.153e-01,1.478e-01,1.172e-03
-1.612e-02,1.978e+00,-1.883e+00,1.703e+00,7.861e-02,6.098e-01,1.478e-01,1.168e-03
-1.636e-02,1.977e+00,-1.877e+00,1.704e+00,7.748e-02,6.044e-01,1.478e-01,1.162e-03
-1.660e-02,1.976e+00,-1.871e+00,1.706e+00,8.825e-02,4.901e-01,1.478e-01,1.156e-03
-1.684e-02,1.975e+00,-1.865e+00,1.707e+00,9.596e-02,4.061e-01,1.471e-01,1.148e-03
-1.710e-02,1.975e+00,-1.860e+00,1.709e+00,9.456e-02,3.983e-01,1.471e-01,1.139e-03
-1.736e-02,1.974e+00,-1.856e+00,1.710e+00,9.306e-02,3.899e-01,1.471e-01,1.131e-03
-1.763e-02,1.973e+00,-1.852e+00,1.711e+00,9.156e-02,3.817e-01,1.471e-01,1.122e-03
-1.788e-02,1.972e+00,-1.848e+00,1.713e+00,9.900e-02,3.893e-01,1.478e-01,1.115e-03
-1.814e-02,1.971e+00,-1.844e+00,1.714e+00,9.750e-02,2.776e-01,1.471e-01,1.107e-03
-1.840e-02,1.970e+00,-1.841e+00,1.716e+00,9.593e-02,2.692e-01,1.471e-01,1.100e-03
-1.866e-02,1.969e+00,-1.838e+00,1.717e+00,9.439e-02,2.612e-01,1.471e-01,1.094e-03
-1.891e-02,1.968e+00,-1.835e+00,1.719e+00,9.289e-02,2.538e-01,1.471e-01,1.089e-03
-1.916e-02,1.967e+00,-1.832e+00,1.720e+00,-4.496e-02,2.522e-01,1.471e-01,1.085e-03
-1.925e-02,1.967e+00,-1.830e+00,1.722e+00,-4.463e-02,2.559e-01,1.471e-01,1.084e-03
-1.920e-02,1.967e+00,-1.827e+00,1.723e+00,-4.260e-02,2.690e-01,1.471e-01,1.085e-03
-1.910e-02,1.967e+00,-1.824e+00,1.725e+00,6.371e-02,4.755e-01,1.478e-01,1.089e-03
-1.911e-02,1.967e+00,-1.821e+00,1.726e+00,1.154e-01,3.483e-01,1.465e-01,1.088e-03
-1.928e-02,1.967e+00,-1.817e+00,1.728e+00,1.149e-01,3.439e-01,1.465e-01,1.077e-03
-1.952e-02,1.966e+00,-1.813e+00,1.729e+00,1.133e-01,3.334e-01,1.465e-01,1.060e-03
-1.978e-02,1.965e+00,-1.810e+00,1.731e+00,1.115e-01,3.214e-01,1.465e-01,1.041e-03
-2.005e-02,1.964e+00,-1.807e+00,1.732e+00,8.883e-02,2.625e-01,1.471e-01,1.023e-03
-2.029e-02,1.963e+00,-1.804e+00,1.734e+00,8.726e-02,2.522e-01,1.471e-01,1.006e-03
-2.050e-02,1.962e+00,-1.801e+00,1.735e+00,8.600e-02,2.439e-01,1.471e-01,9.917e-04
-2.070e-02,1.961e+00,-1.798e+00,1.736e+00,8.487e-02,2.364e-01,1.471e-01,9.778e-04
-2.089e-02,1.960e+00,-1.796e+00,1.738e+00,6.899e-02,1.207e-01,1.471e-01,9.642e-04
-2.107e-02,1.959e+00,-1.794e+00,1.739e+00,9.189e-02,1.619e-01,1.478e-01,9.520e-04
-2.125e-02,1.958e+00,-1.792e+00,1.741e+00,9.100e-02,1.562e-01,1.478e-01,9.398e-04
-2.144e-02,1.958e+00,-1.791e+00,1.742e+00,8.992e-02,1.496e-01,1.478e-01,9.271e-04
-2.164e-02,1.957e+00,-1.789e+00,1.744e+00,8.881e-02,1.429e-01,1.478e-01,9.150e-04
-2.183e-02,1.956e+00,-1.788e+00,1.745e+00,8.773e-02,1.367e-01,1.478e-01,9.037e-04
-2.202e-02,1.955e+00,-1.786e+00,1.747e+00,8.668e-02,1.309e-01,1.478e-01,8.931e-04
-2.221e-02,1.954e+00,-1.785e+00,1.748e+00,9.457e-02,7.902e-02,1.458e-01,8.834e-04
-2.240e-02,1.953e+00,-1.784e+00,1.750e+00,6.381e-02,1.045e-01,1.471e-01,8.741e-04
-2.257e-02,1.952e+00,-1.783e+00,1.751e+00,6.304e-02,1.010e-01,1.471e-01,8.666e-04
-2.272e-02,1.952e+00,-1.782e+00,1.753e+00,6.263e-02,9.974e-02,1.471e-01,8.606e-04
-2.285e-02,1.951e+00,-1.781e+00,1.754e+00,6.236e-02,9.926e-02,1.471e-01,8.553e-04
-2.298e-02,1.950e+00,-1.780e+00,1.756e+00,6.214e-02,9.911e-02,1.471e-01,8.504e-04
-2.311e-02,1.950e+00,-1.779e+00,1.757e+00,6.195e-02,9.915e-02,1.471e-01,8.457e-04
-2.324e-02,1.949e+00,-1.778e+00,1.759e+00,7.068e-02,1.407e-01,1.478e-01,8.413e-04
-2.338e-02,1.949e+00,-1.777e+00,1.760e+00,7.043e-02,1.405e-01,1.478e-01,8.367e-04
-2.352e-02,1.948e+00,-1.775e+00,1.762e+00,7.008e-02,1.398e-01,1.478e-01,8.321e-04
-2.366e-02,1.947e+00,-1.774e+00,1.763e+00,6.973e-02,1.390e-01,1.478e-01,8.273e-04
-2.380e-02,1.947e+00,-1.773e+00,1.764e+00,7.235e-02,8.940e-03,1.458e-01,8.226e-04
-2.394e-02,1.946e+00,-1.772e+00,1.766e+00,7.197e-02,8.028e-03,1.458e-01,8.179e-04
-2.409e-02,1.945e+00,-1.771e+00,1.767e+00,7.157e-02,7.215e-03,1.458e-01,8.137e-04
-2.423e-02,1.944e+00,-1.771e+00,1.769e+00,-1.481e-02,7.397e-02,1.471e-01,8.103e-04
-2.430e-02,1.944e+00,-1.771e+00,1.770e+00,-1.408e-02,7.840e-02,1.471e-01,8.089e-04
-2.430e-02,1.944e+00,-1.770e+00,1.772e+00,-1.229e-02,8.699e-02,1.471e-01,8.089e-04
-2.428e-02,1.944e+00,-1.769e+00,1.773e+00,-1.020e-02,9.631e-02,1.471e-01,8.093e-04
-2.426e-02,1.944e+00,-1.769e+00,1.775e+00,-8.051e-03,1.053e-01,1.471e-01,8.100e-04
-2.424e-02,1.944e+00,-1.768e+00,1.776e+00,-1.216e-01,2.017e-01,1.478e-01,8.106e-04
-2.414e-02,1.945e+00,-1.766e+00,1.778e+00,-2.313e-02,2.201e-01,1.471e-01,8.157e-04
-2.402e-02,1.946e+00,-1.764e+00,1.779e+00,-1.943e-02,2.332e-01,1.471e-01,8.226e-04
-2.395e-02,1.946e+00,-1.762e+00,1.781e+00,-1.656e-02,2.425e-01,1.471e-01,8.274e-04
-2.391e-02,1.946e+00,-1.760e+00,1.782e+00,-1.399e-02,2.501e-01,1.471e-01,8.313e-04
-2.388e-02,1.946e+00,-1.757e+00,1.784e+00,-1.156e-02,2.566e-01,1.471e-01,8.347e-04
-2.385e-02,1.946e+00,-1.755e+00,1.785e+00,-9.217e-03,2.624e-01,1.471e-01,8.379e-04
-2.383e-02,1.947e+00,-1.752e+00,1.787e+00,-6.941e-03,2.675e-01,1.471e-01,8.408e-04
-2.382e-02,1.947e+00,-1.749e+00,1.788e+00,-4.726e-03,2.719e-01,1.471e-01,8.434e-04
-2.381e-02,1.947e+00,-1.747e+00,1.789e+00,3.302e-02,6.344e-02,1.471e-01,8.455e-04
-2.382e-02,1.947e+00,-1.745e+00,1.791e+00,3.468e-02,6.455e-02,1.471e-01,8.419e-04
-2.387e-02,1.946e+00,-1.744e+00,1.792e+00,3.585e-02,6.318e-02,1.471e-01,8.325e-04
-2.393e-02,1.946e+00,-1.743e+00,1.794e+00,3.686e-02,6.087e-02,1.471e-01,8.210e-04
-2.399e-02,1.946e+00,-1.742e+00,1.795e+00,3.781e-02,5.813e-02,1.471e-01,8.086e-04
-2.405e-02,1.945e+00,-1.742e+00,1.797e+00,3.872e-02,5.514e-02,1.471e-01,7.957e-04
-2.412e-02,1.945e+00,-1.741e+00,1.798e+00,3.962e-02,5.194e-02,1.471e-01,7.824e-04
-2.418e-02,1.944e+00,-1.741e+00,1.800e+00,4.050e-02,4.858e-02,1.471e-01,7.689e-04
-2.425e-02,1.944e+00,-1.740e+00,1.801e+00,4.136e-02,1.123e-01,1.471e-01,7.551e-04
-2.432e-02,1.944e+00,-1.739e+00,1.803e+00,1.223e-01,1.294e-01,1.465e-01,7.411e-04
-2.444e-02,1.943e+00,-1.738e+00,1.804e+00,1.221e-01,1.216e-01,1.465e-01,7.152e-04
-2.462e-02,1.942e+00,-1.737e+00,1.806e+00,1.209e-01,1.099e-01,1.465e-01,6.785e-04
-2.482e-02,1.941e+00,-1.736e+00,1.807e+00,1.195e-01,9.736e-02,1.465e-01,6.395e-04
-2.501e-02,1.940e+00,-1.735e+00,1.809e+00,1.180e-01,8.479e-02,1.465e-01,6.009e-04
-2.521e-02,1.938e+00,-1.734e+00,1.810e+00,1.166e-01,7.253e-02,1.465e-01,5.635e-04
-2.540e-02,1.937e+00,-1.733e+00,1.812e+00,9.442e-02,6.586e-02,1.471e-01,5.276e-04
-2.557e-02,1.936e+00,-1.732e+00,1.813e+00,9.334e-02,5.548e-02,1.471e-01,4.958e-04
-2.573e-02,1.935e+00,-1.732e+00,1.814e+00,9.256e-02,4.647e-02,1.471e-01,4.677e-04
-2.588e-02,1.934e+00,-1.731e+00,1.816e+00,9.190e-02,3.810e-02,1.471e-01,4.414e-04
-2.603e-02,1.933e+00,-1.731e+00,1.817e+00,9.130e-02,3.015e-02,1.471e-01,4.163e-04
-2.618e-02,1.932e+00,-1.730e+00,1.819e+00,9.074e-02,2.256e-02,1.471e-01,3.923e-04
-2.632e-02,1.932e+00,-1.730e+00,1.820e+00,1.110e-01,7.742e-02,1.465e-01,3.693e-04
-2.648e-02,1.931e+00,-1.730e+00,1.822e+00,1.102e-01,6.960e-02,1.465e-01,3.452e-04
-2.665e-02,1.929e+00,-1.729e+00,1.823e+00,1.092e-01,6.123e-02,1.465e-01,3.201e-04
-2.682e-02,1.928e+00,-1.728e+00,1.825e+00,1.082e-01,5.293e-02,1.465e-01,2.954e-04
-2.699e-02,1.927e+00,-1.728e+00,1.826e+00,1.072e-01,4.490e-02,1.465e-01,2.716e-04
-2.716e-02,1.926e+00,-1.727e+00,1.828e+00,-8.953e-02,1.133e-02,1.478e-01,2.488e-04
-2.720e-02,1.926e+00,-1.727e+00,1.829e+00,1.048e-01,1.307e-01,1.478e-01,2.436e-04
-2.724e-02,1.926e+00,-1.726e+00,1.831e+00,1.063e-01,1.307e-01,1.478e-01,2.381e-04
-2.737e-02,1.925e+00,-1.725e+00,1.832e+00,1.062e-01,1.255e-01,1.478e-01,2.207e-04
-2.752e-02,1.924e+00,-1.724e+00,1.834e+00,1.174e-01,-4.164e-02,1.471e-01,1.997e-04
-2.769e-02,1.923e+00,-1.723e+00,1.835e+00,1.165e-01,-4.922e-02,1.471e-01,1.769e-04
-2.786e-02,1.922e+00,-1.723e+00,1.837e+00,1.154e-01,-5.693e-02,1.471e-01,1.541e-04
-2.804e-02,1.921e+00,-1.724e+00,1.838e+00,1.143e-01,-6.418e-02,1.471e-01,1.330e-04
-2.821e-02,1.919e+00,-1.724e+00,1.839e+00,1.013e-01,8.966e-02,1.478e-01,1.141e-04
-2.838e-02,1.918e+00,-1.724e+00,1.841e+00,1.004e-01,8.407e-02,1.478e-01,9.782e-05
-2.854e-02,1.917e+00,-1.724e+00,1.842e+00,5.229e-02,-1.434e-01,1.465e-01,8.319e-05
-2.866e-02,1.917e+00,-1.724e+00,1.844e+00,5.225e-02,-1.465e-01,1.465e-01,7.216e-05
-2.876e-02,1.916e+00,-1.725e+00,1.845e+00,-1.834e-02,1.109e-01,1.485e-01,6.476e-05
-2.879e-02,1.916e+00,-1.725e+00,1.847e+00,-1.664e-02,1.119e-01,1.485e-01,6.200e-05
-2.879e-02,1.916e+00,-1.725e+00,1.848e+00,-1.404e-02,1.146e-01,1.485e-01,6.250e-05
-2.877e-02,1.916e+00,-1.724e+00,1.850e+00,5.997e-02,-1.413e-01,1.465e-01,6.393e-05
-2.880e-02,1.916e+00,-1.724e+00,1.851e+00,6.191e-02,-1.405e-01,1.465e-01,6.171e-05
-2.887e-02,1.915e+00,-1.725e+00,1.853e+00,-8.230e-03,1.173e-01,1.485e-01,5.609e-05
-2.891e-02,1.915e+00,-1.725e+00,1.854e+00,-6.563e-03,1.175e-01,1.485e-01,5.307e-05
-2.892e-02,1.915e+00,-1.724e+00,1.856e+00,1.056e-01,-9.867e-02,1.471e-01,5.270e-05
-2.898e-02,1.914e+00,-1.724e+00,1.857e+00,1.068e-01,-9.953e-02,1.471e-01,4.785e-05
-2.912e-02,1.914e+00,-1.724e+00,1.859e+00,1.008e-01,6.342e-02,1.498e-01,3.895e-05
-2.927e-02,1.913e+00,-1.725e+00,1.860e+00,1.004e-01,6.072e-02,1.498e-01,3.034e-05
-2.942e-02,1.912e+00,-1.724e+00,1.862e+00,1.000e-01,5.821e-02,1.498e-01,2.243e-05
-2.958e-02,1.911e+00,-1.724e+00,1.863e+00,1.441e-01,-9.942e-02,1.485e-01,1.498e-05
-2.976e-02,1.909e+00,-1.724e+00,1.865e+00,1.431e-01,-1.022e-01,1.485e-01,7.009e-06
-2.997e-02,1.908e+00,-1.725e+00,1.866e+00,1.120e-01,-4.282e-02,1.485e-01,1.029e-07
-3.016e-02,1.907e+00,-1.725e+00,1.868e+00,1.108e-01,-4.459e-02,1.485e-01,3.899e-06
-3.034e-02,1.906e+00,-1.726e+00,1.869e+00,8.920e-02,-4.550e-02,1.478e-01,5.596e-06
-3.050e-02,1.905e+00,-1.726e+00,1.871e+00,-5.064e-02,3.712e-02,1.498e-01,5.613e-06
-3.056e-02,1.904e+00,-1.726e+00,1.872e+00,-4.900e-02,3.815e-02,1.498e-01,5.292e-06
-3.052e-02,1.905e+00,-1.726e+00,1.874e+00,-4.557e-02,3.969e-02,1.498e-01,5.499e-06
-3.046e-02,1.905e+00,-1.726e+00,1.875e+00,9.773e-02,-4.179e-02,1.478e-01,5.620e-06
-3.048e-02,1.905e+00,-1.726e+00,1.877e+00,9.995e-02,-4.122e-02,1.478e-01,5.629e-06
-3.060e-02,1.904e+00,-1.726e+00,1.878e+00,-3.895e-02,4.181e-02,1.498e-01,5.253e-06
-3.065e-02,1.904e+00,-1.726e+00,1.879e+00,-3.722e-02,4.224e-02,1.498e-01,4.854e-06
-3.063e-02,1.904e+00,-1.726e+00,1.881e+00,1.113e-01,8.394e-02,1.505e-01,5.023e-06
-3.067e-02,1.904e+00,-1.725e+00,1.882e+00,1.132e-01,8.405e-02,1.505e-01,4.840e-06
-3.081e-02,1.903e+00,-1.724e+00,1.884e+00,1.134e-01,8.419e-02,1.505e-01,4.376e-06
-3.097e-02,1.902e+00,-1.724e+00,1.886e+00,1.278e-01,-3.985e-02,1.478e-01,3.796e-06
-3.115e-02,1.900e+00,-1.723e+00,1.887e+00,1.271e-01,-3.957e-02,1.478e-01,2.837e-06
-3.134e-02,1.899e+00,-1.724e+00,1.888e+00,1.262e-01,-3.895e-02,1.478e-01,6.334e-07
-3.153e-02,1.898e+00,-1.724e+00,1.890e+00,1.252e-01,-3.787e-02,1.478e-01,3.185e-06
-3.172e-02,1.897e+00,-1.724e+00,1.891e+00,1.153e-01,-3.631e-02,1.491e-01,8.670e-06
-3.191e-02,1.896e+00,-1.725e+00,1.893e+00,9.673e-02,8.988e-02,1.505e-01,1.555e-05
-3.208e-02,1.894e+00,-1.724e+00,1.894e+00,9.634e-02,9.204e-02,1.505e-01,2.290e-05
-3.223e-02,1.893e+00,-1.724e+00,1.896e+00,1.140e-01,-3.007e-02,1.491e-01,2.995e-05
-3.239e-02,1.892e+00,-1.723e+00,1.897e+00,1.138e-01,-2.784e-02,1.491e-01,3.747e-05
-3.256e-02,1.891e+00,-1.724e+00,1.899e+00,1.133e-01,-2.528e-02,1.491e-01,4.621e-05
-3.273e-02,1.890e+00,-1.724e+00,1.900e+00,1.158e-01,2.423e-02,1.491e-01,5.617e-05
-3.291e-02,1.889e+00,-1.724e+00,1.902e+00,1.153e-01,2.751e-02,1.491e-01,6.734e-05
-3.308e-02,1.888e+00,-1.724e+00,1.903e+00,1.148e-01,3.105e-02,1.491e-01,7.941e-05
-3.326e-02,1.887e+00,-1.723e+00,1.905e+00,1.143e-01,3.478e-02,1.491e-01,9.211e-05
-3.343e-02,1.886e+00,-1.723e+00,1.906e+00,1.138e-01,3.866e-02,1.491e-01,1.053e-04
-3.361e-02,1.885e+00,-1.723e+00,1.908e+00,1.163e-01,8.925e-02,1.498e-01,1.190e-04
-3.378e-02,1.883e+00,-1.722e+00,1.909e+00,1.099e-01,1.576e-02,1.478e-01,1.330e-04
-3.395e-02,1.882e+00,-1.722e+00,1.911e+00,1.095e-01,1.989e-02,1.478e-01,1.470e-04
-3.412e-02,1.881e+00,-1.721e+00,1.912e+00,1.092e-01,2.405e-02,1.478e-01,1.611e-04
-3.428e-02,1.880e+00,-1.721e+00,1.914e+00,1.089e-01,2.832e-02,1.478e-01,1.755e-04
-3.445e-02,1.879e+00,-1.721e+00,1.915e+00,1.086e-01,3.272e-02,1.478e-01,1.903e-04
-3.461e-02,1.878e+00,-1.720e+00,1.917e+00,1.084e-01,3.724e-02,1.478e-01,2.055e-04
-3.477e-02,1.877e+00,-1.720e+00,1.918e+00,1.022e-01,1.040e-01,1.491e-01,2.210e-04
-3.493e-02,1.876e+00,-1.720e+00,1.920e+00,1.021e-01,1.086e-01,1.491e-01,2.363e-04
-3.508e-02,1.875e+00,-1.719e+00,1.921e+00,1.021e-01,1.130e-01,1.491e-01,2.511e-04
-3.523e-02,1.874e+00,-1.717e+00,1.923e+00,1.021e-01,1.173e-01,1.491e-01,2.652e-04
-3.538e-02,1.873e+00,-1.716e+00,1.924e+00,1.022e-01,1.214e-01,1.491e-01,2.788e-04
-3.553e-02,1.872e+00,-1.715e+00,1.926e+00,1.022e-01,1.253e-01,1.491e-01,2.918e-04
-3.568e-02,1.871e+00,-1.714e+00,1.927e+00,1.023e-01,1.290e-01,1.491e-01,3.042e-04
-3.582e-02,1.870e+00,-1.713e+00,1.929e+00,1.053e-01,1.481e-01,1.491e-01,3.159e-04
-3.597e-02,1.869e+00,-1.711e+00,1.930e+00,1.054e-01,1.514e-01,1.491e-01,3.269e-04
-3.612e-02,1.868e+00,-1.710e+00,1.932e+00,1.054e-01,1.545e-01,1.491e-01,3.372e-04
-3.626e-02,1.867e+00,-1.708e+00,1.933e+00,1.054e-01,1.573e-01,1.491e-01,3.465e-04
-3.641e-02,1.866e+00,-1.707e+00,1.935e+00,1.500e-01,1.236e-01,1.485e-01,3.548e-04
-3.657e-02,1.864e+00,-1.705e+00,1.936e+00,1.109e-01,1.313e-01,1.491e-01,3.634e-04
-3.674e-02,1.863e+00,-1.704e+00,1.938e+00,1.103e-01,1.335e-01,1.491e-01,3.712e-04
-3.690e-02,1.862e+00,-1.703e+00,1.939e+00,1.249e-01,1.820e-01,1.498e-01,3.775e-04
-3.705e-02,1.861e+00,-1.701e+00,1.941e+00,1.247e-01,1.836e-01,1.498e-01,3.830e-04
-3.721e-02,1.860e+00,-1.699e+00,1.942e+00,1.242e-01,1.538e-01,1.491e-01,3.874e-04
-3.737e-02,1.858e+00,-1.698e+00,1.944e+00,1.238e-01,1.546e-01,1.491e-01,3.905e-04
-3.752e-02,1.857e+00,-1.696e+00,1.945e+00,1.234e-01,1.550e-01,1.491e-01,3.922e-04
-3.768e-02,1.856e+00,-1.695e+00,1.947e+00,1.229e-01,1.551e-01,1.491e-01,3.928e-04
-3.783e-02,1.855e+00,-1.693e+00,1.948e+00,1.226e-01,1.548e-01,1.491e-01,3.921e-04
-3.798e-02,1.853e+00,-1.691e+00,1.950e+00,1.133e-01,9.210e-02,1.478e-01,3.902e-04
-3.812e-02,1.852e+00,-1.690e+00,1.951e+00,1.130e-01,9.118e-02,1.478e-01,3.873e-04
-3.826e-02,1.851e+00,-1.689e+00,1.953e+00,1.129e-01,9.012e-02,1.478e-01,3.837e-04
-3.839e-02,1.850e+00,-1.688e+00,1.954e+00,1.128e-01,8.891e-02,1.478e-01,3.797e-04
-3.852e-02,1.849e+00,-1.687e+00,1.955e+00,1.128e-01,8.757e-02,1.478e-01,3.752e-04
-3.865e-02,1.848e+00,-1.686e+00,1.957e+00,1.127e-01,8.610e-02,1.478e-01,3.703e-04
-3.878e-02,1.847e+00,-1.685e+00,1.958e+00,1.127e-01,8.451e-02,1.478e-01,3.649e-04
-3.891e-02,1.845e+00,-1.685e+00,1.960e+00,1.335e-01,9.831e-02,1.485e-01,3.591e-04
-3.905e-02,1.844e+00,-1.684e+00,1.961e+00,1.065e-01,1.118e-01,1.485e-01,3.524e-04
-3.918e-02,1.843e+00,-1.683e+00,1.963e+00,1.064e-01,1.096e-01,1.485e-01,3.453e-04
-3.931e-02,1.842e+00,-1.682e+00,1.964e+00,1.065e-01,1.075e-01,1.485e-01,3.381e-04
-3.943e-02,1.841e+00,-1.680e+00,1.966e+00,1.067e-01,1.053e-01,1.485e-01,3.303e-04
-3.954e-02,1.840e+00,-1.679e+00,1.967e+00,1.070e-01,1.028e-01,1.485e-01,3.219e-04
-3.966e-02,1.839e+00,-1.678e+00,1.969e+00,1.072e-01,1.002e-01,1.485e-01,3.128e-04
-3.977e-02,1.838e+00,-1.677e+00,1.970e+00,1.075e-01,9.730e-02,1.485e-01,3.031e-04
-3.989e-02,1.837e+00,-1.676e+00,1.972e+00,1.077e-01,9.425e-02,1.485e-01,2.927e-04
-4.000e-02,1.835e+00,-1.675e+00,1.973e+00,1.050e-01,1.221e-01,1.491e-01,2.817e-04
-4.011e-02,1.834e+00,-1.674e+00,1.975e+00,1.113e-01,2.551e-02,1.478e-01,2.701e-04
-4.022e-02,1.833e+00,-1.673e+00,1.976e+00,1.116e-01,2.187e-02,1.478e-01,2.578e-04
-4.034e-02,1.832e+00,-1.673e+00,1.978e+00,1.118e-01,1.809e-02,1.478e-01,2.450e-04
-4.045e-02,1.831e+00,-1.673e+00,1.979e+00,1.120e-01,1.431e-02,1.478e-01,2.323e-04
-4.056e-02,1.830e+00,-1.673e+00,1.981e+00,1.122e-01,1.058e-02,1.478e-01,2.197e-04
-4.068e-02,1.829e+00,-1.672e+00,1.982e+00,1.123e-01,6.934e-03,1.478e-01,2.074e-04
-4.079e-02,1.828e+00,-1.672e+00,1.984e+00,1.125e-01,3.377e-03,1.478e-01,1.954e-04
-4.091e-02,1.827e+00,-1.672e+00,1.985e+00,1.128e-01,-7.497e-05,1.478e-01,1.838e-04
-4.102e-02,1.826e+00,-1.672e+00,1.987e+00,1.248e-01,-9.657e-02,1.485e-01,1.725e-04
-4.114e-02,1.824e+00,-1.673e+00,1.988e+00,1.368e-01,-2.293e-01,1.458e-01,1.614e-04
-4.127e-02,1.823e+00,-1.674e+00,1.990e+00,1.335e-01,-1.506e-02,1.478e-01,1.510e-04
-4.141e-02,1.822e+00,-1.675e+00,1.991e+00,1.184e-01,3.416e-02,1.491e-01,1.426e-04
-4.154e-02,1.821e+00,-1.675e+00,1.992e+00,1.182e-01,3.217e-02,1.491e-01,1.361e-04
-4.167e-02,1.819e+00,-1.675e+00,1.994e+00,1.183e-01,3.047e-02,1.491e-01,1.303e-04
-4.179e-02,1.818e+00,-1.675e+00,1.995e+00,1.332e-01,-2.289e-02,1.478e-01,1.249e-04
-4.192e-02,1.817e+00,-1.675e+00,1.997e+00,1.331e-01,-2.451e-02,1.478e-01,1.195e-04
-4.206e-02,1.816e+00,-1.675e+00,1.998e+00,1.181e-01,2.570e-02,1.491e-01,1.144e-04
-4.219e-02,1.814e+00,-1.675e+00,2.000e+00,1.032e-01,3.998e-02,1.505e-01,1.103e-04
-4.231e-02,1.813e+00,-1.675e+00,2.001e+00,1.213e-01,-7.584e-03,1.485e-01,1.068e-04
-4.243e-02,1.812e+00,-1.675e+00,2.003e+00,1.217e-01,-8.526e-03,1.485e-01,1.035e-04
-4.255e-02,1.811e+00,-1.675e+00,2.004e+00,1.218e-01,-9.418e-03,1.485e-01,1.004e-04
-4.268e-02,1.810e+00,-1.675e+00,2.006e+00,1.220e-01,-1.017e-02,1.485e-01,9.781e-05
-4.281e-02,1.808e+00,-1.675e+00,2.007e+00,1.221e-01,-1.076e-02,1.485e-01,9.577e-05
-4.293e-02,1.807e+00,-1.675e+00,2.009e+00,1.222e-01,-1.117e-02,1.485e-01,9.431e-05
-4.306e-02,1.806e+00,-1.675e+00,2.010e+00,1.045e-01,3.517e-02,1.505e-01,9.345e-05
-4.318e-02,1.805e+00,-1.675e+00,2.012e+00,1.139e-01,4.072e-03,1.485e-01,9.311e-05
-4.330e-02,1.804e+00,-1.675e+00,2.013e+00,2.063e-01,9.208e-02,1.371e-01,9.300e-05
-4.345e-02,1.802e+00,-1.674e+00,2.015e+00,1.192e-01,3.507e-02,1.491e-01,9.308e-05
-4.361e-02,1.801e+00,-1.674e+00,2.016e+00,1.185e-01,3.497e-02,1.491e-01,9.306e-05
-4.375e-02,1.799e+00,-1.673e+00,2.018e+00,1.185e-01,3.496e-02,1.491e-01,9.299e-05
-4.387e-02,1.798e+00,-1.673e+00,2.019e+00,1.187e-01,3.496e-02,1.491e-01,9.290e-05
-4.399e-02,1.797e+00,-1.673e+00,2.021e+00,1.190e-01,3.498e-02,1.491e-01,9.280e-05
-4.411e-02,1.796e+00,-1.672e+00,2.022e+00,1.194e-01,3.499e-02,1.491e-01,9.269e-05
-4.423e-02,1.795e+00,-1.672e+00,2.024e+00,1.108e-01,-1.158e-02,1.485e-01,9.258e-05
-4.435e-02,1.793e+00,-1.672e+00,2.025e+00,1.112e-01,-1.154e-02,1.485e-01,9.253e-05
-4.447e-02,1.792e+00,-1.672e+00,2.027e+00,1.118e-01,-1.139e-02,1.485e-01,9.280e-05
-4.458e-02,1.791e+00,-1.672e+00,2.028e+00,1.124e-01,-1.112e-02,1.485e-01,9.351e-05
-4.469e-02,1.790e+00,-1.672e+00,2.030e+00,1.130e-01,-1.071e-02,1.485e-01,9.468e-05
-4.481e-02,1.789e+00,-1.672e+00,2.031e+00,1.136e-01,-1.016e-02,1.485e-01,9.633e-05
-4.492e-02,1.788e+00,-1.672e+00,2.033e+00,1.141e-01,-9.476e-03,1.485e-01,9.846e-05
-4.504e-02,1.787e+00,-1.672e+00,2.034e+00,1.147e-01,-8.647e-03,1.485e-01,1.011e-04
-4.515e-02,1.786e+00,-1.672e+00,2.036e+00,1.153e-01,-7.678e-03,1.485e-01,1.042e-04
-4.527e-02,1.784e+00,-1.673e+00,2.037e+00,1.188e-01,-6.570e-03,1.485e-01,1.077e-04
-4.539e-02,1.783e+00,-1.673e+00,2.038e+00,2.113e-01,9.302e-02,1.337e-01,1.118e-04
-4.555e-02,1.782e+00,-1.672e+00,2.040e+00,1.390e-01,2.745e-02,1.485e-01,1.177e-04
-4.572e-02,1.780e+00,-1.672e+00,2.041e+00,1.381e-01,2.923e-02,1.485e-01,1.239e-04
-4.586e-02,1.779e+00,-1.671e+00,2.043e+00,1.378e-01,3.085e-02,1.485e-01,1.293e-04
-4.600e-02,1.777e+00,-1.671e+00,2.044e+00,1.376e-01,3.242e-02,1.485e-01,1.346e-04
-4.614e-02,1.776e+00,-1.671e+00,2.046e+00,1.375e-01,3.400e-02,1.485e-01,1.399e-04
-4.628e-02,1.774e+00,-1.670e+00,2.047e+00,1.375e-01,3.559e-02,1.485e-01,1.452e-04
-4.642e-02,1.773e+00,-1.670e+00,2.049e+00,1.701e-01,9.928e-02,1.498e-01,1.505e-04
-4.657e-02,1.772e+00,-1.670e+00,2.050e+00,1.697e-01,1.010e-01,1.498e-01,1.561e-04
-4.673e-02,1.770e+00,-1.669e+00,2.052e+00,1.689e-01,1.025e-01,1.498e-01,1.616e-04
-4.689e-02,1.768e+00,-1.668e+00,2.053e+00,1.681e-01,1.039e-01,1.498e-01,1.663e-04
-4.706e-02,1.767e+00,-1.667e+00,2.055e+00,1.672e-01,1.049e-01,1.498e-01,1.701e-04
-4.722e-02,1.765e+00,-1.666e+00,2.056e+00,1.663e-01,1.057e-01,1.498e-01,1.727e-04
-4.737e-02,1.763e+00,-1.665e+00,2.058e+00,1.655e-01,6.983e-02,1.485e-01,1.743e-04
-4.753e-02,1.762e+00,-1.664e+00,2.059e+00,8.467e-02,-2.554e-03,1.491e-01,1.748e-04
-4.765e-02,1.760e+00,-1.663e+00,2.061e+00,8.492e-02,-2.536e-03,1.491e-01,1.748e-04
-4.774e-02,1.759e+00,-1.663e+00,2.062e+00,8.618e-02,-2.415e-03,1.491e-01,1.747e-04
-4.783e-02,1.758e+00,-1.663e+00,2.064e+00,8.772e-02,-2.241e-03,1.491e-01,1.748e-04
-4.791e-02,1.757e+00,-1.663e+00,2.065e+00,1.842e-01,1.170e-01,1.471e-01,1.751e-04
-4.802e-02,1.756e+00,-1.663e+00,2.067e+00,1.846e-01,1.172e-01,1.471e-01,1.756e-04
-4.818e-02,1.755e+00,-1.662e+00,2.068e+00,1.838e-01,1.171e-01,1.471e-01,1.755e-04
-4.834e-02,1.753e+00,-1.660e+00,2.070e+00,1.826e-01,1.166e-01,1.471e-01,1.742e-04
-4.850e-02,1.751e+00,-1.659e+00,2.071e+00,1.636e-01,6.915e-02,1.498e-01,1.716e-04
-4.866e-02,1.749e+00,-1.658e+00,2.073e+00,1.627e-01,6.794e-02,1.498e-01,1.678e-04
-4.880e-02,1.748e+00,-1.658e+00,2.074e+00,1.620e-01,6.656e-02,1.498e-01,1.634e-04
-4.894e-02,1.746e+00,-1.657e+00,2.076e+00,1.615e-01,6.503e-02,1.498e-01,1.584e-04
-4.908e-02,1.744e+00,-1.656e+00,2.077e+00,1.610e-01,6.334e-02,1.498e-01,1.530e-04
-4.922e-02,1.743e+00,-1.656e+00,2.079e+00,1.605e-01,6.151e-02,1.498e-01,1.470e-04
-4.936e-02,1.741e+00,-1.655e+00,2.080e+00,8.589e-02,2.612e-03,1.498e-01,1.406e-04
-4.946e-02,1.740e+00,-1.654e+00,2.082e+00,8.047e-02,1.034e-03,1.491e-01,1.351e-04
-4.955e-02,1.739e+00,-1.654e+00,2.083e+00,8.196e-02,-3.826e-05,1.491e-01,1.310e-04
-4.962e-02,1.738e+00,-1.654e+00,2.085e+00,8.378e-02,-9.350e-04,1.491e-01,1.275e-04
-4.969e-02,1.737e+00,-1.654e+00,2.086e+00,8.567e-02,-1.788e-03,1.491e-01,1.242e-04
-4.976e-02,1.736e+00,-1.654e+00,2.088e+00,8.756e-02,-2.632e-03,1.491e-01,1.210e-04
-4.983e-02,1.735e+00,-1.654e+00,2.089e+00,8.941e-02,-3.472e-03,1.491e-01,1.179e-04
-4.990e-02,1.734e+00,-1.654e+00,2.090e+00,9.122e-02,-4.304e-03,1.491e-01,1.149e-04
-4.998e-02,1.734e+00,-1.654e+00,2.092e+00,1.671e-01,1.191e-01,1.498e-01,1.120e-04
-5.008e-02,1.732e+00,-1.654e+00,2.093e+00,1.679e-01,1.179e-01,1.498e-01,1.082e-04
-5.021e-02,1.731e+00,-1.653e+00,2.095e+00,1.678e-01,1.163e-01,1.498e-01,1.026e-04
-5.034e-02,1.729e+00,-1.652e+00,2.096e+00,1.674e-01,1.141e-01,1.498e-01,9.538e-05
-5.048e-02,1.728e+00,-1.651e+00,2.098e+00,1.669e-01,1.115e-01,1.498e-01,8.673e-05
-5.061e-02,1.726e+00,-1.650e+00,2.099e+00,2.347e-01,-2.091e-02,1.425e-01,7.668e-05
-5.076e-02,1.724e+00,-1.649e+00,2.101e+00,2.331e-01,-2.482e-02,1.425e-01,6.377e-05
-5.094e-02,1.722e+00,-1.649e+00,2.102e+00,2.308e-01,-2.921e-02,1.425e-01,4.946e-05
-5.112e-02,1.719e+00,-1.649e+00,2.104e+00,1.422e-01,2.833e-03,1.478e-01,3.594e-05
-5.127e-02,1.717e+00,-1.649e+00,2.105e+00,1.410e-01,-3.385e-04,1.478e-01,2.563e-05
-5.139e-02,1.716e+00,-1.649e+00,2.107e+00,1.408e-01,-2.676e-03,1.478e-01,1.787e-05
-5.151e-02,1.714e+00,-1.649e+00,2.108e+00,1.409e-01,-4.690e-03,1.478e-01,1.111e-05
-5.162e-02,1.713e+00,-1.649e+00,2.110e+00,9.674e-02,-5.310e-02,1.498e-01,4.925e-06
-5.172e-02,1.712e+00,-1.650e+00,2.111e+00,9.767e-02,-5.452e-02,1.498e-01,9.594e-09
-5.180e-02,1.711e+00,-1.650e+00,2.113e+00,9.916e-02,-5.551e-02,1.498e-01,3.584e-06
-5.188e-02,1.710e+00,-1.651e+00,2.114e+00,1.482e-01,3.689e-02,1.491e-01,6.337e-06
-5.198e-02,1.709e+00,-1.651e+00,2.116e+00,1.493e-01,3.616e-02,1.491e-01,8.907e-06
-5.209e-02,1.707e+00,-1.651e+00,2.117e+00,1.497e-01,3.534e-02,1.491e-01,1.168e-05
-5.220e-02,1.706e+00,-1.650e+00,2.119e+00,2.360e-01,-8.974e-02,1.418e-01,1.460e-05
-5.235e-02,1.704e+00,-1.650e+00,2.120e+00,1.785e-01,9.035e-02,1.358e-01,1.800e-05
-5.251e-02,1.702e+00,-1.650e+00,2.121e+00,2.332e-01,-9.162e-02,1.418e-01,2.056e-05
-5.267e-02,1.700e+00,-1.650e+00,2.123e+00,1.633e-01,4.735e-02,1.498e-01,2.284e-05
-5.283e-02,1.698e+00,-1.651e+00,2.124e+00,1.621e-01,4.698e-02,1.498e-01,2.386e-05
-5.297e-02,1.696e+00,-1.650e+00,2.126e+00,1.646e-01,-6.192e-02,1.485e-01,2.447e-05
-5.310e-02,1.694e+00,-1.650e+00,2.127e+00,1.643e-01,-6.207e-02,1.485e-01,2.494e-05
-5.323e-02,1.693e+00,-1.651e+00,2.129e+00,1.611e-01,4.674e-02,1.498e-01,2.448e-05
-5.336e-02,1.691e+00,-1.651e+00,2.130e+00,1.610e-01,4.717e-02,1.498e-01,2.301e-05
-5.349e-02,1.690e+00,-1.651e+00,2.132e+00,1.609e-01,4.767e-02,1.498e-01,2.133e-05
-5.362e-02,1.688e+00,-1.650e+00,2.133e+00,1.638e-01,-6.056e-02,1.485e-01,1.983e-05
-5.375e-02,1.686e+00,-1.650e+00,2.135e+00,1.785e-01,-1.872e-02,1.478e-01,1.836e-05
-5.388e-02,1.685e+00,-1.650e+00,2.136e+00,1.248e-01,6.476e-02,1.498e-01,1.605e-05
-5.401e-02,1.683e+00,-1.650e+00,2.138e+00,1.784e-01,-1.724e-02,1.478e-01,1.342e-05
-5.413e-02,1.682e+00,-1.650e+00,2.139e+00,1.785e-01,-1.643e-02,1.478e-01,1.073e-05
-5.427e-02,1.680e+00,-1.650e+00,2.141e+00,-3.239e-02,-1.293e-01,1.485e-01,7.362e-06
-5.434e-02,1.679e+00,-1.651e+00,2.142e+00,4.688e-02,-1.468e-02,1.498e-01,5.273e-06
-5.437e-02,1.679e+00,-1.651e+00,2.144e+00,1.633e-01,5.313e-02,1.505e-01,4.053e-06
-5.444e-02,1.678e+00,-1.651e+00,2.145e+00,1.655e-01,5.421e-02,1.505e-01,6.372e-07
-5.456e-02,1.676e+00,-1.651e+00,2.147e+00,1.661e-01,5.579e-02,1.505e-01,4.566e-06
-5.468e-02,1.675e+00,-1.650e+00,2.148e+00,1.662e-01,5.742e-02,1.505e-01,1.001e-05
-5.482e-02,1.673e+00,-1.650e+00,2.150e+00,1.663e-01,-8.310e-03,1.491e-01,1.516e-05
-5.495e-02,1.671e+00,-1.650e+00,2.151e+00,1.662e-01,-6.856e-03,1.491e-01,2.002e-05
-5.508e-02,1.670e+00,-1.650e+00,2.153e+00,1.661e-01,-5.342e-03,1.491e-01,2.506e-05
-5.521e-02,1.668e+00,-1.650e+00,2.154e+00,1.661e-01,-3.701e-03,1.491e-01,3.054e-05
-5.534e-02,1.666e+00,-1.650e+00,2.156e+00,1.660e-01,-1.918e-03,1.491e-01,3.648e-05
-5.547e-02,1.665e+00,-1.650e+00,2.157e+00,1.660e-01,5.467e-06,1.491e-01,4.290e-05
-5.560e-02,1.663e+00,-1.650e+00,2.159e+00,1.659e-01,2.061e-03,1.491e-01,4.975e-05
-5.573e-02,1.661e+00,-1.650e+00,2.160e+00,1.659e-01,4.239e-03,1.491e-01,5.701e-05
-5.587e-02,1.660e+00,-1.650e+00,2.162e+00,1.007e-01,4.276e-02,1.505e-01,6.464e-05
-5.597e-02,1.658e+00,-1.650e+00,2.163e+00,1.016e-01,4.474e-02,1.505e-01,7.120e-05
-5.606e-02,1.657e+00,-1.649e+00,2.165e+00,1.032e-01,4.631e-02,1.505e-01,7.639e-05
-5.615e-02,1.656e+00,-1.649e+00,2.166e+00,1.051e-01,4.770e-02,1.505e-01,8.099e-05
-5.623e-02,1.655e+00,-1.648e+00,2.168e+00,1.071e-01,4.896e-02,1.505e-01,8.524e-05
-5.631e-02,1.654e+00,-1.648e+00,2.169e+00,1.090e-01,5.011e-02,1.505e-01,8.918e-05
-5.639e-02,1.653e+00,-1.647e+00,2.171e+00,2.028e-01,-6.000e-04,1.465e-01,9.283e-05
-5.650e-02,1.651e+00,-1.647e+00,2.172e+00,2.033e-01,7.754e-04,1.465e-01,9.746e-05
-5.665e-02,1.650e+00,-1.647e+00,2.174e+00,2.027e-01,2.590e-03,1.465e-01,1.034e-04
-5.680e-02,1.648e+00,-1.647e+00,2.175e+00,2.017e-01,4.646e-03,1.465e-01,1.102e-04
-5.695e-02,1.646e+00,-1.647e+00,2.177e+00,1.977e-01,1.696e-03,1.304e-01,1.176e-04
-5.710e-02,1.644e+00,-1.647e+00,2.178e+00,1.962e-01,4.051e-03,1.304e-01,1.253e-04
-5.725e-02,1.642e+00,-1.647e+00,2.179e+00,1.947e-01,6.513e-03,1.304e-01,1.335e-04
-5.740e-02,1.640e+00,-1.647e+00,2.180e+00,1.933e-01,9.077e-03,1.304e-01,1.420e-04
-5.755e-02,1.638e+00,-1.647e+00,2.182e+00,1.653e-01,8.419e-02,1.498e-01,1.509e-04
-5.769e-02,1.636e+00,-1.646e+00,2.183e+00,1.650e-01,8.670e-02,1.498e-01,1.593e-04
-5.782e-02,1.634e+00,-1.646e+00,2.185e+00,1.650e-01,8.887e-02,1.498e-01,1.665e-04
-5.794e-02,1.633e+00,-1.645e+00,2.186e+00,1.919e-01,3.377e-02,1.471e-01,1.726e-04
-5.807e-02,1.631e+00,-1.644e+00,2.188e+00,1.917e-01,3.542e-02,1.471e-01,1.781e-04
-5.821e-02,1.629e+00,-1.644e+00,2.189e+00,1.912e-01,3.701e-02,1.471e-01,1.834e-04
-5.835e-02,1.627e+00,-1.643e+00,2.191e+00,1.906e-01,3.852e-02,1.471e-01,1.885e-04
-5.848e-02,1.625e+00,-1.643e+00,2.192e+00,1.900e-01,3.995e-02,1.471e-01,1.933e-04
-5.862e-02,1.623e+00,-1.642e+00,2.194e+00,1.894e-01,4.129e-02,1.471e-01,1.978e-04
-5.876e-02,1.621e+00,-1.642e+00,2.195e+00,1.889e-01,4.254e-02,1.471e-01,2.020e-04
-5.889e-02,1.619e+00,-1.642e+00,2.197e+00,1.913e-01,4.886e-02,1.270e-01,2.058e-04
-5.903e-02,1.617e+00,-1.641e+00,2.198e+00,1.664e-01,8.470e-03,1.498e-01,2.093e-04
-5.915e-02,1.616e+00,-1.641e+00,2.199e+00,1.662e-01,9.362e-03,1.498e-01,2.123e-04
-5.927e-02,1.614e+00,-1.641e+00,2.201e+00,1.664e-01,1.021e-02,1.498e-01,2.151e-04
-5.939e-02,1.612e+00,-1.641e+00,2.202e+00,1.667e-01,1.108e-02,1.498e-01,2.180e-04
-5.951e-02,1.611e+00,-1.640e+00,2.204e+00,1.670e-01,1.200e-02,1.498e-01,2.210e-04
-5.962e-02,1.609e+00,-1.640e+00,2.205e+00,1.673e-01,1.295e-02,1.498e-01,2.241e-04
-5.974e-02,1.607e+00,-1.640e+00,2.207e+00,1.676e-01,1.395e-02,1.498e-01,2.274e-04
-5.986e-02,1.606e+00,-1.640e+00,2.208e+00,1.679e-01,1.498e-02,1.498e-01,2.309e-04
-5.997e-02,1.604e+00,-1.640e+00,2.210e+00,1.683e-01,1.605e-02,1.498e-01,2.344e-04
-6.009e-02,1.602e+00,-1.640e+00,2.211e+00,1.686e-01,1.714e-02,1.491e-01,2.380e-04
-6.021e-02,1.601e+00,-1.640e+00,2.213e+00,1.689e-01,1.825e-02,1.491e-01,2.417e-04
-6.032e-02,1.599e+00,-1.639e+00,2.214e+00,1.692e-01,1.938e-02,1.491e-01,2.454e-04
-6.044e-02,1.597e+00,-1.639e+00,2.216e+00,1.280e-01,1.534e-02,1.485e-01,2.492e-04
-6.054e-02,1.596e+00,-1.639e+00,2.217e+00,1.288e-01,1.636e-02,1.485e-01,2.526e-04
-6.063e-02,1.594e+00,-1.639e+00,2.219e+00,1.301e-01,1.728e-02,1.485e-01,2.556e-04
-6.072e-02,1.593e+00,-1.639e+00,2.220e+00,1.315e-01,1.815e-02,1.485e-01,2.585e-04
-6.081e-02,1.592e+00,-1.639e+00,2.222e+00,1.330e-01,1.901e-02,1.485e-01,2.614e-04
-6.090e-02,1.590e+00,-1.638e+00,2.223e+00,2.204e-01,-3.708e-02,1.237e-01,2.642e-04
-6.102e-02,1.589e+00,-1.638e+00,2.224e+00,2.198e-01,-3.595e-02,1.237e-01,2.680e-04
-6.116e-02,1.587e+00,-1.639e+00,2.226e+00,2.034e-01,-3.279e-03,1.264e-01,2.734e-04
-6.130e-02,1.585e+00,-1.639e+00,2.227e+00,2.017e-01,-1.340e-03,1.264e-01,2.798e-04
-6.144e-02,1.582e+00,-1.639e+00,2.228e+00,2.002e-01,7.674e-04,1.264e-01,2.869e-04
-6.158e-02,1.580e+00,-1.639e+00,2.229e+00,1.988e-01,3.006e-03,1.264e-01,2.944e-04
-6.171e-02,1.578e+00,-1.639e+00,2.231e+00,1.974e-01,5.354e-03,1.264e-01,3.023e-04
-6.185e-02,1.576e+00,-1.639e+00,2.232e+00,1.843e-01,5.437e-02,1.458e-01,3.105e-04
-6.198e-02,1.575e+00,-1.639e+00,2.233e+00,1.839e-01,5.681e-02,1.458e-01,3.186e-04
-6.211e-02,1.573e+00,-1.638e+00,2.235e+00,1.659e-01,1.005e-01,1.498e-01,3.262e-04
-6.223e-02,1.571e+00,-1.638e+00,2.236e+00,1.661e-01,1.024e-01,1.498e-01,3.327e-04
-6.234e-02,1.569e+00,-1.637e+00,2.238e+00,1.666e-01,1.040e-01,1.498e-01,3.378e-04
-6.245e-02,1.568e+00,-1.636e+00,2.239e+00,1.671e-01,1.051e-01,1.498e-01,3.415e-04
-6.256e-02,1.566e+00,-1.635e+00,2.241e+00,1.677e-01,1.058e-01,1.498e-01,3.437e-04
-6.266e-02,1.564e+00,-1.633e+00,2.242e+00,1.682e-01,1.060e-01,1.498e-01,3.445e-04
-6.277e-02,1.563e+00,-1.632e+00,2.244e+00,1.688e-01,1.058e-01,1.498e-01,3.438e-04
-6.287e-02,1.561e+00,-1.631e+00,2.245e+00,1.693e-01,1.051e-01,1.498e-01,3.415e-04
-6.297e-02,1.559e+00,-1.630e+00,2.247e+00,1.699e-01,1.040e-01,1.498e-01,3.378e-04
-6.307e-02,1.557e+00,-1.629e+00,2.248e+00,-1.638e-02,6.622e-02,1.478e-01,3.325e-04
-6.312e-02,1.557e+00,-1.628e+00,2.250e+00,1.673e-01,7.551e-02,1.491e-01,3.290e-04
-6.318e-02,1.556e+00,-1.628e+00,2.251e+00,2.028e-01,2.759e-02,1.445e-01,3.245e-04
-6.327e-02,1.554e+00,-1.627e+00,2.253e+00,2.034e-01,2.505e-02,1.445e-01,3.161e-04
-6.337e-02,1.552e+00,-1.627e+00,2.254e+00,2.032e-01,2.190e-02,1.445e-01,3.056e-04
-6.349e-02,1.550e+00,-1.626e+00,2.256e+00,2.027e-01,1.854e-02,1.445e-01,2.944e-04
-6.360e-02,1.548e+00,-1.626e+00,2.257e+00,2.021e-01,1.510e-02,1.445e-01,2.829e-04
-6.371e-02,1.546e+00,-1.626e+00,2.259e+00,2.015e-01,1.166e-02,1.445e-01,2.714e-04
-6.382e-02,1.544e+00,-1.626e+00,2.260e+00,2.010e-01,8.236e-03,1.445e-01,2.600e-04
-6.393e-02,1.542e+00,-1.626e+00,2.261e+00,1.827e-01,-2.102e-02,1.471e-01,2.487e-04
-6.404e-02,1.540e+00,-1.626e+00,2.263e+00,2.003e-01,1.699e-03,1.445e-01,2.382e-04
-6.415e-02,1.538e+00,-1.626e+00,2.264e+00,2.000e-01,-1.311e-03,1.445e-01,2.282e-04
-6.426e-02,1.536e+00,-1.626e+00,2.266e+00,1.907e-01,9.925e-02,1.491e-01,2.183e-04
-6.436e-02,1.534e+00,-1.625e+00,2.267e+00,1.935e-01,-7.961e-02,1.458e-01,2.087e-04
-6.447e-02,1.532e+00,-1.625e+00,2.269e+00,1.933e-01,-8.258e-02,1.458e-01,1.988e-04
-6.457e-02,1.530e+00,-1.626e+00,2.270e+00,1.902e-01,9.070e-02,1.491e-01,1.898e-04
-6.468e-02,1.528e+00,-1.626e+00,2.272e+00,1.902e-01,8.837e-02,1.491e-01,1.820e-04
-6.479e-02,1.526e+00,-1.625e+00,2.273e+00,1.932e-01,-9.003e-02,1.458e-01,1.740e-04
-6.489e-02,1.525e+00,-1.625e+00,2.275e+00,1.931e-01,-9.263e-02,1.458e-01,1.653e-04
-6.500e-02,1.523e+00,-1.626e+00,2.276e+00,2.108e-01,-4.319e-02,1.217e-01,1.576e-04
-6.511e-02,1.521e+00,-1.627e+00,2.277e+00,2.095e-01,-4.508e-02,1.217e-01,1.513e-04
-6.522e-02,1.519e+00,-1.627e+00,2.279e+00,2.080e-01,-4.658e-02,1.217e-01,1.463e-04
-6.534e-02,1.516e+00,-1.627e+00,2.280e+00,1.917e-01,-1.662e-02,1.324e-01,1.427e-04
-6.546e-02,1.514e+00,-1.628e+00,2.281e+00,1.908e-01,-1.731e-02,1.324e-01,1.405e-04
-6.557e-02,1.513e+00,-1.628e+00,2.282e+00,1.901e-01,-1.770e-02,1.324e-01,1.392e-04
-6.568e-02,1.511e+00,-1.628e+00,2.284e+00,1.896e-01,-1.788e-02,1.324e-01,1.387e-04
-6.579e-02,1.509e+00,-1.628e+00,2.285e+00,1.891e-01,-1.785e-02,1.324e-01,1.388e-04
-6.590e-02,1.507e+00,-1.629e+00,2.286e+00,1.886e-01,-1.762e-02,1.324e-01,1.396e-04
-6.601e-02,1.505e+00,-1.629e+00,2.288e+00,1.881e-01,-1.720e-02,1.324e-01,1.410e-04
-6.612e-02,1.503e+00,-1.629e+00,2.289e+00,1.877e-01,-1.658e-02,1.324e-01,1.431e-04
-6.623e-02,1.501e+00,-1.629e+00,2.290e+00,1.873e-01,-1.577e-02,1.324e-01,1.459e-04
-6.634e-02,1.499e+00,-1.629e+00,2.292e+00,1.869e-01,2.145e-02,1.471e-01,1.492e-04
-6.645e-02,1.497e+00,-1.629e+00,2.293e+00,1.871e-01,2.261e-02,1.471e-01,1.530e-04
-6.656e-02,1.495e+00,-1.629e+00,2.295e+00,1.398e-01,4.451e-02,1.491e-01,1.570e-04
-6.665e-02,1.494e+00,-1.629e+00,2.296e+00,1.407e-01,4.556e-02,1.491e-01,1.605e-04
-6.674e-02,1.492e+00,-1.628e+00,2.298e+00,1.422e-01,4.641e-02,1.491e-01,1.632e-04
-6.682e-02,1.491e+00,-1.628e+00,2.299e+00,1.439e-01,4.709e-02,1.491e-01,1.653e-04
-6.690e-02,1.489e+00,-1.628e+00,2.301e+00,1.455e-01,4.762e-02,1.491e-01,1.670e-04
-6.699e-02,1.488e+00,-1.627e+00,2.302e+00,2.094e-01,2.729e-02,1.264e-01,1.682e-04
-6.708e-02,1.486e+00,-1.627e+00,2.303e+00,2.093e-01,2.755e-02,1.264e-01,1.691e-04
-6.719e-02,1.484e+00,-1.626e+00,2.305e+00,2.085e-01,2.774e-02,1.264e-01,1.698e-04
-6.731e-02,1.482e+00,-1.626e+00,2.306e+00,2.074e-01,2.785e-02,1.264e-01,1.702e-04
-6.742e-02,1.480e+00,-1.626e+00,2.307e+00,2.003e-01,4.859e-02,1.264e-01,1.703e-04
-6.753e-02,1.478e+00,-1.625e+00,2.308e+00,2.081e-01,-1.171e-01,1.190e-01,1.702e-04
-6.765e-02,1.476e+00,-1.626e+00,2.310e+00,2.068e-01,-1.171e-01,1.190e-01,1.701e-04
-6.776e-02,1.474e+00,-1.627e+00,2.311e+00,1.728e-01,6.961e-02,1.491e-01,1.716e-04
-6.787e-02,1.472e+00,-1.627e+00,2.312e+00,1.730e-01,7.056e-02,1.491e-01,1.748e-04
-6.797e-02,1.470e+00,-1.626e+00,2.314e+00,1.737e-01,7.147e-02,1.491e-01,1.778e-04
-6.807e-02,1.469e+00,-1.626e+00,2.315e+00,1.745e-01,7.216e-02,1.491e-01,1.800e-04
-6.816e-02,1.467e+00,-1.625e+00,2.317e+00,1.872e-01,-1.541e-02,1.418e-01,1.813e-04
-6.826e-02,1.465e+00,-1.625e+00,2.318e+00,1.876e-01,-1.523e-02,1.418e-01,1.819e-04
-6.836e-02,1.463e+00,-1.625e+00,2.320e+00,1.878e-01,-1.505e-02,1.418e-01,1.825e-04
-6.846e-02,1.461e+00,-1.625e+00,2.321e+00,1.880e-01,-1.991e-02,1.478e-01,1.835e-04
-6.856e-02,1.459e+00,-1.625e+00,2.322e+00,1.884e-01,-1.944e-02,1.478e-01,1.851e-04
-6.867e-02,1.457e+00,-1.625e+00,2.324e+00,1.888e-01,-1.879e-02,1.478e-01,1.872e-04
-6.877e-02,1.456e+00,-1.625e+00,2.325e+00,1.892e-01,-1.795e-02,1.478e-01,1.900e-04
-6.887e-02,1.454e+00,-1.626e+00,2.327e+00,-1.692e-01,-4.279e-02,1.458e-01,1.935e-04
-6.889e-02,1.453e+00,-1.626e+00,2.328e+00,2.182e-01,4.544e-02,1.358e-01,1.942e-04
-6.892e-02,1.453e+00,-1.626e+00,2.330e+00,2.221e-01,4.581e-02,1.358e-01,1.956e-04
-6.902e-02,1.451e+00,-1.626e+00,2.331e+00,2.167e-01,-8.760e-02,1.331e-01,1.994e-04
-6.913e-02,1.449e+00,-1.626e+00,2.332e+00,2.219e-01,4.836e-02,1.358e-01,2.040e-04
-6.925e-02,1.447e+00,-1.626e+00,2.334e+00,2.211e-01,5.008e-02,1.358e-01,2.098e-04
-6.937e-02,1.445e+00,-1.626e+00,2.335e+00,2.142e-01,-8.271e-02,1.331e-01,2.156e-04
-6.949e-02,1.442e+00,-1.626e+00,2.336e+00,2.162e-01,-1.431e-01,1.445e-01,2.214e-04
-6.961e-02,1.440e+00,-1.627e+00,2.338e+00,2.127e-01,1.023e-01,1.465e-01,2.285e-04
-6.973e-02,1.438e+00,-1.627e+00,2.339e+00,2.124e-01,1.050e-01,1.465e-01,2.375e-04
-6.985e-02,1.436e+00,-1.626e+00,2.341e+00,2.121e-01,1.076e-01,1.465e-01,2.462e-04
-6.997e-02,1.434e+00,-1.625e+00,2.342e+00,1.970e-01,-5.584e-02,1.471e-01,2.534e-04
-7.008e-02,1.432e+00,-1.625e+00,2.344e+00,1.970e-01,-5.411e-02,1.471e-01,2.592e-04
-7.019e-02,1.430e+00,-1.625e+00,2.345e+00,1.971e-01,-5.234e-02,1.471e-01,2.651e-04
-7.029e-02,1.428e+00,-1.626e+00,2.347e+00,1.974e-01,-5.026e-02,1.471e-01,2.720e-04
-7.040e-02,1.426e+00,-1.626e+00,2.348e+00,1.976e-01,7.122e-02,1.498e-01,2.802e-04
-7.051e-02,1.424e+00,-1.626e+00,2.350e+00,2.098e-01,6.358e-02,1.485e-01,2.892e-04
-7.062e-02,1.422e+00,-1.626e+00,2.351e+00,2.041e-01,-6.828e-02,1.465e-01,2.982e-04
-7.074e-02,1.420e+00,-1.626e+00,2.353e+00,2.041e-01,-6.567e-02,1.465e-01,3.069e-04
-7.085e-02,1.418e+00,-1.626e+00,2.354e+00,2.308e-01,3.034e-02,1.096e-01,3.164e-04
-7.097e-02,1.416e+00,-1.626e+00,2.355e+00,2.290e-01,3.371e-02,1.096e-01,3.276e-04
-7.109e-02,1.413e+00,-1.626e+00,2.356e+00,2.269e-01,1.512e-01,1.384e-01,3.397e-04
-7.122e-02,1.411e+00,-1.625e+00,2.358e+00,2.319e-01,1.288e-01,1.371e-01,3.512e-04
-7.134e-02,1.409e+00,-1.624e+00,2.359e+00,2.308e-01,1.316e-01,1.371e-01,3.608e-04
-7.146e-02,1.406e+00,-1.623e+00,2.360e+00,2.297e-01,1.337e-01,1.371e-01,3.679e-04
-7.158e-02,1.404e+00,-1.621e+00,2.362e+00,2.435e-01,9.884e-02,1.418e-01,3.724e-04
-7.170e-02,1.402e+00,-1.620e+00,2.363e+00,2.424e-01,9.941e-02,1.418e-01,3.743e-04
-7.182e-02,1.399e+00,-1.619e+00,2.365e+00,2.413e-01,9.930e-02,1.418e-01,3.740e-04
-7.193e-02,1.397e+00,-1.618e+00,2.366e+00,2.401e-01,9.855e-02,1.418e-01,3.716e-04
-7.205e-02,1.395e+00,-1.617e+00,2.367e+00,2.389e-01,9.719e-02,1.418e-01,3.672e-04
-7.216e-02,1.392e+00,-1.616e+00,2.369e+00,1.548e-01,-7.037e-02,1.471e-01,3.608e-04
-7.225e-02,1.390e+00,-1.616e+00,2.370e+00,1.550e-01,-7.236e-02,1.471e-01,3.541e-04
-7.233e-02,1.388e+00,-1.616e+00,2.372e+00,1.562e-01,-7.385e-02,1.471e-01,3.491e-04
-7.240e-02,1.387e+00,-1.617e+00,2.373e+00,1.577e-01,-7.494e-02,1.471e-01,3.453e-04
-7.247e-02,1.385e+00,-1.618e+00,2.375e+00,1.593e-01,-7.563e-02,1.471e-01,3.429e-04
-7.255e-02,1.384e+00,-1.618e+00,2.376e+00,1.609e-01,-7.594e-02,1.471e-01,3.418e-04
-7.263e-02,1.382e+00,-1.619e+00,2.378e+00,2.040e-01,-8.102e-02,1.471e-01,3.421e-04
-7.271e-02,1.380e+00,-1.620e+00,2.379e+00,2.050e-01,-8.044e-02,1.471e-01,3.440e-04
-7.281e-02,1.378e+00,-1.621e+00,2.381e+00,2.322e-01,-1.716e-02,1.250e-01,3.479e-04
-7.292e-02,1.376e+00,-1.621e+00,2.382e+00,2.312e-01,-1.536e-02,1.250e-01,3.539e-04
-7.303e-02,1.374e+00,-1.622e+00,2.383e+00,2.299e-01,-1.309e-02,1.250e-01,3.615e-04
-7.315e-02,1.372e+00,-1.622e+00,2.384e+00,2.462e-01,8.778e-02,1.391e-01,3.700e-04
-7.327e-02,1.369e+00,-1.621e+00,2.386e+00,2.452e-01,9.052e-02,1.391e-01,3.792e-04
-7.339e-02,1.367e+00,-1.621e+00,2.387e+00,2.439e-01,9.305e-02,1.391e-01,3.877e-04
-7.352e-02,1.364e+00,-1.620e+00,2.389e+00,2.427e-01,9.511e-02,1.391e-01,3.947e-04
-7.363e-02,1.362e+00,-1.619e+00,2.390e+00,2.415e-01,9.663e-02,1.391e-01,3.998e-04
-7.375e-02,1.359e+00,-1.618e+00,2.391e+00,2.225e-01,8.203e-02,1.445e-01,4.030e-04
-7.386e-02,1.357e+00,-1.617e+00,2.393e+00,2.218e-01,8.239e-02,1.445e-01,4.043e-04
-7.396e-02,1.355e+00,-1.616e+00,2.394e+00,2.214e-01,8.225e-02,1.445e-01,4.038e-04
-7.406e-02,1.353e+00,-1.615e+00,2.396e+00,1.617e-01,5.059e-02,1.491e-01,4.018e-04
-7.415e-02,1.351e+00,-1.615e+00,2.397e+00,1.624e-01,4.969e-02,1.491e-01,3.988e-04
-7.423e-02,1.349e+00,-1.614e+00,2.399e+00,1.638e-01,4.867e-02,1.491e-01,3.952e-04
-7.430e-02,1.347e+00,-1.614e+00,2.400e+00,1.654e-01,4.747e-02,1.491e-01,3.911e-04
-7.437e-02,1.346e+00,-1.613e+00,2.402e+00,1.670e-01,4.607e-02,1.491e-01,3.863e-04
-7.444e-02,1.344e+00,-1.613e+00,2.403e+00,1.687e-01,4.446e-02,1.491e-01,3.809e-04
-7.451e-02,1.342e+00,-1.612e+00,2.405e+00,1.703e-01,4.266e-02,1.491e-01,3.748e-04
-7.458e-02,1.341e+00,-1.612e+00,2.406e+00,1.718e-01,4.065e-02,1.491e-01,3.681e-04
-7.465e-02,1.339e+00,-1.611e+00,2.408e+00,2.415e-01,-2.366e-02,1.150e-01,3.607e-04
-7.473e-02,1.337e+00,-1.611e+00,2.409e+00,2.406e-01,9.838e-03,1.197e-01,3.516e-04
-7.482e-02,1.335e+00,-1.611e+00,2.410e+00,2.391e-01,6.783e-03,1.197e-01,3.415e-04
-7.492e-02,1.332e+00,-1.611e+00,2.411e+00,2.462e-01,1.921e-02,1.438e-01,3.312e-04
-7.502e-02,1.330e+00,-1.611e+00,2.413e+00,2.454e-01,1.610e-02,1.438e-01,3.209e-04
-7.511e-02,1.327e+00,-1.611e+00,2.414e+00,2.445e-01,1.295e-02,1.438e-01,3.104e-04
-7.521e-02,1.325e+00,-1.611e+00,2.415e+00,2.436e-01,9.788e-03,1.438e-01,2.999e-04
-7.531e-02,1.322e+00,-1.611e+00,2.417e+00,2.427e-01,6.638e-03,1.438e-01,2.895e-04
-7.541e-02,1.320e+00,-1.610e+00,2.418e+00,2.418e-01,3.524e-03,1.438e-01,2.792e-04
-7.550e-02,1.318e+00,-1.610e+00,2.420e+00,2.410e-01,4.694e-04,1.438e-01,2.690e-04
-7.560e-02,1.315e+00,-1.610e+00,2.421e+00,2.402e-01,-2.505e-03,1.438e-01,2.592e-04
-7.570e-02,1.313e+00,-1.610e+00,2.423e+00,2.395e-01,-5.379e-03,1.438e-01,2.497e-04
-7.579e-02,1.310e+00,-1.610e+00,2.424e+00,1.409e-01,-7.541e-02,1.478e-01,2.406e-04
-7.587e-02,1.308e+00,-1.611e+00,2.426e+00,1.416e-01,-7.750e-02,1.478e-01,2.336e-04
-7.593e-02,1.307e+00,-1.611e+00,2.427e+00,1.435e-01,-7.883e-02,1.478e-01,2.289e-04
-7.599e-02,1.305e+00,-1.612e+00,2.429e+00,1.458e-01,-7.972e-02,1.478e-01,2.258e-04
-7.606e-02,1.304e+00,-1.613e+00,2.430e+00,1.482e-01,-8.023e-02,1.478e-01,2.240e-04
-7.612e-02,1.302e+00,-1.614e+00,2.432e+00,1.505e-01,-8.037e-02,1.478e-01,2.235e-04
-7.618e-02,1.301e+00,-1.615e+00,2.433e+00,2.535e-01,-1.164e-01,1.083e-01,2.242e-04
-7.627e-02,1.299e+00,-1.615e+00,2.434e+00,2.527e-01,-1.155e-01,1.083e-01,2.271e-04
-7.637e-02,1.297e+00,-1.616e+00,2.435e+00,2.507e-01,-1.138e-01,1.083e-01,2.329e-04
-7.649e-02,1.294e+00,-1.617e+00,2.436e+00,2.483e-01,-1.112e-01,1.083e-01,2.417e-04
-7.660e-02,1.292e+00,-1.618e+00,2.437e+00,2.458e-01,-1.077e-01,1.083e-01,2.535e-04
-7.672e-02,1.289e+00,-1.620e+00,2.438e+00,2.077e-01,2.334e-04,1.465e-01,2.683e-04
-7.684e-02,1.287e+00,-1.620e+00,2.440e+00,2.016e-01,-5.701e-02,1.451e-01,2.845e-04
-7.694e-02,1.285e+00,-1.621e+00,2.441e+00,2.018e-01,-5.215e-02,1.451e-01,3.007e-04
-7.704e-02,1.283e+00,-1.621e+00,2.443e+00,2.024e-01,-4.708e-02,1.451e-01,3.176e-04
-7.715e-02,1.281e+00,-1.622e+00,2.444e+00,2.029e-01,-4.168e-02,1.451e-01,3.355e-04
-7.725e-02,1.279e+00,-1.622e+00,2.446e+00,2.035e-01,-3.592e-02,1.451e-01,3.547e-04
-7.735e-02,1.277e+00,-1.622e+00,2.447e+00,2.041e-01,-2.981e-02,1.451e-01,3.750e-04
-7.746e-02,1.275e+00,-1.623e+00,2.449e+00,2.047e-01,-2.339e-02,1.451e-01,3.963e-04
-7.757e-02,1.273e+00,-1.623e+00,2.450e+00,2.052e-01,-1.670e-02,1.451e-01,4.186e-04
-7.767e-02,1.270e+00,-1.623e+00,2.451e+00,1.109e-01,3.165e-02,1.485e-01,4.418e-04
-7.776e-02,1.269e+00,-1.623e+00,2.453e+00,1.128e-01,3.740e-02,1.485e-01,4.608e-04
-7.783e-02,1.268e+00,-1.623e+00,2.454e+00,1.158e-01,4.183e-02,1.485e-01,4.755e-04
-7.789e-02,1.266e+00,-1.623e+00,2.456e+00,6.873e-02,-3.180e-02,1.478e-01,4.888e-04
-7.794e-02,1.265e+00,-1.623e+00,2.457e+00,7.268e-02,-2.862e-02,1.478e-01,4.995e-04
-7.798e-02,1.265e+00,-1.623e+00,2.459e+00,2.729e-01,-1.088e-01,1.036e-01,5.082e-04
-7.806e-02,1.263e+00,-1.623e+00,2.460e+00,2.731e-01,-1.036e-01,1.036e-01,5.257e-04
-7.818e-02,1.261e+00,-1.623e+00,2.461e+00,2.711e-01,-9.551e-02,1.036e-01,5.526e-04
-7.832e-02,1.258e+00,-1.624e+00,2.462e+00,2.684e-01,-8.633e-02,1.036e-01,5.831e-04
-7.845e-02,1.256e+00,-1.624e+00,2.463e+00,2.655e-01,-7.661e-02,1.036e-01,6.155e-04
-7.859e-02,1.253e+00,-1.624e+00,2.464e+00,2.625e-01,-6.649e-02,1.036e-01,6.492e-04
-7.873e-02,1.250e+00,-1.625e+00,2.465e+00,2.596e-01,-5.601e-02,1.036e-01,6.842e-04
-7.887e-02,1.248e+00,-1.625e+00,2.466e+00,2.507e-01,3.766e-02,1.291e-01,7.205e-04
-7.901e-02,1.245e+00,-1.625e+00,2.467e+00,2.491e-01,9.014e-02,1.277e-01,7.575e-04
-7.914e-02,1.243e+00,-1.625e+00,2.469e+00,2.475e-01,1.010e-01,1.277e-01,7.939e-04
-7.928e-02,1.240e+00,-1.624e+00,2.470e+00,2.460e-01,1.114e-01,1.277e-01,8.285e-04
-7.941e-02,1.238e+00,-1.623e+00,2.471e+00,2.446e-01,1.211e-01,1.277e-01,8.610e-04
-7.954e-02,1.235e+00,-1.622e+00,2.473e+00,2.432e-01,1.300e-01,1.277e-01,8.910e-04
-7.966e-02,1.233e+00,-1.620e+00,2.474e+00,2.419e-01,1.382e-01,1.277e-01,9.182e-04
-7.978e-02,1.230e+00,-1.619e+00,2.475e+00,2.406e-01,1.454e-01,1.277e-01,9.425e-04
-7.989e-02,1.228e+00,-1.618e+00,2.476e+00,9.996e-02,1.569e-01,1.471e-01,9.636e-04
-7.998e-02,1.226e+00,-1.616e+00,2.478e+00,1.815e-01,1.817e-01,1.465e-01,9.772e-04
-8.005e-02,1.225e+00,-1.615e+00,2.479e+00,1.836e-01,1.846e-01,1.465e-01,9.865e-04
-8.012e-02,1.223e+00,-1.613e+00,2.481e+00,1.853e-01,1.869e-01,1.465e-01,9.940e-04
-8.020e-02,1.221e+00,-1.611e+00,2.482e+00,1.868e-01,1.883e-01,1.465e-01,9.986e-04
-8.027e-02,1.219e+00,-1.609e+00,2.484e+00,1.882e-01,1.887e-01,1.465e-01,1.000e-03
-8.034e-02,1.217e+00,-1.607e+00,2.485e+00,2.548e-01,2.399e-01,1.110e-01,9.980e-04
-8.042e-02,1.215e+00,-1.605e+00,2.486e+00,2.537e-01,2.381e-01,1.110e-01,9.921e-04
-8.050e-02,1.213e+00,-1.604e+00,2.487e+00,2.520e-01,2.350e-01,1.110e-01,9.820e-04
-8.057e-02,1.210e+00,-1.602e+00,2.488e+00,2.501e-01,2.308e-01,1.110e-01,9.680e-04
-8.065e-02,1.208e+00,-1.601e+00,2.490e+00,1.948e-01,2.936e-03,1.404e-01,9.504e-04
-8.071e-02,1.206e+00,-1.600e+00,2.491e+00,1.949e-01,-2.785e-03,1.404e-01,9.313e-04
-8.077e-02,1.204e+00,-1.599e+00,2.492e+00,1.955e-01,-8.305e-03,1.404e-01,9.128e-04
-8.083e-02,1.202e+00,-1.599e+00,2.494e+00,1.963e-01,-1.371e-02,1.404e-01,8.948e-04
-8.088e-02,1.200e+00,-1.599e+00,2.495e+00,1.971e-01,-1.901e-02,1.404e-01,8.770e-04
-8.094e-02,1.198e+00,-1.599e+00,2.497e+00,1.979e-01,-2.421e-02,1.404e-01,8.596e-04
-8.099e-02,1.196e+00,-1.600e+00,2.498e+00,1.987e-01,-2.926e-02,1.404e-01,8.427e-04
-8.105e-02,1.194e+00,-1.600e+00,2.499e+00,2.203e-01,3.313e-02,1.438e-01,8.264e-04
-8.111e-02,1.192e+00,-1.600e+00,2.501e+00,2.209e-01,2.818e-02,1.438e-01,8.098e-04
-8.118e-02,1.190e+00,-1.600e+00,2.502e+00,2.213e-01,2.299e-02,1.438e-01,7.925e-04
-8.124e-02,1.188e+00,-1.600e+00,2.504e+00,1.979e-01,-3.062e-03,1.458e-01,7.747e-04
-8.130e-02,1.185e+00,-1.599e+00,2.505e+00,1.986e-01,-8.252e-03,1.458e-01,7.573e-04
-8.136e-02,1.183e+00,-1.599e+00,2.507e+00,1.996e-01,-1.319e-02,1.458e-01,7.408e-04
-8.142e-02,1.181e+00,-1.599e+00,2.508e+00,2.006e-01,-1.799e-02,1.458e-01,7.248e-04
-8.147e-02,1.179e+00,-1.600e+00,2.510e+00,2.016e-01,-2.267e-02,1.458e-01,7.091e-04
-8.153e-02,1.177e+00,-1.600e+00,2.511e+00,2.027e-01,-2.722e-02,1.458e-01,6.939e-04
-8.159e-02,1.175e+00,-1.600e+00,2.512e+00,2.600e-01,-1.920e-01,9.690e-02,6.793e-04
-8.166e-02,1.173e+00,-1.601e+00,2.513e+00,2.581e-01,-1.965e-01,9.690e-02,6.643e-04
-8.173e-02,1.171e+00,-1.602e+00,2.514e+00,2.526e-01,-4.031e-02,9.489e-02,6.504e-04
-8.181e-02,1.168e+00,-1.602e+00,2.515e+00,2.320e-01,1.269e-01,1.451e-01,6.388e-04
-8.188e-02,1.166e+00,-1.602e+00,2.517e+00,2.318e-01,1.239e-01,1.451e-01,6.286e-04
-8.196e-02,1.163e+00,-1.601e+00,2.518e+00,2.318e-01,1.206e-01,1.451e-01,6.175e-04
-8.203e-02,1.161e+00,-1.600e+00,2.520e+00,2.318e-01,-3.867e-02,1.411e-01,6.043e-04
-8.210e-02,1.159e+00,-1.600e+00,2.521e+00,2.258e-01,3.377e-03,1.425e-01,5.892e-04
-8.216e-02,1.156e+00,-1.600e+00,2.523e+00,2.259e-01,-1.163e-03,1.425e-01,5.741e-04
-8.223e-02,1.154e+00,-1.600e+00,2.524e+00,2.260e-01,-5.611e-03,1.425e-01,5.592e-04
-8.229e-02,1.152e+00,-1.600e+00,2.525e+00,2.262e-01,-9.976e-03,1.425e-01,5.447e-04
-8.236e-02,1.150e+00,-1.600e+00,2.527e+00,2.264e-01,-1.424e-02,1.425e-01,5.304e-04
-8.242e-02,1.147e+00,-1.600e+00,2.528e+00,2.414e-01,-3.390e-02,1.438e-01,5.166e-04
-8.249e-02,1.145e+00,-1.600e+00,2.530e+00,2.414e-01,-3.798e-02,1.438e-01,5.030e-04
-8.256e-02,1.143e+00,-1.600e+00,2.531e+00,2.413e-01,-4.189e-02,1.438e-01,4.900e-04
-8.263e-02,1.140e+00,-1.601e+00,2.533e+00,2.412e-01,-4.550e-02,1.438e-01,4.780e-04
-8.271e-02,1.138e+00,-1.601e+00,2.534e+00,2.232e-01,1.117e-01,1.445e-01,4.672e-04
-8.278e-02,1.135e+00,-1.601e+00,2.535e+00,2.411e-01,-5.167e-02,1.438e-01,4.574e-04
-8.285e-02,1.133e+00,-1.601e+00,2.537e+00,2.411e-01,-5.477e-02,1.438e-01,4.471e-04
-8.292e-02,1.131e+00,-1.601e+00,2.538e+00,2.500e-01,-4.224e-02,9.422e-02,4.371e-04
-8.300e-02,1.128e+00,-1.602e+00,2.539e+00,2.473e-01,-4.499e-02,9.422e-02,4.281e-04
-8.307e-02,1.126e+00,-1.602e+00,2.540e+00,2.356e-01,8.202e-02,1.431e-01,4.204e-04
-8.315e-02,1.123e+00,-1.602e+00,2.542e+00,2.384e-01,-9.597e-02,1.351e-01,4.137e-04
-8.322e-02,1.121e+00,-1.602e+00,2.543e+00,2.379e-01,-9.798e-02,1.351e-01,4.070e-04
-8.330e-02,1.119e+00,-1.603e+00,2.544e+00,2.374e-01,-9.955e-02,1.351e-01,4.018e-04
-8.338e-02,1.116e+00,-1.604e+00,2.546e+00,2.370e-01,-1.005e-01,1.351e-01,3.988e-04
-8.345e-02,1.114e+00,-1.605e+00,2.547e+00,2.365e-01,-1.006e-01,1.351e-01,3.984e-04
-8.354e-02,1.111e+00,-1.606e+00,2.548e+00,2.361e-01,-9.995e-02,1.351e-01,4.006e-04
-8.362e-02,1.109e+00,-1.607e+00,2.550e+00,2.357e-01,-9.852e-02,1.351e-01,4.054e-04
-8.371e-02,1.107e+00,-1.608e+00,2.551e+00,1.850e-01,9.001e-02,1.465e-01,4.128e-04
-8.379e-02,1.105e+00,-1.608e+00,2.553e+00,1.858e-01,9.257e-02,1.465e-01,4.213e-04
-8.386e-02,1.103e+00,-1.607e+00,2.554e+00,1.873e-01,9.481e-02,1.465e-01,4.286e-04
-8.393e-02,1.101e+00,-1.606e+00,2.556e+00,1.889e-01,9.662e-02,1.465e-01,4.345e-04
-8.399e-02,1.099e+00,-1.606e+00,2.557e+00,1.906e-01,9.797e-02,1.465e-01,4.388e-04
-8.406e-02,1.097e+00,-1.605e+00,2.558e+00,1.922e-01,9.882e-02,1.465e-01,4.416e-04
-8.412e-02,1.095e+00,-1.604e+00,2.560e+00,1.938e-01,9.916e-02,1.465e-01,4.426e-04
-8.418e-02,1.093e+00,-1.603e+00,2.561e+00,1.954e-01,9.897e-02,1.465e-01,4.419e-04
-8.425e-02,1.091e+00,-1.602e+00,2.563e+00,2.384e-01,7.237e-02,1.438e-01,4.394e-04
-8.431e-02,1.089e+00,-1.601e+00,2.564e+00,2.570e-01,-1.774e-01,9.221e-02,4.348e-04
-8.438e-02,1.087e+00,-1.601e+00,2.565e+00,2.546e-01,-1.793e-01,9.221e-02,4.287e-04
-8.445e-02,1.084e+00,-1.602e+00,2.566e+00,2.549e-01,1.590e-02,1.277e-01,4.239e-04
-8.453e-02,1.082e+00,-1.602e+00,2.567e+00,2.538e-01,1.508e-02,1.277e-01,4.213e-04
-8.461e-02,1.079e+00,-1.602e+00,2.569e+00,2.527e-01,1.452e-02,1.277e-01,4.195e-04
-8.469e-02,1.077e+00,-1.602e+00,2.570e+00,2.515e-01,1.401e-02,1.277e-01,4.178e-04
-8.477e-02,1.074e+00,-1.602e+00,2.571e+00,2.504e-01,1.349e-02,1.277e-01,4.162e-04
-8.485e-02,1.072e+00,-1.602e+00,2.573e+00,2.492e-01,1.296e-02,1.277e-01,4.145e-04
-8.493e-02,1.069e+00,-1.602e+00,2.574e+00,2.482e-01,1.240e-02,1.277e-01,4.127e-04
-8.500e-02,1.067e+00,-1.602e+00,2.575e+00,2.472e-01,1.183e-02,1.277e-01,4.109e-04
-8.508e-02,1.064e+00,-1.601e+00,2.576e+00,1.987e-01,1.096e-01,1.458e-01,4.091e-04
-8.515e-02,1.062e+00,-1.601e+00,2.578e+00,2.082e-01,-6.183e-02,1.445e-01,4.070e-04
-8.521e-02,1.060e+00,-1.601e+00,2.579e+00,2.091e-01,-6.266e-02,1.445e-01,4.041e-04
-8.528e-02,1.058e+00,-1.601e+00,2.581e+00,2.309e-01,-8.921e-02,1.418e-01,4.018e-04
-8.534e-02,1.055e+00,-1.602e+00,2.582e+00,2.316e-01,5.021e-02,1.438e-01,4.007e-04
-8.541e-02,1.053e+00,-1.602e+00,2.584e+00,2.321e-01,5.032e-02,1.438e-01,4.010e-04
-8.549e-02,1.051e+00,-1.602e+00,2.585e+00,2.324e-01,5.043e-02,1.438e-01,4.013e-04
-8.556e-02,1.049e+00,-1.601e+00,2.586e+00,2.328e-01,5.035e-02,1.438e-01,4.010e-04
-8.563e-02,1.046e+00,-1.601e+00,2.588e+00,2.331e-01,-8.972e-02,1.418e-01,3.999e-04
-8.570e-02,1.044e+00,-1.601e+00,2.589e+00,1.691e-02,-6.950e-02,1.471e-01,3.983e-04
-8.574e-02,1.042e+00,-1.601e+00,2.591e+00,2.544e-01,2.361e-02,1.351e-01,3.979e-04
-8.579e-02,1.041e+00,-1.602e+00,2.592e+00,2.567e-01,2.381e-02,1.351e-01,3.984e-04
-8.586e-02,1.039e+00,-1.602e+00,2.593e+00,2.568e-01,2.412e-02,1.351e-01,3.995e-04
-8.593e-02,1.036e+00,-1.601e+00,2.595e+00,2.563e-01,2.442e-02,1.351e-01,4.005e-04
-8.601e-02,1.034e+00,-1.601e+00,2.596e+00,2.556e-01,2.463e-02,1.351e-01,4.012e-04
-8.609e-02,1.031e+00,-1.601e+00,2.597e+00,2.549e-01,-6.324e-02,1.250e-01,4.016e-04
-8.617e-02,1.029e+00,-1.601e+00,2.599e+00,2.536e-01,-6.315e-02,1.250e-01,4.020e-04
-8.624e-02,1.026e+00,-1.602e+00,2.600e+00,2.524e-01,2.526e-02,1.351e-01,4.035e-04
-8.632e-02,1.023e+00,-1.602e+00,2.601e+00,2.339e-01,4.679e-02,1.418e-01,4.063e-04
-8.640e-02,1.021e+00,-1.602e+00,2.603e+00,2.338e-01,4.766e-02,1.418e-01,4.092e-04
-8.647e-02,1.019e+00,-1.601e+00,2.604e+00,2.340e-01,4.835e-02,1.418e-01,4.115e-04
-8.654e-02,1.016e+00,-1.601e+00,2.606e+00,2.343e-01,4.880e-02,1.418e-01,4.130e-04
-8.661e-02,1.014e+00,-1.600e+00,2.607e+00,2.345e-01,4.898e-02,1.418e-01,4.136e-04
-8.668e-02,1.012e+00,-1.600e+00,2.608e+00,2.348e-01,4.889e-02,1.418e-01,4.132e-04
-8.675e-02,1.009e+00,-1.599e+00,2.610e+00,2.351e-01,4.851e-02,1.418e-01,4.120e-04
-8.681e-02,1.007e+00,-1.599e+00,2.611e+00,2.353e-01,4.785e-02,1.418e-01,4.097e-04
-8.688e-02,1.004e+00,-1.598e+00,2.613e+00,2.356e-01,4.691e-02,1.418e-01,4.066e-04
-8.694e-02,1.002e+00,-1.598e+00,2.614e+00,-7.288e-03,-1.199e-01,1.458e-01,4.025e-04
-8.698e-02,1.001e+00,-1.598e+00,2.616e+00,-3.758e-03,-1.206e-01,1.458e-01,3.999e-04
-8.699e-02,1.000e+00,-1.599e+00,2.617e+00,2.637e-01,-8.968e-02,1.210e-01,3.994e-04
-8.702e-02,9.992e-01,-1.600e+00,2.618e+00,2.664e-01,-8.972e-02,1.210e-01,3.992e-04
-8.709e-02,9.970e-01,-1.600e+00,2.619e+00,2.662e-01,-8.940e-02,1.210e-01,4.003e-04
-8.716e-02,9.946e-01,-1.601e+00,2.621e+00,2.651e-01,-8.861e-02,1.210e-01,4.030e-04
-8.724e-02,9.920e-01,-1.601e+00,2.622e+00,2.667e-01,-3.563e-02,1.190e-01,4.071e-04
-8.732e-02,9.894e-01,-1.602e+00,2.623e+00,2.651e-01,-3.401e-02,1.190e-01,4.125e-04
-8.740e-02,9.868e-01,-1.602e+00,2.624e+00,2.634e-01,-3.210e-02,1.190e-01,4.189e-04
-8.748e-02,9.842e-01,-1.602e+00,2.625e+00,2.618e-01,-2.998e-02,1.190e-01,4.260e-04
-8.756e-02,9.815e-01,-1.602e+00,2.627e+00,2.512e-01,4.485e-02,1.384e-01,4.340e-04
-8.764e-02,9.790e-01,-1.602e+00,2.628e+00,2.507e-01,4.736e-02,1.384e-01,4.424e-04
-8.772e-02,9.764e-01,-1.602e+00,2.629e+00,2.503e-01,4.974e-02,1.384e-01,4.504e-04
-8.780e-02,9.739e-01,-1.601e+00,2.631e+00,2.500e-01,5.188e-02,1.384e-01,4.575e-04
-8.788e-02,9.714e-01,-1.601e+00,2.632e+00,2.379e-01,2.785e-02,1.404e-01,4.637e-04
-8.795e-02,9.689e-01,-1.600e+00,2.634e+00,2.379e-01,2.938e-02,1.404e-01,4.688e-04
-8.802e-02,9.665e-01,-1.600e+00,2.635e+00,2.380e-01,3.069e-02,1.404e-01,4.731e-04
-8.809e-02,9.641e-01,-1.600e+00,2.636e+00,2.382e-01,3.183e-02,1.404e-01,4.769e-04
-8.816e-02,9.618e-01,-1.599e+00,2.638e+00,2.414e-01,1.001e-01,1.438e-01,4.802e-04
-8.823e-02,9.594e-01,-1.599e+00,2.639e+00,2.417e-01,1.008e-01,1.438e-01,4.826e-04
-8.829e-02,9.569e-01,-1.598e+00,2.641e+00,2.421e-01,1.011e-01,1.438e-01,4.835e-04
-8.836e-02,9.545e-01,-1.597e+00,2.642e+00,2.424e-01,1.007e-01,1.438e-01,4.822e-04
-8.842e-02,9.521e-01,-1.596e+00,2.644e+00,2.515e-01,-1.746e-01,9.556e-02,4.788e-04
-8.848e-02,9.496e-01,-1.596e+00,2.644e+00,2.493e-01,-1.761e-01,9.556e-02,4.740e-04
-8.854e-02,9.472e-01,-1.597e+00,2.645e+00,2.470e-01,-1.771e-01,9.556e-02,4.707e-04
-8.861e-02,9.448e-01,-1.598e+00,2.646e+00,2.447e-01,-1.772e-01,9.556e-02,4.704e-04
-8.868e-02,9.423e-01,-1.600e+00,2.647e+00,2.484e-01,-5.205e-02,1.351e-01,4.738e-04
-8.875e-02,9.399e-01,-1.601e+00,2.649e+00,2.481e-01,-4.998e-02,1.351e-01,4.807e-04
-8.883e-02,9.374e-01,-1.601e+00,2.650e+00,2.390e-01,1.493e-02,1.378e-01,4.901e-04
-8.890e-02,9.350e-01,-1.602e+00,2.651e+00,2.389e-01,1.813e-02,1.378e-01,5.008e-04
-8.898e-02,9.325e-01,-1.602e+00,2.653e+00,2.390e-01,2.144e-02,1.378e-01,5.118e-04
-8.905e-02,9.301e-01,-1.602e+00,2.654e+00,2.391e-01,2.471e-02,1.378e-01,5.227e-04
-8.912e-02,9.277e-01,-1.601e+00,2.656e+00,2.392e-01,2.792e-02,1.378e-01,5.334e-04
-8.920e-02,9.253e-01,-1.601e+00,2.657e+00,2.393e-01,3.102e-02,1.378e-01,5.437e-04
-8.927e-02,9.230e-01,-1.601e+00,2.658e+00,2.483e-01,-2.812e-02,1.351e-01,5.536e-04
-8.934e-02,9.205e-01,-1.601e+00,2.660e+00,2.334e-01,-3.037e-02,1.418e-01,5.633e-04
-8.941e-02,9.181e-01,-1.601e+00,2.661e+00,2.337e-01,-2.734e-02,1.418e-01,5.734e-04
-8.949e-02,9.157e-01,-1.601e+00,2.663e+00,2.341e-01,1.467e-01,1.431e-01,5.841e-04
-8.956e-02,9.134e-01,-1.601e+00,2.664e+00,2.317e-01,6.709e-02,1.431e-01,5.948e-04
-8.963e-02,9.111e-01,-1.600e+00,2.665e+00,2.323e-01,6.984e-02,1.431e-01,6.040e-04
-8.969e-02,9.087e-01,-1.599e+00,2.667e+00,2.330e-01,7.210e-02,1.431e-01,6.114e-04
-8.976e-02,9.064e-01,-1.598e+00,2.668e+00,2.336e-01,7.391e-02,1.431e-01,6.174e-04
-8.982e-02,9.041e-01,-1.598e+00,2.670e+00,2.491e-01,-1.110e-01,1.043e-01,6.219e-04
-8.989e-02,9.016e-01,-1.598e+00,2.671e+00,2.415e-01,2.978e-02,1.331e-01,6.256e-04
-8.995e-02,8.992e-01,-1.598e+00,2.672e+00,2.413e-01,3.116e-02,1.331e-01,6.303e-04
-9.002e-02,8.968e-01,-1.598e+00,2.673e+00,2.412e-01,3.258e-02,1.331e-01,6.350e-04
-9.008e-02,8.944e-01,-1.598e+00,2.675e+00,2.410e-01,3.390e-02,1.331e-01,6.394e-04
-9.015e-02,8.919e-01,-1.597e+00,2.676e+00,2.409e-01,3.506e-02,1.331e-01,6.433e-04
-9.021e-02,8.895e-01,-1.597e+00,2.677e+00,2.408e-01,3.604e-02,1.331e-01,6.466e-04
-9.027e-02,8.871e-01,-1.596e+00,2.679e+00,2.407e-01,3.684e-02,1.331e-01,6.492e-04
-9.034e-02,8.847e-01,-1.596e+00,2.680e+00,2.406e-01,3.743e-02,1.331e-01,6.512e-04
-9.040e-02,8.823e-01,-1.596e+00,2.681e+00,2.405e-01,3.782e-02,1.331e-01,6.525e-04
-9.046e-02,8.799e-01,-1.595e+00,2.683e+00,2.345e-01,1.212e-02,1.384e-01,6.531e-04
-9.051e-02,8.775e-01,-1.595e+00,2.684e+00,2.348e-01,6.946e-03,1.384e-01,6.531e-04
-9.057e-02,8.751e-01,-1.595e+00,2.685e+00,2.351e-01,6.864e-03,1.384e-01,6.528e-04
-9.063e-02,8.728e-01,-1.595e+00,2.687e+00,2.355e-01,6.759e-03,1.384e-01,6.524e-04
-9.069e-02,8.704e-01,-1.595e+00,2.688e+00,2.359e-01,6.653e-03,1.384e-01,6.520e-04
-9.074e-02,8.680e-01,-1.595e+00,2.690e+00,2.363e-01,6.553e-03,1.384e-01,6.517e-04
-9.080e-02,8.657e-01,-1.595e+00,2.691e+00,2.367e-01,6.460e-03,1.384e-01,6.513e-04
-9.086e-02,8.633e-01,-1.595e+00,2.692e+00,2.370e-01,6.377e-03,1.384e-01,6.510e-04
-9.091e-02,8.609e-01,-1.595e+00,2.694e+00,2.374e-01,6.305e-03,1.384e-01,6.508e-04
-9.097e-02,8.586e-01,-1.594e+00,2.695e+00,2.556e-01,-1.283e-01,9.556e-02,6.506e-04
-9.103e-02,8.561e-01,-1.595e+00,2.696e+00,2.534e-01,-1.283e-01,9.556e-02,6.507e-04
-9.109e-02,8.536e-01,-1.596e+00,2.697e+00,2.511e-01,-1.278e-01,9.556e-02,6.527e-04
-9.115e-02,8.511e-01,-1.597e+00,2.698e+00,2.488e-01,-1.265e-01,9.556e-02,6.571e-04
-9.122e-02,8.487e-01,-1.598e+00,2.699e+00,2.466e-01,-1.244e-01,9.556e-02,6.644e-04
-9.128e-02,8.462e-01,-1.599e+00,2.700e+00,2.443e-01,-1.213e-01,9.556e-02,6.747e-04
-9.135e-02,8.437e-01,-1.600e+00,2.701e+00,2.421e-01,-1.174e-01,9.556e-02,6.880e-04
-9.143e-02,8.413e-01,-1.601e+00,2.702e+00,2.400e-01,6.860e-02,9.623e-02,7.045e-04
-9.150e-02,8.388e-01,-1.602e+00,2.703e+00,2.260e-01,1.983e-01,1.378e-01,7.232e-04
-9.157e-02,8.365e-01,-1.601e+00,2.704e+00,2.235e-01,7.430e-02,1.378e-01,7.409e-04
-9.164e-02,8.342e-01,-1.600e+00,2.706e+00,2.241e-01,7.874e-02,1.378e-01,7.556e-04
-9.171e-02,8.320e-01,-1.599e+00,2.707e+00,2.249e-01,8.251e-02,1.378e-01,7.681e-04
-9.177e-02,8.297e-01,-1.598e+00,2.708e+00,2.256e-01,8.575e-02,1.378e-01,7.788e-04
-9.183e-02,8.274e-01,-1.597e+00,2.710e+00,2.263e-01,8.848e-02,1.378e-01,7.878e-04
-9.189e-02,8.252e-01,-1.596e+00,2.711e+00,2.271e-01,9.068e-02,1.378e-01,7.951e-04
-9.194e-02,8.229e-01,-1.595e+00,2.712e+00,2.278e-01,9.234e-02,1.378e-01,8.006e-04
-9.200e-02,8.206e-01,-1.594e+00,2.714e+00,2.284e-01,9.344e-02,1.378e-01,8.041e-04
-9.205e-02,8.183e-01,-1.594e+00,2.715e+00,1.579e-01,9.396e-02,1.451e-01,8.058e-04
-9.210e-02,8.164e-01,-1.593e+00,2.717e+00,1.599e-01,9.394e-02,1.451e-01,8.056e-04
-9.213e-02,8.146e-01,-1.592e+00,2.718e+00,1.627e-01,9.349e-02,1.451e-01,8.038e-04
-9.217e-02,8.130e-01,-1.591e+00,2.720e+00,1.657e-01,9.261e-02,1.451e-01,8.007e-04
-9.220e-02,8.113e-01,-1.590e+00,2.721e+00,1.687e-01,9.129e-02,1.451e-01,7.961e-04
-9.223e-02,8.097e-01,-1.589e+00,2.722e+00,2.517e-01,-1.175e-01,8.618e-02,7.899e-04
-9.227e-02,8.076e-01,-1.589e+00,2.723e+00,2.503e-01,-1.201e-01,8.618e-02,7.813e-04
-9.231e-02,8.053e-01,-1.589e+00,2.724e+00,2.480e-01,-1.228e-01,8.618e-02,7.724e-04
-9.236e-02,8.028e-01,-1.590e+00,2.725e+00,2.454e-01,-1.250e-01,8.618e-02,7.655e-04
-9.240e-02,8.004e-01,-1.592e+00,2.726e+00,2.427e-01,-1.262e-01,8.618e-02,7.614e-04
-9.246e-02,7.979e-01,-1.593e+00,2.727e+00,2.431e-01,4.422e-02,1.297e-01,7.605e-04
-9.251e-02,7.955e-01,-1.593e+00,2.728e+00,2.429e-01,4.473e-02,1.297e-01,7.623e-04
-9.257e-02,7.931e-01,-1.593e+00,2.729e+00,2.427e-01,4.539e-02,1.297e-01,7.645e-04
-9.262e-02,7.906e-01,-1.593e+00,2.731e+00,2.425e-01,5.626e-02,1.210e-01,7.662e-04
-9.267e-02,7.882e-01,-1.592e+00,2.732e+00,2.419e-01,5.651e-02,1.210e-01,7.671e-04
-9.273e-02,7.858e-01,-1.592e+00,2.733e+00,2.413e-01,5.645e-02,1.210e-01,7.670e-04
-9.278e-02,7.833e-01,-1.591e+00,2.734e+00,2.407e-01,5.605e-02,1.210e-01,7.657e-04
-9.283e-02,7.809e-01,-1.591e+00,2.735e+00,2.401e-01,5.529e-02,1.210e-01,7.632e-04
-9.287e-02,7.785e-01,-1.590e+00,2.737e+00,2.217e-01,1.163e-01,1.445e-01,7.596e-04
-9.292e-02,7.762e-01,-1.589e+00,2.738e+00,2.227e-01,1.149e-01,1.445e-01,7.547e-04
-9.296e-02,7.739e-01,-1.588e+00,2.740e+00,2.239e-01,1.129e-01,1.445e-01,7.480e-04
-9.300e-02,7.717e-01,-1.587e+00,2.741e+00,2.251e-01,1.102e-01,1.445e-01,7.391e-04
-9.303e-02,7.694e-01,-1.586e+00,2.742e+00,2.263e-01,1.069e-01,1.445e-01,7.277e-04
-9.307e-02,7.671e-01,-1.585e+00,2.744e+00,2.276e-01,1.028e-01,1.445e-01,7.140e-04
-9.310e-02,7.649e-01,-1.584e+00,2.745e+00,2.287e-01,9.795e-02,1.445e-01,6.978e-04
-9.312e-02,7.626e-01,-1.583e+00,2.747e+00,2.299e-01,9.245e-02,1.445e-01,6.794e-04
-9.315e-02,7.603e-01,-1.582e+00,2.748e+00,2.518e-01,-3.793e-02,8.618e-02,6.588e-04
-9.318e-02,7.579e-01,-1.582e+00,2.749e+00,2.405e-01,-4.493e-02,1.163e-01,6.356e-04
-9.320e-02,7.555e-01,-1.582e+00,2.750e+00,2.396e-01,-5.202e-02,1.163e-01,6.120e-04
-9.323e-02,7.530e-01,-1.582e+00,2.751e+00,2.388e-01,-5.876e-02,1.163e-01,5.896e-04
-9.326e-02,7.506e-01,-1.583e+00,2.753e+00,2.380e-01,-6.508e-02,1.163e-01,5.686e-04
-9.329e-02,7.482e-01,-1.583e+00,2.754e+00,2.373e-01,-7.093e-02,1.163e-01,5.492e-04
-9.332e-02,7.459e-01,-1.584e+00,2.755e+00,2.366e-01,-7.625e-02,1.163e-01,5.315e-04
-9.335e-02,7.435e-01,-1.585e+00,2.756e+00,2.360e-01,-8.101e-02,1.163e-01,5.157e-04
-9.338e-02,7.411e-01,-1.585e+00,2.757e+00,2.353e-01,-8.517e-02,1.163e-01,5.019e-04
-9.342e-02,7.387e-01,-1.586e+00,2.758e+00,2.347e-01,-8.869e-02,1.163e-01,4.902e-04
-9.346e-02,7.364e-01,-1.587e+00,2.760e+00,2.281e-01,-8.758e-03,1.384e-01,4.807e-04
-9.349e-02,7.341e-01,-1.588e+00,2.761e+00,2.289e-01,-1.098e-02,1.384e-01,4.732e-04
-9.353e-02,7.318e-01,-1.588e+00,2.762e+00,2.297e-01,-1.287e-02,1.384e-01,4.668e-04
-9.357e-02,7.295e-01,-1.588e+00,2.764e+00,2.305e-01,-1.459e-02,1.384e-01,4.610e-04
-9.361e-02,7.271e-01,-1.588e+00,2.765e+00,2.313e-01,-1.616e-02,1.384e-01,4.557e-04
-9.365e-02,7.248e-01,-1.588e+00,2.767e+00,2.321e-01,-1.759e-02,1.384e-01,4.509e-04
-9.369e-02,7.225e-01,-1.588e+00,2.768e+00,2.329e-01,7.020e-03,1.384e-01,4.466e-04
-9.373e-02,7.202e-01,-1.589e+00,2.769e+00,2.336e-01,5.888e-03,1.384e-01,4.428e-04
-9.378e-02,7.178e-01,-1.588e+00,2.771e+00,2.343e-01,4.810e-03,1.384e-01,4.391e-04
-9.382e-02,7.155e-01,-1.588e+00,2.772e+00,1.520e-01,-7.388e-02,1.458e-01,4.355e-04
-9.385e-02,7.135e-01,-1.589e+00,2.773e+00,1.542e-01,-7.467e-02,1.458e-01,4.327e-04
-9.388e-02,7.118e-01,-1.589e+00,2.775e+00,2.492e-01,-1.372e-01,8.886e-02,4.313e-04
-9.392e-02,7.098e-01,-1.590e+00,2.776e+00,2.483e-01,-1.372e-01,8.886e-02,4.313e-04
-9.397e-02,7.075e-01,-1.591e+00,2.777e+00,2.463e-01,-1.365e-01,8.886e-02,4.337e-04
-9.402e-02,7.051e-01,-1.593e+00,2.778e+00,2.440e-01,-1.349e-01,8.886e-02,4.393e-04
-9.407e-02,7.027e-01,-1.594e+00,2.779e+00,2.417e-01,-1.322e-01,8.886e-02,4.482e-04
-9.413e-02,7.002e-01,-1.595e+00,2.779e+00,2.393e-01,-1.286e-01,8.886e-02,4.606e-04
-9.419e-02,6.978e-01,-1.597e+00,2.780e+00,2.371e-01,-1.240e-01,8.886e-02,4.762e-04
-9.426e-02,6.954e-01,-1.598e+00,2.781e+00,2.289e-01,-8.217e-02,1.371e-01,4.949e-04
-9.432e-02,6.931e-01,-1.599e+00,2.783e+00,2.296e-01,-7.573e-02,1.371e-01,5.163e-04
-9.439e-02,6.908e-01,-1.600e+00,2.784e+00,2.304e-01,-6.867e-02,1.371e-01,5.398e-04
-9.445e-02,6.884e-01,-1.601e+00,2.785e+00,2.311e-01,-6.100e-02,1.371e-01,5.653e-04
-9.452e-02,6.861e-01,-1.601e+00,2.787e+00,2.349e-01,1.025e-01,1.304e-01,5.926e-04
-9.460e-02,6.838e-01,-1.601e+00,2.788e+00,2.352e-01,1.111e-01,1.304e-01,6.213e-04
-9.467e-02,6.814e-01,-1.600e+00,2.789e+00,2.325e-01,-3.577e-02,1.371e-01,6.492e-04
-9.473e-02,6.791e-01,-1.600e+00,2.791e+00,2.392e-01,7.051e-02,1.371e-01,6.757e-04
-9.480e-02,6.767e-01,-1.600e+00,2.792e+00,2.398e-01,7.840e-02,1.371e-01,7.019e-04
-9.487e-02,6.744e-01,-1.599e+00,2.793e+00,1.544e-01,1.119e-01,1.458e-01,7.274e-04
-9.493e-02,6.723e-01,-1.598e+00,2.795e+00,1.565e-01,1.181e-01,1.458e-01,7.479e-04
-9.497e-02,6.706e-01,-1.597e+00,2.796e+00,1.596e-01,1.228e-01,1.458e-01,7.634e-04
-9.502e-02,6.690e-01,-1.596e+00,2.798e+00,1.629e-01,1.268e-01,1.458e-01,7.764e-04
-9.506e-02,6.674e-01,-1.595e+00,2.799e+00,1.663e-01,1.302e-01,1.458e-01,7.874e-04
-9.509e-02,6.657e-01,-1.593e+00,2.801e+00,2.586e-01,3.981e-02,8.484e-02,7.966e-04
-9.514e-02,6.637e-01,-1.593e+00,2.802e+00,2.572e-01,4.255e-02,8.484e-02,8.058e-04
-9.519e-02,6.612e-01,-1.592e+00,2.802e+00,2.548e-01,4.534e-02,8.484e-02,8.152e-04
-9.524e-02,6.587e-01,-1.591e+00,2.803e+00,2.520e-01,4.790e-02,8.484e-02,8.239e-04
-9.530e-02,6.562e-01,-1.591e+00,2.804e+00,2.492e-01,5.016e-02,8.484e-02,8.316e-04
-9.535e-02,6.537e-01,-1.591e+00,2.805e+00,2.524e-01,-1.520e-02,1.116e-01,8.382e-04
-9.540e-02,6.512e-01,-1.590e+00,2.806e+00,2.511e-01,-1.348e-02,1.116e-01,8.440e-04
-9.544e-02,6.486e-01,-1.590e+00,2.807e+00,2.499e-01,-1.176e-02,1.116e-01,8.498e-04
-9.549e-02,6.461e-01,-1.590e+00,2.808e+00,2.487e-01,-9.938e-03,1.116e-01,8.560e-04
-9.554e-02,6.436e-01,-1.591e+00,2.809e+00,2.475e-01,-7.990e-03,1.116e-01,8.626e-04
-9.559e-02,6.411e-01,-1.591e+00,2.810e+00,2.464e-01,-5.921e-03,1.116e-01,8.696e-04
-9.564e-02,6.386e-01,-1.591e+00,2.812e+00,2.453e-01,-3.745e-03,1.116e-01,8.769e-04
-9.569e-02,6.362e-01,-1.591e+00,2.813e+00,2.442e-01,-1.477e-03,1.116e-01,8.846e-04
-9.574e-02,6.337e-01,-1.591e+00,2.814e+00,2.283e-01,1.251e-01,1.378e-01,8.925e-04
-9.579e-02,6.313e-01,-1.590e+00,2.815e+00,2.260e-01,9.628e-02,1.378e-01,8.999e-04
-9.583e-02,6.290e-01,-1.589e+00,2.817e+00,2.269e-01,9.798e-02,1.378e-01,9.055e-04
-9.587e-02,6.267e-01,-1.588e+00,2.818e+00,2.279e-01,9.906e-02,1.378e-01,9.090e-04
-9.591e-02,6.245e-01,-1.587e+00,2.819e+00,2.289e-01,9.952e-02,1.378e-01,9.105e-04
-9.595e-02,6.222e-01,-1.586e+00,2.821e+00,2.299e-01,9.935e-02,1.378e-01,9.098e-04
-9.598e-02,6.199e-01,-1.585e+00,2.822e+00,2.308e-01,9.853e-02,1.378e-01,9.070e-04
-9.602e-02,6.176e-01,-1.584e+00,2.823e+00,2.318e-01,9.706e-02,1.378e-01,9.020e-04
-9.605e-02,6.152e-01,-1.583e+00,2.825e+00,2.327e-01,9.495e-02,1.378e-01,8.949e-04
-9.607e-02,6.129e-01,-1.582e+00,2.826e+00,6.156e-02,4.560e-02,1.465e-01,8.856e-04
-9.609e-02,6.113e-01,-1.582e+00,2.828e+00,2.489e-01,8.476e-02,9.020e-02,8.779e-04
-9.611e-02,6.096e-01,-1.581e+00,2.829e+00,2.490e-01,8.195e-02,9.020e-02,8.685e-04
-9.613e-02,6.073e-01,-1.580e+00,2.830e+00,2.473e-01,7.773e-02,9.020e-02,8.546e-04
-9.615e-02,6.049e-01,-1.579e+00,2.830e+00,2.452e-01,7.268e-02,9.020e-02,8.379e-04
-9.617e-02,6.025e-01,-1.579e+00,2.831e+00,2.430e-01,6.702e-02,9.020e-02,8.192e-04
-9.619e-02,6.000e-01,-1.578e+00,2.832e+00,2.408e-01,6.087e-02,9.020e-02,7.989e-04
-9.621e-02,5.976e-01,-1.577e+00,2.833e+00,2.387e-01,5.431e-02,9.020e-02,7.772e-04
-9.622e-02,5.952e-01,-1.577e+00,2.834e+00,2.366e-01,4.740e-02,9.020e-02,7.543e-04
-9.624e-02,5.928e-01,-1.576e+00,2.835e+00,2.376e-01,-3.745e-02,1.237e-01,7.305e-04
-9.625e-02,5.904e-01,-1.576e+00,2.836e+00,2.375e-01,-4.481e-02,1.237e-01,7.060e-04
-9.626e-02,5.880e-01,-1.576e+00,2.837e+00,2.374e-01,-5.205e-02,1.237e-01,6.818e-04
-9.628e-02,5.856e-01,-1.577e+00,2.839e+00,2.314e-01,3.934e-02,1.297e-01,6.587e-04
-9.629e-02,5.833e-01,-1.577e+00,2.840e+00,2.318e-01,3.276e-02,1.297e-01,6.367e-04
-9.630e-02,5.809e-01,-1.577e+00,2.841e+00,2.322e-01,2.623e-02,1.297e-01,6.149e-04
-9.632e-02,5.786e-01,-1.576e+00,2.843e+00,2.386e-01,-7.875e-02,1.237e-01,5.927e-04
-9.633e-02,5.763e-01,-1.576e+00,2.844e+00,2.387e-01,-8.551e-02,1.237e-01,5.702e-04
-9.634e-02,5.739e-01,-1.577e+00,2.845e+00,2.327e-01,6.341e-03,1.297e-01,5.486e-04
-9.636e-02,5.715e-01,-1.577e+00,2.846e+00,2.182e-01,8.320e-02,1.445e-01,5.287e-04
-9.637e-02,5.692e-01,-1.577e+00,2.848e+00,2.196e-01,7.759e-02,1.445e-01,5.099e-04
-9.639e-02,5.670e-01,-1.577e+00,2.849e+00,2.213e-01,7.186e-02,1.445e-01,4.906e-04
-9.640e-02,5.648e-01,-1.576e+00,2.851e+00,2.170e-01,3.619e-03,1.438e-01,4.700e-04
-9.641e-02,5.626e-01,-1.575e+00,2.852e+00,2.187e-01,-2.836e-03,1.438e-01,4.483e-04
-9.642e-02,5.604e-01,-1.575e+00,2.854e+00,2.411e-01,-2.319e-01,8.216e-02,4.264e-04
-9.643e-02,5.581e-01,-1.576e+00,2.854e+00,2.391e-01,-2.386e-01,8.216e-02,4.043e-04
-9.645e-02,5.558e-01,-1.578e+00,2.855e+00,2.427e-01,-4.784e-02,8.216e-02,3.848e-04
-9.646e-02,5.534e-01,-1.579e+00,2.856e+00,2.403e-01,-5.271e-02,8.216e-02,3.688e-04
-9.648e-02,5.510e-01,-1.580e+00,2.857e+00,2.378e-01,-1.033e-02,1.183e-01,3.550e-04
-9.651e-02,5.486e-01,-1.580e+00,2.858e+00,2.375e-01,-1.398e-02,1.183e-01,3.429e-04
-9.653e-02,5.462e-01,-1.580e+00,2.859e+00,2.371e-01,-1.736e-02,1.183e-01,3.317e-04
-9.655e-02,5.439e-01,-1.581e+00,2.860e+00,2.368e-01,-2.055e-02,1.183e-01,3.211e-04
-9.658e-02,5.415e-01,-1.581e+00,2.862e+00,2.365e-01,-2.356e-02,1.183e-01,3.111e-04
-9.660e-02,5.391e-01,-1.581e+00,2.863e+00,2.362e-01,-2.637e-02,1.183e-01,3.018e-04
-9.662e-02,5.367e-01,-1.581e+00,2.864e+00,2.359e-01,-2.896e-02,1.183e-01,2.931e-04
-9.665e-02,5.344e-01,-1.582e+00,2.865e+00,2.356e-01,-3.133e-02,1.183e-01,2.853e-04
-9.668e-02,5.320e-01,-1.582e+00,2.866e+00,2.116e-01,-1.266e-01,1.378e-01,2.783e-04
-9.670e-02,5.297e-01,-1.583e+00,2.868e+00,2.128e-01,-1.282e-01,1.378e-01,2.727e-04
-9.673e-02,5.276e-01,-1.584e+00,2.869e+00,2.142e-01,-1.291e-01,1.378e-01,2.696e-04
-9.676e-02,5.254e-01,-1.585e+00,2.870e+00,2.158e-01,-1.292e-01,1.378e-01,2.691e-04
-9.679e-02,5.233e-01,-1.586e+00,2.872e+00,2.172e-01,-1.284e-01,1.378e-01,2.716e-04
-9.682e-02,5.211e-01,-1.587e+00,2.873e+00,2.276e-01,-1.475e-01,1.344e-01,2.769e-04
-9.686e-02,5.189e-01,-1.589e+00,2.874e+00,2.287e-01,-1.449e-01,1.344e-01,2.855e-04
-9.690e-02,5.166e-01,-1.590e+00,2.876e+00,2.297e-01,-1.412e-01,1.344e-01,2.976e-04
-9.695e-02,5.143e-01,-1.592e+00,2.877e+00,2.306e-01,-1.365e-01,1.344e-01,3.133e-04
-9.700e-02,5.120e-01,-1.593e+00,2.879e+00,4.764e-02,-1.204e-01,1.451e-01,3.325e-04
-9.704e-02,5.105e-01,-1.594e+00,2.880e+00,2.471e-01,-5.371e-02,1.110e-01,3.474e-04
-9.707e-02,5.088e-01,-1.595e+00,2.881e+00,2.487e-01,-4.828e-02,1.110e-01,3.654e-04
-9.713e-02,5.066e-01,-1.596e+00,2.882e+00,2.484e-01,-4.038e-02,1.110e-01,3.918e-04
-9.719e-02,5.042e-01,-1.597e+00,2.883e+00,2.476e-01,-3.140e-02,1.110e-01,4.218e-04
-9.726e-02,5.017e-01,-1.597e+00,2.884e+00,2.466e-01,-2.185e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.886e+00,2.531e-01,-2.174e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.887e+00,2.595e-01,-2.167e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.888e+00,2.660e-01,-2.165e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.889e+00,2.724e-01,-2.165e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.890e+00,2.789e-01,-2.170e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.891e+00,2.853e-01,-2.179e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.892e+00,2.918e-01,-2.191e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.893e+00,2.982e-01,-2.207e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.894e+00,3.047e-01,-2.227e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.896e+00,3.111e-01,-2.251e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.897e+00,3.176e-01,-2.279e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.898e+00,3.241e-01,-2.310e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.899e+00,3.305e-01,-2.345e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.900e+00,3.370e-01,-2.384e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.901e+00,3.434e-01,-2.427e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.902e+00,3.499e-01,-2.473e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.903e+00,3.564e-01,-2.523e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.904e+00,3.629e-01,-2.578e-02,1.110e-01,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.905e+00,3.693e-01,-9.363e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.906e+00,3.714e-01,-9.383e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.906e+00,3.734e-01,-9.402e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.907e+00,3.755e-01,-9.422e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.907e+00,3.776e-01,-9.442e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.907e+00,3.796e-01,-9.463e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.908e+00,3.817e-01,-9.484e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.908e+00,3.837e-01,-9.506e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.908e+00,3.858e-01,-9.527e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.909e+00,3.878e-01,-9.550e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.909e+00,3.899e-01,-9.572e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.909e+00,3.920e-01,-9.595e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.910e+00,3.940e-01,-9.618e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.910e+00,3.961e-01,-9.642e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.910e+00,3.981e-01,-9.666e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.911e+00,4.002e-01,-9.691e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.911e+00,4.023e-01,-9.716e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.911e+00,4.043e-01,-9.741e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.912e+00,4.064e-01,-9.766e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.912e+00,4.084e-01,-9.792e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.913e+00,4.105e-01,-9.819e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.913e+00,4.126e-01,-9.846e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.913e+00,4.146e-01,-9.873e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.914e+00,4.167e-01,-9.900e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.914e+00,4.188e-01,-9.928e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.914e+00,4.208e-01,-9.956e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.915e+00,4.229e-01,-9.985e-02,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.915e+00,4.249e-01,-1.001e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.915e+00,4.270e-01,-1.004e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.916e+00,4.291e-01,-1.007e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.916e+00,4.311e-01,-1.010e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.916e+00,4.332e-01,-1.013e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.917e+00,4.352e-01,-1.016e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.917e+00,4.373e-01,-1.020e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.917e+00,4.394e-01,-1.023e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.918e+00,4.414e-01,-1.026e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.918e+00,4.435e-01,-1.029e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.919e+00,4.456e-01,-1.032e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.919e+00,4.476e-01,-1.036e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.919e+00,4.497e-01,-1.039e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.920e+00,4.518e-01,-1.043e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.920e+00,4.538e-01,-1.046e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.920e+00,4.559e-01,-1.049e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.921e+00,4.579e-01,-1.053e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.921e+00,4.600e-01,-1.057e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.921e+00,4.621e-01,-1.060e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.922e+00,4.641e-01,-1.064e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.922e+00,4.662e-01,-1.067e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.922e+00,4.683e-01,-1.071e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.923e+00,4.703e-01,-1.075e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.923e+00,4.724e-01,-1.079e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.923e+00,4.745e-01,-1.082e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.924e+00,4.765e-01,-1.086e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.924e+00,4.786e-01,-1.090e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.925e+00,4.807e-01,-1.094e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.925e+00,4.827e-01,-1.098e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.925e+00,4.848e-01,-1.102e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.926e+00,4.869e-01,-1.106e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.926e+00,4.889e-01,-1.110e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.926e+00,4.910e-01,-1.114e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.927e+00,4.931e-01,-1.118e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.927e+00,4.951e-01,-1.123e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.927e+00,4.972e-01,-1.127e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.928e+00,4.993e-01,-1.131e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.928e+00,5.013e-01,-1.135e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.928e+00,5.034e-01,-1.140e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.929e+00,5.055e-01,-1.144e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.929e+00,5.075e-01,-1.148e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.929e+00,5.096e-01,-1.153e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.930e+00,5.117e-01,-1.157e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.930e+00,5.137e-01,-1.162e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.931e+00,5.158e-01,-1.166e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.931e+00,5.179e-01,-1.171e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.931e+00,5.200e-01,-1.176e-01,3.526e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.191e-01,-1.180e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.198e-01,-1.182e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.204e-01,-1.183e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.211e-01,-1.185e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.218e-01,-1.187e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.225e-01,-1.188e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.232e-01,-1.190e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.932e+00,5.239e-01,-1.191e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.246e-01,-1.193e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.253e-01,-1.195e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.260e-01,-1.196e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.267e-01,-1.198e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.274e-01,-1.199e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.281e-01,-1.201e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.288e-01,-1.203e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.295e-01,-1.204e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.933e+00,5.302e-01,-1.206e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.309e-01,-1.208e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.315e-01,-1.209e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.322e-01,-1.211e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.329e-01,-1.213e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.336e-01,-1.214e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.343e-01,-1.216e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.350e-01,-1.218e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.934e+00,5.357e-01,-1.219e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.364e-01,-1.221e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.371e-01,-1.223e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.378e-01,-1.224e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.385e-01,-1.226e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.392e-01,-1.228e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.399e-01,-1.229e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.406e-01,-1.231e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.413e-01,-1.233e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.935e+00,5.420e-01,-1.234e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.426e-01,-1.236e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.433e-01,-1.238e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.440e-01,-1.240e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.447e-01,-1.241e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.454e-01,-1.243e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.461e-01,-1.245e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.468e-01,-1.247e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.936e+00,5.475e-01,-1.248e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.482e-01,-1.250e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.489e-01,-1.252e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.496e-01,-1.254e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.503e-01,-1.255e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.510e-01,-1.257e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.517e-01,-1.259e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.524e-01,-1.261e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.937e+00,5.531e-01,-1.262e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.538e-01,-1.264e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.545e-01,-1.266e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.551e-01,-1.268e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.558e-01,-1.269e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.565e-01,-1.271e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.572e-01,-1.273e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.579e-01,-1.275e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.586e-01,-1.277e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.938e+00,5.593e-01,-1.279e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.600e-01,-1.280e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.607e-01,-1.282e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.614e-01,-1.284e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.621e-01,-1.286e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.628e-01,-1.288e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.635e-01,-1.289e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.642e-01,-1.291e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.939e+00,5.649e-01,-1.293e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.656e-01,-1.295e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.663e-01,-1.297e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.670e-01,-1.299e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.676e-01,-1.301e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.683e-01,-1.302e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.690e-01,-1.304e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.697e-01,-1.306e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.704e-01,-1.308e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.940e+00,5.711e-01,-1.310e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.718e-01,-1.312e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.725e-01,-1.314e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.732e-01,-1.316e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.739e-01,-1.318e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.746e-01,-1.319e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.753e-01,-1.321e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.760e-01,-1.323e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.941e+00,5.767e-01,-1.325e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.774e-01,-1.327e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.781e-01,-1.329e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.788e-01,-1.331e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.795e-01,-1.333e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.802e-01,-1.335e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.808e-01,-1.337e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.815e-01,-1.339e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.822e-01,-1.341e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.942e+00,5.829e-01,-1.343e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.836e-01,-1.345e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.843e-01,-1.347e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.850e-01,-1.349e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.857e-01,-1.350e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.864e-01,-1.352e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.871e-01,-1.354e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.878e-01,-1.356e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.943e+00,5.885e-01,-1.358e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.892e-01,-1.360e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.899e-01,-1.362e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.906e-01,-1.364e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.913e-01,-1.366e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.920e-01,-1.368e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.927e-01,-1.370e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.934e-01,-1.372e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.941e-01,-1.374e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.944e+00,5.948e-01,-1.376e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.954e-01,-1.379e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.961e-01,-1.381e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.968e-01,-1.383e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.975e-01,-1.385e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.982e-01,-1.387e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.989e-01,-1.389e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,5.996e-01,-1.391e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.945e+00,6.003e-01,-1.393e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.010e-01,-1.395e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.017e-01,-1.397e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.024e-01,-1.399e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.031e-01,-1.401e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.038e-01,-1.403e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.045e-01,-1.405e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.052e-01,-1.407e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.059e-01,-1.409e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.946e+00,6.066e-01,-1.412e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.073e-01,-1.414e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.080e-01,-1.416e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.087e-01,-1.418e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.094e-01,-1.420e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.101e-01,-1.422e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.107e-01,-1.424e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.114e-01,-1.426e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.947e+00,6.121e-01,-1.429e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.128e-01,-1.431e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.135e-01,-1.433e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.142e-01,-1.435e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.149e-01,-1.437e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.156e-01,-1.439e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.163e-01,-1.441e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.170e-01,-1.444e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.177e-01,-1.446e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.948e+00,6.184e-01,-1.448e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.191e-01,-1.450e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.198e-01,-1.452e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.205e-01,-1.454e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.212e-01,-1.457e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.219e-01,-1.459e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.226e-01,-1.461e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.233e-01,-1.463e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.949e+00,6.240e-01,-1.465e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.247e-01,-1.468e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.254e-01,-1.470e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.261e-01,-1.472e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.268e-01,-1.474e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.275e-01,-1.476e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.281e-01,-1.479e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.288e-01,-1.481e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.295e-01,-1.483e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.950e+00,6.302e-01,-1.485e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.309e-01,-1.488e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.316e-01,-1.490e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.323e-01,-1.492e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.330e-01,-1.494e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.337e-01,-1.497e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.344e-01,-1.499e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.351e-01,-1.501e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.951e+00,6.358e-01,-1.503e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.365e-01,-1.506e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.372e-01,-1.508e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.379e-01,-1.510e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.386e-01,-1.513e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.393e-01,-1.515e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.400e-01,-1.517e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.407e-01,-1.519e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.952e+00,6.414e-01,-1.522e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.421e-01,-1.524e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.428e-01,-1.526e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.435e-01,-1.529e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.442e-01,-1.531e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.449e-01,-1.533e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.456e-01,-1.536e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.463e-01,-1.538e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.469e-01,-1.540e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.953e+00,6.476e-01,-1.543e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.483e-01,-1.545e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.490e-01,-1.547e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.497e-01,-1.550e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.504e-01,-1.552e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.511e-01,-1.554e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.518e-01,-1.557e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.525e-01,-1.559e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.954e+00,6.532e-01,-1.562e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.539e-01,-1.564e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.546e-01,-1.566e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.553e-01,-1.569e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.560e-01,-1.571e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.567e-01,-1.574e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.574e-01,-1.576e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.581e-01,-1.578e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.588e-01,-1.581e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.955e+00,6.595e-01,-1.583e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.602e-01,-1.586e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.609e-01,-1.588e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.616e-01,-1.590e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.623e-01,-1.593e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.630e-01,-1.595e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.637e-01,-1.598e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.644e-01,-1.600e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.956e+00,6.651e-01,-1.603e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.658e-01,-1.605e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.665e-01,-1.607e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.672e-01,-1.610e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.679e-01,-1.612e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.685e-01,-1.615e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.692e-01,-1.617e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.699e-01,-1.620e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.706e-01,-1.622e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.957e+00,6.713e-01,-1.625e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.720e-01,-1.627e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.727e-01,-1.630e-01,1.182e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.705e-01,-1.011e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.712e-01,-1.014e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.719e-01,-1.017e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.727e-01,-1.019e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.734e-01,-1.022e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.958e+00,6.741e-01,-1.024e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.749e-01,-1.027e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.756e-01,-1.030e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.764e-01,-1.032e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.771e-01,-1.035e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.778e-01,-1.038e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.786e-01,-1.041e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.793e-01,-1.043e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.959e+00,6.800e-01,-1.046e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.808e-01,-1.049e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.815e-01,-1.051e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.822e-01,-1.054e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.830e-01,-1.057e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.837e-01,-1.059e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.845e-01,-1.062e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.852e-01,-1.065e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.960e+00,6.859e-01,-1.068e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.867e-01,-1.070e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.874e-01,-1.073e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.881e-01,-1.076e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.889e-01,-1.079e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.896e-01,-1.081e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.904e-01,-1.084e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.911e-01,-1.087e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.961e+00,6.918e-01,-1.090e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.926e-01,-1.093e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.933e-01,-1.095e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.940e-01,-1.098e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.948e-01,-1.101e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.955e-01,-1.104e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.963e-01,-1.106e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.970e-01,-1.109e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.962e+00,6.977e-01,-1.112e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,6.985e-01,-1.115e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,6.992e-01,-1.118e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,6.999e-01,-1.121e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,7.007e-01,-1.123e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,7.014e-01,-1.126e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,7.022e-01,-1.129e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,7.029e-01,-1.132e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.963e+00,7.036e-01,-1.135e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.044e-01,-1.138e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.051e-01,-1.140e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.058e-01,-1.143e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.066e-01,-1.146e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.073e-01,-1.149e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.081e-01,-1.152e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.088e-01,-1.155e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.964e+00,7.095e-01,-1.158e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.103e-01,-1.161e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.110e-01,-1.163e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.117e-01,-1.166e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.125e-01,-1.169e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.132e-01,-1.172e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.140e-01,-1.175e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.147e-01,-1.178e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.965e+00,7.154e-01,-1.181e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.162e-01,-1.184e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.169e-01,-1.187e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.176e-01,-1.190e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.184e-01,-1.193e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.191e-01,-1.196e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.199e-01,-1.199e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.206e-01,-1.201e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.966e+00,7.213e-01,-1.204e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.221e-01,-1.207e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.228e-01,-1.210e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.235e-01,-1.213e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.243e-01,-1.216e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.250e-01,-1.219e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.258e-01,-1.222e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.265e-01,-1.225e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.967e+00,7.272e-01,-1.228e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.280e-01,-1.231e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.287e-01,-1.234e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.294e-01,-1.237e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.302e-01,-1.240e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.309e-01,-1.243e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.317e-01,-1.246e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.324e-01,-1.249e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.968e+00,7.331e-01,-1.252e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.339e-01,-1.255e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.346e-01,-1.258e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.354e-01,-1.261e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.361e-01,-1.265e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.368e-01,-1.268e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.376e-01,-1.271e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.383e-01,-1.274e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.969e+00,7.390e-01,-1.277e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.398e-01,-1.280e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.405e-01,-1.283e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.413e-01,-1.286e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.420e-01,-1.289e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.427e-01,-1.292e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.435e-01,-1.295e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.442e-01,-1.298e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.970e+00,7.449e-01,-1.301e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.457e-01,-1.305e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.464e-01,-1.308e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.472e-01,-1.311e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.479e-01,-1.314e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.486e-01,-1.317e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.494e-01,-1.320e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.501e-01,-1.323e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.971e+00,7.509e-01,-1.326e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.516e-01,-1.330e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.523e-01,-1.333e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.531e-01,-1.336e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.538e-01,-1.339e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.545e-01,-1.342e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.553e-01,-1.345e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.560e-01,-1.349e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.972e+00,7.568e-01,-1.352e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.575e-01,-1.355e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.582e-01,-1.358e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.590e-01,-1.361e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.597e-01,-1.365e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.605e-01,-1.368e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.612e-01,-1.371e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.619e-01,-1.374e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.973e+00,7.627e-01,-1.377e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.634e-01,-1.381e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.641e-01,-1.384e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.649e-01,-1.387e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.656e-01,-1.390e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.664e-01,-1.394e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.671e-01,-1.397e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.678e-01,-1.400e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.974e+00,7.686e-01,-1.403e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.693e-01,-1.407e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.701e-01,-1.410e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.708e-01,-1.413e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.715e-01,-1.416e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.723e-01,-1.420e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.730e-01,-1.423e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.738e-01,-1.426e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.975e+00,7.745e-01,-1.429e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.752e-01,-1.433e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.760e-01,-1.436e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.767e-01,-1.439e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.774e-01,-1.443e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.782e-01,-1.446e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.789e-01,-1.449e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.797e-01,-1.453e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.976e+00,7.804e-01,-1.456e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.811e-01,-1.459e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.819e-01,-1.463e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.826e-01,-1.466e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.834e-01,-1.469e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.841e-01,-1.473e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.848e-01,-1.476e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.856e-01,-1.479e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.977e+00,7.863e-01,-1.483e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.871e-01,-1.486e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.878e-01,-1.489e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.885e-01,-1.493e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.893e-01,-1.496e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.900e-01,-1.500e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.908e-01,-1.503e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.915e-01,-1.506e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.978e+00,7.922e-01,-1.510e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.930e-01,-1.513e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.937e-01,-1.517e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.944e-01,-1.520e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.952e-01,-1.523e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.959e-01,-1.527e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.967e-01,-1.530e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.974e-01,-1.534e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.979e+00,7.981e-01,-1.537e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,7.989e-01,-1.541e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,7.996e-01,-1.544e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.004e-01,-1.547e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.011e-01,-1.551e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.018e-01,-1.554e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.026e-01,-1.558e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.033e-01,-1.561e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.980e+00,8.041e-01,-1.565e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.048e-01,-1.568e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.055e-01,-1.572e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.063e-01,-1.575e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.070e-01,-1.579e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.078e-01,-1.582e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.085e-01,-1.586e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.092e-01,-1.589e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.981e+00,8.100e-01,-1.593e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.107e-01,-1.596e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.115e-01,-1.600e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.122e-01,-1.603e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.129e-01,-1.607e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.137e-01,-1.610e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.144e-01,-1.614e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.152e-01,-1.617e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.982e+00,8.159e-01,-1.621e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.166e-01,-1.625e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.174e-01,-1.628e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.181e-01,-1.632e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.189e-01,-1.635e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.196e-01,-1.639e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.203e-01,-1.642e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.211e-01,-1.646e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.983e+00,8.218e-01,-1.650e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.226e-01,-1.653e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.233e-01,-1.657e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.240e-01,-1.660e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.248e-01,-1.664e-01,1.249e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.285e-01,-1.149e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.293e-01,-1.191e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.302e-01,-1.233e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.984e+00,8.311e-01,-1.275e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.319e-01,-1.317e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.328e-01,-1.359e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.336e-01,-1.401e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.345e-01,-1.444e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.354e-01,-1.486e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.362e-01,-1.528e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.985e+00,8.371e-01,-1.571e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.379e-01,-1.613e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.388e-01,-1.656e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.396e-01,-1.699e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.405e-01,-1.741e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.414e-01,-1.784e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.986e+00,8.422e-01,-1.827e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.431e-01,-1.870e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.439e-01,-1.913e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.448e-01,-1.956e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.457e-01,-1.999e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.465e-01,-2.042e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.474e-01,-2.086e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.987e+00,8.482e-01,-2.129e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.491e-01,-2.172e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.500e-01,-2.216e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.508e-01,-2.259e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.517e-01,-2.303e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.525e-01,-2.346e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.534e-01,-2.390e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.988e+00,8.543e-01,-2.434e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.551e-01,-2.477e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.560e-01,-2.521e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.568e-01,-2.565e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.577e-01,-2.609e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.586e-01,-2.653e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.594e-01,-2.697e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.989e+00,8.603e-01,-2.741e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.611e-01,-2.786e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.620e-01,-2.830e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.629e-01,-2.874e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.637e-01,-2.919e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.646e-01,-2.963e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.654e-01,-3.008e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.990e+00,8.663e-01,-3.052e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.672e-01,-3.097e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.680e-01,-3.142e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.689e-01,-3.186e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.697e-01,-3.231e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.706e-01,-3.276e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.715e-01,-3.321e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.991e+00,8.723e-01,-3.366e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.732e-01,-3.411e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.740e-01,-3.456e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.749e-01,-3.501e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.758e-01,-3.547e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.766e-01,-3.592e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.775e-01,-3.637e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.992e+00,8.783e-01,-3.683e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.792e-01,-3.728e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.801e-01,-3.774e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.809e-01,-3.820e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.818e-01,-3.865e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.826e-01,-3.911e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.835e-01,-3.957e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.993e+00,8.844e-01,-4.003e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.852e-01,-4.049e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.861e-01,-4.095e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.869e-01,-4.141e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.878e-01,-4.187e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.887e-01,-4.233e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.895e-01,-4.279e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.994e+00,8.904e-01,-4.326e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.912e-01,-4.372e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.921e-01,-4.419e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.930e-01,-4.465e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.938e-01,-4.512e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.947e-01,-4.558e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.995e+00,8.955e-01,-4.605e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,8.964e-01,-4.652e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,8.973e-01,-4.699e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,8.981e-01,-4.745e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,8.990e-01,-4.792e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,8.998e-01,-4.839e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,9.007e-01,-4.886e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.996e+00,9.016e-01,-4.934e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.024e-01,-4.981e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.033e-01,-5.028e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.042e-01,-5.075e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.050e-01,-5.123e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.059e-01,-5.170e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.067e-01,-5.218e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.997e+00,9.076e-01,-5.265e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.085e-01,-5.313e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.093e-01,-5.360e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.102e-01,-5.408e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.110e-01,-5.456e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.119e-01,-5.504e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.128e-01,-5.552e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.998e+00,9.136e-01,-5.600e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.145e-01,-5.648e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.153e-01,-5.696e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.162e-01,-5.744e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.171e-01,-5.792e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.179e-01,-5.841e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.188e-01,-5.889e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,2.999e+00,9.196e-01,-5.937e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.205e-01,-5.986e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.214e-01,-6.034e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.222e-01,-6.083e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.231e-01,-6.132e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.240e-01,-6.180e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.248e-01,-6.229e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.000e+00,9.257e-01,-6.278e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.265e-01,-6.327e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.274e-01,-6.376e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.283e-01,-6.425e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.291e-01,-6.474e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.300e-01,-6.523e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.308e-01,-6.572e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.001e+00,9.317e-01,-6.622e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.326e-01,-6.671e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.334e-01,-6.720e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.343e-01,-6.770e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.351e-01,-6.819e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.360e-01,-6.869e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.369e-01,-6.919e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.002e+00,9.377e-01,-6.968e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.386e-01,-7.018e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.395e-01,-7.068e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.403e-01,-7.118e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.412e-01,-7.168e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.420e-01,-7.218e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.429e-01,-7.268e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.003e+00,9.438e-01,-7.318e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.446e-01,-7.368e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.455e-01,-7.418e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.463e-01,-7.469e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.472e-01,-7.519e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.481e-01,-7.570e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.489e-01,-7.620e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.004e+00,9.498e-01,-7.671e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.507e-01,-7.721e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.515e-01,-7.772e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.524e-01,-7.823e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.532e-01,-7.874e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.541e-01,-7.924e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.005e+00,9.550e-01,-7.975e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.558e-01,-8.026e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.567e-01,-8.078e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.575e-01,-8.129e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.584e-01,-8.180e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.593e-01,-8.231e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.601e-01,-8.282e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.006e+00,9.610e-01,-8.334e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.619e-01,-8.385e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.627e-01,-8.437e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.636e-01,-8.488e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.644e-01,-8.540e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.653e-01,-8.592e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.662e-01,-8.643e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.007e+00,9.670e-01,-8.695e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.679e-01,-8.747e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.688e-01,-8.799e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.696e-01,-8.851e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.705e-01,-8.903e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.713e-01,-8.955e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.722e-01,-9.007e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.008e+00,9.731e-01,-9.059e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.739e-01,-9.112e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.748e-01,-9.164e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.757e-01,-9.217e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.765e-01,-9.269e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.774e-01,-9.322e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.782e-01,-9.374e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.009e+00,9.791e-01,-9.427e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.800e-01,-9.480e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.808e-01,-9.532e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.817e-01,-9.585e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.825e-01,-9.638e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.834e-01,-9.691e-02,1.450e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.872e-01,3.712e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.010e+00,9.883e-01,3.649e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.893e-01,3.586e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.903e-01,3.523e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.913e-01,3.460e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.923e-01,3.397e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.934e-01,3.333e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.011e+00,9.944e-01,3.270e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.012e+00,9.954e-01,3.206e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.012e+00,9.964e-01,3.143e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.012e+00,9.975e-01,3.079e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.012e+00,9.985e-01,3.015e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.012e+00,9.995e-01,2.951e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.001e+00,2.887e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.002e+00,2.823e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.003e+00,2.759e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.004e+00,2.695e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.005e+00,2.631e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.013e+00,1.006e+00,2.566e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.007e+00,2.502e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.008e+00,2.437e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.009e+00,2.373e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.010e+00,2.308e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.011e+00,2.243e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.014e+00,1.012e+00,2.178e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.013e+00,2.113e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.014e+00,2.048e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.015e+00,1.983e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.016e+00,1.918e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.017e+00,1.852e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.015e+00,1.018e+00,1.787e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.019e+00,1.721e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.020e+00,1.656e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.021e+00,1.590e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.022e+00,1.524e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.023e+00,1.458e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.016e+00,1.024e+00,1.392e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.017e+00,1.025e+00,1.326e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.017e+00,1.026e+00,1.260e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.017e+00,1.027e+00,1.194e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.017e+00,1.028e+00,1.128e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.017e+00,1.029e+00,1.061e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.030e+00,9.950e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.031e+00,9.284e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.032e+00,8.618e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.033e+00,7.951e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.034e+00,7.282e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.018e+00,1.035e+00,6.613e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.036e+00,5.944e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.037e+00,5.273e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.038e+00,4.601e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.039e+00,3.929e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.040e+00,3.256e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.019e+00,1.041e+00,2.582e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.042e+00,1.907e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.043e+00,1.231e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.044e+00,5.541e-04,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.046e+00,-1.235e-04,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.047e+00,-8.019e-04,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.020e+00,1.048e+00,-1.481e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.049e+00,-2.161e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.050e+00,-2.842e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.051e+00,-3.524e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.052e+00,-4.207e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.053e+00,-4.891e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.021e+00,1.054e+00,-5.575e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.055e+00,-6.261e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.056e+00,-6.947e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.057e+00,-7.634e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.058e+00,-8.322e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.059e+00,-9.011e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.022e+00,1.060e+00,-9.700e-03,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.023e+00,1.061e+00,-1.039e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.023e+00,1.062e+00,-1.108e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.023e+00,1.063e+00,-1.177e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.023e+00,1.064e+00,-1.247e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.023e+00,1.065e+00,-1.316e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.066e+00,-1.386e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.067e+00,-1.455e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.068e+00,-1.525e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.069e+00,-1.595e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.070e+00,-1.664e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.024e+00,1.071e+00,-1.734e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.072e+00,-1.804e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.073e+00,-1.874e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.074e+00,-1.945e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.075e+00,-2.015e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.076e+00,-2.085e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.025e+00,1.077e+00,-2.156e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.078e+00,-2.226e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.079e+00,-2.297e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.080e+00,-2.367e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.081e+00,-2.438e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.082e+00,-2.509e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.026e+00,1.083e+00,-2.580e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.084e+00,-2.651e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.085e+00,-2.722e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.086e+00,-2.793e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.087e+00,-2.865e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.088e+00,-2.936e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.027e+00,1.090e+00,-3.008e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.091e+00,-3.079e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.092e+00,-3.151e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.093e+00,-3.223e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.094e+00,-3.294e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.095e+00,-3.366e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.028e+00,1.096e+00,-3.438e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.029e+00,1.097e+00,-3.510e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.029e+00,1.098e+00,-3.582e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.029e+00,1.099e+00,-3.655e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.029e+00,1.100e+00,-3.727e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.029e+00,1.101e+00,-3.799e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.102e+00,-3.872e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.103e+00,-3.945e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.104e+00,-4.017e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.105e+00,-4.090e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.106e+00,-4.163e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.030e+00,1.107e+00,-4.236e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.108e+00,-4.309e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.109e+00,-4.382e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.110e+00,-4.455e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.111e+00,-4.528e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.112e+00,-4.602e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.031e+00,1.113e+00,-4.675e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.114e+00,-4.749e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.115e+00,-4.822e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.116e+00,-4.896e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.117e+00,-4.970e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.118e+00,-5.044e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.032e+00,1.119e+00,-5.118e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.120e+00,-5.192e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.121e+00,-5.266e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.122e+00,-5.340e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.123e+00,-5.414e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.124e+00,-5.489e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.033e+00,1.125e+00,-5.563e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.034e+00,1.126e+00,-5.638e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.034e+00,1.127e+00,-5.713e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.034e+00,1.128e+00,-5.787e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.034e+00,1.129e+00,-5.862e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.034e+00,1.130e+00,-5.937e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.132e+00,-6.012e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.133e+00,-6.087e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.134e+00,-6.162e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.135e+00,-6.238e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.136e+00,-6.313e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.035e+00,1.137e+00,-6.388e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.138e+00,-6.464e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.139e+00,-6.540e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.140e+00,-6.615e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.141e+00,-6.691e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.142e+00,-6.767e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.036e+00,1.143e+00,-6.843e-02,1.718e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.037e+00,1.153e+00,7.055e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.037e+00,1.154e+00,6.970e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.037e+00,1.155e+00,6.885e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.037e+00,1.156e+00,6.799e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.037e+00,1.157e+00,6.714e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.158e+00,6.629e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.160e+00,6.543e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.161e+00,6.457e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.162e+00,6.372e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.163e+00,6.286e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.038e+00,1.164e+00,6.200e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.039e+00,1.165e+00,6.114e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.039e+00,1.166e+00,6.027e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.039e+00,1.168e+00,5.941e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.039e+00,1.169e+00,5.855e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.039e+00,1.170e+00,5.768e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.040e+00,1.171e+00,5.681e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.040e+00,1.172e+00,5.595e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.040e+00,1.173e+00,5.508e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.040e+00,1.174e+00,5.421e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.040e+00,1.176e+00,5.334e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.041e+00,1.177e+00,5.246e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.041e+00,1.178e+00,5.159e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.041e+00,1.179e+00,5.072e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.041e+00,1.180e+00,4.984e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.041e+00,1.181e+00,4.897e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.042e+00,1.182e+00,4.809e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.042e+00,1.184e+00,4.721e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.042e+00,1.185e+00,4.633e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.042e+00,1.186e+00,4.545e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.042e+00,1.187e+00,4.457e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.188e+00,4.369e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.189e+00,4.280e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.191e+00,4.192e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.192e+00,4.103e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.193e+00,4.014e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.043e+00,1.194e+00,3.926e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.044e+00,1.195e+00,3.837e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.044e+00,1.196e+00,3.748e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.044e+00,1.197e+00,3.659e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.044e+00,1.199e+00,3.569e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.044e+00,1.200e+00,3.480e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.045e+00,1.201e+00,3.391e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.045e+00,1.202e+00,3.301e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.045e+00,1.203e+00,3.211e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.045e+00,1.204e+00,3.122e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.045e+00,1.205e+00,3.032e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.046e+00,1.207e+00,2.942e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.046e+00,1.208e+00,2.852e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.046e+00,1.209e+00,2.761e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.046e+00,1.210e+00,2.671e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.046e+00,1.211e+00,2.581e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.047e+00,1.212e+00,2.490e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.047e+00,1.213e+00,2.399e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.047e+00,1.215e+00,2.309e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.047e+00,1.216e+00,2.218e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.047e+00,1.217e+00,2.127e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.218e+00,2.036e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.219e+00,1.945e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.220e+00,1.853e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.221e+00,1.762e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.223e+00,1.670e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.048e+00,1.224e+00,1.579e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.049e+00,1.225e+00,1.487e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.049e+00,1.226e+00,1.395e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.049e+00,1.227e+00,1.303e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.049e+00,1.228e+00,1.211e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.049e+00,1.229e+00,1.119e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.050e+00,1.231e+00,1.027e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.050e+00,1.232e+00,9.346e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.050e+00,1.233e+00,8.422e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.050e+00,1.234e+00,7.496e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.050e+00,1.235e+00,6.569e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.051e+00,1.236e+00,5.641e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.051e+00,1.237e+00,4.712e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.051e+00,1.239e+00,3.782e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.051e+00,1.240e+00,2.851e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.051e+00,1.241e+00,1.919e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.242e+00,9.857e-04,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.243e+00,5.140e-05,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.244e+00,-8.840e-04,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.246e+00,-1.821e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.247e+00,-2.758e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.052e+00,1.248e+00,-3.697e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.053e+00,1.249e+00,-4.636e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.053e+00,1.250e+00,-5.577e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.053e+00,1.251e+00,-6.519e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.053e+00,1.252e+00,-7.462e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.053e+00,1.254e+00,-8.406e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.054e+00,1.255e+00,-9.351e-03,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.054e+00,1.256e+00,-1.030e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.054e+00,1.257e+00,-1.124e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.054e+00,1.258e+00,-1.219e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.054e+00,1.259e+00,-1.314e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.055e+00,1.260e+00,-1.409e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.055e+00,1.262e+00,-1.504e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.055e+00,1.263e+00,-1.600e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.055e+00,1.264e+00,-1.695e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.055e+00,1.265e+00,-1.791e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.056e+00,1.266e+00,-1.886e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.056e+00,1.267e+00,-1.982e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.056e+00,1.268e+00,-2.078e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.056e+00,1.270e+00,-2.174e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.056e+00,1.271e+00,-2.270e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.272e+00,-2.366e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.273e+00,-2.462e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.274e+00,-2.558e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.275e+00,-2.655e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.276e+00,-2.751e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.057e+00,1.278e+00,-2.848e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.058e+00,1.279e+00,-2.945e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.058e+00,1.280e+00,-3.042e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.058e+00,1.281e+00,-3.139e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.058e+00,1.282e+00,-3.236e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.058e+00,1.283e+00,-3.333e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.059e+00,1.285e+00,-3.430e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.059e+00,1.286e+00,-3.528e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.059e+00,1.287e+00,-3.625e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.059e+00,1.288e+00,-3.723e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.059e+00,1.289e+00,-3.821e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.060e+00,1.290e+00,-3.918e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.060e+00,1.291e+00,-4.016e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.060e+00,1.293e+00,-4.114e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.060e+00,1.294e+00,-4.213e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.060e+00,1.295e+00,-4.311e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.061e+00,1.296e+00,-4.409e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.061e+00,1.297e+00,-4.508e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.061e+00,1.298e+00,-4.606e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.061e+00,1.299e+00,-4.705e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.061e+00,1.301e+00,-4.804e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.302e+00,-4.903e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.303e+00,-5.002e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.304e+00,-5.101e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.305e+00,-5.200e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.306e+00,-5.300e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.062e+00,1.307e+00,-5.399e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.063e+00,1.309e+00,-5.499e-02,1.919e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.063e+00,1.313e+00,1.647e-02,2.522e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.063e+00,1.314e+00,1.516e-02,2.522e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.063e+00,1.316e+00,1.385e-02,2.522e-02,4.537e-04
-9.726e-02,5.017e-01,-1.597e+00,3.064e+00,1.317e+00,1.253e-02,2.522e-02,4.537e-04
-9.732e-02,4.992e-01,-1.597e+00,3.064e+00,1.311e+00,2.832e-02,2.522e-02,4.877e-04
-9.739e-02,4.966e-01,-1.597e+00,3.064e+00,1.305e+00,4.472e-02,2.522e-02,5.232e-04
-9.746e-02,4.939e-01,-1.597e+00,3.064e+00,1.298e+00,6.133e-02,2.522e-02,5.592e-04
-9.753e-02,4.912e-01,-1.597e+00,3.065e+00,1.286e+00,3.660e-02,2.321e-02,5.957e-04
-9.760e-02,4.886e-01,-1.597e+00,3.065e+00,1.279e+00,5.341e-02,2.321e-02,6.323e-04
-9.767e-02,4.859e-01,-1.597e+00,3.065e+00,1.273e+00,7.025e-02,2.321e-02,6.691e-04
-9.774e-02,4.833e-01,-1.597e+00,3.065e+00,1.266e+00,8.710e-02,2.321e-02,7.062e-04
-9.781e-02,4.806e-01,-1.597e+00,3.066e+00,1.260e+00,1.040e-01,2.321e-02,7.434e-04
-9.788e-02,4.780e-01,-1.597e+00,3.066e+00,1.259e+00,1.571e-01,2.388e-02,7.808e-04
-9.795e-02,4.753e-01,-1.597e+00,3.066e+00,1.252e+00,1.740e-01,2.388e-02,8.185e-04
-9.802e-02,4.726e-01,-1.597e+00,3.066e+00,1.246e+00,1.909e-01,2.388e-02,8.563e-04
-9.809e-02,4.700e-01,-1.597e+00,3.066e+00,1.236e+00,1.043e-01,1.986e-02,8.943e-04
-9.816e-02,4.673e-01,-1.597e+00,3.067e+00,1.230e+00,1.214e-01,1.986e-02,9.325e-04
-9.823e-02,4.647e-01,-1.597e+00,3.067e+00,1.223e+00,1.385e-01,1.986e-02,9.709e-04
-9.830e-02,4.620e-01,-1.597e+00,3.067e+00,1.216e+00,1.557e-01,1.986e-02,1.009e-03
-9.837e-02,4.594e-01,-1.597e+00,3.067e+00,1.209e+00,1.728e-01,1.986e-02,1.048e-03
-9.845e-02,4.567e-01,-1.597e+00,3.067e+00,1.202e+00,1.900e-01,1.986e-02,1.087e-03
-9.852e-02,4.540e-01,-1.597e+00,3.068e+00,1.196e+00,2.072e-01,1.986e-02,1.126e-03
-9.859e-02,4.514e-01,-1.597e+00,3.068e+00,1.189e+00,2.244e-01,1.986e-02,1.166e-03
-9.866e-02,4.487e-01,-1.597e+00,3.068e+00,1.182e+00,1.950e-01,1.852e-02,1.205e-03
-9.873e-02,4.461e-01,-1.597e+00,3.068e+00,1.175e+00,2.123e-01,1.852e-02,1.245e-03
-9.880e-02,4.434e-01,-1.597e+00,3.068e+00,1.168e+00,2.296e-01,1.852e-02,1.285e-03
-9.887e-02,4.408e-01,-1.597e+00,3.069e+00,1.161e+00,2.470e-01,1.852e-02,1.325e-03
-9.894e-02,4.381e-01,-1.597e+00,3.069e+00,1.146e+00,3.109e-01,1.919e-02,1.365e-03
-9.901e-02,4.354e-01,-1.597e+00,3.069e+00,1.139e+00,3.282e-01,1.919e-02,1.406e-03
-9.908e-02,4.328e-01,-1.597e+00,3.069e+00,1.132e+00,3.455e-01,1.919e-02,1.446e-03
-9.915e-02,4.301e-01,-1.597e+00,3.069e+00,1.128e+00,3.111e-01,1.919e-02,1.487e-03
-9.922e-02,4.275e-01,-1.597e+00,3.070e+00,1.121e+00,3.285e-01,1.919e-02,1.528e-03
-9.929e-02,4.248e-01,-1.597e+00,3.070e+00,1.115e+00,3.459e-01,1.919e-02,1.570e-03
-9.936e-02,4.222e-01,-1.597e+00,3.070e+00,1.108e+00,3.633e-01,1.919e-02,1.611e-03
-9.943e-02,4.195e-01,-1.597e+00,3.070e+00,1.101e+00,3.807e-01,1.919e-02,1.653e-03
-9.950e-02,4.168e-01,-1.597e+00,3.070e+00,1.094e+00,3.981e-01,1.919e-02,1.695e-03
-9.957e-02,4.142e-01,-1.597e+00,3.071e+00,1.087e+00,4.155e-01,1.919e-02,1.737e-03
-9.964e-02,4.115e-01,-1.597e+00,3.071e+00,1.080e+00,4.330e-01,1.919e-02,1.779e-03
-9.971e-02,4.089e-01,-1.597e+00,3.071e+00,1.074e+00,4.660e-01,1.584e-02,1.821e-03
-9.978e-02,4.062e-01,-1.597e+00,3.071e+00,1.067e+00,4.836e-01,1.584e-02,1.864e-03
-9.985e-02,4.036e-01,-1.597e+00,3.071e+00,1.060e+00,5.012e-01,1.584e-02,1.906e-03
-9.992e-02,4.009e-01,-1.597e+00,3.071e+00,1.053e+00,5.189e-01,1.584e-02,1.949e-03
-9.999e-02,3.982e-01,-1.597e+00,3.072e+00,1.048e+00,5.676e-01,1.584e-02,1.993e-03
-1.001e-01,3.956e-01,-1.597e+00,3.072e+00,1.041e+00,5.852e-01,1.584e-02,2.036e-03
-1.001e-01,3.929e-01,-1.597e+00,3.072e+00,1.034e+00,6.029e-01,1.584e-02,2.079e-03
-1.002e-01,3.903e-01,-1.597e+00,3.072e+00,1.027e+00,6.206e-01,1.584e-02,2.123e-03
-1.003e-01,3.876e-01,-1.597e+00,3.072e+00,1.017e+00,5.658e-01,1.651e-02,2.167e-03
-1.003e-01,3.850e-01,-1.597e+00,3.072e+00,1.010e+00,5.835e-01,1.651e-02,2.211e-03
-1.004e-01,3.823e-01,-1.597e+00,3.073e+00,1.003e+00,6.012e-01,1.651e-02,2.255e-03
-1.005e-01,3.796e-01,-1.597e+00,3.073e+00,9.964e-01,6.189e-01,1.651e-02,2.300e-03
-1.006e-01,3.770e-01,-1.597e+00,3.073e+00,9.895e-01,6.366e-01,1.651e-02,2.344e-03
-1.006e-01,3.743e-01,-1.597e+00,3.073e+00,9.825e-01,6.544e-01,1.651e-02,2.389e-03
-1.007e-01,3.717e-01,-1.597e+00,3.073e+00,9.755e-01,6.721e-01,1.651e-02,2.434e-03
-1.008e-01,3.690e-01,-1.597e+00,3.073e+00,9.685e-01,6.899e-01,1.651e-02,2.479e-03
-1.008e-01,3.664e-01,-1.597e+00,3.074e+00,9.556e-01,6.404e-01,1.517e-02,2.525e-03
-1.009e-01,3.637e-01,-1.597e+00,3.074e+00,9.485e-01,6.582e-01,1.517e-02,2.570e-03
-1.010e-01,3.610e-01,-1.597e+00,3.074e+00,9.415e-01,6.760e-01,1.517e-02,2.616e-03
-1.010e-01,3.584e-01,-1.597e+00,3.074e+00,9.344e-01,6.318e-01,1.517e-02,2.662e-03
-1.011e-01,3.557e-01,-1.597e+00,3.074e+00,9.273e-01,6.496e-01,1.517e-02,2.708e-03
-1.012e-01,3.531e-01,-1.597e+00,3.074e+00,9.203e-01,6.675e-01,1.517e-02,2.754e-03
-1.013e-01,3.504e-01,-1.597e+00,3.074e+00,9.132e-01,6.854e-01,1.517e-02,2.801e-03
-1.013e-01,3.478e-01,-1.597e+00,3.075e+00,9.032e-01,7.240e-01,1.316e-02,2.848e-03
-1.014e-01,3.451e-01,-1.597e+00,3.075e+00,8.960e-01,7.420e-01,1.316e-02,2.894e-03
-1.015e-01,3.424e-01,-1.597e+00,3.075e+00,8.888e-01,7.600e-01,1.316e-02,2.941e-03
-1.015e-01,3.398e-01,-1.597e+00,3.075e+00,8.816e-01,7.780e-01,1.316e-02,2.989e-03
-1.016e-01,3.371e-01,-1.597e+00,3.075e+00,8.744e-01,7.960e-01,1.316e-02,3.036e-03
-1.017e-01,3.345e-01,-1.597e+00,3.075e+00,8.673e-01,8.140e-01,1.316e-02,3.084e-03
-1.017e-01,3.318e-01,-1.597e+00,3.075e+00,8.601e-01,8.320e-01,1.316e-02,3.132e-03
-1.018e-01,3.292e-01,-1.597e+00,3.076e+00,8.529e-01,8.500e-01,1.316e-02,3.179e-03
-1.019e-01,3.265e-01,-1.597e+00,3.076e+00,8.457e-01,8.681e-01,1.383e-02,3.228e-03
-1.020e-01,3.238e-01,-1.597e+00,3.076e+00,8.386e-01,8.861e-01,1.383e-02,3.276e-03
-1.020e-01,3.212e-01,-1.597e+00,3.076e+00,8.314e-01,9.042e-01,1.383e-02,3.324e-03
-1.021e-01,3.185e-01,-1.597e+00,3.076e+00,8.213e-01,8.963e-01,1.316e-02,3.373e-03
-1.022e-01,3.159e-01,-1.597e+00,3.076e+00,8.141e-01,9.144e-01,1.316e-02,3.422e-03
-1.022e-01,3.132e-01,-1.597e+00,3.076e+00,8.069e-01,9.325e-01,1.316e-02,3.471e-03
-1.023e-01,3.106e-01,-1.597e+00,3.076e+00,7.997e-01,9.506e-01,1.316e-02,3.520e-03
-1.024e-01,3.079e-01,-1.597e+00,3.077e+00,7.926e-01,9.687e-01,1.316e-02,3.570e-03
-1.024e-01,3.052e-01,-1.597e+00,3.077e+00,7.943e-01,9.351e-01,1.115e-02,3.619e-03
-1.025e-01,3.026e-01,-1.597e+00,3.077e+00,7.870e-01,9.533e-01,1.115e-02,3.669e-03
-1.026e-01,2.999e-01,-1.597e+00,3.077e+00,7.797e-01,9.715e-01,1.115e-02,3.719e-03
-1.027e-01,2.973e-01,-1.597e+00,3.077e+00,7.724e-01,9.897e-01,1.115e-02,3.769e-03
-1.027e-01,2.946e-01,-1.597e+00,3.077e+00,7.651e-01,1.008e+00,1.115e-02,3.820e-03
-1.028e-01,2.920e-01,-1.597e+00,3.077e+00,7.578e-01,1.026e+00,1.115e-02,3.870e-03
-1.029e-01,2.893e-01,-1.597e+00,3.077e+00,7.504e-01,1.044e+00,1.115e-02,3.921e-03
-1.029e-01,2.866e-01,-1.597e+00,3.077e+00,7.342e-01,1.057e+00,1.048e-02,3.972e-03
-1.030e-01,2.840e-01,-1.597e+00,3.078e+00,7.269e-01,1.076e+00,1.048e-02,4.023e-03
-1.031e-01,2.813e-01,-1.597e+00,3.078e+00,7.196e-01,1.094e+00,1.048e-02,4.074e-03
-1.032e-01,2.787e-01,-1.597e+00,3.078e+00,7.122e-01,1.107e+00,1.115e-02,4.126e-03
-1.032e-01,2.760e-01,-1.597e+00,3.078e+00,7.049e-01,1.125e+00,1.115e-02,4.177e-03
-1.033e-01,2.734e-01,-1.597e+00,3.078e+00,6.976e-01,1.144e+00,1.115e-02,4.229e-03
-1.034e-01,2.707e-01,-1.597e+00,3.078e+00,6.903e-01,1.162e+00,1.115e-02,4.281e-03
-1.034e-01,2.680e-01,-1.597e+00,3.078e+00,6.830e-01,1.180e+00,1.115e-02,4.333e-03
-1.035e-01,2.654e-01,-1.597e+00,3.078e+00,6.757e-01,1.121e+00,8.467e-03,4.386e-03
-1.036e-01,2.627e-01,-1.597e+00,3.078e+00,6.682e-01,1.139e+00,8.467e-03,4.438e-03
-1.036e-01,2.601e-01,-1.597e+00,3.079e+00,6.608e-01,1.158e+00,8.467e-03,4.491e-03
-1.037e-01,2.574e-01,-1.597e+00,3.079e+00,6.533e-01,1.176e+00,8.467e-03,4.544e-03
-1.038e-01,2.548e-01,-1.597e+00,3.079e+00,6.458e-01,1.194e+00,8.467e-03,4.597e-03
-1.039e-01,2.521e-01,-1.597e+00,3.079e+00,6.384e-01,1.213e+00,8.467e-03,4.650e-03
-1.039e-01,2.494e-01,-1.597e+00,3.079e+00,6.309e-01,1.231e+00,8.467e-03,4.703e-03
-1.040e-01,2.468e-01,-1.597e+00,3.079e+00,6.234e-01,1.250e+00,8.467e-03,4.757e-03
-1.041e-01,2.441e-01,-1.597e+00,3.079e+00,6.219e-01,1.190e+00,1.048e-02,4.811e-03
-1.041e-01,2.415e-01,-1.597e+00,3.079e+00,6.146e-01,1.209e+00,1.048e-02,4.865e-03
-1.042e-01,2.388e-01,-1.597e+00,3.079e+00,6.072e-01,1.279e+00,9.807e-03,4.919e-03
-1.043e-01,2.362e-01,-1.597e+00,3.079e+00,5.998e-01,1.297e+00,9.807e-03,4.973e-03
-1.043e-01,2.335e-01,-1.597e+00,3.079e+00,5.924e-01,1.316e+00,9.807e-03,5.028e-03
-1.044e-01,2.308e-01,-1.597e+00,3.080e+00,5.851e-01,1.334e+00,9.807e-03,5.083e-03
-1.045e-01,2.282e-01,-1.597e+00,3.080e+00,5.777e-01,1.353e+00,9.807e-03,5.137e-03
-1.046e-01,2.255e-01,-1.597e+00,3.080e+00,5.703e-01,1.371e+00,9.807e-03,5.193e-03
-1.046e-01,2.229e-01,-1.597e+00,3.080e+00,5.659e-01,1.405e+00,1.249e-02,5.248e-03
-1.047e-01,2.202e-01,-1.597e+00,3.080e+00,5.586e-01,1.423e+00,1.249e-02,5.303e-03
-1.048e-01,2.176e-01,-1.597e+00,3.080e+00,5.514e-01,1.442e+00,1.249e-02,5.359e-03
-1.048e-01,2.149e-01,-1.597e+00,3.080e+00,5.442e-01,1.460e+00,1.249e-02,5.415e-03
-1.049e-01,2.122e-01,-1.597e+00,3.080e+00,5.370e-01,1.479e+00,1.249e-02,5.471e-03
-1.050e-01,2.096e-01,-1.597e+00,3.080e+00,5.297e-01,1.497e+00,1.249e-02,5.527e-03
-1.050e-01,2.069e-01,-1.597e+00,3.081e+00,5.225e-01,1.516e+00,1.249e-02,5.583e-03
-1.051e-01,2.043e-01,-1.597e+00,3.081e+00,5.123e-01,1.545e+00,2.254e-02,5.639e-03
-1.052e-01,2.016e-01,-1.597e+00,3.081e+00,5.057e-01,1.563e+00,2.254e-02,5.696e-03
-1.053e-01,1.990e-01,-1.597e+00,3.081e+00,5.020e-01,1.597e+00,2.254e-02,5.753e-03
-1.053e-01,1.963e-01,-1.597e+00,3.081e+00,4.955e-01,1.615e+00,2.254e-02,5.810e-03
-1.054e-01,1.937e-01,-1.597e+00,3.082e+00,4.889e-01,1.633e+00,2.254e-02,5.866e-03
-1.055e-01,1.911e-01,-1.596e+00,3.082e+00,4.826e-01,1.651e+00,2.254e-02,5.920e-03
-1.055e-01,1.886e-01,-1.596e+00,3.082e+00,4.763e-01,1.667e+00,2.254e-02,5.972e-03
-1.056e-01,1.861e-01,-1.594e+00,3.082e+00,4.702e-01,1.683e+00,2.254e-02,6.020e-03
-1.056e-01,1.836e-01,-1.593e+00,3.083e+00,4.553e-01,1.796e+00,7.144e-02,6.065e-03
-1.057e-01,1.813e-01,-1.591e+00,3.083e+00,4.525e-01,1.808e+00,7.144e-02,6.104e-03
-1.057e-01,1.790e-01,-1.588e+00,3.084e+00,4.500e-01,1.818e+00,7.144e-02,6.137e-03
-1.058e-01,1.768e-01,-1.586e+00,3.085e+00,4.476e-01,1.826e+00,7.144e-02,6.163e-03
-1.058e-01,1.746e-01,-1.583e+00,3.085e+00,4.453e-01,1.833e+00,7.144e-02,6.183e-03
-1.058e-01,1.724e-01,-1.579e+00,3.086e+00,4.430e-01,1.837e+00,7.144e-02,6.195e-03
-1.058e-01,1.702e-01,-1.576e+00,3.087e+00,4.408e-01,1.678e+00,6.072e-02,6.201e-03
-1.058e-01,1.680e-01,-1.573e+00,3.087e+00,4.378e-01,1.679e+00,6.072e-02,6.200e-03
-1.058e-01,1.658e-01,-1.570e+00,3.088e+00,4.347e-01,1.677e+00,6.072e-02,6.193e-03
-1.058e-01,1.635e-01,-1.568e+00,3.089e+00,4.405e-01,1.730e+00,8.216e-02,6.180e-03
-1.058e-01,1.613e-01,-1.565e+00,3.089e+00,4.417e-01,1.595e+00,1.182e-02,6.161e-03
-1.058e-01,1.590e-01,-1.562e+00,3.090e+00,4.356e-01,1.589e+00,1.182e-02,6.135e-03
-1.058e-01,1.567e-01,-1.560e+00,3.090e+00,4.294e-01,1.580e+00,1.182e-02,6.104e-03
-1.058e-01,1.544e-01,-1.558e+00,3.090e+00,4.232e-01,1.570e+00,1.182e-02,6.067e-03
-1.057e-01,1.522e-01,-1.555e+00,3.090e+00,4.171e-01,1.558e+00,1.182e-02,6.026e-03
-1.057e-01,1.499e-01,-1.552e+00,3.090e+00,4.110e-01,1.545e+00,1.182e-02,5.978e-03
-1.057e-01,1.477e-01,-1.550e+00,3.090e+00,4.021e-01,1.468e+00,1.115e-02,5.926e-03
-1.056e-01,1.455e-01,-1.547e+00,3.090e+00,3.961e-01,1.451e+00,1.115e-02,5.867e-03
-1.055e-01,1.432e-01,-1.544e+00,3.090e+00,3.871e-01,1.489e+00,4.062e-02,5.802e-03
-1.055e-01,1.410e-01,-1.541e+00,3.091e+00,3.830e-01,1.468e+00,4.062e-02,5.732e-03
-1.054e-01,1.389e-01,-1.537e+00,3.091e+00,3.790e-01,1.446e+00,4.062e-02,5.656e-03
-1.053e-01,1.368e-01,-1.534e+00,3.092e+00,3.750e-01,1.421e+00,4.062e-02,5.574e-03
-1.053e-01,1.346e-01,-1.530e+00,3.092e+00,3.710e-01,1.395e+00,4.062e-02,5.484e-03
-1.052e-01,1.325e-01,-1.527e+00,3.092e+00,3.641e-01,1.309e+00,4.531e-02,5.387e-03
-1.051e-01,1.304e-01,-1.524e+00,3.093e+00,3.604e-01,1.278e+00,4.531e-02,5.282e-03
-1.050e-01,1.282e-01,-1.520e+00,3.093e+00,3.567e-01,1.244e+00,4.531e-02,5.170e-03
-1.049e-01,1.260e-01,-1.517e+00,3.094e+00,3.529e-01,1.209e+00,4.531e-02,5.050e-03
-1.047e-01,1.239e-01,-1.514e+00,3.094e+00,3.491e-01,1.171e+00,4.531e-02,4.922e-03
-1.046e-01,1.217e-01,-1.511e+00,3.095e+00,3.482e-01,1.084e+00,7.211e-02,4.788e-03
-1.045e-01,1.195e-01,-1.508e+00,3.095e+00,3.459e-01,1.041e+00,7.211e-02,4.644e-03
-1.043e-01,1.172e-01,-1.505e+00,3.096e+00,3.435e-01,9.960e-01,7.211e-02,4.493e-03
-1.042e-01,1.150e-01,-1.502e+00,3.097e+00,3.410e-01,8.863e-01,7.144e-02,4.333e-03
-1.040e-01,1.126e-01,-1.500e+00,3.098e+00,3.384e-01,8.361e-01,7.144e-02,4.166e-03
-1.038e-01,1.103e-01,-1.498e+00,3.098e+00,3.356e-01,7.835e-01,7.144e-02,3.990e-03
-1.037e-01,1.079e-01,-1.496e+00,3.099e+00,3.327e-01,7.290e-01,7.144e-02,3.808e-03
-1.035e-01,1.055e-01,-1.495e+00,3.100e+00,3.297e-01,6.727e-01,7.144e-02,3.619e-03
-1.033e-01,1.030e-01,-1.493e+00,3.100e+00,3.267e-01,6.147e-01,7.144e-02,3.425e-03
-1.031e-01,1.006e-01,-1.492e+00,3.101e+00,3.147e-01,5.603e-01,8.685e-02,3.226e-03
-1.029e-01,9.810e-02,-1.491e+00,3.102e+00,3.125e-01,4.996e-01,8.685e-02,3.024e-03
-1.027e-01,9.561e-02,-1.490e+00,3.103e+00,3.102e-01,4.379e-01,8.685e-02,2.818e-03
-1.025e-01,9.309e-02,-1.489e+00,3.104e+00,3.079e-01,3.747e-01,8.685e-02,2.607e-03
-1.023e-01,9.054e-02,-1.489e+00,3.105e+00,3.054e-01,3.102e-01,8.685e-02,2.391e-03
-1.021e-01,8.795e-02,-1.488e+00,3.105e+00,3.118e-01,2.496e-01,8.350e-02,2.172e-03
-1.019e-01,8.533e-02,-1.488e+00,3.106e+00,3.089e-01,1.828e-01,8.350e-02,1.949e-03
-1.016e-01,8.269e-02,-1.488e+00,3.107e+00,3.060e-01,1.154e-01,8.350e-02,1.724e-03
-1.014e-01,8.005e-02,-1.488e+00,3.108e+00,2.882e-01,6.856e-02,1.324e-01,1.498e-03
-1.012e-01,7.740e-02,-1.488e+00,3.109e+00,2.882e-01,9.404e-04,1.324e-01,1.273e-03
-1.010e-01,7.475e-02,-1.488e+00,3.111e+00,2.971e-01,-8.217e-02,1.190e-01,1.048e-03
-1.008e-01,7.210e-02,-1.488e+00,3.112e+00,2.963e-01,-1.497e-01,1.190e-01,8.224e-04
-1.005e-01,6.945e-02,-1.488e+00,3.113e+00,2.955e-01,-2.171e-01,1.190e-01,5.975e-04
-1.003e-01,6.681e-02,-1.488e+00,3.114e+00,2.947e-01,-2.844e-01,1.190e-01,3.732e-04
-1.001e-01,6.419e-02,-1.488e+00,3.115e+00,3.029e-01,-3.612e-01,4.866e-02,1.517e-04
-9.989e-02,6.161e-02,-1.489e+00,3.116e+00,2.862e-01,-4.212e-01,3.861e-02,6.617e-05
-9.968e-02,5.909e-02,-1.489e+00,3.116e+00,2.839e-01,-4.946e-01,7.814e-02,2.766e-04
-9.948e-02,5.666e-02,-1.491e+00,3.117e+00,2.813e-01,-5.546e-01,7.814e-02,4.770e-04
-9.930e-02,5.429e-02,-1.493e+00,3.118e+00,2.789e-01,-6.118e-01,7.814e-02,6.676e-04
-9.912e-02,5.199e-02,-1.495e+00,3.119e+00,2.767e-01,-6.660e-01,7.814e-02,8.484e-04
-9.895e-02,4.974e-02,-1.498e+00,3.119e+00,2.746e-01,-7.172e-01,7.814e-02,1.019e-03
-9.879e-02,4.754e-02,-1.501e+00,3.120e+00,2.727e-01,-7.653e-01,8.417e-02,1.180e-03
-9.864e-02,4.539e-02,-1.504e+00,3.121e+00,2.802e-01,-7.999e-01,8.149e-02,1.329e-03
-9.851e-02,4.326e-02,-1.508e+00,3.122e+00,2.787e-01,-8.422e-01,8.149e-02,1.470e-03
-9.838e-02,4.115e-02,-1.511e+00,3.123e+00,2.773e-01,-8.817e-01,8.149e-02,1.602e-03
-9.826e-02,3.908e-02,-1.515e+00,3.123e+00,2.759e-01,-9.080e-01,9.422e-02,1.725e-03
-9.815e-02,3.703e-02,-1.519e+00,3.124e+00,2.755e-01,-9.417e-01,9.422e-02,1.837e-03
-9.805e-02,3.501e-02,-1.523e+00,3.125e+00,2.751e-01,-9.723e-01,9.422e-02,1.939e-03
-9.796e-02,3.302e-02,-1.528e+00,3.126e+00,2.747e-01,-9.688e-01,9.288e-02,2.031e-03
-9.787e-02,3.105e-02,-1.532e+00,3.127e+00,2.744e-01,-9.935e-01,9.288e-02,2.113e-03
-9.780e-02,2.909e-02,-1.537e+00,3.128e+00,2.741e-01,-1.031e+00,8.685e-02,2.186e-03
-9.774e-02,2.714e-02,-1.542e+00,3.129e+00,2.735e-01,-1.050e+00,8.685e-02,2.249e-03
-9.769e-02,2.523e-02,-1.546e+00,3.130e+00,2.729e-01,-1.066e+00,8.685e-02,2.302e-03
-9.765e-02,2.332e-02,-1.551e+00,3.131e+00,2.724e-01,-1.078e+00,8.685e-02,2.344e-03
-9.762e-02,2.144e-02,-1.557e+00,3.132e+00,2.720e-01,-8.916e-01,1.203e-01,2.377e-03
-9.759e-02,1.950e-02,-1.561e+00,3.133e+00,2.645e-01,-8.884e-01,1.378e-01,2.401e-03
-9.758e-02,1.752e-02,-1.566e+00,3.134e+00,2.668e-01,-8.930e-01,1.378e-01,2.416e-03
-9.757e-02,1.554e-02,-1.570e+00,3.136e+00,2.691e-01,-8.949e-01,1.378e-01,2.423e-03
-9.758e-02,1.355e-02,-1.575e+00,3.137e+00,2.714e-01,-8.941e-01,1.378e-01,2.420e-03
-9.759e-02,1.154e-02,-1.579e+00,3.138e+00,2.737e-01,-7.975e-01,1.371e-01,2.408e-03
-9.761e-02,9.500e-03,-1.583e+00,3.140e+00,2.758e-01,-7.914e-01,1.371e-01,2.388e-03
-9.764e-02,7.414e-03,-1.587e+00,3.141e+00,2.777e-01,-7.827e-01,1.371e-01,2.359e-03
-9.768e-02,5.304e-03,-1.591e+00,3.142e+00,2.796e-01,-7.714e-01,1.371e-01,2.321e-03
-9.772e-02,3.174e-03,-1.594e+00,3.144e+00,2.815e-01,-7.578e-01,1.371e-01,2.275e-03
-9.778e-02,1.026e-03,-1.597e+00,3.145e+00,2.832e-01,-7.418e-01,1.371e-01,2.222e-03
-9.784e-02,-1.142e-03,-1.601e+00,3.147e+00,2.850e-01,-7.234e-01,1.371e-01,2.161e-03
-9.791e-02,-3.332e-03,-1.604e+00,3.148e+00,2.807e-01,-6.148e-01,1.371e-01,2.092e-03
-9.798e-02,-5.559e-03,-1.607e+00,3.149e+00,2.822e-01,-5.918e-01,1.371e-01,2.015e-03
-9.807e-02,-7.826e-03,-1.609e+00,3.151e+00,2.837e-01,-5.665e-01,1.371e-01,1.930e-03
-9.816e-02,-1.012e-02,-1.612e+00,3.152e+00,2.850e-01,-5.391e-01,1.371e-01,1.839e-03
-9.826e-02,-1.245e-02,-1.614e+00,3.153e+00,2.862e-01,-5.097e-01,1.371e-01,1.741e-03
-9.836e-02,-1.480e-02,-1.616e+00,3.155e+00,2.874e-01,-4.784e-01,1.371e-01,1.637e-03
-9.847e-02,-1.718e-02,-1.618e+00,3.156e+00,2.885e-01,-4.453e-01,1.371e-01,1.526e-03
-9.859e-02,-1.959e-02,-1.619e+00,3.158e+00,2.895e-01,-4.106e-01,1.371e-01,1.410e-03
-9.871e-02,-2.203e-02,-1.621e+00,3.159e+00,2.252e-01,-3.431e-01,1.458e-01,1.289e-03
-9.882e-02,-2.437e-02,-1.623e+00,3.160e+00,2.269e-01,-3.070e-01,1.458e-01,1.168e-03
-9.894e-02,-2.663e-02,-1.625e+00,3.162e+00,2.674e-01,-2.603e-01,1.445e-01,1.047e-03
-9.907e-02,-2.897e-02,-1.627e+00,3.163e+00,2.928e-01,-1.845e-01,1.411e-01,9.148e-04
-9.922e-02,-3.147e-02,-1.628e+00,3.165e+00,2.937e-01,-1.409e-01,1.411e-01,7.693e-04
-9.937e-02,-3.408e-02,-1.629e+00,3.166e+00,2.944e-01,-9.497e-02,1.411e-01,6.161e-04
-9.952e-02,-3.672e-02,-1.629e+00,3.167e+00,2.949e-01,-4.830e-02,1.411e-01,4.604e-04
-9.968e-02,-3.937e-02,-1.629e+00,3.169e+00,3.102e-01,-1.171e-02,7.948e-02,3.039e-04
-9.983e-02,-4.202e-02,-1.629e+00,3.170e+00,3.100e-01,6.653e-02,1.217e-01,1.470e-04
-9.999e-02,-4.468e-02,-1.629e+00,3.171e+00,3.094e-01,1.085e-01,1.324e-01,1.012e-05
-1.001e-01,-4.733e-02,-1.629e+00,3.172e+00,3.093e-01,1.557e-01,1.324e-01,1.675e-04
-1.003e-01,-4.998e-02,-1.629e+00,3.174e+00,3.093e-01,2.030e-01,1.324e-01,3.250e-04
-1.004e-01,-5.264e-02,-1.629e+00,3.175e+00,3.093e-01,2.503e-01,1.324e-01,4.827e-04
-1.006e-01,-5.529e-02,-1.629e+00,3.176e+00,3.093e-01,2.976e-01,1.324e-01,6.405e-04
-1.008e-01,-5.794e-02,-1.629e+00,3.178e+00,3.093e-01,3.450e-01,1.324e-01,7.985e-04
-1.009e-01,-6.058e-02,-1.629e+00,3.179e+00,3.093e-01,3.921e-01,1.324e-01,9.554e-04
-1.011e-01,-6.318e-02,-1.628e+00,3.180e+00,2.946e-01,4.851e-01,1.371e-01,1.110e-03
-1.012e-01,-6.571e-02,-1.628e+00,3.182e+00,2.952e-01,5.298e-01,1.371e-01,1.259e-03
-1.013e-01,-6.816e-02,-1.626e+00,3.183e+00,2.961e-01,5.723e-01,1.371e-01,1.401e-03
-1.015e-01,-7.056e-02,-1.625e+00,3.184e+00,2.971e-01,4.577e-01,1.378e-01,1.537e-03
-1.016e-01,-7.299e-02,-1.623e+00,3.186e+00,2.981e-01,4.975e-01,1.378e-01,1.669e-03
-1.017e-01,-7.543e-02,-1.622e+00,3.187e+00,2.990e-01,5.367e-01,1.378e-01,1.800e-03
-1.019e-01,-7.787e-02,-1.620e+00,3.188e+00,3.000e-01,5.746e-01,1.378e-01,1.927e-03
-1.020e-01,-8.028e-02,-1.619e+00,3.190e+00,3.010e-01,6.112e-01,1.378e-01,2.049e-03
-1.021e-01,-8.267e-02,-1.617e+00,3.191e+00,-1.160e-01,6.411e-01,1.471e-01,2.166e-03
-1.021e-01,-8.357e-02,-1.613e+00,3.193e+00,-1.099e-01,6.537e-01,1.471e-01,2.209e-03
-1.021e-01,-8.305e-02,-1.607e+00,3.194e+00,-9.956e-02,6.468e-01,1.471e-01,2.188e-03
-1.021e-01,-8.217e-02,-1.601e+00,3.196e+00,3.419e-01,5.125e-01,1.116e-01,2.156e-03
-1.021e-01,-8.273e-02,-1.597e+00,3.197e+00,3.469e-01,5.843e-01,1.123e-01,2.172e-03
-1.021e-01,-8.475e-02,-1.596e+00,3.198e+00,3.476e-01,6.011e-01,1.123e-01,2.229e-03
-1.022e-01,-8.718e-02,-1.596e+00,3.199e+00,3.470e-01,6.210e-01,1.123e-01,2.295e-03
-1.023e-01,-8.974e-02,-1.595e+00,3.200e+00,3.461e-01,6.416e-01,1.123e-01,2.363e-03
-1.023e-01,-9.231e-02,-1.595e+00,3.201e+00,3.451e-01,6.621e-01,1.123e-01,2.431e-03
-1.024e-01,-9.488e-02,-1.594e+00,3.202e+00,3.441e-01,6.822e-01,1.123e-01,2.498e-03
-1.024e-01,-9.743e-02,-1.593e+00,3.203e+00,3.432e-01,7.017e-01,1.123e-01,2.563e-03
-1.025e-01,-9.996e-02,-1.593e+00,3.205e+00,3.423e-01,7.205e-01,1.123e-01,2.625e-03
-1.026e-01,-1.025e-01,-1.592e+00,3.206e+00,3.356e-01,7.593e-01,1.371e-01,2.686e-03
-1.026e-01,-1.050e-01,-1.590e+00,3.207e+00,3.363e-01,7.763e-01,1.371e-01,2.742e-03
-1.027e-01,-1.074e-01,-1.589e+00,3.208e+00,3.372e-01,7.921e-01,1.371e-01,2.795e-03
-1.027e-01,-1.098e-01,-1.588e+00,3.210e+00,3.381e-01,8.067e-01,1.371e-01,2.844e-03
-1.027e-01,-1.122e-01,-1.586e+00,3.211e+00,3.391e-01,8.202e-01,1.371e-01,2.889e-03
-1.028e-01,-1.147e-01,-1.584e+00,3.213e+00,3.401e-01,8.326e-01,1.371e-01,2.931e-03
-1.028e-01,-1.171e-01,-1.583e+00,3.214e+00,3.410e-01,8.438e-01,1.371e-01,2.968e-03
-1.028e-01,-1.195e-01,-1.581e+00,3.215e+00,3.420e-01,8.538e-01,1.371e-01,3.002e-03
-1.028e-01,-1.219e-01,-1.579e+00,3.217e+00,3.430e-01,8.626e-01,1.371e-01,3.031e-03
-1.029e-01,-1.243e-01,-1.577e+00,3.218e+00,2.699e-01,9.529e-01,1.451e-01,3.057e-03
-1.029e-01,-1.265e-01,-1.575e+00,3.219e+00,1.919e-01,7.670e-01,1.458e-01,3.076e-03
-1.029e-01,-1.284e-01,-1.570e+00,3.221e+00,3.579e-01,7.022e-01,8.082e-02,3.085e-03
-1.029e-01,-1.305e-01,-1.566e+00,3.222e+00,3.563e-01,7.024e-01,8.082e-02,3.085e-03
-1.029e-01,-1.330e-01,-1.565e+00,3.223e+00,3.538e-01,7.012e-01,8.082e-02,3.081e-03
-1.028e-01,-1.355e-01,-1.564e+00,3.223e+00,3.510e-01,6.992e-01,8.082e-02,3.073e-03
-1.028e-01,-1.381e-01,-1.563e+00,3.224e+00,3.482e-01,6.967e-01,8.082e-02,3.064e-03
-1.028e-01,-1.406e-01,-1.563e+00,3.225e+00,3.454e-01,6.937e-01,8.082e-02,3.053e-03
-1.028e-01,-1.432e-01,-1.562e+00,3.226e+00,3.426e-01,6.902e-01,8.082e-02,3.041e-03
-1.028e-01,-1.457e-01,-1.561e+00,3.227e+00,3.339e-01,7.896e-01,1.230e-01,3.027e-03
-1.027e-01,-1.482e-01,-1.560e+00,3.228e+00,3.338e-01,7.848e-01,1.230e-01,3.011e-03
-1.027e-01,-1.506e-01,-1.558e+00,3.229e+00,3.339e-01,7.791e-01,1.230e-01,2.992e-03
-1.027e-01,-1.530e-01,-1.557e+00,3.230e+00,3.340e-01,7.723e-01,1.230e-01,2.970e-03
-1.026e-01,-1.555e-01,-1.555e+00,3.232e+00,3.341e-01,7.644e-01,1.230e-01,2.943e-03
-1.026e-01,-1.579e-01,-1.554e+00,3.233e+00,3.342e-01,7.554e-01,1.230e-01,2.913e-03
-1.026e-01,-1.603e-01,-1.552e+00,3.234e+00,3.343e-01,7.453e-01,1.230e-01,2.879e-03
-1.025e-01,-1.627e-01,-1.551e+00,3.235e+00,3.373e-01,5.736e-01,9.355e-02,2.842e-03
-1.025e-01,-1.652e-01,-1.550e+00,3.236e+00,3.324e-01,6.544e-01,1.371e-01,2.800e-03
-1.024e-01,-1.678e-01,-1.549e+00,3.237e+00,3.330e-01,6.411e-01,1.371e-01,2.756e-03
-1.023e-01,-1.703e-01,-1.548e+00,3.239e+00,3.337e-01,6.273e-01,1.371e-01,2.710e-03
-1.023e-01,-1.728e-01,-1.547e+00,3.240e+00,3.343e-01,6.127e-01,1.371e-01,2.662e-03
-1.022e-01,-1.753e-01,-1.546e+00,3.242e+00,3.349e-01,5.974e-01,1.371e-01,2.611e-03
-1.022e-01,-1.779e-01,-1.545e+00,3.243e+00,3.355e-01,5.815e-01,1.371e-01,2.558e-03
-1.021e-01,-1.804e-01,-1.544e+00,3.244e+00,3.360e-01,5.649e-01,1.371e-01,2.503e-03
-1.020e-01,-1.830e-01,-1.544e+00,3.246e+00,3.275e-01,4.754e-01,1.384e-01,2.446e-03
-1.020e-01,-1.856e-01,-1.543e+00,3.247e+00,3.399e-01,4.321e-01,1.103e-01,2.388e-03
-1.019e-01,-1.882e-01,-1.543e+00,3.248e+00,3.386e-01,4.142e-01,1.103e-01,2.328e-03
-1.018e-01,-1.908e-01,-1.543e+00,3.249e+00,3.372e-01,3.962e-01,1.103e-01,2.268e-03
-1.017e-01,-1.935e-01,-1.543e+00,3.250e+00,3.359e-01,3.781e-01,1.103e-01,2.207e-03
-1.017e-01,-1.962e-01,-1.543e+00,3.252e+00,3.345e-01,3.601e-01,1.103e-01,2.147e-03
-1.016e-01,-1.988e-01,-1.543e+00,3.253e+00,3.331e-01,3.421e-01,1.103e-01,2.087e-03
-1.015e-01,-2.015e-01,-1.543e+00,3.254e+00,3.317e-01,3.242e-01,1.103e-01,2.027e-03
-1.014e-01,-2.041e-01,-1.543e+00,3.255e+00,3.303e-01,3.063e-01,1.103e-01,1.967e-03
-1.014e-01,-2.068e-01,-1.543e+00,3.256e+00,3.259e-01,4.023e-01,1.378e-01,1.907e-03
-1.013e-01,-2.094e-01,-1.543e+00,3.257e+00,3.262e-01,3.845e-01,1.378e-01,1.848e-03
-1.012e-01,-2.121e-01,-1.543e+00,3.259e+00,3.264e-01,3.666e-01,1.378e-01,1.788e-03
-1.012e-01,-2.148e-01,-1.543e+00,3.260e+00,3.266e-01,3.489e-01,1.378e-01,1.729e-03
-1.011e-01,-2.174e-01,-1.543e+00,3.261e+00,3.269e-01,3.312e-01,1.378e-01,1.670e-03
-1.010e-01,-2.201e-01,-1.543e+00,3.263e+00,3.301e-01,2.204e-01,1.197e-01,1.611e-03
-1.009e-01,-2.227e-01,-1.543e+00,3.264e+00,3.292e-01,2.028e-01,1.197e-01,1.553e-03
-1.009e-01,-2.254e-01,-1.543e+00,3.265e+00,3.284e-01,1.853e-01,1.197e-01,1.494e-03
-1.008e-01,-2.280e-01,-1.543e+00,3.266e+00,3.068e-01,3.542e-01,1.425e-01,1.436e-03
-1.007e-01,-2.307e-01,-1.543e+00,3.268e+00,3.073e-01,3.369e-01,1.425e-01,1.378e-03
-1.006e-01,-2.333e-01,-1.543e+00,3.269e+00,3.080e-01,3.195e-01,1.425e-01,1.321e-03
-1.006e-01,-2.359e-01,-1.542e+00,3.271e+00,3.086e-01,3.019e-01,1.425e-01,1.262e-03
-1.005e-01,-2.385e-01,-1.542e+00,3.272e+00,3.092e-01,2.842e-01,1.425e-01,1.203e-03
-1.004e-01,-2.412e-01,-1.542e+00,3.274e+00,3.334e-01,4.377e-02,8.484e-02,1.144e-03
-1.003e-01,-2.438e-01,-1.542e+00,3.274e+00,3.305e-01,2.607e-02,8.484e-02,1.084e-03
-1.003e-01,-2.465e-01,-1.542e+00,3.275e+00,3.276e-01,1.873e-02,1.177e-01,1.025e-03
-1.002e-01,-2.492e-01,-1.542e+00,3.276e+00,3.266e-01,9.952e-04,1.177e-01,9.654e-04
-1.001e-01,-2.518e-01,-1.542e+00,3.278e+00,3.256e-01,-1.669e-02,1.177e-01,9.063e-04
-1.000e-01,-2.545e-01,-1.542e+00,3.279e+00,3.246e-01,-3.433e-02,1.177e-01,8.473e-04
-9.996e-02,-2.571e-01,-1.542e+00,3.280e+00,3.177e-01,-2.086e-02,1.331e-01,7.885e-04
-9.988e-02,-2.598e-01,-1.542e+00,3.281e+00,3.177e-01,-3.843e-02,1.331e-01,7.300e-04
-9.981e-02,-2.624e-01,-1.542e+00,3.283e+00,3.176e-01,-5.595e-02,1.331e-01,6.716e-04
-9.973e-02,-2.651e-01,-1.542e+00,3.284e+00,3.175e-01,-7.341e-02,1.331e-01,6.133e-04
-9.966e-02,-2.678e-01,-1.542e+00,3.285e+00,3.115e-01,-1.836e-02,1.378e-01,5.553e-04
-9.958e-02,-2.704e-01,-1.542e+00,3.287e+00,3.117e-01,-3.573e-02,1.378e-01,4.975e-04
-9.950e-02,-2.731e-01,-1.542e+00,3.288e+00,3.120e-01,-5.304e-02,1.378e-01,4.398e-04
-9.943e-02,-2.757e-01,-1.542e+00,3.289e+00,3.122e-01,-7.030e-02,1.378e-01,3.823e-04
-9.935e-02,-2.784e-01,-1.542e+00,3.291e+00,3.124e-01,-8.751e-02,1.378e-01,3.250e-04
-9.928e-02,-2.810e-01,-1.542e+00,3.292e+00,3.126e-01,-1.047e-01,1.378e-01,2.678e-04
-9.920e-02,-2.837e-01,-1.542e+00,3.294e+00,3.128e-01,-1.218e-01,1.378e-01,2.109e-04
-9.912e-02,-2.864e-01,-1.542e+00,3.295e+00,3.130e-01,-1.388e-01,1.378e-01,1.541e-04
-9.905e-02,-2.890e-01,-1.542e+00,3.296e+00,2.242e-01,-2.386e-01,1.445e-01,9.754e-05
-9.898e-02,-2.915e-01,-1.543e+00,3.298e+00,2.253e-01,-2.542e-01,1.445e-01,4.565e-05
-9.892e-02,-2.938e-01,-1.545e+00,3.299e+00,9.344e-02,-2.936e-01,1.451e-01,1.030e-06
-9.887e-02,-2.955e-01,-1.548e+00,3.301e+00,3.341e-01,-3.336e-01,9.556e-02,2.821e-05
-9.883e-02,-2.974e-01,-1.549e+00,3.302e+00,3.341e-01,-3.418e-01,9.556e-02,5.556e-05
-9.878e-02,-2.999e-01,-1.550e+00,3.303e+00,3.324e-01,-3.515e-01,9.556e-02,8.831e-05
-9.873e-02,-3.025e-01,-1.550e+00,3.303e+00,3.303e-01,-3.616e-01,9.556e-02,1.223e-04
-9.867e-02,-3.051e-01,-1.550e+00,3.304e+00,3.281e-01,-3.718e-01,9.556e-02,1.566e-04
-9.862e-02,-3.077e-01,-1.550e+00,3.305e+00,3.228e-01,-2.836e-01,1.116e-01,1.908e-04
-9.856e-02,-3.104e-01,-1.550e+00,3.307e+00,3.215e-01,-2.937e-01,1.116e-01,2.249e-04
-9.851e-02,-3.131e-01,-1.550e+00,3.308e+00,3.201e-01,-3.038e-01,1.116e-01,2.588e-04
-9.845e-02,-3.157e-01,-1.550e+00,3.309e+00,3.187e-01,-3.139e-01,1.116e-01,2.925e-04
-9.840e-02,-3.184e-01,-1.550e+00,3.310e+00,3.174e-01,-3.239e-01,1.116e-01,3.260e-04
-9.834e-02,-3.210e-01,-1.550e+00,3.311e+00,3.160e-01,-3.338e-01,1.116e-01,3.594e-04
-9.829e-02,-3.237e-01,-1.550e+00,3.312e+00,3.146e-01,-3.437e-01,1.116e-01,3.925e-04
-9.823e-02,-3.263e-01,-1.550e+00,3.313e+00,3.133e-01,-3.535e-01,1.116e-01,4.254e-04
-9.818e-02,-3.290e-01,-1.550e+00,3.314e+00,3.001e-01,-2.856e-01,1.418e-01,4.578e-04
-9.813e-02,-3.316e-01,-1.550e+00,3.316e+00,3.006e-01,-2.951e-01,1.418e-01,4.894e-04
-9.807e-02,-3.342e-01,-1.551e+00,3.317e+00,3.011e-01,-3.043e-01,1.418e-01,5.202e-04
-9.802e-02,-3.368e-01,-1.551e+00,3.319e+00,3.016e-01,-3.133e-01,1.418e-01,5.499e-04
-9.797e-02,-3.394e-01,-1.551e+00,3.320e+00,3.022e-01,-3.219e-01,1.418e-01,5.786e-04
-9.792e-02,-3.421e-01,-1.552e+00,3.321e+00,3.027e-01,-3.302e-01,1.418e-01,6.061e-04
-9.787e-02,-3.447e-01,-1.552e+00,3.323e+00,3.003e-01,-2.243e-01,1.391e-01,6.325e-04
-9.782e-02,-3.473e-01,-1.552e+00,3.324e+00,3.007e-01,-2.889e-01,1.384e-01,6.580e-04
-9.777e-02,-3.499e-01,-1.553e+00,3.326e+00,3.187e-01,-3.533e-01,1.096e-01,6.830e-04
-9.773e-02,-3.525e-01,-1.553e+00,3.327e+00,3.173e-01,-3.606e-01,1.096e-01,7.074e-04
-9.768e-02,-3.552e-01,-1.553e+00,3.328e+00,3.158e-01,-3.677e-01,1.096e-01,7.315e-04
-9.763e-02,-3.578e-01,-1.553e+00,3.329e+00,3.144e-01,-3.748e-01,1.096e-01,7.551e-04
-9.758e-02,-3.605e-01,-1.553e+00,3.330e+00,3.129e-01,-3.816e-01,1.096e-01,7.780e-04
-9.754e-02,-3.631e-01,-1.553e+00,3.331e+00,3.115e-01,-3.882e-01,1.096e-01,8.001e-04
-9.749e-02,-3.657e-01,-1.554e+00,3.332e+00,3.102e-01,-3.944e-01,1.096e-01,8.211e-04
-9.745e-02,-3.683e-01,-1.554e+00,3.333e+00,3.088e-01,-4.003e-01,1.096e-01,8.408e-04
-9.741e-02,-3.709e-01,-1.555e+00,3.334e+00,2.898e-01,-3.333e-01,1.378e-01,8.592e-04
-9.737e-02,-3.734e-01,-1.555e+00,3.336e+00,2.902e-01,-3.383e-01,1.378e-01,8.757e-04
-9.733e-02,-3.760e-01,-1.556e+00,3.337e+00,2.907e-01,-3.426e-01,1.378e-01,8.900e-04
-9.729e-02,-3.785e-01,-1.557e+00,3.339e+00,2.912e-01,-3.462e-01,1.378e-01,9.020e-04
-9.726e-02,-3.810e-01,-1.558e+00,3.340e+00,2.917e-01,-3.491e-01,1.378e-01,9.117e-04
-9.722e-02,-3.835e-01,-1.559e+00,3.341e+00,2.923e-01,-3.513e-01,1.378e-01,9.190e-04
-9.720e-02,-3.861e-01,-1.559e+00,3.343e+00,2.928e-01,-3.528e-01,1.378e-01,9.239e-04
-9.717e-02,-3.886e-01,-1.560e+00,3.344e+00,2.933e-01,-3.536e-01,1.378e-01,9.265e-04
-9.714e-02,-3.911e-01,-1.561e+00,3.345e+00,2.256e-01,-3.744e-01,1.465e-01,9.267e-04
-9.712e-02,-3.935e-01,-1.563e+00,3.347e+00,2.270e-01,-3.736e-01,1.465e-01,9.240e-04
-9.711e-02,-3.958e-01,-1.566e+00,3.348e+00,2.289e-01,-3.713e-01,1.465e-01,9.159e-04
-9.710e-02,-3.980e-01,-1.569e+00,3.350e+00,2.309e-01,-3.670e-01,1.465e-01,9.014e-04
-9.710e-02,-4.002e-01,-1.572e+00,3.351e+00,2.329e-01,-3.607e-01,1.465e-01,8.801e-04
-9.710e-02,-4.024e-01,-1.575e+00,3.353e+00,3.179e-01,-5.076e-01,8.551e-02,8.520e-04
-9.712e-02,-4.047e-01,-1.577e+00,3.354e+00,3.218e-01,-2.897e-01,1.016e-01,8.159e-04
-9.713e-02,-4.073e-01,-1.578e+00,3.355e+00,3.201e-01,-2.768e-01,1.016e-01,7.733e-04
-9.715e-02,-4.099e-01,-1.578e+00,3.356e+00,3.182e-01,-2.631e-01,1.016e-01,7.277e-04
-9.717e-02,-4.125e-01,-1.578e+00,3.357e+00,3.133e-01,-1.869e-01,1.257e-01,6.812e-04
-9.719e-02,-4.152e-01,-1.578e+00,3.358e+00,3.127e-01,-1.728e-01,1.257e-01,6.342e-04
-9.721e-02,-4.178e-01,-1.578e+00,3.359e+00,3.121e-01,-1.586e-01,1.257e-01,5.869e-04
-9.723e-02,-4.205e-01,-1.578e+00,3.360e+00,3.115e-01,-1.443e-01,1.257e-01,5.394e-04
-9.724e-02,-4.232e-01,-1.578e+00,3.362e+00,3.109e-01,-1.300e-01,1.257e-01,4.917e-04
-9.726e-02,-4.258e-01,-1.578e+00,3.363e+00,3.102e-01,-1.156e-01,1.257e-01,4.439e-04
-9.728e-02,-4.285e-01,-1.578e+00,3.364e+00,3.096e-01,-1.012e-01,1.257e-01,3.958e-04
-9.730e-02,-4.311e-01,-1.578e+00,3.365e+00,2.942e-01,-7.118e-02,1.378e-01,3.475e-04
-9.732e-02,-4.338e-01,-1.578e+00,3.367e+00,2.943e-01,-5.665e-02,1.378e-01,2.991e-04
-9.734e-02,-4.364e-01,-1.578e+00,3.368e+00,2.944e-01,-4.206e-02,1.378e-01,2.505e-04
-9.736e-02,-4.391e-01,-1.578e+00,3.370e+00,2.944e-01,-2.742e-02,1.378e-01,2.017e-04
-9.738e-02,-4.418e-01,-1.578e+00,3.371e+00,2.945e-01,-1.272e-02,1.378e-01,1.526e-04
-9.740e-02,-4.444e-01,-1.578e+00,3.372e+00,2.946e-01,2.038e-03,1.378e-01,1.034e-04
-9.742e-02,-4.471e-01,-1.578e+00,3.374e+00,2.947e-01,1.685e-02,1.378e-01,5.405e-05
-9.743e-02,-4.497e-01,-1.578e+00,3.375e+00,2.947e-01,3.172e-02,1.378e-01,4.466e-06
-9.745e-02,-4.524e-01,-1.578e+00,3.376e+00,2.266e-01,1.043e-02,1.451e-01,4.531e-05
-9.747e-02,-4.549e-01,-1.578e+00,3.378e+00,2.276e-01,2.446e-02,1.451e-01,9.220e-05
-9.749e-02,-4.572e-01,-1.578e+00,3.379e+00,3.120e-01,-2.969e-02,8.618e-02,1.362e-04
-9.750e-02,-4.597e-01,-1.578e+00,3.380e+00,3.097e-01,-1.583e-02,8.618e-02,1.821e-04
-9.752e-02,-4.623e-01,-1.578e+00,3.381e+00,3.069e-01,-1.187e-03,8.618e-02,2.306e-04
-9.754e-02,-4.649e-01,-1.578e+00,3.382e+00,3.040e-01,1.373e-02,8.618e-02,2.800e-04
-9.756e-02,-4.676e-01,-1.578e+00,3.383e+00,3.011e-01,2.877e-02,8.618e-02,3.298e-04
-9.758e-02,-4.702e-01,-1.578e+00,3.384e+00,2.981e-01,4.388e-02,8.618e-02,3.799e-04
-9.759e-02,-4.729e-01,-1.578e+00,3.385e+00,2.804e-01,1.522e-01,1.391e-01,4.302e-04
-9.761e-02,-4.755e-01,-1.577e+00,3.386e+00,2.805e-01,1.672e-01,1.391e-01,4.803e-04
-9.763e-02,-4.782e-01,-1.577e+00,3.387e+00,2.808e-01,1.820e-01,1.391e-01,5.298e-04
-9.765e-02,-4.808e-01,-1.577e+00,3.389e+00,2.810e-01,1.966e-01,1.391e-01,5.784e-04
-9.766e-02,-4.834e-01,-1.577e+00,3.390e+00,2.813e-01,2.109e-01,1.391e-01,6.261e-04
-9.768e-02,-4.860e-01,-1.576e+00,3.391e+00,2.846e-01,1.162e-01,1.384e-01,6.726e-04
-9.769e-02,-4.886e-01,-1.576e+00,3.393e+00,2.848e-01,1.300e-01,1.384e-01,7.188e-04
-9.770e-02,-4.912e-01,-1.576e+00,3.394e+00,2.849e-01,1.440e-01,1.384e-01,7.652e-04
-9.772e-02,-4.939e-01,-1.576e+00,3.396e+00,1.872e-01,1.631e-01,1.458e-01,8.118e-04
-9.773e-02,-4.962e-01,-1.575e+00,3.397e+00,1.887e-01,1.752e-01,1.458e-01,8.522e-04
-9.773e-02,-4.982e-01,-1.574e+00,3.399e+00,1.911e-01,1.850e-01,1.458e-01,8.851e-04
-9.774e-02,-5.002e-01,-1.572e+00,3.400e+00,1.937e-01,1.935e-01,1.458e-01,9.137e-04
-9.774e-02,-5.021e-01,-1.570e+00,3.401e+00,1.964e-01,2.010e-01,1.458e-01,9.389e-04
-9.773e-02,-5.040e-01,-1.568e+00,3.403e+00,1.990e-01,2.074e-01,1.458e-01,9.607e-04
-9.773e-02,-5.060e-01,-1.566e+00,3.404e+00,3.082e-01,1.404e-01,9.221e-02,9.790e-04
-9.771e-02,-5.083e-01,-1.565e+00,3.405e+00,3.068e-01,1.456e-01,9.221e-02,9.961e-04
-9.770e-02,-5.108e-01,-1.564e+00,3.406e+00,3.045e-01,1.509e-01,9.221e-02,1.014e-03
-9.768e-02,-5.134e-01,-1.564e+00,3.407e+00,3.020e-01,2.236e-01,1.217e-01,1.032e-03
-9.766e-02,-5.161e-01,-1.564e+00,3.408e+00,3.011e-01,2.291e-01,1.217e-01,1.050e-03
-9.765e-02,-5.187e-01,-1.564e+00,3.410e+00,3.002e-01,2.346e-01,1.217e-01,1.068e-03
-9.763e-02,-5.214e-01,-1.564e+00,3.411e+00,2.992e-01,2.401e-01,1.217e-01,1.086e-03
-9.761e-02,-5.241e-01,-1.564e+00,3.412e+00,2.983e-01,2.457e-01,1.217e-01,1.105e-03
-9.759e-02,-5.267e-01,-1.564e+00,3.413e+00,2.974e-01,2.513e-01,1.217e-01,1.123e-03
-9.758e-02,-5.293e-01,-1.564e+00,3.414e+00,2.965e-01,2.568e-01,1.217e-01,1.142e-03
-9.756e-02,-5.320e-01,-1.564e+00,3.416e+00,2.957e-01,2.623e-01,1.217e-01,1.160e-03
-9.754e-02,-5.346e-01,-1.564e+00,3.417e+00,2.771e-01,3.245e-01,1.425e-01,1.177e-03
-9.752e-02,-5.371e-01,-1.563e+00,3.418e+00,2.776e-01,3.294e-01,1.425e-01,1.194e-03
-9.750e-02,-5.396e-01,-1.562e+00,3.420e+00,2.783e-01,3.335e-01,1.425e-01,1.207e-03
-9.747e-02,-5.421e-01,-1.561e+00,3.421e+00,2.791e-01,3.368e-01,1.425e-01,1.218e-03
-9.745e-02,-5.446e-01,-1.559e+00,3.423e+00,2.799e-01,3.392e-01,1.425e-01,1.227e-03
-9.742e-02,-5.471e-01,-1.558e+00,3.424e+00,2.807e-01,3.408e-01,1.425e-01,1.232e-03
-9.739e-02,-5.495e-01,-1.557e+00,3.425e+00,2.815e-01,3.416e-01,1.425e-01,1.235e-03
-9.735e-02,-5.520e-01,-1.556e+00,3.427e+00,2.822e-01,3.415e-01,1.425e-01,1.234e-03
-9.731e-02,-5.545e-01,-1.555e+00,3.428e+00,3.984e-02,3.147e-01,1.471e-01,1.231e-03
-9.728e-02,-5.561e-01,-1.553e+00,3.430e+00,4.347e-02,3.134e-01,1.471e-01,1.228e-03
-9.727e-02,-5.569e-01,-1.550e+00,3.431e+00,3.105e-01,8.429e-02,9.556e-02,1.224e-03
-9.724e-02,-5.584e-01,-1.548e+00,3.432e+00,3.116e-01,8.089e-02,9.556e-02,1.213e-03
-9.718e-02,-5.607e-01,-1.548e+00,3.433e+00,3.102e-01,7.511e-02,9.556e-02,1.193e-03
-9.712e-02,-5.632e-01,-1.547e+00,3.434e+00,3.081e-01,6.854e-02,9.556e-02,1.171e-03
-9.706e-02,-5.658e-01,-1.547e+00,3.435e+00,3.057e-01,6.178e-02,9.556e-02,1.148e-03
-9.700e-02,-5.685e-01,-1.547e+00,3.436e+00,3.032e-01,5.498e-02,9.556e-02,1.125e-03
-9.694e-02,-5.711e-01,-1.547e+00,3.437e+00,3.007e-01,4.822e-02,9.556e-02,1.102e-03
-9.688e-02,-5.738e-01,-1.547e+00,3.438e+00,2.983e-01,4.151e-02,9.556e-02,1.080e-03
-9.681e-02,-5.765e-01,-1.547e+00,3.439e+00,2.809e-01,2.160e-01,1.391e-01,1.057e-03
-9.675e-02,-5.791e-01,-1.547e+00,3.440e+00,2.811e-01,2.093e-01,1.391e-01,1.035e-03
-9.669e-02,-5.817e-01,-1.547e+00,3.442e+00,2.813e-01,2.025e-01,1.391e-01,1.012e-03
-9.663e-02,-5.842e-01,-1.546e+00,3.443e+00,2.815e-01,1.954e-01,1.391e-01,9.888e-04
-9.656e-02,-5.868e-01,-1.546e+00,3.444e+00,2.817e-01,1.880e-01,1.391e-01,9.641e-04
-9.650e-02,-5.894e-01,-1.545e+00,3.446e+00,2.819e-01,1.803e-01,1.391e-01,9.384e-04
-9.643e-02,-5.920e-01,-1.545e+00,3.447e+00,2.820e-01,1.723e-01,1.391e-01,9.118e-04
-9.636e-02,-5.946e-01,-1.545e+00,3.449e+00,2.051e-01,8.645e-02,1.445e-01,8.844e-04
-9.630e-02,-5.970e-01,-1.544e+00,3.450e+00,2.062e-01,7.868e-02,1.445e-01,8.586e-04
-9.624e-02,-5.992e-01,-1.543e+00,3.451e+00,2.080e-01,7.120e-02,1.445e-01,8.338e-04
-9.618e-02,-6.013e-01,-1.543e+00,3.453e+00,2.099e-01,6.347e-02,1.445e-01,8.083e-04
-9.612e-02,-6.034e-01,-1.542e+00,3.454e+00,2.119e-01,5.533e-02,1.445e-01,7.813e-04
-9.606e-02,-6.055e-01,-1.541e+00,3.456e+00,2.138e-01,4.676e-02,1.445e-01,7.530e-04
-9.600e-02,-6.076e-01,-1.541e+00,3.457e+00,3.105e-01,-7.090e-02,8.752e-02,7.233e-04
-9.593e-02,-6.100e-01,-1.540e+00,3.458e+00,3.085e-01,-8.093e-02,8.752e-02,6.896e-04
-9.585e-02,-6.125e-01,-1.540e+00,3.459e+00,3.057e-01,-9.193e-02,8.752e-02,6.527e-04
-9.577e-02,-6.152e-01,-1.540e+00,3.460e+00,2.999e-01,5.725e-02,1.311e-01,6.148e-04
-9.569e-02,-6.178e-01,-1.540e+00,3.461e+00,2.935e-01,2.518e-02,1.384e-01,5.769e-04
-9.561e-02,-6.205e-01,-1.540e+00,3.463e+00,2.934e-01,1.382e-02,1.384e-01,5.390e-04
-9.552e-02,-6.231e-01,-1.540e+00,3.464e+00,2.933e-01,2.523e-03,1.384e-01,5.013e-04
-9.544e-02,-6.258e-01,-1.540e+00,3.465e+00,2.932e-01,-8.718e-03,1.384e-01,4.639e-04
-9.536e-02,-6.284e-01,-1.540e+00,3.467e+00,2.931e-01,-1.990e-02,1.384e-01,4.266e-04
-9.528e-02,-6.311e-01,-1.540e+00,3.468e+00,2.930e-01,-3.101e-02,1.384e-01,3.895e-04
-9.520e-02,-6.337e-01,-1.540e+00,3.470e+00,2.929e-01,-4.207e-02,1.384e-01,3.527e-04
-9.512e-02,-6.364e-01,-1.540e+00,3.471e+00,2.839e-01,-6.341e-02,1.398e-01,3.160e-04
-9.504e-02,-6.391e-01,-1.540e+00,3.472e+00,2.838e-01,-7.435e-02,1.398e-01,2.796e-04
-9.496e-02,-6.417e-01,-1.540e+00,3.474e+00,2.838e-01,-8.522e-02,1.398e-01,2.433e-04
-9.487e-02,-6.444e-01,-1.540e+00,3.475e+00,2.838e-01,-9.603e-02,1.398e-01,2.073e-04
-9.479e-02,-6.470e-01,-1.540e+00,3.476e+00,2.837e-01,-1.068e-01,1.398e-01,1.715e-04
-9.471e-02,-6.497e-01,-1.540e+00,3.478e+00,2.837e-01,-1.175e-01,1.398e-01,1.358e-04
-9.463e-02,-6.523e-01,-1.540e+00,3.479e+00,2.895e-01,-1.074e-01,1.398e-01,1.004e-04
-9.455e-02,-6.550e-01,-1.540e+00,3.481e+00,2.895e-01,-1.179e-01,1.398e-01,6.524e-05
-9.447e-02,-6.577e-01,-1.540e+00,3.482e+00,7.589e-02,-1.905e-01,1.458e-01,3.025e-05
-9.441e-02,-6.595e-01,-1.541e+00,3.484e+00,3.039e-01,-1.771e-01,1.217e-01,6.276e-06
-9.436e-02,-6.614e-01,-1.542e+00,3.485e+00,3.051e-01,-1.838e-01,1.217e-01,1.589e-05
-9.429e-02,-6.638e-01,-1.542e+00,3.486e+00,3.047e-01,-1.920e-01,1.217e-01,4.318e-05
-9.421e-02,-6.664e-01,-1.542e+00,3.487e+00,3.038e-01,-2.005e-01,1.217e-01,7.176e-05
-9.414e-02,-6.691e-01,-1.542e+00,3.488e+00,3.028e-01,-2.091e-01,1.217e-01,1.006e-04
-9.406e-02,-6.717e-01,-1.542e+00,3.490e+00,3.017e-01,-2.177e-01,1.217e-01,1.293e-04
-9.399e-02,-6.744e-01,-1.542e+00,3.491e+00,3.006e-01,-2.262e-01,1.217e-01,1.578e-04
-9.391e-02,-6.770e-01,-1.542e+00,3.492e+00,2.906e-01,-1.830e-01,1.384e-01,1.862e-04
-9.383e-02,-6.797e-01,-1.542e+00,3.493e+00,2.904e-01,-1.914e-01,1.384e-01,2.143e-04
-9.376e-02,-6.823e-01,-1.542e+00,3.495e+00,2.903e-01,-1.997e-01,1.384e-01,2.419e-04
-9.368e-02,-6.850e-01,-1.542e+00,3.496e+00,2.902e-01,-2.078e-01,1.384e-01,2.690e-04
-9.361e-02,-6.876e-01,-1.543e+00,3.498e+00,2.871e-01,-1.329e-01,1.384e-01,2.954e-04
-9.353e-02,-6.902e-01,-1.543e+00,3.499e+00,2.869e-01,-1.407e-01,1.384e-01,3.213e-04
-9.346e-02,-6.929e-01,-1.543e+00,3.500e+00,2.868e-01,-1.483e-01,1.384e-01,3.469e-04
-9.339e-02,-6.955e-01,-1.543e+00,3.502e+00,2.866e-01,-1.560e-01,1.384e-01,3.723e-04
-9.331e-02,-6.982e-01,-1.543e+00,3.503e+00,2.330e-01,-2.618e-01,1.458e-01,3.973e-04
-9.324e-02,-7.007e-01,-1.544e+00,3.505e+00,2.337e-01,-2.686e-01,1.458e-01,4.198e-04
-9.318e-02,-7.030e-01,-1.546e+00,3.506e+00,2.348e-01,-2.738e-01,1.458e-01,4.370e-04
-9.313e-02,-7.054e-01,-1.548e+00,3.507e+00,2.360e-01,-2.773e-01,1.458e-01,4.487e-04
-9.308e-02,-7.077e-01,-1.550e+00,3.509e+00,2.373e-01,-2.792e-01,1.458e-01,4.550e-04
-9.303e-02,-7.100e-01,-1.553e+00,3.510e+00,3.067e-01,-3.002e-01,9.087e-02,4.556e-04
-9.299e-02,-7.124e-01,-1.554e+00,3.511e+00,3.045e-01,-2.988e-01,9.087e-02,4.512e-04
-9.295e-02,-7.150e-01,-1.555e+00,3.512e+00,3.018e-01,-2.966e-01,9.087e-02,4.441e-04
-9.291e-02,-7.176e-01,-1.555e+00,3.513e+00,2.842e-01,-1.904e-01,1.398e-01,4.357e-04
-9.286e-02,-7.202e-01,-1.555e+00,3.515e+00,2.842e-01,-1.876e-01,1.398e-01,4.262e-04
-9.282e-02,-7.228e-01,-1.556e+00,3.516e+00,2.842e-01,-1.845e-01,1.398e-01,4.157e-04
-9.279e-02,-7.254e-01,-1.556e+00,3.517e+00,2.842e-01,-1.810e-01,1.398e-01,4.042e-04
-9.275e-02,-7.280e-01,-1.556e+00,3.519e+00,2.841e-01,-1.773e-01,1.398e-01,3.917e-04
-9.271e-02,-7.307e-01,-1.556e+00,3.520e+00,2.841e-01,-1.732e-01,1.398e-01,3.783e-04
-9.267e-02,-7.333e-01,-1.557e+00,3.522e+00,2.840e-01,-1.689e-01,1.398e-01,3.639e-04
-9.264e-02,-7.359e-01,-1.557e+00,3.523e+00,2.839e-01,-1.643e-01,1.398e-01,3.487e-04
-9.260e-02,-7.385e-01,-1.557e+00,3.524e+00,2.720e-01,-1.078e-01,1.411e-01,3.326e-04
-9.256e-02,-7.412e-01,-1.557e+00,3.526e+00,2.720e-01,-1.027e-01,1.411e-01,3.158e-04
-9.253e-02,-7.438e-01,-1.558e+00,3.527e+00,2.720e-01,-9.741e-02,1.411e-01,2.981e-04
-9.250e-02,-7.464e-01,-1.558e+00,3.529e+00,2.719e-01,-9.181e-02,1.411e-01,2.794e-04
-9.246e-02,-7.490e-01,-1.558e+00,3.530e+00,2.719e-01,-8.593e-02,1.411e-01,2.598e-04
-9.243e-02,-7.516e-01,-1.558e+00,3.531e+00,2.719e-01,-7.979e-02,1.411e-01,2.394e-04
-9.240e-02,-7.543e-01,-1.559e+00,3.533e+00,2.718e-01,-7.341e-02,1.411e-01,2.181e-04
-9.237e-02,-7.569e-01,-1.559e+00,3.534e+00,2.718e-01,-6.681e-02,1.411e-01,1.961e-04
-9.233e-02,-7.595e-01,-1.559e+00,3.536e+00,2.895e-01,-8.071e-02,1.157e-01,1.734e-04
-9.230e-02,-7.622e-01,-1.559e+00,3.537e+00,2.879e-01,-7.369e-02,1.157e-01,1.502e-04
-9.227e-02,-7.648e-01,-1.559e+00,3.538e+00,2.864e-01,-6.655e-02,1.157e-01,1.265e-04
-9.224e-02,-7.675e-01,-1.559e+00,3.539e+00,2.848e-01,-5.934e-02,1.157e-01,1.026e-04
-9.221e-02,-7.701e-01,-1.559e+00,3.540e+00,2.832e-01,-5.205e-02,1.157e-01,7.838e-05
-9.218e-02,-7.728e-01,-1.559e+00,3.541e+00,2.816e-01,-4.470e-02,1.157e-01,5.397e-05
-9.215e-02,-7.755e-01,-1.559e+00,3.543e+00,2.801e-01,-3.728e-02,1.157e-01,2.934e-05
-9.212e-02,-7.781e-01,-1.559e+00,3.544e+00,2.785e-01,-2.980e-02,1.157e-01,4.474e-06
-9.209e-02,-7.808e-01,-1.559e+00,3.545e+00,2.710e-01,-5.848e-02,1.391e-01,2.061e-05
-9.205e-02,-7.834e-01,-1.559e+00,3.546e+00,2.707e-01,-5.089e-02,1.391e-01,4.591e-05
-9.202e-02,-7.861e-01,-1.559e+00,3.548e+00,2.704e-01,-4.319e-02,1.391e-01,7.154e-05
-9.199e-02,-7.887e-01,-1.559e+00,3.549e+00,2.701e-01,-3.538e-02,1.391e-01,9.759e-05
-9.196e-02,-7.914e-01,-1.559e+00,3.550e+00,2.698e-01,-2.745e-02,1.391e-01,1.240e-04
-9.193e-02,-7.940e-01,-1.559e+00,3.552e+00,2.695e-01,-1.942e-02,1.391e-01,1.507e-04
-9.190e-02,-7.967e-01,-1.559e+00,3.553e+00,2.692e-01,-1.132e-02,1.391e-01,1.777e-04
-9.187e-02,-7.994e-01,-1.559e+00,3.555e+00,-2.766e-02,5.896e-02,1.485e-01,2.050e-04
-9.185e-02,-8.008e-01,-1.559e+00,3.556e+00,-2.380e-02,6.331e-02,1.485e-01,2.196e-04
-9.185e-02,-8.010e-01,-1.559e+00,3.558e+00,-1.641e-02,6.392e-02,1.485e-01,2.222e-04
-9.185e-02,-8.010e-01,-1.558e+00,3.559e+00,-8.081e-03,6.353e-02,1.485e-01,2.216e-04
-9.185e-02,-8.009e-01,-1.557e+00,3.561e+00,3.556e-04,6.296e-02,1.485e-01,2.208e-04
-9.185e-02,-8.008e-01,-1.557e+00,3.562e+00,3.141e-01,-1.518e-02,1.277e-01,2.204e-04
-9.184e-02,-8.019e-01,-1.556e+00,3.563e+00,3.178e-01,-1.292e-02,1.277e-01,2.285e-04
-9.181e-02,-8.041e-01,-1.556e+00,3.565e+00,3.182e-01,-8.125e-03,1.277e-01,2.446e-04
-9.177e-02,-8.066e-01,-1.556e+00,3.566e+00,3.177e-01,-2.537e-03,1.277e-01,2.631e-04
-9.173e-02,-8.092e-01,-1.556e+00,3.567e+00,3.168e-01,3.335e-03,1.277e-01,2.826e-04
-9.169e-02,-8.119e-01,-1.556e+00,3.568e+00,3.158e-01,9.342e-03,1.277e-01,3.024e-04
-9.165e-02,-8.145e-01,-1.556e+00,3.570e+00,3.148e-01,1.544e-02,1.277e-01,3.226e-04
-9.161e-02,-8.172e-01,-1.556e+00,3.571e+00,3.138e-01,2.161e-02,1.277e-01,3.430e-04
-9.158e-02,-8.199e-01,-1.556e+00,3.572e+00,3.069e-01,1.973e-03,1.398e-01,3.636e-04
-9.154e-02,-8.225e-01,-1.556e+00,3.574e+00,3.066e-01,8.071e-02,1.391e-01,3.845e-04
-9.150e-02,-8.252e-01,-1.556e+00,3.575e+00,3.062e-01,8.706e-02,1.391e-01,4.056e-04
-9.146e-02,-8.278e-01,-1.556e+00,3.576e+00,3.058e-01,9.348e-02,1.391e-01,4.270e-04
-9.142e-02,-8.305e-01,-1.556e+00,3.578e+00,3.054e-01,9.997e-02,1.391e-01,4.485e-04
-9.138e-02,-8.331e-01,-1.556e+00,3.579e+00,3.049e-01,1.065e-01,1.391e-01,4.704e-04
-9.134e-02,-8.358e-01,-1.556e+00,3.581e+00,3.045e-01,1.132e-01,1.391e-01,4.924e-04
-9.130e-02,-8.385e-01,-1.556e+00,3.582e+00,3.041e-01,1.199e-01,1.391e-01,5.147e-04
-9.126e-02,-8.411e-01,-1.556e+00,3.583e+00,1.169e-01,1.991e-01,1.485e-01,5.372e-04
-9.123e-02,-8.432e-01,-1.555e+00,3.585e+00,1.188e-01,2.041e-01,1.485e-01,5.541e-04
-9.121e-02,-8.446e-01,-1.554e+00,3.586e+00,1.225e-01,2.069e-01,1.485e-01,5.642e-04
-9.119e-02,-8.459e-01,-1.552e+00,3.588e+00,2.305e-01,1.716e-02,1.458e-01,5.708e-04
-9.115e-02,-8.476e-01,-1.550e+00,3.589e+00,3.252e-01,-1.229e-02,9.958e-02,5.767e-04
-9.111e-02,-8.498e-01,-1.550e+00,3.590e+00,3.238e-01,-1.029e-02,9.958e-02,5.831e-04
-9.105e-02,-8.524e-01,-1.550e+00,3.591e+00,3.216e-01,-8.145e-03,9.958e-02,5.898e-04
-9.100e-02,-8.550e-01,-1.550e+00,3.592e+00,3.191e-01,-5.916e-03,9.958e-02,5.968e-04
-9.094e-02,-8.577e-01,-1.550e+00,3.593e+00,3.165e-01,-3.616e-03,9.958e-02,6.040e-04
-9.089e-02,-8.603e-01,-1.550e+00,3.594e+00,3.139e-01,-1.250e-03,9.958e-02,6.115e-04
-9.083e-02,-8.630e-01,-1.550e+00,3.595e+00,3.024e-01,9.952e-02,1.210e-01,6.192e-04
-9.078e-02,-8.656e-01,-1.550e+00,3.596e+00,3.010e-01,1.020e-01,1.210e-01,6.271e-04
-9.072e-02,-8.683e-01,-1.550e+00,3.598e+00,2.995e-01,1.045e-01,1.210e-01,6.353e-04
-9.066e-02,-8.709e-01,-1.550e+00,3.599e+00,2.981e-01,1.071e-01,1.210e-01,6.437e-04
-9.061e-02,-8.736e-01,-1.550e+00,3.600e+00,2.966e-01,1.097e-01,1.210e-01,6.524e-04
-9.055e-02,-8.763e-01,-1.550e+00,3.601e+00,2.952e-01,1.124e-01,1.210e-01,6.613e-04
-9.050e-02,-8.789e-01,-1.550e+00,3.603e+00,2.996e-01,6.558e-03,1.244e-01,6.704e-04
-9.044e-02,-8.816e-01,-1.550e+00,3.604e+00,2.805e-01,1.492e-01,1.445e-01,6.798e-04
-9.039e-02,-8.842e-01,-1.550e+00,3.605e+00,2.804e-01,1.520e-01,1.445e-01,6.893e-04
-9.033e-02,-8.868e-01,-1.550e+00,3.607e+00,2.802e-01,1.548e-01,1.445e-01,6.985e-04
-9.027e-02,-8.895e-01,-1.549e+00,3.608e+00,2.801e-01,1.575e-01,1.445e-01,7.074e-04
-9.022e-02,-8.921e-01,-1.549e+00,3.610e+00,2.800e-01,1.600e-01,1.445e-01,7.158e-04
-9.016e-02,-8.947e-01,-1.549e+00,3.611e+00,2.799e-01,1.624e-01,1.445e-01,7.237e-04
-9.010e-02,-8.973e-01,-1.548e+00,3.612e+00,2.798e-01,1.646e-01,1.445e-01,7.311e-04
-9.004e-02,-8.999e-01,-1.548e+00,3.614e+00,2.797e-01,1.666e-01,1.445e-01,7.379e-04
-8.998e-02,-9.025e-01,-1.548e+00,3.615e+00,2.944e-01,7.528e-02,1.163e-01,7.440e-04
-8.992e-02,-9.051e-01,-1.548e+00,3.616e+00,2.927e-01,7.704e-02,1.163e-01,7.497e-04
-8.986e-02,-9.078e-01,-1.547e+00,3.618e+00,2.910e-01,7.879e-02,1.163e-01,7.553e-04
-8.980e-02,-9.104e-01,-1.547e+00,3.619e+00,2.892e-01,8.058e-02,1.163e-01,7.611e-04
-8.974e-02,-9.131e-01,-1.547e+00,3.620e+00,2.875e-01,8.245e-02,1.163e-01,7.672e-04
-8.968e-02,-9.158e-01,-1.547e+00,3.621e+00,2.857e-01,8.438e-02,1.163e-01,7.734e-04
-8.961e-02,-9.184e-01,-1.547e+00,3.622e+00,2.839e-01,8.638e-02,1.163e-01,7.800e-04
-8.955e-02,-9.211e-01,-1.547e+00,3.623e+00,2.821e-01,8.845e-02,1.163e-01,7.868e-04
-8.949e-02,-9.237e-01,-1.547e+00,3.625e+00,2.685e-01,1.475e-01,1.418e-01,7.938e-04
-8.943e-02,-9.264e-01,-1.547e+00,3.626e+00,2.682e-01,1.548e-01,1.411e-01,8.007e-04
-8.937e-02,-9.289e-01,-1.547e+00,3.627e+00,2.679e-01,1.566e-01,1.411e-01,8.067e-04
-8.930e-02,-9.315e-01,-1.546e+00,3.629e+00,2.677e-01,1.580e-01,1.411e-01,8.113e-04
-8.924e-02,-9.340e-01,-1.545e+00,3.630e+00,2.675e-01,1.589e-01,1.411e-01,8.145e-04
-8.917e-02,-9.366e-01,-1.545e+00,3.632e+00,2.674e-01,1.594e-01,1.411e-01,8.162e-04
-8.911e-02,-9.391e-01,-1.544e+00,3.633e+00,2.672e-01,1.595e-01,1.411e-01,8.162e-04
-8.904e-02,-9.417e-01,-1.543e+00,3.635e+00,2.670e-01,1.590e-01,1.411e-01,8.147e-04
-8.897e-02,-9.442e-01,-1.542e+00,3.636e+00,-6.532e-02,1.425e-01,1.485e-01,8.115e-04
-8.893e-02,-9.454e-01,-1.541e+00,3.637e+00,-6.111e-02,1.418e-01,1.485e-01,8.093e-04
-8.893e-02,-9.454e-01,-1.540e+00,3.639e+00,-5.304e-02,1.417e-01,1.485e-01,8.096e-04
-8.895e-02,-9.450e-01,-1.539e+00,3.640e+00,-4.396e-02,1.419e-01,1.485e-01,8.115e-04
-8.896e-02,-9.445e-01,-1.537e+00,3.642e+00,3.092e-01,1.164e-01,1.136e-01,8.143e-04
-8.893e-02,-9.453e-01,-1.537e+00,3.643e+00,3.127e-01,1.143e-01,1.136e-01,8.080e-04
-8.886e-02,-9.475e-01,-1.536e+00,3.644e+00,3.123e-01,1.095e-01,1.136e-01,7.920e-04
-8.877e-02,-9.499e-01,-1.536e+00,3.645e+00,3.108e-01,1.039e-01,1.136e-01,7.729e-04
-8.868e-02,-9.526e-01,-1.536e+00,3.646e+00,3.089e-01,9.801e-02,1.136e-01,7.531e-04
-8.859e-02,-9.552e-01,-1.536e+00,3.648e+00,3.070e-01,9.215e-02,1.136e-01,7.332e-04
-8.850e-02,-9.578e-01,-1.536e+00,3.649e+00,3.050e-01,8.634e-02,1.136e-01,7.135e-04
-8.841e-02,-9.605e-01,-1.536e+00,3.650e+00,3.030e-01,8.059e-02,1.136e-01,6.940e-04
-8.832e-02,-9.632e-01,-1.536e+00,3.651e+00,2.950e-01,9.044e-02,1.404e-01,6.747e-04
-8.822e-02,-9.658e-01,-1.536e+00,3.652e+00,2.855e-01,7.960e-02,1.431e-01,6.558e-04
-8.813e-02,-9.685e-01,-1.536e+00,3.654e+00,2.850e-01,7.401e-02,1.431e-01,6.371e-04
-8.804e-02,-9.711e-01,-1.536e+00,3.655e+00,2.845e-01,6.849e-02,1.431e-01,6.186e-04
-8.795e-02,-9.738e-01,-1.536e+00,3.657e+00,2.841e-01,6.306e-02,1.431e-01,6.005e-04
-8.785e-02,-9.764e-01,-1.536e+00,3.658e+00,2.836e-01,5.771e-02,1.431e-01,5.825e-04
-8.776e-02,-9.791e-01,-1.536e+00,3.660e+00,2.830e-01,5.243e-02,1.431e-01,5.649e-04
-8.767e-02,-9.818e-01,-1.536e+00,3.661e+00,2.825e-01,4.724e-02,1.431e-01,5.475e-04
-8.758e-02,-9.844e-01,-1.536e+00,3.662e+00,2.346e-01,2.142e-02,1.465e-01,5.304e-04
-8.749e-02,-9.869e-01,-1.536e+00,3.664e+00,2.346e-01,1.658e-02,1.465e-01,5.143e-04
-8.741e-02,-9.893e-01,-1.536e+00,3.665e+00,2.350e-01,1.193e-02,1.465e-01,4.988e-04
-8.732e-02,-9.917e-01,-1.536e+00,3.667e+00,3.978e-02,2.800e-02,1.478e-01,4.835e-04
-8.727e-02,-9.933e-01,-1.536e+00,3.668e+00,3.038e-01,-1.140e-02,1.136e-01,4.734e-04
-8.721e-02,-9.949e-01,-1.535e+00,3.669e+00,3.046e-01,-1.483e-02,1.136e-01,4.621e-04
-8.713e-02,-9.973e-01,-1.535e+00,3.671e+00,3.034e-01,-1.952e-02,1.136e-01,4.462e-04
-8.704e-02,-9.999e-01,-1.535e+00,3.672e+00,3.016e-01,-2.455e-02,1.136e-01,4.292e-04
-8.694e-02,-1.003e+00,-1.535e+00,3.673e+00,2.996e-01,-2.962e-02,1.136e-01,4.120e-04
-8.685e-02,-1.005e+00,-1.535e+00,3.674e+00,2.886e-01,-3.982e-02,1.418e-01,3.950e-04
-8.675e-02,-1.008e+00,-1.535e+00,3.675e+00,2.880e-01,-4.484e-02,1.418e-01,3.782e-04
-8.666e-02,-1.010e+00,-1.535e+00,3.677e+00,2.873e-01,-4.978e-02,1.418e-01,3.616e-04
-8.657e-02,-1.013e+00,-1.535e+00,3.678e+00,2.867e-01,-5.464e-02,1.418e-01,3.454e-04
-8.647e-02,-1.016e+00,-1.535e+00,3.680e+00,2.860e-01,-5.942e-02,1.418e-01,3.294e-04
-8.638e-02,-1.018e+00,-1.535e+00,3.681e+00,2.853e-01,-6.411e-02,1.418e-01,3.137e-04
-8.628e-02,-1.021e+00,-1.535e+00,3.682e+00,2.817e-01,-2.214e-02,1.425e-01,2.982e-04
-8.619e-02,-1.024e+00,-1.535e+00,3.684e+00,2.810e-01,-2.667e-02,1.425e-01,2.830e-04
-8.610e-02,-1.026e+00,-1.535e+00,3.685e+00,2.626e-01,2.581e-02,1.458e-01,2.682e-04
-8.600e-02,-1.029e+00,-1.535e+00,3.687e+00,2.621e-01,2.144e-02,1.458e-01,2.535e-04
-8.591e-02,-1.032e+00,-1.535e+00,3.688e+00,2.617e-01,1.706e-02,1.458e-01,2.389e-04
-8.581e-02,-1.034e+00,-1.535e+00,3.690e+00,2.613e-01,1.263e-02,1.458e-01,2.241e-04
-8.572e-02,-1.037e+00,-1.535e+00,3.691e+00,2.609e-01,8.152e-03,1.458e-01,2.091e-04
-8.562e-02,-1.040e+00,-1.535e+00,3.693e+00,2.605e-01,3.656e-03,1.458e-01,1.941e-04
-8.553e-02,-1.042e+00,-1.535e+00,3.694e+00,2.898e-01,-1.250e-01,1.090e-01,1.791e-04
-8.543e-02,-1.045e+00,-1.535e+00,3.695e+00,2.874e-01,-1.295e-01,1.090e-01,1.642e-04
-8.534e-02,-1.047e+00,-1.535e+00,3.696e+00,2.821e-01,-1.080e-01,1.277e-01,1.494e-04
-8.524e-02,-1.050e+00,-1.535e+00,3.697e+00,2.806e-01,-1.123e-01,1.277e-01,1.348e-04
-8.515e-02,-1.053e+00,-1.535e+00,3.699e+00,2.732e-01,-1.062e-01,1.425e-01,1.206e-04
-8.505e-02,-1.055e+00,-1.535e+00,3.700e+00,2.726e-01,-1.103e-01,1.425e-01,1.069e-04
-8.496e-02,-1.058e+00,-1.535e+00,3.702e+00,2.720e-01,-1.141e-01,1.425e-01,9.400e-05
-8.486e-02,-1.061e+00,-1.535e+00,3.703e+00,2.714e-01,-1.177e-01,1.425e-01,8.218e-05
-8.477e-02,-1.063e+00,-1.536e+00,3.704e+00,2.708e-01,-1.209e-01,1.425e-01,7.150e-05
-8.468e-02,-1.066e+00,-1.536e+00,3.706e+00,2.613e-01,5.311e-04,1.458e-01,6.209e-05
-8.459e-02,-1.068e+00,-1.536e+00,3.707e+00,2.609e-01,-1.950e-03,1.458e-01,5.379e-05
-8.450e-02,-1.071e+00,-1.536e+00,3.709e+00,2.604e-01,-4.248e-03,1.458e-01,4.611e-05
-8.441e-02,-1.074e+00,-1.536e+00,3.710e+00,2.600e-01,-6.416e-03,1.458e-01,3.886e-05
-8.432e-02,-1.076e+00,-1.536e+00,3.712e+00,2.595e-01,-8.459e-03,1.458e-01,3.203e-05
-8.423e-02,-1.079e+00,-1.536e+00,3.713e+00,2.590e-01,-1.037e-02,1.458e-01,2.566e-05
-8.414e-02,-1.081e+00,-1.537e+00,3.715e+00,2.616e-01,-6.948e-03,1.458e-01,1.978e-05
-8.405e-02,-1.084e+00,-1.537e+00,3.716e+00,2.611e-01,-8.555e-03,1.458e-01,1.441e-05
-8.396e-02,-1.087e+00,-1.537e+00,3.718e+00,-2.114e-02,-1.083e-01,1.505e-01,9.518e-06
-8.391e-02,-1.088e+00,-1.537e+00,3.719e+00,-1.787e-02,-1.091e-01,1.505e-01,7.212e-06
-8.390e-02,-1.088e+00,-1.538e+00,3.721e+00,2.735e-01,-1.248e-01,1.411e-01,6.942e-06
-8.387e-02,-1.090e+00,-1.539e+00,3.722e+00,2.772e-01,-1.249e-01,1.411e-01,7.215e-06
-8.380e-02,-1.092e+00,-1.539e+00,3.723e+00,2.778e-01,-1.244e-01,1.411e-01,8.897e-06
-8.372e-02,-1.094e+00,-1.540e+00,3.725e+00,2.774e-01,-1.235e-01,1.411e-01,1.188e-05
-8.364e-02,-1.097e+00,-1.540e+00,3.726e+00,2.767e-01,-1.222e-01,1.411e-01,1.589e-05
-8.356e-02,-1.099e+00,-1.540e+00,3.728e+00,2.759e-01,-1.207e-01,1.411e-01,2.080e-05
-8.348e-02,-1.102e+00,-1.540e+00,3.729e+00,2.751e-01,-1.190e-01,1.411e-01,2.662e-05
-8.340e-02,-1.105e+00,-1.540e+00,3.730e+00,2.743e-01,-1.169e-01,1.411e-01,3.337e-05
-8.332e-02,-1.107e+00,-1.541e+00,3.732e+00,2.616e-01,-4.214e-02,1.451e-01,4.108e-05
-8.324e-02,-1.110e+00,-1.541e+00,3.733e+00,2.610e-01,-3.950e-02,1.451e-01,4.980e-05
-8.316e-02,-1.112e+00,-1.541e+00,3.735e+00,2.604e-01,-3.655e-02,1.451e-01,5.961e-05
-8.309e-02,-1.115e+00,-1.542e+00,3.736e+00,2.717e-01,-7.983e-02,1.431e-01,7.056e-05
-8.301e-02,-1.118e+00,-1.542e+00,3.738e+00,2.709e-01,-7.618e-02,1.431e-01,8.265e-05
-8.293e-02,-1.120e+00,-1.542e+00,3.739e+00,2.701e-01,-7.225e-02,1.431e-01,9.570e-05
-8.286e-02,-1.123e+00,-1.542e+00,3.741e+00,2.694e-01,-6.807e-02,1.431e-01,1.096e-04
-8.278e-02,-1.126e+00,-1.543e+00,3.742e+00,2.686e-01,-6.364e-02,1.431e-01,1.243e-04
-8.271e-02,-1.128e+00,-1.543e+00,3.743e+00,6.818e-03,-1.004e-01,1.491e-01,1.398e-04
-8.267e-02,-1.130e+00,-1.543e+00,3.745e+00,9.519e-03,-9.749e-02,1.491e-01,1.496e-04
-8.265e-02,-1.130e+00,-1.544e+00,3.746e+00,2.763e-01,-9.136e-02,1.337e-01,1.533e-04
-8.262e-02,-1.132e+00,-1.545e+00,3.748e+00,2.790e-01,-8.836e-02,1.337e-01,1.636e-04
-8.256e-02,-1.134e+00,-1.545e+00,3.749e+00,2.789e-01,-8.274e-02,1.337e-01,1.823e-04
-8.249e-02,-1.136e+00,-1.545e+00,3.750e+00,2.778e-01,-7.619e-02,1.337e-01,2.040e-04
-8.243e-02,-1.139e+00,-1.545e+00,3.752e+00,2.766e-01,-6.930e-02,1.337e-01,2.269e-04
-8.236e-02,-1.142e+00,-1.545e+00,3.753e+00,2.752e-01,-6.224e-02,1.337e-01,2.503e-04
-8.229e-02,-1.144e+00,-1.545e+00,3.754e+00,2.738e-01,-5.505e-02,1.337e-01,2.741e-04
-8.222e-02,-1.147e+00,-1.545e+00,3.756e+00,2.724e-01,-4.777e-02,1.337e-01,2.983e-04
-8.215e-02,-1.150e+00,-1.545e+00,3.757e+00,2.621e-01,2.171e-02,1.445e-01,3.227e-04
-8.208e-02,-1.152e+00,-1.545e+00,3.758e+00,2.612e-01,2.911e-02,1.445e-01,3.473e-04
-8.202e-02,-1.155e+00,-1.545e+00,3.760e+00,2.723e-01,1.574e-02,1.438e-01,3.717e-04
-8.195e-02,-1.158e+00,-1.545e+00,3.761e+00,2.714e-01,2.304e-02,1.438e-01,3.960e-04
-8.188e-02,-1.160e+00,-1.545e+00,3.763e+00,2.705e-01,3.042e-02,1.438e-01,4.205e-04
-8.181e-02,-1.163e+00,-1.544e+00,3.764e+00,2.695e-01,3.789e-02,1.438e-01,4.454e-04
-8.174e-02,-1.165e+00,-1.544e+00,3.766e+00,2.686e-01,4.544e-02,1.438e-01,4.705e-04
-8.167e-02,-1.168e+00,-1.544e+00,3.767e+00,2.676e-01,5.304e-02,1.438e-01,4.958e-04
-8.160e-02,-1.171e+00,-1.544e+00,3.769e+00,1.273e-01,7.098e-02,1.478e-01,5.210e-04
-8.154e-02,-1.173e+00,-1.544e+00,3.770e+00,1.283e-01,7.684e-02,1.478e-01,5.406e-04
-8.150e-02,-1.174e+00,-1.543e+00,3.772e+00,1.309e-01,8.091e-02,1.478e-01,5.543e-04
-8.146e-02,-1.176e+00,-1.543e+00,3.773e+00,2.852e-01,5.323e-02,1.237e-01,5.658e-04
-8.141e-02,-1.178e+00,-1.542e+00,3.774e+00,2.855e-01,5.764e-02,1.237e-01,5.805e-04
-8.134e-02,-1.180e+00,-1.542e+00,3.775e+00,2.842e-01,6.322e-02,1.237e-01,5.990e-04
-8.126e-02,-1.183e+00,-1.542e+00,3.777e+00,2.825e-01,6.922e-02,1.237e-01,6.189e-04
-8.119e-02,-1.185e+00,-1.542e+00,3.778e+00,2.805e-01,7.540e-02,1.237e-01,6.394e-04
-8.111e-02,-1.188e+00,-1.542e+00,3.779e+00,2.785e-01,8.171e-02,1.237e-01,6.603e-04
-8.103e-02,-1.191e+00,-1.542e+00,3.780e+00,2.558e-01,9.329e-02,1.445e-01,6.816e-04
-8.096e-02,-1.193e+00,-1.542e+00,3.782e+00,2.519e-01,9.958e-02,1.451e-01,7.025e-04
-8.088e-02,-1.196e+00,-1.541e+00,3.783e+00,2.513e-01,1.054e-01,1.451e-01,7.220e-04
-8.081e-02,-1.198e+00,-1.540e+00,3.785e+00,2.507e-01,1.107e-01,1.451e-01,7.394e-04
-8.073e-02,-1.201e+00,-1.539e+00,3.786e+00,2.501e-01,1.153e-01,1.451e-01,7.548e-04
-8.065e-02,-1.203e+00,-1.538e+00,3.788e+00,2.496e-01,1.192e-01,1.451e-01,7.679e-04
-8.056e-02,-1.206e+00,-1.537e+00,3.789e+00,2.490e-01,1.224e-01,1.451e-01,7.786e-04
-8.048e-02,-1.208e+00,-1.536e+00,3.791e+00,2.485e-01,1.249e-01,1.451e-01,7.869e-04
-8.039e-02,-1.211e+00,-1.535e+00,3.792e+00,2.065e-01,1.835e-01,1.465e-01,7.926e-04
-8.030e-02,-1.213e+00,-1.533e+00,3.793e+00,2.066e-01,1.844e-01,1.465e-01,7.953e-04
-8.022e-02,-1.215e+00,-1.531e+00,3.795e+00,2.071e-01,1.841e-01,1.465e-01,7.946e-04
-8.014e-02,-1.217e+00,-1.530e+00,3.796e+00,2.078e-01,1.829e-01,1.465e-01,7.904e-04
-8.005e-02,-1.219e+00,-1.528e+00,3.798e+00,2.085e-01,1.805e-01,1.465e-01,7.826e-04
-7.996e-02,-1.221e+00,-1.526e+00,3.799e+00,2.834e-01,6.841e-02,1.116e-01,7.711e-04
-7.985e-02,-1.224e+00,-1.525e+00,3.800e+00,2.817e-01,6.358e-02,1.116e-01,7.550e-04
-7.973e-02,-1.226e+00,-1.525e+00,3.802e+00,2.793e-01,5.790e-02,1.116e-01,7.360e-04
-7.961e-02,-1.229e+00,-1.524e+00,3.803e+00,2.767e-01,5.201e-02,1.116e-01,7.164e-04
-7.949e-02,-1.232e+00,-1.524e+00,3.804e+00,2.266e-01,-2.116e-02,1.445e-01,6.969e-04
-7.937e-02,-1.234e+00,-1.524e+00,3.805e+00,2.260e-01,-2.659e-02,1.445e-01,6.788e-04
-7.927e-02,-1.236e+00,-1.525e+00,3.807e+00,2.258e-01,-3.148e-02,1.445e-01,6.625e-04
-7.916e-02,-1.239e+00,-1.525e+00,3.808e+00,2.257e-01,-3.602e-02,1.445e-01,6.474e-04
-7.906e-02,-1.241e+00,-1.525e+00,3.810e+00,2.257e-01,-4.025e-02,1.445e-01,6.333e-04
-7.895e-02,-1.243e+00,-1.526e+00,3.811e+00,2.257e-01,-4.416e-02,1.445e-01,6.203e-04
-7.885e-02,-1.245e+00,-1.526e+00,3.812e+00,1.991e-01,-3.736e-02,1.445e-01,6.084e-04
-7.876e-02,-1.248e+00,-1.526e+00,3.814e+00,1.994e-01,-4.040e-02,1.445e-01,5.982e-04
-7.867e-02,-1.250e+00,-1.527e+00,3.815e+00,2.000e-01,-4.298e-02,1.445e-01,5.897e-04
-7.858e-02,-1.252e+00,-1.527e+00,3.817e+00,1.889e-01,1.308e-01,1.471e-01,5.822e-04
-7.849e-02,-1.254e+00,-1.527e+00,3.818e+00,2.107e-01,-4.721e-02,1.458e-01,5.755e-04
-7.840e-02,-1.256e+00,-1.527e+00,3.820e+00,2.115e-01,-4.949e-02,1.458e-01,5.679e-04
-7.831e-02,-1.258e+00,-1.527e+00,3.821e+00,2.120e-01,-5.175e-02,1.458e-01,5.603e-04
-7.822e-02,-1.260e+00,-1.527e+00,3.823e+00,1.917e-01,1.222e-01,1.471e-01,5.537e-04
-7.813e-02,-1.262e+00,-1.527e+00,3.824e+00,2.132e-01,-5.547e-02,1.458e-01,5.479e-04
-7.804e-02,-1.264e+00,-1.527e+00,3.826e+00,2.791e-01,3.579e-02,1.190e-01,5.416e-04
-7.794e-02,-1.266e+00,-1.527e+00,3.827e+00,2.777e-01,3.373e-02,1.190e-01,5.347e-04
-7.783e-02,-1.269e+00,-1.527e+00,3.828e+00,2.726e-01,-3.050e-02,1.123e-01,5.277e-04
-7.771e-02,-1.271e+00,-1.527e+00,3.829e+00,1.958e-01,-5.327e-02,1.458e-01,5.209e-04
-7.761e-02,-1.274e+00,-1.527e+00,3.831e+00,2.221e-01,4.856e-02,1.451e-01,5.153e-04
-7.752e-02,-1.276e+00,-1.527e+00,3.832e+00,2.223e-01,4.721e-02,1.451e-01,5.108e-04
-7.742e-02,-1.278e+00,-1.527e+00,3.833e+00,1.957e-01,-5.771e-02,1.458e-01,5.061e-04
-7.733e-02,-1.280e+00,-1.527e+00,3.835e+00,1.960e-01,-5.912e-02,1.458e-01,5.014e-04
-7.724e-02,-1.282e+00,-1.527e+00,3.836e+00,2.234e-01,4.327e-02,1.451e-01,4.976e-04
-7.715e-02,-1.284e+00,-1.528e+00,3.838e+00,2.238e-01,4.238e-02,1.451e-01,4.946e-04
-7.705e-02,-1.287e+00,-1.527e+00,3.839e+00,2.239e-01,4.144e-02,1.451e-01,4.915e-04
-7.696e-02,-1.289e+00,-1.527e+00,3.841e+00,1.972e-01,-6.316e-02,1.458e-01,4.879e-04
-7.686e-02,-1.291e+00,-1.527e+00,3.842e+00,1.975e-01,-6.426e-02,1.458e-01,4.842e-04
-7.677e-02,-1.293e+00,-1.527e+00,3.844e+00,2.100e-01,9.019e-02,1.471e-01,4.815e-04
-7.669e-02,-1.295e+00,-1.527e+00,3.845e+00,2.106e-01,8.963e-02,1.471e-01,4.796e-04
-7.659e-02,-1.297e+00,-1.527e+00,3.847e+00,2.170e-01,-1.464e-02,1.465e-01,4.770e-04
-7.650e-02,-1.299e+00,-1.526e+00,3.848e+00,2.173e-01,-1.572e-02,1.465e-01,4.734e-04
-7.640e-02,-1.301e+00,-1.526e+00,3.850e+00,2.175e-01,-1.684e-02,1.465e-01,4.697e-04
-7.631e-02,-1.304e+00,-1.526e+00,3.851e+00,2.562e-01,-2.327e-03,1.351e-01,4.663e-04
-7.620e-02,-1.306e+00,-1.527e+00,3.852e+00,2.553e-01,-3.247e-03,1.351e-01,4.633e-04
-7.609e-02,-1.308e+00,-1.527e+00,3.854e+00,2.540e-01,-4.082e-03,1.351e-01,4.605e-04
-7.598e-02,-1.311e+00,-1.527e+00,3.855e+00,2.525e-01,-4.792e-03,1.351e-01,4.582e-04
-7.587e-02,-1.313e+00,-1.527e+00,3.856e+00,2.362e-01,-1.054e-02,1.451e-01,4.564e-04
-7.576e-02,-1.316e+00,-1.527e+00,3.858e+00,2.235e-01,3.046e-02,1.458e-01,4.551e-04
-7.566e-02,-1.318e+00,-1.527e+00,3.859e+00,2.231e-01,3.020e-02,1.458e-01,4.542e-04
-7.556e-02,-1.321e+00,-1.526e+00,3.861e+00,2.229e-01,2.993e-02,1.458e-01,4.533e-04
-7.546e-02,-1.323e+00,-1.526e+00,3.862e+00,2.227e-01,2.957e-02,1.458e-01,4.521e-04
-7.535e-02,-1.325e+00,-1.526e+00,3.864e+00,2.226e-01,2.910e-02,1.458e-01,4.506e-04
-7.525e-02,-1.327e+00,-1.526e+00,3.865e+00,2.224e-01,2.853e-02,1.458e-01,4.487e-04
-7.515e-02,-1.330e+00,-1.525e+00,3.867e+00,2.223e-01,2.785e-02,1.458e-01,4.465e-04
-7.505e-02,-1.332e+00,-1.525e+00,3.868e+00,2.221e-01,2.707e-02,1.458e-01,4.439e-04
-7.495e-02,-1.334e+00,-1.525e+00,3.869e+00,2.220e-01,-5.144e-02,1.451e-01,4.409e-04
-7.485e-02,-1.336e+00,-1.525e+00,3.871e+00,2.218e-01,-5.234e-02,1.451e-01,4.380e-04
-7.474e-02,-1.338e+00,-1.525e+00,3.872e+00,2.216e-01,-5.297e-02,1.451e-01,4.359e-04
-7.464e-02,-1.341e+00,-1.526e+00,3.874e+00,1.503e-01,-8.945e-02,1.465e-01,4.350e-04
-7.456e-02,-1.343e+00,-1.526e+00,3.875e+00,1.510e-01,-8.926e-02,1.465e-01,4.356e-04
-7.448e-02,-1.344e+00,-1.527e+00,3.877e+00,1.527e-01,-8.865e-02,1.465e-01,4.375e-04
-7.442e-02,-1.346e+00,-1.528e+00,3.878e+00,2.316e-01,1.712e-01,1.425e-01,4.409e-04
-7.434e-02,-1.348e+00,-1.528e+00,3.880e+00,2.323e-01,1.727e-01,1.425e-01,4.460e-04
-7.424e-02,-1.350e+00,-1.527e+00,3.881e+00,2.439e-01,4.463e-02,1.364e-01,4.504e-04
-7.414e-02,-1.352e+00,-1.525e+00,3.882e+00,2.430e-01,4.524e-02,1.364e-01,4.525e-04
-7.403e-02,-1.355e+00,-1.525e+00,3.884e+00,2.062e-01,1.434e-02,1.465e-01,4.531e-04
-7.392e-02,-1.357e+00,-1.524e+00,3.885e+00,2.059e-01,1.425e-02,1.465e-01,4.528e-04
-7.382e-02,-1.359e+00,-1.524e+00,3.887e+00,2.059e-01,1.408e-02,1.465e-01,4.522e-04
-7.373e-02,-1.361e+00,-1.524e+00,3.888e+00,2.062e-01,1.388e-02,1.465e-01,4.515e-04
-7.363e-02,-1.363e+00,-1.524e+00,3.890e+00,2.301e-01,5.507e-02,1.458e-01,4.508e-04
-7.353e-02,-1.365e+00,-1.524e+00,3.891e+00,2.300e-01,5.480e-02,1.458e-01,4.499e-04
-7.342e-02,-1.368e+00,-1.523e+00,3.893e+00,2.296e-01,5.432e-02,1.458e-01,4.483e-04
-7.331e-02,-1.370e+00,-1.523e+00,3.894e+00,2.291e-01,5.358e-02,1.458e-01,4.459e-04
-7.320e-02,-1.372e+00,-1.522e+00,3.896e+00,2.286e-01,5.258e-02,1.458e-01,4.426e-04
-7.308e-02,-1.374e+00,-1.522e+00,3.897e+00,1.570e-01,-5.738e-02,1.478e-01,4.384e-04
-7.299e-02,-1.376e+00,-1.521e+00,3.898e+00,1.574e-01,-5.860e-02,1.478e-01,4.343e-04
-7.290e-02,-1.378e+00,-1.522e+00,3.900e+00,1.588e-01,-5.946e-02,1.478e-01,4.313e-04
-7.282e-02,-1.380e+00,-1.522e+00,3.901e+00,1.604e-01,-6.000e-02,1.478e-01,4.295e-04
-7.275e-02,-1.381e+00,-1.523e+00,3.903e+00,1.620e-01,-6.021e-02,1.478e-01,4.287e-04
-7.267e-02,-1.383e+00,-1.524e+00,3.904e+00,2.140e-01,-3.164e-03,1.445e-01,4.290e-04
-7.258e-02,-1.385e+00,-1.524e+00,3.906e+00,2.236e-01,2.836e-02,1.398e-01,4.306e-04
-7.249e-02,-1.387e+00,-1.524e+00,3.907e+00,2.234e-01,2.908e-02,1.398e-01,4.330e-04
-7.238e-02,-1.389e+00,-1.524e+00,3.909e+00,2.228e-01,2.985e-02,1.398e-01,4.356e-04
-7.228e-02,-1.391e+00,-1.523e+00,3.910e+00,2.222e-01,3.056e-02,1.398e-01,4.380e-04
-7.217e-02,-1.394e+00,-1.523e+00,3.911e+00,2.215e-01,3.119e-02,1.398e-01,4.401e-04
-7.206e-02,-1.396e+00,-1.523e+00,3.913e+00,2.120e-01,6.277e-02,1.471e-01,4.419e-04
-7.196e-02,-1.398e+00,-1.522e+00,3.914e+00,2.118e-01,6.315e-02,1.471e-01,4.431e-04
-7.186e-02,-1.400e+00,-1.522e+00,3.916e+00,2.117e-01,6.328e-02,1.471e-01,4.436e-04
-7.175e-02,-1.402e+00,-1.521e+00,3.917e+00,2.116e-01,6.312e-02,1.471e-01,4.431e-04
-7.164e-02,-1.404e+00,-1.521e+00,3.919e+00,2.115e-01,6.266e-02,1.471e-01,4.415e-04
-7.154e-02,-1.406e+00,-1.520e+00,3.920e+00,2.055e-01,4.636e-02,1.471e-01,4.390e-04
-7.143e-02,-1.409e+00,-1.519e+00,3.922e+00,2.055e-01,4.531e-02,1.471e-01,4.355e-04
-7.132e-02,-1.411e+00,-1.519e+00,3.923e+00,2.056e-01,4.404e-02,1.471e-01,4.312e-04
-7.121e-02,-1.413e+00,-1.518e+00,3.925e+00,2.057e-01,4.257e-02,1.471e-01,4.263e-04
-7.111e-02,-1.415e+00,-1.518e+00,3.926e+00,4.264e-02,-2.120e-02,1.485e-01,4.208e-04
-7.103e-02,-1.416e+00,-1.518e+00,3.928e+00,4.481e-02,-2.237e-02,1.485e-01,4.168e-04
-7.100e-02,-1.417e+00,-1.518e+00,3.929e+00,4.894e-02,-2.297e-02,1.485e-01,4.147e-04
-7.097e-02,-1.417e+00,-1.518e+00,3.930e+00,2.226e-01,-3.897e-02,1.465e-01,4.133e-04
-7.090e-02,-1.419e+00,-1.518e+00,3.932e+00,2.251e-01,-3.987e-02,1.465e-01,4.104e-04
-7.080e-02,-1.421e+00,-1.519e+00,3.933e+00,2.254e-01,-4.097e-02,1.465e-01,4.068e-04
-7.069e-02,-1.423e+00,-1.519e+00,3.935e+00,2.251e-01,-4.185e-02,1.465e-01,4.038e-04
-7.057e-02,-1.425e+00,-1.520e+00,3.936e+00,2.246e-01,-4.237e-02,1.465e-01,4.020e-04
-7.046e-02,-1.427e+00,-1.520e+00,3.938e+00,2.240e-01,1.441e-02,1.431e-01,4.015e-04
-7.034e-02,-1.429e+00,-1.520e+00,3.939e+00,2.233e-01,1.461e-02,1.431e-01,4.021e-04
-7.023e-02,-1.432e+00,-1.520e+00,3.941e+00,2.226e-01,1.495e-02,1.431e-01,4.032e-04
-7.012e-02,-1.434e+00,-1.520e+00,3.942e+00,2.218e-01,1.534e-02,1.431e-01,4.045e-04
-7.000e-02,-1.436e+00,-1.520e+00,3.944e+00,2.478e-01,2.137e-04,1.465e-01,4.058e-04
-6.988e-02,-1.438e+00,-1.520e+00,3.945e+00,2.469e-01,6.680e-04,1.465e-01,4.073e-04
-6.976e-02,-1.441e+00,-1.520e+00,3.946e+00,2.457e-01,1.233e-03,1.465e-01,4.092e-04
-6.963e-02,-1.443e+00,-1.520e+00,3.948e+00,2.444e-01,1.919e-03,1.465e-01,4.114e-04
-6.951e-02,-1.446e+00,-1.520e+00,3.949e+00,2.431e-01,2.725e-03,1.465e-01,4.141e-04
-6.938e-02,-1.448e+00,-1.520e+00,3.951e+00,2.478e-01,7.093e-02,1.465e-01,4.172e-04
-6.926e-02,-1.451e+00,-1.519e+00,3.952e+00,2.465e-01,7.189e-02,1.465e-01,4.205e-04
-6.913e-02,-1.453e+00,-1.519e+00,3.954e+00,2.451e-01,7.264e-02,1.465e-01,4.230e-04
-6.900e-02,-1.456e+00,-1.518e+00,3.955e+00,8.958e-02,-4.600e-02,1.478e-01,4.244e-04
-6.891e-02,-1.457e+00,-1.518e+00,3.957e+00,1.762e-01,-4.474e-03,1.471e-01,4.248e-04
-6.882e-02,-1.459e+00,-1.518e+00,3.958e+00,1.777e-01,-4.302e-03,1.471e-01,4.253e-04
-6.873e-02,-1.461e+00,-1.518e+00,3.960e+00,1.786e-01,-4.024e-03,1.471e-01,4.262e-04
-6.864e-02,-1.462e+00,-1.518e+00,3.961e+00,1.794e-01,-3.642e-03,1.471e-01,4.274e-04
-6.855e-02,-1.464e+00,-1.518e+00,3.963e+00,1.801e-01,-3.159e-03,1.471e-01,4.290e-04
-6.845e-02,-1.466e+00,-1.518e+00,3.964e+00,1.807e-01,-2.577e-03,1.471e-01,4.310e-04
-6.836e-02,-1.468e+00,-1.518e+00,3.966e+00,2.228e-01,7.573e-02,1.431e-01,4.332e-04
-6.825e-02,-1.470e+00,-1.518e+00,3.967e+00,2.227e-01,7.651e-02,1.431e-01,4.358e-04
-6.814e-02,-1.472e+00,-1.517e+00,3.968e+00,2.220e-01,7.714e-02,1.431e-01,4.379e-04
-6.802e-02,-1.474e+00,-1.517e+00,3.970e+00,2.212e-01,7.745e-02,1.431e-01,4.390e-04
-6.790e-02,-1.476e+00,-1.516e+00,3.971e+00,2.233e-01,3.080e-02,1.465e-01,4.387e-04
-6.777e-02,-1.479e+00,-1.515e+00,3.973e+00,2.226e-01,3.037e-02,1.465e-01,4.373e-04
-6.765e-02,-1.481e+00,-1.515e+00,3.974e+00,2.218e-01,2.976e-02,1.465e-01,4.353e-04
-6.752e-02,-1.483e+00,-1.514e+00,3.976e+00,2.210e-01,2.903e-02,1.465e-01,4.329e-04
-6.740e-02,-1.485e+00,-1.514e+00,3.977e+00,2.203e-01,2.821e-02,1.465e-01,4.302e-04
-6.727e-02,-1.488e+00,-1.514e+00,3.979e+00,2.314e-01,1.153e-01,1.471e-01,4.273e-04
-6.714e-02,-1.490e+00,-1.513e+00,3.980e+00,2.305e-01,1.142e-01,1.471e-01,4.238e-04
-6.701e-02,-1.492e+00,-1.512e+00,3.982e+00,2.295e-01,1.127e-01,1.471e-01,4.186e-04
-6.687e-02,-1.494e+00,-1.511e+00,3.983e+00,2.493e-01,7.427e-02,1.230e-01,4.115e-04
-6.673e-02,-1.497e+00,-1.510e+00,3.984e+00,1.759e-01,2.479e-02,1.491e-01,4.020e-04
-6.660e-02,-1.499e+00,-1.510e+00,3.986e+00,1.754e-01,2.182e-02,1.491e-01,3.922e-04
-6.648e-02,-1.501e+00,-1.509e+00,3.987e+00,1.757e-01,1.910e-02,1.491e-01,3.831e-04
-6.637e-02,-1.503e+00,-1.509e+00,3.989e+00,1.762e-01,1.644e-02,1.491e-01,3.742e-04
-6.626e-02,-1.504e+00,-1.509e+00,3.990e+00,1.768e-01,1.896e-02,1.491e-01,3.653e-04
-6.615e-02,-1.506e+00,-1.509e+00,3.992e+00,1.774e-01,1.628e-02,1.491e-01,3.563e-04
-6.604e-02,-1.508e+00,-1.508e+00,3.993e+00,1.780e-01,1.358e-02,1.491e-01,3.473e-04
-6.593e-02,-1.510e+00,-1.508e+00,3.995e+00,1.786e-01,1.087e-02,1.491e-01,3.382e-04
-6.582e-02,-1.511e+00,-1.508e+00,3.996e+00,1.791e-01,8.153e-03,1.491e-01,3.291e-04
-6.571e-02,-1.513e+00,-1.508e+00,3.998e+00,1.796e-01,5.448e-03,1.491e-01,3.200e-04
-6.559e-02,-1.515e+00,-1.508e+00,3.999e+00,1.801e-01,2.771e-03,1.491e-01,3.110e-04
-6.548e-02,-1.517e+00,-1.508e+00,4.001e+00,2.043e-01,5.189e-02,1.471e-01,3.022e-04
-6.536e-02,-1.519e+00,-1.508e+00,4.002e+00,2.043e-01,4.913e-02,1.471e-01,2.930e-04
-6.523e-02,-1.521e+00,-1.507e+00,4.004e+00,2.159e-01,6.680e-02,1.465e-01,2.830e-04
-6.510e-02,-1.523e+00,-1.507e+00,4.005e+00,2.154e-01,6.347e-02,1.465e-01,2.719e-04
-6.496e-02,-1.525e+00,-1.506e+00,4.007e+00,2.147e-01,5.979e-02,1.465e-01,2.597e-04
-6.482e-02,-1.527e+00,-1.505e+00,4.008e+00,2.139e-01,5.580e-02,1.465e-01,2.465e-04
-6.468e-02,-1.529e+00,-1.505e+00,4.009e+00,1.835e-01,1.533e-02,1.458e-01,2.324e-04
-6.455e-02,-1.531e+00,-1.504e+00,4.011e+00,1.831e-01,1.116e-02,1.458e-01,2.185e-04
-6.442e-02,-1.533e+00,-1.504e+00,4.012e+00,1.831e-01,7.197e-03,1.458e-01,2.053e-04
-6.430e-02,-1.535e+00,-1.504e+00,4.014e+00,1.832e-01,3.326e-03,1.458e-01,1.924e-04
-6.418e-02,-1.537e+00,-1.504e+00,4.015e+00,2.218e-01,4.610e-02,1.404e-01,1.797e-04
-6.404e-02,-1.539e+00,-1.504e+00,4.017e+00,2.331e-01,4.198e-02,1.471e-01,1.661e-04
-6.389e-02,-1.541e+00,-1.503e+00,4.018e+00,2.322e-01,3.735e-02,1.471e-01,1.508e-04
-6.374e-02,-1.543e+00,-1.503e+00,4.020e+00,2.309e-01,3.241e-02,1.471e-01,1.344e-04
-6.358e-02,-1.546e+00,-1.503e+00,4.021e+00,2.296e-01,2.731e-02,1.471e-01,1.176e-04
-6.342e-02,-1.548e+00,-1.502e+00,4.023e+00,2.343e-01,-3.480e-02,1.465e-01,1.006e-04
-6.327e-02,-1.550e+00,-1.502e+00,4.024e+00,2.329e-01,-4.001e-02,1.465e-01,8.347e-05
-6.311e-02,-1.553e+00,-1.503e+00,4.026e+00,1.959e-01,-2.946e-02,1.471e-01,6.714e-05
-6.296e-02,-1.555e+00,-1.503e+00,4.027e+00,1.950e-01,-3.375e-02,1.471e-01,5.305e-05
-6.282e-02,-1.557e+00,-1.503e+00,4.028e+00,1.945e-01,-3.740e-02,1.471e-01,4.101e-05
-6.269e-02,-1.559e+00,-1.504e+00,4.030e+00,-1.590e-03,-8.203e-02,1.498e-01,3.034e-05
-6.261e-02,-1.560e+00,-1.504e+00,4.031e+00,6.771e-04,-8.355e-02,1.498e-01,2.480e-05
-6.259e-02,-1.560e+00,-1.505e+00,4.033e+00,5.319e-03,-8.374e-02,1.498e-01,2.339e-05
-6.258e-02,-1.560e+00,-1.506e+00,4.034e+00,1.059e-02,-8.367e-02,1.498e-01,2.297e-05
-6.257e-02,-1.560e+00,-1.507e+00,4.036e+00,1.968e-01,-8.365e-02,1.491e-01,2.274e-05
-6.252e-02,-1.561e+00,-1.507e+00,4.037e+00,1.998e-01,-8.402e-02,1.491e-01,2.147e-05
-6.241e-02,-1.563e+00,-1.508e+00,4.039e+00,2.004e-01,-8.429e-02,1.491e-01,2.057e-05
-6.229e-02,-1.565e+00,-1.509e+00,4.040e+00,2.003e-01,-8.402e-02,1.491e-01,2.146e-05
-6.217e-02,-1.567e+00,-1.510e+00,4.042e+00,1.999e-01,-8.313e-02,1.491e-01,2.445e-05
-6.205e-02,-1.569e+00,-1.511e+00,4.043e+00,1.936e-01,1.218e-03,1.491e-01,2.957e-05
-6.193e-02,-1.571e+00,-1.511e+00,4.045e+00,1.932e-01,3.281e-03,1.491e-01,3.645e-05
-6.182e-02,-1.573e+00,-1.511e+00,4.046e+00,1.929e-01,5.597e-03,1.491e-01,4.417e-05
-6.170e-02,-1.575e+00,-1.511e+00,4.048e+00,1.926e-01,8.054e-03,1.491e-01,5.236e-05
-6.159e-02,-1.577e+00,-1.511e+00,4.049e+00,1.923e-01,1.061e-02,1.491e-01,6.088e-05
-6.147e-02,-1.579e+00,-1.511e+00,4.051e+00,2.395e-01,7.535e-02,1.471e-01,6.966e-05
-6.135e-02,-1.581e+00,-1.511e+00,4.052e+00,2.385e-01,7.825e-02,1.471e-01,7.937e-05
-6.121e-02,-1.583e+00,-1.510e+00,4.054e+00,2.370e-01,8.120e-02,1.471e-01,8.926e-05
-6.106e-02,-1.585e+00,-1.509e+00,4.055e+00,2.353e-01,8.388e-02,1.471e-01,9.827e-05
-6.092e-02,-1.588e+00,-1.509e+00,4.057e+00,2.396e-01,1.017e-01,1.478e-01,1.060e-04
-6.077e-02,-1.590e+00,-1.508e+00,4.058e+00,2.378e-01,1.036e-01,1.478e-01,1.125e-04
-6.062e-02,-1.592e+00,-1.507e+00,4.060e+00,2.361e-01,1.049e-01,1.478e-01,1.172e-04
-6.046e-02,-1.595e+00,-1.506e+00,4.061e+00,2.551e-01,7.987e-02,1.371e-01,1.202e-04
-6.030e-02,-1.597e+00,-1.505e+00,4.063e+00,2.527e-01,8.013e-02,1.371e-01,1.215e-04
-6.014e-02,-1.600e+00,-1.504e+00,4.064e+00,2.235e-01,6.959e-02,1.485e-01,1.214e-04
-5.997e-02,-1.602e+00,-1.503e+00,4.065e+00,1.920e-01,-1.892e-02,1.491e-01,1.201e-04
-5.983e-02,-1.604e+00,-1.503e+00,4.067e+00,1.909e-01,-1.958e-02,1.491e-01,1.181e-04
-5.969e-02,-1.606e+00,-1.503e+00,4.068e+00,1.904e-01,-2.009e-02,1.491e-01,1.166e-04
-5.956e-02,-1.608e+00,-1.503e+00,4.070e+00,1.899e-01,-2.039e-02,1.491e-01,1.157e-04
-5.943e-02,-1.610e+00,-1.503e+00,4.071e+00,1.895e-01,-2.045e-02,1.491e-01,1.157e-04
-5.930e-02,-1.612e+00,-1.503e+00,4.073e+00,1.892e-01,-2.027e-02,1.491e-01,1.164e-04
-5.917e-02,-1.614e+00,-1.504e+00,4.074e+00,1.888e-01,-1.984e-02,1.491e-01,1.179e-04
-5.905e-02,-1.616e+00,-1.504e+00,4.076e+00,1.885e-01,-1.917e-02,1.491e-01,1.203e-04
-5.892e-02,-1.618e+00,-1.504e+00,4.077e+00,1.733e-01,-7.912e-03,1.485e-01,1.235e-04
-5.880e-02,-1.620e+00,-1.504e+00,4.079e+00,1.257e-01,1.071e-01,1.491e-01,1.273e-04
-5.869e-02,-1.621e+00,-1.504e+00,4.080e+00,1.263e-01,1.082e-01,1.491e-01,1.308e-04
-5.860e-02,-1.622e+00,-1.503e+00,4.082e+00,1.275e-01,1.090e-01,1.491e-01,1.331e-04
-5.851e-02,-1.624e+00,-1.502e+00,4.083e+00,-4.311e-02,3.182e-02,1.505e-01,1.344e-04
-5.848e-02,-1.624e+00,-1.501e+00,4.085e+00,-3.950e-02,3.213e-02,1.505e-01,1.345e-04
-5.848e-02,-1.624e+00,-1.501e+00,4.086e+00,-3.384e-02,3.247e-02,1.505e-01,1.345e-04
-5.850e-02,-1.624e+00,-1.500e+00,4.088e+00,1.769e-01,-6.559e-02,1.485e-01,1.348e-04
-5.846e-02,-1.625e+00,-1.500e+00,4.089e+00,1.805e-01,-6.572e-02,1.485e-01,1.342e-04
-5.836e-02,-1.626e+00,-1.501e+00,4.091e+00,1.814e-01,-6.596e-02,1.485e-01,1.334e-04
-5.825e-02,-1.628e+00,-1.501e+00,4.092e+00,1.815e-01,-6.588e-02,1.485e-01,1.337e-04
-5.812e-02,-1.629e+00,-1.502e+00,4.094e+00,1.813e-01,-6.533e-02,1.485e-01,1.355e-04
-5.800e-02,-1.631e+00,-1.503e+00,4.095e+00,1.989e-01,6.508e-02,1.498e-01,1.389e-04
-5.787e-02,-1.633e+00,-1.503e+00,4.097e+00,1.984e-01,6.655e-02,1.498e-01,1.438e-04
-5.774e-02,-1.635e+00,-1.502e+00,4.098e+00,1.562e-01,-5.612e-02,1.485e-01,1.490e-04
-5.761e-02,-1.637e+00,-1.502e+00,4.100e+00,1.560e-01,-5.475e-02,1.485e-01,1.536e-04
-5.750e-02,-1.638e+00,-1.503e+00,4.101e+00,1.977e-01,7.608e-02,1.485e-01,1.584e-04
-5.738e-02,-1.640e+00,-1.503e+00,4.103e+00,2.301e-01,2.612e-02,1.478e-01,1.644e-04
-5.724e-02,-1.642e+00,-1.502e+00,4.104e+00,2.320e-01,2.819e-02,1.478e-01,1.713e-04
-5.709e-02,-1.645e+00,-1.502e+00,4.106e+00,2.304e-01,3.042e-02,1.478e-01,1.788e-04
-5.693e-02,-1.647e+00,-1.502e+00,4.107e+00,2.286e-01,3.269e-02,1.478e-01,1.865e-04
-5.677e-02,-1.649e+00,-1.501e+00,4.109e+00,2.089e-01,5.566e-02,1.478e-01,1.943e-04
-5.662e-02,-1.651e+00,-1.501e+00,4.110e+00,2.074e-01,5.780e-02,1.478e-01,2.017e-04
-5.647e-02,-1.653e+00,-1.500e+00,4.112e+00,2.060e-01,5.974e-02,1.478e-01,2.084e-04
-5.632e-02,-1.656e+00,-1.500e+00,4.113e+00,2.048e-01,6.148e-02,1.478e-01,2.144e-04
-5.618e-02,-1.658e+00,-1.499e+00,4.114e+00,2.184e-01,-1.462e-02,1.425e-01,2.197e-04
-5.602e-02,-1.660e+00,-1.499e+00,4.116e+00,2.169e-01,-1.320e-02,1.425e-01,2.248e-04
-5.587e-02,-1.662e+00,-1.499e+00,4.117e+00,1.678e-01,-2.201e-02,1.485e-01,2.304e-04
-5.573e-02,-1.664e+00,-1.499e+00,4.119e+00,1.580e-01,5.537e-03,1.485e-01,2.362e-04
-5.561e-02,-1.666e+00,-1.499e+00,4.120e+00,1.578e-01,7.254e-03,1.485e-01,2.420e-04
-5.549e-02,-1.667e+00,-1.499e+00,4.122e+00,1.579e-01,9.024e-03,1.485e-01,2.479e-04
-5.537e-02,-1.669e+00,-1.499e+00,4.123e+00,1.581e-01,1.086e-02,1.485e-01,2.540e-04
-5.526e-02,-1.670e+00,-1.499e+00,4.125e+00,1.583e-01,1.276e-02,1.485e-01,2.603e-04
-5.515e-02,-1.672e+00,-1.499e+00,4.126e+00,1.584e-01,1.473e-02,1.485e-01,2.668e-04
-5.503e-02,-1.673e+00,-1.499e+00,4.128e+00,1.586e-01,1.675e-02,1.485e-01,2.735e-04
-5.492e-02,-1.675e+00,-1.499e+00,4.129e+00,1.588e-01,1.881e-02,1.485e-01,2.804e-04
-5.480e-02,-1.677e+00,-1.498e+00,4.131e+00,1.589e-01,2.092e-02,1.485e-01,2.874e-04
-5.469e-02,-1.678e+00,-1.498e+00,4.132e+00,1.946e-01,9.551e-02,1.478e-01,2.945e-04
-5.456e-02,-1.680e+00,-1.498e+00,4.134e+00,1.943e-01,9.777e-02,1.478e-01,3.021e-04
-5.442e-02,-1.682e+00,-1.497e+00,4.135e+00,1.579e-01,1.258e-01,1.485e-01,3.096e-04
-5.429e-02,-1.684e+00,-1.496e+00,4.137e+00,1.574e-01,1.276e-01,1.485e-01,3.155e-04
-5.417e-02,-1.685e+00,-1.495e+00,4.138e+00,1.573e-01,1.287e-01,1.485e-01,3.196e-04
-5.405e-02,-1.687e+00,-1.493e+00,4.140e+00,1.574e-01,1.294e-01,1.485e-01,3.219e-04
-5.392e-02,-1.688e+00,-1.492e+00,4.141e+00,1.782e-01,-4.915e-03,1.478e-01,3.226e-04
-5.379e-02,-1.690e+00,-1.491e+00,4.143e+00,1.780e-01,-5.142e-03,1.478e-01,3.219e-04
-5.365e-02,-1.692e+00,-1.491e+00,4.144e+00,1.776e-01,4.111e-02,1.478e-01,3.210e-04
-5.351e-02,-1.694e+00,-1.491e+00,4.146e+00,1.771e-01,4.083e-02,1.478e-01,3.203e-04
-5.337e-02,-1.695e+00,-1.491e+00,4.147e+00,1.765e-01,4.055e-02,1.478e-01,3.195e-04
-5.323e-02,-1.697e+00,-1.490e+00,4.148e+00,1.759e-01,4.022e-02,1.478e-01,3.187e-04
-5.308e-02,-1.699e+00,-1.490e+00,4.150e+00,1.754e-01,3.984e-02,1.478e-01,3.176e-04
-5.294e-02,-1.701e+00,-1.489e+00,4.151e+00,1.748e-01,3.940e-02,1.478e-01,3.164e-04
-5.280e-02,-1.702e+00,-1.489e+00,4.153e+00,2.099e-01,2.045e-01,1.471e-01,3.150e-04
-5.264e-02,-1.704e+00,-1.488e+00,4.154e+00,2.089e-01,2.037e-01,1.471e-01,3.128e-04
-5.247e-02,-1.706e+00,-1.486e+00,4.156e+00,2.222e-01,1.141e-01,1.478e-01,3.082e-04
-5.229e-02,-1.709e+00,-1.485e+00,4.157e+00,2.205e-01,1.115e-01,1.478e-01,3.003e-04
-5.210e-02,-1.711e+00,-1.483e+00,4.159e+00,2.186e-01,1.081e-01,1.478e-01,2.900e-04
-5.190e-02,-1.713e+00,-1.482e+00,4.160e+00,2.167e-01,1.041e-01,1.478e-01,2.779e-04
-5.171e-02,-1.715e+00,-1.481e+00,4.162e+00,2.148e-01,9.969e-02,1.478e-01,2.643e-04
-5.151e-02,-1.717e+00,-1.480e+00,4.163e+00,1.863e-01,6.377e-02,1.478e-01,2.494e-04
-5.133e-02,-1.719e+00,-1.479e+00,4.165e+00,1.848e-01,5.886e-02,1.478e-01,2.341e-04
-5.115e-02,-1.721e+00,-1.478e+00,4.166e+00,1.659e-01,4.372e-02,1.485e-01,2.191e-04
-5.099e-02,-1.723e+00,-1.478e+00,4.168e+00,1.740e-01,-2.267e-03,1.478e-01,2.044e-04
-5.082e-02,-1.725e+00,-1.478e+00,4.169e+00,1.734e-01,-6.743e-03,1.478e-01,1.901e-04
-5.066e-02,-1.726e+00,-1.478e+00,4.171e+00,1.728e-01,-1.114e-02,1.478e-01,1.760e-04
-5.050e-02,-1.728e+00,-1.478e+00,4.172e+00,1.722e-01,-1.536e-02,1.478e-01,1.626e-04
-5.034e-02,-1.730e+00,-1.478e+00,4.174e+00,1.211e-01,-6.593e-02,1.478e-01,1.499e-04
-5.020e-02,-1.731e+00,-1.478e+00,4.175e+00,1.686e-01,-1.730e-02,1.471e-01,1.396e-04
-5.006e-02,-1.733e+00,-1.478e+00,4.177e+00,1.686e-01,-2.008e-02,1.471e-01,1.304e-04
-4.991e-02,-1.734e+00,-1.479e+00,4.178e+00,1.682e-01,-2.291e-02,1.471e-01,1.215e-04
-4.976e-02,-1.736e+00,-1.479e+00,4.179e+00,1.677e-01,-2.556e-02,1.471e-01,1.132e-04
-4.960e-02,-1.738e+00,-1.479e+00,4.181e+00,1.672e-01,-2.794e-02,1.471e-01,1.059e-04
-4.945e-02,-1.740e+00,-1.479e+00,4.182e+00,1.666e-01,-3.003e-02,1.471e-01,9.960e-05
-4.930e-02,-1.741e+00,-1.480e+00,4.184e+00,1.839e-01,8.723e-02,1.478e-01,9.434e-05
-4.914e-02,-1.743e+00,-1.480e+00,4.185e+00,1.208e-01,4.417e-02,1.491e-01,8.967e-05
-4.900e-02,-1.744e+00,-1.479e+00,4.187e+00,1.207e-01,4.281e-02,1.491e-01,8.543e-05
-4.888e-02,-1.746e+00,-1.479e+00,4.188e+00,1.213e-01,4.178e-02,1.491e-01,8.161e-05
-4.876e-02,-1.747e+00,-1.478e+00,4.190e+00,1.220e-01,4.080e-02,1.491e-01,7.778e-05
-4.865e-02,-1.748e+00,-1.478e+00,4.191e+00,5.757e-02,-4.820e-02,1.491e-01,7.379e-05
-4.856e-02,-1.749e+00,-1.478e+00,4.193e+00,1.511e-01,-1.471e-01,1.471e-01,7.065e-05
-4.846e-02,-1.750e+00,-1.478e+00,4.194e+00,1.611e-01,3.346e-02,1.491e-01,6.772e-05
-4.833e-02,-1.752e+00,-1.479e+00,4.196e+00,1.732e-01,9.485e-02,1.491e-01,6.531e-05
-4.818e-02,-1.753e+00,-1.479e+00,4.197e+00,1.728e-01,9.407e-02,1.491e-01,6.321e-05
-4.802e-02,-1.755e+00,-1.478e+00,4.199e+00,1.128e-01,-1.088e-01,1.478e-01,6.061e-05
-4.789e-02,-1.756e+00,-1.478e+00,4.200e+00,1.127e-01,-1.096e-01,1.478e-01,5.810e-05
-4.777e-02,-1.758e+00,-1.479e+00,4.202e+00,1.727e-01,9.203e-02,1.491e-01,5.689e-05
-4.764e-02,-1.759e+00,-1.479e+00,4.203e+00,1.729e-01,9.200e-02,1.491e-01,5.679e-05
-4.749e-02,-1.761e+00,-1.478e+00,4.205e+00,1.723e-01,9.179e-02,1.491e-01,5.675e-05
-4.733e-02,-1.762e+00,-1.477e+00,4.206e+00,1.627e-01,-5.876e-02,1.478e-01,5.611e-05
-4.717e-02,-1.764e+00,-1.477e+00,4.208e+00,1.857e-01,4.417e-02,1.485e-01,5.507e-05
-4.701e-02,-1.766e+00,-1.477e+00,4.209e+00,1.848e-01,4.369e-02,1.485e-01,5.459e-05
-4.684e-02,-1.768e+00,-1.477e+00,4.211e+00,1.836e-01,4.321e-02,1.485e-01,5.442e-05
-4.667e-02,-1.769e+00,-1.476e+00,4.212e+00,1.824e-01,4.273e-02,1.485e-01,5.436e-05
-4.649e-02,-1.771e+00,-1.476e+00,4.214e+00,1.812e-01,4.224e-02,1.485e-01,5.436e-05
-4.632e-02,-1.773e+00,-1.475e+00,4.215e+00,1.800e-01,4.176e-02,1.485e-01,5.440e-05
-4.615e-02,-1.775e+00,-1.475e+00,4.217e+00,1.728e-01,-2.083e-02,1.478e-01,5.449e-05
-4.598e-02,-1.777e+00,-1.475e+00,4.218e+00,1.717e-01,-2.124e-02,1.478e-01,5.480e-05
-4.581e-02,-1.778e+00,-1.475e+00,4.220e+00,1.500e-01,-4.210e-02,1.465e-01,5.589e-05
-4.565e-02,-1.780e+00,-1.475e+00,4.221e+00,1.492e-01,-4.188e-02,1.465e-01,5.790e-05
-4.550e-02,-1.782e+00,-1.475e+00,4.222e+00,1.488e-01,-4.124e-02,1.465e-01,6.096e-05
-4.536e-02,-1.783e+00,-1.476e+00,4.224e+00,1.484e-01,-4.024e-02,1.465e-01,6.514e-05
-4.522e-02,-1.785e+00,-1.476e+00,4.225e+00,1.688e-01,-1.817e-02,1.478e-01,7.050e-05
-4.507e-02,-1.786e+00,-1.477e+00,4.227e+00,1.682e-01,-1.645e-02,1.478e-01,7.738e-05
-4.492e-02,-1.788e+00,-1.477e+00,4.228e+00,1.674e-01,-1.440e-02,1.478e-01,8.575e-05
-4.476e-02,-1.789e+00,-1.477e+00,4.230e+00,1.665e-01,-1.205e-02,1.478e-01,9.531e-05
-4.460e-02,-1.791e+00,-1.477e+00,4.231e+00,1.656e-01,-9.400e-03,1.478e-01,1.059e-04
-4.445e-02,-1.793e+00,-1.477e+00,4.233e+00,1.648e-01,-6.481e-03,1.478e-01,1.174e-04
-4.429e-02,-1.794e+00,-1.477e+00,4.234e+00,1.639e-01,-3.303e-03,1.478e-01,1.299e-04
-4.414e-02,-1.796e+00,-1.477e+00,4.236e+00,1.304e-01,1.047e-02,1.491e-01,1.432e-04
-4.400e-02,-1.798e+00,-1.477e+00,4.237e+00,1.300e-01,1.398e-02,1.491e-01,1.560e-04
-4.387e-02,-1.799e+00,-1.477e+00,4.239e+00,1.300e-01,1.750e-02,1.491e-01,1.681e-04
-4.375e-02,-1.800e+00,-1.477e+00,4.240e+00,1.301e-01,2.107e-02,1.491e-01,1.802e-04
-4.362e-02,-1.802e+00,-1.477e+00,4.242e+00,1.303e-01,2.471e-02,1.491e-01,1.926e-04
-4.350e-02,-1.803e+00,-1.477e+00,4.243e+00,1.304e-01,2.841e-02,1.491e-01,2.051e-04
-4.338e-02,-1.804e+00,-1.476e+00,4.245e+00,-9.183e-02,2.700e-02,1.505e-01,2.178e-04
-4.334e-02,-1.805e+00,-1.476e+00,4.246e+00,1.602e-01,1.072e-01,1.491e-01,2.215e-04
-4.329e-02,-1.805e+00,-1.476e+00,4.248e+00,1.627e-01,1.098e-01,1.491e-01,2.265e-04
-4.317e-02,-1.806e+00,-1.475e+00,4.249e+00,1.628e-01,1.132e-01,1.491e-01,2.380e-04
-4.302e-02,-1.808e+00,-1.474e+00,4.251e+00,1.741e-01,3.901e-02,1.485e-01,2.508e-04
-4.286e-02,-1.809e+00,-1.473e+00,4.252e+00,1.731e-01,4.228e-02,1.485e-01,2.638e-04
-4.269e-02,-1.811e+00,-1.472e+00,4.254e+00,1.720e-01,4.553e-02,1.485e-01,2.771e-04
-4.252e-02,-1.813e+00,-1.472e+00,4.255e+00,1.708e-01,4.878e-02,1.485e-01,2.907e-04
-4.235e-02,-1.815e+00,-1.471e+00,4.257e+00,1.696e-01,5.203e-02,1.485e-01,3.043e-04
-4.218e-02,-1.816e+00,-1.471e+00,4.258e+00,1.684e-01,5.528e-02,1.485e-01,3.180e-04
-4.201e-02,-1.818e+00,-1.470e+00,4.260e+00,1.583e-01,1.310e-01,1.491e-01,3.317e-04
-4.185e-02,-1.820e+00,-1.469e+00,4.261e+00,1.573e-01,1.341e-01,1.491e-01,3.449e-04
-4.168e-02,-1.821e+00,-1.468e+00,4.263e+00,1.564e-01,1.370e-01,1.491e-01,3.569e-04
-4.152e-02,-1.823e+00,-1.467e+00,4.264e+00,1.555e-01,1.394e-01,1.491e-01,3.676e-04
-4.136e-02,-1.824e+00,-1.466e+00,4.266e+00,-1.626e-01,8.456e-02,1.518e-01,3.770e-04
-4.133e-02,-1.825e+00,-1.464e+00,4.267e+00,-1.593e-01,8.696e-02,1.518e-01,3.783e-04
-4.144e-02,-1.824e+00,-1.463e+00,4.269e+00,1.651e-01,1.469e-01,1.491e-01,3.743e-04
-4.145e-02,-1.823e+00,-1.462e+00,4.270e+00,1.692e-01,1.489e-01,1.491e-01,3.739e-04
-4.133e-02,-1.825e+00,-1.461e+00,4.272e+00,1.429e-01,2.116e-01,1.491e-01,3.756e-04
-4.117e-02,-1.826e+00,-1.459e+00,4.273e+00,1.425e-01,2.114e-01,1.491e-01,3.762e-04
-4.101e-02,-1.827e+00,-1.457e+00,4.275e+00,1.776e-01,2.262e-01,1.478e-01,3.748e-04
-4.083e-02,-1.829e+00,-1.455e+00,4.276e+00,1.766e-01,2.243e-01,1.478e-01,3.709e-04
-4.063e-02,-1.831e+00,-1.453e+00,4.278e+00,1.545e-01,3.495e-02,1.478e-01,3.639e-04
-4.043e-02,-1.832e+00,-1.451e+00,4.279e+00,1.533e-01,3.137e-02,1.478e-01,3.549e-04
-4.024e-02,-1.834e+00,-1.451e+00,4.280e+00,1.523e-01,2.786e-02,1.478e-01,3.458e-04
-4.006e-02,-1.835e+00,-1.450e+00,4.282e+00,1.514e-01,2.448e-02,1.478e-01,3.370e-04
-3.987e-02,-1.837e+00,-1.450e+00,4.283e+00,1.416e-01,7.299e-02,1.491e-01,3.287e-04
-3.969e-02,-1.838e+00,-1.449e+00,4.285e+00,1.409e-01,7.003e-02,1.491e-01,3.210e-04
-3.952e-02,-1.840e+00,-1.449e+00,4.286e+00,1.403e-01,6.720e-02,1.491e-01,3.136e-04
-3.935e-02,-1.841e+00,-1.448e+00,4.288e+00,1.398e-01,6.439e-02,1.491e-01,3.062e-04
-3.917e-02,-1.843e+00,-1.447e+00,4.289e+00,1.392e-01,6.154e-02,1.491e-01,2.986e-04
-3.900e-02,-1.844e+00,-1.447e+00,4.291e+00,1.387e-01,5.867e-02,1.491e-01,2.910e-04
-3.883e-02,-1.845e+00,-1.446e+00,4.292e+00,-4.563e-02,3.508e-02,1.505e-01,2.834e-04
-3.875e-02,-1.846e+00,-1.446e+00,4.294e+00,-4.379e-02,3.523e-02,1.505e-01,2.800e-04
-3.877e-02,-1.846e+00,-1.445e+00,4.295e+00,-3.973e-02,3.817e-02,1.505e-01,2.808e-04
-3.881e-02,-1.846e+00,-1.445e+00,4.297e+00,-3.507e-02,4.173e-02,1.505e-01,2.829e-04
-3.885e-02,-1.845e+00,-1.445e+00,4.298e+00,1.624e-01,5.555e-02,1.485e-01,2.853e-04
-3.879e-02,-1.846e+00,-1.444e+00,4.300e+00,1.646e-01,5.559e-02,1.485e-01,2.818e-04
-3.863e-02,-1.847e+00,-1.444e+00,4.301e+00,1.643e-01,5.242e-02,1.485e-01,2.721e-04
-3.843e-02,-1.849e+00,-1.443e+00,4.303e+00,1.633e-01,4.828e-02,1.485e-01,2.607e-04
-3.823e-02,-1.850e+00,-1.442e+00,4.304e+00,1.620e-01,4.390e-02,1.485e-01,2.491e-04
-3.802e-02,-1.852e+00,-1.442e+00,4.306e+00,1.607e-01,3.954e-02,1.485e-01,2.377e-04
-3.781e-02,-1.853e+00,-1.442e+00,4.307e+00,1.653e-01,5.597e-02,1.485e-01,2.268e-04
-3.760e-02,-1.855e+00,-1.441e+00,4.309e+00,1.639e-01,5.174e-02,1.485e-01,2.163e-04
-3.739e-02,-1.857e+00,-1.441e+00,4.310e+00,1.625e-01,4.753e-02,1.485e-01,2.062e-04
-3.717e-02,-1.858e+00,-1.440e+00,4.312e+00,1.611e-01,4.342e-02,1.485e-01,1.965e-04
-3.696e-02,-1.860e+00,-1.440e+00,4.313e+00,1.597e-01,3.943e-02,1.485e-01,1.874e-04
-3.675e-02,-1.861e+00,-1.439e+00,4.315e+00,1.435e-01,4.077e-02,1.485e-01,1.790e-04
-3.655e-02,-1.863e+00,-1.439e+00,4.316e+00,1.424e-01,3.734e-02,1.485e-01,1.715e-04
-3.635e-02,-1.864e+00,-1.438e+00,4.318e+00,1.414e-01,3.431e-02,1.485e-01,1.648e-04
-3.616e-02,-1.866e+00,-1.438e+00,4.319e+00,-2.894e-01,1.598e-02,1.505e-01,1.589e-04
-3.620e-02,-1.866e+00,-1.438e+00,4.321e+00,-2.851e-01,1.979e-02,1.505e-01,1.601e-04
-3.646e-02,-1.864e+00,-1.438e+00,4.322e+00,1.542e-01,4.489e-02,1.485e-01,1.695e-04
-3.655e-02,-1.863e+00,-1.438e+00,4.324e+00,1.389e-01,1.310e-02,1.485e-01,1.733e-04
-3.644e-02,-1.864e+00,-1.437e+00,4.325e+00,1.399e-01,1.212e-02,1.485e-01,1.686e-04
-3.628e-02,-1.865e+00,-1.437e+00,4.327e+00,1.396e-01,9.807e-03,1.485e-01,1.618e-04
-3.610e-02,-1.866e+00,-1.437e+00,4.328e+00,1.567e-01,4.349e-02,1.491e-01,1.550e-04
-3.591e-02,-1.868e+00,-1.437e+00,4.330e+00,1.557e-01,4.080e-02,1.491e-01,1.485e-04
-3.570e-02,-1.869e+00,-1.436e+00,4.331e+00,1.723e-01,3.804e-02,1.478e-01,1.424e-04
-3.548e-02,-1.871e+00,-1.436e+00,4.333e+00,1.707e-01,3.513e-02,1.478e-01,1.367e-04
-3.526e-02,-1.873e+00,-1.436e+00,4.334e+00,1.690e-01,3.220e-02,1.478e-01,1.317e-04
-3.503e-02,-1.874e+00,-1.435e+00,4.336e+00,1.672e-01,2.944e-02,1.478e-01,1.276e-04
-3.480e-02,-1.876e+00,-1.435e+00,4.337e+00,1.654e-01,2.693e-02,1.478e-01,1.247e-04
-3.457e-02,-1.878e+00,-1.435e+00,4.339e+00,1.547e-01,8.163e-02,1.491e-01,1.229e-04
-3.435e-02,-1.879e+00,-1.434e+00,4.340e+00,1.532e-01,7.977e-02,1.491e-01,1.221e-04
-3.414e-02,-1.881e+00,-1.433e+00,4.341e+00,1.517e-01,7.812e-02,1.491e-01,1.219e-04
-3.393e-02,-1.882e+00,-1.433e+00,4.343e+00,1.504e-01,7.656e-02,1.491e-01,1.221e-04
-3.372e-02,-1.884e+00,-1.432e+00,4.344e+00,1.491e-01,7.505e-02,1.491e-01,1.225e-04
-3.351e-02,-1.885e+00,-1.431e+00,4.346e+00,1.478e-01,8.912e-02,1.478e-01,1.231e-04
-3.330e-02,-1.887e+00,-1.430e+00,4.347e+00,-2.538e-01,3.074e-02,1.518e-01,1.241e-04
-3.333e-02,-1.887e+00,-1.430e+00,4.349e+00,-2.499e-01,3.457e-02,1.518e-01,1.242e-04
-3.358e-02,-1.885e+00,-1.429e+00,4.350e+00,1.502e-01,1.052e-01,1.471e-01,1.258e-04
-3.367e-02,-1.884e+00,-1.429e+00,4.352e+00,1.167e-01,-5.623e-02,1.491e-01,1.269e-04
-3.357e-02,-1.885e+00,-1.428e+00,4.353e+00,1.740e-01,1.623e-02,1.451e-01,1.250e-04
-3.339e-02,-1.886e+00,-1.428e+00,4.355e+00,1.644e-01,9.528e-03,1.471e-01,1.224e-04
-3.316e-02,-1.888e+00,-1.428e+00,4.356e+00,1.628e-01,7.532e-03,1.471e-01,1.205e-04
-3.293e-02,-1.889e+00,-1.428e+00,4.358e+00,1.610e-01,5.757e-03,1.471e-01,1.202e-04
-3.270e-02,-1.891e+00,-1.428e+00,4.359e+00,1.593e-01,4.351e-03,1.471e-01,1.215e-04
-3.248e-02,-1.892e+00,-1.428e+00,4.361e+00,1.397e-01,3.959e-02,1.485e-01,1.246e-04
-3.226e-02,-1.894e+00,-1.428e+00,4.362e+00,1.383e-01,3.918e-02,1.485e-01,1.290e-04
-3.205e-02,-1.895e+00,-1.428e+00,4.364e+00,1.370e-01,3.921e-02,1.485e-01,1.344e-04
-3.186e-02,-1.897e+00,-1.427e+00,4.365e+00,1.359e-01,3.952e-02,1.485e-01,1.405e-04
-3.166e-02,-1.898e+00,-1.427e+00,4.367e+00,1.349e-01,4.006e-02,1.485e-01,1.475e-04
-3.146e-02,-1.899e+00,-1.426e+00,4.368e+00,1.397e-01,4.081e-02,1.485e-01,1.553e-04
-3.126e-02,-1.901e+00,-1.426e+00,4.370e+00,1.386e-01,4.173e-02,1.485e-01,1.641e-04
-3.106e-02,-1.902e+00,-1.426e+00,4.371e+00,1.375e-01,4.284e-02,1.485e-01,1.740e-04
-3.086e-02,-1.904e+00,-1.425e+00,4.373e+00,1.363e-01,4.414e-02,1.485e-01,1.848e-04
-3.066e-02,-1.905e+00,-1.425e+00,4.374e+00,1.352e-01,4.566e-02,1.485e-01,1.966e-04
-3.046e-02,-1.906e+00,-1.424e+00,4.376e+00,-2.573e-01,-3.024e-02,1.518e-01,2.093e-04
-3.050e-02,-1.906e+00,-1.424e+00,4.377e+00,1.231e-01,8.257e-02,1.485e-01,2.066e-04
-3.055e-02,-1.906e+00,-1.424e+00,4.379e+00,1.270e-01,8.632e-02,1.485e-01,2.039e-04
-3.043e-02,-1.907e+00,-1.423e+00,4.380e+00,1.572e-01,1.042e-01,1.478e-01,2.108e-04
-3.025e-02,-1.908e+00,-1.422e+00,4.382e+00,1.564e-01,1.061e-01,1.478e-01,2.218e-04
-3.003e-02,-1.909e+00,-1.421e+00,4.383e+00,1.548e-01,1.076e-01,1.478e-01,2.352e-04
-2.980e-02,-1.911e+00,-1.420e+00,4.385e+00,1.531e-01,1.091e-01,1.478e-01,2.497e-04
-2.957e-02,-1.912e+00,-1.419e+00,4.386e+00,1.514e-01,1.106e-01,1.478e-01,2.647e-04
-2.933e-02,-1.914e+00,-1.418e+00,4.388e+00,1.082e-01,7.582e-02,1.491e-01,2.803e-04
-2.913e-02,-1.915e+00,-1.417e+00,4.389e+00,1.070e-01,7.762e-02,1.491e-01,2.944e-04
-2.895e-02,-1.916e+00,-1.416e+00,4.390e+00,1.064e-01,7.976e-02,1.491e-01,3.069e-04
-2.878e-02,-1.917e+00,-1.415e+00,4.392e+00,1.060e-01,8.205e-02,1.491e-01,3.192e-04
-2.861e-02,-1.918e+00,-1.415e+00,4.393e+00,1.056e-01,8.443e-02,1.491e-01,3.316e-04
-2.845e-02,-1.919e+00,-1.414e+00,4.395e+00,1.052e-01,8.686e-02,1.491e-01,3.442e-04
-2.828e-02,-1.920e+00,-1.413e+00,4.396e+00,1.256e-01,1.670e-01,1.478e-01,3.571e-04
-2.810e-02,-1.922e+00,-1.412e+00,4.398e+00,1.250e-01,1.692e-01,1.478e-01,3.712e-04
-2.791e-02,-1.923e+00,-1.410e+00,4.399e+00,1.241e-01,1.712e-01,1.478e-01,3.862e-04
-2.771e-02,-1.924e+00,-1.408e+00,4.401e+00,1.231e-01,1.730e-01,1.478e-01,4.011e-04
-2.751e-02,-1.925e+00,-1.407e+00,4.402e+00,1.311e-01,1.486e-01,1.491e-01,4.158e-04
-2.730e-02,-1.926e+00,-1.405e+00,4.404e+00,1.300e-01,1.343e-01,1.471e-01,4.306e-04
-2.708e-02,-1.928e+00,-1.404e+00,4.405e+00,3.690e-02,3.178e-02,1.485e-01,4.457e-04
-2.693e-02,-1.929e+00,-1.403e+00,4.407e+00,3.688e-02,3.396e-02,1.485e-01,4.565e-04
-2.684e-02,-1.929e+00,-1.402e+00,4.408e+00,3.799e-02,3.738e-02,1.485e-01,4.629e-04
-2.677e-02,-1.930e+00,-1.402e+00,4.410e+00,3.942e-02,4.115e-02,1.485e-01,4.681e-04
-2.670e-02,-1.930e+00,-1.401e+00,4.411e+00,4.090e-02,4.497e-02,1.485e-01,4.730e-04
-2.664e-02,-1.930e+00,-1.401e+00,4.413e+00,4.236e-02,4.876e-02,1.485e-01,4.780e-04
-2.657e-02,-1.931e+00,-1.400e+00,4.414e+00,4.378e-02,5.249e-02,1.485e-01,4.832e-04
-2.649e-02,-1.931e+00,-1.400e+00,4.416e+00,4.514e-02,5.616e-02,1.485e-01,4.886e-04
-2.642e-02,-1.932e+00,-1.399e+00,4.417e+00,4.645e-02,5.976e-02,1.485e-01,4.942e-04
-2.634e-02,-1.932e+00,-1.399e+00,4.419e+00,4.770e-02,6.331e-02,1.485e-01,5.000e-04
-2.626e-02,-1.933e+00,-1.398e+00,4.420e+00,5.484e-02,8.233e-02,1.485e-01,5.060e-04
-2.617e-02,-1.933e+00,-1.398e+00,4.422e+00,5.592e-02,8.571e-02,1.485e-01,5.125e-04
-2.608e-02,-1.934e+00,-1.397e+00,4.423e+00,5.688e-02,8.898e-02,1.485e-01,5.194e-04
-2.598e-02,-1.934e+00,-1.396e+00,4.425e+00,5.778e-02,9.217e-02,1.485e-01,5.265e-04
-2.588e-02,-1.935e+00,-1.395e+00,4.426e+00,5.862e-02,9.531e-02,1.485e-01,5.337e-04
-2.578e-02,-1.935e+00,-1.394e+00,4.428e+00,5.943e-02,9.840e-02,1.485e-01,5.410e-04
-2.568e-02,-1.936e+00,-1.393e+00,4.429e+00,9.281e-02,1.739e-01,1.498e-01,5.484e-04
-2.555e-02,-1.937e+00,-1.392e+00,4.431e+00,9.316e-02,1.766e-01,1.498e-01,5.575e-04
-2.539e-02,-1.937e+00,-1.390e+00,4.432e+00,9.307e-02,1.788e-01,1.498e-01,5.680e-04
-2.523e-02,-1.938e+00,-1.388e+00,4.434e+00,1.314e-01,1.964e-01,1.485e-01,5.788e-04
-2.503e-02,-1.939e+00,-1.387e+00,4.435e+00,1.306e-01,1.977e-01,1.485e-01,5.914e-04
-2.480e-02,-1.941e+00,-1.385e+00,4.437e+00,1.293e-01,1.983e-01,1.485e-01,6.058e-04
-2.456e-02,-1.942e+00,-1.383e+00,4.438e+00,1.279e-01,1.986e-01,1.485e-01,6.208e-04
-2.432e-02,-1.943e+00,-1.381e+00,4.440e+00,1.265e-01,1.987e-01,1.485e-01,6.362e-04
-2.407e-02,-1.944e+00,-1.379e+00,4.441e+00,4.210e-02,3.819e-02,1.485e-01,6.518e-04
-2.390e-02,-1.945e+00,-1.377e+00,4.442e+00,4.176e-02,3.957e-02,1.485e-01,6.633e-04
-2.379e-02,-1.946e+00,-1.377e+00,4.444e+00,4.246e-02,4.253e-02,1.485e-01,6.706e-04
-2.370e-02,-1.946e+00,-1.376e+00,4.445e+00,4.346e-02,4.596e-02,1.485e-01,6.768e-04
-2.361e-02,-1.947e+00,-1.376e+00,4.447e+00,4.451e-02,4.952e-02,1.485e-01,6.829e-04
-2.353e-02,-1.947e+00,-1.375e+00,4.448e+00,-2.561e-02,1.100e-01,1.491e-01,6.891e-04
-2.350e-02,-1.947e+00,-1.374e+00,4.450e+00,-2.370e-02,1.147e-01,1.491e-01,6.913e-04
-2.352e-02,-1.947e+00,-1.373e+00,4.451e+00,-2.096e-02,1.202e-01,1.491e-01,6.896e-04
-2.356e-02,-1.947e+00,-1.372e+00,4.453e+00,-1.804e-02,1.257e-01,1.491e-01,6.874e-04
-2.360e-02,-1.947e+00,-1.371e+00,4.454e+00,5.604e-02,7.401e-02,1.485e-01,6.854e-04
-2.357e-02,-1.947e+00,-1.370e+00,4.456e+00,1.499e-01,2.227e-01,1.458e-01,6.865e-04
-2.341e-02,-1.948e+00,-1.369e+00,4.457e+00,7.258e-02,2.030e-01,1.491e-01,6.937e-04
-2.321e-02,-1.949e+00,-1.367e+00,4.459e+00,7.195e-02,2.036e-01,1.491e-01,7.024e-04
-2.305e-02,-1.950e+00,-1.365e+00,4.460e+00,1.015e-01,2.254e-01,1.451e-01,7.093e-04
-2.287e-02,-1.950e+00,-1.363e+00,4.462e+00,1.011e-01,2.259e-01,1.451e-01,7.166e-04
-2.267e-02,-1.951e+00,-1.360e+00,4.463e+00,1.004e-01,2.257e-01,1.451e-01,7.245e-04
-2.246e-02,-1.952e+00,-1.358e+00,4.465e+00,9.956e-02,2.252e-01,1.451e-01,7.326e-04
-2.224e-02,-1.953e+00,-1.356e+00,4.466e+00,9.873e-02,2.246e-01,1.451e-01,7.406e-04
-2.203e-02,-1.954e+00,-1.354e+00,4.468e+00,8.604e-02,1.824e-01,1.465e-01,7.487e-04
-2.183e-02,-1.955e+00,-1.351e+00,4.469e+00,8.540e-02,1.818e-01,1.465e-01,7.565e-04
-2.163e-02,-1.956e+00,-1.350e+00,4.471e+00,8.490e-02,1.815e-01,1.465e-01,7.640e-04
-2.144e-02,-1.957e+00,-1.348e+00,4.472e+00,8.446e-02,1.813e-01,1.465e-01,7.716e-04
-2.125e-02,-1.958e+00,-1.346e+00,4.473e+00,8.403e-02,1.811e-01,1.465e-01,7.794e-04
-2.106e-02,-1.959e+00,-1.344e+00,4.475e+00,8.361e-02,1.809e-01,1.465e-01,7.876e-04
-2.087e-02,-1.959e+00,-1.342e+00,4.476e+00,6.836e-02,1.290e-01,1.471e-01,7.961e-04
-2.070e-02,-1.960e+00,-1.341e+00,4.478e+00,6.814e-02,1.293e-01,1.471e-01,8.044e-04
-2.054e-02,-1.961e+00,-1.339e+00,4.479e+00,6.810e-02,1.301e-01,1.471e-01,8.125e-04
-2.038e-02,-1.961e+00,-1.338e+00,4.481e+00,6.810e-02,1.311e-01,1.471e-01,8.209e-04
-2.022e-02,-1.962e+00,-1.337e+00,4.482e+00,1.393e-01,2.410e-01,1.451e-01,8.297e-04
-1.999e-02,-1.963e+00,-1.335e+00,4.484e+00,1.384e-01,2.400e-01,1.451e-01,8.433e-04
-1.969e-02,-1.964e+00,-1.333e+00,4.485e+00,6.837e-02,3.094e-01,1.451e-01,8.629e-04
-1.944e-02,-1.965e+00,-1.330e+00,4.487e+00,3.458e-02,1.681e-01,1.491e-01,8.811e-04
-1.928e-02,-1.966e+00,-1.327e+00,4.488e+00,3.466e-02,1.698e-01,1.491e-01,8.925e-04
-1.918e-02,-1.966e+00,-1.326e+00,4.490e+00,3.537e-02,1.732e-01,1.491e-01,9.002e-04
-1.908e-02,-1.967e+00,-1.324e+00,4.491e+00,3.626e-02,1.770e-01,1.491e-01,9.066e-04
-1.899e-02,-1.967e+00,-1.322e+00,4.493e+00,3.717e-02,1.809e-01,1.491e-01,9.126e-04
-1.890e-02,-1.968e+00,-1.320e+00,4.494e+00,7.068e-02,1.950e-01,1.478e-01,9.186e-04
-1.877e-02,-1.968e+00,-1.318e+00,4.496e+00,1.037e-01,1.974e-01,1.465e-01,9.267e-04
-1.858e-02,-1.969e+00,-1.316e+00,4.497e+00,1.033e-01,1.973e-01,1.465e-01,9.398e-04
-1.833e-02,-1.970e+00,-1.314e+00,4.498e+00,1.023e-01,1.957e-01,1.465e-01,9.573e-04
-1.808e-02,-1.971e+00,-1.312e+00,4.500e+00,1.012e-01,1.939e-01,1.465e-01,9.779e-04
-1.782e-02,-1.972e+00,-1.311e+00,4.501e+00,1.208e-01,2.594e-01,1.451e-01,1.001e-03
-1.753e-02,-1.973e+00,-1.308e+00,4.503e+00,1.194e-01,2.569e-01,1.451e-01,1.029e-03
-1.723e-02,-1.974e+00,-1.306e+00,4.504e+00,1.178e-01,2.539e-01,1.451e-01,1.063e-03
-1.692e-02,-1.975e+00,-1.303e+00,4.506e+00,9.296e-03,5.407e-02,1.471e-01,1.101e-03
-1.672e-02,-1.976e+00,-1.302e+00,4.507e+00,7.886e-05,8.162e-02,1.471e-01,1.127e-03
-1.666e-02,-1.976e+00,-1.301e+00,4.509e+00,1.602e-02,2.124e-01,1.471e-01,1.136e-03
-1.662e-02,-1.976e+00,-1.299e+00,4.510e+00,1.743e-02,2.200e-01,1.471e-01,1.141e-03
-1.658e-02,-1.976e+00,-1.297e+00,4.512e+00,1.877e-02,2.272e-01,1.471e-01,1.147e-03
-1.653e-02,-1.976e+00,-1.295e+00,4.513e+00,2.005e-02,2.342e-01,1.471e-01,1.153e-03
-1.648e-02,-1.977e+00,-1.293e+00,4.515e+00,2.128e-02,2.409e-01,1.471e-01,1.159e-03
-1.642e-02,-1.977e+00,-1.290e+00,4.516e+00,2.245e-02,2.473e-01,1.471e-01,1.166e-03
-1.636e-02,-1.977e+00,-1.288e+00,4.518e+00,2.358e-02,2.535e-01,1.471e-01,1.172e-03
-1.630e-02,-1.977e+00,-1.285e+00,4.519e+00,2.466e-02,2.594e-01,1.471e-01,1.179e-03
-1.623e-02,-1.977e+00,-1.283e+00,4.520e+00,2.570e-02,2.651e-01,1.471e-01,1.186e-03
-1.616e-02,-1.978e+00,-1.280e+00,4.522e+00,2.372e-02,1.308e-01,1.478e-01,1.193e-03
-1.609e-02,-1.978e+00,-1.278e+00,4.523e+00,2.472e-02,1.362e-01,1.478e-01,1.200e-03
-1.602e-02,-1.978e+00,-1.277e+00,4.525e+00,2.570e-02,1.415e-01,1.478e-01,1.206e-03
-1.594e-02,-1.978e+00,-1.275e+00,4.526e+00,2.666e-02,1.468e-01,1.478e-01,1.213e-03
-1.587e-02,-1.979e+00,-1.274e+00,4.528e+00,2.758e-02,1.519e-01,1.478e-01,1.220e-03
-1.579e-02,-1.979e+00,-1.272e+00,4.529e+00,2.845e-02,1.569e-01,1.478e-01,1.227e-03
-1.571e-02,-1.979e+00,-1.271e+00,4.531e+00,7.377e-02,2.135e-01,1.465e-01,1.235e-03
-1.557e-02,-1.980e+00,-1.269e+00,4.532e+00,7.400e-02,2.164e-01,1.465e-01,1.248e-03
-1.537e-02,-1.980e+00,-1.267e+00,4.534e+00,9.441e-02,4.452e-01,1.404e-01,1.269e-03
-1.513e-02,-1.981e+00,-1.264e+00,4.535e+00,9.355e-02,4.446e-01,1.404e-01,1.295e-03
-1.485e-02,-1.982e+00,-1.260e+00,4.537e+00,9.240e-02,4.430e-01,1.404e-01,1.328e-03
-1.457e-02,-1.983e+00,-1.255e+00,4.538e+00,5.855e-02,2.598e-01,1.458e-01,1.365e-03
-1.433e-02,-1.983e+00,-1.252e+00,4.539e+00,5.778e-02,2.596e-01,1.458e-01,1.398e-03
-1.412e-02,-1.984e+00,-1.249e+00,4.541e+00,5.741e-02,2.611e-01,1.458e-01,1.428e-03
-1.393e-02,-1.985e+00,-1.246e+00,4.542e+00,5.718e-02,2.633e-01,1.458e-01,1.457e-03
-1.375e-02,-1.985e+00,-1.243e+00,4.544e+00,5.698e-02,2.659e-01,1.458e-01,1.488e-03
-1.356e-02,-1.986e+00,-1.241e+00,4.545e+00,1.527e-02,2.169e-01,1.465e-01,1.520e-03
-1.343e-02,-1.986e+00,-1.238e+00,4.547e+00,1.560e-02,2.221e-01,1.465e-01,1.543e-03
-1.336e-02,-1.986e+00,-1.236e+00,4.548e+00,1.643e-02,2.295e-01,1.465e-01,1.557e-03
-1.330e-02,-1.987e+00,-1.234e+00,4.550e+00,1.739e-02,2.374e-01,1.465e-01,1.568e-03
-1.324e-02,-1.987e+00,-1.231e+00,4.551e+00,-1.130e-02,2.039e-01,1.478e-01,1.578e-03
-1.322e-02,-1.987e+00,-1.229e+00,4.553e+00,-9.965e-03,2.133e-01,1.478e-01,1.581e-03
-1.324e-02,-1.987e+00,-1.227e+00,4.554e+00,-8.313e-03,2.238e-01,1.478e-01,1.578e-03
-1.327e-02,-1.987e+00,-1.225e+00,4.556e+00,-6.605e-03,2.343e-01,1.478e-01,1.574e-03
-1.329e-02,-1.987e+00,-1.222e+00,4.557e+00,-4.923e-03,2.444e-01,1.478e-01,1.570e-03
-1.331e-02,-1.986e+00,-1.220e+00,4.558e+00,-3.293e-03,2.540e-01,1.478e-01,1.567e-03
-1.333e-02,-1.986e+00,-1.218e+00,4.560e+00,9.317e-02,6.875e-01,1.358e-01,1.565e-03
-1.320e-02,-1.987e+00,-1.213e+00,4.561e+00,9.338e-02,6.909e-01,1.358e-01,1.580e-03
-1.293e-02,-1.987e+00,-1.207e+00,4.563e+00,9.238e-02,6.893e-01,1.358e-01,1.614e-03
-1.262e-02,-1.988e+00,-1.200e+00,4.564e+00,1.177e-01,4.011e-01,1.398e-01,1.656e-03
-1.224e-02,-1.989e+00,-1.195e+00,4.565e+00,1.011e-01,3.747e-01,1.438e-01,1.711e-03
-1.185e-02,-1.990e+00,-1.190e+00,4.567e+00,9.930e-02,3.687e-01,1.438e-01,1.780e-03
-1.147e-02,-1.991e+00,-1.186e+00,4.568e+00,1.272e-01,3.741e-01,1.431e-01,1.860e-03
-1.105e-02,-1.992e+00,-1.183e+00,4.570e+00,1.252e-01,3.681e-01,1.431e-01,1.964e-03
-1.058e-02,-1.993e+00,-1.179e+00,4.571e+00,-8.476e-02,1.490e-01,1.471e-01,2.102e-03
-1.044e-02,-1.994e+00,-1.176e+00,4.573e+00,-5.488e-02,1.879e-01,1.478e-01,2.149e-03
-1.058e-02,-1.993e+00,-1.174e+00,4.574e+00,-8.214e-02,1.760e-01,1.471e-01,2.104e-03
-1.082e-02,-1.993e+00,-1.172e+00,4.576e+00,-7.903e-02,1.981e-01,1.471e-01,2.036e-03
-1.111e-02,-1.992e+00,-1.170e+00,4.577e+00,-7.550e-02,2.210e-01,1.471e-01,1.965e-03
-1.141e-02,-1.991e+00,-1.168e+00,4.579e+00,-7.194e-02,2.428e-01,1.471e-01,1.904e-03
-1.170e-02,-1.991e+00,-1.166e+00,4.580e+00,2.942e-02,3.301e-01,1.458e-01,1.857e-03
-1.182e-02,-1.990e+00,-1.163e+00,4.581e+00,3.157e-02,3.429e-01,1.458e-01,1.842e-03
-1.177e-02,-1.991e+00,-1.160e+00,4.583e+00,3.243e-02,3.496e-01,1.458e-01,1.847e-03
-1.166e-02,-1.991e+00,-1.156e+00,4.584e+00,-1.065e-01,2.043e-01,1.478e-01,1.860e-03
-1.178e-02,-1.991e+00,-1.154e+00,4.586e+00,-1.044e-01,2.160e-01,1.478e-01,1.848e-03
-1.211e-02,-1.990e+00,-1.151e+00,4.587e+00,-1.477e-02,7.302e-01,1.304e-01,1.822e-03
-1.236e-02,-1.989e+00,-1.147e+00,4.589e+00,-1.190e-02,7.427e-01,1.304e-01,1.811e-03
-1.247e-02,-1.989e+00,-1.140e+00,4.590e+00,-1.003e-02,7.505e-01,1.304e-01,1.810e-03
-1.254e-02,-1.989e+00,-1.133e+00,4.591e+00,-8.508e-03,7.565e-01,1.304e-01,1.810e-03
-1.258e-02,-1.989e+00,-1.126e+00,4.593e+00,2.548e-02,6.994e-01,1.344e-01,1.812e-03
-1.256e-02,-1.989e+00,-1.118e+00,4.594e+00,2.640e-02,7.015e-01,1.344e-01,1.811e-03
-1.248e-02,-1.989e+00,-1.111e+00,4.595e+00,2.686e-02,7.009e-01,1.344e-01,1.805e-03
-1.237e-02,-1.989e+00,-1.104e+00,4.597e+00,5.385e-02,6.319e-01,1.398e-01,1.797e-03
-1.220e-02,-1.990e+00,-1.097e+00,4.598e+00,5.380e-02,6.277e-01,1.398e-01,1.785e-03
-1.197e-02,-1.990e+00,-1.091e+00,4.599e+00,5.339e-02,6.212e-01,1.398e-01,1.768e-03
-1.173e-02,-1.990e+00,-1.084e+00,4.601e+00,5.288e-02,6.141e-01,1.398e-01,1.751e-03
-1.148e-02,-1.991e+00,-1.078e+00,4.602e+00,4.640e-02,5.966e-01,1.425e-01,1.736e-03
-1.124e-02,-1.991e+00,-1.072e+00,4.604e+00,4.595e-02,5.901e-01,1.425e-01,1.722e-03
-1.101e-02,-1.992e+00,-1.066e+00,4.605e+00,4.557e-02,5.844e-01,1.425e-01,1.711e-03
-1.079e-02,-1.992e+00,-1.060e+00,4.606e+00,4.521e-02,5.791e-01,1.425e-01,1.702e-03
-1.056e-02,-1.993e+00,-1.054e+00,4.608e+00,1.817e-02,5.533e-01,1.438e-01,1.694e-03
-1.039e-02,-1.993e+00,-1.049e+00,4.609e+00,1.224e-02,3.440e-01,1.445e-01,1.690e-03
-1.029e-02,-1.993e+00,-1.044e+00,4.611e+00,1.264e-02,3.447e-01,1.445e-01,1.687e-03
-1.021e-02,-1.993e+00,-1.040e+00,4.612e+00,1.319e-02,3.464e-01,1.445e-01,1.685e-03
-1.014e-02,-1.993e+00,-1.036e+00,4.614e+00,3.750e-02,7.779e-01,1.056e-01,1.683e-03
-1.002e-02,-1.993e+00,-1.031e+00,4.615e+00,3.454e-02,7.455e-01,1.157e-01,1.680e-03
-9.857e-03,-1.994e+00,-1.024e+00,4.616e+00,3.436e-02,7.426e-01,1.157e-01,1.676e-03
-9.681e-03,-1.994e+00,-1.017e+00,4.617e+00,3.412e-02,7.393e-01,1.157e-01,1.672e-03
-9.500e-03,-1.994e+00,-1.009e+00,4.618e+00,3.387e-02,7.515e-01,1.056e-01,1.669e-03
-9.317e-03,-1.995e+00,-1.002e+00,4.619e+00,-4.059e-02,6.494e-01,1.371e-01,1.666e-03
-9.302e-03,-1.995e+00,-9.947e-01,4.621e+00,-3.979e-02,6.540e-01,1.371e-01,1.666e-03
-9.452e-03,-1.994e+00,-9.880e-01,4.622e+00,3.605e-02,7.633e-01,1.056e-01,1.672e-03
-9.475e-03,-1.994e+00,-9.809e-01,4.623e+00,5.465e-02,6.584e-01,1.217e-01,1.673e-03
-9.297e-03,-1.995e+00,-9.739e-01,4.624e+00,-4.932e-02,5.918e-01,1.431e-01,1.662e-03
-9.273e-03,-1.995e+00,-9.674e-01,4.626e+00,-4.855e-02,5.945e-01,1.431e-01,1.660e-03
-9.462e-03,-1.994e+00,-9.613e-01,4.627e+00,5.711e-02,6.674e-01,1.217e-01,1.676e-03
-9.459e-03,-1.994e+00,-9.549e-01,4.628e+00,2.819e-02,5.291e-01,1.358e-01,1.675e-03
-9.297e-03,-1.995e+00,-9.489e-01,4.630e+00,-2.816e-02,5.809e-01,1.411e-01,1.659e-03
-9.270e-03,-1.995e+00,-9.432e-01,4.631e+00,-2.745e-02,5.813e-01,1.411e-01,1.656e-03
-9.377e-03,-1.995e+00,-9.373e-01,4.633e+00,-2.607e-02,5.860e-01,1.411e-01,1.668e-03
-9.520e-03,-1.994e+00,-9.315e-01,4.634e+00,2.590e-02,5.287e-01,1.404e-01,1.688e-03
-9.542e-03,-1.994e+00,-9.258e-01,4.635e+00,2.683e-02,5.279e-01,1.404e-01,1.691e-03
-9.437e-03,-1.994e+00,-9.204e-01,4.637e+00,-3.812e-02,5.584e-01,1.431e-01,1.675e-03
-9.456e-03,-1.994e+00,-9.149e-01,4.638e+00,2.803e-02,5.201e-01,1.404e-01,1.678e-03
-9.456e-03,-1.994e+00,-9.095e-01,4.640e+00,5.848e-02,8.115e-01,9.422e-02,1.678e-03
-9.256e-03,-1.995e+00,-9.030e-01,4.641e+00,5.803e-02,7.875e-01,9.623e-02,1.644e-03
-8.941e-03,-1.995e+00,-8.954e-01,4.641e+00,5.705e-02,7.760e-01,9.623e-02,1.594e-03
-8.593e-03,-1.996e+00,-8.877e-01,4.642e+00,5.592e-02,7.640e-01,9.623e-02,1.544e-03
-8.236e-03,-1.996e+00,-8.799e-01,4.643e+00,5.179e-02,8.507e-01,7.077e-02,1.499e-03
-7.888e-03,-1.996e+00,-8.718e-01,4.644e+00,5.055e-02,8.400e-01,7.077e-02,1.463e-03
-7.551e-03,-1.997e+00,-8.635e-01,4.645e+00,4.936e-02,8.297e-01,7.077e-02,1.435e-03
-7.220e-03,-1.997e+00,-8.551e-01,4.646e+00,3.340e-02,8.043e-01,7.948e-02,1.416e-03
-6.935e-03,-1.997e+00,-8.468e-01,4.646e+00,3.253e-02,7.965e-01,7.948e-02,1.405e-03
-6.695e-03,-1.998e+00,-8.387e-01,4.647e+00,3.187e-02,7.905e-01,7.948e-02,1.400e-03
-6.471e-03,-1.998e+00,-8.307e-01,4.648e+00,1.645e-02,7.387e-01,8.618e-02,1.399e-03
-6.296e-03,-1.998e+00,-8.230e-01,4.649e+00,1.612e-02,7.357e-01,8.618e-02,1.400e-03
-6.165e-03,-1.998e+00,-8.154e-01,4.650e+00,2.489e-02,6.362e-01,1.083e-01,1.403e-03
-6.022e-03,-1.998e+00,-8.084e-01,4.651e+00,-4.834e-03,5.116e-01,1.170e-01,1.406e-03
-5.944e-03,-1.999e+00,-8.023e-01,4.652e+00,-4.579e-03,5.140e-01,1.170e-01,1.409e-03
-5.943e-03,-1.999e+00,-7.969e-01,4.653e+00,-3.997e-03,5.188e-01,1.170e-01,1.409e-03
-5.964e-03,-1.999e+00,-7.916e-01,4.654e+00,-3.328e-03,5.238e-01,1.170e-01,1.408e-03
-5.988e-03,-1.999e+00,-7.864e-01,4.655e+00,3.293e-02,6.058e-01,1.043e-01,1.408e-03
-5.904e-03,-1.999e+00,-7.808e-01,4.656e+00,3.309e-02,6.066e-01,1.043e-01,1.408e-03
-5.713e-03,-1.999e+00,-7.748e-01,4.657e+00,3.279e-02,6.050e-01,1.043e-01,1.411e-03
-5.490e-03,-1.999e+00,-7.688e-01,4.659e+00,3.236e-02,6.033e-01,1.043e-01,1.418e-03
-5.258e-03,-1.999e+00,-7.627e-01,4.660e+00,8.173e-03,4.522e-01,1.224e-01,1.431e-03
-5.097e-03,-1.999e+00,-7.572e-01,4.661e+00,-9.707e-03,3.611e-01,1.358e-01,1.443e-03
-5.061e-03,-1.999e+00,-7.528e-01,4.662e+00,-9.219e-03,3.662e-01,1.358e-01,1.446e-03
-5.099e-03,-1.999e+00,-7.489e-01,4.663e+00,-8.436e-03,3.717e-01,1.358e-01,1.443e-03
-5.155e-03,-1.999e+00,-7.451e-01,4.665e+00,-7.581e-03,3.761e-01,1.358e-01,1.440e-03
-5.213e-03,-1.999e+00,-7.414e-01,4.666e+00,3.776e-02,8.915e-01,4.933e-02,1.437e-03
-5.129e-03,-1.999e+00,-7.354e-01,4.667e+00,8.805e-02,8.921e-01,5.067e-02,1.441e-03
-4.750e-03,-2.000e+00,-7.274e-01,4.667e+00,8.675e-02,8.923e-01,5.067e-02,1.467e-03
-4.176e-03,-2.000e+00,-7.187e-01,4.668e+00,6.393e-02,8.407e-01,5.670e-02,1.544e-03
-3.615e-03,-2.001e+00,-7.100e-01,4.668e+00,6.195e-02,8.366e-01,5.871e-02,1.666e-03
-3.110e-03,-2.001e+00,-7.015e-01,4.669e+00,6.023e-02,8.390e-01,5.871e-02,1.818e-03
-2.629e-03,-2.002e+00,-6.930e-01,4.669e+00,5.861e-02,8.425e-01,5.871e-02,2.001e-03
-2.163e-03,-2.002e+00,-6.845e-01,4.670e+00,3.333e-02,7.899e-01,7.278e-02,2.212e-03
-1.785e-03,-2.002e+00,-6.763e-01,4.671e+00,2.627e-02,8.548e-01,5.737e-02,2.408e-03
-1.510e-03,-2.002e+00,-6.680e-01,4.671e+00,2.547e-02,8.620e-01,5.737e-02,2.562e-03
-1.284e-03,-2.003e+00,-6.594e-01,4.672e+00,1.893e-02,8.545e-01,6.340e-02,2.695e-03
-1.096e-03,-2.003e+00,-6.508e-01,4.673e+00,1.850e-02,8.642e-01,6.340e-02,2.809e-03
-9.346e-04,-2.003e+00,-6.422e-01,4.673e+00,3.789e-04,8.591e-01,6.340e-02,2.909e-03
-8.426e-04,-2.003e+00,-6.335e-01,4.674e+00,3.144e-04,8.703e-01,6.407e-02,2.967e-03
-8.127e-04,-2.003e+00,-6.248e-01,4.674e+00,4.859e-04,8.823e-01,6.407e-02,2.985e-03
-8.012e-04,-2.003e+00,-6.160e-01,4.675e+00,7.261e-04,8.945e-01,6.407e-02,2.992e-03
-7.941e-04,-2.003e+00,-6.071e-01,4.676e+00,-1.384e-02,8.911e-01,7.010e-02,2.997e-03
-8.381e-04,-2.003e+00,-5.982e-01,4.676e+00,-1.338e-02,9.047e-01,7.010e-02,2.971e-03
-9.303e-04,-2.003e+00,-5.891e-01,4.677e+00,-9.767e-03,1.006e+00,5.201e-02,2.920e-03
-1.024e-03,-2.003e+00,-5.796e-01,4.678e+00,-9.201e-03,1.016e+00,5.201e-02,2.870e-03
-1.108e-03,-2.003e+00,-5.696e-01,4.678e+00,1.802e-02,8.813e-01,8.350e-02,2.827e-03
-1.091e-03,-2.003e+00,-5.601e-01,4.679e+00,1.833e-02,9.054e-01,8.283e-02,2.835e-03
-9.776e-04,-2.003e+00,-5.509e-01,4.680e+00,-2.464e-03,9.700e-01,6.675e-02,2.890e-03
-9.080e-04,-2.003e+00,-5.415e-01,4.681e+00,-3.800e-02,1.058e+00,5.067e-02,2.924e-03
-1.030e-03,-2.003e+00,-5.314e-01,4.681e+00,-4.728e-03,9.750e-01,7.546e-02,2.867e-03
-1.176e-03,-2.003e+00,-5.213e-01,4.682e+00,-3.885e-03,9.884e-01,7.546e-02,2.803e-03
-1.246e-03,-2.003e+00,-5.114e-01,4.683e+00,1.449e-02,1.011e+00,7.613e-02,2.775e-03
-1.224e-03,-2.003e+00,-5.013e-01,4.683e+00,1.475e-02,1.022e+00,7.613e-02,2.783e-03
-1.127e-03,-2.003e+00,-4.911e-01,4.684e+00,1.476e-02,1.032e+00,7.613e-02,2.821e-03
-1.006e-03,-2.003e+00,-4.808e-01,4.685e+00,-3.869e-02,1.094e+00,6.072e-02,2.867e-03
-1.077e-03,-2.003e+00,-4.702e-01,4.685e+00,1.520e-02,1.052e+00,7.613e-02,2.841e-03
-1.139e-03,-2.003e+00,-4.595e-01,4.686e+00,2.464e-02,8.299e-01,1.157e-01,2.819e-03
-1.026e-03,-2.003e+00,-4.498e-01,4.687e+00,-3.749e-02,1.130e+00,6.072e-02,2.858e-03
-1.072e-03,-2.003e+00,-4.398e-01,4.688e+00,2.521e-02,8.535e-01,1.157e-01,2.843e-03
-1.085e-03,-2.003e+00,-4.300e-01,4.689e+00,2.578e-02,8.682e-01,1.157e-01,2.838e-03
-9.259e-04,-2.003e+00,-4.210e-01,4.690e+00,-1.277e-02,1.048e+00,9.623e-02,2.889e-03
-8.606e-04,-2.003e+00,-4.114e-01,4.691e+00,4.973e-02,1.231e+00,4.062e-02,2.911e-03
-6.823e-04,-2.003e+00,-4.004e-01,4.692e+00,4.933e-02,1.237e+00,4.062e-02,2.969e-03
-3.079e-04,-2.003e+00,-3.884e-01,4.692e+00,7.795e-02,1.243e+00,3.794e-02,3.102e-03
2.355e-04,-2.003e+00,-3.760e-01,4.692e+00,7.637e-02,1.249e+00,3.794e-02,3.317e-03
9.003e-04,-2.004e+00,-3.636e-01,4.693e+00,1.510e-02,1.255e+00,3.124e-02,3.619e-03
1.361e-03,-2.004e+00,-3.510e-01,4.693e+00,6.121e-02,1.260e+00,2.589e-02,3.849e-03
1.783e-03,-2.004e+00,-3.384e-01,4.693e+00,-2.601e-02,1.259e+00,3.526e-02,4.071e-03
1.970e-03,-2.004e+00,-3.257e-01,4.694e+00,-2.644e-02,1.267e+00,3.526e-02,4.173e-03
1.852e-03,-2.004e+00,-3.130e-01,4.694e+00,3.749e-03,1.282e+00,3.794e-02,4.111e-03
1.760e-03,-2.004e+00,-3.002e-01,4.694e+00,4.214e-03,1.293e+00,3.794e-02,4.064e-03
1.759e-03,-2.004e+00,-2.873e-01,4.695e+00,4.393e-03,1.303e+00,3.794e-02,4.064e-03
1.788e-03,-2.004e+00,-2.743e-01,4.695e+00,4.481e-03,1.312e+00,3.794e-02,4.077e-03
1.827e-03,-2.004e+00,-2.611e-01,4.696e+00,1.640e-02,1.290e+00,5.737e-02,4.095e-03
1.917e-03,-2.004e+00,-2.480e-01,4.696e+00,1.639e-02,1.302e+00,5.737e-02,4.137e-03
2.056e-03,-2.004e+00,-2.350e-01,4.697e+00,1.920e-02,1.283e+00,6.407e-02,4.200e-03
2.222e-03,-2.004e+00,-2.220e-01,4.697e+00,-1.362e-02,1.270e+00,7.278e-02,4.275e-03
2.269e-03,-2.004e+00,-2.091e-01,4.698e+00,-1.342e-02,1.288e+00,7.278e-02,4.296e-03
2.190e-03,-2.004e+00,-1.962e-01,4.699e+00,-1.283e-02,1.309e+00,7.278e-02,4.262e-03
2.077e-03,-2.004e+00,-1.831e-01,4.700e+00,4.718e-02,1.371e+00,5.871e-02,4.215e-03
2.201e-03,-2.004e+00,-1.698e-01,4.700e+00,2.610e-03,1.325e+00,7.881e-02,4.265e-03
2.381e-03,-2.004e+00,-1.563e-01,4.701e+00,2.453e-03,1.341e+00,7.881e-02,4.337e-03
2.453e-03,-2.004e+00,-1.428e-01,4.702e+00,-9.235e-03,1.349e+00,7.546e-02,4.366e-03
2.443e-03,-2.004e+00,-1.293e-01,4.702e+00,-8.828e-03,1.367e+00,7.546e-02,4.362e-03
2.377e-03,-2.004e+00,-1.157e-01,4.703e+00,-8.250e-03,1.386e+00,7.546e-02,4.338e-03
2.298e-03,-2.004e+00,-1.019e-01,4.704e+00,-7.630e-03,1.405e+00,7.546e-02,4.310e-03
2.220e-03,-2.004e+00,-8.788e-02,4.705e+00,-4.042e-03,1.417e+00,8.216e-02,4.284e-03
2.158e-03,-2.004e+00,-7.374e-02,4.706e+00,-3.432e-03,1.435e+00,8.216e-02,4.265e-03
2.113e-03,-2.004e+00,-5.943e-02,4.706e+00,9.291e-05,1.452e+00,7.948e-02,4.252e-03
2.091e-03,-2.004e+00,-4.495e-02,4.707e+00,-8.320e-03,1.436e+00,8.953e-02,4.245e-03
2.049e-03,-2.004e+00,-3.045e-02,4.708e+00,-7.726e-03,1.452e+00,8.953e-02,4.235e-03
1.981e-03,-2.004e+00,-1.591e-02,4.709e+00,-1.117e-03,1.463e+00,9.288e-02,4.218e-03
1.934e-03,-2.004e+00,-1.274e-03,4.710e+00,-4.816e-04,1.477e+00,9.288e-02,4.208e-03
1.915e-03,-2.004e+00,1.348e-02,4.711e+00,7.318e-05,1.490e+00,9.288e-02,4.204e-03
1.908e-03,-2.004e+00,2.837e-02,4.712e+00,5.931e-04,1.502e+00,9.288e-02,4.203e-03
1.908e-03,-2.004e+00,4.339e-02,4.713e+00,1.093e-03,1.513e+00,9.288e-02,4.203e-03
1.915e-03,-2.004e+00,5.852e-02,4.714e+00,-3.994e-02,1.610e+00,6.876e-02,4.204e-03
1.792e-03,-2.004e+00,7.387e-02,4.714e+00,-3.920e-02,1.618e+00,6.876e-02,4.188e-03
1.546e-03,-2.004e+00,8.941e-02,4.715e+00,-4.401e-02,1.476e+00,1.069e-01,4.163e-03
1.210e-03,-2.004e+00,1.047e-01,4.716e+00,-4.835e-02,1.485e+00,1.056e-01,4.146e-03
8.057e-04,-2.004e+00,1.195e-01,4.717e+00,6.829e-03,1.516e+00,1.016e-01,4.146e-03
5.888e-04,-2.004e+00,1.345e-01,4.718e+00,1.118e-01,1.712e+00,4.464e-02,4.157e-03
7.862e-04,-2.004e+00,1.490e-01,4.719e+00,1.115e-01,1.710e+00,4.464e-02,4.143e-03
1.253e-03,-2.004e+00,1.630e-01,4.719e+00,1.281e-01,1.705e+00,3.660e-02,4.122e-03
1.835e-03,-2.004e+00,1.765e-01,4.719e+00,1.087e-01,1.700e+00,4.263e-02,4.121e-03
2.436e-03,-2.004e+00,1.900e-01,4.720e+00,8.637e-02,1.689e+00,4.799e-02,4.151e-03
2.974e-03,-2.004e+00,2.040e-01,4.720e+00,1.057e-01,1.691e+00,4.129e-02,4.204e-03
3.503e-03,-2.004e+00,2.180e-01,4.721e+00,5.097e-02,1.682e+00,4.330e-02,4.276e-03
3.944e-03,-2.004e+00,2.326e-01,4.721e+00,5.875e-02,1.680e+00,3.660e-02,4.352e-03
4.301e-03,-2.003e+00,2.478e-01,4.722e+00,7.433e-03,1.678e+00,4.866e-02,4.421e-03
4.533e-03,-2.003e+00,2.638e-01,4.722e+00,6.978e-03,1.681e+00,4.866e-02,4.470e-03
4.651e-03,-2.003e+00,2.804e-01,4.722e+00,3.910e-03,1.687e+00,5.737e-02,4.494e-03
4.721e-03,-2.003e+00,2.972e-01,4.723e+00,1.586e-02,1.694e+00,5.737e-02,4.508e-03
4.802e-03,-2.003e+00,3.141e-01,4.724e+00,1.592e-02,1.701e+00,5.737e-02,4.523e-03
4.904e-03,-2.003e+00,3.309e-01,4.724e+00,1.591e-02,1.707e+00,5.737e-02,4.542e-03
5.010e-03,-2.003e+00,3.478e-01,4.725e+00,-4.342e-02,1.662e+00,6.876e-02,4.560e-03
4.960e-03,-2.003e+00,3.642e-01,4.725e+00,-4.288e-02,1.674e+00,6.876e-02,4.552e-03
4.764e-03,-2.003e+00,3.801e-01,4.726e+00,-3.002e-02,1.722e+00,6.675e-02,4.527e-03
4.568e-03,-2.003e+00,3.963e-01,4.727e+00,-2.902e-02,1.752e+00,5.871e-02,4.508e-03
4.410e-03,-2.003e+00,4.127e-01,4.727e+00,-2.818e-02,1.765e+00,5.871e-02,4.498e-03
4.276e-03,-2.004e+00,4.293e-01,4.728e+00,-5.411e-02,1.682e+00,8.819e-02,4.494e-03
4.081e-03,-2.004e+00,4.455e-01,4.729e+00,3.365e-03,1.676e+00,8.551e-02,4.495e-03
3.953e-03,-2.004e+00,4.618e-01,4.730e+00,4.262e-03,1.685e+00,8.551e-02,4.501e-03
3.940e-03,-2.004e+00,4.785e-01,4.731e+00,4.784e-03,1.689e+00,8.551e-02,4.501e-03
3.964e-03,-2.004e+00,4.954e-01,4.731e+00,2.297e-02,1.779e+00,6.608e-02,4.499e-03
4.017e-03,-2.004e+00,5.124e-01,4.732e+00,2.316e-02,1.778e+00,6.608e-02,4.494e-03
4.090e-03,-2.004e+00,5.294e-01,4.733e+00,8.446e-03,1.760e+00,7.479e-02,4.485e-03
4.147e-03,-2.004e+00,5.465e-01,4.734e+00,1.459e-02,1.697e+00,8.484e-02,4.478e-03
4.213e-03,-2.004e+00,5.636e-01,4.734e+00,1.483e-02,1.694e+00,8.484e-02,4.468e-03
4.300e-03,-2.003e+00,5.806e-01,4.735e+00,-7.990e-02,1.794e+00,6.608e-02,4.454e-03
4.226e-03,-2.004e+00,5.967e-01,4.736e+00,2.155e-02,1.711e+00,8.350e-02,4.468e-03
4.167e-03,-2.004e+00,6.128e-01,4.737e+00,2.223e-02,1.713e+00,8.350e-02,4.480e-03
4.228e-03,-2.003e+00,6.294e-01,4.738e+00,-5.464e-02,1.600e+00,1.150e-01,4.466e-03
4.147e-03,-2.004e+00,6.453e-01,4.739e+00,-2.702e-02,1.623e+00,1.110e-01,4.487e-03
3.960e-03,-2.004e+00,6.611e-01,4.740e+00,-2.571e-02,1.630e+00,1.110e-01,4.542e-03
3.781e-03,-2.004e+00,6.771e-01,4.741e+00,-2.442e-02,1.634e+00,1.110e-01,4.603e-03
3.611e-03,-2.004e+00,6.932e-01,4.742e+00,-2.910e-02,1.610e+00,1.177e-01,4.669e-03
3.435e-03,-2.004e+00,7.093e-01,4.743e+00,-2.777e-02,1.610e+00,1.177e-01,4.747e-03
3.252e-03,-2.004e+00,7.253e-01,4.744e+00,1.219e-01,1.820e+00,3.258e-02,4.837e-03
3.319e-03,-2.004e+00,7.404e-01,4.745e+00,1.218e-01,1.812e+00,3.258e-02,4.800e-03
3.627e-03,-2.004e+00,7.547e-01,4.745e+00,1.207e-01,1.787e+00,3.258e-02,4.639e-03
4.008e-03,-2.004e+00,7.686e-01,4.745e+00,1.134e-01,1.755e+00,6.139e-02,4.449e-03
4.405e-03,-2.003e+00,7.825e-01,4.746e+00,4.982e-02,1.714e+00,5.000e-02,4.266e-03
4.716e-03,-2.003e+00,7.972e-01,4.746e+00,-7.557e-03,1.681e+00,5.000e-02,4.132e-03
4.841e-03,-2.003e+00,8.131e-01,4.747e+00,-7.820e-03,1.668e+00,5.000e-02,4.080e-03
4.841e-03,-2.003e+00,8.297e-01,4.747e+00,-2.238e-02,1.665e+00,6.943e-02,4.080e-03
4.777e-03,-2.003e+00,8.462e-01,4.748e+00,-1.581e-02,1.668e+00,7.144e-02,4.111e-03
4.687e-03,-2.003e+00,8.628e-01,4.749e+00,-6.129e-03,1.678e+00,7.345e-02,4.159e-03
4.618e-03,-2.003e+00,8.796e-01,4.750e+00,-5.428e-03,1.681e+00,7.345e-02,4.198e-03
4.572e-03,-2.003e+00,8.964e-01,4.750e+00,1.000e-02,1.680e+00,9.355e-02,4.227e-03
4.575e-03,-2.003e+00,9.133e-01,4.751e+00,-2.510e-02,1.636e+00,1.036e-01,4.224e-03
4.540e-03,-2.003e+00,9.299e-01,4.752e+00,-2.438e-02,1.631e+00,1.036e-01,4.250e-03
4.441e-03,-2.003e+00,9.463e-01,4.753e+00,6.307e-03,1.592e+00,1.130e-01,4.325e-03
4.393e-03,-2.003e+00,9.624e-01,4.754e+00,1.605e-02,1.494e+00,1.344e-01,4.364e-03
4.427e-03,-2.003e+00,9.781e-01,4.756e+00,1.659e-02,1.474e+00,1.344e-01,4.335e-03
4.500e-03,-2.003e+00,9.932e-01,4.757e+00,3.768e-02,1.417e+00,1.418e-01,4.269e-03
4.632e-03,-2.003e+00,1.008e+00,4.759e+00,3.772e-02,1.382e+00,1.418e-01,4.148e-03
4.810e-03,-2.003e+00,1.022e+00,4.760e+00,4.045e-02,1.279e+00,1.451e-01,3.982e-03
5.005e-03,-2.002e+00,1.036e+00,4.761e+00,3.123e-02,1.157e+00,1.465e-01,3.802e-03
5.186e-03,-2.002e+00,1.048e+00,4.763e+00,3.096e-02,1.115e+00,1.465e-01,3.635e-03
5.347e-03,-2.002e+00,1.060e+00,4.764e+00,1.892e-02,1.005e+00,1.498e-01,3.488e-03
5.475e-03,-2.002e+00,1.071e+00,4.766e+00,1.893e-02,9.715e-01,1.498e-01,3.370e-03
5.576e-03,-2.001e+00,1.081e+00,4.767e+00,1.910e-02,9.428e-01,1.498e-01,3.277e-03
5.668e-03,-2.001e+00,1.091e+00,4.769e+00,1.042e-02,8.173e-01,1.512e-01,3.192e-03
5.739e-03,-2.001e+00,1.100e+00,4.770e+00,7.897e-02,1.166e+00,1.425e-01,3.124e-03
5.922e-03,-2.001e+00,1.110e+00,4.772e+00,7.261e-02,1.047e+00,1.451e-01,2.952e-03
6.208e-03,-2.000e+00,1.121e+00,4.773e+00,7.149e-02,9.905e-01,1.451e-01,2.692e-03
6.509e-03,-1.999e+00,1.131e+00,4.775e+00,4.946e-02,9.789e-01,1.445e-01,2.432e-03
6.770e-03,-1.999e+00,1.141e+00,4.776e+00,3.656e-02,7.263e-01,1.498e-01,2.220e-03
6.968e-03,-1.998e+00,1.150e+00,4.778e+00,3.597e-02,6.864e-01,1.498e-01,2.065e-03
7.129e-03,-1.998e+00,1.157e+00,4.779e+00,3.561e-02,6.532e-01,1.498e-01,1.942e-03
7.277e-03,-1.998e+00,1.164e+00,4.781e+00,1.458e-02,5.193e-01,1.532e-01,1.831e-03
7.384e-03,-1.997e+00,1.171e+00,4.782e+00,1.462e-02,4.959e-01,1.532e-01,1.752e-03
7.456e-03,-1.997e+00,1.176e+00,4.784e+00,3.272e-02,5.252e-01,1.518e-01,1.699e-03
7.545e-03,-1.997e+00,1.181e+00,4.785e+00,3.288e-02,5.050e-01,1.518e-01,1.633e-03
7.658e-03,-1.997e+00,1.186e+00,4.787e+00,4.767e-02,5.121e-01,1.525e-01,1.550e-03
7.801e-03,-1.996e+00,1.192e+00,4.788e+00,4.741e-02,4.838e-01,1.525e-01,1.448e-03
7.966e-03,-1.996e+00,1.197e+00,4.790e+00,4.697e-02,4.525e-01,1.525e-01,1.334e-03
8.135e-03,-1.996e+00,1.201e+00,4.791e+00,4.648e-02,4.213e-01,1.525e-01,1.220e-03
8.303e-03,-1.995e+00,1.206e+00,4.793e+00,4.599e-02,3.910e-01,1.525e-01,1.111e-03
8.468e-03,-1.995e+00,1.210e+00,4.794e+00,2.476e-02,2.533e-01,1.538e-01,1.008e-03
8.599e-03,-1.994e+00,1.214e+00,4.796e+00,2.458e-02,2.303e-01,1.538e-01,9.287e-04
8.698e-03,-1.994e+00,1.216e+00,4.797e+00,5.728e-02,3.523e-01,1.518e-01,8.699e-04
8.835e-03,-1.994e+00,1.219e+00,4.799e+00,5.703e-02,3.295e-01,1.518e-01,7.910e-04
9.013e-03,-1.993e+00,1.222e+00,4.800e+00,5.643e-02,3.013e-01,1.518e-01,6.922e-04
9.201e-03,-1.993e+00,1.226e+00,4.802e+00,5.573e-02,2.726e-01,1.518e-01,5.927e-04
9.390e-03,-1.992e+00,1.229e+00,4.804e+00,5.502e-02,2.449e-01,1.518e-01,4.979e-04
9.576e-03,-1.992e+00,1.231e+00,4.805e+00,3.925e-03,2.133e-01,1.532e-01,4.090e-04
9.688e-03,-1.991e+00,1.234e+00,4.807e+00,1.873e-02,1.564e-01,1.525e-01,3.572e-04
9.751e-03,-1.991e+00,1.236e+00,4.808e+00,1.914e-02,1.477e-01,1.525e-01,3.285e-04
9.814e-03,-1.991e+00,1.237e+00,4.810e+00,1.958e-02,1.390e-01,1.525e-01,3.004e-04
9.877e-03,-1.991e+00,1.239e+00,4.811e+00,2.001e-02,1.302e-01,1.525e-01,2.722e-04
9.941e-03,-1.991e+00,1.240e+00,4.813e+00,2.045e-02,1.213e-01,1.525e-01,2.440e-04
1.001e-02,-1.990e+00,1.242e+00,4.814e+00,2.088e-02,1.123e-01,1.525e-01,2.156e-04
1.007e-02,-1.990e+00,1.243e+00,4.816e+00,2.131e-02,1.032e-01,1.525e-01,1.872e-04
1.014e-02,-1.990e+00,1.244e+00,4.817e+00,2.174e-02,9.399e-02,1.525e-01,1.586e-04
1.021e-02,-1.990e+00,1.245e+00,4.819e+00,2.217e-02,8.472e-02,1.525e-01,1.301e-04
1.028e-02,-1.990e+00,1.246e+00,4.820e+00,2.260e-02,7.542e-02,1.525e-01,1.016e-04
1.035e-02,-1.989e+00,1.247e+00,4.822e+00,2.303e-02,6.609e-02,1.525e-01,7.320e-05
1.042e-02,-1.989e+00,1.247e+00,4.823e+00,1.450e-01,1.965e-01,1.478e-01,4.490e-05
1.066e-02,-1.989e+00,1.249e+00,4.825e+00,8.163e-02,1.418e-01,1.491e-01,4.240e-05
1.097e-02,-1.988e+00,1.250e+00,4.826e+00,-1.189e-01,-6.784e-02,1.572e-01,1.459e-04
1.097e-02,-1.988e+00,1.251e+00,4.828e+00,-1.178e-01,-6.979e-02,1.572e-01,1.484e-04
1.072e-02,-1.988e+00,1.250e+00,4.829e+00,8.456e-02,1.296e-01,1.491e-01,6.142e-05
1.064e-02,-1.989e+00,1.251e+00,4.831e+00,8.638e-02,1.315e-01,1.491e-01,3.593e-05
1.081e-02,-1.988e+00,1.252e+00,4.832e+00,8.594e-02,1.157e-01,1.491e-01,9.558e-05
1.105e-02,-1.987e+00,1.253e+00,4.834e+00,-1.139e-01,-8.531e-02,1.572e-01,1.748e-04
1.105e-02,-1.987e+00,1.253e+00,4.836e+00,-1.126e-01,-8.864e-02,1.572e-01,1.743e-04
1.080e-02,-1.988e+00,1.253e+00,4.837e+00,8.970e-02,1.033e-01,1.491e-01,9.119e-05
1.074e-02,-1.988e+00,1.253e+00,4.839e+00,9.144e-02,1.012e-01,1.491e-01,7.108e-05
1.093e-02,-1.988e+00,1.253e+00,4.840e+00,-1.078e-01,-9.502e-02,1.572e-01,1.344e-04
1.092e-02,-1.988e+00,1.253e+00,4.842e+00,-1.064e-01,-1.005e-01,1.572e-01,1.324e-04
1.068e-02,-1.988e+00,1.253e+00,4.843e+00,9.583e-02,8.485e-02,1.491e-01,4.895e-05
1.065e-02,-1.989e+00,1.253e+00,4.845e+00,9.746e-02,7.934e-02,1.491e-01,3.428e-05
1.085e-02,-1.988e+00,1.253e+00,4.846e+00,-1.019e-01,-1.166e-01,1.572e-01,1.066e-04
1.086e-02,-1.988e+00,1.253e+00,4.848e+00,-1.007e-01,-1.246e-01,1.572e-01,1.111e-04
1.064e-02,-1.989e+00,1.252e+00,4.849e+00,1.993e-01,1.947e-01,1.451e-01,3.271e-05
1.075e-02,-1.988e+00,1.252e+00,4.851e+00,1.996e-01,1.837e-01,1.451e-01,7.188e-05
1.122e-02,-1.987e+00,1.254e+00,4.852e+00,1.667e-01,8.725e-02,1.478e-01,2.258e-04
1.175e-02,-1.985e+00,1.255e+00,4.854e+00,1.540e-01,1.259e-01,1.471e-01,3.683e-04
1.225e-02,-1.984e+00,1.256e+00,4.855e+00,1.504e-01,1.106e-01,1.471e-01,4.754e-04
1.274e-02,-1.982e+00,1.257e+00,4.857e+00,6.107e-02,2.033e-02,1.498e-01,5.547e-04
1.309e-02,-1.981e+00,1.258e+00,4.858e+00,5.900e-02,1.165e-02,1.498e-01,6.006e-04
1.332e-02,-1.980e+00,1.259e+00,4.860e+00,5.808e-02,6.034e-03,1.498e-01,6.255e-04
1.352e-02,-1.980e+00,1.259e+00,4.861e+00,5.755e-02,1.779e-03,1.498e-01,6.429e-04
1.370e-02,-1.979e+00,1.259e+00,4.863e+00,5.716e-02,-1.624e-03,1.498e-01,6.565e-04
1.388e-02,-1.979e+00,1.259e+00,4.864e+00,8.945e-02,-4.573e-02,1.505e-01,6.673e-04
1.410e-02,-1.978e+00,1.259e+00,4.866e+00,8.876e-02,-4.783e-02,1.505e-01,6.773e-04
1.436e-02,-1.977e+00,1.258e+00,4.867e+00,8.769e-02,-4.892e-02,1.505e-01,6.844e-04
1.463e-02,-1.976e+00,1.258e+00,4.869e+00,8.654e-02,-4.881e-02,1.505e-01,6.867e-04
1.490e-02,-1.975e+00,1.257e+00,4.870e+00,5.278e-02,9.437e-03,1.498e-01,6.840e-04
1.512e-02,-1.975e+00,1.257e+00,4.872e+00,5.208e-02,1.139e-02,1.498e-01,6.781e-04
1.530e-02,-1.974e+00,1.257e+00,4.873e+00,5.182e-02,1.352e-02,1.498e-01,6.711e-04
1.547e-02,-1.974e+00,1.257e+00,4.875e+00,5.170e-02,1.595e-02,1.498e-01,6.631e-04
1.563e-02,-1.973e+00,1.257e+00,4.876e+00,7.537e-02,6.530e-02,1.485e-01,6.538e-04
1.582e-02,-1.973e+00,1.258e+00,4.878e+00,5.427e-02,3.804e-02,1.498e-01,6.413e-04
1.601e-02,-1.972e+00,1.258e+00,4.879e+00,5.394e-02,4.235e-02,1.498e-01,6.269e-04
1.619e-02,-1.971e+00,1.258e+00,4.881e+00,5.379e-02,4.667e-02,1.498e-01,6.125e-04
1.636e-02,-1.971e+00,1.259e+00,4.882e+00,5.372e-02,5.120e-02,1.498e-01,5.973e-04
1.652e-02,-1.970e+00,1.259e+00,4.884e+00,5.368e-02,5.601e-02,1.498e-01,5.813e-04
1.669e-02,-1.970e+00,1.260e+00,4.885e+00,5.366e-02,6.111e-02,1.498e-01,5.643e-04
1.685e-02,-1.969e+00,1.261e+00,4.887e+00,5.365e-02,6.649e-02,1.498e-01,5.464e-04
1.702e-02,-1.969e+00,1.261e+00,4.888e+00,5.366e-02,1.498e-01,1.485e-01,5.275e-04
1.718e-02,-1.968e+00,1.262e+00,4.890e+00,5.367e-02,1.557e-01,1.485e-01,5.079e-04
1.734e-02,-1.968e+00,1.264e+00,4.891e+00,5.369e-02,1.617e-01,1.485e-01,4.878e-04
1.751e-02,-1.967e+00,1.265e+00,4.893e+00,-1.745e-02,9.023e-02,1.545e-01,4.673e-04
1.758e-02,-1.967e+00,1.266e+00,4.894e+00,-1.644e-02,9.298e-02,1.545e-01,4.581e-04
1.756e-02,-1.967e+00,1.267e+00,4.896e+00,-1.457e-02,9.210e-02,1.545e-01,4.597e-04
1.753e-02,-1.967e+00,1.268e+00,4.897e+00,-1.245e-02,8.987e-02,1.545e-01,4.641e-04
1.749e-02,-1.967e+00,1.269e+00,4.899e+00,-1.029e-02,8.704e-02,1.545e-01,4.686e-04
1.746e-02,-1.968e+00,1.270e+00,4.900e+00,-8.161e-03,8.389e-02,1.545e-01,4.725e-04
1.743e-02,-1.968e+00,1.271e+00,4.902e+00,1.659e-01,2.048e-01,1.438e-01,4.756e-04
1.762e-02,-1.967e+00,1.272e+00,4.903e+00,7.672e-02,1.182e-01,1.491e-01,4.553e-04
1.790e-02,-1.966e+00,1.274e+00,4.905e+00,7.553e-02,1.296e-01,1.491e-01,4.223e-04
1.815e-02,-1.965e+00,1.275e+00,4.906e+00,2.144e-02,1.393e-01,1.512e-01,3.929e-04
1.831e-02,-1.965e+00,1.277e+00,4.908e+00,2.159e-02,1.453e-01,1.512e-01,3.727e-04
1.840e-02,-1.964e+00,1.278e+00,4.909e+00,2.246e-02,1.480e-01,1.512e-01,3.610e-04
1.847e-02,-1.964e+00,1.279e+00,4.911e+00,2.354e-02,1.497e-01,1.512e-01,3.519e-04
1.854e-02,-1.964e+00,1.281e+00,4.912e+00,2.468e-02,1.510e-01,1.512e-01,3.434e-04
1.861e-02,-1.964e+00,1.282e+00,4.914e+00,4.361e-02,1.056e-01,1.532e-01,3.350e-04
1.870e-02,-1.963e+00,1.284e+00,4.915e+00,4.453e-02,1.079e-01,1.532e-01,3.238e-04
1.881e-02,-1.963e+00,1.285e+00,4.917e+00,4.522e-02,1.113e-01,1.532e-01,3.098e-04
1.894e-02,-1.963e+00,1.286e+00,4.918e+00,4.584e-02,1.152e-01,1.532e-01,2.946e-04
1.906e-02,-1.962e+00,1.287e+00,4.920e+00,1.941e-03,1.503e-01,1.545e-01,2.789e-04
1.914e-02,-1.962e+00,1.288e+00,4.922e+00,3.091e-03,1.516e-01,1.545e-01,2.693e-04
1.917e-02,-1.962e+00,1.290e+00,4.923e+00,4.771e-03,1.501e-01,1.545e-01,2.658e-04
1.918e-02,-1.962e+00,1.291e+00,4.925e+00,6.590e-03,1.478e-01,1.545e-01,2.639e-04
1.920e-02,-1.962e+00,1.293e+00,4.926e+00,8.424e-03,1.451e-01,1.545e-01,2.620e-04
1.922e-02,-1.962e+00,1.294e+00,4.928e+00,6.657e-02,1.890e-01,1.505e-01,2.599e-04
1.931e-02,-1.961e+00,1.296e+00,4.929e+00,6.759e-02,1.901e-01,1.505e-01,2.504e-04
1.946e-02,-1.961e+00,1.298e+00,4.931e+00,6.788e-02,1.950e-01,1.505e-01,2.340e-04
1.964e-02,-1.960e+00,1.300e+00,4.932e+00,6.795e-02,2.010e-01,1.505e-01,2.153e-04
1.981e-02,-1.960e+00,1.302e+00,4.934e+00,6.797e-02,2.073e-01,1.505e-01,1.960e-04
1.999e-02,-1.959e+00,1.304e+00,4.935e+00,6.797e-02,2.137e-01,1.505e-01,1.764e-04
2.017e-02,-1.958e+00,1.306e+00,4.937e+00,5.315e-02,2.200e-01,1.512e-01,1.569e-04
2.033e-02,-1.958e+00,1.308e+00,4.938e+00,7.116e-02,1.788e-01,1.512e-01,1.394e-04
2.050e-02,-1.957e+00,1.310e+00,4.940e+00,7.134e-02,1.842e-01,1.512e-01,1.217e-04
2.068e-02,-1.956e+00,1.312e+00,4.941e+00,7.137e-02,1.904e-01,1.512e-01,1.026e-04
2.086e-02,-1.956e+00,1.314e+00,4.943e+00,7.136e-02,1.967e-01,1.512e-01,8.311e-05
2.104e-02,-1.955e+00,1.316e+00,4.944e+00,7.134e-02,2.031e-01,1.512e-01,6.353e-05
2.122e-02,-1.954e+00,1.318e+00,4.946e+00,3.575e-02,1.939e-01,1.532e-01,4.406e-05
2.136e-02,-1.954e+00,1.320e+00,4.947e+00,3.623e-02,1.980e-01,1.532e-01,2.887e-05
2.146e-02,-1.953e+00,1.322e+00,4.949e+00,3.716e-02,2.000e-01,1.532e-01,1.786e-05
2.156e-02,-1.953e+00,1.324e+00,4.950e+00,3.821e-02,2.014e-01,1.532e-01,8.252e-06
2.165e-02,-1.953e+00,1.326e+00,4.952e+00,3.928e-02,2.025e-01,1.532e-01,8.167e-07
2.174e-02,-1.952e+00,1.328e+00,4.953e+00,4.035e-02,2.036e-01,1.532e-01,9.587e-06
2.184e-02,-1.952e+00,1.330e+00,4.955e+00,2.164e-01,3.339e-01,1.418e-01,1.811e-05
2.211e-02,-1.951e+00,1.332e+00,4.956e+00,2.032e-01,2.044e-01,1.478e-01,4.169e-05
2.253e-02,-1.949e+00,1.335e+00,4.958e+00,2.059e-01,2.688e-01,1.471e-01,8.028e-05
2.299e-02,-1.947e+00,1.337e+00,4.959e+00,4.502e-02,2.056e-01,1.538e-01,1.256e-04
2.331e-02,-1.946e+00,1.340e+00,4.961e+00,4.323e-02,2.335e-01,1.538e-01,1.581e-04
2.347e-02,-1.945e+00,1.342e+00,4.962e+00,4.340e-02,2.386e-01,1.538e-01,1.750e-04
2.359e-02,-1.944e+00,1.344e+00,4.964e+00,4.417e-02,2.414e-01,1.538e-01,1.866e-04
2.369e-02,-1.944e+00,1.347e+00,4.966e+00,4.513e-02,2.433e-01,1.538e-01,1.962e-04
2.379e-02,-1.944e+00,1.349e+00,4.967e+00,4.613e-02,2.449e-01,1.538e-01,2.049e-04
2.389e-02,-1.943e+00,1.352e+00,4.969e+00,4.713e-02,2.462e-01,1.538e-01,2.129e-04
2.399e-02,-1.943e+00,1.354e+00,4.970e+00,4.813e-02,2.474e-01,1.538e-01,2.203e-04
2.409e-02,-1.942e+00,1.357e+00,4.972e+00,4.317e-02,7.756e-02,1.538e-01,2.271e-04
2.419e-02,-1.942e+00,1.358e+00,4.973e+00,4.421e-02,7.817e-02,1.538e-01,2.330e-04
2.428e-02,-1.941e+00,1.360e+00,4.975e+00,3.937e-02,1.562e-01,1.545e-01,2.385e-04
2.437e-02,-1.941e+00,1.361e+00,4.976e+00,4.056e-02,1.563e-01,1.545e-01,2.435e-04
2.446e-02,-1.941e+00,1.362e+00,4.978e+00,4.180e-02,1.561e-01,1.545e-01,2.481e-04
2.454e-02,-1.940e+00,1.364e+00,4.979e+00,4.304e-02,1.559e-01,1.545e-01,2.524e-04
2.463e-02,-1.940e+00,1.365e+00,4.981e+00,2.222e-01,3.160e-01,1.471e-01,2.564e-04
2.487e-02,-1.939e+00,1.367e+00,4.982e+00,2.211e-01,3.213e-01,1.471e-01,2.668e-04
2.524e-02,-1.937e+00,1.370e+00,4.984e+00,2.178e-01,3.315e-01,1.471e-01,2.836e-04
2.566e-02,-1.935e+00,1.373e+00,4.985e+00,1.042e-01,3.683e-01,1.491e-01,3.025e-04
2.598e-02,-1.933e+00,1.377e+00,4.987e+00,1.017e-01,3.757e-01,1.491e-01,3.170e-04
2.622e-02,-1.932e+00,1.380e+00,4.988e+00,1.598e-01,1.364e-01,1.498e-01,3.258e-04
2.647e-02,-1.931e+00,1.383e+00,4.990e+00,1.850e-01,1.505e-01,1.491e-01,3.330e-04
2.677e-02,-1.929e+00,1.385e+00,4.991e+00,1.826e-01,1.551e-01,1.491e-01,3.415e-04
2.710e-02,-1.927e+00,1.387e+00,4.993e+00,1.798e-01,1.602e-01,1.491e-01,3.517e-04
2.742e-02,-1.925e+00,1.388e+00,4.994e+00,-5.441e-02,1.032e-01,1.538e-01,3.632e-04
2.757e-02,-1.925e+00,1.390e+00,4.996e+00,-5.427e-02,1.048e-01,1.538e-01,3.686e-04
2.755e-02,-1.925e+00,1.391e+00,4.997e+00,-5.124e-02,1.030e-01,1.538e-01,3.679e-04
2.748e-02,-1.925e+00,1.392e+00,4.999e+00,-4.738e-02,9.996e-02,1.538e-01,3.662e-04
2.739e-02,-1.926e+00,1.393e+00,5.000e+00,-4.333e-02,9.638e-02,1.538e-01,3.650e-04
2.731e-02,-1.926e+00,1.394e+00,5.002e+00,-1.075e-01,8.732e-02,1.545e-01,3.646e-04
2.719e-02,-1.927e+00,1.395e+00,5.004e+00,1.968e-01,1.495e-01,1.491e-01,3.651e-04
2.724e-02,-1.926e+00,1.396e+00,5.005e+00,-1.010e-01,8.019e-02,1.545e-01,3.643e-04
2.728e-02,-1.926e+00,1.397e+00,5.007e+00,1.946e-01,1.968e-01,1.491e-01,3.638e-04
2.738e-02,-1.926e+00,1.398e+00,5.008e+00,1.955e-01,1.953e-01,1.491e-01,3.615e-04
2.765e-02,-1.924e+00,1.400e+00,5.010e+00,1.757e-01,2.430e-01,1.505e-01,3.556e-04
2.794e-02,-1.922e+00,1.402e+00,5.011e+00,1.731e-01,2.444e-01,1.505e-01,3.489e-04
2.824e-02,-1.921e+00,1.405e+00,5.013e+00,1.706e-01,2.453e-01,1.505e-01,3.418e-04
2.852e-02,-1.919e+00,1.407e+00,5.014e+00,1.740e-01,1.628e-01,1.498e-01,3.340e-04
2.880e-02,-1.917e+00,1.409e+00,5.016e+00,1.715e-01,1.625e-01,1.498e-01,3.253e-04
2.908e-02,-1.916e+00,1.411e+00,5.017e+00,1.691e-01,1.619e-01,1.498e-01,3.164e-04
2.935e-02,-1.914e+00,1.413e+00,5.019e+00,1.667e-01,1.610e-01,1.498e-01,3.076e-04
2.961e-02,-1.912e+00,1.414e+00,5.020e+00,1.436e-01,9.257e-02,1.505e-01,2.990e-04
2.986e-02,-1.911e+00,1.416e+00,5.022e+00,1.416e-01,9.125e-02,1.505e-01,2.910e-04
3.009e-02,-1.909e+00,1.417e+00,5.023e+00,1.400e-01,8.992e-02,1.505e-01,2.839e-04
3.030e-02,-1.908e+00,1.418e+00,5.025e+00,1.385e-01,8.864e-02,1.505e-01,2.775e-04
3.052e-02,-1.906e+00,1.419e+00,5.026e+00,1.371e-01,8.741e-02,1.505e-01,2.716e-04
3.073e-02,-1.905e+00,1.419e+00,5.028e+00,9.720e-02,9.660e-02,1.518e-01,2.663e-04
3.091e-02,-1.904e+00,1.420e+00,5.029e+00,9.643e-02,9.552e-02,1.518e-01,2.619e-04
3.107e-02,-1.903e+00,1.421e+00,5.031e+00,9.618e-02,9.447e-02,1.518e-01,2.581e-04
3.121e-02,-1.902e+00,1.422e+00,5.032e+00,9.610e-02,9.339e-02,1.518e-01,2.544e-04
3.136e-02,-1.901e+00,1.423e+00,5.034e+00,1.346e-01,7.674e-02,1.512e-01,2.506e-04
3.152e-02,-1.900e+00,1.424e+00,5.035e+00,1.342e-01,7.552e-02,1.512e-01,2.461e-04
3.171e-02,-1.898e+00,1.425e+00,5.037e+00,1.065e-01,1.001e-01,1.518e-01,2.412e-04
3.188e-02,-1.897e+00,1.426e+00,5.038e+00,1.058e-01,9.892e-02,1.518e-01,2.367e-04
3.204e-02,-1.896e+00,1.427e+00,5.040e+00,1.055e-01,9.775e-02,1.518e-01,2.325e-04
3.220e-02,-1.895e+00,1.428e+00,5.041e+00,1.052e-01,9.654e-02,1.518e-01,2.283e-04
3.235e-02,-1.894e+00,1.429e+00,5.043e+00,1.050e-01,9.527e-02,1.518e-01,2.240e-04
3.250e-02,-1.893e+00,1.430e+00,5.044e+00,1.048e-01,9.394e-02,1.518e-01,2.194e-04
3.265e-02,-1.892e+00,1.431e+00,5.046e+00,1.047e-01,9.254e-02,1.518e-01,2.147e-04
3.279e-02,-1.891e+00,1.432e+00,5.047e+00,1.194e-01,1.118e-01,1.505e-01,2.097e-04
3.295e-02,-1.890e+00,1.433e+00,5.049e+00,1.190e-01,1.102e-01,1.505e-01,2.042e-04
3.311e-02,-1.889e+00,1.434e+00,5.050e+00,1.186e-01,1.084e-01,1.505e-01,1.982e-04
3.327e-02,-1.887e+00,1.435e+00,5.052e+00,1.180e-01,1.065e-01,1.505e-01,1.917e-04
3.343e-02,-1.886e+00,1.436e+00,5.053e+00,1.175e-01,1.045e-01,1.505e-01,1.848e-04
3.359e-02,-1.885e+00,1.437e+00,5.055e+00,-3.718e-02,6.620e-02,1.525e-01,1.776e-04
3.366e-02,-1.885e+00,1.438e+00,5.056e+00,-3.566e-02,6.505e-02,1.525e-01,1.743e-04
3.364e-02,-1.885e+00,1.439e+00,5.058e+00,-3.226e-02,6.477e-02,1.525e-01,1.750e-04
3.361e-02,-1.885e+00,1.439e+00,5.059e+00,6.656e-02,9.042e-02,1.525e-01,1.771e-04
3.362e-02,-1.885e+00,1.440e+00,5.061e+00,6.938e-02,8.933e-02,1.525e-01,1.761e-04
3.369e-02,-1.884e+00,1.441e+00,5.062e+00,7.101e-02,8.737e-02,1.525e-01,1.713e-04
3.377e-02,-1.884e+00,1.442e+00,5.064e+00,1.256e-01,5.917e-02,1.518e-01,1.649e-04
3.389e-02,-1.883e+00,1.442e+00,5.065e+00,1.260e-01,5.623e-02,1.518e-01,1.555e-04
3.404e-02,-1.882e+00,1.443e+00,5.067e+00,1.257e-01,5.282e-02,1.518e-01,1.436e-04
3.420e-02,-1.880e+00,1.444e+00,5.069e+00,1.252e-01,4.931e-02,1.518e-01,1.312e-04
3.435e-02,-1.879e+00,1.444e+00,5.070e+00,1.247e-01,4.583e-02,1.518e-01,1.188e-04
3.451e-02,-1.878e+00,1.445e+00,5.072e+00,1.242e-01,4.242e-02,1.518e-01,1.068e-04
3.467e-02,-1.877e+00,1.445e+00,5.073e+00,1.237e-01,3.911e-02,1.518e-01,9.508e-05
3.483e-02,-1.875e+00,1.446e+00,5.075e+00,8.759e-02,4.108e-02,1.505e-01,8.381e-05
3.496e-02,-1.874e+00,1.446e+00,5.076e+00,8.755e-02,3.824e-02,1.505e-01,7.423e-05
3.508e-02,-1.873e+00,1.446e+00,5.078e+00,8.797e-02,3.571e-02,1.505e-01,6.611e-05
3.519e-02,-1.873e+00,1.447e+00,5.079e+00,8.853e-02,3.328e-02,1.505e-01,5.848e-05
3.530e-02,-1.872e+00,1.447e+00,5.081e+00,8.914e-02,3.090e-02,1.505e-01,5.105e-05
3.541e-02,-1.871e+00,1.447e+00,5.082e+00,8.975e-02,2.854e-02,1.505e-01,4.374e-05
3.552e-02,-1.870e+00,1.448e+00,5.084e+00,9.035e-02,2.622e-02,1.505e-01,3.655e-05
3.563e-02,-1.869e+00,1.448e+00,5.085e+00,9.096e-02,2.394e-02,1.505e-01,2.949e-05
3.574e-02,-1.868e+00,1.448e+00,5.087e+00,1.953e-01,4.758e-02,1.485e-01,2.258e-05
3.591e-02,-1.867e+00,1.449e+00,5.088e+00,2.005e-01,6.043e-02,1.491e-01,1.271e-05
3.612e-02,-1.865e+00,1.449e+00,5.090e+00,-8.920e-02,3.667e-02,1.525e-01,3.099e-07
3.621e-02,-1.864e+00,1.450e+00,5.091e+00,-8.799e-02,3.489e-02,1.525e-01,4.553e-06
3.616e-02,-1.865e+00,1.450e+00,5.093e+00,-8.338e-02,3.422e-02,1.525e-01,1.707e-06
3.608e-02,-1.865e+00,1.450e+00,5.094e+00,2.098e-01,5.431e-02,1.491e-01,3.858e-06
3.613e-02,-1.865e+00,1.451e+00,5.096e+00,-7.571e-02,3.161e-02,1.525e-01,2.740e-07
3.618e-02,-1.865e+00,1.451e+00,5.097e+00,-7.347e-02,2.954e-02,1.525e-01,3.082e-06
3.613e-02,-1.865e+00,1.452e+00,5.099e+00,-6.880e-02,2.807e-02,1.525e-01,4.493e-07
3.606e-02,-1.866e+00,1.452e+00,5.100e+00,2.242e-01,4.721e-02,1.491e-01,6.236e-06
3.612e-02,-1.865e+00,1.452e+00,5.102e+00,-6.174e-02,2.381e-02,1.525e-01,7.272e-07
3.619e-02,-1.864e+00,1.453e+00,5.103e+00,-5.986e-02,2.105e-02,1.525e-01,4.557e-06
3.616e-02,-1.865e+00,1.453e+00,5.105e+00,-5.555e-02,1.874e-02,1.525e-01,1.922e-06
3.610e-02,-1.865e+00,1.453e+00,5.106e+00,2.371e-01,3.704e-02,1.491e-01,3.112e-06
3.618e-02,-1.864e+00,1.453e+00,5.108e+00,-4.919e-02,1.315e-02,1.525e-01,4.306e-06
3.626e-02,-1.864e+00,1.454e+00,5.109e+00,-4.765e-02,9.925e-03,1.525e-01,1.137e-05
3.624e-02,-1.864e+00,1.454e+00,5.111e+00,-4.367e-02,6.954e-03,1.525e-01,9.922e-06
3.620e-02,-1.864e+00,1.454e+00,5.112e+00,2.486e-01,2.454e-02,1.478e-01,6.018e-06
3.630e-02,-1.863e+00,1.454e+00,5.114e+00,2.497e-01,2.116e-02,1.478e-01,1.487e-05
3.653e-02,-1.862e+00,1.454e+00,5.115e+00,2.531e-01,5.405e-02,1.478e-01,3.553e-05
3.680e-02,-1.859e+00,1.455e+00,5.117e+00,2.495e-01,5.100e-02,1.478e-01,5.809e-05
3.709e-02,-1.857e+00,1.455e+00,5.118e+00,2.338e-01,2.747e-02,1.498e-01,7.980e-05
3.737e-02,-1.854e+00,1.455e+00,5.120e+00,2.301e-01,2.482e-02,1.498e-01,9.939e-05
3.764e-02,-1.852e+00,1.456e+00,5.121e+00,2.266e-01,2.245e-02,1.498e-01,1.166e-04
3.791e-02,-1.850e+00,1.456e+00,5.123e+00,2.233e-01,2.038e-02,1.498e-01,1.317e-04
3.816e-02,-1.847e+00,1.456e+00,5.124e+00,2.112e-01,-6.936e-02,1.491e-01,1.447e-04
3.842e-02,-1.845e+00,1.456e+00,5.126e+00,2.082e-01,-7.071e-02,1.491e-01,1.554e-04
3.866e-02,-1.843e+00,1.455e+00,5.127e+00,1.254e-01,6.241e-03,1.518e-01,1.629e-04
3.886e-02,-1.841e+00,1.455e+00,5.129e+00,1.238e-01,5.933e-03,1.518e-01,1.669e-04
3.902e-02,-1.840e+00,1.455e+00,5.130e+00,1.441e-01,5.662e-03,1.512e-01,1.688e-04
3.918e-02,-1.839e+00,1.455e+00,5.132e+00,1.437e-01,5.595e-03,1.512e-01,1.700e-04
3.935e-02,-1.837e+00,1.455e+00,5.133e+00,1.431e-01,5.792e-03,1.512e-01,1.704e-04
3.951e-02,-1.836e+00,1.455e+00,5.135e+00,1.426e-01,6.208e-03,1.512e-01,1.702e-04
3.968e-02,-1.834e+00,1.455e+00,5.136e+00,1.420e-01,6.825e-03,1.512e-01,1.691e-04
3.984e-02,-1.833e+00,1.455e+00,5.138e+00,2.097e-01,3.351e-02,1.478e-01,1.674e-04
4.004e-02,-1.831e+00,1.455e+00,5.139e+00,1.845e-01,4.537e-02,1.498e-01,1.645e-04
4.026e-02,-1.829e+00,1.456e+00,5.141e+00,1.827e-01,4.734e-02,1.498e-01,1.606e-04
4.047e-02,-1.828e+00,1.456e+00,5.142e+00,1.809e-01,4.936e-02,1.498e-01,1.561e-04
4.068e-02,-1.826e+00,1.457e+00,5.144e+00,1.791e-01,5.141e-02,1.498e-01,1.513e-04
4.088e-02,-1.824e+00,1.457e+00,5.145e+00,6.481e-02,7.417e-02,1.512e-01,1.462e-04
4.103e-02,-1.823e+00,1.458e+00,5.147e+00,6.468e-02,7.538e-02,1.512e-01,1.424e-04
4.113e-02,-1.822e+00,1.459e+00,5.148e+00,6.894e-02,1.067e-01,1.512e-01,1.403e-04
4.121e-02,-1.821e+00,1.459e+00,5.150e+00,7.061e-02,1.067e-01,1.512e-01,1.388e-04
4.129e-02,-1.820e+00,1.460e+00,5.151e+00,7.235e-02,1.065e-01,1.512e-01,1.378e-04
4.137e-02,-1.820e+00,1.461e+00,5.153e+00,7.409e-02,1.060e-01,1.512e-01,1.375e-04
4.144e-02,-1.819e+00,1.463e+00,5.154e+00,7.579e-02,1.054e-01,1.512e-01,1.377e-04
4.153e-02,-1.818e+00,1.464e+00,5.156e+00,7.746e-02,1.046e-01,1.512e-01,1.385e-04
4.161e-02,-1.817e+00,1.465e+00,5.157e+00,7.909e-02,1.036e-01,1.512e-01,1.399e-04
4.169e-02,-1.817e+00,1.466e+00,5.159e+00,8.068e-02,1.024e-01,1.512e-01,1.420e-04
4.177e-02,-1.816e+00,1.467e+00,5.160e+00,8.224e-02,1.010e-01,1.512e-01,1.448e-04
4.186e-02,-1.815e+00,1.468e+00,5.162e+00,8.376e-02,9.941e-02,1.512e-01,1.482e-04
4.194e-02,-1.814e+00,1.469e+00,5.163e+00,8.525e-02,9.760e-02,1.512e-01,1.524e-04
4.203e-02,-1.813e+00,1.470e+00,5.165e+00,1.994e-01,6.454e-02,1.505e-01,1.572e-04
4.216e-02,-1.812e+00,1.471e+00,5.166e+00,1.786e-01,1.553e-02,1.505e-01,1.656e-04
4.233e-02,-1.810e+00,1.471e+00,5.168e+00,1.775e-01,1.279e-02,1.505e-01,1.768e-04
4.250e-02,-1.809e+00,1.471e+00,5.170e+00,1.762e-01,1.010e-02,1.505e-01,1.879e-04
4.268e-02,-1.807e+00,1.472e+00,5.171e+00,1.749e-01,7.556e-03,1.505e-01,1.984e-04
4.285e-02,-1.805e+00,1.472e+00,5.173e+00,1.736e-01,5.212e-03,1.505e-01,2.081e-04
4.303e-02,-1.803e+00,1.472e+00,5.174e+00,4.075e-04,1.376e-01,1.518e-01,2.170e-04
4.313e-02,-1.802e+00,1.472e+00,5.176e+00,1.435e-03,1.358e-01,1.518e-01,2.219e-04
4.316e-02,-1.802e+00,1.474e+00,5.177e+00,4.590e-03,1.342e-01,1.518e-01,2.236e-04
4.317e-02,-1.802e+00,1.475e+00,5.179e+00,8.344e-03,1.324e-01,1.518e-01,2.244e-04
4.318e-02,-1.802e+00,1.476e+00,5.180e+00,1.221e-02,1.305e-01,1.518e-01,2.251e-04
4.319e-02,-1.802e+00,1.477e+00,5.182e+00,2.494e-02,6.639e-02,1.518e-01,2.260e-04
4.320e-02,-1.802e+00,1.479e+00,5.183e+00,2.858e-02,6.407e-02,1.518e-01,2.278e-04
4.323e-02,-1.801e+00,1.479e+00,5.185e+00,3.202e-02,-5.755e-02,1.512e-01,2.306e-04
4.325e-02,-1.801e+00,1.479e+00,5.186e+00,3.531e-02,-6.032e-02,1.512e-01,2.340e-04
4.328e-02,-1.801e+00,1.479e+00,5.188e+00,3.849e-02,-6.322e-02,1.512e-01,2.378e-04
4.331e-02,-1.800e+00,1.479e+00,5.189e+00,4.159e-02,5.285e-02,1.518e-01,2.417e-04
4.335e-02,-1.800e+00,1.478e+00,5.191e+00,2.937e-01,3.245e-03,1.458e-01,2.458e-04
4.347e-02,-1.799e+00,1.479e+00,5.192e+00,2.937e-01,-7.352e-04,1.458e-01,2.598e-04
4.368e-02,-1.796e+00,1.479e+00,5.194e+00,2.910e-01,-5.472e-03,1.458e-01,2.821e-04
4.392e-02,-1.794e+00,1.479e+00,5.195e+00,2.875e-01,-1.013e-02,1.458e-01,3.055e-04
4.416e-02,-1.791e+00,1.479e+00,5.197e+00,2.837e-01,-1.447e-02,1.458e-01,3.277e-04
4.440e-02,-1.789e+00,1.479e+00,5.198e+00,2.858e-01,-4.948e-02,1.451e-01,3.482e-04
4.465e-02,-1.786e+00,1.479e+00,5.199e+00,2.819e-01,-5.303e-02,1.451e-01,3.668e-04
4.489e-02,-1.783e+00,1.479e+00,5.201e+00,2.780e-01,-5.618e-02,1.451e-01,3.835e-04
4.514e-02,-1.781e+00,1.479e+00,5.202e+00,1.318e-01,-3.306e-02,1.498e-01,3.983e-04
4.533e-02,-1.779e+00,1.478e+00,5.204e+00,1.298e-01,-1.284e-01,1.491e-01,4.087e-04
4.547e-02,-1.777e+00,1.478e+00,5.205e+00,1.294e-01,-1.301e-01,1.491e-01,4.150e-04
4.560e-02,-1.776e+00,1.477e+00,5.207e+00,1.295e-01,-1.313e-01,1.491e-01,4.188e-04
4.573e-02,-1.774e+00,1.475e+00,5.208e+00,1.298e-01,-1.318e-01,1.491e-01,4.204e-04
4.585e-02,-1.773e+00,1.474e+00,5.210e+00,1.302e-01,-1.317e-01,1.491e-01,4.199e-04
4.598e-02,-1.772e+00,1.473e+00,5.211e+00,1.306e-01,-1.310e-01,1.491e-01,4.173e-04
4.611e-02,-1.770e+00,1.471e+00,5.213e+00,1.309e-01,-1.296e-01,1.491e-01,4.125e-04
4.624e-02,-1.769e+00,1.470e+00,5.214e+00,1.313e-01,-1.276e-01,1.491e-01,4.056e-04
4.637e-02,-1.768e+00,1.469e+00,5.216e+00,1.317e-01,-1.249e-01,1.491e-01,3.965e-04
4.651e-02,-1.766e+00,1.468e+00,5.217e+00,2.448e-01,2.585e-03,1.478e-01,3.852e-04
4.669e-02,-1.765e+00,1.467e+00,5.219e+00,2.437e-01,8.425e-03,1.478e-01,3.673e-04
4.693e-02,-1.762e+00,1.467e+00,5.220e+00,1.879e-01,7.877e-02,1.491e-01,3.428e-04
4.715e-02,-1.760e+00,1.467e+00,5.222e+00,1.858e-01,8.683e-02,1.491e-01,3.184e-04
4.735e-02,-1.758e+00,1.468e+00,5.223e+00,1.843e-01,9.397e-02,1.491e-01,2.963e-04
4.754e-02,-1.756e+00,1.468e+00,5.225e+00,1.416e-01,5.402e-02,1.498e-01,2.756e-04
4.772e-02,-1.755e+00,1.469e+00,5.226e+00,1.410e-01,5.955e-02,1.498e-01,2.579e-04
4.787e-02,-1.753e+00,1.470e+00,5.228e+00,1.409e-01,6.420e-02,1.498e-01,2.426e-04
4.801e-02,-1.752e+00,1.470e+00,5.229e+00,1.410e-01,6.849e-02,1.498e-01,2.283e-04
4.815e-02,-1.750e+00,1.471e+00,5.231e+00,1.412e-01,7.257e-02,1.498e-01,2.147e-04
4.829e-02,-1.749e+00,1.472e+00,5.232e+00,1.415e-01,7.647e-02,1.498e-01,2.016e-04
4.843e-02,-1.748e+00,1.473e+00,5.234e+00,1.417e-01,8.020e-02,1.498e-01,1.891e-04
4.857e-02,-1.746e+00,1.473e+00,5.235e+00,5.891e-02,1.251e-01,1.512e-01,1.772e-04
4.868e-02,-1.745e+00,1.474e+00,5.237e+00,6.024e-02,1.273e-01,1.512e-01,1.688e-04
4.875e-02,-1.744e+00,1.476e+00,5.238e+00,6.258e-02,1.282e-01,1.512e-01,1.637e-04
4.881e-02,-1.744e+00,1.477e+00,5.240e+00,6.519e-02,1.286e-01,1.512e-01,1.599e-04
4.887e-02,-1.743e+00,1.478e+00,5.241e+00,6.783e-02,1.287e-01,1.512e-01,1.569e-04
4.893e-02,-1.742e+00,1.479e+00,5.243e+00,1.475e-01,-7.607e-04,1.498e-01,1.546e-04
4.902e-02,-1.741e+00,1.480e+00,5.244e+00,2.084e-01,2.542e-02,1.505e-01,1.520e-04
4.917e-02,-1.740e+00,1.480e+00,5.246e+00,2.082e-01,2.669e-02,1.505e-01,1.482e-04
4.934e-02,-1.738e+00,1.481e+00,5.247e+00,2.070e-01,2.859e-02,1.505e-01,1.435e-04
4.952e-02,-1.736e+00,1.481e+00,5.249e+00,1.788e-01,4.624e-02,1.498e-01,1.383e-04
4.970e-02,-1.734e+00,1.481e+00,5.250e+00,1.776e-01,4.825e-02,1.498e-01,1.331e-04
4.986e-02,-1.732e+00,1.482e+00,5.252e+00,1.767e-01,5.002e-02,1.498e-01,1.283e-04
5.002e-02,-1.730e+00,1.482e+00,5.253e+00,1.760e-01,5.166e-02,1.498e-01,1.238e-04
5.018e-02,-1.729e+00,1.483e+00,5.255e+00,1.753e-01,5.318e-02,1.498e-01,1.195e-04
5.033e-02,-1.727e+00,1.483e+00,5.256e+00,1.747e-01,5.458e-02,1.498e-01,1.156e-04
5.049e-02,-1.725e+00,1.484e+00,5.258e+00,1.741e-01,5.587e-02,1.498e-01,1.121e-04
5.064e-02,-1.723e+00,1.484e+00,5.259e+00,1.943e-01,1.036e-01,1.485e-01,1.089e-04
5.079e-02,-1.722e+00,1.485e+00,5.261e+00,1.549e-02,7.366e-02,1.505e-01,1.061e-04
5.089e-02,-1.720e+00,1.486e+00,5.262e+00,1.672e-02,7.373e-02,1.505e-01,1.049e-04
5.093e-02,-1.720e+00,1.487e+00,5.264e+00,2.007e-02,7.289e-02,1.505e-01,1.048e-04
5.096e-02,-1.720e+00,1.488e+00,5.265e+00,2.401e-02,7.172e-02,1.505e-01,1.049e-04
5.097e-02,-1.719e+00,1.488e+00,5.267e+00,2.805e-02,7.039e-02,1.505e-01,1.051e-04
5.100e-02,-1.719e+00,1.489e+00,5.268e+00,3.206e-02,6.894e-02,1.505e-01,1.055e-04
5.102e-02,-1.719e+00,1.490e+00,5.270e+00,2.851e-01,7.254e-02,1.465e-01,1.062e-04
5.112e-02,-1.718e+00,1.490e+00,5.271e+00,2.859e-01,7.121e-02,1.465e-01,1.100e-04
5.130e-02,-1.715e+00,1.490e+00,5.273e+00,2.838e-01,7.021e-02,1.465e-01,1.162e-04
5.151e-02,-1.713e+00,1.490e+00,5.274e+00,2.809e-01,6.951e-02,1.465e-01,1.222e-04
5.172e-02,-1.710e+00,1.490e+00,5.276e+00,2.481e-01,1.416e-01,1.485e-01,1.273e-04
5.193e-02,-1.708e+00,1.491e+00,5.277e+00,2.452e-01,1.413e-01,1.485e-01,1.317e-04
5.212e-02,-1.705e+00,1.492e+00,5.279e+00,2.425e-01,1.405e-01,1.485e-01,1.369e-04
5.232e-02,-1.703e+00,1.493e+00,5.280e+00,2.399e-01,1.392e-01,1.485e-01,1.440e-04
5.250e-02,-1.700e+00,1.495e+00,5.282e+00,1.485e-01,1.371e-01,1.498e-01,1.533e-04
5.266e-02,-1.698e+00,1.496e+00,5.283e+00,1.473e-01,1.345e-01,1.498e-01,1.630e-04
5.278e-02,-1.697e+00,1.497e+00,5.285e+00,1.828e-01,4.886e-02,1.491e-01,1.727e-04
5.290e-02,-1.695e+00,1.498e+00,5.286e+00,1.826e-01,4.549e-02,1.491e-01,1.842e-04
5.303e-02,-1.693e+00,1.499e+00,5.288e+00,1.821e-01,4.171e-02,1.491e-01,1.973e-04
5.316e-02,-1.691e+00,1.499e+00,5.289e+00,1.816e-01,3.773e-02,1.491e-01,2.111e-04
5.329e-02,-1.690e+00,1.500e+00,5.291e+00,1.810e-01,3.366e-02,1.491e-01,2.253e-04
5.342e-02,-1.688e+00,1.500e+00,5.292e+00,1.805e-01,2.952e-02,1.491e-01,2.396e-04
5.354e-02,-1.686e+00,1.501e+00,5.294e+00,1.799e-01,2.535e-02,1.491e-01,2.540e-04
5.367e-02,-1.684e+00,1.501e+00,5.295e+00,1.794e-01,2.117e-02,1.491e-01,2.684e-04
5.380e-02,-1.682e+00,1.501e+00,5.296e+00,2.383e-01,5.841e-02,1.485e-01,2.827e-04
5.394e-02,-1.680e+00,1.501e+00,5.298e+00,2.044e-01,5.382e-02,1.485e-01,2.989e-04
5.409e-02,-1.678e+00,1.502e+00,5.299e+00,2.030e-01,4.895e-02,1.485e-01,3.162e-04
5.423e-02,-1.676e+00,1.502e+00,5.301e+00,2.017e-01,4.409e-02,1.485e-01,3.333e-04
5.437e-02,-1.674e+00,1.503e+00,5.302e+00,2.005e-01,3.916e-02,1.485e-01,3.506e-04
5.450e-02,-1.672e+00,1.503e+00,5.304e+00,2.024e-01,-1.315e-01,1.478e-01,3.679e-04
5.464e-02,-1.670e+00,1.503e+00,5.305e+00,1.983e-01,2.925e-02,1.485e-01,3.850e-04
5.478e-02,-1.668e+00,1.503e+00,5.307e+00,1.854e-01,6.623e-02,1.485e-01,4.004e-04
5.491e-02,-1.666e+00,1.503e+00,5.308e+00,1.846e-01,6.210e-02,1.485e-01,4.146e-04
5.504e-02,-1.664e+00,1.504e+00,5.310e+00,1.929e-01,-1.645e-01,1.491e-01,4.287e-04
5.516e-02,-1.662e+00,1.503e+00,5.311e+00,1.834e-01,5.389e-02,1.485e-01,4.427e-04
5.529e-02,-1.660e+00,1.503e+00,5.313e+00,1.827e-01,5.027e-02,1.485e-01,4.551e-04
5.542e-02,-1.659e+00,1.503e+00,5.314e+00,6.067e-02,4.166e-02,1.485e-01,4.669e-04
5.551e-02,-1.657e+00,1.503e+00,5.316e+00,3.803e-02,-1.939e-01,1.498e-01,4.754e-04
5.556e-02,-1.656e+00,1.503e+00,5.317e+00,6.468e-02,3.713e-02,1.485e-01,4.801e-04
5.560e-02,-1.656e+00,1.502e+00,5.319e+00,6.797e-02,3.563e-02,1.485e-01,4.833e-04
5.564e-02,-1.655e+00,1.502e+00,5.320e+00,7.113e-02,3.408e-02,1.485e-01,4.867e-04
5.569e-02,-1.655e+00,1.503e+00,5.322e+00,2.610e-01,6.348e-02,1.485e-01,4.904e-04
5.579e-02,-1.653e+00,1.503e+00,5.323e+00,2.616e-01,6.092e-02,1.485e-01,4.985e-04
5.594e-02,-1.651e+00,1.503e+00,5.325e+00,2.481e-01,-9.780e-02,1.471e-01,5.112e-04
5.611e-02,-1.648e+00,1.503e+00,5.326e+00,2.518e-01,-1.014e-01,1.478e-01,5.247e-04
5.627e-02,-1.646e+00,1.503e+00,5.328e+00,2.495e-01,-1.044e-01,1.478e-01,5.362e-04
5.645e-02,-1.643e+00,1.502e+00,5.329e+00,2.471e-01,-1.066e-01,1.478e-01,5.449e-04
5.662e-02,-1.641e+00,1.501e+00,5.331e+00,2.448e-01,-1.079e-01,1.478e-01,5.503e-04
5.679e-02,-1.638e+00,1.500e+00,5.332e+00,1.773e-01,-4.632e-03,1.485e-01,5.523e-04
5.695e-02,-1.636e+00,1.499e+00,5.334e+00,1.611e-01,3.206e-02,1.498e-01,5.514e-04
5.708e-02,-1.634e+00,1.499e+00,5.335e+00,1.609e-01,3.267e-02,1.498e-01,5.495e-04
5.720e-02,-1.633e+00,1.499e+00,5.337e+00,1.611e-01,3.324e-02,1.498e-01,5.475e-04
5.732e-02,-1.631e+00,1.499e+00,5.338e+00,1.615e-01,3.375e-02,1.498e-01,5.457e-04
5.743e-02,-1.630e+00,1.500e+00,5.340e+00,1.619e-01,3.420e-02,1.498e-01,5.440e-04
5.755e-02,-1.628e+00,1.500e+00,5.341e+00,1.623e-01,3.459e-02,1.498e-01,5.426e-04
5.766e-02,-1.626e+00,1.500e+00,5.343e+00,1.627e-01,3.492e-02,1.498e-01,5.414e-04
5.778e-02,-1.625e+00,1.501e+00,5.344e+00,1.631e-01,3.517e-02,1.498e-01,5.404e-04
5.789e-02,-1.623e+00,1.501e+00,5.346e+00,1.636e-01,3.536e-02,1.498e-01,5.396e-04
5.801e-02,-1.621e+00,1.501e+00,5.347e+00,1.759e-01,-1.353e-01,1.478e-01,5.391e-04
5.812e-02,-1.620e+00,1.501e+00,5.349e+00,2.561e-01,-7.301e-02,1.451e-01,5.384e-04
5.827e-02,-1.618e+00,1.500e+00,5.350e+00,2.076e-01,-7.202e-02,1.485e-01,5.356e-04
5.843e-02,-1.615e+00,1.500e+00,5.351e+00,2.063e-01,-7.030e-02,1.485e-01,5.304e-04
5.858e-02,-1.613e+00,1.499e+00,5.353e+00,2.053e-01,-6.806e-02,1.485e-01,5.234e-04
5.873e-02,-1.611e+00,1.498e+00,5.354e+00,2.044e-01,-6.528e-02,1.485e-01,5.145e-04
5.888e-02,-1.609e+00,1.497e+00,5.356e+00,2.036e-01,-6.196e-02,1.485e-01,5.038e-04
5.903e-02,-1.607e+00,1.497e+00,5.357e+00,1.672e-01,-3.740e-02,1.491e-01,4.912e-04
5.917e-02,-1.605e+00,1.496e+00,5.359e+00,1.669e-01,-3.342e-02,1.491e-01,4.781e-04
5.930e-02,-1.604e+00,1.496e+00,5.360e+00,1.671e-01,-2.945e-02,1.491e-01,4.648e-04
5.943e-02,-1.602e+00,1.496e+00,5.362e+00,1.674e-01,-2.531e-02,1.491e-01,4.509e-04
5.955e-02,-1.600e+00,1.495e+00,5.363e+00,1.678e-01,-2.094e-02,1.491e-01,4.363e-04
5.968e-02,-1.598e+00,1.495e+00,5.365e+00,9.408e-02,3.023e-02,1.485e-01,4.208e-04
5.978e-02,-1.597e+00,1.495e+00,5.366e+00,9.539e-02,3.401e-02,1.485e-01,4.078e-04
5.987e-02,-1.596e+00,1.495e+00,5.368e+00,9.759e-02,3.685e-02,1.485e-01,3.975e-04
5.994e-02,-1.595e+00,1.496e+00,5.369e+00,1.000e-01,3.938e-02,1.485e-01,3.882e-04
6.002e-02,-1.594e+00,1.496e+00,5.371e+00,1.025e-01,4.180e-02,1.485e-01,3.791e-04
6.009e-02,-1.593e+00,1.496e+00,5.372e+00,1.020e-01,3.381e-02,1.485e-01,3.701e-04
6.017e-02,-1.592e+00,1.497e+00,5.374e+00,1.044e-01,3.609e-02,1.485e-01,3.614e-04
6.024e-02,-1.591e+00,1.497e+00,5.375e+00,2.106e-01,3.831e-02,1.485e-01,3.528e-04
6.035e-02,-1.589e+00,1.497e+00,5.377e+00,2.116e-01,4.177e-02,1.485e-01,3.408e-04
6.049e-02,-1.588e+00,1.498e+00,5.378e+00,2.113e-01,4.640e-02,1.485e-01,3.256e-04
6.064e-02,-1.586e+00,1.498e+00,5.380e+00,2.106e-01,5.129e-02,1.485e-01,3.097e-04
6.079e-02,-1.583e+00,1.499e+00,5.381e+00,2.099e-01,5.614e-02,1.485e-01,2.940e-04
6.095e-02,-1.581e+00,1.499e+00,5.383e+00,2.091e-01,6.083e-02,1.485e-01,2.788e-04
6.110e-02,-1.579e+00,1.500e+00,5.384e+00,2.113e-01,8.082e-02,1.491e-01,2.644e-04
6.124e-02,-1.577e+00,1.501e+00,5.386e+00,1.216e-01,8.505e-02,1.485e-01,2.507e-04
6.137e-02,-1.575e+00,1.501e+00,5.387e+00,1.220e-01,8.813e-02,1.485e-01,2.403e-04
6.146e-02,-1.574e+00,1.502e+00,5.389e+00,1.234e-01,9.013e-02,1.485e-01,2.330e-04
6.155e-02,-1.573e+00,1.503e+00,5.390e+00,1.252e-01,9.164e-02,1.485e-01,2.271e-04
6.163e-02,-1.571e+00,1.504e+00,5.392e+00,1.478e-01,-5.527e-03,1.491e-01,2.224e-04
6.172e-02,-1.570e+00,1.504e+00,5.393e+00,1.493e-01,-4.476e-03,1.491e-01,2.181e-04
6.182e-02,-1.569e+00,1.505e+00,5.395e+00,1.506e-01,-3.344e-03,1.491e-01,2.137e-04
6.192e-02,-1.567e+00,1.505e+00,5.396e+00,1.518e-01,-2.115e-03,1.491e-01,2.090e-04
6.202e-02,-1.566e+00,1.505e+00,5.398e+00,1.530e-01,-7.881e-04,1.491e-01,2.040e-04
6.212e-02,-1.564e+00,1.505e+00,5.399e+00,1.541e-01,6.355e-04,1.491e-01,1.987e-04
6.222e-02,-1.563e+00,1.505e+00,5.401e+00,2.412e-01,2.285e-02,1.485e-01,1.931e-04
6.235e-02,-1.561e+00,1.505e+00,5.402e+00,2.411e-01,2.505e-02,1.485e-01,1.858e-04
6.249e-02,-1.558e+00,1.505e+00,5.404e+00,2.400e-01,2.789e-02,1.485e-01,1.771e-04
6.265e-02,-1.556e+00,1.505e+00,5.405e+00,2.089e-01,6.711e-02,1.478e-01,1.680e-04
6.280e-02,-1.554e+00,1.506e+00,5.406e+00,2.078e-01,6.988e-02,1.478e-01,1.595e-04
6.294e-02,-1.552e+00,1.506e+00,5.408e+00,2.071e-01,7.223e-02,1.478e-01,1.521e-04
6.307e-02,-1.550e+00,1.507e+00,5.409e+00,2.065e-01,7.424e-02,1.478e-01,1.458e-04
6.320e-02,-1.548e+00,1.508e+00,5.411e+00,2.119e-01,1.379e-02,1.478e-01,1.406e-04
6.334e-02,-1.545e+00,1.508e+00,5.412e+00,2.113e-01,1.519e-02,1.478e-01,1.363e-04
6.347e-02,-1.543e+00,1.508e+00,5.414e+00,2.107e-01,1.652e-02,1.478e-01,1.322e-04
6.360e-02,-1.541e+00,1.508e+00,5.415e+00,2.101e-01,1.785e-02,1.478e-01,1.282e-04
6.373e-02,-1.539e+00,1.509e+00,5.417e+00,2.095e-01,1.918e-02,1.478e-01,1.241e-04
6.386e-02,-1.537e+00,1.509e+00,5.418e+00,6.067e-02,1.240e-01,1.498e-01,1.200e-04
6.395e-02,-1.536e+00,1.509e+00,5.420e+00,6.208e-02,1.246e-01,1.498e-01,1.173e-04
6.401e-02,-1.535e+00,1.511e+00,5.421e+00,6.531e-02,1.245e-01,1.498e-01,1.164e-04
6.405e-02,-1.534e+00,1.512e+00,5.423e+00,6.904e-02,1.239e-01,1.498e-01,1.164e-04
6.409e-02,-1.533e+00,1.513e+00,5.424e+00,7.285e-02,1.230e-01,1.498e-01,1.172e-04
6.413e-02,-1.533e+00,1.514e+00,5.426e+00,7.662e-02,1.218e-01,1.498e-01,1.189e-04
6.417e-02,-1.532e+00,1.515e+00,5.427e+00,2.997e-01,7.898e-02,1.471e-01,1.216e-04
6.426e-02,-1.530e+00,1.516e+00,5.429e+00,2.831e-01,1.388e-01,1.471e-01,1.286e-04
6.438e-02,-1.528e+00,1.516e+00,5.430e+00,2.820e-01,1.357e-01,1.471e-01,1.396e-04
6.452e-02,-1.525e+00,1.517e+00,5.432e+00,2.801e-01,1.325e-01,1.471e-01,1.516e-04
6.466e-02,-1.523e+00,1.517e+00,5.433e+00,2.781e-01,1.293e-01,1.471e-01,1.637e-04
6.480e-02,-1.520e+00,1.517e+00,5.435e+00,2.761e-01,1.261e-01,1.471e-01,1.756e-04
6.494e-02,-1.518e+00,1.517e+00,5.436e+00,2.741e-01,1.229e-01,1.471e-01,1.875e-04
6.508e-02,-1.515e+00,1.517e+00,5.438e+00,1.832e-01,9.898e-02,1.498e-01,1.993e-04
6.521e-02,-1.513e+00,1.518e+00,5.439e+00,1.823e-01,9.592e-02,1.498e-01,2.101e-04
6.531e-02,-1.511e+00,1.519e+00,5.441e+00,6.076e-02,1.083e-01,1.491e-01,2.204e-04
6.538e-02,-1.509e+00,1.520e+00,5.442e+00,6.265e-02,1.056e-01,1.491e-01,2.286e-04
6.542e-02,-1.509e+00,1.521e+00,5.444e+00,6.610e-02,1.033e-01,1.491e-01,2.345e-04
6.546e-02,-1.508e+00,1.522e+00,5.445e+00,6.996e-02,1.010e-01,1.491e-01,2.401e-04
6.549e-02,-1.507e+00,1.523e+00,5.447e+00,7.388e-02,9.843e-02,1.491e-01,2.463e-04
6.552e-02,-1.506e+00,1.524e+00,5.448e+00,7.775e-02,9.558e-02,1.491e-01,2.534e-04
6.556e-02,-1.506e+00,1.525e+00,5.450e+00,8.152e-02,9.241e-02,1.491e-01,2.615e-04
6.560e-02,-1.505e+00,1.526e+00,5.451e+00,8.519e-02,8.888e-02,1.491e-01,2.707e-04
6.563e-02,-1.504e+00,1.527e+00,5.453e+00,8.876e-02,8.501e-02,1.491e-01,2.811e-04
6.567e-02,-1.503e+00,1.528e+00,5.454e+00,3.413e-01,1.222e-01,1.244e-01,2.927e-04
6.574e-02,-1.502e+00,1.528e+00,5.455e+00,3.385e-01,-1.434e-01,1.224e-01,3.155e-04
6.584e-02,-1.499e+00,1.528e+00,5.456e+00,3.365e-01,-1.529e-01,1.224e-01,3.488e-04
6.595e-02,-1.497e+00,1.528e+00,5.458e+00,3.338e-01,-1.631e-01,1.224e-01,3.849e-04
6.606e-02,-1.494e+00,1.528e+00,5.459e+00,2.953e-01,-4.916e-02,1.478e-01,4.214e-04
6.617e-02,-1.491e+00,1.528e+00,5.460e+00,2.934e-01,-5.958e-02,1.478e-01,4.576e-04
6.628e-02,-1.489e+00,1.528e+00,5.462e+00,2.915e-01,-6.986e-02,1.478e-01,4.933e-04
6.639e-02,-1.486e+00,1.528e+00,5.463e+00,2.747e-01,-7.481e-02,1.471e-01,5.284e-04
6.651e-02,-1.483e+00,1.528e+00,5.465e+00,2.728e-01,-8.476e-02,1.471e-01,5.629e-04
6.662e-02,-1.481e+00,1.528e+00,5.466e+00,2.709e-01,-9.447e-02,1.471e-01,5.966e-04
6.673e-02,-1.478e+00,1.528e+00,5.468e+00,2.691e-01,-1.039e-01,1.471e-01,6.291e-04
6.684e-02,-1.476e+00,1.528e+00,5.469e+00,7.751e-02,6.163e-03,1.491e-01,6.602e-04
6.692e-02,-1.474e+00,1.528e+00,5.471e+00,7.815e-02,-2.572e-04,1.491e-01,6.813e-04
6.697e-02,-1.473e+00,1.528e+00,5.472e+00,8.101e-02,-4.450e-03,1.491e-01,6.937e-04
6.701e-02,-1.472e+00,1.528e+00,5.474e+00,8.451e-02,-8.042e-03,1.491e-01,7.037e-04
6.705e-02,-1.471e+00,1.528e+00,5.475e+00,8.815e-02,-1.152e-02,1.491e-01,7.131e-04
6.708e-02,-1.470e+00,1.527e+00,5.477e+00,9.175e-02,-1.503e-02,1.491e-01,7.225e-04
6.712e-02,-1.469e+00,1.527e+00,5.478e+00,9.528e-02,-1.860e-02,1.491e-01,7.321e-04
6.716e-02,-1.468e+00,1.527e+00,5.480e+00,3.152e-01,-1.524e-03,1.458e-01,7.418e-04
6.723e-02,-1.467e+00,1.527e+00,5.481e+00,3.163e-01,-6.834e-03,1.458e-01,7.588e-04
6.734e-02,-1.464e+00,1.527e+00,5.483e+00,3.153e-01,-1.368e-02,1.458e-01,7.825e-04
6.745e-02,-1.462e+00,1.527e+00,5.484e+00,3.315e-01,-8.815e-02,1.438e-01,8.078e-04
6.756e-02,-1.459e+00,1.527e+00,5.486e+00,3.297e-01,-9.532e-02,1.438e-01,8.331e-04
6.768e-02,-1.456e+00,1.527e+00,5.487e+00,3.277e-01,-1.024e-01,1.438e-01,8.581e-04
6.780e-02,-1.454e+00,1.527e+00,5.488e+00,3.021e-01,-1.197e-01,1.465e-01,8.825e-04
6.791e-02,-1.451e+00,1.527e+00,5.490e+00,3.003e-01,-1.265e-01,1.465e-01,9.065e-04
6.803e-02,-1.448e+00,1.527e+00,5.491e+00,2.985e-01,-1.331e-01,1.465e-01,9.299e-04
6.815e-02,-1.446e+00,1.527e+00,5.493e+00,2.967e-01,-1.396e-01,1.465e-01,9.528e-04
6.826e-02,-1.443e+00,1.527e+00,5.494e+00,2.949e-01,-1.460e-01,1.465e-01,9.751e-04
6.838e-02,-1.440e+00,1.527e+00,5.496e+00,2.932e-01,-1.522e-01,1.465e-01,9.969e-04
6.849e-02,-1.438e+00,1.527e+00,5.497e+00,2.262e-01,-1.324e-01,1.491e-01,1.018e-03
6.860e-02,-1.435e+00,1.526e+00,5.499e+00,2.250e-01,-1.379e-01,1.491e-01,1.037e-03
6.871e-02,-1.433e+00,1.525e+00,5.500e+00,5.829e-02,-1.268e-01,1.478e-01,1.053e-03
6.878e-02,-1.431e+00,1.524e+00,5.502e+00,5.985e-02,-1.295e-01,1.478e-01,1.061e-03
6.882e-02,-1.430e+00,1.523e+00,5.503e+00,6.348e-02,-1.311e-01,1.478e-01,1.064e-03
6.886e-02,-1.430e+00,1.522e+00,5.505e+00,6.769e-02,-1.324e-01,1.478e-01,1.066e-03
6.889e-02,-1.429e+00,1.520e+00,5.506e+00,2.766e-01,-1.282e-01,1.471e-01,1.067e-03
6.897e-02,-1.428e+00,1.519e+00,5.508e+00,2.784e-01,-1.284e-01,1.471e-01,1.067e-03
6.908e-02,-1.425e+00,1.519e+00,5.509e+00,2.779e-01,-1.277e-01,1.471e-01,1.065e-03
6.922e-02,-1.423e+00,1.519e+00,5.510e+00,2.767e-01,-1.264e-01,1.471e-01,1.061e-03
6.935e-02,-1.420e+00,1.518e+00,5.512e+00,2.752e-01,-1.246e-01,1.471e-01,1.056e-03
6.949e-02,-1.418e+00,1.518e+00,5.513e+00,2.737e-01,-1.226e-01,1.471e-01,1.050e-03
6.963e-02,-1.415e+00,1.518e+00,5.515e+00,2.841e-01,-1.512e-01,1.465e-01,1.043e-03
6.977e-02,-1.412e+00,1.518e+00,5.516e+00,2.766e-01,-1.122e-01,1.471e-01,1.035e-03
6.991e-02,-1.410e+00,1.517e+00,5.518e+00,2.751e-01,-1.091e-01,1.471e-01,1.026e-03
7.005e-02,-1.407e+00,1.517e+00,5.519e+00,2.736e-01,-1.057e-01,1.471e-01,1.015e-03
7.019e-02,-1.405e+00,1.517e+00,5.521e+00,2.721e-01,-1.021e-01,1.471e-01,1.004e-03
7.033e-02,-1.402e+00,1.517e+00,5.522e+00,2.707e-01,-9.808e-02,1.471e-01,9.915e-04
7.047e-02,-1.399e+00,1.516e+00,5.524e+00,2.692e-01,-9.377e-02,1.471e-01,9.779e-04
7.061e-02,-1.397e+00,1.516e+00,5.525e+00,2.411e-01,-1.202e-01,1.471e-01,9.631e-04
7.075e-02,-1.394e+00,1.515e+00,5.527e+00,2.399e-01,-1.152e-01,1.471e-01,9.472e-04
7.089e-02,-1.392e+00,1.514e+00,5.528e+00,1.056e-01,-7.343e-02,1.491e-01,9.292e-04
7.099e-02,-1.390e+00,1.513e+00,5.530e+00,1.066e-01,-6.883e-02,1.491e-01,9.135e-04
7.107e-02,-1.389e+00,1.513e+00,5.531e+00,1.092e-01,-6.548e-02,1.491e-01,9.012e-04
7.114e-02,-1.387e+00,1.512e+00,5.533e+00,2.902e-01,-1.038e-01,1.458e-01,8.893e-04
7.124e-02,-1.386e+00,1.512e+00,5.534e+00,2.913e-01,-9.809e-02,1.458e-01,8.699e-04
7.138e-02,-1.383e+00,1.511e+00,5.536e+00,2.906e-01,-8.982e-02,1.458e-01,8.428e-04
7.153e-02,-1.381e+00,1.511e+00,5.537e+00,2.893e-01,-8.064e-02,1.458e-01,8.129e-04
7.169e-02,-1.378e+00,1.511e+00,5.538e+00,2.878e-01,-7.110e-02,1.458e-01,7.819e-04
7.185e-02,-1.375e+00,1.511e+00,5.540e+00,2.863e-01,-6.136e-02,1.458e-01,7.502e-04
7.201e-02,-1.373e+00,1.511e+00,5.541e+00,1.632e-01,-1.498e-01,1.478e-01,7.180e-04
7.214e-02,-1.371e+00,1.511e+00,5.543e+00,1.630e-01,-1.414e-01,1.478e-01,6.901e-04
7.225e-02,-1.369e+00,1.510e+00,5.544e+00,1.642e-01,-1.341e-01,1.478e-01,6.654e-04
7.235e-02,-1.367e+00,1.508e+00,5.546e+00,1.656e-01,-1.267e-01,1.478e-01,6.399e-04
7.246e-02,-1.365e+00,1.507e+00,5.547e+00,1.672e-01,-1.186e-01,1.478e-01,6.124e-04
7.257e-02,-1.364e+00,1.506e+00,5.549e+00,1.688e-01,-1.099e-01,1.478e-01,5.826e-04
7.268e-02,-1.362e+00,1.505e+00,5.550e+00,2.593e-01,-2.081e-03,1.471e-01,5.504e-04
7.281e-02,-1.360e+00,1.504e+00,5.552e+00,2.597e-01,1.048e-02,1.471e-01,5.084e-04
7.298e-02,-1.358e+00,1.504e+00,5.553e+00,2.589e-01,2.585e-02,1.471e-01,4.576e-04
7.315e-02,-1.355e+00,1.504e+00,5.555e+00,2.579e-01,4.210e-02,1.471e-01,4.040e-04
7.332e-02,-1.352e+00,1.504e+00,5.556e+00,-2.499e-02,5.333e-02,1.478e-01,3.499e-04
7.341e-02,-1.351e+00,1.504e+00,5.558e+00,-2.255e-02,6.172e-02,1.478e-01,3.208e-04
7.343e-02,-1.351e+00,1.505e+00,5.559e+00,3.273e-01,-1.520e-02,1.398e-01,3.156e-04
7.351e-02,-1.350e+00,1.505e+00,5.560e+00,3.302e-01,-8.961e-03,1.398e-01,2.933e-04
7.365e-02,-1.347e+00,1.505e+00,5.562e+00,3.299e-01,4.134e-03,1.398e-01,2.499e-04
7.381e-02,-1.345e+00,1.505e+00,5.563e+00,3.168e-01,9.182e-02,1.384e-01,1.999e-04
7.398e-02,-1.342e+00,1.505e+00,5.565e+00,3.152e-01,1.078e-01,1.384e-01,1.476e-04
7.416e-02,-1.340e+00,1.505e+00,5.566e+00,3.136e-01,1.241e-01,1.384e-01,9.427e-05
7.433e-02,-1.337e+00,1.505e+00,5.567e+00,3.119e-01,1.405e-01,1.384e-01,4.036e-05
7.450e-02,-1.334e+00,1.505e+00,5.569e+00,3.102e-01,1.571e-01,1.384e-01,1.403e-05
7.468e-02,-1.332e+00,1.505e+00,5.570e+00,1.276e-01,1.272e-01,1.465e-01,6.887e-05
7.481e-02,-1.330e+00,1.506e+00,5.572e+00,1.725e-01,8.828e-02,1.465e-01,1.118e-04
7.492e-02,-1.328e+00,1.507e+00,5.573e+00,1.740e-01,9.829e-02,1.465e-01,1.458e-04
7.503e-02,-1.326e+00,1.508e+00,5.575e+00,1.755e-01,1.080e-01,1.465e-01,1.789e-04
7.514e-02,-1.324e+00,1.509e+00,5.576e+00,1.770e-01,1.174e-01,1.465e-01,2.107e-04
7.525e-02,-1.323e+00,1.510e+00,5.578e+00,1.784e-01,1.263e-01,1.465e-01,2.412e-04
7.536e-02,-1.321e+00,1.511e+00,5.579e+00,1.797e-01,1.348e-01,1.465e-01,2.700e-04
7.546e-02,-1.319e+00,1.512e+00,5.580e+00,1.811e-01,1.428e-01,1.465e-01,2.971e-04
7.557e-02,-1.317e+00,1.514e+00,5.582e+00,1.824e-01,1.501e-01,1.465e-01,3.221e-04
7.567e-02,-1.316e+00,1.515e+00,5.583e+00,1.836e-01,1.568e-01,1.465e-01,3.450e-04
7.577e-02,-1.314e+00,1.517e+00,5.585e+00,3.391e-01,2.507e-01,1.183e-01,3.655e-04
7.588e-02,-1.312e+00,1.518e+00,5.586e+00,2.520e-01,1.850e-01,1.458e-01,3.873e-04
7.601e-02,-1.309e+00,1.519e+00,5.587e+00,2.514e-01,1.920e-01,1.458e-01,4.102e-04
7.614e-02,-1.307e+00,1.520e+00,5.589e+00,2.508e-01,1.983e-01,1.458e-01,4.309e-04
7.626e-02,-1.304e+00,1.521e+00,5.590e+00,2.502e-01,2.038e-01,1.458e-01,4.487e-04
7.638e-02,-1.302e+00,1.523e+00,5.592e+00,2.497e-01,2.083e-01,1.458e-01,4.634e-04
7.650e-02,-1.299e+00,1.524e+00,5.593e+00,2.491e-01,2.118e-01,1.458e-01,4.747e-04
7.661e-02,-1.297e+00,1.526e+00,5.595e+00,2.486e-01,2.143e-01,1.458e-01,4.827e-04
7.671e-02,-1.295e+00,1.527e+00,5.596e+00,2.481e-01,2.157e-01,1.458e-01,4.871e-04
7.682e-02,-1.292e+00,1.529e+00,5.598e+00,2.595e-01,2.885e-01,1.465e-01,4.880e-04
7.692e-02,-1.290e+00,1.531e+00,5.599e+00,5.154e-02,1.635e-01,1.485e-01,4.852e-04
7.698e-02,-1.288e+00,1.532e+00,5.601e+00,5.360e-02,1.620e-01,1.485e-01,4.811e-04
7.701e-02,-1.287e+00,1.534e+00,5.602e+00,5.795e-02,1.603e-01,1.485e-01,4.775e-04
7.704e-02,-1.287e+00,1.535e+00,5.604e+00,6.292e-02,1.584e-01,1.485e-01,4.737e-04
7.706e-02,-1.286e+00,1.537e+00,5.605e+00,6.799e-02,1.562e-01,1.485e-01,4.691e-04
7.708e-02,-1.285e+00,1.539e+00,5.607e+00,7.299e-02,1.536e-01,1.485e-01,4.632e-04
7.710e-02,-1.285e+00,1.540e+00,5.608e+00,7.786e-02,1.506e-01,1.485e-01,4.559e-04
7.712e-02,-1.284e+00,1.542e+00,5.610e+00,8.260e-02,1.471e-01,1.485e-01,4.470e-04
7.715e-02,-1.283e+00,1.543e+00,5.611e+00,3.422e-01,1.792e-01,1.445e-01,4.364e-04
7.719e-02,-1.281e+00,1.544e+00,5.612e+00,3.443e-01,1.718e-01,1.445e-01,4.130e-04
7.725e-02,-1.279e+00,1.544e+00,5.614e+00,3.441e-01,1.613e-01,1.445e-01,3.778e-04
7.732e-02,-1.277e+00,1.544e+00,5.615e+00,3.432e-01,1.499e-01,1.445e-01,3.390e-04
7.739e-02,-1.274e+00,1.544e+00,5.617e+00,3.421e-01,1.383e-01,1.445e-01,2.995e-04
7.746e-02,-1.271e+00,1.544e+00,5.618e+00,3.410e-01,1.267e-01,1.445e-01,2.600e-04
7.753e-02,-1.269e+00,1.544e+00,5.620e+00,2.895e-01,1.204e-01,1.451e-01,2.208e-04
7.760e-02,-1.266e+00,1.544e+00,5.621e+00,2.884e-01,1.090e-01,1.451e-01,1.819e-04
7.767e-02,-1.263e+00,1.544e+00,5.623e+00,2.873e-01,9.770e-02,1.451e-01,1.435e-04
7.774e-02,-1.261e+00,1.544e+00,5.624e+00,2.862e-01,8.650e-02,1.451e-01,1.053e-04
7.781e-02,-1.258e+00,1.544e+00,5.625e+00,2.851e-01,7.541e-02,1.451e-01,6.761e-05
7.788e-02,-1.255e+00,1.544e+00,5.627e+00,2.840e-01,6.443e-02,1.451e-01,3.024e-05
7.795e-02,-1.253e+00,1.544e+00,5.628e+00,2.770e-01,9.496e-02,1.465e-01,6.745e-06
7.802e-02,-1.250e+00,1.545e+00,5.630e+00,-6.201e-02,-1.414e-02,1.478e-01,4.333e-05
7.805e-02,-1.249e+00,1.544e+00,5.631e+00,-5.880e-02,-1.996e-02,1.478e-01,6.092e-05
7.805e-02,-1.249e+00,1.544e+00,5.633e+00,-5.164e-02,-2.112e-02,1.478e-01,6.045e-05
7.804e-02,-1.249e+00,1.544e+00,5.634e+00,-4.340e-02,-2.115e-02,1.478e-01,5.518e-05
7.803e-02,-1.250e+00,1.544e+00,5.636e+00,-3.498e-02,-2.112e-02,1.478e-01,4.927e-05
7.802e-02,-1.250e+00,1.544e+00,5.637e+00,3.914e-01,9.248e-02,1.284e-01,4.400e-05
7.804e-02,-1.249e+00,1.544e+00,5.639e+00,3.949e-01,8.827e-02,1.284e-01,5.545e-05
7.810e-02,-1.247e+00,1.544e+00,5.640e+00,3.947e-01,8.025e-02,1.284e-01,8.251e-05
7.817e-02,-1.245e+00,1.544e+00,5.641e+00,3.934e-01,7.118e-02,1.284e-01,1.140e-04
7.824e-02,-1.242e+00,1.544e+00,5.642e+00,3.917e-01,6.187e-02,1.284e-01,1.464e-04
7.831e-02,-1.239e+00,1.544e+00,5.644e+00,3.900e-01,5.255e-02,1.284e-01,1.790e-04
7.838e-02,-1.237e+00,1.544e+00,5.645e+00,3.882e-01,4.331e-02,1.284e-01,2.113e-04
7.845e-02,-1.234e+00,1.544e+00,5.646e+00,3.864e-01,3.415e-02,1.284e-01,2.433e-04
7.853e-02,-1.231e+00,1.544e+00,5.648e+00,3.847e-01,2.509e-02,1.284e-01,2.749e-04
7.860e-02,-1.229e+00,1.544e+00,5.649e+00,3.147e-01,5.780e-03,1.458e-01,3.062e-04
7.867e-02,-1.226e+00,1.544e+00,5.650e+00,3.138e-01,-3.255e-03,1.458e-01,3.371e-04
7.874e-02,-1.223e+00,1.544e+00,5.652e+00,3.129e-01,-1.219e-02,1.458e-01,3.677e-04
7.881e-02,-1.221e+00,1.544e+00,5.653e+00,3.119e-01,-2.102e-02,1.458e-01,3.979e-04
7.889e-02,-1.218e+00,1.544e+00,5.655e+00,3.111e-01,-2.975e-02,1.458e-01,4.277e-04
7.896e-02,-1.215e+00,1.544e+00,5.656e+00,3.102e-01,-3.837e-02,1.458e-01,4.572e-04
7.903e-02,-1.213e+00,1.544e+00,5.658e+00,3.330e-01,-3.137e-02,1.438e-01,4.864e-04
7.910e-02,-1.210e+00,1.544e+00,5.659e+00,3.320e-01,-3.978e-02,1.438e-01,5.152e-04
7.918e-02,-1.207e+00,1.544e+00,5.660e+00,1.905e-03,-8.949e-02,1.478e-01,5.436e-04
7.922e-02,-1.206e+00,1.543e+00,5.662e+00,4.450e-03,-9.485e-02,1.478e-01,5.599e-04
7.923e-02,-1.205e+00,1.542e+00,5.663e+00,3.957e-01,-8.191e-02,1.150e-01,5.648e-04
7.927e-02,-1.204e+00,1.542e+00,5.665e+00,3.975e-01,-8.569e-02,1.150e-01,5.763e-04
7.933e-02,-1.202e+00,1.542e+00,5.666e+00,3.964e-01,-9.127e-02,1.150e-01,5.957e-04
7.941e-02,-1.199e+00,1.542e+00,5.667e+00,3.944e-01,-9.727e-02,1.150e-01,6.172e-04
7.948e-02,-1.197e+00,1.542e+00,5.668e+00,3.922e-01,-1.033e-01,1.150e-01,6.390e-04
7.956e-02,-1.194e+00,1.542e+00,5.669e+00,3.899e-01,-1.094e-01,1.150e-01,6.607e-04
7.964e-02,-1.191e+00,1.542e+00,5.670e+00,3.876e-01,-1.153e-01,1.150e-01,6.821e-04
7.971e-02,-1.189e+00,1.542e+00,5.671e+00,3.853e-01,-1.212e-01,1.150e-01,7.032e-04
7.979e-02,-1.186e+00,1.542e+00,5.673e+00,1.546e-01,-1.114e-01,1.465e-01,7.240e-04
7.986e-02,-1.184e+00,1.541e+00,5.674e+00,1.552e-01,-1.164e-01,1.465e-01,7.405e-04
7.991e-02,-1.182e+00,1.540e+00,5.676e+00,1.572e-01,-1.203e-01,1.465e-01,7.522e-04
7.996e-02,-1.181e+00,1.539e+00,5.677e+00,1.596e-01,-1.234e-01,1.465e-01,7.612e-04
8.001e-02,-1.179e+00,1.538e+00,5.678e+00,1.620e-01,-1.259e-01,1.465e-01,7.682e-04
8.006e-02,-1.177e+00,1.537e+00,5.680e+00,3.364e-01,-1.174e-01,1.445e-01,7.730e-04
8.013e-02,-1.175e+00,1.536e+00,5.681e+00,3.374e-01,-1.187e-01,1.445e-01,7.768e-04
8.022e-02,-1.173e+00,1.536e+00,5.683e+00,3.371e-01,-1.196e-01,1.445e-01,7.801e-04
8.031e-02,-1.170e+00,1.536e+00,5.684e+00,3.365e-01,-1.203e-01,1.445e-01,7.830e-04
8.040e-02,-1.168e+00,1.536e+00,5.686e+00,1.222e-01,-1.985e-01,1.465e-01,7.855e-04
8.048e-02,-1.166e+00,1.535e+00,5.687e+00,1.233e-01,-1.990e-01,1.465e-01,7.866e-04
8.053e-02,-1.164e+00,1.533e+00,5.689e+00,1.261e-01,-1.992e-01,1.465e-01,7.853e-04
8.058e-02,-1.163e+00,1.531e+00,5.690e+00,4.082e-01,-2.039e-01,1.136e-01,7.817e-04
8.066e-02,-1.161e+00,1.530e+00,5.691e+00,4.083e-01,-2.013e-01,1.136e-01,7.733e-04
8.076e-02,-1.158e+00,1.530e+00,5.692e+00,4.067e-01,-1.972e-01,1.136e-01,7.606e-04
8.086e-02,-1.156e+00,1.530e+00,5.693e+00,4.046e-01,-1.924e-01,1.136e-01,7.462e-04
8.097e-02,-1.153e+00,1.530e+00,5.695e+00,4.024e-01,-1.875e-01,1.136e-01,7.312e-04
8.108e-02,-1.151e+00,1.530e+00,5.696e+00,3.852e-01,-5.811e-02,9.690e-02,7.156e-04
8.119e-02,-1.148e+00,1.530e+00,5.697e+00,3.821e-01,-5.274e-02,9.690e-02,6.997e-04
8.130e-02,-1.145e+00,1.530e+00,5.698e+00,3.108e-01,-6.798e-02,1.445e-01,6.834e-04
8.141e-02,-1.143e+00,1.530e+00,5.699e+00,3.100e-01,-6.285e-02,1.445e-01,6.669e-04
8.152e-02,-1.140e+00,1.530e+00,5.701e+00,3.093e-01,-5.762e-02,1.445e-01,6.500e-04
8.163e-02,-1.137e+00,1.530e+00,5.702e+00,3.086e-01,-5.230e-02,1.445e-01,6.327e-04
8.173e-02,-1.135e+00,1.530e+00,5.703e+00,3.079e-01,-4.689e-02,1.445e-01,6.152e-04
8.184e-02,-1.132e+00,1.530e+00,5.705e+00,3.071e-01,-4.139e-02,1.445e-01,5.974e-04
8.195e-02,-1.129e+00,1.530e+00,5.706e+00,3.064e-01,-3.579e-02,1.445e-01,5.792e-04
8.206e-02,-1.127e+00,1.530e+00,5.708e+00,1.248e-01,-7.151e-02,1.465e-01,5.607e-04
8.215e-02,-1.125e+00,1.529e+00,5.709e+00,2.328e-01,-5.171e-02,1.458e-01,5.459e-04
8.223e-02,-1.123e+00,1.529e+00,5.711e+00,2.343e-01,-4.742e-02,1.458e-01,5.309e-04
8.232e-02,-1.120e+00,1.528e+00,5.712e+00,2.349e-01,-4.196e-02,1.458e-01,5.124e-04
8.242e-02,-1.118e+00,1.528e+00,5.714e+00,2.354e-01,-3.584e-02,1.458e-01,4.919e-04
8.252e-02,-1.116e+00,1.528e+00,5.715e+00,2.357e-01,-2.924e-02,1.458e-01,4.698e-04
8.262e-02,-1.113e+00,1.527e+00,5.717e+00,3.784e-01,3.467e-02,1.230e-01,4.464e-04
8.273e-02,-1.111e+00,1.527e+00,5.718e+00,3.771e-01,4.257e-02,1.230e-01,4.209e-04
8.285e-02,-1.108e+00,1.527e+00,5.719e+00,3.756e-01,5.106e-02,1.230e-01,3.935e-04
8.296e-02,-1.106e+00,1.527e+00,5.720e+00,3.175e-01,1.116e-01,1.438e-01,3.653e-04
8.308e-02,-1.103e+00,1.527e+00,5.722e+00,3.169e-01,1.203e-01,1.438e-01,3.368e-04
8.320e-02,-1.100e+00,1.527e+00,5.723e+00,2.955e-01,9.802e-02,1.438e-01,3.078e-04
8.331e-02,-1.098e+00,1.527e+00,5.725e+00,2.948e-01,1.069e-01,1.438e-01,2.786e-04
8.343e-02,-1.095e+00,1.527e+00,5.726e+00,2.941e-01,1.159e-01,1.438e-01,2.490e-04
8.355e-02,-1.092e+00,1.527e+00,5.727e+00,2.935e-01,1.250e-01,1.438e-01,2.192e-04
8.366e-02,-1.090e+00,1.527e+00,5.729e+00,2.929e-01,1.342e-01,1.438e-01,1.890e-04
8.378e-02,-1.087e+00,1.527e+00,5.730e+00,2.922e-01,1.434e-01,1.438e-01,1.585e-04
8.390e-02,-1.084e+00,1.527e+00,5.732e+00,2.649e-01,1.321e-01,1.445e-01,1.278e-04
8.401e-02,-1.082e+00,1.527e+00,5.733e+00,2.645e-01,1.413e-01,1.445e-01,9.749e-05
8.412e-02,-1.079e+00,1.528e+00,5.735e+00,2.641e-01,1.500e-01,1.445e-01,6.859e-05
8.423e-02,-1.077e+00,1.528e+00,5.736e+00,3.054e-01,1.168e-01,1.438e-01,4.130e-05
8.434e-02,-1.074e+00,1.529e+00,5.738e+00,3.050e-01,1.507e-01,1.438e-01,1.489e-05
8.445e-02,-1.071e+00,1.529e+00,5.739e+00,3.045e-01,1.588e-01,1.438e-01,1.161e-05
8.456e-02,-1.069e+00,1.529e+00,5.740e+00,3.039e-01,1.669e-01,1.438e-01,3.834e-05
8.467e-02,-1.066e+00,1.529e+00,5.742e+00,3.597e-01,1.906e-01,8.953e-02,6.533e-05
8.478e-02,-1.064e+00,1.529e+00,5.743e+00,3.593e-01,2.459e-01,1.244e-01,9.262e-05
8.489e-02,-1.061e+00,1.529e+00,5.744e+00,3.577e-01,2.544e-01,1.244e-01,1.202e-04
8.500e-02,-1.058e+00,1.529e+00,5.745e+00,3.561e-01,2.630e-01,1.244e-01,1.480e-04
8.511e-02,-1.056e+00,1.529e+00,5.746e+00,3.546e-01,2.716e-01,1.244e-01,1.762e-04
8.523e-02,-1.053e+00,1.529e+00,5.748e+00,3.530e-01,2.804e-01,1.244e-01,2.046e-04
8.534e-02,-1.050e+00,1.529e+00,5.749e+00,3.277e-01,2.374e-01,1.317e-01,2.334e-04
8.545e-02,-1.048e+00,1.529e+00,5.750e+00,3.266e-01,2.463e-01,1.317e-01,2.624e-04
8.556e-02,-1.045e+00,1.529e+00,5.752e+00,2.542e-01,2.708e-01,1.445e-01,2.917e-04
8.566e-02,-1.042e+00,1.530e+00,5.753e+00,2.541e-01,2.791e-01,1.445e-01,3.194e-04
8.576e-02,-1.040e+00,1.531e+00,5.754e+00,2.542e-01,2.863e-01,1.445e-01,3.434e-04
8.585e-02,-1.038e+00,1.533e+00,5.756e+00,2.545e-01,2.923e-01,1.445e-01,3.634e-04
8.594e-02,-1.035e+00,1.535e+00,5.757e+00,2.548e-01,2.971e-01,1.445e-01,3.794e-04
8.603e-02,-1.033e+00,1.537e+00,5.759e+00,2.552e-01,3.007e-01,1.445e-01,3.914e-04
8.611e-02,-1.030e+00,1.538e+00,5.760e+00,2.556e-01,3.030e-01,1.445e-01,3.992e-04
8.618e-02,-1.028e+00,1.540e+00,5.762e+00,2.559e-01,3.040e-01,1.445e-01,4.028e-04
8.625e-02,-1.026e+00,1.542e+00,5.763e+00,2.563e-01,3.038e-01,1.445e-01,4.023e-04
8.632e-02,-1.023e+00,1.544e+00,5.765e+00,-1.910e-02,2.558e-01,1.465e-01,3.977e-04
8.635e-02,-1.022e+00,1.546e+00,5.766e+00,7.062e-02,1.350e-01,1.485e-01,3.930e-04
8.637e-02,-1.021e+00,1.548e+00,5.768e+00,7.646e-02,1.331e-01,1.485e-01,3.893e-04
8.638e-02,-1.021e+00,1.549e+00,5.769e+00,3.490e-01,2.446e-01,1.331e-01,3.839e-04
8.642e-02,-1.019e+00,1.550e+00,5.770e+00,3.513e-01,2.402e-01,1.331e-01,3.703e-04
8.646e-02,-1.017e+00,1.551e+00,5.772e+00,3.513e-01,2.338e-01,1.331e-01,3.490e-04
8.651e-02,-1.014e+00,1.551e+00,5.773e+00,3.506e-01,2.268e-01,1.331e-01,3.254e-04
8.657e-02,-1.012e+00,1.551e+00,5.774e+00,3.497e-01,2.197e-01,1.331e-01,3.013e-04
8.662e-02,-1.009e+00,1.551e+00,5.776e+00,3.487e-01,2.127e-01,1.331e-01,2.772e-04
8.667e-02,-1.006e+00,1.551e+00,5.777e+00,3.477e-01,2.057e-01,1.331e-01,2.533e-04
8.673e-02,-1.004e+00,1.551e+00,5.778e+00,3.112e-01,2.453e-01,1.438e-01,2.297e-04
8.678e-02,-1.001e+00,1.551e+00,5.780e+00,3.108e-01,2.384e-01,1.438e-01,2.064e-04
8.684e-02,-9.983e-01,1.551e+00,5.781e+00,3.103e-01,2.315e-01,1.438e-01,1.833e-04
8.689e-02,-9.956e-01,1.551e+00,5.783e+00,3.099e-01,2.248e-01,1.438e-01,1.605e-04
8.694e-02,-9.930e-01,1.551e+00,5.784e+00,3.095e-01,2.181e-01,1.438e-01,1.379e-04
8.700e-02,-9.903e-01,1.551e+00,5.786e+00,3.091e-01,2.115e-01,1.438e-01,1.157e-04
8.705e-02,-9.877e-01,1.551e+00,5.787e+00,3.088e-01,2.049e-01,1.438e-01,9.369e-05
8.710e-02,-9.850e-01,1.551e+00,5.788e+00,3.084e-01,1.985e-01,1.438e-01,7.196e-05
8.716e-02,-9.823e-01,1.551e+00,5.790e+00,2.457e-01,9.896e-02,1.445e-01,5.050e-05
8.721e-02,-9.798e-01,1.551e+00,5.791e+00,2.456e-01,9.271e-02,1.445e-01,2.956e-05
8.726e-02,-9.773e-01,1.552e+00,5.793e+00,2.458e-01,8.620e-02,1.445e-01,7.880e-06
8.730e-02,-9.748e-01,1.553e+00,5.794e+00,2.579e-01,-2.950e-02,1.438e-01,1.545e-05
8.735e-02,-9.723e-01,1.553e+00,5.796e+00,3.677e-01,4.056e-02,1.036e-01,4.071e-05
8.739e-02,-9.697e-01,1.553e+00,5.797e+00,3.327e-01,-2.390e-02,1.277e-01,6.685e-05
8.744e-02,-9.670e-01,1.553e+00,5.798e+00,3.316e-01,-3.166e-02,1.277e-01,9.322e-05
8.749e-02,-9.644e-01,1.553e+00,5.799e+00,3.304e-01,-3.937e-02,1.277e-01,1.195e-04
8.753e-02,-9.617e-01,1.553e+00,5.800e+00,3.174e-01,-8.843e-02,1.404e-01,1.455e-04
8.758e-02,-9.591e-01,1.553e+00,5.802e+00,3.169e-01,-9.609e-02,1.404e-01,1.713e-04
8.763e-02,-9.564e-01,1.553e+00,5.803e+00,3.164e-01,-1.037e-01,1.404e-01,1.968e-04
8.767e-02,-9.538e-01,1.553e+00,5.805e+00,3.159e-01,-1.112e-01,1.404e-01,2.221e-04
8.772e-02,-9.511e-01,1.553e+00,5.806e+00,3.154e-01,-1.186e-01,1.404e-01,2.471e-04
8.777e-02,-9.484e-01,1.553e+00,5.808e+00,3.149e-01,-1.260e-01,1.404e-01,2.718e-04
8.782e-02,-9.458e-01,1.553e+00,5.809e+00,3.144e-01,-1.333e-01,1.404e-01,2.963e-04
8.786e-02,-9.431e-01,1.553e+00,5.810e+00,3.140e-01,-1.405e-01,1.404e-01,3.206e-04
8.791e-02,-9.405e-01,1.553e+00,5.812e+00,9.110e-02,-1.062e-01,1.451e-01,3.446e-04
8.794e-02,-9.385e-01,1.553e+00,5.813e+00,9.307e-02,-1.115e-01,1.451e-01,3.615e-04
8.797e-02,-9.373e-01,1.552e+00,5.815e+00,4.082e-02,-6.234e-03,1.471e-01,3.714e-04
8.798e-02,-9.365e-01,1.551e+00,5.816e+00,4.629e-02,-8.628e-03,1.471e-01,3.771e-04
8.799e-02,-9.360e-01,1.551e+00,5.818e+00,5.252e-02,-1.054e-02,1.471e-01,3.808e-04
8.800e-02,-9.354e-01,1.551e+00,5.819e+00,5.887e-02,-1.242e-02,1.471e-01,3.842e-04
8.801e-02,-9.349e-01,1.551e+00,5.821e+00,6.511e-02,-1.436e-02,1.471e-01,3.877e-04
8.803e-02,-9.343e-01,1.551e+00,5.822e+00,3.974e-01,7.675e-02,9.958e-02,3.915e-04
8.806e-02,-9.328e-01,1.550e+00,5.823e+00,3.983e-01,7.394e-02,9.958e-02,4.004e-04
8.810e-02,-9.305e-01,1.550e+00,5.824e+00,3.968e-01,7.008e-02,9.958e-02,4.141e-04
8.816e-02,-9.280e-01,1.550e+00,5.825e+00,3.945e-01,6.597e-02,9.958e-02,4.291e-04
8.821e-02,-9.253e-01,1.550e+00,5.826e+00,3.920e-01,6.183e-02,9.958e-02,4.442e-04
8.826e-02,-9.227e-01,1.550e+00,5.827e+00,3.894e-01,5.772e-02,9.958e-02,4.592e-04
8.832e-02,-9.200e-01,1.550e+00,5.828e+00,3.097e-01,5.885e-02,1.431e-01,4.740e-04
8.837e-02,-9.174e-01,1.550e+00,5.829e+00,3.094e-01,5.455e-02,1.431e-01,4.885e-04
8.843e-02,-9.147e-01,1.550e+00,5.831e+00,3.092e-01,5.031e-02,1.431e-01,5.028e-04
8.848e-02,-9.121e-01,1.550e+00,5.832e+00,2.733e-01,-1.595e-02,1.425e-01,5.169e-04
8.853e-02,-9.094e-01,1.550e+00,5.834e+00,2.731e-01,-2.004e-02,1.425e-01,5.307e-04
8.859e-02,-9.067e-01,1.550e+00,5.835e+00,2.728e-01,-2.404e-02,1.425e-01,5.442e-04
8.864e-02,-9.041e-01,1.550e+00,5.837e+00,2.725e-01,-2.798e-02,1.425e-01,5.575e-04
8.870e-02,-9.014e-01,1.550e+00,5.838e+00,2.574e-01,-5.771e-02,1.431e-01,5.705e-04
8.875e-02,-8.988e-01,1.550e+00,5.839e+00,2.573e-01,-6.141e-02,1.431e-01,5.830e-04
8.880e-02,-8.962e-01,1.550e+00,5.841e+00,2.573e-01,-6.471e-02,1.431e-01,5.940e-04
8.886e-02,-8.936e-01,1.549e+00,5.842e+00,2.574e-01,-6.755e-02,1.431e-01,6.035e-04
8.891e-02,-8.911e-01,1.549e+00,5.844e+00,2.574e-01,-6.989e-02,1.431e-01,6.114e-04
8.897e-02,-8.885e-01,1.548e+00,5.845e+00,2.575e-01,-7.170e-02,1.431e-01,6.174e-04
8.903e-02,-8.859e-01,1.547e+00,5.847e+00,2.576e-01,-7.299e-02,1.431e-01,6.217e-04
8.909e-02,-8.834e-01,1.547e+00,5.848e+00,3.763e-01,-7.374e-02,1.096e-01,6.243e-04
8.916e-02,-8.808e-01,1.546e+00,5.849e+00,3.537e-01,-4.789e-02,1.324e-01,6.252e-04
8.922e-02,-8.781e-01,1.546e+00,5.850e+00,3.529e-01,-4.784e-02,1.324e-01,6.254e-04
8.928e-02,-8.755e-01,1.546e+00,5.852e+00,3.522e-01,-4.766e-02,1.324e-01,6.252e-04
8.935e-02,-8.728e-01,1.546e+00,5.853e+00,3.514e-01,-4.740e-02,1.324e-01,6.247e-04
8.942e-02,-8.702e-01,1.546e+00,5.854e+00,3.507e-01,-4.706e-02,1.324e-01,6.240e-04
8.948e-02,-8.675e-01,1.546e+00,5.856e+00,3.500e-01,-4.665e-02,1.324e-01,6.230e-04
8.955e-02,-8.648e-01,1.546e+00,5.857e+00,3.255e-01,-3.064e-02,1.425e-01,6.217e-04
8.961e-02,-8.622e-01,1.546e+00,5.858e+00,3.253e-01,-3.016e-02,1.425e-01,6.202e-04
8.968e-02,-8.595e-01,1.546e+00,5.860e+00,2.955e-01,-7.618e-02,1.431e-01,6.185e-04
8.974e-02,-8.569e-01,1.546e+00,5.861e+00,2.953e-01,-7.556e-02,1.431e-01,6.165e-04
8.981e-02,-8.542e-01,1.546e+00,5.863e+00,2.952e-01,-7.486e-02,1.431e-01,6.143e-04
8.987e-02,-8.516e-01,1.546e+00,5.864e+00,2.951e-01,-7.410e-02,1.431e-01,6.119e-04
8.994e-02,-8.489e-01,1.546e+00,5.866e+00,2.949e-01,-7.326e-02,1.431e-01,6.092e-04
9.000e-02,-8.462e-01,1.546e+00,5.867e+00,2.948e-01,-7.236e-02,1.431e-01,6.063e-04
9.007e-02,-8.436e-01,1.546e+00,5.868e+00,2.947e-01,-7.138e-02,1.431e-01,6.031e-04
9.013e-02,-8.409e-01,1.546e+00,5.870e+00,2.946e-01,-7.033e-02,1.431e-01,5.997e-04
9.020e-02,-8.383e-01,1.546e+00,5.871e+00,8.690e-02,-2.781e-02,1.445e-01,5.961e-04
9.024e-02,-8.364e-01,1.546e+00,5.873e+00,8.911e-02,-2.723e-02,1.445e-01,5.932e-04
9.027e-02,-8.352e-01,1.546e+00,5.874e+00,3.752e-01,-1.681e-02,1.069e-01,5.912e-04
9.032e-02,-8.334e-01,1.546e+00,5.875e+00,3.759e-01,-1.587e-02,1.069e-01,5.878e-04
9.037e-02,-8.311e-01,1.546e+00,5.876e+00,3.747e-01,-1.418e-02,1.069e-01,5.827e-04
9.044e-02,-8.285e-01,1.546e+00,5.877e+00,3.729e-01,-1.221e-02,1.069e-01,5.770e-04
9.051e-02,-8.259e-01,1.546e+00,5.878e+00,3.709e-01,-1.011e-02,1.069e-01,5.708e-04
9.057e-02,-8.232e-01,1.546e+00,5.880e+00,3.540e-01,1.279e-02,1.270e-01,5.644e-04
9.064e-02,-8.206e-01,1.546e+00,5.881e+00,3.530e-01,1.491e-02,1.270e-01,5.578e-04
9.070e-02,-8.179e-01,1.546e+00,5.882e+00,2.928e-01,-6.570e-02,1.425e-01,5.509e-04
9.077e-02,-8.152e-01,1.546e+00,5.884e+00,2.927e-01,-6.354e-02,1.425e-01,5.437e-04
9.084e-02,-8.126e-01,1.546e+00,5.885e+00,2.926e-01,-6.130e-02,1.425e-01,5.364e-04
9.090e-02,-8.099e-01,1.546e+00,5.886e+00,2.925e-01,-5.900e-02,1.425e-01,5.288e-04
9.097e-02,-8.073e-01,1.546e+00,5.888e+00,2.924e-01,-5.663e-02,1.425e-01,5.209e-04
9.104e-02,-8.046e-01,1.546e+00,5.889e+00,2.923e-01,-5.419e-02,1.425e-01,5.129e-04
9.110e-02,-8.020e-01,1.546e+00,5.891e+00,2.922e-01,-5.168e-02,1.425e-01,5.046e-04
9.117e-02,-7.993e-01,1.546e+00,5.892e+00,8.754e-02,3.370e-02,1.451e-01,4.961e-04
9.122e-02,-7.974e-01,1.546e+00,5.894e+00,8.985e-02,3.530e-02,1.451e-01,4.899e-04
9.125e-02,-7.962e-01,1.546e+00,5.895e+00,9.431e-02,3.586e-02,1.451e-01,4.862e-04
9.127e-02,-7.952e-01,1.547e+00,5.896e+00,9.934e-02,3.608e-02,1.451e-01,4.834e-04
9.130e-02,-7.942e-01,1.547e+00,5.898e+00,1.045e-01,3.614e-02,1.451e-01,4.810e-04
9.132e-02,-7.932e-01,1.547e+00,5.899e+00,1.095e-01,3.611e-02,1.451e-01,4.788e-04
9.135e-02,-7.921e-01,1.548e+00,5.901e+00,3.872e-01,6.188e-02,1.103e-01,4.769e-04
9.139e-02,-7.904e-01,1.548e+00,5.902e+00,3.881e-01,6.255e-02,1.103e-01,4.743e-04
9.144e-02,-7.880e-01,1.548e+00,5.903e+00,3.871e-01,6.377e-02,1.103e-01,4.707e-04
9.150e-02,-7.854e-01,1.548e+00,5.904e+00,3.856e-01,6.519e-02,1.103e-01,4.668e-04
9.156e-02,-7.828e-01,1.548e+00,5.905e+00,3.838e-01,6.671e-02,1.103e-01,4.626e-04
9.162e-02,-7.801e-01,1.548e+00,5.906e+00,3.612e-01,8.901e-02,1.297e-01,4.582e-04
9.168e-02,-7.775e-01,1.548e+00,5.908e+00,3.605e-01,4.912e-02,1.237e-01,4.535e-04
9.174e-02,-7.748e-01,1.548e+00,5.909e+00,3.595e-01,5.076e-02,1.237e-01,4.486e-04
9.180e-02,-7.722e-01,1.548e+00,5.910e+00,3.584e-01,5.245e-02,1.237e-01,4.434e-04
9.186e-02,-7.695e-01,1.548e+00,5.911e+00,3.573e-01,5.422e-02,1.237e-01,4.381e-04
9.192e-02,-7.669e-01,1.548e+00,5.913e+00,3.563e-01,5.605e-02,1.237e-01,4.325e-04
9.199e-02,-7.642e-01,1.548e+00,5.914e+00,3.552e-01,5.794e-02,1.237e-01,4.267e-04
9.205e-02,-7.615e-01,1.548e+00,5.915e+00,3.542e-01,5.990e-02,1.237e-01,4.207e-04
9.211e-02,-7.589e-01,1.548e+00,5.916e+00,3.531e-01,6.192e-02,1.237e-01,4.144e-04
9.217e-02,-7.562e-01,1.548e+00,5.917e+00,1.890e-01,3.813e-02,1.451e-01,4.079e-04
9.222e-02,-7.539e-01,1.548e+00,5.919e+00,1.901e-01,3.973e-02,1.451e-01,4.022e-04
9.227e-02,-7.519e-01,1.548e+00,5.920e+00,1.921e-01,4.086e-02,1.451e-01,3.975e-04
9.231e-02,-7.499e-01,1.549e+00,5.922e+00,1.944e-01,4.174e-02,1.451e-01,3.937e-04
9.235e-02,-7.480e-01,1.549e+00,5.923e+00,1.967e-01,4.240e-02,1.451e-01,3.905e-04
9.240e-02,-7.460e-01,1.550e+00,5.925e+00,1.990e-01,4.286e-02,1.451e-01,3.880e-04
9.244e-02,-7.440e-01,1.550e+00,5.926e+00,3.643e-01,5.347e-02,6.072e-02,3.861e-04
9.248e-02,-7.418e-01,1.550e+00,5.927e+00,3.609e-01,5.437e-02,6.072e-02,3.847e-04
9.254e-02,-7.392e-01,1.550e+00,5.927e+00,3.567e-01,5.536e-02,6.072e-02,3.833e-04
9.259e-02,-7.366e-01,1.550e+00,5.928e+00,3.286e-01,2.018e-02,1.418e-01,3.817e-04
9.264e-02,-7.340e-01,1.550e+00,5.929e+00,3.286e-01,2.072e-02,1.418e-01,3.800e-04
9.270e-02,-7.313e-01,1.550e+00,5.931e+00,3.049e-01,2.650e-02,1.425e-01,3.780e-04
9.275e-02,-7.286e-01,1.550e+00,5.932e+00,3.049e-01,2.716e-02,1.425e-01,3.758e-04
9.281e-02,-7.260e-01,1.550e+00,5.934e+00,3.050e-01,2.789e-02,1.425e-01,3.734e-04
9.286e-02,-7.233e-01,1.550e+00,5.935e+00,3.051e-01,2.869e-02,1.425e-01,3.707e-04
9.291e-02,-7.207e-01,1.550e+00,5.937e+00,3.051e-01,2.955e-02,1.425e-01,3.679e-04
9.297e-02,-7.180e-01,1.550e+00,5.938e+00,3.052e-01,3.047e-02,1.425e-01,3.648e-04
9.302e-02,-7.154e-01,1.550e+00,5.939e+00,2.875e-01,2.628e-02,1.418e-01,3.615e-04
9.308e-02,-7.127e-01,1.550e+00,5.941e+00,2.875e-01,2.734e-02,1.418e-01,3.580e-04
9.313e-02,-7.100e-01,1.550e+00,5.942e+00,2.876e-01,2.846e-02,1.418e-01,3.543e-04
9.319e-02,-7.074e-01,1.550e+00,5.944e+00,2.876e-01,2.965e-02,1.418e-01,3.504e-04
9.324e-02,-7.047e-01,1.550e+00,5.945e+00,2.876e-01,3.090e-02,1.418e-01,3.462e-04
9.329e-02,-7.021e-01,1.550e+00,5.946e+00,2.877e-01,3.221e-02,1.418e-01,3.419e-04
9.335e-02,-6.994e-01,1.550e+00,5.948e+00,2.878e-01,3.359e-02,1.418e-01,3.373e-04
9.340e-02,-6.967e-01,1.550e+00,5.949e+00,1.573e-01,8.161e-02,1.451e-01,3.325e-04
9.345e-02,-6.945e-01,1.551e+00,5.951e+00,1.590e-01,8.259e-02,1.451e-01,3.286e-04
9.348e-02,-6.928e-01,1.551e+00,5.952e+00,3.961e-01,9.326e-02,9.757e-02,3.264e-04
9.352e-02,-6.907e-01,1.552e+00,5.953e+00,3.954e-01,9.380e-02,9.757e-02,3.249e-04
9.357e-02,-6.882e-01,1.552e+00,5.954e+00,3.935e-01,9.445e-02,9.757e-02,3.236e-04
9.362e-02,-6.856e-01,1.552e+00,5.955e+00,3.912e-01,9.514e-02,9.757e-02,3.222e-04
9.367e-02,-6.829e-01,1.552e+00,5.956e+00,3.888e-01,9.590e-02,9.757e-02,3.207e-04
9.372e-02,-6.803e-01,1.552e+00,5.957e+00,3.538e-01,4.496e-02,1.170e-01,3.190e-04
9.377e-02,-6.776e-01,1.552e+00,5.958e+00,3.524e-01,4.570e-02,1.170e-01,3.170e-04
9.382e-02,-6.750e-01,1.552e+00,5.959e+00,2.800e-01,1.545e-02,1.425e-01,3.149e-04
9.387e-02,-6.723e-01,1.552e+00,5.961e+00,2.801e-01,1.616e-02,1.425e-01,3.125e-04
9.392e-02,-6.697e-01,1.552e+00,5.962e+00,2.802e-01,1.692e-02,1.425e-01,3.100e-04
9.397e-02,-6.670e-01,1.552e+00,5.964e+00,2.804e-01,1.775e-02,1.425e-01,3.072e-04
9.402e-02,-6.643e-01,1.552e+00,5.965e+00,2.805e-01,1.864e-02,1.425e-01,3.042e-04
9.407e-02,-6.617e-01,1.552e+00,5.967e+00,2.807e-01,1.959e-02,1.425e-01,3.010e-04
9.412e-02,-6.590e-01,1.552e+00,5.968e+00,2.808e-01,2.061e-02,1.425e-01,2.976e-04
9.417e-02,-6.564e-01,1.552e+00,5.969e+00,2.810e-01,2.169e-02,1.425e-01,2.939e-04
9.422e-02,-6.537e-01,1.552e+00,5.971e+00,2.752e-01,5.906e-02,1.418e-01,2.901e-04
9.427e-02,-6.511e-01,1.552e+00,5.972e+00,2.753e-01,6.026e-02,1.418e-01,2.861e-04
9.432e-02,-6.484e-01,1.552e+00,5.974e+00,2.754e-01,6.153e-02,1.418e-01,2.818e-04
9.437e-02,-6.457e-01,1.552e+00,5.975e+00,2.756e-01,6.287e-02,1.418e-01,2.774e-04
9.442e-02,-6.431e-01,1.552e+00,5.976e+00,2.757e-01,6.426e-02,1.418e-01,2.727e-04
9.447e-02,-6.404e-01,1.552e+00,5.978e+00,2.758e-01,6.571e-02,1.418e-01,2.678e-04
9.452e-02,-6.378e-01,1.552e+00,5.979e+00,3.709e-01,1.086e-01,9.958e-02,2.627e-04
9.457e-02,-6.351e-01,1.552e+00,5.980e+00,3.834e-01,1.157e-01,9.489e-02,2.575e-04
9.462e-02,-6.324e-01,1.552e+00,5.981e+00,3.809e-01,1.176e-01,9.489e-02,2.520e-04
9.467e-02,-6.298e-01,1.552e+00,5.982e+00,3.784e-01,1.196e-01,9.489e-02,2.463e-04
9.472e-02,-6.271e-01,1.552e+00,5.983e+00,3.758e-01,1.216e-01,9.489e-02,2.403e-04
9.477e-02,-6.245e-01,1.552e+00,5.984e+00,3.525e-01,1.341e-01,1.130e-01,2.342e-04
9.482e-02,-6.218e-01,1.552e+00,5.985e+00,3.510e-01,1.361e-01,1.130e-01,2.279e-04
9.487e-02,-6.192e-01,1.552e+00,5.986e+00,3.495e-01,1.383e-01,1.130e-01,2.214e-04
9.492e-02,-6.165e-01,1.552e+00,5.988e+00,3.481e-01,1.404e-01,1.130e-01,2.146e-04
9.497e-02,-6.138e-01,1.552e+00,5.989e+00,1.271e-01,9.607e-02,1.445e-01,2.077e-04
9.500e-02,-6.118e-01,1.552e+00,5.990e+00,1.292e-01,9.747e-02,1.445e-01,2.024e-04
9.503e-02,-6.102e-01,1.553e+00,5.992e+00,5.877e-02,-5.726e-02,1.445e-01,1.994e-04
9.505e-02,-6.092e-01,1.554e+00,5.993e+00,6.386e-02,-5.734e-02,1.445e-01,1.980e-04
9.506e-02,-6.084e-01,1.553e+00,5.994e+00,6.990e-02,-5.766e-02,1.445e-01,1.969e-04
9.508e-02,-6.077e-01,1.553e+00,5.996e+00,7.611e-02,-5.797e-02,1.445e-01,1.956e-04
9.509e-02,-6.070e-01,1.552e+00,5.997e+00,1.564e-01,9.711e-02,1.445e-01,1.938e-04
9.511e-02,-6.059e-01,1.552e+00,5.999e+00,1.614e-01,9.740e-02,1.445e-01,1.907e-04
9.514e-02,-6.045e-01,1.553e+00,6.000e+00,9.128e-02,-5.734e-02,1.445e-01,1.873e-04
9.516e-02,-6.032e-01,1.553e+00,6.002e+00,9.579e-02,-5.722e-02,1.445e-01,1.849e-04
9.518e-02,-6.021e-01,1.553e+00,6.003e+00,1.010e-01,-5.731e-02,1.445e-01,1.829e-04
9.520e-02,-6.011e-01,1.552e+00,6.005e+00,4.177e-01,2.066e-01,7.278e-02,1.804e-04
9.523e-02,-5.994e-01,1.552e+00,6.005e+00,4.168e-01,2.083e-01,7.278e-02,1.754e-04
9.527e-02,-5.971e-01,1.552e+00,6.006e+00,4.139e-01,2.109e-01,7.278e-02,1.679e-04
9.532e-02,-5.945e-01,1.552e+00,6.007e+00,4.104e-01,2.140e-01,7.278e-02,1.595e-04
9.537e-02,-5.919e-01,1.552e+00,6.007e+00,3.711e-01,1.550e-01,1.297e-01,1.506e-04
9.542e-02,-5.892e-01,1.552e+00,6.009e+00,3.706e-01,1.579e-01,1.297e-01,1.414e-04
9.547e-02,-5.866e-01,1.552e+00,6.010e+00,3.701e-01,1.608e-01,1.297e-01,1.320e-04
9.552e-02,-5.839e-01,1.552e+00,6.011e+00,3.697e-01,1.637e-01,1.297e-01,1.224e-04
9.557e-02,-5.812e-01,1.552e+00,6.013e+00,3.692e-01,1.667e-01,1.297e-01,1.126e-04
9.562e-02,-5.786e-01,1.552e+00,6.014e+00,3.687e-01,1.698e-01,1.297e-01,1.026e-04
9.567e-02,-5.759e-01,1.552e+00,6.015e+00,3.683e-01,1.729e-01,1.297e-01,9.241e-05
9.572e-02,-5.733e-01,1.552e+00,6.017e+00,3.263e-01,1.554e-01,1.411e-01,8.199e-05
9.577e-02,-5.706e-01,1.552e+00,6.018e+00,3.265e-01,1.586e-01,1.411e-01,7.138e-05
9.582e-02,-5.680e-01,1.552e+00,6.019e+00,3.267e-01,1.204e-01,1.418e-01,6.057e-05
9.587e-02,-5.653e-01,1.552e+00,6.021e+00,3.269e-01,1.237e-01,1.418e-01,4.955e-05
9.592e-02,-5.626e-01,1.552e+00,6.022e+00,3.271e-01,1.270e-01,1.418e-01,3.834e-05
9.597e-02,-5.600e-01,1.552e+00,6.024e+00,3.274e-01,1.304e-01,1.418e-01,2.693e-05
9.602e-02,-5.573e-01,1.552e+00,6.025e+00,3.276e-01,1.339e-01,1.418e-01,1.531e-05
9.607e-02,-5.547e-01,1.552e+00,6.026e+00,3.279e-01,1.374e-01,1.418e-01,3.501e-06
9.612e-02,-5.520e-01,1.552e+00,6.028e+00,3.074e-01,1.721e-01,1.404e-01,8.511e-06
9.617e-02,-5.494e-01,1.552e+00,6.029e+00,3.076e-01,1.757e-01,1.404e-01,2.072e-05
9.622e-02,-5.467e-01,1.552e+00,6.031e+00,3.078e-01,1.794e-01,1.404e-01,3.313e-05
9.627e-02,-5.440e-01,1.552e+00,6.032e+00,3.584e-01,1.780e-01,1.337e-01,4.574e-05
9.633e-02,-5.414e-01,1.552e+00,6.033e+00,3.582e-01,1.819e-01,1.337e-01,5.854e-05
9.638e-02,-5.387e-01,1.552e+00,6.035e+00,3.580e-01,1.858e-01,1.337e-01,7.155e-05
9.643e-02,-5.361e-01,1.552e+00,6.036e+00,3.578e-01,1.898e-01,1.337e-01,8.475e-05
9.648e-02,-5.334e-01,1.552e+00,6.037e+00,3.576e-01,1.939e-01,1.337e-01,9.815e-05
9.653e-02,-5.307e-01,1.552e+00,6.039e+00,3.574e-01,2.135e-01,1.358e-01,1.117e-04
9.658e-02,-5.281e-01,1.552e+00,6.040e+00,3.573e-01,2.177e-01,1.358e-01,1.255e-04
9.663e-02,-5.254e-01,1.552e+00,6.041e+00,3.572e-01,2.219e-01,1.358e-01,1.395e-04
9.668e-02,-5.228e-01,1.552e+00,6.043e+00,3.572e-01,2.262e-01,1.358e-01,1.537e-04
9.673e-02,-5.201e-01,1.552e+00,6.044e+00,3.571e-01,2.305e-01,1.358e-01,1.681e-04
9.678e-02,-5.175e-01,1.552e+00,6.046e+00,3.571e-01,2.349e-01,1.358e-01,1.827e-04
9.683e-02,-5.148e-01,1.552e+00,6.047e+00,3.570e-01,2.393e-01,1.358e-01,1.975e-04
9.688e-02,-5.121e-01,1.552e+00,6.048e+00,3.392e-01,2.024e-01,1.404e-01,2.124e-04
9.693e-02,-5.095e-01,1.552e+00,6.050e+00,3.394e-01,2.070e-01,1.404e-01,2.276e-04
9.698e-02,-5.068e-01,1.552e+00,6.051e+00,3.396e-01,2.116e-01,1.404e-01,2.430e-04
9.703e-02,-5.042e-01,1.552e+00,6.052e+00,3.398e-01,2.162e-01,1.404e-01,2.585e-04
9.708e-02,-5.015e-01,1.552e+00,6.054e+00,3.401e-01,2.209e-01,1.404e-01,2.743e-04
9.713e-02,-4.989e-01,1.552e+00,6.055e+00,3.403e-01,2.257e-01,1.404e-01,2.902e-04
9.718e-02,-4.962e-01,1.552e+00,6.057e+00,3.405e-01,2.305e-01,1.404e-01,3.063e-04
9.723e-02,-4.935e-01,1.552e+00,6.058e+00,4.090e-01,3.234e-01,9.489e-02,3.227e-04
9.728e-02,-4.909e-01,1.552e+00,6.059e+00,3.532e-01,2.821e-01,1.331e-01,3.392e-04
9.733e-02,-4.882e-01,1.552e+00,6.060e+00,3.530e-01,2.871e-01,1.331e-01,3.559e-04
9.738e-02,-4.856e-01,1.552e+00,6.062e+00,3.528e-01,2.922e-01,1.331e-01,3.728e-04
9.743e-02,-4.829e-01,1.552e+00,6.063e+00,3.526e-01,2.974e-01,1.331e-01,3.900e-04
9.748e-02,-4.803e-01,1.552e+00,6.064e+00,3.524e-01,3.026e-01,1.331e-01,4.073e-04
9.753e-02,-4.776e-01,1.552e+00,6.066e+00,3.523e-01,3.079e-01,1.331e-01,4.248e-04
9.758e-02,-4.749e-01,1.552e+00,6.067e+00,3.521e-01,3.132e-01,1.331e-01,4.424e-04
9.763e-02,-4.723e-01,1.552e+00,6.068e+00,3.519e-01,3.186e-01,1.331e-01,4.603e-04
9.768e-02,-4.696e-01,1.552e+00,6.070e+00,2.806e-01,2.982e-01,1.425e-01,4.784e-04
9.773e-02,-4.670e-01,1.552e+00,6.071e+00,2.811e-01,3.033e-01,1.425e-01,4.959e-04
9.778e-02,-4.645e-01,1.553e+00,6.073e+00,3.353e-01,2.096e-01,1.404e-01,5.114e-04
9.782e-02,-4.619e-01,1.554e+00,6.074e+00,3.358e-01,2.138e-01,1.404e-01,5.255e-04
9.787e-02,-4.593e-01,1.554e+00,6.075e+00,3.361e-01,2.179e-01,1.404e-01,5.393e-04
9.791e-02,-4.566e-01,1.554e+00,6.077e+00,3.364e-01,2.220e-01,1.404e-01,5.532e-04
9.796e-02,-4.540e-01,1.554e+00,6.078e+00,3.397e-01,1.071e-01,1.425e-01,5.672e-04
9.800e-02,-4.513e-01,1.554e+00,6.080e+00,3.401e-01,1.113e-01,1.425e-01,5.813e-04
9.805e-02,-4.487e-01,1.554e+00,6.081e+00,2.426e-01,2.088e-01,1.431e-01,5.957e-04
9.809e-02,-4.461e-01,1.555e+00,6.082e+00,2.434e-01,2.126e-01,1.431e-01,6.089e-04
9.813e-02,-4.437e-01,1.556e+00,6.084e+00,4.017e-01,3.811e-01,9.489e-02,6.188e-04
9.816e-02,-4.412e-01,1.557e+00,6.085e+00,3.997e-01,3.835e-01,9.489e-02,6.259e-04
9.820e-02,-4.385e-01,1.557e+00,6.086e+00,3.974e-01,3.856e-01,9.489e-02,6.319e-04
9.823e-02,-4.359e-01,1.557e+00,6.087e+00,3.951e-01,3.876e-01,9.489e-02,6.378e-04
9.827e-02,-4.332e-01,1.557e+00,6.088e+00,3.927e-01,3.897e-01,9.489e-02,6.438e-04
9.830e-02,-4.306e-01,1.557e+00,6.089e+00,3.903e-01,3.918e-01,9.489e-02,6.499e-04
9.834e-02,-4.279e-01,1.557e+00,6.090e+00,3.256e-01,2.543e-01,1.404e-01,6.562e-04
9.838e-02,-4.253e-01,1.557e+00,6.091e+00,3.259e-01,2.562e-01,1.404e-01,6.627e-04
9.841e-02,-4.226e-01,1.557e+00,6.092e+00,3.262e-01,2.582e-01,1.404e-01,6.694e-04
9.845e-02,-4.200e-01,1.557e+00,6.094e+00,3.265e-01,2.602e-01,1.404e-01,6.762e-04
9.848e-02,-4.173e-01,1.557e+00,6.095e+00,3.268e-01,2.623e-01,1.404e-01,6.833e-04
9.852e-02,-4.146e-01,1.557e+00,6.097e+00,3.272e-01,2.644e-01,1.404e-01,6.905e-04
9.855e-02,-4.120e-01,1.557e+00,6.098e+00,3.275e-01,2.666e-01,1.404e-01,6.980e-04
9.859e-02,-4.093e-01,1.557e+00,6.099e+00,2.477e-01,2.275e-01,1.418e-01,7.056e-04
9.862e-02,-4.068e-01,1.558e+00,6.101e+00,2.484e-01,2.295e-01,1.418e-01,7.124e-04
9.865e-02,-4.043e-01,1.560e+00,6.102e+00,2.495e-01,2.305e-01,1.418e-01,7.163e-04
9.868e-02,-4.019e-01,1.561e+00,6.104e+00,2.506e-01,2.305e-01,1.418e-01,7.167e-04
9.870e-02,-3.995e-01,1.563e+00,6.105e+00,2.517e-01,2.293e-01,1.418e-01,7.132e-04
9.872e-02,-3.971e-01,1.564e+00,6.106e+00,2.528e-01,2.270e-01,1.418e-01,7.060e-04
9.873e-02,-3.947e-01,1.566e+00,6.108e+00,2.540e-01,2.236e-01,1.418e-01,6.951e-04
9.874e-02,-3.922e-01,1.568e+00,6.109e+00,2.551e-01,2.191e-01,1.418e-01,6.804e-04
9.874e-02,-3.898e-01,1.569e+00,6.111e+00,3.866e-01,2.756e-01,1.023e-01,6.622e-04
9.875e-02,-3.873e-01,1.570e+00,6.112e+00,3.554e-01,2.330e-01,1.304e-01,6.403e-04
9.875e-02,-3.847e-01,1.570e+00,6.113e+00,3.553e-01,2.259e-01,1.304e-01,6.166e-04
9.875e-02,-3.820e-01,1.570e+00,6.114e+00,3.550e-01,2.187e-01,1.304e-01,5.923e-04
9.875e-02,-3.794e-01,1.570e+00,6.116e+00,3.548e-01,2.115e-01,1.304e-01,5.681e-04
9.875e-02,-3.767e-01,1.570e+00,6.117e+00,3.545e-01,2.043e-01,1.304e-01,5.440e-04
9.876e-02,-3.740e-01,1.570e+00,6.118e+00,3.543e-01,1.971e-01,1.304e-01,5.201e-04
9.876e-02,-3.714e-01,1.570e+00,6.120e+00,3.540e-01,1.900e-01,1.304e-01,4.963e-04
9.876e-02,-3.687e-01,1.570e+00,6.121e+00,3.449e-01,1.830e-01,1.404e-01,4.728e-04
9.876e-02,-3.661e-01,1.570e+00,6.122e+00,3.452e-01,1.759e-01,1.404e-01,4.494e-04
9.876e-02,-3.634e-01,1.570e+00,6.124e+00,3.456e-01,1.689e-01,1.404e-01,4.262e-04
9.876e-02,-3.608e-01,1.570e+00,6.125e+00,3.459e-01,1.620e-01,1.404e-01,4.032e-04
9.876e-02,-3.581e-01,1.570e+00,6.126e+00,3.463e-01,1.551e-01,1.404e-01,3.803e-04
9.877e-02,-3.554e-01,1.570e+00,6.128e+00,3.466e-01,1.483e-01,1.404e-01,3.577e-04
9.877e-02,-3.528e-01,1.570e+00,6.129e+00,3.470e-01,1.415e-01,1.404e-01,3.352e-04
9.877e-02,-3.501e-01,1.570e+00,6.131e+00,3.473e-01,1.348e-01,1.404e-01,3.130e-04
9.877e-02,-3.475e-01,1.570e+00,6.132e+00,-4.080e-02,1.230e-01,1.471e-01,2.909e-04
9.877e-02,-3.461e-01,1.571e+00,6.134e+00,-3.620e-02,1.189e-01,1.471e-01,2.793e-04
9.877e-02,-3.459e-01,1.572e+00,6.135e+00,-2.791e-02,1.175e-01,1.471e-01,2.780e-04
9.877e-02,-3.461e-01,1.573e+00,6.137e+00,4.143e-01,1.582e-01,1.029e-01,2.798e-04
9.877e-02,-3.451e-01,1.574e+00,6.138e+00,4.175e-01,1.544e-01,1.029e-01,2.687e-04
9.876e-02,-3.430e-01,1.574e+00,6.139e+00,4.171e-01,1.469e-01,1.029e-01,2.436e-04
9.875e-02,-3.405e-01,1.574e+00,6.140e+00,4.157e-01,1.383e-01,1.029e-01,2.143e-04
9.875e-02,-3.379e-01,1.574e+00,6.141e+00,4.140e-01,1.295e-01,1.029e-01,1.839e-04
9.874e-02,-3.352e-01,1.574e+00,6.142e+00,4.122e-01,1.205e-01,1.029e-01,1.532e-04
9.873e-02,-3.326e-01,1.574e+00,6.143e+00,4.103e-01,1.116e-01,1.029e-01,1.226e-04
9.872e-02,-3.299e-01,1.574e+00,6.144e+00,4.085e-01,1.027e-01,1.029e-01,9.212e-05
9.871e-02,-3.273e-01,1.574e+00,6.145e+00,3.621e-01,6.799e-02,1.411e-01,6.182e-05
9.871e-02,-3.246e-01,1.574e+00,6.146e+00,3.625e-01,5.891e-02,1.411e-01,3.171e-05
9.870e-02,-3.219e-01,1.574e+00,6.148e+00,3.630e-01,4.988e-02,1.411e-01,1.777e-06
9.869e-02,-3.193e-01,1.574e+00,6.149e+00,3.634e-01,4.091e-02,1.411e-01,2.797e-05
9.868e-02,-3.166e-01,1.574e+00,6.150e+00,3.638e-01,3.199e-02,1.411e-01,5.753e-05
9.867e-02,-3.140e-01,1.574e+00,6.152e+00,3.642e-01,2.312e-02,1.411e-01,8.691e-05
9.867e-02,-3.113e-01,1.574e+00,6.153e+00,3.646e-01,1.431e-02,1.411e-01,1.161e-04
9.866e-02,-3.086e-01,1.574e+00,6.155e+00,3.650e-01,5.559e-03,1.411e-01,1.451e-04
9.865e-02,-3.060e-01,1.574e+00,6.156e+00,3.269e-01,-2.902e-02,1.418e-01,1.740e-04
9.864e-02,-3.033e-01,1.574e+00,6.157e+00,3.274e-01,-3.767e-02,1.418e-01,2.026e-04
9.863e-02,-3.007e-01,1.574e+00,6.159e+00,3.279e-01,-4.627e-02,1.418e-01,2.311e-04
9.862e-02,-2.980e-01,1.574e+00,6.160e+00,3.283e-01,-5.481e-02,1.418e-01,2.593e-04
9.862e-02,-2.954e-01,1.574e+00,6.162e+00,3.288e-01,-6.330e-02,1.418e-01,2.874e-04
9.861e-02,-2.927e-01,1.574e+00,6.163e+00,4.212e-01,9.389e-02,8.551e-02,3.154e-04
9.860e-02,-2.900e-01,1.574e+00,6.164e+00,4.183e-01,8.596e-02,8.551e-02,3.431e-04
9.859e-02,-2.874e-01,1.574e+00,6.165e+00,4.154e-01,7.808e-02,8.551e-02,3.707e-04
9.858e-02,-2.847e-01,1.574e+00,6.166e+00,3.621e-01,-7.984e-02,1.371e-01,3.980e-04
9.858e-02,-2.821e-01,1.574e+00,6.167e+00,3.623e-01,-8.802e-02,1.371e-01,4.252e-04
9.857e-02,-2.794e-01,1.574e+00,6.168e+00,3.625e-01,-9.614e-02,1.371e-01,4.522e-04
9.856e-02,-2.767e-01,1.574e+00,6.170e+00,3.627e-01,-1.042e-01,1.371e-01,4.790e-04
9.855e-02,-2.741e-01,1.574e+00,6.171e+00,3.629e-01,-1.122e-01,1.371e-01,5.057e-04
9.854e-02,-2.714e-01,1.574e+00,6.173e+00,3.631e-01,-1.202e-01,1.371e-01,5.321e-04
9.853e-02,-2.688e-01,1.574e+00,6.174e+00,3.633e-01,-1.281e-01,1.371e-01,5.584e-04
9.853e-02,-2.661e-01,1.574e+00,6.175e+00,3.813e-01,-1.101e-01,1.230e-01,5.845e-04
9.852e-02,-2.635e-01,1.574e+00,6.177e+00,3.807e-01,-1.177e-01,1.230e-01,6.104e-04
9.851e-02,-2.608e-01,1.574e+00,6.178e+00,3.801e-01,-1.254e-01,1.230e-01,6.362e-04
9.850e-02,-2.581e-01,1.574e+00,6.179e+00,3.794e-01,-1.330e-01,1.230e-01,6.617e-04
9.849e-02,-2.555e-01,1.574e+00,6.180e+00,3.788e-01,-1.405e-01,1.230e-01,6.871e-04
9.849e-02,-2.528e-01,1.574e+00,6.181e+00,3.782e-01,-1.480e-01,1.230e-01,7.123e-04
9.848e-02,-2.502e-01,1.574e+00,6.183e+00,3.775e-01,-1.554e-01,1.230e-01,7.373e-04
9.847e-02,-2.475e-01,1.574e+00,6.184e+00,3.769e-01,-1.627e-01,1.230e-01,7.621e-04
9.846e-02,-2.449e-01,1.574e+00,6.185e+00,2.043e-01,-1.908e-01,1.431e-01,7.868e-04
9.845e-02,-2.424e-01,1.573e+00,6.187e+00,2.056e-01,-1.974e-01,1.431e-01,8.082e-04
9.845e-02,-2.403e-01,1.571e+00,6.188e+00,2.077e-01,-2.025e-01,1.431e-01,8.246e-04
9.845e-02,-2.382e-01,1.570e+00,6.189e+00,4.205e-01,-1.754e-01,8.886e-02,8.367e-04
9.846e-02,-2.359e-01,1.568e+00,6.190e+00,4.188e-01,-1.780e-01,8.886e-02,8.461e-04
9.846e-02,-2.333e-01,1.568e+00,6.191e+00,4.164e-01,-1.802e-01,8.886e-02,8.546e-04
9.847e-02,-2.307e-01,1.568e+00,6.192e+00,4.138e-01,-1.823e-01,8.886e-02,8.626e-04
9.848e-02,-2.280e-01,1.568e+00,6.193e+00,4.112e-01,-1.843e-01,8.886e-02,8.704e-04
9.849e-02,-2.254e-01,1.568e+00,6.194e+00,2.751e-01,-2.070e-01,1.398e-01,8.779e-04
9.849e-02,-2.228e-01,1.568e+00,6.195e+00,2.756e-01,-2.091e-01,1.398e-01,8.848e-04
9.850e-02,-2.202e-01,1.567e+00,6.197e+00,2.763e-01,-2.108e-01,1.398e-01,8.903e-04
9.851e-02,-2.176e-01,1.566e+00,6.198e+00,2.769e-01,-2.120e-01,1.398e-01,8.940e-04
9.852e-02,-2.151e-01,1.566e+00,6.199e+00,2.776e-01,-2.126e-01,1.398e-01,8.958e-04
9.854e-02,-2.125e-01,1.565e+00,6.201e+00,2.783e-01,-2.127e-01,1.398e-01,8.957e-04
9.855e-02,-2.099e-01,1.564e+00,6.202e+00,2.790e-01,-2.122e-01,1.398e-01,8.937e-04
9.857e-02,-2.074e-01,1.564e+00,6.204e+00,2.797e-01,-2.111e-01,1.398e-01,8.900e-04
9.859e-02,-2.048e-01,1.563e+00,6.205e+00,1.706e-01,-1.526e-01,1.431e-01,8.846e-04
9.861e-02,-2.026e-01,1.562e+00,6.206e+00,1.725e-01,-1.509e-01,1.431e-01,8.782e-04
9.862e-02,-2.007e-01,1.561e+00,6.208e+00,1.755e-01,-1.490e-01,1.431e-01,8.703e-04
9.864e-02,-1.989e-01,1.559e+00,6.209e+00,1.787e-01,-1.464e-01,1.431e-01,8.603e-04
9.867e-02,-1.972e-01,1.558e+00,6.211e+00,1.819e-01,-1.429e-01,1.431e-01,8.475e-04
9.869e-02,-1.954e-01,1.556e+00,6.212e+00,1.851e-01,-1.387e-01,1.431e-01,8.318e-04
9.872e-02,-1.935e-01,1.555e+00,6.214e+00,1.881e-01,-1.335e-01,1.431e-01,8.131e-04
9.875e-02,-1.917e-01,1.554e+00,6.215e+00,4.194e-01,-2.309e-01,1.016e-01,7.915e-04
9.879e-02,-1.895e-01,1.553e+00,6.216e+00,4.189e-01,-2.223e-01,1.016e-01,7.632e-04
9.883e-02,-1.870e-01,1.553e+00,6.217e+00,4.204e-01,5.365e-03,7.881e-02,7.294e-04
9.888e-02,-1.843e-01,1.553e+00,6.218e+00,4.054e-01,-5.083e-02,1.083e-01,6.939e-04
9.893e-02,-1.817e-01,1.553e+00,6.219e+00,4.040e-01,-3.976e-02,1.083e-01,6.577e-04
9.898e-02,-1.790e-01,1.553e+00,6.220e+00,3.936e-01,3.868e-02,1.177e-01,6.212e-04
9.903e-02,-1.764e-01,1.552e+00,6.221e+00,3.927e-01,4.983e-02,1.177e-01,5.844e-04
9.907e-02,-1.737e-01,1.552e+00,6.222e+00,3.917e-01,6.105e-02,1.177e-01,5.475e-04
9.912e-02,-1.711e-01,1.552e+00,6.224e+00,3.908e-01,7.231e-02,1.177e-01,5.103e-04
9.917e-02,-1.684e-01,1.552e+00,6.225e+00,3.899e-01,8.363e-02,1.177e-01,4.730e-04
9.922e-02,-1.657e-01,1.552e+00,6.226e+00,3.890e-01,9.500e-02,1.177e-01,4.355e-04
9.927e-02,-1.631e-01,1.552e+00,6.227e+00,1.449e-01,7.537e-02,1.438e-01,3.978e-04
9.931e-02,-1.609e-01,1.553e+00,6.229e+00,1.055e-01,-9.173e-02,1.431e-01,3.674e-04
9.934e-02,-1.594e-01,1.553e+00,6.230e+00,1.096e-01,-8.601e-02,1.431e-01,3.465e-04
9.936e-02,-1.582e-01,1.552e+00,6.231e+00,1.561e-01,9.450e-02,1.438e-01,3.291e-04
9.938e-02,-1.569e-01,1.552e+00,6.233e+00,1.607e-01,9.977e-02,1.438e-01,3.094e-04
9.941e-02,-1.554e-01,1.553e+00,6.234e+00,1.233e-01,-7.018e-02,1.431e-01,2.874e-04
9.944e-02,-1.540e-01,1.553e+00,6.236e+00,1.276e-01,-6.482e-02,1.431e-01,2.675e-04
9.946e-02,-1.527e-01,1.553e+00,6.237e+00,1.737e-01,1.160e-01,1.438e-01,2.488e-04
9.949e-02,-1.512e-01,1.553e+00,6.239e+00,1.364e-01,-5.413e-02,1.431e-01,2.274e-04
9.951e-02,-1.497e-01,1.553e+00,6.240e+00,1.404e-01,-4.834e-02,1.431e-01,2.060e-04
9.954e-02,-1.482e-01,1.553e+00,6.241e+00,4.620e-01,2.211e-01,7.814e-02,1.855e-04
9.958e-02,-1.463e-01,1.552e+00,6.242e+00,4.609e-01,2.298e-01,7.814e-02,1.570e-04
9.962e-02,-1.439e-01,1.552e+00,6.243e+00,4.583e-01,2.411e-01,7.814e-02,1.206e-04
9.967e-02,-1.413e-01,1.552e+00,6.244e+00,4.255e-01,1.808e-01,1.116e-01,8.170e-05
9.972e-02,-1.386e-01,1.552e+00,6.245e+00,4.243e-01,1.930e-01,1.116e-01,4.191e-05
9.977e-02,-1.360e-01,1.552e+00,6.246e+00,4.230e-01,2.052e-01,1.116e-01,1.716e-06
9.982e-02,-1.333e-01,1.552e+00,6.247e+00,4.218e-01,2.176e-01,1.116e-01,3.872e-05
9.987e-02,-1.307e-01,1.552e+00,6.248e+00,4.205e-01,2.299e-01,1.116e-01,7.935e-05
9.992e-02,-1.280e-01,1.552e+00,6.249e+00,4.192e-01,2.424e-01,1.116e-01,1.202e-04
9.996e-02,-1.254e-01,1.552e+00,6.250e+00,4.179e-01,2.549e-01,1.116e-01,1.612e-04
1.000e-01,-1.227e-01,1.552e+00,6.252e+00,3.811e-01,2.364e-01,1.384e-01,2.023e-04
1.001e-01,-1.200e-01,1.552e+00,6.253e+00,3.784e-01,2.022e-01,1.404e-01,2.437e-04
1.001e-01,-1.174e-01,1.552e+00,6.254e+00,3.789e-01,2.145e-01,1.404e-01,2.852e-04
1.002e-01,-1.147e-01,1.552e+00,6.256e+00,3.793e-01,2.270e-01,1.404e-01,3.269e-04
1.002e-01,-1.121e-01,1.552e+00,6.257e+00,3.798e-01,2.395e-01,1.404e-01,3.688e-04
1.003e-01,-1.094e-01,1.552e+00,6.259e+00,3.802e-01,2.520e-01,1.404e-01,4.109e-04
1.003e-01,-1.067e-01,1.552e+00,6.260e+00,3.807e-01,2.646e-01,1.404e-01,4.531e-04
1.004e-01,-1.041e-01,1.552e+00,6.261e+00,0.000e+00,0.000e+00,0.000e+00,4.955e-04

